Gauge fields, ripples and wrinkles in graphene layers

We analyze elastic deformations of graphene sheets which lead to effective gauge fields acting on the charge carriers. Corrugations in the substrate induce stresses, which, in turn, can give rise to mechanical instabilities and the formation of wrinkles. Similar effects may take place in suspended graphene samples under tension.

==> bmag_periodic.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 190
%%HiResBoundingBox: 91.5625 3.1875 321.938 190
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (10:04:41)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 193.188 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
gsave
newpath
 180.438 147.313 moveto
 314.750 147.313 lineto
 314.750 38.375 lineto
 180.438 38.375 lineto
 180.438 147.313 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 190.000000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    186.812500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .81114 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% SurfaceGraphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
-1.55041e-017 1.04977 -0.0679587 1.04977 [
[.12586 .2075 -24.9375 -14.1788 ]
[.12586 .2075 0 .0087 ]
[.22808 .16727 -16.7819 -14.1875 ]
[.22808 .16727 .59309 0 ]
[.3345 .12542 -8.84561 -14.1875 ]
[.3345 .12542 .65439 0 ]
[.44535 .08183 -8.73959 -14.1875 ]
[.44535 .08183 1.01041 0 ]
[.56094 .0364 -14.9168 -14.1875 ]
[.56094 .0364 2.39571 0 ]
[.29165 .07573 -16.2364 -14.1875 ]
[.29165 .07573 1.20115 0 ]
[.75679 .08071 0 -9.73857 ]
[.75679 .08071 24.9375 4.44893 ]
[.80849 .15988 0 -9.61783 ]
[.80849 .15988 17.375 4.56967 ]
[.8565 .23339 0 -9.50763 ]
[.8565 .23339 9.5 4.67987 ]
[.90119 .30183 0 -9.40665 ]
[.90119 .30183 9.75 4.78085 ]
[.9429 .3657 0 -9.31378 ]
[.9429 .3657 17.3125 4.87372 ]
[.91861 .21225 0 -9.50763 ]
[.91861 .21225 17.5 4.67987 ]
[.02403 .26566 -17.125 -4.3237 ]
[.02403 .26566 0 9.8638 ]
[.00696 .37264 -9.5 -4.46653 ]
[.00696 .37264 0 9.72097 ]
[-0.01134 .48731 -9.5 -4.62073 ]
[-0.01134 .48731 0 9.56677 ]
[-0.05457 .39542 -102 -4.56491 ]
[-0.05457 .39542 0 9.93509 ]
[ 0 0 0 0 ]
[ 1 .81114 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.03716 .25514 m
.68874 0 L
s
.13514 .21677 m
.13978 .22141 L
s
gsave
.12586 .2075 -85.9375 -18.1788 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.23703 .17687 m
.2415 .18167 L
s
gsave
.22808 .16727 -77.7819 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.4535 .09211 m
.45758 .09725 L
s
gsave
.44535 .08183 -69.7396 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.56863 .04703 m
.57247 .05235 L
s
gsave
.56094 .0364 -75.9168 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.29165 .07573 -77.2364 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gx) show
76.438 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.68874 0 m
.96935 .42924 L
s
.7445 .0853 m
.73835 .08759 L
s
gsave
.75679 .08071 -61 -13.7386 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.79613 .16428 m
.78995 .16648 L
s
gsave
.80849 .15988 -61 -13.6178 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.84407 .23761 m
.83786 .23973 L
s
gsave
.8565 .23339 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.88871 .30589 m
.88247 .30793 L
s
gsave
.90119 .30183 -61 -13.4067 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.93037 .36962 m
.92411 .37158 L
s
gsave
.9429 .3657 -61 -13.3138 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.91861 .21225 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gy) show
76.500 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.03716 .25514 m
0 .48963 L
s
.03625 .26089 m
.04236 .2585 L
s
gsave
.02403 .26566 -78.125 -8.3237 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
.01926 .36808 m
.02541 .3658 L
s
gsave
.00696 .37264 -70.5 -8.46653 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.00105 .48299 m
.00725 .48083 L
s
gsave
-0.01134 .48731 -70.5 -8.62073 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
gsave
-0.05457 .39542 -163 -8.56491 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.5 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.875 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(B) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.313 14.875 moveto
(H) show
74.875 14.875 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(b) show
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(c) show
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
91.000 10.313 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
96.000 10.313 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(1) show
100.375 14.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(G) show
108.313 10.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(3) show
112.688 14.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(h) show
118.188 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
118.188 10.500 moveto
(2) show
122.563 14.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(a) show
127.375 10.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
132.375 10.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(1) show
136.750 14.875 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(F) show
143.750 16.625 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
148.125 14.875 moveto
(L) show
151.625 10.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
156.625 10.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(1) show
161.000 14.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
.40529 .59895 m
.03716 .25514 L
s
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.40529 .59895 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
0 0 m
1 0 L
1 .81114 L
0 .81114 L
closepath
clip
newpath
.972 .874 .49 r
.39892 .68805 .40248 .67938 .40845 .65724 .40496 .66496 Mtetra
.973 .882 .507 r
.40496 .66496 .40845 .65724 .41431 .63696 .41089 .64382 Mtetra
.952 .897 .51 r
.41089 .64382 .41431 .63696 .42002 .61999 .41666 .62615 Mtetra
.85 .893 .469 r
.41666 .62615 .42002 .61999 .42557 .60748 .42225 .61314 Mtetra
0 0 0 r
.42225 .61314 .42557 .60748 .43095 .60023 .42766 .60564 Mtetra
.398 .02 .2 r
.42766 .60564 .43095 .60023 .43617 .59867 .43291 .60407 Mtetra
.683 .328 .366 r
.43291 .60407 .43617 .59867 .44127 .60279 .43801 .60845 Mtetra
.775 .443 .426 r
.43801 .60845 .44127 .60279 .44627 .61221 .44301 .61837 Mtetra
.811 .493 .453 r
.44301 .61837 .44627 .61221 .45122 .62614 .44795 .63299 Mtetra
.824 .515 .468 r
.44795 .63299 .45122 .62614 .45616 .64341 .45288 .65113 Mtetra
.826 .522 .476 r
.45288 .65113 .45616 .64341 .46114 .6626 .45784 .67128 Mtetra
.818 .518 .481 r
.45784 .67128 .46114 .6626 .46618 .68206 .46287 .69172 Mtetra
.802 .503 .482 r
.46287 .69172 .46618 .68206 .47133 .70006 .46801 .71065 Mtetra
.775 .476 .48 r
.46801 .71065 .47133 .70006 .47658 .71494 .47327 .72632 Mtetra
.729 .429 .472 r
.47327 .72632 .47658 .71494 .48196 .72526 .47865 .73722 Mtetra
.651 .352 .452 r
.47865 .73722 .48196 .72526 .48744 .72995 .48416 .74221 Mtetra
.508 .217 .407 r
.48416 .74221 .48744 .72995 .493 .72843 .48975 .7407 Mtetra
.242 0 .302 r
.48975 .7407 .493 .72843 .49863 .7207 .49542 .73267 Mtetra
0 0 .103 r
.49542 .73267 .49863 .7207 .50428 .70731 .50111 .7187 Mtetra
0 0 0 r
.50111 .7187 .50428 .70731 .50992 .68931 .5068 .69991 Mtetra
.806 .785 .284 r
.5068 .69991 .50992 .68931 .51553 .66813 .51246 .67781 Mtetra
.899 .831 .366 r
.51246 .67781 .51553 .66813 .5211 .64545 .51807 .65413 Mtetra
.933 .849 .409 r
.51807 .65413 .5211 .64545 .5266 .62299 .52362 .63071 Mtetra
.936 .86 .43 r
.52362 .63071 .5266 .62299 .53206 .60243 .52912 .60927 Mtetra
.905 .867 .428 r
.52912 .60927 .53206 .60243 .53747 .58521 .53457 .59134 Mtetra
.769 .835 .373 r
.53457 .59134 .53747 .58521 .54287 .5725 .54 .57813 Mtetra
0 0 0 r
.54 .57813 .54287 .5725 .54829 .56512 .54544 .57049 Mtetra
.398 .02 .2 r
.54544 .57049 .54829 .56512 .55374 .56349 .55091 .56886 Mtetra
.678 .312 .346 r
.55091 .56886 .55374 .56349 .55927 .56761 .55645 .57324 Mtetra
.776 .431 .402 r
.55645 .57324 .55927 .56761 .56488 .57709 .56209 .58322 Mtetra
.814 .483 .429 r
.56209 .58322 .56488 .57709 .57061 .59112 .56783 .59796 Mtetra
.829 .507 .444 r
.56783 .59796 .57061 .59112 .57645 .60855 .57369 .61626 Mtetra
.831 .514 .454 r
.57369 .61626 .57645 .60855 .58239 .62792 .57966 .6366 Mtetra
.823 .51 .46 r
.57966 .6366 .58239 .62792 .58842 .64756 .58571 .65725 Mtetra
.806 .495 .463 r
.58571 .65725 .58842 .64756 .5945 .66574 .59182 .67637 Mtetra
.777 .467 .463 r
.59182 .67637 .5945 .66574 .60059 .68076 .59795 .69219 Mtetra
.728 .42 .458 r
.59795 .69219 .60059 .68076 .60664 .69116 .60403 .70318 Mtetra
.648 .344 .443 r
.60403 .70318 .60664 .69116 .6126 .69586 .61003 .70819 Mtetra
.508 .217 .407 r
.61003 .70819 .6126 .69586 .61843 .69427 .61589 .7066 Mtetra
.268 .01 .325 r
.61589 .7066 .61843 .69427 .62409 .68639 .62158 .69842 Mtetra
0 0 .175 r
.62158 .69842 .62409 .68639 .62956 .67277 .62708 .68422 Mtetra
0 0 0 r
.62708 .68422 .62956 .67277 .63487 .65449 .63241 .66514 Mtetra
.691 .694 .161 r
.63241 .66514 .63487 .65449 .64002 .633 .63758 .6427 Mtetra
.811 .765 .252 r
.63758 .6427 .64002 .633 .64507 .60999 .64264 .61868 Mtetra
.862 .796 .304 r
.64264 .61868 .64507 .60999 .65006 .58721 .64764 .59492 Mtetra
.869 .812 .328 r
.64764 .59492 .65006 .58721 .65506 .56635 .65265 .57317 Mtetra
.827 .811 .324 r
.65265 .57317 .65506 .56635 .66015 .54887 .65775 .55498 Mtetra
.663 .751 .262 r
.65775 .55498 .66015 .54887 .66539 .53597 .663 .54156 Mtetra
0 0 0 r
.663 .54156 .66539 .53597 .67083 .52845 .66846 .53378 Mtetra
.398 .02 .2 r
.66846 .53378 .67083 .52845 .67653 .52675 .67418 .53208 Mtetra
.673 .295 .323 r
.67418 .53208 .67653 .52675 .68252 .53086 .6802 .53645 Mtetra
.776 .416 .374 r
.6802 .53645 .68252 .53086 .6888 .54039 .68652 .54649 Mtetra
.818 .471 .4 r
.68652 .54649 .6888 .54039 .69536 .55453 .69313 .56134 Mtetra
.834 .496 .416 r
.69313 .56134 .69536 .55453 .70217 .5721 .7 .5798 Mtetra
.836 .504 .426 r
.7 .5798 .70217 .5721 .70917 .59165 .70706 .60034 Mtetra
.828 .501 .434 r
.70706 .60034 .70917 .59165 .71627 .61148 .71423 .62119 Mtetra
.81 .485 .44 r
.71423 .62119 .71627 .61148 .72337 .62983 .7214 .64049 Mtetra
.778 .457 .444 r
.7214 .64049 .72337 .62983 .73037 .64498 .72847 .65647 Mtetra
.727 .41 .443 r
.72847 .65647 .73037 .64498 .73716 .65547 .73531 .66754 Mtetra
.645 .335 .433 r
.73531 .66754 .73716 .65547 .74363 .66017 .74184 .67256 Mtetra
.508 .217 .407 r
.74184 .67256 .74363 .66017 .74974 .65851 .74798 .6709 Mtetra
.291 .037 .346 r
.74798 .6709 .74974 .65851 .75543 .65047 .7537 .66255 Mtetra
0 0 .237 r
.7537 .66255 .75543 .65047 .76071 .63662 .75899 .64811 Mtetra
0 0 .096 r
.75899 .64811 .76071 .63662 .76564 .61805 .76391 .62873 Mtetra
0 0 0 r
.76391 .62873 .76564 .61805 .77028 .59623 .76853 .60595 Mtetra
.76853 .60595 .77028 .59623 .77476 .57288 .77298 .58158 Mtetra
.755 .713 .178 r
.77298 .58158 .77476 .57288 .77918 .54978 .77737 .55747 Mtetra
.767 .732 .206 r
.77737 .55747 .77918 .54978 .78369 .52862 .78186 .53541 Mtetra
.717 .725 .202 r
.78186 .53541 .78369 .52862 .78842 .51089 .78656 .51695 Mtetra
0 0 0 r
.78656 .51695 .78842 .51089 .79347 .49778 .79161 .50333 Mtetra
0 0 .014 r
.79161 .50333 .79347 .49778 .79894 .49012 .79709 .4954 Mtetra
.398 .02 .2 r
.79709 .4954 .79894 .49012 .8049 .48834 .80308 .49362 Mtetra
.666 .276 .298 r
.80308 .49362 .8049 .48834 .81139 .49244 .8096 .49798 Mtetra
.775 .398 .342 r
.8096 .49798 .81139 .49244 .81839 .50201 .81667 .50807 Mtetra
.82 .456 .366 r
.81667 .50807 .81839 .50201 .82586 .51625 .82422 .52303 Mtetra
.838 .483 .381 r
.82422 .52303 .82586 .51625 .83373 .53397 .83219 .54165 Mtetra
.841 .492 .394 r
.83219 .54165 .83373 .53397 .84187 .55368 .84044 .56237 Mtetra
.833 .489 .404 r
.84044 .56237 .84187 .55368 .85014 .5737 .84882 .58342 Mtetra
.813 .474 .413 r
.84882 .58342 .85014 .5737 .85835 .59221 .85716 .60291 Mtetra
.78 .445 .421 r
.85716 .60291 .85835 .59221 .86634 .6075 .86525 .61902 Mtetra
.726 .399 .425 r
.86525 .61902 .86634 .6075 .87392 .61806 .87292 .63018 Mtetra
.641 .326 .423 r
.87292 .63018 .87392 .61806 .88096 .62277 .88003 .63521 Mtetra
.508 .217 .407 r
.88003 .63521 .88096 .62277 .88736 .62102 .88647 .63347 Mtetra
.312 .062 .365 r
.88647 .63347 .88736 .62102 .89308 .61282 .8922 .62495 Mtetra
.06 0 .29 r
.8922 .62495 .89308 .61282 .89815 .59873 .89725 .61026 Mtetra
0 0 .19 r
.89725 .61026 .89815 .59873 .90265 .57987 .90172 .59057 Mtetra
0 0 .091 r
.90172 .59057 .90265 .57987 .90674 .55772 .90574 .56744 Mtetra
0 0 .012 r
.90574 .56744 .90674 .55772 .91058 .53403 .90951 .54271 Mtetra
0 0 0 r
.90951 .54271 .91058 .53403 .91437 .51059 .91324 .51826 Mtetra
.91324 .51826 .91437 .51059 .91834 .48912 .91714 .49588 Mtetra
.91714 .49588 .91834 .48912 .92266 .47113 .92141 .47715 Mtetra
.92141 .47715 .92266 .47113 .9275 .45782 .92622 .46331 Mtetra
0 0 .079 r
.92622 .46331 .9275 .45782 .933 .45001 .93172 .45523 Mtetra
.398 .02 .2 r
.93172 .45523 .933 .45001 .93924 .44814 .93799 .45336 Mtetra
.658 .255 .269 r
.93799 .45336 .93924 .44814 .94626 .45222 .94507 .4577 Mtetra
.772 .376 .303 r
.94507 .4577 .94626 .45222 .95404 .46184 .95294 .46784 Mtetra
.822 .436 .324 r
.95294 .46784 .95404 .46184 .96251 .47617 .96153 .48291 Mtetra
.841 .465 .339 r
.96153 .48291 .96251 .47617 .97153 .49402 .97069 .50168 Mtetra
.845 .476 .353 r
.97069 .50168 .97153 .49402 .98092 .51391 .98024 .52258 Mtetra
.945 .865 .444 r
.39527 .698 .39892 .68805 .40496 .66496 .40138 .67451 Mtetra
.922 .864 .429 r
.40138 .67451 .40496 .66496 .41089 .64382 .40736 .65302 Mtetra
.835 .837 .368 r
.40736 .65302 .41089 .64382 .41666 .62615 .41318 .63506 Mtetra
0 0 0 r
.41318 .63506 .41666 .62615 .42225 .61314 .41881 .62184 Mtetra
.036 0 .128 r
.41881 .62184 .42225 .61314 .42766 .60564 .42426 .61423 Mtetra
.472 .151 .34 r
.42426 .61423 .42766 .60564 .43291 .60407 .42953 .61267 Mtetra
.661 .343 .424 r
.42953 .61267 .43291 .60407 .43801 .60845 .43465 .61716 Mtetra
.744 .434 .458 r
.43465 .61716 .43801 .60845 .44301 .61837 .43965 .62728 Mtetra
.784 .481 .474 r
.43965 .62728 .44301 .61837 .44795 .63299 .4446 .6422 Mtetra
.804 .504 .482 r
.4446 .6422 .44795 .63299 .45288 .65113 .44953 .6607 Mtetra
.811 .514 .486 r
.44953 .6607 .45288 .65113 .45784 .67128 .45448 .68125 Mtetra
.81 .513 .487 r
.45448 .68125 .45784 .67128 .46287 .69172 .45952 .70211 Mtetra
.799 .501 .486 r
.45952 .70211 .46287 .69172 .46801 .71065 .46466 .72143 Mtetra
.776 .477 .481 r
.46466 .72143 .46801 .71065 .47327 .72632 .46992 .73743 Mtetra
.733 .432 .47 r
.46992 .73743 .47327 .72632 .47865 .73722 .47532 .74856 Mtetra
.655 .352 .446 r
.47532 .74856 .47865 .73722 .48416 .74221 .48085 .75368 Mtetra
.502 .204 .393 r
.48085 .75368 .48416 .74221 .48975 .7407 .48647 .75217 Mtetra
.2 0 .269 r
.48647 .75217 .48975 .7407 .49542 .73267 .49217 .74402 Mtetra
0 0 .047 r
.49217 .74402 .49542 .73267 .50111 .7187 .49791 .72982 Mtetra
0 0 0 r
.49791 .72982 .50111 .7187 .5068 .69991 .50365 .7107 Mtetra
.81 .786 .286 r
.50365 .7107 .5068 .69991 .51246 .67781 .50936 .68821 Mtetra
.874 .816 .336 r
.50936 .68821 .51246 .67781 .51807 .65413 .51502 .66412 Mtetra
.885 .823 .349 r
.51502 .66412 .51807 .65413 .52362 .63071 .52061 .64029 Mtetra
.852 .813 .329 r
.52061 .64029 .52362 .63071 .52912 .60927 .52615 .61849 Mtetra
.737 .762 .256 r
.52615 .61849 .52912 .60927 .53457 .59134 .53164 .60026 Mtetra
0 0 0 r
.53164 .60026 .53457 .59134 .54 .57813 .53711 .58684 Mtetra
.085 0 .172 r
.53711 .58684 .54 .57813 .54544 .57049 .54258 .57909 Mtetra
.472 .151 .34 r
.54258 .57909 .54544 .57049 .55091 .56886 .54808 .57746 Mtetra
.658 .333 .411 r
.54808 .57746 .55091 .56886 .55645 .57324 .55364 .58195 Mtetra
.744 .424 .441 r
.55364 .58195 .55645 .57324 .56209 .58322 .5593 .59214 Mtetra
.787 .472 .456 r
.5593 .59214 .56209 .58322 .56783 .59796 .56506 .60718 Mtetra
.808 .496 .463 r
.56506 .60718 .56783 .59796 .57369 .61626 .57093 .62585 Mtetra
.816 .507 .467 r
.57093 .62585 .57369 .61626 .57966 .6366 .57691 .6466 Mtetra
.814 .506 .468 r
.57691 .6466 .57966 .6366 .58571 .65725 .58299 .66767 Mtetra
.802 .494 .467 r
.58299 .66767 .58571 .65725 .59182 .67637 .58912 .68719 Mtetra
.778 .468 .464 r
.58912 .68719 .59182 .67637 .59795 .69219 .59526 .70335 Mtetra
.733 .423 .455 r
.59526 .70335 .59795 .69219 .60403 .70318 .60138 .71458 Mtetra
.652 .343 .436 r
.60138 .71458 .60403 .70318 .61003 .70819 .6074 .71972 Mtetra
.502 .204 .393 r
.6074 .71972 .61003 .70819 .61589 .7066 .61329 .71814 Mtetra
.23 0 .297 r
.61329 .71814 .61589 .7066 .62158 .69842 .61902 .70982 Mtetra
0 0 .129 r
.61902 .70982 .62158 .69842 .62708 .68422 .62456 .69538 Mtetra
0 0 0 r
.62456 .69538 .62708 .68422 .63241 .66514 .62992 .67596 Mtetra
.695 .695 .162 r
.62992 .67596 .63241 .66514 .63758 .6427 .63513 .65313 Mtetra
.776 .741 .218 r
.63513 .65313 .63758 .6427 .64264 .61868 .64022 .62869 Mtetra
.792 .751 .232 r
.64022 .62869 .64264 .61868 .64764 .59492 .64526 .60451 Mtetra
.749 .733 .209 r
.64526 .60451 .64764 .59492 .65265 .57317 .6503 .5824 Mtetra
0 0 0 r
.6503 .5824 .65265 .57317 .65775 .55498 .65543 .5639 Mtetra
0 0 .019 r
.65543 .5639 .65775 .55498 .663 .54156 .66071 .55027 Mtetra
.128 0 .212 r
.66071 .55027 .663 .54156 .66846 .53378 .6662 .54238 Mtetra
.472 .151 .34 r
.6662 .54238 .66846 .53378 .67418 .53208 .67195 .54067 Mtetra
.654 .321 .398 r
.67195 .54067 .67418 .53208 .6802 .53645 .67799 .54516 Mtetra
.743 .412 .422 r
.67799 .54516 .6802 .53645 .68652 .54649 .68434 .55541 Mtetra
.789 .461 .434 r
.68434 .55541 .68652 .54649 .69313 .56134 .69099 .57057 Mtetra
.812 .487 .44 r
.69099 .57057 .69313 .56134 .7 .5798 .69789 .58941 Mtetra
.82 .497 .443 r
.69789 .58941 .7 .5798 .70706 .60034 .70499 .61036 Mtetra
.818 .496 .445 r
.70499 .61036 .70706 .60034 .71423 .62119 .71219 .63164 Mtetra
.806 .484 .445 r
.71219 .63164 .71423 .62119 .7214 .64049 .71941 .65135 Mtetra
.779 .458 .444 r
.71941 .65135 .7214 .64049 .72847 .65647 .72652 .66766 Mtetra
.732 .412 .439 r
.72652 .66766 .72847 .65647 .73531 .66754 .7334 .67899 Mtetra
.649 .334 .426 r
.7334 .67899 .73531 .66754 .74184 .67256 .73997 .68414 Mtetra
.502 .204 .393 r
.73997 .68414 .74184 .67256 .74798 .6709 .74614 .68249 Mtetra
.258 .002 .321 r
.74614 .68249 .74798 .6709 .7537 .66255 .75189 .67401 Mtetra
0 0 .2 r
.75189 .67401 .7537 .66255 .75899 .64811 .75721 .65932 Mtetra
0 0 .066 r
.75721 .65932 .75899 .64811 .76391 .62873 .76215 .63959 Mtetra
0 0 0 r
.76215 .63959 .76391 .62873 .76853 .60595 .7668 .61641 Mtetra
.7668 .61641 .76853 .60595 .77298 .58158 .77127 .5916 Mtetra
.77127 .5916 .77298 .58158 .77737 .55747 .77568 .56708 Mtetra
.77568 .56708 .77737 .55747 .78186 .53541 .78019 .54464 Mtetra
.78019 .54464 .78186 .53541 .78656 .51695 .78491 .52587 Mtetra
0 0 .109 r
.78491 .52587 .78656 .51695 .79161 .50333 .78998 .51202 Mtetra
.167 0 .247 r
.78998 .51202 .79161 .50333 .79709 .4954 .79549 .50398 Mtetra
.472 .151 .34 r
.79549 .50398 .79709 .4954 .80308 .49362 .8015 .5022 Mtetra
.649 .309 .383 r
.8015 .5022 .80308 .49362 .8096 .49798 .80807 .50667 Mtetra
.742 .399 .401 r
.80807 .50667 .8096 .49798 .81667 .50807 .81517 .51698 Mtetra
.791 .449 .409 r
.81517 .51698 .81667 .50807 .82422 .52303 .82278 .53225 Mtetra
.815 .475 .413 r
.82278 .53225 .82422 .52303 .83219 .54165 .8308 .55126 Mtetra
.825 .486 .415 r
.8308 .55126 .83219 .54165 .84044 .56237 .83911 .5724 Mtetra
.822 .485 .418 r
.83911 .5724 .84044 .56237 .84882 .58342 .84755 .59389 Mtetra
.809 .473 .42 r
.84755 .59389 .84882 .58342 .85716 .60291 .85595 .61379 Mtetra
.781 .446 .421 r
.85595 .61379 .85716 .60291 .86525 .61902 .8641 .63026 Mtetra
.731 .4 .421 r
.8641 .63026 .86525 .61902 .87292 .63018 .87183 .64168 Mtetra
.645 .324 .414 r
.87183 .64168 .87292 .63018 .88003 .63521 .87899 .64684 Mtetra
.502 .204 .393 r
.87899 .64684 .88003 .63521 .88647 .63347 .88547 .6451 Mtetra
.283 .031 .343 r
.88547 .6451 .88647 .63347 .8922 .62495 .89123 .63645 Mtetra
.01 0 .261 r
.89123 .63645 .8922 .62495 .89725 .61026 .8963 .62151 Mtetra
0 0 .166 r
.8963 .62151 .89725 .61026 .90172 .59057 .90078 .60146 Mtetra
0 0 .09 r
.90078 .60146 .90172 .59057 .90574 .56744 .9048 .57792 Mtetra
0 0 .045 r
.9048 .57792 .90574 .56744 .90951 .54271 .90858 .55274 Mtetra
0 0 .032 r
.90858 .55274 .90951 .54271 .91324 .51826 .91231 .52786 Mtetra
0 0 .05 r
.91231 .52786 .91324 .51826 .91714 .49588 .91621 .50509 Mtetra
0 0 .102 r
.91621 .50509 .91714 .49588 .92141 .47715 .92049 .48604 Mtetra
0 0 .187 r
.92049 .48604 .92141 .47715 .92622 .46331 .92532 .47198 Mtetra
.203 0 .278 r
.92532 .47198 .92622 .46331 .93172 .45523 .93084 .46379 Mtetra
.472 .151 .34 r
.93084 .46379 .93172 .45523 .93799 .45336 .93714 .46191 Mtetra
.644 .296 .367 r
.93714 .46191 .93799 .45336 .94507 .4577 .94427 .46637 Mtetra
.741 .384 .376 r
.94427 .46637 .94507 .4577 .95294 .46784 .95219 .47673 Mtetra
.792 .434 .379 r
.95219 .47673 .95294 .46784 .96153 .48291 .96085 .49212 Mtetra
.818 .461 .38 r
.96085 .49212 .96153 .48291 .97069 .50168 .97009 .51127 Mtetra
.828 .472 .381 r
.97009 .51127 .97069 .50168 .98024 .52258 .97972 .53261 Mtetra
.945 .867 .447 r
.3916 .70788 .39527 .698 .40138 .67451 .39774 .68459 Mtetra
.896 .852 .4 r
.39774 .68459 .40138 .67451 .40736 .65302 .40376 .66327 Mtetra
.744 .78 .284 r
.40376 .66327 .40736 .65302 .41318 .63506 .40962 .64545 Mtetra
0 0 0 r
.40962 .64545 .41318 .63506 .41881 .62184 .41529 .63234 Mtetra
.165 0 .233 r
.41529 .63234 .41881 .62184 .42426 .61423 .42076 .62478 Mtetra
.492 .19 .382 r
.42076 .62478 .42426 .61423 .42953 .61267 .42606 .62322 Mtetra
.649 .345 .443 r
.42606 .62322 .42953 .61267 .43465 .61716 .4312 .62766 Mtetra
.728 .427 .47 r
.4312 .62766 .43465 .61716 .43965 .62728 .43623 .63768 Mtetra
.77 .472 .482 r
.43623 .63768 .43965 .62728 .4446 .6422 .44119 .65246 Mtetra
.794 .498 .487 r
.44119 .65246 .4446 .6422 .44953 .6607 .44613 .67078 Mtetra
.806 .51 .488 r
.44613 .67078 .44953 .6607 .45448 .68125 .4511 .69114 Mtetra
.809 .512 .486 r
.4511 .69114 .45448 .68125 .45952 .70211 .45614 .7118 Mtetra
.803 .503 .481 r
.45614 .7118 .45952 .70211 .46466 .72143 .46129 .73093 Mtetra
.785 .48 .472 r
.46129 .73093 .46466 .72143 .46992 .73743 .46657 .74677 Mtetra
.746 .435 .456 r
.46657 .74677 .46992 .73743 .47532 .74856 .47198 .75779 Mtetra
.665 .346 .423 r
.47198 .75779 .47532 .74856 .48085 .75368 .47753 .76285 Mtetra
.48 .159 .345 r
.47753 .76285 .48085 .75368 .48647 .75217 .48318 .76134 Mtetra
.063 0 .153 r
.48318 .76134 .48647 .75217 .49217 .74402 .48891 .75325 Mtetra
0 0 0 r
.48891 .75325 .49217 .74402 .49791 .72982 .49469 .73917 Mtetra
.786 .797 .304 r
.49469 .73917 .49791 .72982 .50365 .7107 .50047 .72022 Mtetra
.882 .832 .364 r
.50047 .72022 .50365 .7107 .50936 .68821 .50622 .69791 Mtetra
.904 .835 .374 r
.50622 .69791 .50936 .68821 .51502 .66412 .51192 .67403 Mtetra
.886 .825 .353 r
.51192 .67403 .51502 .66412 .52061 .64029 .51757 .6504 Mtetra
.814 .792 .294 r
.51757 .6504 .52061 .64029 .52615 .61849 .52315 .62877 Mtetra
0 0 0 r
.52315 .62877 .52615 .61849 .53164 .60026 .52869 .61068 Mtetra
0 0 .049 r
.52869 .61068 .53164 .60026 .53711 .58684 .53419 .59737 Mtetra
.198 0 .263 r
.53419 .59737 .53711 .58684 .54258 .57909 .5397 .58967 Mtetra
.492 .19 .382 r
.5397 .58967 .54258 .57909 .54808 .57746 .54523 .58804 Mtetra
.646 .337 .433 r
.54523 .58804 .54808 .57746 .55364 .58195 .55081 .59248 Mtetra
.727 .418 .456 r
.55081 .59248 .55364 .58195 .5593 .59214 .55649 .60257 Mtetra
.772 .464 .465 r
.55649 .60257 .5593 .59214 .56506 .60718 .56226 .61747 Mtetra
.797 .49 .469 r
.56226 .61747 .56506 .60718 .57093 .62585 .56814 .63596 Mtetra
.81 .502 .469 r
.56814 .63596 .57093 .62585 .57691 .6466 .57413 .65653 Mtetra
.813 .504 .466 r
.57413 .65653 .57691 .6466 .58299 .66767 .58021 .6774 Mtetra
.807 .495 .462 r
.58021 .6774 .58299 .66767 .58912 .68719 .58636 .69673 Mtetra
.787 .471 .453 r
.58636 .69673 .58912 .68719 .59526 .70335 .59251 .71272 Mtetra
.746 .425 .439 r
.59251 .71272 .59526 .70335 .60138 .71458 .59864 .72384 Mtetra
.661 .335 .41 r
.59864 .72384 .60138 .71458 .6074 .71972 .60469 .72892 Mtetra
.48 .159 .345 r
.60469 .72892 .6074 .71972 .61329 .71814 .61061 .72734 Mtetra
.11 0 .195 r
.61061 .72734 .61329 .71814 .61902 .70982 .61637 .71909 Mtetra
0 0 0 r
.61637 .71909 .61902 .70982 .62456 .69538 .62195 .70477 Mtetra
.62195 .70477 .62456 .69538 .62992 .67596 .62737 .68551 Mtetra
.789 .762 .249 r
.62737 .68551 .62992 .67596 .63513 .65313 .63262 .66286 Mtetra
.818 .77 .261 r
.63262 .66286 .63513 .65313 .64022 .62869 .63777 .63862 Mtetra
.793 .754 .236 r
.63777 .63862 .64022 .62869 .64526 .60451 .64286 .61464 Mtetra
.701 .702 .171 r
.64286 .61464 .64526 .60451 .6503 .5824 .64796 .5927 Mtetra
0 0 0 r
.64796 .5927 .6503 .5824 .65543 .5639 .65314 .57434 Mtetra
0 0 .13 r
.65314 .57434 .65543 .5639 .66071 .55027 .65846 .56082 Mtetra
.228 0 .29 r
.65846 .56082 .66071 .55027 .6662 .54238 .66399 .55298 Mtetra
.492 .19 .382 r
.66399 .55298 .6662 .54238 .67195 .54067 .66977 .55127 Mtetra
.643 .327 .423 r
.66977 .55127 .67195 .54067 .67799 .54516 .67584 .5557 Mtetra
.726 .407 .44 r
.67584 .5557 .67799 .54516 .68434 .55541 .68221 .56585 Mtetra
.773 .454 .446 r
.68221 .56585 .68434 .55541 .69099 .57057 .68887 .58088 Mtetra
.801 .48 .448 r
.68887 .58088 .69099 .57057 .69789 .58941 .69578 .59954 Mtetra
.814 .493 .446 r
.69578 .59954 .69789 .58941 .70499 .61036 .70288 .6203 Mtetra
.818 .495 .443 r
.70288 .6203 .70499 .61036 .71219 .63164 .71009 .64138 Mtetra
.811 .485 .439 r
.71009 .64138 .71219 .63164 .71941 .65135 .71731 .66091 Mtetra
.79 .461 .432 r
.71731 .66091 .71941 .65135 .72652 .66766 .72443 .67706 Mtetra
.746 .413 .42 r
.72443 .67706 .72652 .66766 .7334 .67899 .73133 .68827 Mtetra
.658 .324 .397 r
.73133 .68827 .7334 .67899 .73997 .68414 .73792 .69337 Mtetra
.48 .159 .345 r
.73792 .69337 .73997 .68414 .74614 .68249 .74413 .69171 Mtetra
.152 0 .233 r
.74413 .69171 .74614 .68249 .75189 .67401 .74992 .68329 Mtetra
0 0 .071 r
.74992 .68329 .75189 .67401 .75721 .65932 .75529 .66872 Mtetra
0 0 0 r
.75529 .66872 .75721 .65932 .76215 .63959 .76028 .64916 Mtetra
.76028 .64916 .76215 .63959 .7668 .61641 .76499 .62616 Mtetra
.699 .675 .131 r
.76499 .62616 .7668 .61641 .77127 .5916 .76952 .60156 Mtetra
0 0 0 r
.76952 .60156 .77127 .5916 .77568 .56708 .774 .57722 Mtetra
.774 .57722 .77568 .56708 .78019 .54464 .77857 .55495 Mtetra
0 0 .065 r
.77857 .55495 .78019 .54464 .78491 .52587 .78335 .53632 Mtetra
0 0 .2 r
.78335 .53632 .78491 .52587 .78998 .51202 .78847 .52258 Mtetra
.255 0 .315 r
.78847 .52258 .78998 .51202 .79549 .50398 .79402 .51459 Mtetra
.492 .19 .382 r
.79402 .51459 .79549 .50398 .8015 .5022 .80007 .5128 Mtetra
.639 .318 .411 r
.80007 .5128 .8015 .5022 .80807 .50667 .80666 .51723 Mtetra
.724 .395 .422 r
.80666 .51723 .80807 .50667 .81517 .51698 .81379 .52743 Mtetra
.775 .442 .424 r
.81379 .52743 .81517 .51698 .82278 .53225 .82141 .54257 Mtetra
.804 .469 .423 r
.82141 .54257 .82278 .53225 .8308 .55126 .82943 .5614 Mtetra
.818 .482 .419 r
.82943 .5614 .8308 .55126 .83911 .5724 .83775 .58236 Mtetra
.822 .484 .416 r
.83775 .58236 .83911 .5724 .84755 .59389 .84619 .60365 Mtetra
.814 .473 .411 r
.84619 .60365 .84755 .59389 .85595 .61379 .85459 .62336 Mtetra
.791 .448 .406 r
.85459 .62336 .85595 .61379 .8641 .63026 .86275 .63967 Mtetra
.745 .4 .398 r
.86275 .63967 .8641 .63026 .87183 .64168 .87049 .65098 Mtetra
.653 .312 .382 r
.87049 .65098 .87183 .64168 .87899 .64684 .87767 .65608 Mtetra
.48 .159 .345 r
.87767 .65608 .87899 .64684 .88547 .6451 .88419 .65434 Mtetra
.19 0 .267 r
.88419 .65434 .88547 .6451 .89123 .63645 .89 .64575 Mtetra
0 0 .156 r
.89 .64575 .89123 .63645 .8963 .62151 .89512 .63092 Mtetra
0 0 .062 r
.89512 .63092 .8963 .62151 .90078 .60146 .89966 .61104 Mtetra
0 0 .013 r
.89966 .61104 .90078 .60146 .9048 .57792 .90376 .58768 Mtetra
0 0 .003 r
.90376 .58768 .9048 .57792 .90858 .55274 .90761 .56271 Mtetra
0 0 .027 r
.90761 .56271 .90858 .55274 .91231 .52786 .91141 .53801 Mtetra
0 0 .082 r
.91141 .53801 .91231 .52786 .91621 .50509 .91539 .51541 Mtetra
0 0 .164 r
.91539 .51541 .91621 .50509 .92049 .48604 .91973 .4965 Mtetra
.015 0 .259 r
.91973 .4965 .92049 .48604 .92532 .47198 .92462 .48253 Mtetra
.28 .025 .337 r
.92462 .48253 .92532 .47198 .93084 .46379 .93019 .47439 Mtetra
.492 .19 .382 r
.93019 .47439 .93084 .46379 .93714 .46191 .93653 .47252 Mtetra
.634 .307 .399 r
.93653 .47252 .93714 .46191 .94427 .46637 .94368 .47693 Mtetra
.722 .382 .402 r
.94368 .47693 .94427 .46637 .95219 .47673 .95163 .48719 Mtetra
.775 .429 .399 r
.95163 .48719 .95219 .47673 .96085 .49212 .96029 .50244 Mtetra
.806 .456 .393 r
.96029 .50244 .96085 .49212 .97009 .51127 .96954 .52142 Mtetra
.822 .468 .387 r
.96954 .52142 .97009 .51127 .97972 .53261 .97917 .54257 Mtetra
.973 .879 .501 r
.38795 .7163 .3916 .70788 .39774 .68459 .3941 .69382 Mtetra
.919 .869 .437 r
.3941 .69382 .39774 .68459 .40376 .66327 .40014 .67323 Mtetra
.74 .783 .291 r
.40014 .67323 .40376 .66327 .40962 .64545 .40602 .656 Mtetra
0 0 0 r
.40602 .656 .40962 .64545 .41529 .63234 .41171 .64331 Mtetra
.203 0 .258 r
.41171 .64331 .41529 .63234 .42076 .62478 .41721 .63597 Mtetra
.497 .199 .391 r
.41721 .63597 .42076 .62478 .42606 .62322 .42253 .63441 Mtetra
.642 .341 .446 r
.42253 .63441 .42606 .62322 .4312 .62766 .4277 .63863 Mtetra
.719 .42 .47 r
.4277 .63863 .4312 .62766 .43623 .63768 .43276 .64824 Mtetra
.765 .466 .48 r
.43276 .64824 .43623 .63768 .44119 .65246 .43774 .66243 Mtetra
.792 .494 .483 r
.43774 .66243 .44119 .65246 .44613 .67078 .44271 .68002 Mtetra
.809 .509 .481 r
.44271 .68002 .44613 .67078 .4511 .69114 .4477 .69957 Mtetra
.818 .514 .476 r
.4477 .69957 .4511 .69114 .45614 .7118 .45277 .71939 Mtetra
.818 .508 .466 r
.45277 .71939 .45614 .7118 .46129 .73093 .45794 .73774 Mtetra
.806 .487 .449 r
.45794 .73774 .46129 .73093 .46657 .74677 .46323 .75291 Mtetra
.774 .439 .42 r
.46323 .75291 .46657 .74677 .47198 .75779 .46867 .76344 Mtetra
.685 .324 .356 r
.46867 .76344 .47198 .75779 .47753 .76285 .47423 .76824 Mtetra
.397 .008 .179 r
.47423 .76824 .47753 .76285 .48318 .76134 .4799 .76673 Mtetra
0 0 0 r
.4799 .76673 .48318 .76134 .48891 .75325 .48566 .7589 Mtetra
.865 .9 .483 r
.48566 .7589 .48891 .75325 .49469 .73917 .49146 .7453 Mtetra
.955 .894 .506 r
.49146 .7453 .49469 .73917 .50047 .72022 .49727 .72702 Mtetra
.971 .877 .493 r
.49727 .72702 .50047 .72022 .50622 .69791 .50306 .70551 Mtetra
.965 .867 .467 r
.50306 .70551 .50622 .69791 .51192 .67403 .50881 .68246 Mtetra
.935 .855 .422 r
.50881 .68246 .51192 .67403 .51757 .6504 .51449 .65965 Mtetra
.849 .819 .337 r
.51449 .65965 .51757 .6504 .52315 .62877 .52012 .63876 Mtetra
0 0 0 r
.52012 .63876 .52315 .62877 .52869 .61068 .5257 .62127 Mtetra
0 0 .074 r
.5257 .62127 .52869 .61068 .53419 .59737 .53124 .60837 Mtetra
.231 0 .284 r
.53124 .60837 .53419 .59737 .5397 .58967 .53678 .60089 Mtetra
.497 .199 .391 r
.53678 .60089 .5397 .58967 .54523 .58804 .54234 .59926 Mtetra
.639 .333 .437 r
.54234 .59926 .54523 .58804 .55081 .59248 .54796 .60349 Mtetra
.718 .411 .457 r
.54796 .60349 .55081 .59248 .55649 .60257 .55364 .61316 Mtetra
.766 .457 .464 r
.55364 .61316 .55649 .60257 .56226 .61747 .55943 .62746 Mtetra
.795 .485 .465 r
.55943 .62746 .56226 .61747 .56814 .63596 .56531 .64522 Mtetra
.813 .501 .461 r
.56531 .64522 .56814 .63596 .57413 .65653 .5713 .66497 Mtetra
.822 .506 .454 r
.5713 .66497 .57413 .65653 .58021 .6774 .57738 .68499 Mtetra
.822 .499 .443 r
.57738 .68499 .58021 .6774 .58636 .69673 .58351 .70353 Mtetra
.81 .477 .425 r
.58351 .70353 .58636 .69673 .59251 .71272 .58967 .71885 Mtetra
.774 .426 .395 r
.58967 .71885 .59251 .71272 .59864 .72384 .5958 .72947 Mtetra
.68 .308 .335 r
.5958 .72947 .59864 .72384 .60469 .72892 .60186 .73429 Mtetra
.397 .008 .179 r
.60186 .73429 .60469 .72892 .61061 .72734 .6078 .73271 Mtetra
0 0 0 r
.6078 .73271 .61061 .72734 .61637 .71909 .6136 .72472 Mtetra
.786 .844 .386 r
.6136 .72472 .61637 .71909 .62195 .70477 .61923 .71089 Mtetra
.907 .864 .422 r
.61923 .71089 .62195 .70477 .62737 .68551 .6247 .69231 Mtetra
.93 .85 .41 r
.6247 .69231 .62737 .68551 .63262 .66286 .63002 .67046 Mtetra
.917 .834 .377 r
.63002 .67046 .63262 .66286 .63777 .63862 .63524 .64707 Mtetra
.866 .806 .319 r
.63524 .64707 .63777 .63862 .64286 .61464 .64041 .62391 Mtetra
.746 .739 .219 r
.64041 .62391 .64286 .61464 .64796 .5927 .64558 .60271 Mtetra
0 0 0 r
.64558 .60271 .64796 .5927 .65314 .57434 .65082 .58495 Mtetra
0 0 .149 r
.65082 .58495 .65314 .57434 .65846 .56082 .6562 .57185 Mtetra
.257 0 .307 r
.6562 .57185 .65846 .56082 .66399 .55298 .66178 .56423 Mtetra
.497 .199 .391 r
.66178 .56423 .66399 .55298 .66977 .55127 .6676 .56252 Mtetra
.635 .325 .427 r
.6676 .56252 .66977 .55127 .67584 .5557 .67369 .56674 Mtetra
.717 .401 .442 r
.67369 .56674 .67584 .5557 .68221 .56585 .68006 .57647 Mtetra
.767 .447 .445 r
.68006 .57647 .68221 .56585 .68887 .58088 .68671 .59089 Mtetra
.798 .476 .443 r
.68671 .59089 .68887 .58088 .69578 .59954 .6936 .60881 Mtetra
.817 .491 .437 r
.6936 .60881 .69578 .59954 .70288 .6203 .70067 .62875 Mtetra
.827 .496 .428 r
.70067 .62875 .70288 .6203 .71009 .64138 .70785 .64898 Mtetra
.827 .488 .415 r
.70785 .64898 .71009 .64138 .71731 .66091 .71504 .6677 Mtetra
.813 .464 .397 r
.71504 .6677 .71731 .66091 .72443 .67706 .72213 .68317 Mtetra
.774 .41 .367 r
.72213 .68317 .72443 .67706 .73133 .68827 .72902 .69388 Mtetra
.674 .29 .311 r
.72902 .69388 .73133 .68827 .73792 .69337 .73561 .69871 Mtetra
.397 .008 .179 r
.73561 .69871 .73792 .69337 .74413 .69171 .74184 .69706 Mtetra
0 0 0 r
.74184 .69706 .74413 .69171 .74992 .68329 .74768 .6889 Mtetra
.68 .762 .273 r
.74768 .6889 .74992 .68329 .75529 .66872 .75312 .67483 Mtetra
.826 .805 .315 r
.75312 .67483 .75529 .66872 .76028 .64916 .7582 .65594 Mtetra
.856 .796 .302 r
.7582 .65594 .76028 .64916 .76499 .62616 .76301 .63375 Mtetra
.834 .771 .262 r
.76301 .63375 .76499 .62616 .76952 .60156 .76764 .61 Mtetra
.762 .724 .195 r
.76764 .61 .76952 .60156 .774 .57722 .77223 .58649 Mtetra
0 0 0 r
.77223 .58649 .774 .57722 .77857 .55495 .7769 .56497 Mtetra
0 0 .057 r
.7769 .56497 .77857 .55495 .78335 .53632 .78177 .54695 Mtetra
0 0 .213 r
.78177 .54695 .78335 .53632 .78847 .52258 .78697 .53363 Mtetra
.28 .02 .329 r
.78697 .53363 .78847 .52258 .79402 .51459 .79258 .52586 Mtetra
.497 .199 .391 r
.79258 .52586 .79402 .51459 .80007 .5128 .79867 .52407 Mtetra
.632 .315 .417 r
.79867 .52407 .80007 .5128 .80666 .51723 .80527 .52828 Mtetra
.715 .389 .425 r
.80527 .52828 .80666 .51723 .81379 .52743 .81239 .53806 Mtetra
.768 .436 .424 r
.81239 .53806 .81379 .52743 .82141 .54257 .81998 .55259 Mtetra
.801 .464 .418 r
.81998 .55259 .82141 .54257 .82943 .5614 .82796 .57068 Mtetra
.821 .48 .409 r
.82796 .57068 .82943 .5614 .83775 .58236 .83622 .5908 Mtetra
.831 .483 .397 r
.83622 .5908 .83775 .58236 .84619 .60365 .8446 .61123 Mtetra
.83 .475 .382 r
.8446 .61123 .84619 .60365 .85459 .62336 .85293 .63013 Mtetra
.815 .449 .363 r
.85293 .63013 .85459 .62336 .86275 .63967 .86104 .64575 Mtetra
.773 .392 .334 r
.86104 .64575 .86275 .63967 .87049 .65098 .86876 .65655 Mtetra
.667 .271 .285 r
.86876 .65655 .87049 .65098 .87767 .65608 .87594 .66139 Mtetra
.397 .008 .179 r
.87594 .66139 .87767 .65608 .88419 .65434 .88248 .65965 Mtetra
0 0 0 r
.88248 .65965 .88419 .65434 .89 .64575 .88835 .65132 Mtetra
.88835 .65132 .89 .64575 .89512 .63092 .89357 .63699 Mtetra
.712 .714 .188 r
.89357 .63699 .89512 .63092 .89966 .61104 .89822 .6178 Mtetra
.745 .708 .173 r
.89822 .6178 .89966 .61104 .90376 .58768 .90246 .59526 Mtetra
.714 .675 .129 r
.90246 .59526 .90376 .58768 .90761 .56271 .90645 .57114 Mtetra
0 0 0 r
.90645 .57114 .90761 .56271 .91141 .53801 .91039 .54728 Mtetra
0 0 .039 r
.91039 .54728 .91141 .53801 .91539 .51541 .9145 .52543 Mtetra
0 0 .156 r
.9145 .52543 .91539 .51541 .91973 .4965 .91896 .50713 Mtetra
.043 0 .269 r
.91896 .50713 .91973 .4965 .92462 .48253 .92395 .49359 Mtetra
.302 .045 .349 r
.92395 .49359 .92462 .48253 .93019 .47439 .92959 .48567 Mtetra
.497 .199 .391 r
.92959 .48567 .93019 .47439 .93653 .47252 .93597 .48379 Mtetra
.628 .306 .406 r
.93597 .48379 .93653 .47252 .94368 .47693 .94314 .48798 Mtetra
.713 .376 .407 r
.94314 .48798 .94368 .47693 .95163 .48719 .95106 .49781 Mtetra
.768 .422 .399 r
.95106 .49781 .95163 .48719 .96029 .50244 .95968 .51245 Mtetra
.803 .45 .388 r
.95968 .51245 .96029 .50244 .96954 .52142 .96885 .53069 Mtetra
.825 .465 .375 r
.96885 .53069 .96954 .52142 .97917 .54257 .97839 .55099 Mtetra
.994 .874 .578 r
.38436 .72201 .38795 .7163 .3941 .69382 .39051 .70095 Mtetra
.969 .894 .525 r
.39051 .70095 .3941 .69382 .40014 .67323 .39654 .68164 Mtetra
.822 .848 .387 r
.39654 .68164 .40014 .67323 .40602 .656 .40242 .66546 Mtetra
0 0 0 r
.40242 .66546 .40602 .656 .41171 .64331 .40812 .6535 Mtetra
.188 0 .233 r
.40812 .6535 .41171 .64331 .41721 .63597 .41364 .64655 Mtetra
.49 .187 .378 r
.41364 .64655 .41721 .63597 .42253 .63441 .41899 .64499 Mtetra
.637 .331 .436 r
.41899 .64499 .42253 .63441 .4277 .63863 .42419 .64883 Mtetra
.717 .412 .461 r
.42419 .64883 .4277 .63863 .43276 .64824 .42928 .6577 Mtetra
.765 .461 .47 r
.42928 .6577 .43276 .64824 .43774 .66243 .43431 .67084 Mtetra
.798 .492 .47 r
.43431 .67084 .43774 .66243 .44271 .68002 .43931 .68715 Mtetra
.821 .511 .465 r
.43931 .68715 .44271 .68002 .4477 .69957 .44434 .70527 Mtetra
.837 .52 .452 r
.44434 .70527 .4477 .69957 .45277 .71939 .44943 .72363 Mtetra
.847 .518 .43 r
.44943 .72363 .45277 .71939 .45794 .73774 .45463 .74059 Mtetra
.847 .498 .392 r
.45463 .74059 .45794 .73774 .46323 .75291 .45995 .75459 Mtetra
.827 .436 .311 r
.45995 .75459 .46323 .75291 .46867 .76344 .4654 .76426 Mtetra
.704 .212 .074 r
.4654 .76426 .46867 .76344 .47423 .76824 .47098 .76862 Mtetra
.311 .803 .822 r
.47098 .76862 .47423 .76824 .4799 .76673 .47667 .7671 Mtetra
.914 .942 .808 r
.47667 .7671 .4799 .76673 .48566 .7589 .48244 .75971 Mtetra
.964 .876 .698 r
.48244 .75971 .48566 .7589 .49146 .7453 .48825 .74697 Mtetra
.98 .853 .643 r
.48825 .74697 .49146 .7453 .49727 .72702 .49408 .72986 Mtetra
.991 .851 .605 r
.49408 .72986 .49727 .72702 .50306 .70551 .4999 .70973 Mtetra
.996 .861 .572 r
.4999 .70973 .50306 .70551 .50881 .68246 .50567 .68815 Mtetra
.988 .876 .528 r
.50567 .68815 .50881 .68246 .51449 .65965 .51139 .66678 Mtetra
.932 .873 .449 r
.51139 .66678 .51449 .65965 .52012 .63876 .51706 .64718 Mtetra
.725 .773 .278 r
.51706 .64718 .52012 .63876 .5257 .62127 .52267 .63074 Mtetra
0 0 .016 r
.52267 .63074 .5257 .62127 .53124 .60837 .52826 .61859 Mtetra
.217 0 .261 r
.52826 .61859 .53124 .60837 .53678 .60089 .53383 .6115 Mtetra
.49 .187 .378 r
.53383 .6115 .53678 .60089 .54234 .59926 .53942 .60987 Mtetra
.634 .323 .427 r
.53942 .60987 .54234 .59926 .54796 .60349 .54506 .61371 Mtetra
.715 .402 .447 r
.54506 .61371 .54796 .60349 .55364 .61316 .55076 .62264 Mtetra
.767 .451 .452 r
.55076 .62264 .55364 .61316 .55943 .62746 .55655 .63589 Mtetra
.801 .483 .45 r
.55655 .63589 .55943 .62746 .56531 .64522 .56243 .65235 Mtetra
.826 .502 .441 r
.56243 .65235 .56531 .64522 .5713 .66497 .56841 .67064 Mtetra
.842 .51 .425 r
.56841 .67064 .5713 .66497 .57738 .68499 .57447 .68919 Mtetra
.852 .507 .398 r
.57447 .68919 .57738 .68499 .58351 .70353 .58058 .70632 Mtetra
.851 .483 .353 r
.58058 .70632 .58351 .70353 .58967 .71885 .58672 .72046 Mtetra
.825 .413 .262 r
.58672 .72046 .58967 .71885 .5958 .72947 .59284 .73022 Mtetra
.681 .166 .003 r
.59284 .73022 .5958 .72947 .60186 .73429 .5989 .73458 Mtetra
.311 .803 .822 r
.5989 .73458 .60186 .73429 .6078 .73271 .60486 .73299 Mtetra
.915 .959 .801 r
.60486 .73299 .6078 .73271 .6136 .72472 .61068 .72545 Mtetra
.974 .893 .681 r
.61068 .72545 .6136 .72472 .61923 .71089 .61636 .71248 Mtetra
.99 .867 .615 r
.61636 .71248 .61923 .71089 .6247 .69231 .62189 .69508 Mtetra
.996 .861 .568 r
.62189 .69508 .6247 .69231 .63002 .67046 .62729 .67464 Mtetra
.992 .864 .521 r
.62729 .67464 .63002 .67046 .63524 .64707 .6326 .65273 Mtetra
.963 .863 .458 r
.6326 .65273 .63524 .64707 .64041 .62391 .63785 .63103 Mtetra
.866 .826 .351 r
.63785 .63103 .64041 .62391 .64558 .60271 .64311 .61113 Mtetra
0 0 0 r
.64311 .61113 .64558 .60271 .65082 .58495 .64843 .59444 Mtetra
0 0 .097 r
.64843 .59444 .65082 .58495 .6562 .57185 .65388 .58209 Mtetra
.244 0 .286 r
.65388 .58209 .6562 .57185 .66178 .56423 .65951 .57486 Mtetra
.49 .187 .378 r
.65951 .57486 .66178 .56423 .6676 .56252 .66536 .57315 Mtetra
.63 .314 .417 r
.66536 .57315 .6676 .56252 .67369 .56674 .67146 .57698 Mtetra
.714 .391 .431 r
.67146 .57698 .67369 .56674 .68006 .57647 .67782 .58596 Mtetra
.767 .44 .433 r
.67782 .58596 .68006 .57647 .68671 .59089 .68444 .59931 Mtetra
.804 .472 .426 r
.68444 .59931 .68671 .59089 .6936 .60881 .69128 .61593 Mtetra
.83 .491 .413 r
.69128 .61593 .6936 .60881 .70067 .62875 .69829 .63439 Mtetra
.848 .498 .392 r
.69829 .63439 .70067 .62875 .70785 .64898 .7054 .65312 Mtetra
.857 .492 .359 r
.7054 .65312 .70785 .64898 .71504 .6677 .71252 .67043 Mtetra
.854 .464 .305 r
.71252 .67043 .71504 .6677 .72213 .68317 .71955 .6847 Mtetra
.82 .383 .201 r
.71955 .6847 .72213 .68317 .72902 .69388 .7264 .69454 Mtetra
.651 .112 0 r
.7264 .69454 .72902 .69388 .73561 .69871 .73297 .6989 Mtetra
.311 .803 .822 r
.73297 .6989 .73561 .69871 .74184 .69706 .73922 .69724 Mtetra
.912 .974 .788 r
.73922 .69724 .74184 .69706 .74768 .6889 .74511 .68954 Mtetra
.98 .908 .656 r
.74511 .68954 .74768 .6889 .75312 .67483 .75063 .67633 Mtetra
.994 .876 .577 r
.75063 .67633 .75312 .67483 .7582 .65594 .75582 .65865 Mtetra
.992 .862 .515 r
.75582 .65865 .7582 .65594 .76301 .63375 .76076 .63787 Mtetra
.971 .852 .45 r
.76076 .63787 .76301 .63375 .76764 .61 .76554 .61563 Mtetra
.911 .827 .364 r
.76554 .61563 .76764 .61 .77223 .58649 .77027 .59359 Mtetra
.766 .749 .231 r
.77027 .59359 .77223 .58649 .7769 .56497 .77508 .57339 Mtetra
0 0 0 r
.77508 .57339 .7769 .56497 .78177 .54695 .78008 .55644 Mtetra
0 0 .168 r
.78008 .55644 .78177 .54695 .78697 .53363 .78538 .54388 Mtetra
.268 0 .308 r
.78538 .54388 .78697 .53363 .79258 .52586 .79106 .5365 Mtetra
.49 .187 .378 r
.79106 .5365 .79258 .52586 .79867 .52407 .79718 .53471 Mtetra
.626 .304 .406 r
.79718 .53471 .79867 .52407 .80527 .52828 .80379 .53853 Mtetra
.711 .379 .414 r
.80379 .53853 .80527 .52828 .81239 .53806 .81087 .54755 Mtetra
.768 .428 .41 r
.81087 .54755 .81239 .53806 .81998 .55259 .81838 .56101 Mtetra
.807 .459 .398 r
.81838 .56101 .81998 .55259 .82796 .57068 .82627 .57777 Mtetra
.834 .477 .378 r
.82627 .57777 .82796 .57068 .83622 .5908 .8344 .59641 Mtetra
.852 .482 .351 r
.8344 .59641 .83622 .5908 .8446 .61123 .84266 .61532 Mtetra
.86 .473 .31 r
.84266 .61532 .8446 .61123 .85293 .63013 .85087 .63279 Mtetra
.852 .438 .246 r
.85087 .63279 .85293 .63013 .86104 .64575 .85887 .64719 Mtetra
.808 .344 .126 r
.85887 .64719 .86104 .64575 .86876 .65655 .86651 .6571 Mtetra
.61 .048 0 r
.86651 .6571 .86876 .65655 .87594 .66139 .87366 .66147 Mtetra
.311 .803 .822 r
.87366 .66147 .87594 .66139 .88248 .65965 .88022 .65972 Mtetra
.902 .985 .768 r
.88022 .65972 .88248 .65965 .88835 .65132 .88616 .65185 Mtetra
.978 .918 .618 r
.88616 .65185 .88835 .65132 .89357 .63699 .89149 .63841 Mtetra
.985 .876 .521 r
.89149 .63841 .89357 .63699 .89822 .6178 .89631 .62043 Mtetra
.968 .848 .44 r
.89631 .62043 .89822 .6178 .90246 .59526 .90074 .59932 Mtetra
.921 .817 .353 r
.90074 .59932 .90246 .59526 .90645 .57114 .90494 .57672 Mtetra
.823 .759 .244 r
.90494 .57672 .90645 .57114 .91039 .54728 .9091 .55435 Mtetra
0 0 0 r
.9091 .55435 .91039 .54728 .9145 .52543 .91341 .53383 Mtetra
0 0 .074 r
.91341 .53383 .9145 .52543 .91896 .50713 .91804 .51662 Mtetra
.003 0 .229 r
.91804 .51662 .91896 .50713 .92395 .49359 .92316 .50384 Mtetra
.291 .026 .329 r
.92316 .50384 .92395 .49359 .92959 .48567 .92889 .49631 Mtetra
.49 .187 .378 r
.92889 .49631 .92959 .48567 .93597 .48379 .93531 .49444 Mtetra
.622 .294 .395 r
.93531 .49444 .93597 .48379 .94314 .48798 .94246 .49823 Mtetra
.709 .366 .394 r
.94246 .49823 .94314 .48798 .95106 .49781 .95032 .5073 Mtetra
.768 .413 .383 r
.95032 .5073 .95106 .49781 .95968 .51245 .95882 .52085 Mtetra
.809 .443 .363 r
.95882 .52085 .95968 .51245 .96885 .53069 .96784 .53774 Mtetra
.837 .459 .337 r
.96784 .53774 .96885 .53069 .97839 .55099 .97721 .55655 Mtetra
.972 .828 .641 r
.38091 .72404 .38436 .72201 .39051 .70095 .387 .70499 Mtetra
.989 .882 .62 r
.387 .70499 .39051 .70095 .39654 .68164 .393 .68749 Mtetra
.935 .92 .544 r
.393 .68749 .39654 .68164 .40242 .66546 .39886 .67278 Mtetra
0 0 0 r
.39886 .67278 .40242 .66546 .40812 .6535 .40455 .66187 Mtetra
.114 0 .148 r
.40455 .66187 .40812 .6535 .41364 .64655 .41008 .65546 Mtetra
.471 .149 .338 r
.41008 .65546 .41364 .64655 .41899 .64499 .41546 .6539 Mtetra
.632 .311 .41 r
.41546 .6539 .41899 .64499 .42419 .64883 .4207 .6572 Mtetra
.718 .399 .438 r
.4207 .6572 .42419 .64883 .42928 .6577 .42583 .66503 Mtetra
.773 .454 .447 r
.42583 .66503 .42928 .6577 .43431 .67084 .43091 .67668 Mtetra
.813 .49 .443 r
.43091 .67668 .43431 .67084 .43931 .68715 .43596 .69117 Mtetra
.844 .514 .427 r
.43596 .69117 .43931 .68715 .44434 .70527 .44104 .70727 Mtetra
.872 .528 .396 r
.44104 .70727 .44434 .70527 .44943 .72363 .44617 .72355 Mtetra
.895 .527 .336 r
.44617 .72355 .44943 .72363 .45463 .74059 .4514 .73857 Mtetra
.899 .489 .2 r
.4514 .73857 .45463 .74059 .45995 .75459 .45675 .75092 Mtetra
.748 .278 0 r
.45675 .75092 .45995 .75459 .4654 .76426 .46222 .7594 Mtetra
.14 .384 .837 r
.46222 .7594 .4654 .76426 .47098 .76862 .4678 .76312 Mtetra
.645 .628 .819 r
.4678 .76312 .47098 .76862 .47667 .7671 .4735 .7616 Mtetra
.788 .681 .747 r
.4735 .7616 .47667 .7671 .48244 .75971 .47926 .75483 Mtetra
.853 .709 .703 r
.47926 .75483 .48244 .75971 .48825 .74697 .48508 .74327 Mtetra
.895 .734 .675 r
.48508 .74327 .48825 .74697 .49408 .72986 .49092 .7278 Mtetra
.929 .763 .655 r
.49092 .7278 .49408 .72986 .4999 .70973 .49674 .70961 Mtetra
.959 .798 .638 r
.49674 .70961 .4999 .70973 .50567 .68815 .50253 .69011 Mtetra
.985 .842 .619 r
.50253 .69011 .50567 .68815 .51139 .66678 .50828 .67077 Mtetra
.989 .89 .581 r
.50828 .67077 .51139 .66678 .51706 .64718 .51397 .653 Mtetra
.887 .891 .467 r
.51397 .653 .51706 .64718 .52267 .63074 .51962 .63806 Mtetra
0 0 0 r
.51962 .63806 .52267 .63074 .52826 .61859 .52524 .62697 Mtetra
.15 0 .182 r
.52524 .62697 .52826 .61859 .53383 .6115 .53084 .62042 Mtetra
.471 .149 .338 r
.53084 .62042 .53383 .6115 .53942 .60987 .53646 .61879 Mtetra
.628 .302 .399 r
.53646 .61879 .53942 .60987 .54506 .61371 .54212 .62209 Mtetra
.716 .388 .422 r
.54212 .62209 .54506 .61371 .55076 .62264 .54783 .62996 Mtetra
.774 .443 .426 r
.54783 .62996 .55076 .62264 .55655 .63589 .55361 .6417 Mtetra
.816 .479 .417 r
.55361 .6417 .55655 .63589 .56243 .65235 .55949 .65632 Mtetra
.85 .502 .395 r
.55949 .65632 .56243 .65235 .56841 .67064 .56544 .67257 Mtetra
.877 .514 .354 r
.56544 .67257 .56841 .67064 .57447 .68919 .57147 .68902 Mtetra
.896 .506 .277 r
.57147 .68902 .57447 .68919 .58058 .70632 .57756 .70418 Mtetra
.882 .448 .106 r
.57756 .70418 .58058 .70632 .58672 .72046 .58366 .71665 Mtetra
.643 .179 0 r
.58366 .71665 .58672 .72046 .59284 .73022 .58976 .72519 Mtetra
.2 .413 .846 r
.58976 .72519 .59284 .73022 .5989 .73458 .5958 .72891 Mtetra
.645 .628 .819 r
.5958 .72891 .5989 .73458 .60486 .73299 .60177 .72732 Mtetra
.791 .685 .748 r
.60177 .72732 .60486 .73299 .61068 .72545 .60762 .7204 Mtetra
.861 .717 .701 r
.60762 .7204 .61068 .72545 .61636 .71248 .61334 .70864 Mtetra
.907 .745 .669 r
.61334 .70864 .61636 .71248 .62189 .69508 .61893 .6929 Mtetra
.944 .776 .643 r
.61893 .6929 .62189 .69508 .62729 .67464 .62442 .67442 Mtetra
.974 .812 .619 r
.62442 .67442 .62729 .67464 .6326 .65273 .62981 .65462 Mtetra
.994 .854 .587 r
.62981 .65462 .6326 .65273 .63785 .63103 .63517 .63497 Mtetra
.976 .888 .526 r
.63517 .63497 .63785 .63103 .64311 .61113 .64052 .61693 Mtetra
.81 .837 .369 r
.64052 .61693 .64311 .61113 .64843 .59444 .64594 .60175 Mtetra
0 0 0 r
.64594 .60175 .64843 .59444 .65388 .58209 .65146 .59046 Mtetra
.183 0 .213 r
.65146 .59046 .65388 .58209 .65951 .57486 .65714 .58378 Mtetra
.471 .149 .338 r
.65714 .58378 .65951 .57486 .66536 .57315 .66302 .58208 Mtetra
.623 .291 .388 r
.66302 .58208 .66536 .57315 .67146 .57698 .66912 .58535 Mtetra
.714 .376 .404 r
.66912 .58535 .67146 .57698 .67782 .58596 .67546 .59326 Mtetra
.775 .43 .402 r
.67546 .59326 .67782 .58596 .68444 .59931 .68202 .6051 Mtetra
.819 .465 .386 r
.68202 .6051 .68444 .59931 .69128 .61593 .68878 .61985 Mtetra
.854 .487 .356 r
.68878 .61985 .69128 .61593 .69829 .63439 .6957 .63624 Mtetra
.881 .495 .302 r
.6957 .63624 .69829 .63439 .7054 .65312 .7027 .65285 Mtetra
.892 .477 .202 r
.7027 .65285 .7054 .65312 .71252 .67043 .70971 .66816 Mtetra
.845 .39 0 r
.70971 .66816 .71252 .67043 .71955 .6847 .71665 .68074 Mtetra
0 0 .478 r
.71665 .68074 .71955 .6847 .7264 .69454 .72343 .68934 Mtetra
.251 .437 .85 r
.72343 .68934 .7264 .69454 .73297 .6989 .72997 .69305 Mtetra
.645 .628 .819 r
.72997 .69305 .73297 .6989 .73922 .69724 .73622 .69138 Mtetra
.794 .69 .75 r
.73622 .69138 .73922 .69724 .74511 .68954 .74215 .68432 Mtetra
.871 .726 .699 r
.74215 .68432 .74511 .68954 .75063 .67633 .74777 .67234 Mtetra
.921 .756 .66 r
.74777 .67234 .75063 .67633 .75582 .65865 .75309 .65634 Mtetra
.959 .789 .627 r
.75309 .65634 .75582 .65865 .76076 .63787 .75819 .63755 Mtetra
.988 .825 .592 r
.75819 .63755 .76076 .63787 .76554 .61563 .76315 .61743 Mtetra
.996 .86 .543 r
.76315 .61743 .76554 .61563 .77027 .59359 .76807 .59748 Mtetra
.942 .869 .449 r
.76807 .59748 .77027 .59359 .77508 .57339 .77305 .57915 Mtetra
.704 .754 .253 r
.77305 .57915 .77508 .57339 .78008 .55644 .7782 .56373 Mtetra
0 0 .034 r
.7782 .56373 .78008 .55644 .78538 .54388 .78361 .55224 Mtetra
.213 0 .242 r
.78361 .55224 .78538 .54388 .79106 .5365 .78937 .54542 Mtetra
.471 .149 .338 r
.78937 .54542 .79106 .5365 .79718 .53471 .79553 .54363 Mtetra
.619 .28 .375 r
.79553 .54363 .79718 .53471 .80379 .53853 .80212 .54689 Mtetra
.711 .361 .383 r
.80212 .54689 .80379 .53853 .81087 .54755 .80913 .55483 Mtetra
.775 .414 .374 r
.80913 .55483 .81087 .54755 .81838 .56101 .81654 .56675 Mtetra
.821 .449 .349 r
.81654 .56675 .81838 .56101 .82627 .57777 .82427 .58162 Mtetra
.857 .468 .307 r
.82427 .58162 .82627 .57777 .8344 .59641 .83223 .59817 Mtetra
.879 .468 .235 r
.83223 .59817 .8344 .59641 .84266 .61532 .84029 .61493 Mtetra
.875 .435 .107 r
.84029 .61493 .84266 .61532 .85087 .63279 .84831 .63038 Mtetra
.778 .31 0 r
.84831 .63038 .85087 .63279 .85887 .64719 .85616 .64307 Mtetra
0 .041 .595 r
.85616 .64307 .85887 .64719 .86651 .6571 .86367 .65173 Mtetra
.295 .456 .851 r
.86367 .65173 .86651 .6571 .87366 .66147 .87076 .65543 Mtetra
.645 .628 .819 r
.87076 .65543 .87366 .66147 .88022 .65972 .87732 .65367 Mtetra
.798 .695 .751 r
.87732 .65367 .88022 .65972 .88616 .65185 .88334 .64645 Mtetra
.881 .735 .696 r
.88334 .64645 .88616 .65185 .89149 .63841 .88882 .63424 Mtetra
.936 .769 .649 r
.88882 .63424 .89149 .63841 .89631 .62043 .89384 .61797 Mtetra
.975 .802 .605 r
.89384 .61797 .89631 .62043 .90074 .59932 .89852 .59888 Mtetra
.998 .835 .554 r
.89852 .59888 .90074 .59932 .90494 .57672 .90298 .57843 Mtetra
.984 .855 .479 r
.90298 .57843 .90494 .57672 .9091 .55435 .90742 .55817 Mtetra
.876 .823 .347 r
.90742 .55817 .9091 .55435 .91341 .53383 .91198 .53954 Mtetra
0 0 0 r
.91198 .53954 .91341 .53383 .91804 .51662 .91683 .52387 Mtetra
0 0 .115 r
.91683 .52387 .91804 .51662 .92316 .50384 .92212 .51218 Mtetra
.24 0 .268 r
.92212 .51218 .92316 .50384 .92889 .49631 .92796 .50521 Mtetra
.471 .149 .338 r
.92796 .50521 .92889 .49631 .93531 .49444 .93442 .50334 Mtetra
.614 .269 .362 r
.93442 .50334 .93531 .49444 .94246 .49823 .94153 .50657 Mtetra
.707 .345 .36 r
.94153 .50657 .94246 .49823 .95032 .5073 .94928 .51454 Mtetra
.774 .396 .34 r
.94928 .51454 .95032 .5073 .95882 .52085 .9576 .52654 Mtetra
.822 .428 .304 r
.9576 .52654 .95882 .52085 .96784 .53774 .96639 .54153 Mtetra
.855 .441 .245 r
.96639 .54153 .96784 .53774 .97721 .55655 .97549 .55821 Mtetra
.91 .751 .672 r
.3776 .72182 .38091 .72404 .387 .70499 .38362 .70531 Mtetra
.95 .818 .679 r
.38362 .70531 .387 .70499 .393 .68749 .38955 .6901 Mtetra
.975 .91 .678 r
.38955 .6901 .393 .68749 .39886 .67278 .39537 .67727 Mtetra
.816 .932 .559 r
.39537 .67727 .39886 .67278 .40455 .66187 .40105 .66769 Mtetra
0 0 0 r
.40105 .66769 .40455 .66187 .41008 .65546 .40658 .66196 Mtetra
.424 .063 .246 r
.40658 .66196 .41008 .65546 .41546 .6539 .41197 .6604 Mtetra
.621 .27 .353 r
.41197 .6604 .41546 .6539 .4207 .6572 .41725 .66301 Mtetra
.722 .375 .39 r
.41725 .66301 .4207 .6572 .42583 .66503 .42244 .66951 Mtetra
.787 .439 .397 r
.42244 .66951 .42583 .66503 .43091 .67668 .42757 .67928 Mtetra
.838 .482 .38 r
.42757 .67928 .43091 .67668 .43596 .69117 .43268 .69146 Mtetra
.882 .511 .334 r
.43268 .69146 .43596 .69117 .44104 .70727 .43782 .70499 Mtetra
.913 .517 .231 r
.43782 .70499 .44104 .70727 .44617 .72355 .44301 .71867 Mtetra
.86 .448 0 r
.44301 .71867 .44617 .72355 .4514 .73857 .44828 .73124 Mtetra
0 0 .46 r
.44828 .73124 .4514 .73857 .45675 .75092 .45365 .74153 Mtetra
.168 .247 .702 r
.45365 .74153 .45675 .75092 .46222 .7594 .45914 .7485 Mtetra
.475 .423 .72 r
.45914 .7485 .46222 .7594 .4678 .76312 .46473 .75143 Mtetra
.619 .506 .703 r
.46473 .75143 .4678 .76312 .4735 .7616 .47041 .74989 Mtetra
.702 .556 .686 r
.47041 .74989 .4735 .7616 .47926 .75483 .47617 .7439 Mtetra
.759 .596 .675 r
.47617 .7439 .47926 .75483 .48508 .74327 .48197 .73383 Mtetra
.804 .631 .667 r
.48197 .73383 .48508 .74327 .49092 .7278 .48779 .72041 Mtetra
.844 .668 .663 r
.48779 .72041 .49092 .7278 .49674 .70961 .49361 .70467 Mtetra
.883 .71 .662 r
.49361 .70467 .49674 .70961 .50253 .69011 .49941 .68778 Mtetra
.923 .762 .664 r
.49941 .68778 .50253 .69011 .50828 .67077 .50516 .671 Mtetra
.964 .833 .666 r
.50516 .671 .50828 .67077 .51397 .653 .51087 .65555 Mtetra
.976 .923 .65 r
.51087 .65555 .51397 .653 .51962 .63806 .51654 .64251 Mtetra
.745 .884 .478 r
.51654 .64251 .51962 .63806 .52524 .62697 .52219 .63276 Mtetra
0 0 0 r
.52219 .63276 .52524 .62697 .53084 .62042 .52782 .62691 Mtetra
.424 .063 .246 r
.52782 .62691 .53084 .62042 .53646 .61879 .53346 .62528 Mtetra
.616 .257 .338 r
.53346 .62528 .53646 .61879 .54212 .62209 .53913 .62787 Mtetra
.719 .36 .368 r
.53913 .62787 .54212 .62209 .54783 .62996 .54485 .63439 Mtetra
.788 .424 .367 r
.54485 .63439 .54783 .62996 .55361 .6417 .55063 .64423 Mtetra
.841 .466 .34 r
.55063 .64423 .55361 .6417 .55949 .65632 .55648 .65652 Mtetra
.884 .49 .277 r
.55648 .65652 .55949 .65632 .56544 .67257 .56241 .67017 Mtetra
.899 .481 .141 r
.56241 .67017 .56544 .67257 .57147 .68902 .5684 .68397 Mtetra
.779 .365 0 r
.5684 .68397 .57147 .68902 .57756 .70418 .57444 .69666 Mtetra
0 0 .555 r
.57444 .69666 .57756 .70418 .58366 .71665 .5805 .70703 Mtetra
.221 .282 .715 r
.5805 .70703 .58366 .71665 .58976 .72519 .58656 .71405 Mtetra
.484 .429 .72 r
.58656 .71405 .58976 .72519 .5958 .72891 .59258 .71696 Mtetra
.619 .506 .703 r
.59258 .71696 .5958 .72891 .60177 .72732 .59854 .71536 Mtetra
.702 .556 .686 r
.59854 .71536 .60177 .72732 .60762 .7204 .6044 .70923 Mtetra
.761 .596 .673 r
.6044 .70923 .60762 .7204 .61334 .70864 .61016 .69897 Mtetra
.809 .634 .664 r
.61016 .69897 .61334 .70864 .61893 .6929 .61582 .68532 Mtetra
.852 .673 .658 r
.61582 .68532 .61893 .6929 .62442 .67442 .62139 .66931 Mtetra
.895 .718 .655 r
.62139 .66931 .62442 .67442 .62981 .65462 .62688 .65215 Mtetra
.938 .775 .654 r
.62688 .65215 .62981 .65462 .63517 .63497 .63234 .63511 Mtetra
.977 .849 .648 r
.63234 .63511 .63517 .63497 .64052 .61693 .6378 .61941 Mtetra
.967 .928 .608 r
.6378 .61941 .64052 .61693 .64594 .60175 .64331 .60615 Mtetra
.655 .816 .383 r
.64331 .60615 .64594 .60175 .65146 .59046 .64891 .59622 Mtetra
.024 0 .031 r
.64891 .59622 .65146 .59046 .65714 .58378 .65465 .59024 Mtetra
.424 .063 .246 r
.65465 .59024 .65714 .58378 .66302 .58208 .66055 .58853 Mtetra
.61 .244 .323 r
.66055 .58853 .66302 .58208 .66912 .58535 .66665 .59111 Mtetra
.715 .343 .344 r
.66665 .59111 .66912 .58535 .67546 .59326 .67294 .59765 Mtetra
.787 .406 .333 r
.67294 .59765 .67546 .59326 .68202 .6051 .67943 .60755 Mtetra
.842 .445 .292 r
.67943 .60755 .68202 .6051 .68878 .61985 .68609 .61994 Mtetra
.88 .461 .206 r
.68609 .61994 .68878 .61985 .6957 .63624 .69287 .63371 Mtetra
.866 .427 .029 r
.69287 .63371 .6957 .63624 .7027 .65285 .69974 .64764 Mtetra
.66 .259 0 r
.69974 .64764 .7027 .65285 .70971 .66816 .70661 .66044 Mtetra
0 .068 .626 r
.70661 .66044 .70971 .66816 .71665 .68074 .71342 .67089 Mtetra
.266 .311 .723 r
.71342 .67089 .71665 .68074 .72343 .68934 .72011 .67795 Mtetra
.492 .435 .721 r
.72011 .67795 .72343 .68934 .72997 .69305 .72659 .68084 Mtetra
.619 .506 .703 r
.72659 .68084 .72997 .69305 .73622 .69138 .73284 .67916 Mtetra
.702 .555 .685 r
.73284 .67916 .73622 .69138 .74215 .68432 .73881 .67289 Mtetra
.763 .597 .672 r
.73881 .67289 .74215 .68432 .74777 .67234 .74453 .66243 Mtetra
.815 .637 .661 r
.74453 .66243 .74777 .67234 .75309 .65634 .75 .64854 Mtetra
.862 .679 .653 r
.75 .64854 .75309 .65634 .75819 .63755 .75528 .63227 Mtetra
.907 .727 .647 r
.75528 .63227 .75819 .63755 .76315 .61743 .76044 .61483 Mtetra
.953 .788 .64 r
.76044 .61483 .76315 .61743 .76807 .59748 .76556 .59751 Mtetra
.988 .864 .623 r
.76556 .59751 .76807 .59748 .77305 .57915 .77075 .58155 Mtetra
.941 .92 .549 r
.77075 .58155 .77305 .57915 .7782 .56373 .77607 .56807 Mtetra
0 0 0 r
.77607 .56807 .7782 .56373 .78361 .55224 .78162 .55796 Mtetra
.069 0 .076 r
.78162 .55796 .78361 .55224 .78937 .54542 .78746 .55184 Mtetra
.424 .063 .246 r
.78746 .55184 .78937 .54542 .79553 .54363 .79365 .55006 Mtetra
.603 .229 .306 r
.79365 .55006 .79553 .54363 .80212 .54689 .8002 .5526 Mtetra
.71 .324 .315 r
.8002 .5526 .80212 .54689 .80913 .55483 .80712 .55916 Mtetra
.785 .384 .292 r
.80712 .55916 .80913 .55483 .81654 .56675 .81438 .56913 Mtetra
.84 .417 .233 r
.81438 .56913 .81654 .56675 .82427 .58162 .82191 .5816 Mtetra
.865 .42 .115 r
.82191 .5816 .82427 .58162 .83223 .59817 .82963 .59549 Mtetra
.804 .352 0 r
.82963 .59549 .83223 .59817 .84029 .61493 .83745 .60953 Mtetra
0 0 .441 r
.83745 .60953 .84029 .61493 .84831 .63038 .84523 .62244 Mtetra
0 .147 .675 r
.84523 .62244 .84831 .63038 .85616 .64307 .85286 .63297 Mtetra
.304 .336 .729 r
.85286 .63297 .85616 .64307 .86367 .65173 .86022 .64006 Mtetra
.5 .44 .721 r
.86022 .64006 .86367 .65173 .87076 .65543 .86721 .64293 Mtetra
.619 .506 .703 r
.86721 .64293 .87076 .65543 .87732 .65367 .87377 .64117 Mtetra
.701 .555 .685 r
.87377 .64117 .87732 .65367 .88334 .64645 .87986 .63475 Mtetra
.766 .598 .67 r
.87986 .63475 .88334 .64645 .88882 .63424 .88551 .62409 Mtetra
.821 .64 .658 r
.88551 .62409 .88882 .63424 .89384 .61797 .89077 .60996 Mtetra
.872 .685 .647 r
.89077 .60996 .89384 .61797 .89852 .59888 .89573 .59341 Mtetra
.922 .738 .636 r
.89573 .59341 .89852 .59888 .90298 .57843 .90052 .57568 Mtetra
.969 .802 .621 r
.90052 .57568 .90298 .57843 .90742 .55817 .90527 .55807 Mtetra
.994 .875 .586 r
.90527 .55807 .90742 .55817 .91198 .53954 .91014 .54186 Mtetra
.891 .891 .468 r
.91014 .54186 .91198 .53954 .91683 .52387 .91525 .52814 Mtetra
0 0 0 r
.91525 .52814 .91683 .52387 .92212 .51218 .92074 .51785 Mtetra
.11 0 .117 r
.92074 .51785 .92212 .51218 .92796 .50521 .9267 .51159 Mtetra
.424 .063 .246 r
.9267 .51159 .92796 .50521 .93442 .50334 .93319 .50972 Mtetra
.596 .213 .287 r
.93319 .50972 .93442 .50334 .94153 .50657 .94024 .51223 Mtetra
.704 .302 .283 r
.94024 .51223 .94153 .50657 .94928 .51454 .94783 .5188 Mtetra
.78 .356 .243 r
.94783 .5188 .94928 .51454 .9576 .52654 .95592 .52882 Mtetra
.831 .381 .158 r
.95592 .52882 .9576 .52654 .96639 .54153 .96441 .54138 Mtetra
.833 .362 .001 r
.96441 .54138 .96639 .54153 .97549 .55821 .97316 .55538 Mtetra
.835 .67 .678 r
.37446 .71529 .3776 .72182 .38362 .70531 .38038 .70175 Mtetra
.874 .73 .699 r
.38038 .70175 .38362 .70531 .38955 .6901 .38622 .68924 Mtetra
.918 .821 .734 r
.38622 .68924 .38955 .6901 .39537 .67727 .39198 .67863 Mtetra
.929 .957 .776 r
.39198 .67863 .39537 .67727 .40105 .66769 .39762 .67062 Mtetra
.499 .839 .557 r
.39762 .67062 .40105 .66769 .40658 .66196 .40314 .6657 Mtetra
.289 0 .004 r
.40314 .6657 .40658 .66196 .41197 .6604 .40855 .66414 Mtetra
.587 .169 .216 r
.40855 .66414 .41197 .6604 .41725 .66301 .41387 .66594 Mtetra
.719 .312 .276 r
.41387 .66594 .41725 .66301 .42244 .66951 .41911 .67085 Mtetra
.803 .391 .268 r
.41911 .67085 .42244 .66951 .42757 .67928 .42431 .67839 Mtetra
.864 .435 .196 r
.42431 .67839 .42757 .67928 .43268 .69146 .42949 .68785 Mtetra
.859 .42 .007 r
.42949 .68785 .43268 .69146 .43782 .70499 .4347 .69837 Mtetra
0 0 .346 r
.4347 .69837 .43782 .70499 .44301 .71867 .43995 .70899 Mtetra
0 .067 .608 r
.43995 .70899 .44301 .71867 .44828 .73124 .44527 .7187 Mtetra
.257 .258 .669 r
.44527 .7187 .44828 .73124 .45365 .74153 .45067 .72657 Mtetra
.434 .358 .671 r
.45067 .72657 .45365 .74153 .45914 .7485 .45617 .7318 Mtetra
.537 .418 .665 r
.45617 .7318 .45914 .7485 .46473 .75143 .46176 .7338 Mtetra
.605 .461 .659 r
.46176 .7338 .46473 .75143 .47041 .74989 .46743 .73225 Mtetra
.656 .496 .654 r
.46743 .73225 .47041 .74989 .47617 .7439 .47316 .72715 Mtetra
.698 .527 .653 r
.47316 .72715 .47617 .7439 .48197 .73383 .47893 .71881 Mtetra
.735 .558 .653 r
.47893 .71881 .48197 .73383 .48779 .72041 .48473 .70779 Mtetra
.769 .591 .656 r
.48473 .70779 .48779 .72041 .49361 .70467 .49052 .69489 Mtetra
.804 .628 .663 r
.49052 .69489 .49361 .70467 .49941 .68778 .4963 .68107 Mtetra
.842 .675 .675 r
.4963 .68107 .49941 .68778 .50516 .671 .50205 .66731 Mtetra
.885 .739 .696 r
.50205 .66731 .50516 .671 .51087 .65555 .50777 .65459 Mtetra
.93 .837 .73 r
.50777 .65459 .51087 .65555 .51654 .64251 .51345 .6438 Mtetra
.925 .971 .76 r
.51345 .6438 .51654 .64251 .52219 .63276 .51912 .63563 Mtetra
0 0 0 r
.51912 .63563 .52219 .63276 .52782 .62691 .52477 .6306 Mtetra
.289 0 .004 r
.52477 .6306 .52782 .62691 .53346 .62528 .53043 .62897 Mtetra
.577 .148 .19 r
.53043 .62897 .53346 .62528 .53913 .62787 .53611 .63074 Mtetra
.712 .287 .238 r
.53611 .63074 .53913 .62787 .54485 .63439 .54183 .63566 Mtetra
.798 .363 .215 r
.54183 .63566 .54485 .63439 .55063 .64423 .5476 .64324 Mtetra
.85 .396 .112 r
.5476 .64324 .55063 .64423 .55648 .65652 .55343 .65276 Mtetra
.794 .344 0 r
.55343 .65276 .55648 .65652 .56241 .67017 .55932 .66337 Mtetra
0 0 .47 r
.55932 .66337 .56241 .67017 .5684 .68397 .56527 .67407 Mtetra
.016 .136 .647 r
.56527 .67407 .5684 .68397 .57444 .69666 .57125 .68386 Mtetra
.294 .285 .678 r
.57125 .68386 .57444 .69666 .5805 .70703 .57726 .69178 Mtetra
.446 .367 .674 r
.57726 .69178 .5805 .70703 .58656 .71405 .58327 .69703 Mtetra
.54 .421 .666 r
.58327 .69703 .58656 .71405 .59258 .71696 .58925 .699 Mtetra
.605 .461 .659 r
.58925 .699 .59258 .71696 .59854 .71536 .59519 .69738 Mtetra
.656 .494 .654 r
.59519 .69738 .59854 .71536 .6044 .70923 .60106 .69216 Mtetra
.698 .526 .651 r
.60106 .69216 .6044 .70923 .61016 .69897 .60686 .68365 Mtetra
.736 .557 .651 r
.60686 .68365 .61016 .69897 .61582 .68532 .61257 .67243 Mtetra
.772 .591 .654 r
.61257 .67243 .61582 .68532 .62139 .66931 .61822 .65931 Mtetra
.809 .631 .66 r
.61822 .65931 .62139 .66931 .62688 .65215 .62381 .64525 Mtetra
.85 .681 .672 r
.62381 .64525 .62688 .65215 .63234 .63511 .62938 .63126 Mtetra
.896 .75 .692 r
.62938 .63126 .63234 .63511 .6378 .61941 .63495 .61833 Mtetra
.943 .854 .724 r
.63495 .61833 .6378 .61941 .64331 .60615 .64055 .60735 Mtetra
.915 .98 .736 r
.64055 .60735 .64331 .60615 .64891 .59622 .64624 .59902 Mtetra
0 0 0 r
.64624 .59902 .64891 .59622 .65465 .59024 .65203 .59388 Mtetra
.289 0 .004 r
.65203 .59388 .65465 .59024 .66055 .58853 .65795 .59217 Mtetra
.565 .125 .163 r
.65795 .59217 .66055 .58853 .66665 .59111 .66403 .5939 Mtetra
.702 .259 .195 r
.66403 .5939 .66665 .59111 .67294 .59765 .67027 .59883 Mtetra
.788 .328 .15 r
.67027 .59883 .67294 .59765 .67943 .60755 .67666 .60644 Mtetra
.822 .342 .008 r
.67666 .60644 .67943 .60755 .68609 .61994 .68319 .61603 Mtetra
.695 .247 0 r
.68319 .61603 .68609 .61994 .69287 .63371 .68983 .62671 Mtetra
0 0 .568 r
.68983 .62671 .69287 .63371 .69974 .64764 .69652 .6375 Mtetra
.098 .193 .675 r
.69652 .6375 .69974 .64764 .70661 .66044 .70323 .64736 Mtetra
.325 .308 .686 r
.70323 .64736 .70661 .66044 .71342 .67089 .7099 .65533 Mtetra
.457 .376 .677 r
.7099 .65533 .71342 .67089 .72011 .67795 .71646 .66059 Mtetra
.543 .424 .667 r
.71646 .66059 .72011 .67795 .72659 .68084 .72287 .66253 Mtetra
.605 .461 .659 r
.72287 .66253 .72659 .68084 .73284 .67916 .7291 .66083 Mtetra
.655 .493 .653 r
.7291 .66083 .73284 .67916 .73881 .67289 .73512 .65548 Mtetra
.697 .524 .65 r
.73512 .65548 .73881 .67289 .74453 .66243 .74093 .6468 Mtetra
.737 .556 .649 r
.74093 .6468 .74453 .66243 .75 .64854 .74655 .63538 Mtetra
.775 .591 .651 r
.74655 .63538 .75 .64854 .75528 .63227 .75203 .62203 Mtetra
.815 .633 .657 r
.75203 .62203 .75528 .63227 .76044 .61483 .75741 .60773 Mtetra
.859 .687 .668 r
.75741 .60773 .76044 .61483 .76556 .59751 .76277 .5935 Mtetra
.908 .762 .687 r
.76277 .5935 .76556 .59751 .77075 .58155 .76817 .58035 Mtetra
.955 .872 .715 r
.76817 .58035 .77075 .58155 .77607 .56807 .77368 .56917 Mtetra
.893 .981 .701 r
.77368 .56917 .77607 .56807 .78162 .55796 .77938 .56068 Mtetra
0 0 0 r
.77938 .56068 .78162 .55796 .78746 .55184 .78531 .55541 Mtetra
.289 0 .004 r
.78531 .55541 .78746 .55184 .79365 .55006 .79152 .55362 Mtetra
.552 .1 .133 r
.79152 .55362 .79365 .55006 .8002 .5526 .79803 .55531 Mtetra
.689 .225 .145 r
.79803 .55531 .8002 .5526 .80712 .55916 .80483 .56024 Mtetra
.77 .283 .07 r
.80483 .56024 .80712 .55916 .81438 .56913 .81189 .56789 Mtetra
.772 .271 0 r
.81189 .56789 .81438 .56913 .82191 .5816 .81919 .57753 Mtetra
0 0 .42 r
.81919 .57753 .82191 .5816 .82963 .59549 .82663 .58829 Mtetra
0 .084 .639 r
.82663 .58829 .82963 .59549 .83745 .60953 .83415 .59915 Mtetra
.166 .239 .694 r
.83415 .59915 .83745 .60953 .84523 .62244 .84165 .60908 Mtetra
.353 .328 .692 r
.84165 .60908 .84523 .62244 .85286 .63297 .84902 .61709 Mtetra
.468 .384 .679 r
.84902 .61709 .85286 .63297 .86022 .64006 .85619 .62236 Mtetra
.546 .426 .668 r
.85619 .62236 .86022 .64006 .86721 .64293 .86306 .62426 Mtetra
.605 .461 .659 r
.86306 .62426 .86721 .64293 .87377 .64117 .8696 .62248 Mtetra
.654 .492 .652 r
.8696 .62248 .87377 .64117 .87986 .63475 .87577 .617 Mtetra
.697 .523 .648 r
.87577 .617 .87986 .63475 .88551 .62409 .8816 .60814 Mtetra
.738 .555 .646 r
.8816 .60814 .88551 .62409 .89077 .60996 .88712 .5965 Mtetra
.778 .592 .648 r
.88712 .5965 .89077 .60996 .89573 .59341 .8924 .58292 Mtetra
.821 .636 .653 r
.8924 .58292 .89573 .59341 .90052 .57568 .89754 .56837 Mtetra
.869 .694 .663 r
.89754 .56837 .90052 .57568 .90527 .55807 .90266 .5539 Mtetra
.922 .775 .681 r
.90266 .5539 .90527 .55807 .91014 .54186 .90787 .54052 Mtetra
.966 .891 .702 r
.90787 .54052 .91014 .54186 .91525 .52814 .91328 .52914 Mtetra
.857 .97 .651 r
.91328 .52914 .91525 .52814 .92074 .51785 .91898 .52048 Mtetra
0 0 0 r
.91898 .52048 .92074 .51785 .9267 .51159 .92507 .51508 Mtetra
.289 0 .004 r
.92507 .51508 .9267 .51159 .93319 .50972 .93158 .5132 Mtetra
.537 .074 .101 r
.93158 .5132 .93319 .50972 .94024 .51223 .93855 .51485 Mtetra
.672 .185 .086 r
.93855 .51485 .94024 .51223 .94783 .5188 .94596 .51977 Mtetra
.742 .227 0 r
.94596 .51977 .94783 .5188 .95592 .52882 .95376 .52744 Mtetra
.694 .181 0 r
.95376 .52744 .95592 .52882 .96441 .54138 .96188 .53714 Mtetra
0 0 .549 r
.96188 .53714 .96441 .54138 .97316 .55538 .97021 .54796 Mtetra
.763 .599 .675 r
.37149 .70484 .37446 .71529 .38038 .70175 .37727 .69463 Mtetra
.795 .648 .7 r
.37727 .69463 .38038 .70175 .38622 .68924 .38301 .68514 Mtetra
.83 .718 .742 r
.38301 .68514 .38622 .68924 .39198 .67863 .38868 .67701 Mtetra
.86 .83 .817 r
.38868 .67701 .39198 .67863 .39762 .67062 .39427 .67076 Mtetra
.786 .972 .914 r
.39427 .67076 .39762 .67062 .40314 .6657 .39977 .66676 Mtetra
0 0 0 r
.39977 .66676 .40314 .6657 .40855 .66414 .4052 .6652 Mtetra
.4 0 0 r
.4052 .6652 .40855 .66414 .41387 .66594 .41055 .66607 Mtetra
.619 .071 0 r
.41055 .66607 .41387 .66594 .41911 .67085 .41585 .66921 Mtetra
.683 .139 0 r
.41585 .66921 .41911 .67085 .42431 .67839 .42113 .67424 Mtetra
0 0 .491 r
.42113 .67424 .42431 .67839 .42949 .68785 .42639 .68065 Mtetra
0 .13 .669 r
.42639 .68065 .42949 .68785 .4347 .69837 .43167 .68781 Mtetra
.207 .249 .686 r
.43167 .68781 .4347 .69837 .43995 .70899 .43699 .69503 Mtetra
.363 .315 .67 r
.43699 .69503 .43995 .70899 .44527 .7187 .44237 .70158 Mtetra
.455 .358 .656 r
.44237 .70158 .44527 .7187 .45067 .72657 .44781 .70679 Mtetra
.517 .39 .646 r
.44781 .70679 .45067 .72657 .45617 .7318 .45332 .71009 Mtetra
.562 .416 .64 r
.45332 .71009 .45617 .7318 .46176 .7338 .4589 .71107 Mtetra
.598 .439 .637 r
.4589 .71107 .46176 .7338 .46743 .73225 .46454 .7095 Mtetra
.629 .461 .636 r
.46454 .7095 .46743 .73225 .47316 .72715 .47024 .70539 Mtetra
.657 .483 .638 r
.47024 .70539 .47316 .72715 .47893 .71881 .47597 .69894 Mtetra
.683 .506 .641 r
.47597 .69894 .47893 .71881 .48473 .70779 .48172 .69056 Mtetra
.709 .532 .648 r
.48172 .69056 .48473 .70779 .49052 .69489 .48748 .68082 Mtetra
.736 .562 .658 r
.48748 .68082 .49052 .69489 .4963 .68107 .49323 .6704 Mtetra
.766 .6 .673 r
.49323 .6704 .4963 .68107 .50205 .66731 .49896 .66 Mtetra
.799 .651 .699 r
.49896 .66 .50205 .66731 .50777 .65459 .50467 .65034 Mtetra
.836 .726 .743 r
.50467 .65034 .50777 .65459 .51345 .6438 .51035 .64206 Mtetra
.866 .843 .82 r
.51035 .64206 .51345 .6438 .51912 .63563 .51603 .63568 Mtetra
.777 .979 .911 r
.51603 .63568 .51912 .63563 .52477 .6306 .5217 .63158 Mtetra
0 0 0 r
.5217 .63158 .52477 .6306 .53043 .62897 .52737 .62994 Mtetra
.367 0 0 r
.52737 .62994 .53043 .62897 .53611 .63074 .53306 .63078 Mtetra
.578 .01 0 r
.53306 .63078 .53611 .63074 .54183 .63566 .53878 .6339 Mtetra
.607 .053 0 r
.53878 .6339 .54183 .63566 .5476 .64324 .54454 .63894 Mtetra
0 .053 .602 r
.54454 .63894 .5476 .64324 .55343 .65276 .55034 .64538 Mtetra
.016 .195 .705 r
.55034 .64538 .55343 .65276 .55932 .66337 .55619 .65258 Mtetra
.252 .281 .697 r
.55619 .65258 .55932 .66337 .56527 .67407 .56208 .65983 Mtetra
.384 .331 .675 r
.56208 .65983 .56527 .67407 .57125 .68386 .56801 .66641 Mtetra
.465 .366 .659 r
.56801 .66641 .57125 .68386 .57726 .69178 .57396 .67164 Mtetra
.521 .394 .648 r
.57396 .67164 .57726 .69178 .58327 .69703 .57991 .67493 Mtetra
.564 .418 .641 r
.57991 .67493 .58327 .69703 .58925 .699 .58585 .67587 Mtetra
.598 .439 .637 r
.58585 .67587 .58925 .699 .59519 .69738 .59176 .67423 Mtetra
.628 .46 .636 r
.59176 .67423 .59519 .69738 .60106 .69216 .59763 .67001 Mtetra
.656 .482 .637 r
.59763 .67001 .60106 .69216 .60686 .68365 .60345 .66342 Mtetra
.682 .505 .64 r
.60345 .66342 .60686 .68365 .61257 .67243 .60922 .65488 Mtetra
.709 .531 .646 r
.60922 .65488 .61257 .67243 .61822 .65931 .61494 .64496 Mtetra
.737 .562 .656 r
.61494 .64496 .61822 .65931 .62381 .64525 .62063 .63435 Mtetra
.768 .601 .672 r
.62063 .63435 .62381 .64525 .62938 .63126 .6263 .62376 Mtetra
.803 .655 .698 r
.6263 .62376 .62938 .63126 .63495 .61833 .63197 .61393 Mtetra
.842 .734 .744 r
.63197 .61393 .63495 .61833 .64055 .60735 .63768 .60549 Mtetra
.872 .856 .823 r
.63768 .60549 .64055 .60735 .64624 .59902 .64344 .59897 Mtetra
.765 .984 .905 r
.64344 .59897 .64624 .59902 .65203 .59388 .64928 .59476 Mtetra
0 0 0 r
.64928 .59476 .65203 .59388 .65795 .59217 .65522 .59305 Mtetra
.33 0 0 r
.65522 .59305 .65795 .59217 .66403 .5939 .66128 .59384 Mtetra
.525 0 0 r
.66128 .59384 .66403 .5939 .67027 .59883 .66745 .59694 Mtetra
.509 0 0 r
.66745 .59694 .67027 .59883 .67666 .60644 .67373 .60198 Mtetra
0 .146 .687 r
.67373 .60198 .67666 .60644 .68319 .61603 .68012 .60845 Mtetra
.099 .248 .73 r
.68012 .60845 .68319 .61603 .68983 .62671 .68658 .61568 Mtetra
.291 .307 .705 r
.68658 .61568 .68983 .62671 .69652 .6375 .6931 .62297 Mtetra
.402 .346 .68 r
.6931 .62297 .69652 .6375 .70323 .64736 .69962 .62958 Mtetra
.474 .374 .662 r
.69962 .62958 .70323 .64736 .7099 .65533 .70612 .63482 Mtetra
.525 .398 .649 r
.70612 .63482 .7099 .65533 .71646 .66059 .71254 .63809 Mtetra
.565 .419 .642 r
.71254 .63809 .71646 .66059 .72287 .66253 .71887 .63899 Mtetra
.598 .439 .637 r
.71887 .63899 .72287 .66253 .7291 .66083 .72507 .63727 Mtetra
.628 .459 .635 r
.72507 .63727 .7291 .66083 .73512 .65548 .73112 .63293 Mtetra
.655 .48 .635 r
.73112 .63293 .73512 .65548 .74093 .6468 .73703 .6262 Mtetra
.682 .503 .638 r
.73703 .6262 .74093 .6468 .74655 .63538 .74282 .61749 Mtetra
.709 .529 .644 r
.74282 .61749 .74655 .63538 .75203 .62203 .7485 .60738 Mtetra
.738 .561 .654 r
.7485 .60738 .75203 .62203 .75741 .60773 .75411 .59657 Mtetra
.771 .602 .67 r
.75411 .59657 .75741 .60773 .76277 .5935 .75971 .5858 Mtetra
.808 .659 .697 r
.75971 .5858 .76277 .5935 .76817 .58035 .76534 .57578 Mtetra
.85 .743 .745 r
.76534 .57578 .76817 .58035 .77368 .56917 .77106 .56717 Mtetra
.878 .872 .826 r
.77106 .56717 .77368 .56917 .77938 .56068 .77691 .56052 Mtetra
.75 .988 .896 r
.77691 .56052 .77938 .56068 .78531 .55541 .78293 .55619 Mtetra
0 0 0 r
.78293 .55619 .78531 .55541 .79152 .55362 .78916 .5544 Mtetra
.289 0 0 r
.78916 .5544 .79152 .55362 .79803 .55531 .7956 .55513 Mtetra
.461 0 0 r
.7956 .55513 .79803 .55531 .80483 .56024 .80226 .55821 Mtetra
0 .14 .596 r
.80226 .55821 .80483 .56024 .81189 .56789 .80911 .56326 Mtetra
0 .225 .746 r
.80911 .56326 .81189 .56789 .81919 .57753 .81613 .56974 Mtetra
.169 .29 .746 r
.81613 .56974 .81919 .57753 .82663 .58829 .82327 .577 Mtetra
.325 .33 .711 r
.82327 .577 .82663 .58829 .83415 .59915 .83046 .58432 Mtetra
.419 .358 .683 r
.83046 .58432 .83415 .59915 .84165 .60908 .83763 .59095 Mtetra
.482 .381 .664 r
.83763 .59095 .84165 .60908 .84902 .61709 .84472 .5962 Mtetra
.529 .402 .651 r
.84472 .5962 .84902 .61709 .85619 .62236 .85167 .59945 Mtetra
.566 .421 .642 r
.85167 .59945 .85619 .62236 .86306 .62426 .85841 .60029 Mtetra
.598 .439 .637 r
.85841 .60029 .86306 .62426 .8696 .62248 .86492 .59849 Mtetra
.627 .458 .635 r
.86492 .59849 .8696 .62248 .87577 .617 .87117 .59404 Mtetra
.654 .479 .634 r
.87117 .59404 .87577 .617 .8816 .60814 .87717 .58715 Mtetra
.681 .501 .636 r
.87717 .58715 .8816 .60814 .88712 .5965 .88296 .57827 Mtetra
.709 .528 .642 r
.88296 .57827 .88712 .5965 .8924 .58292 .88859 .56797 Mtetra
.739 .56 .651 r
.88859 .56797 .8924 .58292 .89754 .56837 .89412 .55696 Mtetra
.773 .603 .668 r
.89412 .55696 .89754 .56837 .90266 .5539 .89963 .54598 Mtetra
.813 .663 .696 r
.89963 .54598 .90266 .5539 .90787 .54052 .9052 .53577 Mtetra
.858 .752 .746 r
.9052 .53577 .90787 .54052 .91328 .52914 .91093 .527 Mtetra
.885 .888 .829 r
.91093 .527 .91328 .52914 .91898 .52048 .91687 .52019 Mtetra
.732 .988 .884 r
.91687 .52019 .91898 .52048 .92507 .51508 .92309 .51575 Mtetra
0 0 0 r
.92309 .51575 .92507 .51508 .93158 .5132 .92962 .51387 Mtetra
.245 0 0 r
.92962 .51387 .93158 .5132 .93855 .51485 .93648 .51454 Mtetra
.384 0 0 r
.93648 .51454 .93855 .51485 .94596 .51977 .94367 .51759 Mtetra
0 .233 .701 r
.94367 .51759 .94596 .51977 .95376 .52744 .95115 .52263 Mtetra
.013 .289 .785 r
.95115 .52263 .95376 .52744 .96188 .53714 .95886 .52913 Mtetra
.226 .325 .756 r
.95886 .52913 .96188 .53714 .97021 .54796 .96672 .53641 Mtetra
.698 .54 .67 r
.36866 .69135 .37149 .70484 .37727 .69463 .37429 .68468 Mtetra
.721 .579 .696 r
.37429 .68468 .37727 .69463 .38301 .68514 .37989 .67843 Mtetra
.745 .634 .737 r
.37989 .67843 .38301 .68514 .38868 .67701 .38546 .67297 Mtetra
.764 .713 .805 r
.38546 .67297 .38868 .67701 .39427 .67076 .39099 .66863 Mtetra
.748 .817 .906 r
.39099 .66863 .39427 .67076 .39977 .66676 .39646 .66561 Mtetra
.6 .87 .993 r
.39646 .66561 .39977 .66676 .4052 .6652 .4019 .66404 Mtetra
.318 .753 .969 r
.4019 .66404 .4052 .6652 .41055 .66607 .40729 .66392 Mtetra
.183 .6 .942 r
.40729 .66392 .41055 .66607 .41585 .66921 .41266 .66514 Mtetra
.249 .493 .893 r
.41266 .66514 .41585 .66921 .42113 .67424 .41802 .66747 Mtetra
.352 .428 .8 r
.41802 .66747 .42113 .67424 .42639 .68065 .42337 .67061 Mtetra
.425 .4 .728 r
.42337 .67061 .42639 .68065 .43167 .68781 .42874 .67419 Mtetra
.474 .392 .684 r
.42874 .67419 .43167 .68781 .43699 .69503 .43413 .67778 Mtetra
.509 .394 .658 r
.43413 .67778 .43699 .69503 .44237 .70158 .43957 .68097 Mtetra
.536 .4 .643 r
.43957 .68097 .44237 .70158 .44781 .70679 .44504 .68337 Mtetra
.558 .408 .634 r
.44504 .68337 .44781 .70679 .45332 .71009 .45057 .68464 Mtetra
.577 .417 .628 r
.45057 .68464 .45332 .71009 .4589 .71107 .45614 .68454 Mtetra
.594 .428 .626 r
.45614 .68454 .4589 .71107 .46454 .7095 .46175 .68296 Mtetra
.611 .44 .626 r
.46175 .68296 .46454 .7095 .47024 .70539 .4674 .67988 Mtetra
.627 .453 .628 r
.4674 .67988 .47024 .70539 .47597 .69894 .47308 .67543 Mtetra
.643 .469 .633 r
.47308 .67543 .47597 .69894 .48172 .69056 .47878 .66984 Mtetra
.659 .487 .64 r
.47878 .66984 .48172 .69056 .48748 .68082 .48448 .66345 Mtetra
.678 .51 .652 r
.48448 .66345 .48748 .68082 .49323 .6704 .49018 .65664 Mtetra
.698 .54 .669 r
.49018 .65664 .49323 .6704 .49896 .66 .49588 .64983 Mtetra
.721 .579 .696 r
.49588 .64983 .49896 .66 .50467 .65034 .50157 .64345 Mtetra
.746 .636 .738 r
.50157 .64345 .50467 .65034 .51035 .64206 .50725 .63788 Mtetra
.766 .718 .807 r
.50725 .63788 .51035 .64206 .51603 .63568 .51293 .63342 Mtetra
.748 .822 .91 r
.51293 .63342 .51603 .63568 .5217 .63158 .51861 .63032 Mtetra
.6 .87 .993 r
.51861 .63032 .5217 .63158 .52737 .62994 .52429 .62868 Mtetra
.344 .761 .978 r
.52429 .62868 .52737 .62994 .53306 .63078 .52999 .6285 Mtetra
.233 .619 .955 r
.52999 .6285 .53306 .63078 .53878 .6339 .53571 .62968 Mtetra
.291 .509 .894 r
.53571 .62968 .53878 .6339 .54454 .63894 .54146 .63198 Mtetra
.377 .44 .799 r
.54146 .63198 .54454 .63894 .55034 .64538 .54723 .63511 Mtetra
.439 .409 .729 r
.54723 .63511 .55034 .64538 .55619 .65258 .55304 .63868 Mtetra
.482 .399 .686 r
.55304 .63868 .55619 .65258 .56208 .65983 .55888 .64227 Mtetra
.514 .399 .66 r
.55888 .64227 .56208 .65983 .56801 .66641 .56474 .64544 Mtetra
.539 .403 .644 r
.56474 .64544 .56801 .66641 .57396 .67164 .57062 .64781 Mtetra
.56 .41 .634 r
.57062 .64781 .57396 .67164 .57991 .67493 .57651 .64905 Mtetra
.578 .418 .629 r
.57651 .64905 .57991 .67493 .58585 .67587 .5824 .6489 Mtetra
.594 .428 .626 r
.5824 .6489 .58585 .67587 .59176 .67423 .58828 .64724 Mtetra
.61 .439 .626 r
.58828 .64724 .59176 .67423 .59763 .67001 .59414 .64407 Mtetra
.626 .452 .628 r
.59414 .64407 .59763 .67001 .60345 .66342 .59998 .6395 Mtetra
.642 .467 .632 r
.59998 .6395 .60345 .66342 .60922 .65488 .60579 .63379 Mtetra
.659 .486 .639 r
.60579 .63379 .60922 .65488 .61494 .64496 .61158 .62726 Mtetra
.677 .509 .651 r
.61158 .62726 .61494 .64496 .62063 .63435 .61736 .62031 Mtetra
.698 .539 .668 r
.61736 .62031 .62063 .63435 .6263 .62376 .62313 .61336 Mtetra
.721 .579 .695 r
.62313 .61336 .6263 .62376 .63197 .61393 .62891 .60685 Mtetra
.747 .638 .739 r
.62891 .60685 .63197 .61393 .63768 .60549 .63471 .60115 Mtetra
.767 .722 .81 r
.63471 .60115 .63768 .60549 .64344 .59897 .64055 .59658 Mtetra
.747 .827 .913 r
.64055 .59658 .64344 .59897 .64928 .59476 .64644 .59338 Mtetra
.6 .87 .993 r
.64644 .59338 .64928 .59476 .65522 .59305 .65239 .59166 Mtetra
.367 .768 .985 r
.65239 .59166 .65522 .59305 .66128 .59384 .65841 .59143 Mtetra
.277 .633 .963 r
.65841 .59143 .66128 .59384 .66745 .59694 .66451 .59256 Mtetra
.328 .522 .893 r
.66451 .59256 .66745 .59694 .67373 .60198 .67068 .59484 Mtetra
.399 .451 .798 r
.67068 .59484 .67373 .60198 .68012 .60845 .67691 .59795 Mtetra
.452 .418 .73 r
.67691 .59795 .68012 .60845 .68658 .61568 .6832 .6015 Mtetra
.49 .405 .687 r
.6832 .6015 .68658 .61568 .6931 .62297 .68951 .60507 Mtetra
.518 .403 .661 r
.68951 .60507 .6931 .62297 .69962 .62958 .69584 .60823 Mtetra
.542 .406 .645 r
.69584 .60823 .69962 .62958 .70612 .63482 .70216 .61058 Mtetra
.561 .411 .635 r
.70216 .61058 .70612 .63482 .71254 .63809 .70844 .61177 Mtetra
.578 .419 .629 r
.70844 .61177 .71254 .63809 .71887 .63899 .71467 .61156 Mtetra
.594 .428 .626 r
.71467 .61156 .71887 .63899 .72507 .63727 .72083 .60982 Mtetra
.61 .439 .625 r
.72083 .60982 .72507 .63727 .73112 .63293 .72692 .60655 Mtetra
.625 .451 .627 r
.72692 .60655 .73112 .63293 .73703 .6262 .73293 .60187 Mtetra
.641 .466 .631 r
.73293 .60187 .73703 .6262 .74282 .61749 .73887 .59602 Mtetra
.658 .484 .638 r
.73887 .59602 .74282 .61749 .7485 .60738 .74475 .58935 Mtetra
.676 .507 .649 r
.74475 .58935 .7485 .60738 .75411 .59657 .7506 .58225 Mtetra
.698 .538 .667 r
.7506 .58225 .75411 .59657 .75971 .5858 .75644 .57515 Mtetra
.722 .58 .695 r
.75644 .57515 .75971 .5858 .76534 .57578 .76231 .5685 Mtetra
.748 .64 .74 r
.76231 .5685 .76534 .57578 .77106 .56717 .76824 .56267 Mtetra
.769 .726 .813 r
.76824 .56267 .77106 .56717 .77691 .56052 .77425 .55799 Mtetra
.747 .832 .917 r
.77425 .55799 .77691 .56052 .78293 .55619 .78036 .55468 Mtetra
.6 .87 .993 r
.78036 .55468 .78293 .55619 .78916 .5544 .7866 .55288 Mtetra
.389 .773 .99 r
.7866 .55288 .78916 .5544 .7956 .55513 .79297 .55258 Mtetra
.316 .644 .967 r
.79297 .55258 .7956 .55513 .80226 .55821 .79948 .55367 Mtetra
.36 .532 .89 r
.79948 .55367 .80226 .55821 .80911 .56326 .8061 .55591 Mtetra
.419 .46 .797 r
.8061 .55591 .80911 .56326 .81613 .56974 .81283 .559 Mtetra
.464 .425 .73 r
.81283 .559 .81613 .56974 .82327 .577 .81963 .56253 Mtetra
.497 .411 .689 r
.81963 .56253 .82327 .577 .83046 .58432 .82646 .56608 Mtetra
.523 .407 .663 r
.82646 .56608 .83046 .58432 .83763 .59095 .8333 .56922 Mtetra
.544 .408 .646 r
.8333 .56922 .83763 .59095 .84472 .5962 .84009 .57153 Mtetra
.563 .413 .636 r
.84009 .57153 .84472 .5962 .85167 .59945 .8468 .57267 Mtetra
.579 .42 .63 r
.8468 .57267 .85167 .59945 .85841 .60029 .8534 .5724 Mtetra
.594 .428 .626 r
.8534 .5724 .85841 .60029 .86492 .59849 .85986 .57057 Mtetra
.609 .438 .625 r
.85986 .57057 .86492 .59849 .87117 .59404 .86619 .56719 Mtetra
.624 .45 .626 r
.86619 .56719 .87117 .59404 .87717 .58715 .87237 .56239 Mtetra
.64 .465 .63 r
.87237 .56239 .87717 .58715 .88296 .57827 .87844 .55641 Mtetra
.657 .483 .637 r
.87844 .55641 .88296 .57827 .88859 .56797 .88442 .54959 Mtetra
.676 .506 .648 r
.88442 .54959 .88859 .56797 .89412 .55696 .89034 .54233 Mtetra
.697 .537 .666 r
.89034 .54233 .89412 .55696 .89963 .54598 .89626 .53508 Mtetra
.722 .58 .694 r
.89626 .53508 .89963 .54598 .9052 .53577 .90222 .52828 Mtetra
.75 .642 .741 r
.90222 .52828 .9052 .53577 .91093 .527 .90827 .52231 Mtetra
.771 .731 .817 r
.90827 .52231 .91093 .527 .91687 .52019 .91446 .51751 Mtetra
.746 .837 .92 r
.91446 .51751 .91687 .52019 .92309 .51575 .92082 .5141 Mtetra
.6 .87 .993 r
.92082 .5141 .92309 .51575 .92962 .51387 .92736 .51221 Mtetra
.409 .777 .994 r
.92736 .51221 .92962 .51387 .93648 .51454 .93411 .51183 Mtetra
.35 .652 .968 r
.93411 .51183 .93648 .51454 .94367 .51759 .94106 .51286 Mtetra
.387 .541 .886 r
.94106 .51286 .94367 .51759 .95115 .52263 .94818 .51507 Mtetra
.436 .469 .795 r
.94818 .51507 .95115 .52263 .95886 .52913 .95544 .51812 Mtetra
.475 .432 .731 r
.95544 .51812 .95886 .52913 .96672 .53641 .9628 .52163 Mtetra
.635 .489 .666 r
.36592 .67598 .36866 .69135 .37429 .68468 .37138 .67297 Mtetra
.648 .521 .694 r
.37138 .67297 .37429 .68468 .37989 .67843 .37684 .67007 Mtetra
.664 .567 .736 r
.37684 .67007 .37989 .67843 .38546 .67297 .3823 .6674 Mtetra
.679 .634 .798 r
.3823 .6674 .38546 .67297 .39099 .66863 .38775 .66503 Mtetra
.681 .716 .875 r
.38775 .66503 .39099 .66863 .39646 .66561 .3932 .66305 Mtetra
.653 .774 .937 r
.3932 .66305 .39646 .66561 .4019 .66404 .39864 .66147 Mtetra
.616 .764 .95 r
.39864 .66147 .4019 .66404 .40729 .66392 .40408 .66031 Mtetra
.601 .691 .905 r
.40408 .66031 .40729 .66392 .41266 .66514 .40951 .65952 Mtetra
.593 .596 .825 r
.40951 .65952 .41266 .66514 .41802 .66747 .41495 .65905 Mtetra
.586 .524 .752 r
.41495 .65905 .41802 .66747 .42337 .67061 .4204 .65881 Mtetra
.581 .478 .702 r
.4204 .65881 .42337 .67061 .42874 .67419 .42586 .65868 Mtetra
.58 .451 .67 r
.42586 .65868 .42874 .67419 .43413 .67778 .43134 .65855 Mtetra
.581 .436 .649 r
.43134 .65855 .43413 .67778 .43957 .68097 .43684 .65831 Mtetra
.583 .427 .636 r
.43684 .65831 .43957 .68097 .44504 .68337 .44235 .65783 Mtetra
.585 .423 .628 r
.44235 .65783 .44504 .68337 .45057 .68464 .44789 .65703 Mtetra
.589 .421 .623 r
.44789 .65703 .45057 .68464 .45614 .68454 .45345 .65585 Mtetra
.592 .423 .621 r
.45345 .65585 .45614 .68454 .46175 .68296 .45903 .65424 Mtetra
.597 .426 .621 r
.45903 .65424 .46175 .68296 .4674 .67988 .46463 .65222 Mtetra
.602 .431 .623 r
.46463 .65222 .4674 .67988 .47308 .67543 .47025 .6498 Mtetra
.608 .439 .628 r
.47025 .6498 .47308 .67543 .47878 .66984 .47588 .64706 Mtetra
.615 .45 .636 r
.47588 .64706 .47878 .66984 .48448 .66345 .48152 .64408 Mtetra
.624 .466 .648 r
.48152 .64408 .48448 .66345 .49018 .65664 .48717 .64098 Mtetra
.634 .488 .666 r
.48717 .64098 .49018 .65664 .49588 .64983 .49283 .63788 Mtetra
.648 .52 .694 r
.49283 .63788 .49588 .64983 .50157 .64345 .49849 .63489 Mtetra
.664 .567 .736 r
.49849 .63489 .50157 .64345 .50725 .63788 .50415 .63213 Mtetra
.679 .635 .798 r
.50415 .63213 .50725 .63788 .51293 .63342 .50983 .62969 Mtetra
.681 .716 .876 r
.50983 .62969 .51293 .63342 .51861 .63032 .51551 .62762 Mtetra
.653 .774 .937 r
.51551 .62762 .51861 .63032 .52429 .62868 .5212 .62597 Mtetra
.618 .764 .949 r
.5212 .62597 .52429 .62868 .52999 .6285 .52691 .62474 Mtetra
.603 .69 .903 r
.52691 .62474 .52999 .6285 .53571 .62968 .53263 .62389 Mtetra
.595 .596 .823 r
.53263 .62389 .53571 .62968 .54146 .63198 .53836 .62336 Mtetra
.587 .525 .752 r
.53836 .62336 .54146 .63198 .54723 .63511 .54411 .62306 Mtetra
.583 .479 .702 r
.54411 .62306 .54723 .63511 .55304 .63868 .54988 .62288 Mtetra
.581 .452 .67 r
.54988 .62288 .55304 .63868 .55888 .64227 .55567 .6227 Mtetra
.582 .437 .649 r
.55567 .6227 .55888 .64227 .56474 .64544 .56147 .62239 Mtetra
.583 .428 .636 r
.56147 .62239 .56474 .64544 .57062 .64781 .56729 .62186 Mtetra
.586 .423 .628 r
.56729 .62186 .57062 .64781 .57651 .64905 .57311 .621 Mtetra
.589 .422 .623 r
.57311 .621 .57651 .64905 .5824 .6489 .57895 .61974 Mtetra
.592 .423 .621 r
.57895 .61974 .5824 .6489 .58828 .64724 .58479 .61806 Mtetra
.597 .426 .621 r
.58479 .61806 .58828 .64724 .59414 .64407 .59064 .61595 Mtetra
.602 .431 .623 r
.59064 .61595 .59414 .64407 .59998 .6395 .59649 .61345 Mtetra
.608 .439 .627 r
.59649 .61345 .59998 .6395 .60579 .63379 .60234 .61062 Mtetra
.615 .45 .635 r
.60234 .61062 .60579 .63379 .61158 .62726 .60819 .60755 Mtetra
.623 .465 .647 r
.60819 .60755 .61158 .62726 .61736 .62031 .61405 .60436 Mtetra
.634 .487 .666 r
.61405 .60436 .61736 .62031 .62313 .61336 .61992 .60116 Mtetra
.647 .52 .694 r
.61992 .60116 .62313 .61336 .62891 .60685 .62579 .59808 Mtetra
.664 .567 .736 r
.62579 .59808 .62891 .60685 .63471 .60115 .63169 .59523 Mtetra
.679 .635 .799 r
.63169 .59523 .63471 .60115 .64055 .59658 .6376 .59269 Mtetra
.68 .717 .877 r
.6376 .59269 .64055 .59658 .64644 .59338 .64353 .59055 Mtetra
.653 .774 .937 r
.64353 .59055 .64644 .59338 .65239 .59166 .64949 .58882 Mtetra
.619 .763 .948 r
.64949 .58882 .65239 .59166 .65841 .59143 .65548 .58751 Mtetra
.605 .689 .902 r
.65548 .58751 .65841 .59143 .66451 .59256 .6615 .5866 Mtetra
.596 .596 .822 r
.6615 .5866 .66451 .59256 .67068 .59484 .66755 .586 Mtetra
.589 .525 .751 r
.66755 .586 .67068 .59484 .67691 .59795 .67363 .58564 Mtetra
.584 .48 .702 r
.67363 .58564 .67691 .59795 .6832 .6015 .67973 .5854 Mtetra
.582 .453 .67 r
.67973 .5854 .6832 .6015 .68951 .60507 .68585 .58515 Mtetra
.582 .437 .65 r
.68585 .58515 .68951 .60507 .69584 .60823 .69198 .58479 Mtetra
.584 .428 .636 r
.69198 .58479 .69584 .60823 .70216 .61058 .69811 .58419 Mtetra
.586 .424 .628 r
.69811 .58419 .70216 .61058 .70844 .61177 .70425 .58325 Mtetra
.589 .422 .623 r
.70425 .58325 .70844 .61177 .71467 .61156 .71038 .58193 Mtetra
.592 .423 .621 r
.71038 .58193 .71467 .61156 .72083 .60982 .71651 .58016 Mtetra
.597 .425 .62 r
.71651 .58016 .72083 .60982 .72692 .60655 .72262 .57797 Mtetra
.601 .431 .623 r
.72262 .57797 .72692 .60655 .73293 .60187 .72871 .57537 Mtetra
.607 .438 .627 r
.72871 .57537 .73293 .60187 .73887 .59602 .7348 .57245 Mtetra
.614 .449 .635 r
.7348 .57245 .73887 .59602 .74475 .58935 .74089 .56928 Mtetra
.623 .465 .647 r
.74089 .56928 .74475 .58935 .7506 .58225 .74697 .56599 Mtetra
.633 .487 .665 r
.74697 .56599 .7506 .58225 .75644 .57515 .75306 .56269 Mtetra
.647 .519 .694 r
.75306 .56269 .75644 .57515 .76231 .5685 .75916 .55951 Mtetra
.663 .567 .737 r
.75916 .55951 .76231 .5685 .76824 .56267 .7653 .55656 Mtetra
.678 .636 .8 r
.7653 .55656 .76824 .56267 .77425 .55799 .77146 .55393 Mtetra
.68 .718 .878 r
.77146 .55393 .77425 .55799 .78036 .55468 .77766 .5517 Mtetra
.653 .774 .937 r
.77766 .5517 .78036 .55468 .7866 .55288 .78391 .54989 Mtetra
.621 .762 .947 r
.78391 .54989 .7866 .55288 .79297 .55258 .79021 .54851 Mtetra
.607 .688 .9 r
.79021 .54851 .79297 .55258 .79948 .55367 .79655 .54751 Mtetra
.598 .596 .821 r
.79655 .54751 .79948 .55367 .8061 .55591 .80294 .54685 Mtetra
.59 .526 .751 r
.80294 .54685 .8061 .55591 .81283 .559 .80937 .54642 Mtetra
.585 .481 .702 r
.80937 .54642 .81283 .559 .81963 .56253 .81583 .54611 Mtetra
.583 .454 .671 r
.81583 .54611 .81963 .56253 .82646 .56608 .8223 .5458 Mtetra
.583 .438 .65 r
.8223 .5458 .82646 .56608 .8333 .56922 .82879 .54536 Mtetra
.584 .429 .637 r
.82879 .54536 .8333 .56922 .84009 .57153 .83527 .54469 Mtetra
.586 .424 .628 r
.83527 .54469 .84009 .57153 .8468 .57267 .84174 .54369 Mtetra
.589 .422 .623 r
.84174 .54369 .8468 .57267 .8534 .5724 .84819 .54228 Mtetra
.592 .423 .621 r
.84819 .54228 .8534 .5724 .85986 .57057 .85461 .54043 Mtetra
.596 .425 .62 r
.85461 .54043 .85986 .57057 .86619 .56719 .86101 .53814 Mtetra
.601 .43 .622 r
.86101 .53814 .86619 .56719 .87237 .56239 .86737 .53545 Mtetra
.607 .438 .627 r
.86737 .53545 .87237 .56239 .87844 .55641 .87371 .53242 Mtetra
.614 .448 .635 r
.87371 .53242 .87844 .55641 .88442 .54959 .88004 .52915 Mtetra
.622 .464 .647 r
.88004 .52915 .88442 .54959 .89034 .54233 .88636 .52575 Mtetra
.633 .486 .665 r
.88636 .52575 .89034 .54233 .89626 .53508 .89269 .52234 Mtetra
.646 .519 .693 r
.89269 .52234 .89626 .53508 .90222 .52828 .89904 .51906 Mtetra
.663 .567 .737 r
.89904 .51906 .90222 .52828 .90827 .52231 .90543 .51601 Mtetra
.678 .636 .801 r
.90543 .51601 .90827 .52231 .91446 .51751 .91186 .51328 Mtetra
.68 .719 .879 r
.91186 .51328 .91446 .51751 .92082 .5141 .91836 .51095 Mtetra
.653 .774 .937 r
.91836 .51095 .92082 .5141 .92736 .51221 .92492 .50905 Mtetra
.622 .761 .945 r
.92492 .50905 .92736 .51221 .93411 .51183 .93154 .50758 Mtetra
.609 .687 .898 r
.93154 .50758 .93411 .51183 .94106 .51286 .93824 .50651 Mtetra
.6 .596 .819 r
.93824 .50651 .94106 .51286 .94818 .51507 .94499 .50577 Mtetra
.592 .527 .75 r
.94499 .50577 .94818 .51507 .95544 .51812 .95179 .50527 Mtetra
.586 .482 .702 r
.95179 .50527 .95544 .51812 .9628 .52163 .95864 .50488 Mtetra
.563 .436 .666 r
.36322 .66012 .36592 .67598 .37138 .67297 .3685 .66076 Mtetra
.564 .462 .697 r
.3685 .66076 .37138 .67297 .37684 .67007 .3738 .66123 Mtetra
.571 .507 .745 r
.3738 .66123 .37684 .67007 .3823 .6674 .37914 .66136 Mtetra
.588 .58 .811 r
.37914 .66136 .3823 .6674 .38775 .66503 .38452 .661 Mtetra
.616 .673 .881 r
.38452 .661 .38775 .66503 .3932 .66305 .38993 .66005 Mtetra
.656 .746 .916 r
.38993 .66005 .3932 .66305 .39864 .66147 .39538 .65847 Mtetra
.697 .755 .897 r
.39538 .65847 .39864 .66147 .40408 .66031 .40086 .65625 Mtetra
.714 .704 .839 r
.40086 .65625 .40408 .66031 .40951 .65952 .40637 .65344 Mtetra
.704 .632 .774 r
.40637 .65344 .40951 .65952 .41495 .65905 .41191 .65015 Mtetra
.683 .571 .723 r
.41191 .65015 .41495 .65905 .4204 .65881 .41746 .6465 Mtetra
.662 .525 .686 r
.41746 .6465 .4204 .65881 .42586 .65868 .42302 .64267 Mtetra
.645 .492 .662 r
.42302 .64267 .42586 .65868 .43134 .65855 .42858 .63884 Mtetra
.63 .469 .645 r
.42858 .63884 .43134 .65855 .43684 .65831 .43415 .63518 Mtetra
.618 .451 .634 r
.43415 .63518 .43684 .65831 .44235 .65783 .43971 .63187 Mtetra
.608 .438 .626 r
.43971 .63187 .44235 .65783 .44789 .65703 .44526 .62903 Mtetra
.6 .428 .621 r
.44526 .62903 .44789 .65703 .45345 .65585 .45081 .62678 Mtetra
.592 .421 .619 r
.45081 .62678 .45345 .65585 .45903 .65424 .45636 .62515 Mtetra
.585 .416 .619 r
.45636 .62515 .45903 .65424 .46463 .65222 .46191 .62416 Mtetra
.579 .413 .621 r
.46191 .62416 .46463 .65222 .47025 .6498 .46746 .62374 Mtetra
.574 .413 .626 r
.46746 .62374 .47025 .6498 .47588 .64706 .47302 .62381 Mtetra
.569 .416 .634 r
.47302 .62381 .47588 .64706 .48152 .64408 .47859 .62423 Mtetra
.566 .424 .647 r
.47859 .62423 .48152 .64408 .48717 .64098 .48417 .62482 Mtetra
.565 .438 .666 r
.48417 .62482 .48717 .64098 .49283 .63788 .48978 .62543 Mtetra
.566 .464 .697 r
.48978 .62543 .49283 .63788 .49849 .63489 .4954 .62585 Mtetra
.573 .509 .744 r
.4954 .62585 .49849 .63489 .50415 .63213 .50105 .62592 Mtetra
.59 .58 .81 r
.50105 .62592 .50415 .63213 .50983 .62969 .50672 .6255 Mtetra
.618 .672 .88 r
.50672 .6255 .50983 .62969 .51551 .62762 .5124 .62449 Mtetra
.656 .746 .916 r
.5124 .62449 .51551 .62762 .5212 .62597 .5181 .62284 Mtetra
.697 .757 .898 r
.5181 .62284 .5212 .62597 .52691 .62474 .52381 .62054 Mtetra
.714 .706 .841 r
.52381 .62054 .52691 .62474 .53263 .62389 .52954 .61764 Mtetra
.703 .633 .775 r
.52954 .61764 .53263 .62389 .53836 .62336 .53526 .61425 Mtetra
.683 .571 .723 r
.53526 .61425 .53836 .62336 .54411 .62306 .54099 .6105 Mtetra
.662 .525 .686 r
.54099 .6105 .54411 .62306 .54988 .62288 .54673 .60657 Mtetra
.644 .492 .661 r
.54673 .60657 .54988 .62288 .55567 .6227 .55247 .60264 Mtetra
.63 .468 .645 r
.55247 .60264 .55567 .6227 .56147 .62239 .55822 .59888 Mtetra
.618 .451 .633 r
.55822 .59888 .56147 .62239 .56729 .62186 .56397 .59547 Mtetra
.608 .438 .626 r
.56397 .59547 .56729 .62186 .57311 .621 .56974 .59255 Mtetra
.599 .428 .621 r
.56974 .59255 .57311 .621 .57895 .61974 .57552 .59021 Mtetra
.592 .421 .619 r
.57552 .59021 .57895 .61974 .58479 .61806 .58133 .58851 Mtetra
.585 .416 .619 r
.58133 .58851 .58479 .61806 .59064 .61595 .58716 .58744 Mtetra
.58 .414 .621 r
.58716 .58744 .59064 .61595 .59649 .61345 .59301 .58697 Mtetra
.575 .414 .626 r
.59301 .58697 .59649 .61345 .60234 .61062 .5989 .58698 Mtetra
.57 .417 .634 r
.5989 .58698 .60234 .61062 .60819 .60755 .60481 .58734 Mtetra
.567 .425 .647 r
.60481 .58734 .60819 .60755 .61405 .60436 .61074 .58789 Mtetra
.566 .44 .667 r
.61074 .58789 .61405 .60436 .61992 .60116 .61669 .58845 Mtetra
.568 .466 .698 r
.61669 .58845 .61992 .60116 .62579 .59808 .62266 .58881 Mtetra
.576 .51 .744 r
.62266 .58881 .62579 .59808 .63169 .59523 .62864 .58883 Mtetra
.592 .58 .809 r
.62864 .58883 .63169 .59523 .6376 .59269 .63462 .58835 Mtetra
.619 .671 .878 r
.63462 .58835 .6376 .59269 .64353 .59055 .6406 .58727 Mtetra
.656 .746 .916 r
.6406 .58727 .64353 .59055 .64949 .58882 .64657 .58554 Mtetra
.696 .758 .9 r
.64657 .58554 .64949 .58882 .65548 .58751 .65253 .58315 Mtetra
.714 .707 .843 r
.65253 .58315 .65548 .58751 .6615 .5866 .65847 .58016 Mtetra
.703 .634 .777 r
.65847 .58016 .6615 .5866 .66755 .586 .6644 .57667 Mtetra
.682 .571 .723 r
.6644 .57667 .66755 .586 .67363 .58564 .67033 .57282 Mtetra
.661 .524 .686 r
.67033 .57282 .67363 .58564 .67973 .5854 .67625 .56878 Mtetra
.643 .491 .661 r
.67625 .56878 .67973 .5854 .68585 .58515 .68217 .56474 Mtetra
.629 .467 .644 r
.68217 .56474 .68585 .58515 .69198 .58479 .68811 .56088 Mtetra
.617 .45 .633 r
.68811 .56088 .69198 .58479 .69811 .58419 .69408 .55737 Mtetra
.607 .437 .626 r
.69408 .55737 .69811 .58419 .70425 .58325 .70007 .55435 Mtetra
.599 .428 .621 r
.70007 .55435 .70425 .58325 .71038 .58193 .70611 .55192 Mtetra
.592 .421 .619 r
.70611 .55192 .71038 .58193 .71651 .58016 .71219 .55014 Mtetra
.586 .417 .619 r
.71219 .55014 .71651 .58016 .72262 .57797 .71832 .549 Mtetra
.58 .415 .622 r
.71832 .549 .72262 .57797 .72871 .57537 .7245 .54846 Mtetra
.575 .415 .627 r
.7245 .54846 .72871 .57537 .7348 .57245 .73073 .54841 Mtetra
.572 .418 .635 r
.73073 .54841 .7348 .57245 .74089 .56928 .73701 .54872 Mtetra
.569 .426 .648 r
.73701 .54872 .74089 .56928 .74697 .56599 .74331 .54921 Mtetra
.568 .441 .668 r
.74331 .54921 .74697 .56599 .75306 .56269 .74964 .54971 Mtetra
.57 .467 .698 r
.74964 .54971 .75306 .56269 .75916 .55951 .75598 .55002 Mtetra
.578 .511 .744 r
.75598 .55002 .75916 .55951 .7653 .55656 .76232 .54997 Mtetra
.594 .58 .807 r
.76232 .54997 .7653 .55656 .77146 .55393 .76863 .54942 Mtetra
.62 .671 .877 r
.76863 .54942 .77146 .55393 .77766 .5517 .77493 .54827 Mtetra
.656 .746 .916 r
.77493 .54827 .77766 .5517 .78391 .54989 .78119 .54645 Mtetra
.695 .76 .901 r
.78119 .54645 .78391 .54989 .79021 .54851 .78741 .54397 Mtetra
.713 .709 .845 r
.78741 .54397 .79021 .54851 .79655 .54751 .79359 .54088 Mtetra
.703 .635 .778 r
.79359 .54088 .79655 .54751 .80294 .54685 .79974 .53728 Mtetra
.682 .57 .723 r
.79974 .53728 .80294 .54685 .80937 .54642 .80587 .53332 Mtetra
.661 .523 .686 r
.80587 .53332 .80937 .54642 .81583 .54611 .81199 .52917 Mtetra
.643 .49 .66 r
.81199 .52917 .81583 .54611 .8223 .5458 .81811 .52502 Mtetra
.628 .466 .644 r
.81811 .52502 .8223 .5458 .82879 .54536 .82426 .52105 Mtetra
.617 .449 .632 r
.82426 .52105 .82879 .54536 .83527 .54469 .83044 .51743 Mtetra
.607 .437 .625 r
.83044 .51743 .83527 .54469 .84174 .54369 .83667 .51431 Mtetra
.599 .428 .621 r
.83667 .51431 .84174 .54369 .84819 .54228 .84298 .51179 Mtetra
.592 .421 .619 r
.84298 .51179 .84819 .54228 .85461 .54043 .84936 .50992 Mtetra
.586 .417 .619 r
.84936 .50992 .85461 .54043 .86101 .53814 .85581 .5087 Mtetra
.581 .415 .622 r
.85581 .5087 .86101 .53814 .86737 .53545 .86235 .50808 Mtetra
.576 .416 .627 r
.86235 .50808 .86737 .53545 .87371 .53242 .86896 .50797 Mtetra
.573 .42 .635 r
.86896 .50797 .87371 .53242 .88004 .52915 .87562 .50821 Mtetra
.57 .428 .648 r
.87562 .50821 .88004 .52915 .88636 .52575 .88233 .50865 Mtetra
.569 .443 .668 r
.88233 .50865 .88636 .52575 .89269 .52234 .88907 .50908 Mtetra
.572 .469 .698 r
.88907 .50908 .89269 .52234 .89904 .51906 .8958 .50933 Mtetra
.58 .512 .743 r
.8958 .50933 .89904 .51906 .90543 .51601 .90252 .50922 Mtetra
.595 .58 .806 r
.90252 .50922 .90543 .51601 .91186 .51328 .90921 .50859 Mtetra
.621 .67 .876 r
.90921 .50859 .91186 .51328 .91836 .51095 .91584 .50736 Mtetra
.656 .746 .916 r
.91584 .50736 .91836 .51095 .92492 .50905 .92241 .50545 Mtetra
.695 .762 .903 r
.92241 .50545 .92492 .50905 .93154 .50758 .92891 .50287 Mtetra
.713 .711 .847 r
.92891 .50287 .93154 .50758 .93824 .50651 .93535 .49967 Mtetra
.703 .636 .779 r
.93535 .49967 .93824 .50651 .94499 .50577 .94174 .49596 Mtetra
.681 .57 .724 r
.94174 .49596 .94499 .50577 .95179 .50527 .94808 .49189 Mtetra
.66 .522 .685 r
.94808 .49189 .95179 .50527 .95864 .50488 .95441 .48762 Mtetra
.458 .369 .668 r
.36048 .64515 .36322 .66012 .3685 .66076 .36558 .64936 Mtetra
.432 .384 .705 r
.36558 .64936 .3685 .66076 .3738 .66123 .37074 .65312 Mtetra
.415 .428 .765 r
.37074 .65312 .3738 .66123 .37914 .66136 .37596 .65599 Mtetra
.429 .524 .853 r
.37596 .65599 .37914 .66136 .38452 .661 .38125 .6576 Mtetra
.511 .671 .935 r
.38125 .6576 .38452 .661 .38993 .66005 .38663 .65768 Mtetra
.65 .789 .949 r
.38663 .65768 .38993 .66005 .39538 .65847 .39208 .65609 Mtetra
.757 .804 .891 r
.39208 .65609 .39538 .65847 .40086 .65625 .39761 .65283 Mtetra
.789 .747 .814 r
.39761 .65283 .40086 .65625 .40637 .65344 .4032 .64804 Mtetra
.777 .676 .752 r
.4032 .64804 .40637 .65344 .41191 .65015 .40883 .64197 Mtetra
.751 .616 .709 r
.40883 .64197 .41191 .65015 .41746 .6465 .41449 .635 Mtetra
.723 .568 .679 r
.41449 .635 .41746 .6465 .42302 .64267 .42015 .62756 Mtetra
.697 .531 .659 r
.42015 .62756 .42302 .64267 .42858 .63884 .42581 .62014 Mtetra
.673 .502 .645 r
.42581 .62014 .42858 .63884 .43415 .63518 .43145 .61319 Mtetra
.651 .477 .635 r
.43145 .61319 .43415 .63518 .43971 .63187 .43706 .60715 Mtetra
.631 .457 .628 r
.43706 .60715 .43971 .63187 .44526 .62903 .44263 .60236 Mtetra
.612 .439 .624 r
.44263 .60236 .44526 .62903 .45081 .62678 .44818 .59908 Mtetra
.593 .423 .621 r
.44818 .59908 .45081 .62678 .45636 .62515 .45369 .59743 Mtetra
.574 .41 .621 r
.45369 .59743 .45636 .62515 .46191 .62416 .45919 .59742 Mtetra
.555 .397 .622 r
.45919 .59742 .46191 .62416 .46746 .62374 .46467 .59893 Mtetra
.535 .387 .627 r
.46467 .59893 .46746 .62374 .47302 .62381 .47016 .6017 Mtetra
.514 .379 .635 r
.47016 .6017 .47302 .62381 .47859 .62423 .47566 .60539 Mtetra
.491 .375 .648 r
.47566 .60539 .47859 .62423 .48417 .62482 .48118 .60958 Mtetra
.468 .377 .67 r
.48118 .60958 .48417 .62482 .48978 .62543 .48673 .61378 Mtetra
.445 .394 .706 r
.48673 .61378 .48978 .62543 .4954 .62585 .49231 .61753 Mtetra
.431 .437 .765 r
.49231 .61753 .4954 .62585 .50105 .62592 .49794 .62039 Mtetra
.445 .529 .85 r
.49794 .62039 .50105 .62592 .50672 .6255 .50359 .62196 Mtetra
.52 .67 .931 r
.50359 .62196 .50672 .6255 .5124 .62449 .50928 .62199 Mtetra
.65 .789 .949 r
.50928 .62199 .5124 .62449 .5181 .62284 .51499 .62033 Mtetra
.757 .809 .894 r
.51499 .62033 .5181 .62284 .52381 .62054 .52071 .61698 Mtetra
.791 .753 .818 r
.52071 .61698 .52381 .62054 .52954 .61764 .52644 .61207 Mtetra
.78 .68 .754 r
.52644 .61207 .52954 .61764 .53526 .61425 .53216 .60587 Mtetra
.753 .617 .709 r
.53216 .60587 .53526 .61425 .54099 .6105 .53788 .59876 Mtetra
.724 .568 .678 r
.53788 .59876 .54099 .6105 .54673 .60657 .5436 .59118 Mtetra
.697 .53 .658 r
.5436 .59118 .54673 .60657 .55247 .60264 .5493 .58361 Mtetra
.672 .5 .644 r
.5493 .58361 .55247 .60264 .55822 .59888 .555 .57652 Mtetra
.65 .476 .634 r
.555 .57652 .55822 .59888 .56397 .59547 .5607 .57035 Mtetra
.63 .455 .628 r
.5607 .57035 .56397 .59547 .56974 .59255 .56642 .56545 Mtetra
.611 .438 .623 r
.56642 .56545 .56974 .59255 .57552 .59021 .57216 .56207 Mtetra
.593 .423 .621 r
.57216 .56207 .57552 .59021 .58133 .58851 .57793 .56035 Mtetra
.575 .41 .621 r
.57793 .56035 .58133 .58851 .58716 .58744 .58374 .56029 Mtetra
.557 .399 .623 r
.58374 .56029 .58716 .58744 .59301 .58697 .58959 .56175 Mtetra
.538 .39 .628 r
.58959 .56175 .59301 .58697 .5989 .58698 .5955 .5645 Mtetra
.518 .383 .636 r
.5955 .5645 .5989 .58698 .60481 .58734 .60146 .56818 Mtetra
.498 .38 .65 r
.60146 .56818 .60481 .58734 .61074 .58789 .60746 .57235 Mtetra
.476 .385 .672 r
.60746 .57235 .61074 .58789 .61669 .58845 .61349 .57655 Mtetra
.457 .402 .708 r
.61349 .57655 .61669 .58845 .62266 .58881 .61955 .58029 Mtetra
.445 .445 .765 r
.61955 .58029 .62266 .58881 .62864 .58883 .62561 .58312 Mtetra
.46 .533 .846 r
.62561 .58312 .62864 .58883 .63462 .58835 .63165 .58466 Mtetra
.528 .669 .927 r
.63165 .58466 .63462 .58835 .6406 .58727 .63767 .58464 Mtetra
.65 .789 .949 r
.63767 .58464 .6406 .58727 .64657 .58554 .64365 .5829 Mtetra
.756 .814 .898 r
.64365 .5829 .64657 .58554 .65253 .58315 .64958 .57944 Mtetra
.794 .759 .821 r
.64958 .57944 .65253 .58315 .65847 .58016 .65546 .57441 Mtetra
.783 .684 .755 r
.65546 .57441 .65847 .58016 .6644 .57667 .66128 .56808 Mtetra
.754 .619 .709 r
.66128 .56808 .6644 .57667 .67033 .57282 .66706 .56082 Mtetra
.724 .568 .678 r
.66706 .56082 .67033 .57282 .67625 .56878 .67282 .55309 Mtetra
.697 .529 .657 r
.67282 .55309 .67625 .56878 .68217 .56474 .67857 .54537 Mtetra
.672 .499 .643 r
.67857 .54537 .68217 .56474 .68811 .56088 .68433 .53814 Mtetra
.65 .474 .633 r
.68433 .53814 .68811 .56088 .69408 .55737 .69013 .53184 Mtetra
.629 .454 .627 r
.69013 .53184 .69408 .55737 .70007 .55435 .69599 .52682 Mtetra
.611 .438 .623 r
.69599 .52682 .70007 .55435 .70611 .55192 .70193 .52334 Mtetra
.593 .423 .621 r
.70193 .52334 .70611 .55192 .71219 .55014 .70798 .52153 Mtetra
.575 .411 .622 r
.70798 .52153 .71219 .55014 .71832 .549 .71413 .52141 Mtetra
.558 .401 .624 r
.71413 .52141 .71832 .549 .7245 .54846 .72039 .52283 Mtetra
.54 .393 .629 r
.72039 .52283 .7245 .54846 .73073 .54841 .72675 .52555 Mtetra
.522 .387 .638 r
.72675 .52555 .73073 .54841 .73701 .54872 .73321 .52921 Mtetra
.504 .386 .652 r
.73321 .52921 .73701 .54872 .74331 .54921 .73973 .53337 Mtetra
.485 .391 .674 r
.73973 .53337 .74331 .54921 .74964 .54971 .74628 .53756 Mtetra
.468 .41 .709 r
.74628 .53756 .74964 .54971 .75598 .55002 .75285 .54128 Mtetra
.459 .453 .764 r
.75285 .54128 .75598 .55002 .76232 .54997 .75938 .54408 Mtetra
.473 .537 .842 r
.75938 .54408 .76232 .54997 .76863 .54942 .76585 .54558 Mtetra
.535 .668 .923 r
.76585 .54558 .76863 .54942 .77493 .54827 .77223 .54549 Mtetra
.65 .789 .949 r
.77223 .54549 .77493 .54827 .78119 .54645 .7785 .54366 Mtetra
.756 .82 .902 r
.7785 .54366 .78119 .54645 .78741 .54397 .78464 .5401 Mtetra
.797 .766 .825 r
.78464 .5401 .78741 .54397 .79359 .54088 .79068 .53495 Mtetra
.786 .688 .757 r
.79068 .53495 .79359 .54088 .79974 .53728 .7966 .52847 Mtetra
.756 .62 .709 r
.7966 .52847 .79974 .53728 .80587 .53332 .80244 .52107 Mtetra
.725 .568 .677 r
.80244 .52107 .80587 .53332 .81199 .52917 .80824 .51318 Mtetra
.696 .528 .655 r
.80824 .51318 .81199 .52917 .81811 .52502 .81403 .5053 Mtetra
.671 .497 .641 r
.81403 .5053 .81811 .52502 .82426 .52105 .81985 .49792 Mtetra
.649 .473 .632 r
.81985 .49792 .82426 .52105 .83044 .51743 .82575 .49148 Mtetra
.629 .453 .626 r
.82575 .49148 .83044 .51743 .83667 .51431 .83176 .48633 Mtetra
.61 .437 .623 r
.83176 .48633 .83667 .51431 .84298 .51179 .83793 .48275 Mtetra
.593 .423 .621 r
.83793 .48275 .84298 .51179 .84936 .50992 .84427 .48086 Mtetra
.576 .412 .622 r
.84427 .48086 .84936 .50992 .85581 .5087 .85078 .48066 Mtetra
.56 .403 .625 r
.85078 .48066 .85581 .5087 .86235 .50808 .85748 .48203 Mtetra
.543 .396 .631 r
.85748 .48203 .86235 .50808 .86896 .50797 .86434 .48471 Mtetra
.526 .391 .64 r
.86434 .48471 .86896 .50797 .87562 .50821 .87133 .48835 Mtetra
.509 .391 .654 r
.87133 .48835 .87562 .50821 .88233 .50865 .87841 .49249 Mtetra
.492 .398 .676 r
.87841 .49249 .88233 .50865 .88907 .50908 .88554 .49666 Mtetra
.478 .417 .71 r
.88554 .49666 .88907 .50908 .8958 .50933 .89265 .50036 Mtetra
.471 .459 .763 r
.89265 .50036 .8958 .50933 .90252 .50922 .89969 .50313 Mtetra
.485 .541 .839 r
.89969 .50313 .90252 .50922 .90921 .50859 .90662 .50457 Mtetra
.542 .667 .919 r
.90662 .50457 .90921 .50859 .91584 .50736 .91339 .50441 Mtetra
.65 .789 .949 r
.91339 .50441 .91584 .50736 .92241 .50545 .91997 .5025 Mtetra
.756 .825 .906 r
.91997 .5025 .92241 .50545 .92891 .50287 .92635 .49882 Mtetra
.799 .774 .829 r
.92635 .49882 .92891 .50287 .93535 .49967 .93255 .49354 Mtetra
.789 .693 .759 r
.93255 .49354 .93535 .49967 .94174 .49596 .93858 .48692 Mtetra
.758 .622 .709 r
.93858 .48692 .94174 .49596 .94808 .49189 .94448 .47935 Mtetra
.725 .567 .676 r
.94448 .47935 .94808 .49189 .95441 .48762 .95031 .4713 Mtetra
.25 .245 .658 r
.35765 .63235 .36048 .64515 .36558 .64936 .36258 .63994 Mtetra
.126 .213 .685 r
.36258 .63994 .36558 .64936 .37074 .65312 .36758 .64684 Mtetra
0 .213 .729 r
.36758 .64684 .37074 .65312 .37596 .65599 .37268 .65234 Mtetra
0 .317 .801 r
.37268 .65234 .37596 .65599 .38125 .6576 .3779 .65584 Mtetra
.126 .597 .919 r
.3779 .65584 .38125 .6576 .38663 .65768 .38324 .65691 Mtetra
.563 .887 .989 r
.38324 .65691 .38663 .65768 .39208 .65609 .38871 .65532 Mtetra
.816 .913 .905 r
.38871 .65532 .39208 .65609 .39761 .65283 .39429 .65106 Mtetra
.865 .823 .805 r
.39429 .65106 .39761 .65283 .4032 .64804 .39996 .64436 Mtetra
.848 .737 .741 r
.39996 .64436 .4032 .64804 .40883 .64197 .40569 .63564 Mtetra
.815 .669 .702 r
.40569 .63564 .40883 .64197 .41449 .635 .41146 .6255 Mtetra
.781 .617 .676 r
.41146 .6255 .41449 .635 .42015 .62756 .41723 .61464 Mtetra
.749 .575 .66 r
.41723 .61464 .42015 .62756 .42581 .62014 .42299 .60382 Mtetra
.717 .539 .648 r
.42299 .60382 .42581 .62014 .43145 .61319 .42871 .59377 Mtetra
.687 .509 .64 r
.42871 .59377 .43145 .61319 .43706 .60715 .43437 .58517 Mtetra
.657 .481 .634 r
.43437 .58517 .43706 .60715 .44263 .60236 .43997 .57855 Mtetra
.627 .455 .63 r
.43997 .57855 .44263 .60236 .44818 .59908 .44551 .57431 Mtetra
.595 .43 .628 r
.44551 .57431 .44818 .59908 .45369 .59743 .451 .57264 Mtetra
.561 .405 .627 r
.451 .57264 .45369 .59743 .45919 .59742 .45644 .57356 Mtetra
.524 .381 .628 r
.45644 .57356 .45919 .59742 .46467 .59893 .46186 .57687 Mtetra
.481 .355 .631 r
.46186 .57687 .46467 .59893 .47016 .6017 .46728 .58218 Mtetra
.43 .328 .637 r
.46728 .58218 .47016 .6017 .47566 .60539 .47271 .58895 Mtetra
.367 .3 .649 r
.47271 .58895 .47566 .60539 .48118 .60958 .47816 .59652 Mtetra
.287 .272 .668 r
.47816 .59652 .48118 .60958 .48673 .61378 .48366 .60415 Mtetra
.186 .253 .701 r
.48366 .60415 .48673 .61378 .49231 .61753 .4892 .61108 Mtetra
.073 .266 .755 r
.4892 .61108 .49231 .61753 .49794 .62039 .4948 .61659 Mtetra
.017 .369 .838 r
.4948 .61659 .49794 .62039 .50359 .62196 .50044 .62009 Mtetra
.181 .622 .942 r
.50044 .62009 .50359 .62196 .50928 .62199 .50613 .62112 Mtetra
.563 .887 .989 r
.50613 .62112 .50928 .62199 .51499 .62033 .51185 .61945 Mtetra
.815 .923 .908 r
.51185 .61945 .51499 .62033 .52071 .61698 .51759 .61508 Mtetra
.872 .836 .808 r
.51759 .61508 .52071 .61698 .52644 .61207 .52333 .60824 Mtetra
.855 .746 .742 r
.52333 .60824 .52644 .61207 .53216 .60587 .52907 .59936 Mtetra
.821 .674 .701 r
.52907 .59936 .53216 .60587 .53788 .59876 .53478 .58904 Mtetra
.785 .619 .675 r
.53478 .58904 .53788 .59876 .5436 .59118 .54048 .578 Mtetra
.75 .575 .658 r
.54048 .578 .5436 .59118 .5493 .58361 .54616 .56699 Mtetra
.717 .538 .646 r
.54616 .56699 .5493 .58361 .555 .57652 .55182 .55677 Mtetra
.686 .507 .638 r
.55182 .55677 .555 .57652 .5607 .57035 .55749 .54801 Mtetra
.656 .479 .633 r
.55749 .54801 .5607 .57035 .56642 .56545 .56316 .54126 Mtetra
.626 .454 .63 r
.56316 .54126 .56642 .56545 .57216 .56207 .56886 .53691 Mtetra
.595 .43 .628 r
.56886 .53691 .57216 .56207 .57793 .56035 .5746 .53517 Mtetra
.563 .407 .628 r
.5746 .53517 .57793 .56035 .58374 .56029 .58039 .53604 Mtetra
.527 .384 .63 r
.58039 .53604 .58374 .56029 .58959 .56175 .58625 .53933 Mtetra
.488 .361 .634 r
.58625 .53933 .58959 .56175 .5955 .5645 .59218 .54464 Mtetra
.442 .338 .642 r
.59218 .54464 .5955 .5645 .60146 .56818 .59818 .55144 Mtetra
.387 .316 .654 r
.59818 .55144 .60146 .56818 .60746 .57235 .60424 .55904 Mtetra
.319 .296 .676 r
.60424 .55904 .60746 .57235 .61349 .57655 .61035 .5667 Mtetra
.236 .287 .712 r
.61035 .5667 .61349 .57655 .61955 .58029 .61648 .57366 Mtetra
.146 .309 .772 r
.61648 .57366 .61955 .58029 .62561 .58312 .62262 .57918 Mtetra
.1 .411 .861 r
.62262 .57918 .62561 .58312 .63165 .58466 .62873 .58265 Mtetra
.23 .642 .958 r
.62873 .58265 .63165 .58466 .63767 .58464 .63479 .58364 Mtetra
.563 .887 .989 r
.63479 .58364 .63767 .58464 .64365 .5829 .64078 .58189 Mtetra
.813 .934 .91 r
.64078 .58189 .64365 .5829 .64958 .57944 .64669 .57741 Mtetra
.879 .85 .811 r
.64669 .57741 .64958 .57944 .65546 .57441 .65251 .57043 Mtetra
.863 .755 .742 r
.65251 .57043 .65546 .57441 .66128 .56808 .65823 .56138 Mtetra
.827 .679 .7 r
.65823 .56138 .66128 .56808 .66706 .56082 .66389 .55088 Mtetra
.788 .621 .673 r
.66389 .55088 .66706 .56082 .67282 .55309 .6695 .53964 Mtetra
.752 .574 .656 r
.6695 .53964 .67282 .55309 .67857 .54537 .67508 .52844 Mtetra
.718 .537 .644 r
.67508 .52844 .67857 .54537 .68433 .53814 .68068 .51804 Mtetra
.686 .505 .637 r
.68068 .51804 .68433 .53814 .69013 .53184 .68634 .50912 Mtetra
.655 .478 .632 r
.68634 .50912 .69013 .53184 .69599 .52682 .69208 .50223 Mtetra
.625 .453 .629 r
.69208 .50223 .69599 .52682 .70193 .52334 .69795 .49777 Mtetra
.595 .43 .628 r
.69795 .49777 .70193 .52334 .70798 .52153 .70396 .49595 Mtetra
.564 .408 .629 r
.70396 .49595 .70798 .52153 .71413 .52141 .71013 .49677 Mtetra
.531 .388 .631 r
.71013 .49677 .71413 .52141 .72039 .52283 .71647 .50003 Mtetra
.494 .368 .637 r
.71647 .50003 .72039 .52283 .72675 .52555 .72295 .50534 Mtetra
.453 .348 .645 r
.72295 .50534 .72675 .52555 .73321 .52921 .72958 .51215 Mtetra
.405 .33 .66 r
.72958 .51215 .73321 .52921 .73973 .53337 .73629 .51978 Mtetra
.347 .317 .682 r
.73629 .51978 .73973 .53337 .74628 .53756 .74306 .52747 Mtetra
.279 .315 .72 r
.74306 .52747 .74628 .53756 .75285 .54128 .74984 .53445 Mtetra
.207 .343 .782 r
.74984 .53445 .75285 .54128 .75938 .54408 .75656 .53997 Mtetra
.17 .444 .875 r
.75656 .53997 .75938 .54408 .76585 .54558 .76317 .54343 Mtetra
.274 .657 .968 r
.76317 .54343 .76585 .54558 .77223 .54549 .76964 .54436 Mtetra
.563 .887 .989 r
.76964 .54436 .77223 .54549 .7785 .54366 .77592 .54253 Mtetra
.81 .945 .912 r
.77592 .54253 .7785 .54366 .78464 .5401 .782 .53793 Mtetra
.886 .866 .814 r
.782 .53793 .78464 .5401 .79068 .53495 .78789 .5308 Mtetra
.872 .766 .743 r
.78789 .5308 .79068 .53495 .7966 .52847 .79361 .52158 Mtetra
.834 .685 .698 r
.79361 .52158 .7966 .52847 .80244 .52107 .79919 .51088 Mtetra
.792 .623 .671 r
.79919 .51088 .80244 .52107 .80824 .51318 .80469 .49945 Mtetra
.753 .574 .653 r
.80469 .49945 .80824 .51318 .81403 .5053 .81017 .48806 Mtetra
.718 .535 .642 r
.81017 .48806 .81403 .5053 .81985 .49792 .8157 .47747 Mtetra
.685 .503 .635 r
.8157 .47747 .81985 .49792 .82575 .49148 .82134 .46838 Mtetra
.654 .476 .631 r
.82134 .46838 .82575 .49148 .83176 .48633 .82715 .46134 Mtetra
.625 .452 .628 r
.82715 .46134 .83176 .48633 .83793 .48275 .8332 .45677 Mtetra
.595 .43 .628 r
.8332 .45677 .83793 .48275 .84427 .48086 .8395 .45486 Mtetra
.565 .41 .629 r
.8395 .45486 .84427 .48086 .85078 .48066 .84607 .45562 Mtetra
.534 .391 .633 r
.84607 .45562 .85078 .48066 .85748 .48203 .85292 .45884 Mtetra
.5 .373 .639 r
.85292 .45884 .85748 .48203 .86434 .48471 .86002 .46415 Mtetra
.463 .357 .649 r
.86002 .46415 .86434 .48471 .87133 .48835 .86731 .47097 Mtetra
.421 .343 .664 r
.86731 .47097 .87133 .48835 .87841 .49249 .87475 .47862 Mtetra
.372 .335 .688 r
.87475 .47862 .87841 .49249 .88554 .49666 .88224 .48633 Mtetra
.316 .339 .726 r
.88224 .48633 .88554 .49666 .89265 .50036 .88971 .49332 Mtetra
.258 .371 .788 r
.88971 .49332 .89265 .50036 .89969 .50313 .89706 .49884 Mtetra
.229 .469 .881 r
.89706 .49884 .89969 .50313 .90662 .50457 .90422 .50227 Mtetra
.313 .668 .975 r
.90422 .50227 .90662 .50457 .91339 .50441 .91112 .50315 Mtetra
.563 .887 .989 r
.91112 .50315 .91339 .50441 .91997 .5025 .91772 .50122 Mtetra
.806 .956 .913 r
.91772 .50122 .91997 .5025 .92635 .49882 .92399 .4965 Mtetra
.893 .883 .816 r
.92399 .4965 .92635 .49882 .93255 .49354 .92996 .48921 Mtetra
.882 .778 .743 r
.92996 .48921 .93255 .49354 .93858 .48692 .93565 .47981 Mtetra
.841 .691 .697 r
.93565 .47981 .93858 .48692 .94448 .47935 .94115 .46892 Mtetra
.796 .625 .668 r
.94115 .46892 .94448 .47935 .95031 .4713 .94652 .45728 Mtetra
0 0 .498 r
.35467 .62275 .35765 .63235 .36258 .63994 .35944 .63348 Mtetra
0 0 .326 r
.35944 .63348 .36258 .63994 .36758 .64684 .3643 .64329 Mtetra
.779 .307 0 r
.3643 .64329 .36758 .64684 .37268 .65234 .36929 .65124 Mtetra
.741 .22 0 r
.36929 .65124 .37268 .65234 .3779 .65584 .37443 .65651 Mtetra
.524 0 0 r
.37443 .65651 .3779 .65584 .38324 .65691 .37975 .65851 Mtetra
0 0 0 r
.37975 .65851 .38324 .65691 .38871 .65532 .38523 .65691 Mtetra
.773 .996 .807 r
.38523 .65691 .38871 .65532 .39429 .65106 .39086 .65172 Mtetra
.933 .922 .778 r
.39086 .65172 .39429 .65106 .39996 .64436 .39661 .64323 Mtetra
.919 .813 .726 r
.39661 .64323 .39996 .64436 .40569 .63564 .40245 .63204 Mtetra
.882 .734 .694 r
.40245 .63204 .40569 .63564 .41146 .6255 .40833 .61896 Mtetra
.843 .675 .674 r
.40833 .61896 .41146 .6255 .41723 .61464 .41422 .60493 Mtetra
.805 .627 .662 r
.41422 .60493 .41723 .61464 .42299 .60382 .42007 .59098 Mtetra
.767 .587 .653 r
.42007 .59098 .42299 .60382 .42871 .59377 .42587 .57809 Mtetra
.73 .55 .648 r
.42587 .57809 .42871 .59377 .43437 .58517 .43159 .56714 Mtetra
.69 .515 .645 r
.43159 .56714 .43437 .58517 .43997 .57855 .43722 .55885 Mtetra
.648 .48 .642 r
.43722 .55885 .43997 .57855 .44551 .57431 .44277 .55374 Mtetra
.6 .443 .641 r
.44277 .55374 .44551 .57431 .451 .57264 .44823 .55206 Mtetra
.544 .404 .64 r
.44823 .55206 .451 .57264 .45644 .57356 .45364 .55382 Mtetra
.476 .358 .64 r
.45364 .55382 .45644 .57356 .46186 .57687 .459 .55877 Mtetra
.387 .303 .639 r
.459 .55877 .46186 .57687 .46728 .58218 .46435 .5664 Mtetra
.265 .232 .634 r
.46435 .5664 .46728 .58218 .47271 .58895 .46971 .57601 Mtetra
.09 .137 .617 r
.46971 .57601 .47271 .58895 .47816 .59652 .4751 .58671 Mtetra
0 .008 .569 r
.4751 .58671 .47816 .59652 .48366 .60415 .48055 .59751 Mtetra
0 0 .453 r
.48055 .59751 .48366 .60415 .4892 .61108 .48605 .60739 Mtetra
.687 .214 0 r
.48605 .60739 .4892 .61108 .4948 .61659 .49162 .61538 Mtetra
.693 .15 0 r
.49162 .61538 .4948 .61659 .50044 .62009 .49726 .62066 Mtetra
.486 0 0 r
.49726 .62066 .50044 .62009 .50613 .62112 .50296 .62263 Mtetra
0 0 0 r
.50296 .62263 .50613 .62112 .51185 .61945 .50869 .62096 Mtetra
.742 .987 .777 r
.50869 .62096 .51185 .61945 .51759 .61508 .51445 .61565 Mtetra
.937 .94 .769 r
.51445 .61565 .51759 .61508 .52333 .60824 .52021 .607 Mtetra
.931 .829 .721 r
.52021 .607 .52333 .60824 .52907 .59936 .52596 .59562 Mtetra
.893 .744 .69 r
.52596 .59562 .52907 .59936 .53478 .58904 .53169 .58232 Mtetra
.851 .68 .671 r
.53169 .58232 .53478 .58904 .54048 .578 .53739 .56807 Mtetra
.81 .63 .658 r
.53739 .56807 .54048 .578 .54616 .56699 .54305 .5539 Mtetra
.77 .587 .651 r
.54305 .5539 .54616 .56699 .55182 .55677 .54869 .5408 Mtetra
.73 .549 .646 r
.54869 .5408 .55182 .55677 .55749 .54801 .55433 .52967 Mtetra
.69 .513 .643 r
.55433 .52967 .55749 .54801 .56316 .54126 .55997 .52123 Mtetra
.647 .479 .641 r
.55997 .52123 .56316 .54126 .56886 .53691 .56564 .516 Mtetra
.6 .443 .641 r
.56564 .516 .56886 .53691 .5746 .53517 .57135 .51424 Mtetra
.547 .406 .641 r
.57135 .51424 .5746 .53517 .58039 .53604 .57714 .51596 Mtetra
.483 .365 .643 r
.57714 .51596 .58039 .53604 .58625 .53933 .583 .52091 Mtetra
.404 .317 .644 r
.583 .52091 .58625 .53933 .59218 .54464 .58895 .52857 Mtetra
.3 .259 .645 r
.58895 .52857 .59218 .54464 .59818 .55144 .59499 .53824 Mtetra
.156 .185 .64 r
.59499 .53824 .59818 .55144 .60424 .55904 .60111 .549 Mtetra
0 .089 .62 r
.60111 .549 .60424 .55904 .61035 .5667 .60728 .55987 Mtetra
0 0 .556 r
.60728 .55987 .61035 .5667 .61648 .57366 .61349 .56981 Mtetra
.565 .107 0 r
.61349 .56981 .61648 .57366 .62262 .57918 .61969 .57784 Mtetra
.625 .067 0 r
.61969 .57784 .62262 .57918 .62873 .58265 .62586 .58313 Mtetra
.441 0 0 r
.62586 .58313 .62873 .58265 .63479 .58364 .63197 .58506 Mtetra
0 0 0 r
.63197 .58506 .63479 .58364 .64078 .58189 .63798 .58331 Mtetra
.703 .969 .74 r
.63798 .58331 .64078 .58189 .64669 .57741 .64387 .57788 Mtetra
.938 .956 .755 r
.64387 .57788 .64669 .57741 .65251 .57043 .64964 .56907 Mtetra
.944 .846 .715 r
.64964 .56907 .65251 .57043 .65823 .56138 .65529 .55749 Mtetra
.905 .755 .685 r
.65529 .55749 .65823 .56138 .66389 .55088 .66084 .54397 Mtetra
.859 .686 .666 r
.66084 .54397 .66389 .55088 .6695 .53964 .66632 .52949 Mtetra
.815 .632 .655 r
.66632 .52949 .6695 .53964 .67508 .52844 .67177 .51509 Mtetra
.772 .587 .648 r
.67177 .51509 .67508 .52844 .68068 .51804 .67723 .50177 Mtetra
.731 .548 .644 r
.67723 .50177 .68068 .51804 .68634 .50912 .68277 .49045 Mtetra
.689 .512 .641 r
.68277 .49045 .68634 .50912 .69208 .50223 .68841 .48186 Mtetra
.646 .477 .641 r
.68841 .48186 .69208 .50223 .69795 .49777 .69421 .47651 Mtetra
.6 .443 .641 r
.69421 .47651 .69795 .49777 .70396 .49595 .7002 .47467 Mtetra
.549 .409 .643 r
.7002 .47467 .70396 .49595 .71013 .49677 .70639 .47635 Mtetra
.49 .372 .645 r
.70639 .47635 .71013 .49677 .71647 .50003 .71279 .48129 Mtetra
.419 .33 .649 r
.71279 .48129 .71647 .50003 .72295 .50534 .7194 .48897 Mtetra
.33 .283 .654 r
.7194 .48897 .72295 .50534 .72958 .51215 .72617 .49868 Mtetra
.211 .226 .658 r
.72617 .49868 .72958 .51215 .73629 .51978 .73307 .50951 Mtetra
.046 .155 .656 r
.73307 .50951 .73629 .51978 .74306 .52747 .74004 .52044 Mtetra
0 .072 .632 r
.74004 .52044 .74306 .52747 .74984 .53445 .74701 .53044 Mtetra
0 .004 .555 r
.74701 .53044 .74984 .53445 .75656 .53997 .75391 .5385 Mtetra
.534 0 0 r
.75391 .5385 .75656 .53997 .76317 .54343 .76066 .54379 Mtetra
.388 0 0 r
.76066 .54379 .76317 .54343 .76964 .54436 .76721 .54568 Mtetra
0 0 0 r
.76721 .54568 .76964 .54436 .77592 .54253 .77351 .54385 Mtetra
.656 .943 .694 r
.77351 .54385 .77592 .54253 .782 .53793 .77954 .53828 Mtetra
.933 .969 .734 r
.77954 .53828 .782 .53793 .78789 .5308 .78531 .5293 Mtetra
.957 .864 .705 r
.78531 .5293 .78789 .5308 .79361 .52158 .79084 .51751 Mtetra
.918 .768 .678 r
.79084 .51751 .79361 .52158 .79919 .51088 .79619 .50377 Mtetra
.869 .693 .661 r
.79619 .50377 .79919 .51088 .80469 .49945 .80143 .48905 Mtetra
.821 .635 .651 r
.80143 .48905 .80469 .49945 .81017 .48806 .80663 .47442 Mtetra
.775 .587 .645 r
.80663 .47442 .81017 .48806 .8157 .47747 .8119 .46089 Mtetra
.732 .546 .641 r
.8119 .46089 .8157 .47747 .82134 .46838 .81731 .44938 Mtetra
.689 .51 .64 r
.81731 .44938 .82134 .46838 .82715 .46134 .82295 .44062 Mtetra
.645 .476 .64 r
.82295 .44062 .82715 .46134 .8332 .45677 .82889 .43514 Mtetra
.6 .443 .641 r
.82889 .43514 .8332 .45677 .8395 .45486 .83516 .43322 Mtetra
.551 .411 .644 r
.83516 .43322 .8395 .45486 .84607 .45562 .8418 .43484 Mtetra
.497 .378 .648 r
.8418 .43484 .84607 .45562 .85292 .45884 .84879 .43977 Mtetra
.433 .342 .653 r
.84879 .43977 .85292 .45884 .86002 .46415 .8561 .44747 Mtetra
.356 .304 .661 r
.8561 .44747 .86002 .46415 .86731 .47097 .86368 .45722 Mtetra
.257 .26 .671 r
.86368 .45722 .86731 .47097 .87475 .47862 .87144 .4681 Mtetra
.125 .209 .681 r
.87144 .4681 .87475 .47862 .88224 .48633 .87927 .47909 Mtetra
0 .154 .684 r
.87927 .47909 .88224 .48633 .88971 .49332 .88707 .48914 Mtetra
0 .108 .655 r
.88707 .48914 .88971 .49332 .89706 .49884 .89472 .49723 Mtetra
.423 0 0 r
.89472 .49723 .89706 .49884 .90422 .50227 .9021 .50251 Mtetra
.329 0 0 r
.9021 .50251 .90422 .50227 .91112 .50315 .90913 .50436 Mtetra
0 0 0 r
.90913 .50436 .91112 .50315 .91772 .50122 .91575 .50243 Mtetra
.6 .907 .639 r
.91575 .50243 .91772 .50122 .92399 .4965 .92193 .49673 Mtetra
.919 .975 .702 r
.92193 .49673 .92399 .4965 .92996 .48921 .92769 .48757 Mtetra
.969 .882 .69 r
.92769 .48757 .92996 .48921 .93565 .47981 .93308 .47557 Mtetra
.933 .781 .67 r
.93308 .47557 .93565 .47981 .94115 .46892 .9382 .46159 Mtetra
.88 .701 .655 r
.9382 .46159 .94115 .46892 .94652 .45728 .94316 .44664 Mtetra
.893 .505 .057 r
.3515 .61704 .35467 .62275 .35944 .63348 .35612 .63059 Mtetra
.912 .511 .204 r
.35612 .63059 .35944 .63348 .3643 .64329 .36085 .64304 Mtetra
.865 .463 .271 r
.36085 .64304 .3643 .64329 .36929 .65124 .36573 .65321 Mtetra
.78 .374 .283 r
.36573 .65321 .36929 .65124 .37443 .65651 .37082 .66009 Mtetra
.634 .217 .234 r
.37082 .66009 .37443 .65651 .37975 .65851 .37611 .66293 Mtetra
.318 0 .059 r
.37611 .66293 .37975 .65851 .38523 .65691 .3816 .66133 Mtetra
0 0 0 r
.3816 .66133 .38523 .65691 .39086 .65172 .38729 .65529 Mtetra
.912 .966 .655 r
.38729 .65529 .39086 .65172 .39661 .64323 .39313 .64518 Mtetra
.973 .89 .683 r
.39313 .64518 .39661 .64323 .40245 .63204 .39907 .63176 Mtetra
.946 .806 .674 r
.39907 .63176 .40245 .63204 .40833 .61896 .40507 .61601 Mtetra
.907 .742 .665 r
.40507 .61601 .40833 .61896 .41422 .60493 .41107 .59914 Mtetra
.867 .691 .661 r
.41107 .59914 .41422 .60493 .42007 .59098 .41703 .58237 Mtetra
.827 .647 .659 r
.41703 .58237 .42007 .59098 .42587 .57809 .42291 .56694 Mtetra
.784 .605 .659 r
.42291 .56694 .42587 .57809 .43159 .56714 .42869 .5539 Mtetra
.736 .564 .66 r
.42869 .5539 .43159 .56714 .43722 .55885 .43436 .54413 Mtetra
.68 .52 .663 r
.43436 .54413 .43722 .55885 .44277 .55374 .43992 .53824 Mtetra
.609 .469 .666 r
.43992 .53824 .44277 .55374 .44823 .55206 .44537 .53655 Mtetra
.514 .405 .667 r
.44537 .53655 .44823 .55206 .45364 .55382 .45075 .53906 Mtetra
.377 .316 .661 r
.45075 .53906 .45364 .55382 .459 .55877 .45606 .54547 Mtetra
.165 .184 .633 r
.45606 .54547 .459 .55877 .46435 .5664 .46135 .55518 Mtetra
0 0 .542 r
.46135 .55518 .46435 .5664 .46971 .57601 .46665 .56732 Mtetra
0 0 .336 r
.46665 .56732 .46971 .57601 .4751 .58671 .47199 .58083 Mtetra
.822 .43 0 r
.47199 .58083 .4751 .58671 .48055 .59751 .47738 .59448 Mtetra
.893 .47 .108 r
.47738 .59448 .48055 .59751 .48605 .60739 .48285 .60703 Mtetra
.861 .434 .205 r
.48285 .60703 .48605 .60739 .49162 .61538 .4884 .61727 Mtetra
.775 .348 .236 r
.4884 .61727 .49162 .61538 .49726 .62066 .49403 .62418 Mtetra
.624 .193 .203 r
.49403 .62418 .49726 .62066 .50296 .62263 .49974 .627 Mtetra
.318 0 .059 r
.49974 .627 .50296 .62263 .50869 .62096 .50549 .62533 Mtetra
0 0 0 r
.50549 .62533 .50869 .62096 .51445 .61565 .51128 .61916 Mtetra
.875 .952 .6 r
.51128 .61916 .51445 .61565 .52021 .607 .51707 .60888 Mtetra
.98 .905 .66 r
.51707 .60888 .52021 .607 .52596 .59562 .52285 .59523 Mtetra
.96 .821 .661 r
.52285 .59523 .52596 .59562 .53169 .58232 .52859 .57924 Mtetra
.92 .753 .657 r
.52859 .57924 .53169 .58232 .53739 .56807 .5343 .5621 Mtetra
.877 .697 .655 r
.5343 .5621 .53739 .56807 .54305 .5539 .53997 .54509 Mtetra
.833 .65 .655 r
.53997 .54509 .54305 .5539 .54869 .5408 .5456 .52941 Mtetra
.787 .607 .656 r
.5456 .52941 .54869 .5408 .55433 .52967 .55122 .51617 Mtetra
.737 .564 .659 r
.55122 .51617 .55433 .52967 .55997 .52123 .55685 .50623 Mtetra
.679 .519 .662 r
.55685 .50623 .55997 .52123 .56564 .516 .5625 .50022 Mtetra
.609 .469 .666 r
.5625 .50022 .56564 .516 .57135 .51424 .5682 .49845 Mtetra
.519 .409 .669 r
.5682 .49845 .57135 .51424 .57714 .51596 .57398 .50093 Mtetra
.396 .331 .666 r
.57398 .50093 .57714 .51596 .583 .52091 .57985 .50735 Mtetra
.217 .222 .65 r
.57985 .50735 .583 .52091 .58895 .52857 .58582 .51711 Mtetra
0 .064 .594 r
.58582 .51711 .58895 .52857 .59499 .53824 .59189 .52934 Mtetra
0 0 .454 r
.59189 .52934 .59499 .53824 .60111 .549 .59806 .54294 Mtetra
.713 .331 0 r
.59806 .54294 .60111 .549 .60728 .55987 .60429 .5567 Mtetra
.852 .411 0 r
.60429 .5567 .60728 .55987 .61349 .56981 .61056 .56934 Mtetra
.848 .395 .122 r
.61056 .56934 .61349 .56981 .61969 .57784 .61684 .57965 Mtetra
.766 .316 .18 r
.61684 .57965 .61969 .57784 .62586 .58313 .62307 .58659 Mtetra
.612 .167 .169 r
.62307 .58659 .62586 .58313 .63197 .58506 .62922 .58938 Mtetra
.318 0 .059 r
.62922 .58938 .63197 .58506 .63798 .58331 .63525 .58763 Mtetra
0 0 0 r
.63525 .58763 .63798 .58331 .64387 .57788 .64114 .58132 Mtetra
.818 .918 .527 r
.64114 .58132 .64387 .57788 .64964 .56907 .64687 .57085 Mtetra
.98 .915 .626 r
.64687 .57085 .64964 .56907 .65529 .55749 .65246 .55698 Mtetra
.974 .836 .644 r
.65246 .55698 .65529 .55749 .66084 .54397 .65793 .54073 Mtetra
.935 .765 .647 r
.65793 .54073 .66084 .54397 .66632 .52949 .6633 .52333 Mtetra
.889 .705 .648 r
.6633 .52333 .66632 .52949 .67177 .51509 .66864 .50606 Mtetra
.841 .654 .65 r
.66864 .50606 .67177 .51509 .67723 .50177 .674 .49015 Mtetra
.791 .608 .653 r
.674 .49015 .67723 .50177 .68277 .49045 .67944 .47669 Mtetra
.738 .563 .657 r
.67944 .47669 .68277 .49045 .68841 .48186 .685 .46658 Mtetra
.679 .518 .661 r
.685 .46658 .68841 .48186 .69421 .47651 .69075 .46044 Mtetra
.609 .469 .666 r
.69075 .46044 .69421 .47651 .7002 .47467 .69672 .45859 Mtetra
.524 .413 .67 r
.69672 .45859 .7002 .47467 .70639 .47635 .70294 .46103 Mtetra
.413 .344 .671 r
.70294 .46103 .70639 .47635 .71279 .48129 .70941 .46746 Mtetra
.261 .255 .663 r
.70941 .46746 .71279 .48129 .7194 .48897 .71612 .47727 Mtetra
.046 .132 .631 r
.71612 .47727 .7194 .48897 .72617 .49868 .72303 .48957 Mtetra
0 0 .545 r
.72303 .48957 .72617 .49868 .73307 .50951 .7301 .50326 Mtetra
0 0 .372 r
.7301 .50326 .73307 .50951 .74004 .52044 .73725 .51712 Mtetra
.778 .328 0 r
.73725 .51712 .74004 .52044 .74701 .53044 .7444 .52984 Mtetra
.822 .343 .019 r
.7444 .52984 .74701 .53044 .75391 .5385 .75146 .54021 Mtetra
.753 .277 .113 r
.75146 .54021 .75391 .5385 .76066 .54379 .75834 .54717 Mtetra
.598 .138 .132 r
.75834 .54717 .76066 .54379 .76721 .54568 .76497 .54994 Mtetra
.318 0 .059 r
.76497 .54994 .76721 .54568 .77351 .54385 .7713 .5481 Mtetra
0 0 0 r
.7713 .5481 .77351 .54385 .77954 .53828 .77729 .54165 Mtetra
.738 .863 .436 r
.77729 .54165 .77954 .53828 .78531 .5293 .78296 .53099 Mtetra
.968 .917 .578 r
.78296 .53099 .78531 .5293 .79084 .51751 .78834 .51688 Mtetra
.987 .851 .619 r
.78834 .51688 .79084 .51751 .79619 .50377 .79349 .50038 Mtetra
.95 .777 .633 r
.79349 .50038 .79619 .50377 .80143 .48905 .7985 .48271 Mtetra
.901 .714 .639 r
.7985 .48271 .80143 .48905 .80663 .47442 .80347 .46517 Mtetra
.849 .659 .645 r
.80347 .46517 .80663 .47442 .8119 .46089 .80851 .44901 Mtetra
.795 .609 .649 r
.80851 .44901 .8119 .46089 .81731 .44938 .81374 .43534 Mtetra
.739 .563 .655 r
.81374 .43534 .81731 .44938 .82295 .44062 .81924 .42505 Mtetra
.678 .517 .66 r
.81924 .42505 .82295 .44062 .82889 .43514 .82509 .41877 Mtetra
.609 .469 .666 r
.82509 .41877 .82889 .43514 .83516 .43322 .83135 .41683 Mtetra
.528 .417 .671 r
.83135 .41683 .83516 .43322 .8418 .43484 .83804 .41923 Mtetra
.428 .357 .674 r
.83804 .41923 .8418 .43484 .84879 .43977 .84516 .42566 Mtetra
.299 .283 .673 r
.84516 .42566 .84879 .43977 .8561 .44747 .85267 .43551 Mtetra
.124 .188 .658 r
.85267 .43551 .8561 .44747 .86368 .45722 .8605 .44787 Mtetra
0 .062 .611 r
.8605 .44787 .86368 .45722 .87144 .4681 .86855 .46165 Mtetra
0 0 .499 r
.86855 .46165 .87144 .4681 .87927 .47909 .8767 .4756 Mtetra
.667 .223 0 r
.8767 .4756 .87927 .47909 .88707 .48914 .8848 .48841 Mtetra
.775 .272 0 r
.8848 .48841 .88707 .48914 .89472 .49723 .89272 .49883 Mtetra
.731 .228 .033 r
.89272 .49883 .89472 .49723 .9021 .50251 .90031 .5058 Mtetra
.581 .105 .09 r
.90031 .5058 .9021 .50251 .90913 .50436 .90746 .50853 Mtetra
.318 0 .059 r
.90746 .50853 .90913 .50436 .91575 .50243 .91411 .5066 Mtetra
0 0 0 r
.91411 .5066 .91575 .50243 .92193 .49673 .92021 .5 Mtetra
.636 .783 .33 r
.92021 .5 .92193 .49673 .92769 .48757 .9258 .48914 Mtetra
.936 .903 .509 r
.9258 .48914 .92769 .48757 .93308 .47557 .93093 .47479 Mtetra
.995 .863 .584 r
.93093 .47479 .93308 .47557 .9382 .46159 .93573 .45803 Mtetra
.966 .791 .614 r
.93573 .45803 .9382 .46159 .94316 .44664 .94033 .44008 Mtetra
.916 .557 .338 r
.3481 .6155 .3515 .61704 .35612 .63059 .35259 .6315 Mtetra
.878 .526 .379 r
.35259 .6315 .35612 .63059 .36085 .64304 .35721 .64625 Mtetra
.828 .479 .396 r
.35721 .64625 .36085 .64304 .36573 .65321 .36201 .65837 Mtetra
.758 .408 .391 r
.36201 .65837 .36573 .65321 .37082 .66009 .36704 .66666 Mtetra
.645 .291 .357 r
.36704 .66666 .37082 .66009 .37611 .66293 .37231 .67024 Mtetra
.427 .071 .257 r
.37231 .67024 .37611 .66293 .3816 .66133 .37783 .66864 Mtetra
0 0 0 r
.37783 .66864 .3816 .66133 .38729 .65529 .38358 .66185 Mtetra
.719 .843 .405 r
.38358 .66185 .38729 .65529 .39313 .64518 .3895 .65034 Mtetra
.965 .921 .584 r
.3895 .65034 .39313 .64518 .39907 .63176 .39554 .63496 Mtetra
.987 .867 .627 r
.39554 .63496 .39907 .63176 .40507 .61601 .40166 .61689 Mtetra
.964 .81 .641 r
.40166 .61689 .40507 .61601 .41107 .59914 .40777 .59754 Mtetra
.932 .762 .65 r
.40777 .59754 .41107 .59914 .41703 .58237 .41383 .57834 Mtetra
.895 .721 .658 r
.41383 .57834 .41703 .58237 .42291 .56694 .4198 .56071 Mtetra
.853 .682 .669 r
.4198 .56071 .42291 .56694 .42869 .5539 .42565 .54587 Mtetra
.802 .641 .682 r
.42565 .54587 .42869 .5539 .43436 .54413 .43136 .53482 Mtetra
.733 .592 .699 r
.43136 .53482 .43436 .54413 .43992 .53824 .43694 .52827 Mtetra
.627 .524 .718 r
.43694 .52827 .43992 .53824 .44537 .53655 .44239 .52656 Mtetra
.44 .408 .727 r
.44239 .52656 .44537 .53655 .45075 .53906 .44774 .52972 Mtetra
.078 .182 .672 r
.44774 .52972 .45075 .53906 .45606 .54547 .45302 .53739 Mtetra
0 0 .415 r
.45302 .53739 .45606 .54547 .46135 .55518 .45826 .54889 Mtetra
.832 .451 0 r
.45826 .54889 .46135 .55518 .46665 .56732 .46351 .56323 Mtetra
.922 .533 .162 r
.46351 .56323 .46665 .56732 .47199 .58083 .46879 .57917 Mtetra
.918 .537 .275 r
.46879 .57917 .47199 .58083 .47738 .59448 .47415 .59531 Mtetra
.883 .511 .333 r
.47415 .59531 .47738 .59448 .48285 .60703 .47958 .61019 Mtetra
.831 .464 .361 r
.47958 .61019 .48285 .60703 .4884 .61727 .48512 .6224 Mtetra
.756 .392 .365 r
.48512 .6224 .4884 .61727 .49403 .62418 .49075 .63074 Mtetra
.64 .277 .339 r
.49075 .63074 .49403 .62418 .49974 .627 .49647 .63431 Mtetra
.427 .071 .257 r
.49647 .63431 .49974 .627 .50549 .62533 .50225 .63263 Mtetra
0 0 .046 r
.50225 .63263 .50549 .62533 .51128 .61916 .50807 .62571 Mtetra
0 0 0 r
.50807 .62571 .51128 .61916 .51707 .60888 .5139 .61399 Mtetra
.936 .909 .521 r
.5139 .61399 .51707 .60888 .52285 .59523 .51971 .59836 Mtetra
.993 .878 .594 r
.51971 .59836 .52285 .59523 .52859 .57924 .52549 .58003 Mtetra
.978 .824 .621 r
.52549 .58003 .52859 .57924 .5343 .5621 .53122 .56038 Mtetra
.946 .774 .637 r
.53122 .56038 .5343 .5621 .53997 .54509 .5369 .5409 Mtetra
.907 .73 .651 r
.5369 .5409 .53997 .54509 .5456 .52941 .54254 .52301 Mtetra
.862 .688 .665 r
.54254 .52301 .5456 .52941 .55122 .51617 .54816 .50794 Mtetra
.807 .644 .681 r
.54816 .50794 .55122 .51617 .55685 .50623 .55378 .49671 Mtetra
.733 .592 .699 r
.55378 .49671 .55685 .50623 .5625 .50022 .55942 .49003 Mtetra
.627 .524 .718 r
.55942 .49003 .5625 .50022 .5682 .49845 .56512 .48825 Mtetra
.453 .417 .728 r
.56512 .48825 .5682 .49845 .57398 .50093 .5709 .49138 Mtetra
.148 .229 .693 r
.5709 .49138 .57398 .50093 .57985 .50735 .57678 .49908 Mtetra
0 0 .518 r
.57678 .49908 .57985 .50735 .58582 .51711 .58278 .51065 Mtetra
.723 .352 0 r
.58278 .51065 .58582 .51711 .59189 .52934 .58888 .52509 Mtetra
.885 .479 .046 r
.58888 .52509 .59189 .52934 .59806 .54294 .59509 .54116 Mtetra
.91 .507 .193 r
.59509 .54116 .59806 .54294 .60429 .5567 .60138 .55743 Mtetra
.884 .489 .275 r
.60138 .55743 .60429 .5567 .61056 .56934 .60771 .57243 Mtetra
.832 .446 .319 r
.60771 .57243 .61056 .56934 .61684 .57965 .61405 .58473 Mtetra
.754 .374 .335 r
.61405 .58473 .61684 .57965 .62307 .58659 .62033 .59311 Mtetra
.634 .262 .321 r
.62033 .59311 .62307 .58659 .62922 .58938 .62653 .59667 Mtetra
.427 .071 .257 r
.62653 .59667 .62922 .58938 .63525 .58763 .63259 .59491 Mtetra
.046 0 .094 r
.63259 .59491 .63525 .58763 .64114 .58132 .63848 .58784 Mtetra
0 0 0 r
.63848 .58784 .64114 .58132 .64687 .57085 .6442 .57592 Mtetra
.882 .875 .437 r
.6442 .57592 .64687 .57085 .65246 .55698 .64975 .56004 Mtetra
.988 .882 .546 r
.64975 .56004 .65246 .55698 .65793 .54073 .65516 .54142 Mtetra
.991 .837 .593 r
.65516 .54142 .65793 .54073 .6633 .52333 .66046 .52148 Mtetra
.962 .787 .62 r
.66046 .52148 .6633 .52333 .66864 .50606 .66572 .50171 Mtetra
.921 .74 .641 r
.66572 .50171 .66864 .50606 .674 .49015 .671 .48355 Mtetra
.872 .695 .659 r
.671 .48355 .674 .49015 .67944 .47669 .67636 .46826 Mtetra
.812 .647 .679 r
.67636 .46826 .67944 .47669 .685 .46658 .68187 .45684 Mtetra
.734 .593 .698 r
.68187 .45684 .685 .46658 .69075 .46044 .68758 .45002 Mtetra
.627 .524 .718 r
.68758 .45002 .69075 .46044 .69672 .45859 .69355 .44816 Mtetra
.464 .425 .729 r
.69355 .44816 .69672 .45859 .70294 .46103 .6998 .45126 Mtetra
.206 .268 .707 r
.6998 .45126 .70294 .46103 .70941 .46746 .70633 .45898 Mtetra
0 .03 .594 r
.70633 .45898 .70941 .46746 .71612 .47727 .71313 .47061 Mtetra
0 0 .354 r
.71313 .47061 .71612 .47727 .72303 .48957 .72017 .48515 Mtetra
.815 .402 0 r
.72017 .48515 .72303 .48957 .7301 .50326 .72738 .50134 Mtetra
.888 .461 .089 r
.72738 .50134 .7301 .50326 .73725 .51712 .73469 .51774 Mtetra
.88 .459 .202 r
.73469 .51774 .73725 .51712 .7444 .52984 .742 .53285 Mtetra
.831 .422 .267 r
.742 .53285 .7444 .52984 .75146 .54021 .74921 .54524 Mtetra
.751 .353 .299 r
.74921 .54524 .75146 .54021 .75834 .54717 .75621 .55366 Mtetra
.627 .245 .3 r
.75621 .55366 .75834 .54717 .76497 .54994 .76292 .5572 Mtetra
.427 .071 .257 r
.76292 .5572 .76497 .54994 .7713 .5481 .76928 .55536 Mtetra
.092 0 .137 r
.76928 .55536 .7713 .5481 .77729 .54165 .77525 .54813 Mtetra
0 0 0 r
.77525 .54813 .77729 .54165 .78296 .53099 .78084 .53599 Mtetra
.798 .814 .331 r
.78084 .53599 .78296 .53099 .78834 .51688 .7861 .51985 Mtetra
.967 .872 .479 r
.7861 .51985 .78834 .51688 .79349 .50038 .79109 .50095 Mtetra
.998 .846 .554 r
.79109 .50095 .79349 .50038 .7985 .48271 .79592 .48071 Mtetra
.977 .8 .597 r
.79592 .48071 .7985 .48271 .80347 .46517 .8007 .46065 Mtetra
.936 .751 .628 r
.8007 .46065 .80347 .46517 .80851 .44901 .80557 .44222 Mtetra
.883 .702 .653 r
.80557 .44222 .80851 .44901 .81374 .43534 .81064 .42668 Mtetra
.817 .651 .676 r
.81064 .42668 .81374 .43534 .81924 .42505 .81603 .41508 Mtetra
.735 .593 .698 r
.81603 .41508 .81924 .42505 .82509 .41877 .82182 .40811 Mtetra
.627 .524 .718 r
.82182 .40811 .82509 .41877 .83135 .41683 .82807 .40616 Mtetra
.475 .432 .729 r
.82807 .40616 .83135 .41683 .83804 .41923 .83482 .40923 Mtetra
.255 .301 .717 r
.83482 .40923 .83804 .41923 .84516 .42566 .84206 .41696 Mtetra
0 .115 .648 r
.84206 .41696 .84516 .42566 .85267 .43551 .84975 .42865 Mtetra
0 0 .482 r
.84975 .42865 .85267 .43551 .8605 .44787 .8578 .44328 Mtetra
.703 .298 0 r
.8578 .44328 .8605 .44787 .86855 .46165 .86612 .45958 Mtetra
.839 .395 0 r
.86612 .45958 .86855 .46165 .8767 .4756 .87454 .4761 Mtetra
.864 .417 .108 r
.87454 .4761 .8767 .4756 .8848 .48841 .88291 .49132 Mtetra
.826 .39 .203 r
.88291 .49132 .8848 .48841 .89272 .49883 .89107 .50379 Mtetra
.745 .328 .257 r
.89107 .50379 .89272 .49883 .90031 .5058 .89885 .51224 Mtetra
.619 .226 .277 r
.89885 .51224 .90031 .5058 .90746 .50853 .90612 .51575 Mtetra
.427 .071 .257 r
.90612 .51575 .90746 .50853 .91411 .5066 .9128 .51382 Mtetra
.133 0 .176 r
.9128 .51382 .91411 .5066 .92021 .5 .91885 .50643 Mtetra
0 0 .011 r
.91885 .50643 .92021 .5 .9258 .48914 .9243 .49408 Mtetra
.683 .723 .208 r
.9243 .49408 .9258 .48914 .93093 .47479 .92922 .47767 Mtetra
.918 .839 .387 r
.92922 .47767 .93093 .47479 .93573 .45803 .93374 .45847 Mtetra
.995 .847 .498 r
.93374 .45847 .93573 .45803 .94033 .44008 .93804 .43793 Mtetra
.87 .543 .428 r
.34447 .618 .3481 .6155 .35259 .6315 .34886 .63604 Mtetra
.84 .517 .442 r
.34886 .63604 .35259 .6315 .35721 .64625 .35338 .65271 Mtetra
.799 .478 .445 r
.35338 .65271 .35721 .64625 .36201 .65837 .35811 .66644 Mtetra
.741 .418 .436 r
.35811 .66644 .36201 .65837 .36704 .66666 .3631 .6759 Mtetra
.645 .321 .408 r
.3631 .6759 .36704 .66666 .37231 .67024 .36837 .6801 Mtetra
.467 .145 .336 r
.36837 .6801 .37231 .67024 .37783 .66864 .37392 .67851 Mtetra
.099 0 .157 r
.37392 .67851 .37783 .66864 .38358 .66185 .37972 .6711 Mtetra
0 0 0 r
.37972 .6711 .38358 .66185 .3895 .65034 .38572 .65841 Mtetra
.878 .878 .442 r
.38572 .65841 .3895 .65034 .39554 .63496 .39187 .6414 Mtetra
.982 .891 .548 r
.39187 .6414 .39554 .63496 .40166 .61689 .39809 .62142 Mtetra
.994 .861 .591 r
.39809 .62142 .40166 .61689 .40777 .59754 .40431 .60001 Mtetra
.981 .829 .617 r
.40431 .60001 .40777 .59754 .41383 .57834 .41048 .5788 Mtetra
.96 .802 .641 r
.41048 .5788 .41383 .57834 .4198 .56071 .41653 .55935 Mtetra
.933 .779 .667 r
.41653 .55935 .4198 .56071 .42565 .54587 .42245 .54303 Mtetra
.894 .758 .704 r
.42245 .54303 .42565 .54587 .43136 .53482 .42821 .53094 Mtetra
.826 .733 .761 r
.42821 .53094 .43136 .53482 .43694 .52827 .43381 .52384 Mtetra
.659 .671 .851 r
.43381 .52384 .43694 .52827 .44239 .52656 .43926 .52213 Mtetra
.053 .349 .824 r
.43926 .52213 .44239 .52656 .44774 .52972 .4446 .52582 Mtetra
.752 .294 0 r
.4446 .52582 .44774 .52972 .45302 .53739 .44985 .53453 Mtetra
.906 .495 .157 r
.44985 .53453 .45302 .53739 .45826 .54889 .45506 .5475 Mtetra
.916 .54 .292 r
.45506 .5475 .45826 .54889 .46351 .56323 .46027 .56365 Mtetra
.901 .545 .357 r
.46027 .56365 .46351 .56323 .46879 .57917 .46551 .5816 Mtetra
.877 .532 .393 r
.46551 .5816 .46879 .57917 .47415 .59531 .47083 .5998 Mtetra
.845 .507 .413 r
.47083 .5998 .47415 .59531 .47958 .61019 .47625 .61662 Mtetra
.802 .467 .421 r
.47625 .61662 .47958 .61019 .48512 .6224 .48177 .63047 Mtetra
.74 .407 .417 r
.48177 .63047 .48512 .6224 .49075 .63074 .48741 .64 Mtetra
.641 .31 .395 r
.48741 .64 .49075 .63074 .49647 .63431 .49314 .6442 Mtetra
.467 .145 .336 r
.49314 .6442 .49647 .63431 .50225 .63263 .49895 .64252 Mtetra
.137 0 .193 r
.49895 .64252 .50225 .63263 .50807 .62571 .50481 .63497 Mtetra
0 0 0 r
.50481 .63497 .50807 .62571 .5139 .61399 .51068 .62206 Mtetra
.798 .82 .342 r
.51068 .62206 .5139 .61399 .51971 .59836 .51654 .60478 Mtetra
.958 .88 .482 r
.51654 .60478 .51971 .59836 .52549 .58003 .52236 .5845 Mtetra
.995 .867 .548 r
.52236 .5845 .52549 .58003 .53122 .56038 .52812 .56278 Mtetra
.993 .841 .589 r
.52812 .56278 .53122 .56038 .5369 .5409 .53383 .54126 Mtetra
.975 .816 .622 r
.53383 .54126 .5369 .5409 .54254 .52301 .5395 .52153 Mtetra
.947 .792 .657 r
.5395 .52153 .54254 .52301 .54816 .50794 .54513 .50497 Mtetra
.905 .77 .701 r
.54513 .50497 .54816 .50794 .55378 .49671 .55076 .49268 Mtetra
.832 .74 .763 r
.55076 .49268 .55378 .49671 .55942 .49003 .55641 .48545 Mtetra
.659 .671 .851 r
.55641 .48545 .55942 .49003 .56512 .48825 .56211 .48366 Mtetra
.131 .389 .842 r
.56211 .48366 .56512 .48825 .5709 .49138 .5679 .48733 Mtetra
.641 .191 0 r
.5679 .48733 .5709 .49138 .57678 .49908 .57379 .49608 Mtetra
.875 .444 .047 r
.57379 .49608 .57678 .49908 .58278 .51065 .57981 .50913 Mtetra
.912 .513 .216 r
.57981 .50913 .58278 .51065 .58888 .52509 .58594 .5254 Mtetra
.905 .527 .3 r
.58594 .5254 .58888 .52509 .59509 .54116 .59219 .54351 Mtetra
.883 .518 .348 r
.59219 .54351 .59509 .54116 .60138 .55743 .59853 .56187 Mtetra
.85 .493 .377 r
.59853 .56187 .60138 .55743 .60771 .57243 .60491 .57883 Mtetra
.805 .454 .393 r
.60491 .57883 .60771 .57243 .61405 .58473 .61131 .59279 Mtetra
.739 .393 .396 r
.61131 .59279 .61405 .58473 .62033 .59311 .61765 .60238 Mtetra
.637 .299 .382 r
.61765 .60238 .62033 .59311 .62653 .59667 .62389 .60657 Mtetra
.467 .145 .336 r
.62389 .60657 .62653 .59667 .63259 .59491 .62998 .60482 Mtetra
.172 0 .226 r
.62998 .60482 .63259 .59491 .63848 .58784 .63589 .59711 Mtetra
0 0 .017 r
.63589 .59711 .63848 .58784 .6442 .57592 .64161 .58398 Mtetra
.69 .735 .226 r
.64161 .58398 .6442 .57592 .64975 .56004 .64714 .56642 Mtetra
.907 .846 .393 r
.64714 .56642 .64975 .56004 .65516 .54142 .65251 .54583 Mtetra
.983 .862 .488 r
.65251 .54583 .65516 .54142 .66046 .52148 .65777 .52379 Mtetra
.998 .849 .548 r
.65777 .52379 .66046 .52148 .66572 .50171 .66297 .50196 Mtetra
.988 .829 .595 r
.66297 .50196 .66572 .50171 .671 .48355 .6682 .48194 Mtetra
.962 .807 .642 r
.6682 .48194 .671 .48355 .67636 .46826 .67352 .46513 Mtetra
.918 .783 .696 r
.67352 .46513 .67636 .46826 .68187 .45684 .67899 .45265 Mtetra
.838 .749 .765 r
.67899 .45265 .68187 .45684 .68758 .45002 .6847 .44527 Mtetra
.659 .671 .851 r
.6847 .44527 .68758 .45002 .69355 .44816 .69067 .4434 Mtetra
.196 .42 .852 r
.69067 .4434 .69355 .44816 .6998 .45126 .69694 .44705 Mtetra
0 0 .48 r
.69694 .44705 .6998 .45126 .70633 .45898 .70353 .45582 Mtetra
.817 .371 0 r
.70353 .45582 .70633 .45898 .71313 .47061 .71042 .46896 Mtetra
.894 .471 .118 r
.71042 .46896 .71313 .47061 .72017 .48515 .71757 .48535 Mtetra
.902 .5 .227 r
.71757 .48535 .72017 .48515 .72738 .50134 .72491 .5036 Mtetra
.886 .497 .292 r
.72491 .5036 .72738 .50134 .73469 .51774 .73235 .52211 Mtetra
.854 .476 .333 r
.73235 .52211 .73469 .51774 .742 .53285 .7398 .53921 Mtetra
.806 .438 .359 r
.7398 .53921 .742 .53285 .74921 .54524 .74714 .55328 Mtetra
.737 .378 .372 r
.74714 .55328 .74921 .54524 .75621 .55366 .75425 .56293 Mtetra
.632 .286 .367 r
.75425 .56293 .75621 .55366 .76292 .5572 .76103 .56711 Mtetra
.467 .145 .336 r
.76103 .56711 .76292 .5572 .76928 .55536 .76743 .56527 Mtetra
.204 0 .255 r
.76743 .56527 .76928 .55536 .77525 .54813 .77339 .5574 Mtetra
0 0 .102 r
.77339 .5574 .77525 .54813 .78084 .53599 .77893 .54403 Mtetra
0 0 0 r
.77893 .54403 .78084 .53599 .7861 .51985 .7841 .5262 Mtetra
.823 .783 .281 r
.7841 .5262 .7861 .51985 .79109 .50095 .78897 .50529 Mtetra
.947 .839 .405 r
.78897 .50529 .79109 .50095 .79592 .48071 .79367 .48292 Mtetra
.992 .848 .491 r
.79367 .48292 .79592 .48071 .8007 .46065 .79832 .46077 Mtetra
.997 .839 .559 r
.79832 .46077 .8007 .46065 .80557 .44222 .80305 .44046 Mtetra
.977 .821 .621 r
.80305 .44046 .80557 .44222 .81064 .42668 .80802 .4234 Mtetra
.932 .797 .689 r
.80802 .4234 .81064 .42668 .81603 .41508 .81333 .41071 Mtetra
.844 .758 .767 r
.81333 .41071 .81603 .41508 .82182 .40811 .81907 .40319 Mtetra
.659 .671 .851 r
.81907 .40319 .82182 .40811 .82807 .40616 .82533 .40123 Mtetra
.251 .445 .856 r
.82533 .40123 .82807 .40616 .83482 .40923 .83214 .40484 Mtetra
0 .036 .596 r
.83214 .40484 .83482 .40923 .84206 .41696 .83948 .41364 Mtetra
.721 .275 0 r
.83948 .41364 .84206 .41696 .84975 .42865 .84732 .42685 Mtetra
.853 .411 0 r
.84732 .42685 .84975 .42865 .8578 .44328 .85557 .44335 Mtetra
.888 .46 .133 r
.85557 .44335 .8578 .44328 .86612 .45958 .86411 .46173 Mtetra
.883 .469 .22 r
.86411 .46173 .86612 .45958 .87454 .4761 .87277 .48039 Mtetra
.855 .453 .279 r
.87277 .48039 .87454 .4761 .88291 .49132 .88137 .49763 Mtetra
.806 .418 .319 r
.88137 .49763 .88291 .49132 .89107 .50379 .88974 .5118 Mtetra
.734 .36 .343 r
.88974 .5118 .89107 .50379 .89885 .51224 .89768 .52149 Mtetra
.626 .273 .352 r
.89768 .52149 .89885 .51224 .90612 .51575 .90507 .52566 Mtetra
.467 .145 .336 r
.90507 .52566 .90612 .51575 .9128 .51382 .91179 .52372 Mtetra
.233 0 .282 r
.91179 .52372 .9128 .51382 .91885 .50643 .9178 .51568 Mtetra
0 0 .175 r
.9178 .51568 .91885 .50643 .9243 .49408 .92314 .50208 Mtetra
0 0 .019 r
.92314 .50208 .9243 .49408 .92922 .47767 .9279 .48396 Mtetra
.703 .688 .15 r
.9279 .48396 .92922 .47767 .93374 .45847 .93222 .46273 Mtetra
.878 .788 .295 r
.93222 .46273 .93374 .45847 .93804 .43793 .93629 .44003 Mtetra
.838 .528 .465 r
.34064 .62401 .34447 .618 .34886 .63604 .34494 .6436 Mtetra
.816 .508 .469 r
.34494 .6436 .34886 .63604 .35338 .65271 .34939 .66174 Mtetra
.783 .475 .467 r
.34939 .66174 .35338 .65271 .35811 .66644 .35407 .67671 Mtetra
.732 .422 .457 r
.35407 .67671 .35811 .66644 .3631 .6759 .35904 .68708 Mtetra
.645 .334 .431 r
.35904 .68708 .3631 .6759 .36837 .6801 .36431 .69176 Mtetra
.483 .176 .369 r
.36431 .69176 .36837 .6801 .37392 .67851 .36988 .69017 Mtetra
.161 0 .222 r
.36988 .69017 .37392 .67851 .37972 .6711 .37574 .68229 Mtetra
0 0 0 r
.37574 .68229 .37972 .6711 .38572 .65841 .38182 .66869 Mtetra
.776 .807 .323 r
.38182 .66869 .38572 .65841 .39187 .6414 .38806 .65043 Mtetra
.937 .876 .459 r
.38806 .65043 .39187 .6414 .39809 .62142 .39438 .62898 Mtetra
.984 .877 .522 r
.39438 .62898 .39809 .62142 .40431 .60001 .4007 .606 Mtetra
.995 .869 .559 r
.4007 .606 .40431 .60001 .41048 .5788 .40696 .58326 Mtetra
.994 .864 .59 r
.40696 .58326 .41048 .5788 .41653 .55935 .4131 .56242 Mtetra
.988 .872 .626 r
.4131 .56242 .41653 .55935 .42245 .54303 .41908 .54498 Mtetra
.975 .9 .681 r
.41908 .54498 .42245 .54303 .42821 .53094 .42489 .53209 Mtetra
.918 .968 .786 r
.42489 .53209 .42821 .53094 .43381 .52384 .43052 .52457 Mtetra
.289 .785 .761 r
.43052 .52457 .43381 .52384 .43926 .52213 .43599 .52286 Mtetra
.693 .191 .045 r
.43599 .52286 .43926 .52213 .4446 .52582 .44132 .52696 Mtetra
.835 .432 .28 r
.44132 .52696 .4446 .52582 .44985 .53453 .44656 .53645 Mtetra
.863 .501 .362 r
.44656 .53645 .44985 .53453 .45506 .5475 .45175 .55055 Mtetra
.867 .525 .403 r
.45175 .55055 .45506 .5475 .46027 .56365 .45693 .56808 Mtetra
.859 .529 .425 r
.45693 .56808 .46027 .56365 .46551 .5816 .46215 .58758 Mtetra
.844 .52 .439 r
.46215 .58758 .46551 .5816 .47083 .5998 .46744 .60736 Mtetra
.82 .5 .447 r
.46744 .60736 .47083 .5998 .47625 .61662 .47284 .62566 Mtetra
.785 .466 .448 r
.47284 .62566 .47625 .61662 .48177 .63047 .47836 .64077 Mtetra
.731 .412 .441 r
.47836 .64077 .48177 .63047 .48741 .64 .48401 .65122 Mtetra
.641 .325 .42 r
.48401 .65122 .48741 .64 .49314 .6442 .48976 .65591 Mtetra
.483 .176 .369 r
.48976 .65591 .49314 .6442 .49895 .64252 .49561 .65424 Mtetra
.193 0 .252 r
.49561 .65424 .49895 .64252 .50481 .63497 .50151 .6462 Mtetra
0 0 .034 r
.50151 .6462 .50481 .63497 .51068 .62206 .50742 .63237 Mtetra
0 0 0 r
.50742 .63237 .51068 .62206 .51654 .60478 .51333 .61383 Mtetra
.876 .834 .365 r
.51333 .61383 .51654 .60478 .52236 .5845 .5192 .59204 Mtetra
.957 .862 .451 r
.5192 .59204 .52236 .5845 .52812 .56278 .52501 .56873 Mtetra
.986 .867 .503 r
.52501 .56873 .52812 .56278 .53383 .54126 .53076 .54566 Mtetra
.994 .87 .546 r
.53076 .54566 .53383 .54126 .5395 .52153 .53645 .52453 Mtetra
.992 .882 .591 r
.53645 .52453 .5395 .52153 .54513 .50497 .54211 .50682 Mtetra
.979 .914 .655 r
.54211 .50682 .54513 .50497 .55076 .49268 .54776 .49373 Mtetra
.911 .98 .77 r
.54776 .49373 .55076 .49268 .55641 .48545 .55343 .48608 Mtetra
.289 .785 .761 r
.55343 .48608 .55641 .48545 .56211 .48366 .55915 .48428 Mtetra
.666 .14 0 r
.55915 .48428 .56211 .48366 .5679 .48733 .56495 .48836 Mtetra
.831 .404 .221 r
.56495 .48836 .5679 .48733 .57379 .49608 .57086 .49791 Mtetra
.867 .483 .315 r
.57086 .49791 .57379 .49608 .57981 .50913 .57689 .5121 Mtetra
.872 .511 .362 r
.57689 .5121 .57981 .50913 .58594 .5254 .58306 .52978 Mtetra
.865 .517 .39 r
.58306 .52978 .58594 .5254 .59219 .54351 .58934 .54944 Mtetra
.85 .509 .408 r
.58934 .54944 .59219 .54351 .59853 .56187 .59572 .5694 Mtetra
.825 .489 .42 r
.59572 .5694 .59853 .56187 .60491 .57883 .60215 .58787 Mtetra
.787 .455 .426 r
.60215 .58787 .60491 .57883 .61131 .59279 .60859 .60312 Mtetra
.729 .401 .424 r
.60859 .60312 .61131 .59279 .61765 .60238 .61498 .61364 Mtetra
.637 .315 .409 r
.61498 .61364 .61765 .60238 .62389 .60657 .62126 .61832 Mtetra
.483 .176 .369 r
.62126 .61832 .62389 .60657 .62998 .60482 .62739 .61657 Mtetra
.223 0 .279 r
.62739 .61657 .62998 .60482 .63589 .59711 .63333 .60837 Mtetra
0 0 .115 r
.63333 .60837 .63589 .59711 .64161 .58398 .63906 .59431 Mtetra
0 0 0 r
.63906 .59431 .64161 .58398 .64714 .56642 .64459 .57547 Mtetra
.783 .763 .25 r
.64459 .57547 .64714 .56642 .65251 .54583 .64995 .55335 Mtetra
.902 .824 .356 r
.64995 .55335 .65251 .54583 .65777 .52379 .65519 .5297 Mtetra
.956 .848 .427 r
.65519 .5297 .65777 .52379 .66297 .50196 .66038 .50629 Mtetra
.979 .864 .484 r
.66038 .50629 .66297 .50196 .6682 .48194 .66558 .48486 Mtetra
.986 .884 .542 r
.66558 .48486 .6682 .48194 .67352 .46513 .67088 .46689 Mtetra
.975 .922 .618 r
.67088 .46689 .67352 .46513 .67899 .45265 .67635 .45359 Mtetra
.897 .987 .745 r
.67635 .45359 .67899 .45265 .6847 .44527 .68205 .44579 Mtetra
.289 .785 .761 r
.68205 .44579 .6847 .44527 .69067 .4434 .68804 .44391 Mtetra
.63 .079 0 r
.68804 .44391 .69067 .4434 .69694 .44705 .69435 .44797 Mtetra
.822 .367 .148 r
.69435 .44797 .69694 .44705 .70353 .45582 .70099 .45755 Mtetra
.866 .459 .254 r
.70099 .45755 .70353 .45582 .71042 .46896 .70795 .47184 Mtetra
.876 .493 .311 r
.70795 .47184 .71042 .46896 .71757 .48535 .71518 .48965 Mtetra
.87 .502 .346 r
.71518 .48965 .71757 .48535 .72491 .5036 .72263 .50948 Mtetra
.855 .495 .37 r
.72263 .50948 .72491 .5036 .73235 .52211 .73018 .52961 Mtetra
.829 .476 .388 r
.73018 .52961 .73235 .52211 .7398 .53921 .73774 .54824 Mtetra
.789 .442 .399 r
.73774 .54824 .7398 .53921 .74714 .55328 .74519 .56362 Mtetra
.728 .388 .404 r
.74519 .56362 .74714 .55328 .75425 .56293 .75239 .57421 Mtetra
.633 .304 .397 r
.75239 .57421 .75425 .56293 .76103 .56711 .75924 .57889 Mtetra
.483 .176 .369 r
.75924 .57889 .76103 .56711 .76743 .56527 .76568 .57705 Mtetra
.25 0 .304 r
.76568 .57705 .76743 .56527 .77339 .5574 .77165 .56868 Mtetra
0 0 .185 r
.77165 .56868 .77339 .5574 .77893 .54403 .77717 .55437 Mtetra
0 0 .028 r
.77717 .55437 .77893 .54403 .7841 .5262 .78228 .53523 Mtetra
0 0 0 r
.78228 .53523 .7841 .5262 .78897 .50529 .78708 .51278 Mtetra
.812 .755 .237 r
.78708 .51278 .78897 .50529 .79367 .48292 .79169 .48877 Mtetra
.896 .805 .325 r
.79169 .48877 .79367 .48292 .79832 .46077 .79625 .46503 Mtetra
.941 .839 .398 r
.79625 .46503 .79832 .46077 .80305 .44046 .80091 .44328 Mtetra
.961 .872 .472 r
.80091 .44328 .80305 .44046 .80802 .4234 .80581 .42505 Mtetra
.957 .92 .565 r
.80581 .42505 .80802 .4234 .81333 .41071 .81107 .41153 Mtetra
.873 .985 .71 r
.81107 .41153 .81333 .41071 .81907 .40319 .8168 .40358 Mtetra
.289 .785 .761 r
.8168 .40358 .81907 .40319 .82533 .40123 .82308 .40161 Mtetra
.581 .009 0 r
.82308 .40161 .82533 .40123 .83214 .40484 .82994 .40564 Mtetra
.802 .319 .057 r
.82994 .40564 .83214 .40484 .83948 .41364 .83738 .41526 Mtetra
.86 .425 .179 r
.83738 .41526 .83948 .41364 .84732 .42685 .84534 .42963 Mtetra
.875 .467 .246 r
.84534 .42963 .84732 .42685 .85557 .44335 .85375 .44757 Mtetra
.873 .481 .291 r
.85375 .44757 .85557 .44335 .86411 .46173 .86246 .46755 Mtetra
.858 .477 .323 r
.86246 .46755 .86411 .46173 .87277 .48039 .87131 .48786 Mtetra
.831 .459 .349 r
.87131 .48786 .87277 .48039 .88137 .49763 .8801 .50664 Mtetra
.789 .426 .368 r
.8801 .50664 .88137 .49763 .88974 .5118 .88863 .52213 Mtetra
.725 .373 .381 r
.88863 .52213 .88974 .5118 .89768 .52149 .89672 .53279 Mtetra
.628 .293 .384 r
.89672 .53279 .89768 .52149 .90507 .52566 .9042 .53746 Mtetra
.483 .176 .369 r
.9042 .53746 .90507 .52566 .91179 .52372 .91096 .53553 Mtetra
.274 .014 .326 r
.91096 .53553 .91179 .52372 .9178 .51568 .91697 .52698 Mtetra
.007 0 .245 r
.91697 .52698 .9178 .51568 .92314 .50208 .92224 .51242 Mtetra
0 0 .132 r
.92224 .51242 .92314 .50208 .9279 .48396 .92689 .49297 Mtetra
0 0 .01 r
.92689 .49297 .9279 .48396 .93222 .46273 .93107 .47017 Mtetra
0 0 0 r
.93107 .47017 .93222 .46273 .93629 .44003 .93498 .44581 Mtetra
.819 .518 .481 r
.33663 .63259 .34064 .62401 .34494 .6436 .34088 .65322 Mtetra
.803 .503 .481 r
.34088 .65322 .34494 .6436 .34939 .66174 .34529 .67232 Mtetra
.775 .474 .477 r
.34529 .67232 .34939 .66174 .35407 .67671 .34994 .68813 Mtetra
.729 .425 .465 r
.34994 .68813 .35407 .67671 .35904 .68708 .35489 .6991 Mtetra
.646 .34 .438 r
.35489 .6991 .35904 .68708 .36431 .69176 .36017 .7041 Mtetra
.487 .184 .377 r
.36017 .7041 .36431 .69176 .36988 .69017 .36578 .70251 Mtetra
.169 0 .235 r
.36578 .70251 .36988 .69017 .37574 .68229 .37168 .69432 Mtetra
0 0 0 r
.37168 .69432 .37574 .68229 .38182 .66869 .37783 .68012 Mtetra
.729 .77 .272 r
.37783 .68012 .38182 .66869 .38806 .65043 .38415 .66104 Mtetra
.896 .852 .4 r
.38415 .66104 .38806 .65043 .39438 .62898 .39056 .6386 Mtetra
.954 .869 .46 r
.39056 .6386 .39438 .62898 .4007 .606 .39697 .61458 Mtetra
.973 .874 .491 r
.39697 .61458 .4007 .606 .40696 .58326 .40331 .59083 Mtetra
.974 .882 .509 r
.40331 .59083 .40696 .58326 .4131 .56242 .40952 .56909 Mtetra
.957 .898 .518 r
.40952 .56909 .4131 .56242 .41908 .54498 .41557 .55089 Mtetra
.874 .907 .499 r
.41557 .55089 .41908 .54498 .42489 .53209 .42142 .53748 Mtetra
0 0 0 r
.42142 .53748 .42489 .53209 .43052 .52457 .42709 .5297 Mtetra
.346 0 .123 r
.42709 .5297 .43052 .52457 .43599 .52286 .43257 .52798 Mtetra
.676 .298 .324 r
.43257 .52798 .43599 .52286 .44132 .52696 .43792 .53234 Mtetra
.778 .429 .395 r
.43792 .53234 .44132 .52696 .44656 .53645 .44315 .54236 Mtetra
.816 .484 .427 r
.44315 .54236 .44656 .53645 .45175 .55055 .44833 .5572 Mtetra
.83 .508 .444 r
.44833 .5572 .45175 .55055 .45693 .56808 .45349 .57565 Mtetra
.832 .515 .454 r
.45349 .57565 .45693 .56808 .46215 .58758 .4587 .59616 Mtetra
.824 .511 .46 r
.4587 .59616 .46215 .58758 .46744 .60736 .46398 .61699 Mtetra
.807 .495 .462 r
.46398 .61699 .46744 .60736 .47284 .62566 .46937 .63628 Mtetra
.777 .465 .46 r
.46937 .63628 .47284 .62566 .47836 .64077 .4749 .65224 Mtetra
.728 .415 .45 r
.4749 .65224 .47836 .64077 .48401 .65122 .48056 .6633 Mtetra
.643 .331 .428 r
.48056 .6633 .48401 .65122 .48976 .65591 .48634 .6683 Mtetra
.487 .184 .377 r
.48634 .6683 .48976 .65591 .49561 .65424 .49221 .66664 Mtetra
.2 0 .264 r
.49221 .66664 .49561 .65424 .50151 .6462 .49815 .65828 Mtetra
0 0 .061 r
.49815 .65828 .50151 .6462 .50742 .63237 .50412 .64384 Mtetra
0 0 0 r
.50412 .64384 .50742 .63237 .51333 .61383 .51008 .62446 Mtetra
.815 .792 .294 r
.51008 .62446 .51333 .61383 .5192 .59204 .516 .60168 Mtetra
.9 .832 .369 r
.516 .60168 .5192 .59204 .52501 .56873 .52186 .57731 Mtetra
.933 .849 .41 r
.52186 .57731 .52501 .56873 .53076 .54566 .52766 .55321 Mtetra
.939 .86 .432 r
.52766 .55321 .53076 .54566 .53645 .52453 .53339 .53116 Mtetra
.913 .872 .44 r
.53339 .53116 .53645 .52453 .54211 .50682 .53909 .5127 Mtetra
.802 .858 .409 r
.53909 .5127 .54211 .50682 .54776 .49373 .54477 .49907 Mtetra
0 0 0 r
.54477 .49907 .54776 .49373 .55343 .48608 .55046 .49114 Mtetra
.346 0 .123 r
.55046 .49114 .55343 .48608 .55915 .48428 .5562 .48935 Mtetra
.669 .28 .298 r
.5562 .48935 .55915 .48428 .56495 .48836 .56203 .4937 Mtetra
.778 .413 .366 r
.56203 .4937 .56495 .48836 .57086 .49791 .56796 .50377 Mtetra
.82 .472 .398 r
.56796 .50377 .57086 .49791 .57689 .5121 .57401 .51872 Mtetra
.835 .498 .416 r
.57401 .51872 .57689 .5121 .58306 .52978 .5802 .53732 Mtetra
.837 .506 .427 r
.5802 .53732 .58306 .52978 .58934 .54944 .58651 .55802 Mtetra
.829 .501 .435 r
.58651 .55802 .58934 .54944 .59572 .5694 .59292 .57904 Mtetra
.81 .485 .439 r
.59292 .57904 .59572 .5694 .60215 .58787 .59939 .59852 Mtetra
.779 .455 .439 r
.59939 .59852 .60215 .58787 .60859 .60312 .60586 .61461 Mtetra
.727 .405 .434 r
.60586 .61461 .60859 .60312 .61498 .61364 .61229 .62576 Mtetra
.639 .322 .418 r
.61229 .62576 .61498 .61364 .62126 .61832 .61862 .63077 Mtetra
.487 .184 .377 r
.61862 .63077 .62126 .61832 .62739 .61657 .62478 .62903 Mtetra
.229 0 .29 r
.62478 .62903 .62739 .61657 .63333 .60837 .63075 .6205 Mtetra
0 0 .139 r
.63075 .6205 .63333 .60837 .63906 .59431 .63651 .60581 Mtetra
0 0 0 r
.63651 .60581 .63906 .59431 .64459 .57547 .64207 .58612 Mtetra
.702 .702 .171 r
.64207 .58612 .64459 .57547 .64995 .55335 .64744 .563 Mtetra
.814 .766 .255 r
.64744 .563 .64995 .55335 .65519 .5297 .6527 .53827 Mtetra
.863 .797 .304 r
.6527 .53827 .65519 .5297 .66038 .50629 .65789 .51382 Mtetra
.873 .813 .332 r
.65789 .51382 .66038 .50629 .66558 .48486 .6631 .49144 Mtetra
.84 .819 .338 r
.6631 .49144 .66558 .48486 .67088 .46689 .6684 .47271 Mtetra
.705 .783 .301 r
.6684 .47271 .67088 .46689 .67635 .45359 .67388 .45887 Mtetra
0 0 0 r
.67388 .45887 .67635 .45359 .68205 .44579 .6796 .45079 Mtetra
.346 0 .123 r
.6796 .45079 .68205 .44579 .68804 .44391 .68562 .44891 Mtetra
.662 .258 .27 r
.68562 .44891 .68804 .44391 .69435 .44797 .69196 .45324 Mtetra
.777 .395 .332 r
.69196 .45324 .69435 .44797 .70099 .45755 .69864 .46336 Mtetra
.822 .456 .363 r
.69864 .46336 .70099 .45755 .70795 .47184 .70566 .47841 Mtetra
.839 .484 .382 r
.70566 .47841 .70795 .47184 .71518 .48965 .71296 .49716 Mtetra
.842 .494 .395 r
.71296 .49716 .71518 .48965 .72263 .50948 .72048 .51804 Mtetra
.833 .49 .404 r
.72048 .51804 .72263 .50948 .73018 .52961 .72812 .53925 Mtetra
.814 .473 .411 r
.72812 .53925 .73018 .52961 .73774 .54824 .73576 .5589 Mtetra
.78 .443 .416 r
.73576 .5589 .73774 .54824 .74519 .56362 .74328 .57514 Mtetra
.725 .392 .415 r
.74328 .57514 .74519 .56362 .75239 .57421 .75055 .58637 Mtetra
.635 .311 .406 r
.75055 .58637 .75239 .57421 .75924 .57889 .75746 .59138 Mtetra
.487 .184 .377 r
.75746 .59138 .75924 .57889 .76568 .57705 .76394 .58954 Mtetra
.256 0 .314 r
.76394 .58954 .76568 .57705 .77165 .56868 .76994 .58084 Mtetra
0 0 .206 r
.76994 .58084 .77165 .56868 .77717 .55437 .77546 .5659 Mtetra
0 0 .074 r
.77546 .5659 .77717 .55437 .78228 .53523 .78056 .54589 Mtetra
0 0 0 r
.78056 .54589 .78228 .53523 .78708 .51278 .78534 .52241 Mtetra
.78534 .52241 .78708 .51278 .79169 .48877 .78991 .49732 Mtetra
.756 .713 .178 r
.78991 .49732 .79169 .48877 .79625 .46503 .79444 .47251 Mtetra
.772 .735 .209 r
.79444 .47251 .79625 .46503 .80091 .44328 .79906 .44982 Mtetra
.734 .736 .217 r
.79906 .44982 .80091 .44328 .80581 .42505 .80393 .43081 Mtetra
0 0 0 r
.80393 .43081 .80581 .42505 .81107 .41153 .80918 .41674 Mtetra
.80918 .41674 .81107 .41153 .8168 .40358 .81492 .4085 Mtetra
.346 0 .123 r
.81492 .4085 .8168 .40358 .82308 .40161 .82123 .40653 Mtetra
.652 .234 .238 r
.82123 .40653 .82308 .40161 .82994 .40564 .82814 .41084 Mtetra
.774 .372 .291 r
.82814 .41084 .82994 .40564 .83738 .41526 .83565 .421 Mtetra
.823 .437 .32 r
.83565 .421 .83738 .41526 .84534 .42963 .84371 .43615 Mtetra
.843 .467 .339 r
.84371 .43615 .84534 .42963 .85375 .44757 .85222 .45503 Mtetra
.846 .478 .355 r
.85222 .45503 .85375 .44757 .86246 .46755 .86106 .47609 Mtetra
.837 .475 .367 r
.86106 .47609 .86246 .46755 .87131 .48786 .87004 .49748 Mtetra
.817 .459 .379 r
.87004 .49748 .87131 .48786 .8801 .50664 .87897 .5173 Mtetra
.781 .428 .388 r
.87897 .5173 .8801 .50664 .88863 .52213 .88763 .53368 Mtetra
.723 .378 .394 r
.88763 .53368 .88863 .52213 .89672 .53279 .89582 .54497 Mtetra
.631 .3 .393 r
.89582 .54497 .89672 .53279 .9042 .53746 .90338 .54998 Mtetra
.487 .184 .377 r
.90338 .54998 .9042 .53746 .91096 .53553 .91019 .54805 Mtetra
.28 .024 .336 r
.91019 .54805 .91096 .53553 .91697 .52698 .91621 .53917 Mtetra
.025 0 .263 r
.91621 .53917 .91697 .52698 .92224 .51242 .92146 .52396 Mtetra
0 0 .171 r
.92146 .52396 .92224 .51242 .92689 .49297 .92606 .50363 Mtetra
0 0 .081 r
.92606 .50363 .92689 .49297 .93107 .47017 .93016 .47979 Mtetra
0 0 .01 r
.93016 .47979 .93107 .47017 .93498 .44581 .93399 .45432 Mtetra
.81 .513 .487 r
.3325 .64256 .33663 .63259 .34088 .65322 .33674 .66364 Mtetra
.799 .501 .485 r
.33674 .66364 .34088 .65322 .34529 .67232 .34113 .68317 Mtetra
.776 .475 .478 r
.34113 .68317 .34529 .67232 .34994 .68813 .34577 .69934 Mtetra
.733 .428 .464 r
.34577 .69934 .34994 .68813 .35489 .6991 .35072 .71058 Mtetra
.651 .34 .433 r
.35072 .71058 .35489 .6991 .36017 .7041 .35602 .71571 Mtetra
.48 .171 .363 r
.35602 .71571 .36017 .7041 .36578 .70251 .36166 .71413 Mtetra
.12 0 .197 r
.36166 .71413 .36578 .70251 .37168 .69432 .36761 .7058 Mtetra
0 0 0 r
.36761 .7058 .37168 .69432 .37783 .68012 .37381 .69134 Mtetra
.765 .794 .302 r
.37381 .69134 .37783 .68012 .38415 .66104 .38019 .67189 Mtetra
.896 .851 .398 r
.38019 .67189 .38415 .66104 .39056 .6386 .38667 .64903 Mtetra
.938 .862 .435 r
.38667 .64903 .39056 .6386 .39697 .61458 .39314 .62456 Mtetra
.946 .865 .446 r
.39314 .62456 .39697 .61458 .40331 .59083 .39955 .60036 Mtetra
.926 .866 .435 r
.39955 .60036 .40331 .59083 .40952 .56909 .40582 .57822 Mtetra
.851 .849 .387 r
.40582 .57822 .40952 .56909 .41557 .55089 .41192 .5597 Mtetra
0 0 0 r
.41192 .5597 .41557 .55089 .42142 .53748 .41782 .54605 Mtetra
0 0 .061 r
.41782 .54605 .42142 .53748 .42709 .5297 .42352 .53815 Mtetra
.441 .104 .296 r
.42352 .53815 .42709 .5297 .43257 .52798 .42904 .53644 Mtetra
.654 .319 .394 r
.42904 .53644 .43257 .52798 .43792 .53234 .4344 .54092 Mtetra
.745 .42 .434 r
.4344 .54092 .43792 .53234 .44315 .54236 .43964 .55117 Mtetra
.788 .471 .452 r
.43964 .55117 .44315 .54236 .44833 .5572 .44482 .56634 Mtetra
.809 .497 .462 r
.44482 .56634 .44833 .5572 .45349 .57565 .44998 .58518 Mtetra
.816 .507 .466 r
.44998 .58518 .45349 .57565 .4587 .59616 .45518 .60615 Mtetra
.814 .506 .468 r
.45518 .60615 .4587 .59616 .46398 .61699 .46047 .62744 Mtetra
.802 .493 .466 r
.46047 .62744 .46398 .61699 .46937 .63628 .46586 .64716 Mtetra
.778 .466 .461 r
.46586 .64716 .46937 .63628 .4749 .65224 .4714 .66349 Mtetra
.732 .418 .449 r
.4714 .66349 .4749 .65224 .48056 .6633 .47707 .67482 Mtetra
.647 .331 .423 r
.47707 .67482 .48056 .6633 .48634 .6683 .48287 .67997 Mtetra
.48 .171 .363 r
.48287 .67997 .48634 .6683 .49221 .66664 .48878 .67831 Mtetra
.158 0 .231 r
.48878 .67831 .49221 .66664 .49815 .65828 .49476 .66981 Mtetra
0 0 .01 r
.49476 .66981 .49815 .65828 .50412 .64384 .50078 .6551 Mtetra
0 0 0 r
.50078 .6551 .50412 .64384 .51008 .62446 .50679 .63535 Mtetra
.814 .79 .291 r
.50679 .63535 .51008 .62446 .516 .60168 .51276 .61214 Mtetra
.874 .817 .337 r
.51276 .61214 .516 .60168 .52186 .57731 .51868 .58731 Mtetra
.886 .824 .351 r
.51868 .58731 .52186 .57731 .52766 .55321 .52452 .56275 Mtetra
.858 .817 .336 r
.52452 .56275 .52766 .55321 .53339 .53116 .53031 .54029 Mtetra
.759 .778 .279 r
.53031 .54029 .53339 .53116 .53909 .5127 .53605 .52149 Mtetra
0 0 0 r
.53605 .52149 .53909 .5127 .54477 .49907 .54176 .50763 Mtetra
.017 0 .112 r
.54176 .50763 .54477 .49907 .55046 .49114 .54749 .49958 Mtetra
.441 .104 .296 r
.54749 .49958 .55046 .49114 .5562 .48935 .55326 .49779 Mtetra
.649 .307 .378 r
.55326 .49779 .5562 .48935 .56203 .4937 .55911 .50226 Mtetra
.744 .408 .413 r
.55911 .50226 .56203 .4937 .56796 .50377 .56506 .51256 Mtetra
.79 .46 .43 r
.56506 .51256 .56796 .50377 .57401 .51872 .57113 .52785 Mtetra
.813 .487 .439 r
.57113 .52785 .57401 .51872 .5802 .53732 .57734 .54686 Mtetra
.821 .498 .443 r
.57734 .54686 .5802 .53732 .58651 .55802 .58367 .56802 Mtetra
.819 .497 .445 r
.58367 .56802 .58651 .55802 .59292 .57904 .5901 .58951 Mtetra
.806 .484 .444 r
.5901 .58951 .59292 .57904 .59939 .59852 .59659 .60943 Mtetra
.779 .456 .441 r
.59659 .60943 .59939 .59852 .60586 .61461 .6031 .62591 Mtetra
.731 .407 .432 r
.6031 .62591 .60586 .61461 .61229 .62576 .60956 .63733 Mtetra
.643 .321 .411 r
.60956 .63733 .61229 .62576 .61862 .63077 .61591 .64249 Mtetra
.48 .171 .363 r
.61591 .64249 .61862 .63077 .62478 .62903 .62212 .64074 Mtetra
.192 0 .262 r
.62212 .64074 .62478 .62903 .63075 .6205 .62812 .63207 Mtetra
0 0 .096 r
.62812 .63207 .63075 .6205 .63651 .60581 .63392 .61711 Mtetra
0 0 0 r
.63392 .61711 .63651 .60581 .64207 .58612 .63951 .59704 Mtetra
.701 .7 .168 r
.63951 .59704 .64207 .58612 .64744 .563 .64493 .57347 Mtetra
.777 .741 .219 r
.64493 .57347 .64744 .563 .6527 .53827 .65022 .54827 Mtetra
.794 .752 .234 r
.65022 .54827 .6527 .53827 .65789 .51382 .65545 .52335 Mtetra
.758 .739 .217 r
.65545 .52335 .65789 .51382 .6631 .49144 .66069 .50056 Mtetra
0 0 0 r
.66069 .50056 .6631 .49144 .6684 .47271 .66603 .48149 Mtetra
.66603 .48149 .6684 .47271 .67388 .45887 .67154 .46741 Mtetra
.068 0 .158 r
.67154 .46741 .67388 .45887 .6796 .45079 .67729 .4592 Mtetra
.441 .104 .296 r
.67729 .4592 .6796 .45079 .68562 .44891 .68333 .45732 Mtetra
.644 .293 .362 r
.68333 .45732 .68562 .44891 .69196 .45324 .68971 .46177 Mtetra
.743 .394 .39 r
.68971 .46177 .69196 .45324 .69864 .46336 .69643 .47213 Mtetra
.792 .448 .404 r
.69643 .47213 .69864 .46336 .70566 .47841 .70348 .48752 Mtetra
.816 .475 .411 r
.70348 .48752 .70566 .47841 .71296 .49716 .71082 .50669 Mtetra
.825 .487 .415 r
.71082 .50669 .71296 .49716 .72048 .51804 .71838 .52804 Mtetra
.823 .486 .417 r
.71838 .52804 .72048 .51804 .72812 .53925 .72607 .54973 Mtetra
.809 .472 .418 r
.72607 .54973 .72812 .53925 .73576 .5589 .73376 .56983 Mtetra
.781 .444 .417 r
.73376 .56983 .73576 .5589 .74328 .57514 .74132 .58646 Mtetra
.73 .394 .412 r
.74132 .58646 .74328 .57514 .75055 .58637 .74864 .59797 Mtetra
.639 .31 .398 r
.74864 .59797 .75055 .58637 .75746 .59138 .7556 .60313 Mtetra
.48 .171 .363 r
.7556 .60313 .75746 .59138 .76394 .58954 .76212 .6013 Mtetra
.223 0 .289 r
.76212 .6013 .76394 .58954 .76994 .58084 .76815 .59245 Mtetra
0 0 .172 r
.76815 .59245 .76994 .58084 .77546 .5659 .7737 .57722 Mtetra
0 0 .049 r
.7737 .57722 .77546 .5659 .78056 .54589 .77883 .55682 Mtetra
0 0 0 r
.77883 .55682 .78056 .54589 .78534 .52241 .78362 .53289 Mtetra
.78362 .53289 .78534 .52241 .78991 .49732 .78822 .50731 Mtetra
.78822 .50731 .78991 .49732 .79444 .47251 .79276 .48203 Mtetra
.79276 .48203 .79444 .47251 .79906 .44982 .7974 .45891 Mtetra
.7974 .45891 .79906 .44982 .80393 .43081 .80229 .43955 Mtetra
0 0 .069 r
.80229 .43955 .80393 .43081 .80918 .41674 .80756 .42524 Mtetra
.113 0 .199 r
.80756 .42524 .80918 .41674 .81492 .4085 .81333 .41687 Mtetra
.441 .104 .296 r
.81333 .41687 .81492 .4085 .82123 .40653 .81967 .4149 Mtetra
.638 .278 .344 r
.81967 .4149 .82123 .40653 .82814 .41084 .82662 .41933 Mtetra
.741 .378 .364 r
.82662 .41933 .82814 .41084 .83565 .421 .83418 .42973 Mtetra
.793 .432 .373 r
.83418 .42973 .83565 .421 .84371 .43615 .8423 .44522 Mtetra
.819 .461 .378 r
.8423 .44522 .84371 .43615 .85222 .45503 .85088 .46454 Mtetra
.829 .473 .381 r
.85088 .46454 .85222 .45503 .86106 .47609 .85979 .48607 Mtetra
.826 .472 .384 r
.85979 .48607 .86106 .47609 .87004 .49748 .86884 .50796 Mtetra
.812 .458 .387 r
.86884 .50796 .87004 .49748 .87897 .5173 .87784 .52824 Mtetra
.782 .43 .39 r
.87784 .52824 .87897 .5173 .88763 .53368 .88658 .54501 Mtetra
.728 .38 .39 r
.88658 .54501 .88763 .53368 .89582 .54497 .89483 .55659 Mtetra
.635 .298 .385 r
.89483 .55659 .89582 .54497 .90338 .54998 .90245 .56176 Mtetra
.48 .171 .363 r
.90245 .56176 .90338 .54998 .91019 .54805 .9093 .55983 Mtetra
.251 0 .315 r
.9093 .55983 .91019 .54805 .91621 .53917 .91535 .55079 Mtetra
0 0 .237 r
.91535 .55079 .91621 .53917 .92146 .52396 .92062 .53529 Mtetra
0 0 .151 r
.92062 .53529 .92146 .52396 .92606 .50363 .92523 .51456 Mtetra
0 0 .085 r
.92523 .51456 .92606 .50363 .93016 .47979 .92933 .49026 Mtetra
0 0 .044 r
.92933 .49026 .93016 .47979 .93399 .45432 .93316 .46429 Mtetra
.809 .512 .486 r
.32834 .65252 .3325 .64256 .33674 .66364 .33258 .67344 Mtetra
.803 .503 .481 r
.33258 .67344 .33674 .66364 .34113 .68317 .33699 .69281 Mtetra
.785 .479 .471 r
.33699 .69281 .34113 .68317 .34577 .69934 .34165 .70885 Mtetra
.745 .431 .451 r
.34165 .70885 .34577 .69934 .35072 .71058 .34662 .71999 Mtetra
.66 .335 .411 r
.34662 .71999 .35072 .71058 .35602 .71571 .35193 .72508 Mtetra
.455 .123 .312 r
.35193 .72508 .35602 .71571 .36166 .71413 .3576 .72349 Mtetra
0 0 .061 r
.3576 .72349 .36166 .71413 .36761 .7058 .36358 .71522 Mtetra
0 0 0 r
.36358 .71522 .36761 .7058 .37381 .69134 .36982 .70085 Mtetra
.873 .862 .412 r
.36982 .70085 .37381 .69134 .38019 .67189 .37624 .68155 Mtetra
.939 .873 .454 r
.37624 .68155 .38019 .67189 .38667 .64903 .38276 .65884 Mtetra
.954 .87 .46 r
.38276 .65884 .38667 .64903 .39314 .62456 .38928 .63454 Mtetra
.944 .866 .446 r
.38928 .63454 .39314 .62456 .39955 .60036 .39573 .6105 Mtetra
.9 .855 .406 r
.39573 .6105 .39955 .60036 .40582 .57822 .40205 .5885 Mtetra
.767 .797 .308 r
.40205 .5885 .40582 .57822 .41192 .5597 .40819 .5701 Mtetra
0 0 0 r
.40819 .5701 .41192 .5597 .41782 .54605 .41413 .55654 Mtetra
.109 0 .182 r
.41413 .55654 .41782 .54605 .42352 .53815 .41986 .54867 Mtetra
.467 .152 .347 r
.41986 .54867 .42352 .53815 .42904 .53644 .4254 .54696 Mtetra
.641 .323 .417 r
.4254 .54696 .42904 .53644 .4344 .54092 .43079 .5514 Mtetra
.727 .413 .447 r
.43079 .5514 .4344 .54092 .43964 .55117 .43605 .56157 Mtetra
.773 .462 .461 r
.43605 .56157 .43964 .55117 .44482 .56634 .44124 .57662 Mtetra
.798 .489 .467 r
.44124 .57662 .44482 .56634 .44998 .58518 .44642 .59533 Mtetra
.81 .502 .468 r
.44642 .59533 .44998 .58518 .45518 .60615 .45163 .61614 Mtetra
.813 .504 .467 r
.45163 .61614 .45518 .60615 .46047 .62744 .45693 .63726 Mtetra
.807 .494 .462 r
.45693 .63726 .46047 .62744 .46586 .64716 .46233 .65683 Mtetra
.787 .47 .452 r
.46233 .65683 .46586 .64716 .4714 .66349 .46788 .67302 Mtetra
.745 .421 .434 r
.46788 .67302 .4714 .66349 .47707 .67482 .47357 .68426 Mtetra
.657 .324 .397 r
.47357 .68426 .47707 .67482 .48287 .67997 .4794 .68936 Mtetra
.455 .123 .312 r
.4794 .68936 .48287 .67997 .48878 .67831 .48534 .6877 Mtetra
.019 0 .113 r
.48534 .6877 .48878 .67831 .49476 .66981 .49135 .67925 Mtetra
0 0 0 r
.49135 .67925 .49476 .66981 .50078 .6551 .49741 .66464 Mtetra
.787 .799 .307 r
.49741 .66464 .50078 .6551 .50679 .63535 .50347 .64502 Mtetra
.878 .83 .36 r
.50347 .64502 .50679 .63535 .51276 .61214 .50949 .62197 Mtetra
.9 .833 .369 r
.50949 .62197 .51276 .61214 .51868 .58731 .51545 .5973 Mtetra
.884 .824 .351 r
.51545 .5973 .51868 .58731 .52452 .56275 .52135 .5729 Mtetra
.82 .796 .301 r
.52135 .5729 .52452 .56275 .53031 .54029 .52719 .55058 Mtetra
0 0 0 r
.52719 .55058 .53031 .54029 .53605 .52149 .53298 .5319 Mtetra
0 0 .002 r
.53298 .5319 .53605 .52149 .54176 .50763 .53874 .51812 Mtetra
.147 0 .217 r
.53874 .51812 .54176 .50763 .54749 .49958 .5445 .51011 Mtetra
.467 .152 .347 r
.5445 .51011 .54749 .49958 .55326 .49779 .5503 .50832 Mtetra
.637 .313 .405 r
.5503 .50832 .55326 .49779 .55911 .50226 .55618 .51275 Mtetra
.726 .402 .431 r
.55618 .51275 .55911 .50226 .56506 .51256 .56215 .52298 Mtetra
.774 .452 .442 r
.56215 .52298 .56506 .51256 .57113 .52785 .56824 .53814 Mtetra
.801 .48 .446 r
.56824 .53814 .57113 .52785 .57734 .54686 .57446 .55701 Mtetra
.815 .493 .446 r
.57446 .55701 .57734 .54686 .58367 .56802 .58079 .57802 Mtetra
.818 .495 .444 r
.58079 .57802 .58367 .56802 .5901 .58951 .58723 .59935 Mtetra
.81 .485 .438 r
.58723 .59935 .5901 .58951 .59659 .60943 .59373 .61911 Mtetra
.789 .459 .43 r
.59373 .61911 .59659 .60943 .6031 .62591 .60025 .63546 Mtetra
.744 .408 .414 r
.60025 .63546 .6031 .62591 .60956 .63733 .60673 .64678 Mtetra
.652 .312 .383 r
.60673 .64678 .60956 .63733 .61591 .64249 .61311 .65189 Mtetra
.455 .123 .312 r
.61311 .65189 .61591 .64249 .62212 .64074 .61935 .65015 Mtetra
.07 0 .159 r
.61935 .65015 .62212 .64074 .62812 .63207 .6254 .64153 Mtetra
0 0 0 r
.6254 .64153 .62812 .63207 .63392 .61711 .63124 .62666 Mtetra
.63124 .62666 .63392 .61711 .63951 .59704 .63689 .60672 Mtetra
.784 .759 .244 r
.63689 .60672 .63951 .59704 .64493 .57347 .64236 .58331 Mtetra
.813 .767 .255 r
.64236 .58331 .64493 .57347 .65022 .54827 .64771 .55827 Mtetra
.791 .753 .235 r
.64771 .55827 .65022 .54827 .65545 .52335 .653 .53351 Mtetra
.709 .708 .179 r
.653 .53351 .65545 .52335 .66069 .50056 .6583 .51086 Mtetra
0 0 0 r
.6583 .51086 .66069 .50056 .66603 .48149 .66369 .4919 Mtetra
0 0 .088 r
.66369 .4919 .66603 .48149 .67154 .46741 .66925 .47789 Mtetra
.181 0 .248 r
.66925 .47789 .67154 .46741 .67729 .4592 .67504 .46973 Mtetra
.467 .152 .347 r
.67504 .46973 .67729 .4592 .68333 .45732 .68112 .46785 Mtetra
.633 .302 .393 r
.68112 .46785 .68333 .45732 .68971 .46177 .68752 .47226 Mtetra
.724 .389 .412 r
.68752 .47226 .68971 .46177 .69643 .47213 .69426 .48254 Mtetra
.775 .44 .419 r
.69426 .48254 .69643 .47213 .70348 .48752 .70133 .49782 Mtetra
.804 .469 .42 r
.70133 .49782 .70348 .48752 .71082 .50669 .70868 .51684 Mtetra
.818 .482 .419 r
.70868 .51684 .71082 .50669 .71838 .52804 .71625 .53804 Mtetra
.822 .484 .416 r
.71625 .53804 .71838 .52804 .72607 .54973 .72394 .55957 Mtetra
.814 .473 .411 r
.72394 .55957 .72607 .54973 .73376 .56983 .73164 .57952 Mtetra
.791 .446 .404 r
.73164 .57952 .73376 .56983 .74132 .58646 .73922 .59602 Mtetra
.743 .394 .391 r
.73922 .59602 .74132 .58646 .74864 .59797 .74656 .60743 Mtetra
.647 .298 .366 r
.74656 .60743 .74864 .59797 .7556 .60313 .75355 .61254 Mtetra
.455 .123 .312 r
.75355 .61254 .7556 .60313 .76212 .6013 .7601 .61071 Mtetra
.116 0 .2 r
.7601 .61071 .76212 .6013 .76815 .59245 .76618 .60191 Mtetra
0 0 .05 r
.76618 .60191 .76815 .59245 .7737 .57722 .77178 .58678 Mtetra
0 0 0 r
.77178 .58678 .7737 .57722 .77883 .55682 .77697 .56651 Mtetra
.77697 .56651 .77883 .55682 .78362 .53289 .78183 .54273 Mtetra
.78183 .54273 .78362 .53289 .78822 .50731 .78649 .51731 Mtetra
.78649 .51731 .78822 .50731 .79276 .48203 .7911 .49218 Mtetra
.7911 .49218 .79276 .48203 .7974 .45891 .7958 .46919 Mtetra
0 0 .043 r
.7958 .46919 .7974 .45891 .80229 .43955 .80075 .44994 Mtetra
0 0 .164 r
.80075 .44994 .80229 .43955 .80756 .42524 .80608 .43571 Mtetra
.213 0 .277 r
.80608 .43571 .80756 .42524 .81333 .41687 .8119 .42739 Mtetra
.467 .152 .347 r
.8119 .42739 .81333 .41687 .81967 .4149 .81828 .42541 Mtetra
.628 .29 .379 r
.81828 .42541 .81967 .4149 .82662 .41933 .82526 .4298 Mtetra
.722 .375 .39 r
.82526 .4298 .82662 .41933 .83418 .42973 .83284 .44012 Mtetra
.776 .426 .392 r
.83284 .44012 .83418 .42973 .8423 .44522 .84097 .45551 Mtetra
.807 .455 .39 r
.84097 .45551 .8423 .44522 .85088 .46454 .84957 .47468 Mtetra
.822 .468 .387 r
.84957 .47468 .85088 .46454 .85979 .48607 .85848 .49606 Mtetra
.825 .47 .383 r
.85848 .49606 .85979 .48607 .86884 .50796 .86755 .51779 Mtetra
.817 .458 .378 r
.86755 .51779 .86884 .50796 .87784 .52824 .87656 .53792 Mtetra
.792 .431 .373 r
.87656 .53792 .87784 .52824 .88658 .54501 .8853 .55456 Mtetra
.741 .378 .365 r
.8853 .55456 .88658 .54501 .89483 .55659 .89358 .56605 Mtetra
.642 .284 .349 r
.89358 .56605 .89483 .55659 .90245 .56176 .90122 .57116 Mtetra
.455 .123 .312 r
.90122 .57116 .90245 .56176 .9093 .55983 .90812 .56923 Mtetra
.157 0 .238 r
.90812 .56923 .9093 .55983 .91535 .55079 .91422 .56024 Mtetra
0 0 .138 r
.91422 .56024 .91535 .55079 .92062 .53529 .91955 .54484 Mtetra
0 0 .058 r
.91955 .54484 .92062 .53529 .92523 .51456 .92422 .52424 Mtetra
0 0 .017 r
.92422 .52424 .92523 .51456 .92933 .49026 .9284 .50008 Mtetra
0 0 .009 r
.9284 .50008 .92933 .49026 .93316 .46429 .9323 .47427 Mtetra
.817 .514 .477 r
.32422 .66108 .32834 .65252 .33258 .67344 .32851 .68118 Mtetra
.816 .508 .468 r
.32851 .68118 .33258 .67344 .33699 .69281 .33296 .69979 Mtetra
.805 .487 .451 r
.33296 .69979 .33699 .69281 .34165 .70885 .33765 .71518 Mtetra
.772 .437 .419 r
.33765 .71518 .34165 .70885 .34662 .71999 .34266 .72585 Mtetra
.68 .315 .348 r
.34266 .72585 .34662 .71999 .35193 .72508 .348 .73069 Mtetra
.365 0 .138 r
.348 .73069 .35193 .72508 .3576 .72349 .35368 .7291 Mtetra
0 0 0 r
.35368 .7291 .3576 .72349 .36358 .71522 .35968 .72107 Mtetra
.911 .929 .552 r
.35968 .72107 .36358 .71522 .36982 .70085 .36593 .70718 Mtetra
.975 .904 .56 r
.36593 .70718 .36982 .70085 .37624 .68155 .37237 .68852 Mtetra
.987 .884 .545 r
.37237 .68852 .37624 .68155 .38276 .65884 .37889 .66659 Mtetra
.985 .878 .525 r
.37889 .66659 .38276 .65884 .38928 .63454 .38543 .64309 Mtetra
.97 .878 .495 r
.38543 .64309 .38928 .63454 .39573 .6105 .3919 .61985 Mtetra
.919 .869 .437 r
.3919 .61985 .39573 .6105 .40205 .5885 .39824 .59856 Mtetra
.759 .798 .311 r
.39824 .59856 .40205 .5885 .40819 .5701 .4044 .58073 Mtetra
0 0 0 r
.4044 .58073 .40819 .5701 .41413 .55654 .41037 .56758 Mtetra
.152 0 .212 r
.41037 .56758 .41413 .55654 .41986 .54867 .41613 .55993 Mtetra
.473 .163 .359 r
.41613 .55993 .41986 .54867 .4254 .54696 .42171 .55821 Mtetra
.634 .319 .421 r
.42171 .55821 .4254 .54696 .43079 .5514 .42712 .56245 Mtetra
.718 .405 .448 r
.42712 .56245 .43079 .5514 .43605 .56157 .43241 .57221 Mtetra
.766 .455 .46 r
.43241 .57221 .43605 .56157 .44124 .57662 .43764 .58669 Mtetra
.796 .485 .463 r
.43764 .58669 .44124 .57662 .44642 .59533 .44284 .60468 Mtetra
.813 .501 .462 r
.44284 .60468 .44642 .59533 .45163 .61614 .44808 .62469 Mtetra
.821 .506 .456 r
.44808 .62469 .45163 .61614 .45693 .63726 .45339 .645 Mtetra
.821 .499 .445 r
.45339 .645 .45693 .63726 .46233 .65683 .45882 .6638 Mtetra
.808 .476 .427 r
.45882 .6638 .46233 .65683 .46788 .67302 .46438 .67934 Mtetra
.772 .424 .395 r
.46438 .67934 .46788 .67302 .47357 .68426 .47009 .69009 Mtetra
.675 .299 .326 r
.47009 .69009 .47357 .68426 .4794 .68936 .47594 .69494 Mtetra
.365 0 .138 r
.47594 .69494 .4794 .68936 .48534 .6877 .4819 .69328 Mtetra
0 0 0 r
.4819 .69328 .48534 .6877 .49135 .67925 .48795 .68509 Mtetra
.856 .896 .474 r
.48795 .68509 .49135 .67925 .49741 .66464 .49403 .67095 Mtetra
.948 .891 .494 r
.49403 .67095 .49741 .66464 .50347 .64502 .50012 .65199 Mtetra
.965 .874 .481 r
.50012 .65199 .50347 .64502 .50949 .62197 .50619 .62971 Mtetra
.959 .864 .455 r
.50619 .62971 .50949 .62197 .51545 .5973 .5122 .60586 Mtetra
.93 .852 .413 r
.5122 .60586 .51545 .5973 .52135 .5729 .51815 .58226 Mtetra
.849 .819 .338 r
.51815 .58226 .52135 .5729 .52719 .55058 .52403 .56065 Mtetra
0 0 0 r
.52403 .56065 .52719 .55058 .53298 .5319 .52987 .54255 Mtetra
0 0 .03 r
.52987 .54255 .53298 .5319 .53874 .51812 .53567 .52918 Mtetra
.185 0 .242 r
.53567 .52918 .53874 .51812 .5445 .51011 .54148 .52138 Mtetra
.473 .163 .359 r
.54148 .52138 .5445 .51011 .5503 .50832 .54731 .51959 Mtetra
.63 .31 .411 r
.54731 .51959 .5503 .50832 .55618 .51275 .55321 .52381 Mtetra
.716 .395 .433 r
.55321 .52381 .55618 .51275 .56215 .52298 .5592 .53363 Mtetra
.767 .445 .441 r
.5592 .53363 .56215 .52298 .56824 .53814 .5653 .54821 Mtetra
.798 .475 .442 r
.5653 .54821 .56824 .53814 .57446 .55701 .57152 .56637 Mtetra
.817 .491 .438 r
.57152 .56637 .57446 .55701 .58079 .57802 .57786 .58657 Mtetra
.826 .496 .43 r
.57786 .58657 .58079 .57802 .58723 .59935 .58429 .60708 Mtetra
.825 .489 .418 r
.58429 .60708 .58723 .59935 .59373 .61911 .59079 .62606 Mtetra
.811 .464 .399 r
.59079 .62606 .59373 .61911 .60025 .63546 .59731 .64174 Mtetra
.772 .408 .367 r
.59731 .64174 .60025 .63546 .60673 .64678 .60379 .65259 Mtetra
.669 .281 .301 r
.60379 .65259 .60673 .64678 .61311 .65189 .61018 .65744 Mtetra
.365 0 .138 r
.61018 .65744 .61311 .65189 .61935 .65015 .61644 .65569 Mtetra
0 0 0 r
.61644 .65569 .61935 .65015 .6254 .64153 .62253 .64733 Mtetra
.775 .837 .376 r
.62253 .64733 .6254 .64153 .63124 .62666 .62843 .63294 Mtetra
.894 .856 .406 r
.62843 .63294 .63124 .62666 .63689 .60672 .63414 .61366 Mtetra
.918 .843 .393 r
.63414 .61366 .63689 .60672 .64236 .58331 .63968 .59103 Mtetra
.906 .827 .362 r
.63968 .59103 .64236 .58331 .64771 .55827 .64511 .56681 Mtetra
.858 .8 .309 r
.64511 .56681 .64771 .55827 .653 .53351 .65048 .54286 Mtetra
.747 .74 .22 r
.65048 .54286 .653 .53351 .6583 .51086 .65586 .52093 Mtetra
0 0 0 r
.65586 .52093 .6583 .51086 .66369 .4919 .66132 .50255 Mtetra
0 0 .111 r
.66132 .50255 .66369 .4919 .66925 .47789 .66694 .48896 Mtetra
.215 0 .269 r
.66694 .48896 .66925 .47789 .67504 .46973 .67279 .481 Mtetra
.473 .163 .359 r
.67279 .481 .67504 .46973 .68112 .46785 .67891 .47912 Mtetra
.625 .3 .399 r
.67891 .47912 .68112 .46785 .68752 .47226 .68533 .48333 Mtetra
.714 .382 .415 r
.68533 .48333 .68752 .47226 .69426 .48254 .69208 .49319 Mtetra
.768 .433 .419 r
.69208 .49319 .69426 .48254 .70133 .49782 .69914 .50788 Mtetra
.801 .463 .416 r
.69914 .50788 .70133 .49782 .70868 .51684 .70647 .52619 Mtetra
.821 .48 .41 r
.70647 .52619 .70868 .51684 .71625 .53804 .71401 .54657 Mtetra
.83 .484 .4 r
.71401 .54657 .71625 .53804 .72394 .55957 .72167 .56728 Mtetra
.829 .475 .386 r
.72167 .56728 .72394 .55957 .73164 .57952 .72933 .58644 Mtetra
.813 .449 .366 r
.72933 .58644 .73164 .57952 .73922 .59602 .73689 .60227 Mtetra
.77 .39 .334 r
.73689 .60227 .73922 .59602 .74656 .60743 .74421 .61319 Mtetra
.661 .26 .274 r
.74421 .61319 .74656 .60743 .75355 .61254 .75121 .61804 Mtetra
.365 0 .138 r
.75121 .61804 .75355 .61254 .7601 .61071 .75779 .61621 Mtetra
0 0 0 r
.75779 .61621 .7601 .61071 .76618 .60191 .76391 .60766 Mtetra
.667 .753 .262 r
.76391 .60766 .76618 .60191 .77178 .58678 .76959 .59302 Mtetra
.808 .792 .295 r
.76959 .59302 .77178 .58678 .77697 .56651 .77487 .57342 Mtetra
.838 .783 .281 r
.77487 .57342 .77697 .56651 .78183 .54273 .77984 .55042 Mtetra
.818 .759 .244 r
.77984 .55042 .78183 .54273 .78649 .51731 .78462 .52583 Mtetra
.751 .716 .183 r
.78462 .52583 .78649 .51731 .7911 .49218 .78934 .50152 Mtetra
0 0 0 r
.78934 .50152 .7911 .49218 .7958 .46919 .79416 .47925 Mtetra
0 0 .037 r
.79416 .47925 .7958 .46919 .80075 .44994 .79921 .46059 Mtetra
0 0 .18 r
.79921 .46059 .80075 .44994 .80608 .43571 .80462 .44677 Mtetra
.242 0 .294 r
.80462 .44677 .80608 .43571 .8119 .42739 .8105 .43866 Mtetra
.473 .163 .359 r
.8105 .43866 .8119 .42739 .81828 .42541 .81692 .43668 Mtetra
.621 .288 .387 r
.81692 .43668 .81828 .42541 .82526 .4298 .82392 .44086 Mtetra
.712 .368 .395 r
.82392 .44086 .82526 .4298 .83284 .44012 .83149 .45077 Mtetra
.768 .419 .393 r
.83149 .45077 .83284 .44012 .84097 .45551 .8396 .46556 Mtetra
.803 .449 .386 r
.8396 .46556 .84097 .45551 .84957 .47468 .84815 .48401 Mtetra
.824 .465 .376 r
.84815 .48401 .84957 .47468 .85848 .49606 .857 .50457 Mtetra
.834 .468 .363 r
.857 .50457 .85848 .49606 .86755 .51779 .866 .52546 Mtetra
.832 .458 .346 r
.866 .52546 .86755 .51779 .87656 .53792 .87495 .5448 Mtetra
.814 .429 .325 r
.87495 .5448 .87656 .53792 .8853 .55456 .88364 .56076 Mtetra
.768 .367 .295 r
.88364 .56076 .8853 .55456 .89358 .56605 .89189 .57176 Mtetra
.652 .237 .243 r
.89189 .57176 .89358 .56605 .90122 .57116 .89953 .57661 Mtetra
.365 0 .138 r
.89953 .57661 .90122 .57116 .90812 .56923 .90646 .57467 Mtetra
0 0 0 r
.90646 .57467 .90812 .56923 .91422 .56024 .91262 .56594 Mtetra
.91262 .56594 .91422 .56024 .91955 .54484 .91806 .55103 Mtetra
.688 .697 .166 r
.91806 .55103 .91955 .54484 .92422 .52424 .92285 .5311 Mtetra
.721 .69 .15 r
.92285 .5311 .92422 .52424 .9284 .50008 .92718 .50773 Mtetra
0 0 0 r
.92718 .50773 .9284 .50008 .9323 .47427 .93123 .48276 Mtetra
.835 .52 .457 r
.32022 .66692 .32422 .66108 .32851 .68118 .32459 .68558 Mtetra
.844 .519 .438 r
.32459 .68558 .32851 .68118 .33296 .69979 .32911 .70282 Mtetra
.844 .499 .402 r
.32911 .70282 .33296 .69979 .33765 .71518 .33387 .71704 Mtetra
.823 .44 .327 r
.33387 .71704 .33765 .71518 .34266 .72585 .33891 .72687 Mtetra
.705 .223 .101 r
.33891 .72687 .34266 .72585 .348 .73069 .34429 .73125 Mtetra
.302 .796 .804 r
.34429 .73125 .348 .73069 .35368 .7291 .34998 .72966 Mtetra
.913 .939 .81 r
.34998 .72966 .35368 .7291 .35968 .72107 .35598 .72208 Mtetra
.959 .87 .706 r
.35598 .72208 .35968 .72107 .36593 .70718 .36222 .70903 Mtetra
.974 .847 .655 r
.36222 .70903 .36593 .70718 .37237 .68852 .36863 .69153 Mtetra
.984 .845 .623 r
.36863 .69153 .37237 .68852 .37889 .66659 .37514 .67096 Mtetra
.993 .856 .598 r
.37514 .67096 .37889 .66659 .38543 .64309 .38166 .64893 Mtetra
.994 .876 .569 r
.38166 .64893 .38543 .64309 .3919 .61985 .38812 .6271 Mtetra
.966 .893 .518 r
.38812 .6271 .3919 .61985 .39824 .59856 .39445 .60709 Mtetra
.83 .853 .397 r
.39445 .60709 .39824 .59856 .4044 .58073 .40062 .59031 Mtetra
0 0 0 r
.40062 .59031 .4044 .58073 .41037 .56758 .4066 .57789 Mtetra
.138 0 .187 r
.4066 .57789 .41037 .56758 .41613 .55993 .41238 .57062 Mtetra
.466 .15 .345 r
.41238 .57062 .41613 .55993 .42171 .55821 .41799 .56891 Mtetra
.628 .308 .411 r
.41799 .56891 .42171 .55821 .42712 .56245 .42343 .57276 Mtetra
.714 .396 .439 r
.42343 .57276 .42712 .56245 .43241 .57221 .42877 .58179 Mtetra
.767 .449 .449 r
.42877 .58179 .43241 .57221 .43764 .58669 .43403 .59522 Mtetra
.801 .482 .45 r
.43403 .59522 .43764 .58669 .44284 .60468 .43927 .61193 Mtetra
.824 .502 .444 r
.43927 .61193 .44284 .60468 .44808 .62469 .44454 .63051 Mtetra
.84 .511 .43 r
.44454 .63051 .44808 .62469 .45339 .645 .44989 .64935 Mtetra
.849 .508 .407 r
.44989 .64935 .45339 .645 .45882 .6638 .45535 .66676 Mtetra
.848 .486 .366 r
.45535 .66676 .45882 .6638 .46438 .67934 .46094 .68112 Mtetra
.823 .418 .281 r
.46094 .68112 .46438 .67934 .47009 .69009 .46666 .69102 Mtetra
.685 .18 .036 r
.46666 .69102 .47009 .69009 .47594 .69494 .47253 .69542 Mtetra
.302 .796 .804 r
.47253 .69542 .47594 .69494 .4819 .69328 .4785 .69375 Mtetra
.914 .956 .804 r
.4785 .69375 .4819 .69328 .48795 .68509 .48456 .686 Mtetra
.97 .887 .691 r
.48456 .686 .48795 .68509 .49403 .67095 .49067 .67272 Mtetra
.985 .862 .632 r
.49067 .67272 .49403 .67095 .50012 .65199 .49678 .65493 Mtetra
.994 .857 .593 r
.49678 .65493 .50012 .65199 .50619 .62971 .50288 .63403 Mtetra
.996 .864 .558 r
.50288 .63403 .50619 .62971 .5122 .60586 .50892 .61166 Mtetra
.984 .875 .515 r
.50892 .61166 .5122 .60586 .51815 .58226 .51491 .5895 Mtetra
.926 .87 .441 r
.51491 .5895 .51815 .58226 .52403 .56065 .52084 .56918 Mtetra
.736 .782 .289 r
.52084 .56918 .52403 .56065 .52987 .54255 .52672 .55214 Mtetra
0 0 0 r
.52672 .55214 .52987 .54255 .53567 .52918 .53257 .53951 Mtetra
.172 0 .219 r
.53257 .53951 .53567 .52918 .54148 .52138 .53841 .53209 Mtetra
.466 .15 .345 r
.53841 .53209 .54148 .52138 .54731 .51959 .54428 .53029 Mtetra
.623 .299 .4 r
.54428 .53029 .54731 .51959 .55321 .52381 .5502 .53413 Mtetra
.712 .385 .422 r
.5502 .53413 .55321 .52381 .5592 .53363 .55621 .54321 Mtetra
.767 .438 .429 r
.55621 .54321 .5592 .53363 .5653 .54821 .56231 .55674 Mtetra
.804 .471 .426 r
.56231 .55674 .5653 .54821 .57152 .56637 .56853 .5736 Mtetra
.829 .491 .416 r
.56853 .5736 .57152 .56637 .57786 .58657 .57485 .59235 Mtetra
.846 .5 .399 r
.57485 .59235 .57786 .58657 .58429 .60708 .58127 .61137 Mtetra
.854 .494 .37 r
.58127 .61137 .58429 .60708 .59079 .62606 .58774 .62895 Mtetra
.851 .468 .322 r
.58774 .62895 .59079 .62606 .59731 .64174 .59424 .64344 Mtetra
.819 .39 .225 r
.59424 .64344 .59731 .64174 .60379 .65259 .60071 .65342 Mtetra
.658 .13 0 r
.60071 .65342 .60379 .65259 .61018 .65744 .6071 .65781 Mtetra
.302 .796 .804 r
.6071 .65781 .61018 .65744 .61644 .65569 .61338 .65606 Mtetra
.912 .971 .793 r
.61338 .65606 .61644 .65569 .62253 .64733 .6195 .64814 Mtetra
.978 .904 .67 r
.6195 .64814 .62253 .64733 .62843 .63294 .62545 .63462 Mtetra
.993 .874 .601 r
.62545 .63462 .62843 .63294 .63414 .61366 .63123 .61653 Mtetra
.996 .864 .55 r
.63123 .61653 .63414 .61366 .63968 .59103 .63686 .5953 Mtetra
.988 .863 .502 r
.63686 .5953 .63968 .59103 .64511 .56681 .64238 .57257 Mtetra
.954 .858 .44 r
.64238 .57257 .64511 .56681 .65048 .54286 .64785 .55007 Mtetra
.857 .821 .341 r
.64785 .55007 .65048 .54286 .65586 .52093 .65333 .52944 Mtetra
0 0 0 r
.65333 .52944 .65586 .52093 .66132 .50255 .65888 .51213 Mtetra
0 0 .061 r
.65888 .51213 .66132 .50255 .66694 .48896 .66458 .49928 Mtetra
.202 0 .247 r
.66458 .49928 .66694 .48896 .67279 .481 .67048 .49171 Mtetra
.466 .15 .345 r
.67048 .49171 .67279 .481 .67891 .47912 .67663 .48983 Mtetra
.619 .288 .388 r
.67663 .48983 .67891 .47912 .68533 .48333 .68307 .49365 Mtetra
.71 .372 .403 r
.68307 .49365 .68533 .48333 .69208 .49319 .68981 .50276 Mtetra
.768 .425 .405 r
.68981 .50276 .69208 .49319 .69914 .50788 .69683 .51639 Mtetra
.807 .458 .397 r
.69683 .51639 .69914 .50788 .70647 .52619 .70411 .53338 Mtetra
.833 .478 .383 r
.70411 .53338 .70647 .52619 .71401 .54657 .71158 .5523 Mtetra
.85 .485 .36 r
.71158 .5523 .71401 .54657 .72167 .56728 .71916 .5715 Mtetra
.857 .477 .324 r
.71916 .5715 .72167 .56728 .72933 .58644 .72675 .58925 Mtetra
.851 .444 .267 r
.72675 .58925 .72933 .58644 .73689 .60227 .73424 .60387 Mtetra
.81 .355 .156 r
.73424 .60387 .73689 .60227 .74421 .61319 .74152 .61391 Mtetra
.622 .071 0 r
.74152 .61391 .74421 .61319 .75121 .61804 .7485 .6183 Mtetra
.302 .796 .804 r
.7485 .6183 .75121 .61804 .75779 .61621 .7551 .61645 Mtetra
.904 .983 .775 r
.7551 .61645 .75779 .61621 .76391 .60766 .76128 .60837 Mtetra
.979 .916 .639 r
.76128 .60837 .76391 .60766 .76959 .59302 .76705 .59459 Mtetra
.991 .88 .555 r
.76705 .59459 .76959 .59302 .77487 .57342 .77245 .5762 Mtetra
.985 .861 .49 r
.77245 .5762 .77487 .57342 .77984 .55042 .77757 .55462 Mtetra
.959 .845 .424 r
.77757 .55462 .77984 .55042 .78462 .52583 .7825 .53153 Mtetra
.895 .815 .34 r
.7825 .53153 .78462 .52583 .78934 .50152 .78739 .50869 Mtetra
.754 .741 .22 r
.78739 .50869 .78934 .50152 .79416 .47925 .79236 .48774 Mtetra
0 0 0 r
.79236 .48774 .79416 .47925 .79921 .46059 .79755 .47015 Mtetra
0 0 .136 r
.79755 .47015 .79921 .46059 .80462 .44677 .80307 .45708 Mtetra
.23 0 .273 r
.80307 .45708 .80462 .44677 .8105 .43866 .80903 .44935 Mtetra
.466 .15 .345 r
.80903 .44935 .8105 .43866 .81692 .43668 .81548 .44738 Mtetra
.614 .277 .375 r
.81548 .44738 .81692 .43668 .82392 .44086 .82248 .45116 Mtetra
.707 .357 .383 r
.82248 .45116 .82392 .44086 .83149 .45077 .83002 .46031 Mtetra
.768 .409 .377 r
.83002 .46031 .83149 .45077 .8396 .46556 .83805 .47403 Mtetra
.808 .442 .363 r
.83805 .47403 .8396 .46556 .84815 .48401 .84649 .49116 Mtetra
.836 .46 .342 r
.84649 .49116 .84815 .48401 .857 .50457 .85522 .51024 Mtetra
.853 .465 .311 r
.85522 .51024 .857 .50457 .866 .52546 .86408 .52961 Mtetra
.858 .453 .267 r
.86408 .52961 .866 .52546 .87495 .5448 .87289 .54751 Mtetra
.846 .413 .198 r
.87289 .54751 .87495 .5448 .88364 .56076 .88147 .56225 Mtetra
.792 .309 .072 r
.88147 .56225 .88364 .56076 .89189 .57176 .88963 .57236 Mtetra
.575 .002 0 r
.88963 .57236 .89189 .57176 .89953 .57661 .89724 .57673 Mtetra
.302 .796 .804 r
.89724 .57673 .89953 .57661 .90646 .57467 .90419 .57479 Mtetra
.888 .99 .749 r
.90419 .57479 .90646 .57467 .91262 .56594 .91043 .56652 Mtetra
.969 .921 .593 r
.91043 .56652 .91262 .56594 .91806 .55103 .91599 .55249 Mtetra
.973 .873 .49 r
.91599 .55249 .91806 .55103 .92285 .5311 .92097 .53378 Mtetra
.95 .838 .405 r
.92097 .53378 .92285 .5311 .92718 .50773 .92551 .51185 Mtetra
.898 .8 .319 r
.92551 .51185 .92718 .50773 .93123 .48276 .92979 .4884 Mtetra
.868 .53 .41 r
.3164 .66906 .32022 .66692 .32459 .68558 .32089 .68565 Mtetra
.89 .532 .36 r
.32089 .68565 .32459 .68558 .32911 .70282 .32551 .70094 Mtetra
.901 .505 .251 r
.32551 .70094 .32911 .70282 .33387 .71704 .33035 .71352 Mtetra
.814 .345 0 r
.33035 .71352 .33387 .71704 .33891 .72687 .33546 .72214 Mtetra
.028 .338 .819 r
.33546 .72214 .33891 .72687 .34429 .73125 .34086 .7259 Mtetra
.645 .641 .832 r
.34086 .7259 .34429 .73125 .34998 .72966 .34656 .7243 Mtetra
.793 .69 .751 r
.34656 .7243 .34998 .72966 .35598 .72208 .35254 .71733 Mtetra
.856 .714 .705 r
.35254 .71733 .35598 .72208 .36222 .70903 .35874 .70547 Mtetra
.895 .736 .677 r
.35874 .70547 .36222 .70903 .36863 .69153 .3651 .68962 Mtetra
.925 .762 .659 r
.3651 .68962 .36863 .69153 .37514 .67096 .37155 .67099 Mtetra
.953 .793 .646 r
.37155 .67099 .37514 .67096 .38166 .64893 .37801 .65103 Mtetra
.978 .835 .634 r
.37801 .65103 .38166 .64893 .38812 .6271 .38442 .63123 Mtetra
.99 .886 .611 r
.38442 .63123 .38812 .6271 .39445 .60709 .39072 .61305 Mtetra
.933 .919 .541 r
.39072 .61305 .39445 .60709 .40062 .59031 .39687 .59775 Mtetra
0 0 0 r
.39687 .59775 .40062 .59031 .4066 .57789 .40285 .58638 Mtetra
.061 0 .097 r
.40285 .58638 .4066 .57789 .41238 .57062 .40865 .57966 Mtetra
.444 .109 .302 r
.40865 .57966 .41238 .57062 .41799 .56891 .41428 .57794 Mtetra
.621 .286 .382 r
.41428 .57794 .41799 .56891 .42343 .57276 .41977 .58125 Mtetra
.715 .382 .414 r
.41977 .58125 .42343 .57276 .42877 .58179 .42514 .58923 Mtetra
.774 .441 .424 r
.42514 .58923 .42877 .58179 .43403 .59522 .43046 .60116 Mtetra
.815 .479 .42 r
.43046 .60116 .43403 .59522 .43927 .61193 .43575 .61604 Mtetra
.847 .504 .404 r
.43575 .61604 .43927 .61193 .44454 .63051 .44107 .63257 Mtetra
.874 .518 .371 r
.44107 .63257 .44454 .63051 .44989 .64935 .44646 .64932 Mtetra
.894 .515 .308 r
.44646 .64932 .44989 .64935 .45535 .66676 .45196 .66476 Mtetra
.893 .472 .171 r
.45196 .66476 .45535 .66676 .46094 .68112 .45757 .67745 Mtetra
.739 .263 0 r
.45757 .67745 .46094 .68112 .46666 .69102 .46332 .68613 Mtetra
.106 .378 .839 r
.46332 .68613 .46666 .69102 .47253 .69542 .46919 .68988 Mtetra
.645 .641 .832 r
.46919 .68988 .47253 .69542 .4785 .69375 .47517 .68821 Mtetra
.797 .695 .752 r
.47517 .68821 .4785 .69375 .48456 .686 .48123 .68109 Mtetra
.864 .722 .703 r
.48123 .68109 .48456 .686 .49067 .67272 .48734 .66901 Mtetra
.907 .746 .671 r
.48734 .66901 .49067 .67272 .49678 .65493 .49346 .65288 Mtetra
.94 .774 .649 r
.49346 .65288 .49678 .65493 .50288 .63403 .49957 .63395 Mtetra
.968 .807 .63 r
.49957 .63395 .50288 .63403 .50892 .61166 .50564 .61367 Mtetra
.989 .848 .608 r
.50564 .61367 .50892 .61166 .51491 .5895 .51166 .59357 Mtetra
.987 .892 .569 r
.51166 .59357 .51491 .5895 .52084 .56918 .51762 .5751 Mtetra
.883 .889 .463 r
.51762 .5751 .52084 .56918 .52672 .55214 .52354 .55956 Mtetra
0 0 0 r
.52354 .55956 .52672 .55214 .53257 .53951 .52942 .54799 Mtetra
.101 0 .136 r
.52942 .54799 .53257 .53951 .53841 .53209 .5353 .54112 Mtetra
.444 .109 .302 r
.5353 .54112 .53841 .53209 .54428 .53029 .5412 .53932 Mtetra
.616 .275 .369 r
.5412 .53932 .54428 .53029 .5502 .53413 .54715 .54261 Mtetra
.712 .369 .395 r
.54715 .54261 .5502 .53413 .55621 .54321 .55316 .55062 Mtetra
.774 .428 .399 r
.55316 .55062 .55621 .54321 .56231 .55674 .55926 .56264 Mtetra
.818 .466 .39 r
.55926 .56264 .56231 .55674 .56853 .5736 .56547 .57764 Mtetra
.852 .49 .366 r
.56547 .57764 .56853 .5736 .57485 .59235 .57176 .59432 Mtetra
.878 .501 .323 r
.57176 .59432 .57485 .59235 .58127 .61137 .57814 .61122 Mtetra
.893 .49 .242 r
.57814 .61122 .58127 .61137 .58774 .62895 .58458 .62681 Mtetra
.87 .426 .07 r
.58458 .62681 .58774 .62895 .59424 .64344 .59104 .63961 Mtetra
.632 .162 0 r
.59104 .63961 .59424 .64344 .60071 .65342 .59748 .64835 Mtetra
.173 .411 .85 r
.59748 .64835 .60071 .65342 .6071 .65781 .60387 .65209 Mtetra
.645 .641 .832 r
.60387 .65209 .6071 .65781 .61338 .65606 .61015 .65033 Mtetra
.801 .7 .754 r
.61015 .65033 .61338 .65606 .6195 .64814 .61629 .64305 Mtetra
.874 .731 .701 r
.61629 .64305 .6195 .64814 .62545 .63462 .6223 .63075 Mtetra
.92 .758 .663 r
.6223 .63075 .62545 .63462 .63123 .61653 .62815 .61434 Mtetra
.955 .787 .634 r
.62815 .61434 .63123 .61653 .63686 .5953 .63387 .5951 Mtetra
.982 .821 .607 r
.63387 .5951 .63686 .5953 .64238 .57257 .6395 .57449 Mtetra
.996 .858 .572 r
.6395 .57449 .64238 .57257 .64785 .55007 .64508 .55407 Mtetra
.97 .886 .509 r
.64508 .55407 .64785 .55007 .65333 .52944 .65066 .53531 Mtetra
.805 .834 .364 r
.65066 .53531 .65333 .52944 .65888 .51213 .65632 .51951 Mtetra
0 0 0 r
.65632 .51951 .65888 .51213 .66458 .49928 .6621 .50774 Mtetra
.138 0 .171 r
.6621 .50774 .66458 .49928 .67048 .49171 .66806 .50073 Mtetra
.444 .109 .302 r
.66806 .50073 .67048 .49171 .67663 .48983 .67424 .49884 Mtetra
.611 .263 .356 r
.67424 .49884 .67663 .48983 .68307 .49365 .68069 .5021 Mtetra
.709 .354 .373 r
.68069 .5021 .68307 .49365 .68981 .50276 .68739 .51014 Mtetra
.774 .412 .371 r
.68739 .51014 .68981 .50276 .69683 .51639 .69436 .52224 Mtetra
.82 .45 .354 r
.69436 .52224 .69683 .51639 .70411 .53338 .70155 .53735 Mtetra
.855 .472 .32 r
.70155 .53735 .70411 .53338 .71158 .5523 .70891 .55418 Mtetra
.879 .477 .262 r
.70891 .55418 .71158 .5523 .71916 .5715 .71638 .57123 Mtetra
.883 .455 .158 r
.71638 .57123 .71916 .5715 .72675 .58925 .72385 .58696 Mtetra
.824 .361 0 r
.72385 .58696 .72675 .58925 .73424 .60387 .73124 .59986 Mtetra
0 0 .491 r
.73124 .59986 .73424 .60387 .74152 .61391 .73844 .60865 Mtetra
.229 .437 .857 r
.73844 .60865 .74152 .61391 .7485 .6183 .74538 .61237 Mtetra
.645 .641 .832 r
.74538 .61237 .7485 .6183 .7551 .61645 .75198 .61052 Mtetra
.805 .706 .756 r
.75198 .61052 .7551 .61645 .76128 .60837 .75822 .60308 Mtetra
.885 .741 .698 r
.75822 .60308 .76128 .60837 .76705 .59459 .76409 .59054 Mtetra
.935 .771 .653 r
.76409 .59054 .76705 .59459 .77245 .5762 .76964 .57385 Mtetra
.971 .801 .615 r
.76964 .57385 .77245 .5762 .77757 .55462 .77493 .55429 Mtetra
.994 .833 .574 r
.77493 .55429 .77757 .55462 .7825 .53153 .78006 .53335 Mtetra
.993 .861 .52 r
.78006 .53335 .7825 .53153 .78739 .50869 .78515 .51261 Mtetra
.928 .86 .426 r
.78515 .51261 .78739 .50869 .79236 .48774 .79031 .49354 Mtetra
.699 .75 .247 r
.79031 .49354 .79236 .48774 .79755 .47015 .79567 .47749 Mtetra
0 0 .006 r
.79567 .47749 .79755 .47015 .80307 .45708 .80133 .46551 Mtetra
.172 0 .204 r
.80133 .46551 .80307 .45708 .80903 .44935 .80737 .45834 Mtetra
.444 .109 .302 r
.80737 .45834 .80903 .44935 .81548 .44738 .81387 .45636 Mtetra
.605 .25 .341 r
.81387 .45636 .81548 .44738 .82248 .45116 .82085 .45959 Mtetra
.705 .337 .349 r
.82085 .45959 .82248 .45116 .83002 .46031 .82831 .46765 Mtetra
.773 .394 .337 r
.82831 .46765 .83002 .46031 .83805 .47403 .83621 .47982 Mtetra
.821 .429 .31 r
.83621 .47982 .83805 .47403 .84649 .49116 .84449 .49504 Mtetra
.855 .447 .263 r
.84449 .49504 .84649 .49116 .85522 .51024 .85302 .512 Mtetra
.872 .445 .185 r
.85302 .512 .85522 .51024 .86408 .52961 .86167 .5292 Mtetra
.858 .404 .051 r
.86167 .5292 .86408 .52961 .87289 .54751 .87028 .54505 Mtetra
.747 .274 0 r
.87028 .54505 .87289 .54751 .88147 .56225 .87868 .55806 Mtetra
0 .058 .607 r
.87868 .55806 .88147 .56225 .88963 .57236 .88671 .56689 Mtetra
.276 .458 .859 r
.88671 .56689 .88963 .57236 .89724 .57673 .89425 .57059 Mtetra
.645 .641 .832 r
.89425 .57059 .89724 .57673 .90419 .57479 .9012 .56864 Mtetra
.81 .713 .758 r
.9012 .56864 .90419 .57479 .91043 .56652 .90753 .56103 Mtetra
.897 .753 .694 r
.90753 .56103 .91043 .56652 .91599 .55249 .91326 .54825 Mtetra
.951 .784 .639 r
.91326 .54825 .91599 .55249 .92097 .53378 .91846 .53127 Mtetra
.986 .814 .587 r
.91846 .53127 .92097 .53378 .92551 .51185 .92327 .51138 Mtetra
.999 .839 .528 r
.92327 .51138 .92551 .51185 .92979 .4884 .92785 .4901 Mtetra
.913 .531 .279 r
.31283 .66688 .3164 .66906 .32089 .68565 .31745 .68085 Mtetra
.902 .497 .095 r
.31745 .68085 .32089 .68565 .32551 .70094 .32221 .69369 Mtetra
0 0 .322 r
.32221 .69369 .32551 .70094 .33035 .71352 .32715 .70419 Mtetra
.06 .181 .678 r
.32715 .70419 .33035 .71352 .33546 .72214 .33232 .7113 Mtetra
.448 .409 .723 r
.33232 .7113 .33546 .72214 .34086 .7259 .33776 .71425 Mtetra
.615 .506 .706 r
.33776 .71425 .34086 .7259 .34656 .7243 .34345 .71264 Mtetra
.705 .56 .688 r
.34345 .71264 .34656 .7243 .35254 .71733 .34939 .70645 Mtetra
.764 .6 .676 r
.34939 .70645 .35254 .71733 .35874 .70547 .35552 .69609 Mtetra
.808 .636 .668 r
.35552 .69609 .35874 .70547 .3651 .68962 .3618 .6823 Mtetra
.847 .671 .664 r
.3618 .6823 .3651 .68962 .37155 .67099 .36816 .66612 Mtetra
.883 .711 .664 r
.36816 .66612 .37155 .67099 .37801 .65103 .37453 .64878 Mtetra
.92 .76 .667 r
.37453 .64878 .37801 .65103 .38442 .63123 .38086 .63156 Mtetra
.957 .826 .674 r
.38086 .63156 .38442 .63123 .39072 .61305 .3871 .6157 Mtetra
.976 .914 .671 r
.3871 .6157 .39072 .61305 .39687 .59775 .3932 .60231 Mtetra
.822 .935 .565 r
.3932 .60231 .39687 .59775 .40285 .58638 .39916 .59229 Mtetra
0 0 0 r
.39916 .59229 .40285 .58638 .40865 .57966 .40496 .58626 Mtetra
.391 .016 .201 r
.40496 .58626 .40865 .57966 .41428 .57794 .41062 .58454 Mtetra
.608 .241 .32 r
.41062 .58454 .41428 .57794 .41977 .58125 .41614 .58715 Mtetra
.717 .355 .362 r
.41614 .58715 .41977 .58125 .42514 .58923 .42158 .59378 Mtetra
.787 .424 .37 r
.42158 .59378 .42514 .58923 .43046 .60116 .42695 .6038 Mtetra
.839 .47 .353 r
.42695 .6038 .43046 .60116 .43575 .61604 .43231 .61633 Mtetra
.882 .498 .305 r
.43231 .61633 .43575 .61604 .44107 .63257 .43769 .63026 Mtetra
.908 .503 .202 r
.43769 .63026 .44107 .63257 .44646 .64932 .44313 .64435 Mtetra
.85 .434 0 r
.44313 .64435 .44646 .64932 .45196 .66476 .44867 .65731 Mtetra
0 0 .447 r
.44867 .65731 .45196 .66476 .45757 .67745 .45431 .66789 Mtetra
.131 .229 .699 r
.45431 .66789 .45757 .67745 .46332 .68613 .46007 .67504 Mtetra
.459 .417 .724 r
.46007 .67504 .46332 .68613 .46919 .68988 .46595 .67798 Mtetra
.615 .506 .706 r
.46595 .67798 .46919 .68988 .47517 .68821 .47192 .67628 Mtetra
.705 .56 .688 r
.47192 .67628 .47517 .68821 .48123 .68109 .47797 .66996 Mtetra
.766 .601 .674 r
.47797 .66996 .48123 .68109 .48734 .66901 .48407 .65939 Mtetra
.814 .638 .665 r
.48407 .65939 .48734 .66901 .49346 .65288 .49018 .64536 Mtetra
.855 .676 .66 r
.49018 .64536 .49346 .65288 .49957 .63395 .49629 .62892 Mtetra
.894 .719 .657 r
.49629 .62892 .49957 .63395 .50564 .61367 .50236 .61129 Mtetra
.934 .772 .658 r
.50236 .61129 .50564 .61367 .51166 .59357 .50839 .59379 Mtetra
.971 .842 .658 r
.50839 .59379 .51166 .59357 .51762 .5751 .51438 .57768 Mtetra
.974 .925 .64 r
.51438 .57768 .51762 .5751 .52354 .55956 .52032 .56406 Mtetra
.753 .889 .486 r
.52032 .56406 .52354 .55956 .52942 .54799 .52624 .55385 Mtetra
0 0 0 r
.52624 .55385 .52942 .54799 .5353 .54112 .53215 .54768 Mtetra
.391 .016 .201 r
.53215 .54768 .5353 .54112 .5412 .53932 .53808 .54589 Mtetra
.601 .226 .303 r
.53808 .54589 .5412 .53932 .54715 .54261 .54404 .54847 Mtetra
.713 .338 .336 r
.54404 .54847 .54715 .54261 .55316 .55062 .55006 .55511 Mtetra
.786 .406 .336 r
.55006 .55511 .55316 .55062 .55926 .56264 .55615 .56519 Mtetra
.841 .45 .307 r
.55615 .56519 .55926 .56264 .56547 .57764 .56233 .57782 Mtetra
.881 .473 .241 r
.56233 .57782 .56547 .57764 .57176 .59432 .56859 .59187 Mtetra
.888 .461 .105 r
.56859 .59187 .57176 .59432 .57814 .61122 .57493 .60608 Mtetra
.765 .347 0 r
.57493 .60608 .57814 .61122 .58458 .62681 .58132 .61914 Mtetra
0 0 .548 r
.58132 .61914 .58458 .62681 .59104 .63961 .58773 .6298 Mtetra
.19 .268 .714 r
.58773 .6298 .59104 .63961 .59748 .64835 .59413 .63699 Mtetra
.469 .424 .724 r
.59413 .63699 .59748 .64835 .60387 .65209 .60048 .6399 Mtetra
.615 .506 .706 r
.60048 .6399 .60387 .65209 .61015 .65033 .60675 .63813 Mtetra
.705 .56 .687 r
.60675 .63813 .61015 .65033 .61629 .64305 .61292 .63165 Mtetra
.768 .602 .673 r
.61292 .63165 .61629 .64305 .6223 .63075 .61897 .62089 Mtetra
.819 .642 .662 r
.61897 .62089 .6223 .63075 .62815 .61434 .62489 .6066 Mtetra
.864 .682 .654 r
.62489 .6066 .62815 .61434 .63387 .5951 .63071 .58988 Mtetra
.907 .729 .649 r
.63071 .58988 .63387 .5951 .6395 .57449 .63645 .57197 Mtetra
.949 .786 .646 r
.63645 .57197 .6395 .57449 .64508 .55407 .64215 .55418 Mtetra
.983 .858 .637 r
.64215 .55418 .64508 .55407 .65066 .53531 .64785 .5378 Mtetra
.962 .927 .594 r
.64785 .5378 .65066 .53531 .65632 .51951 .65361 .52395 Mtetra
.665 .823 .392 r
.65361 .52395 .65632 .51951 .6621 .50774 .65948 .51355 Mtetra
0 0 0 r
.65948 .51355 .6621 .50774 .66806 .50073 .6655 .50725 Mtetra
.391 .016 .201 r
.6655 .50725 .66806 .50073 .67424 .49884 .67172 .50536 Mtetra
.594 .21 .284 r
.67172 .50536 .67424 .49884 .68069 .5021 .67815 .50791 Mtetra
.708 .318 .307 r
.67815 .50791 .68069 .5021 .68739 .51014 .68481 .51456 Mtetra
.784 .384 .295 r
.68481 .51456 .68739 .51014 .69436 .52224 .69169 .5247 Mtetra
.84 .425 .251 r
.69169 .5247 .69436 .52224 .70155 .53735 .69876 .53741 Mtetra
.872 .438 .16 r
.69876 .53741 .70155 .53735 .70891 .55418 .70599 .55157 Mtetra
.847 .4 0 r
.70599 .55157 .70891 .55418 .71638 .57123 .7133 .5659 Mtetra
.641 .238 0 r
.7133 .5659 .71638 .57123 .72385 .58696 .72061 .57906 Mtetra
0 .062 .622 r
.72061 .57906 .72385 .58696 .73124 .59986 .72786 .5898 Mtetra
.241 .3 .724 r
.72786 .5898 .73124 .59986 .73844 .60865 .73496 .59701 Mtetra
.478 .43 .725 r
.73496 .59701 .73844 .60865 .74538 .61237 .74183 .5999 Mtetra
.615 .506 .706 r
.74183 .5999 .74538 .61237 .75198 .61052 .74843 .59804 Mtetra
.705 .559 .687 r
.74843 .59804 .75198 .61052 .75822 .60308 .75472 .59141 Mtetra
.771 .603 .671 r
.75472 .59141 .75822 .60308 .76409 .59054 .7607 .58043 Mtetra
.826 .645 .658 r
.7607 .58043 .76409 .59054 .76964 .57385 .76641 .56589 Mtetra
.875 .689 .648 r
.76641 .56589 .76964 .57385 .77493 .55429 .77191 .54888 Mtetra
.921 .739 .639 r
.77191 .54888 .77493 .55429 .78006 .53335 .77727 .53067 Mtetra
.965 .8 .629 r
.77727 .53067 .78006 .53335 .78515 .51261 .78259 .51259 Mtetra
.992 .871 .607 r
.78259 .51259 .78515 .51261 .79031 .49354 .78797 .49593 Mtetra
.93 .915 .53 r
.78797 .49593 .79031 .49354 .79567 .47749 .79352 .48185 Mtetra
0 0 0 r
.79352 .48185 .79567 .47749 .80133 .46551 .79933 .47125 Mtetra
.022 0 .031 r
.79933 .47125 .80133 .46551 .80737 .45834 .80547 .4648 Mtetra
.391 .016 .201 r
.80547 .4648 .80737 .45834 .81387 .45636 .812 .46282 Mtetra
.585 .192 .264 r
.812 .46282 .81387 .45636 .82085 .45959 .81894 .46532 Mtetra
.702 .295 .273 r
.81894 .46532 .82085 .45959 .82831 .46765 .8263 .47199 Mtetra
.78 .357 .247 r
.8263 .47199 .82831 .46765 .83621 .47982 .83404 .48217 Mtetra
.833 .391 .182 r
.83404 .48217 .83621 .47982 .84449 .49504 .84209 .49497 Mtetra
.85 .389 .058 r
.84209 .49497 .84449 .49504 .85302 .512 .85036 .50923 Mtetra
.773 .316 0 r
.85036 .50923 .85302 .512 .86167 .5292 .85874 .52366 Mtetra
0 0 .462 r
.85874 .52366 .86167 .5292 .87028 .54505 .86708 .53693 Mtetra
0 .143 .674 r
.86708 .53693 .87028 .54505 .87868 .55806 .87524 .54773 Mtetra
.283 .327 .732 r
.87524 .54773 .87868 .55806 .88671 .56689 .8831 .55497 Mtetra
.487 .436 .725 r
.8831 .55497 .88671 .56689 .89425 .57059 .89053 .55782 Mtetra
.615 .506 .706 r
.89053 .55782 .89425 .57059 .9012 .56864 .89748 .55585 Mtetra
.705 .559 .686 r
.89748 .55585 .9012 .56864 .90753 .56103 .9039 .54906 Mtetra
.774 .604 .669 r
.9039 .54906 .90753 .56103 .91326 .54825 .90981 .53786 Mtetra
.833 .649 .654 r
.90981 .53786 .91326 .54825 .91846 .53127 .91527 .52306 Mtetra
.886 .696 .64 r
.91527 .52306 .91846 .53127 .92327 .51138 .9204 .50576 Mtetra
.937 .751 .626 r
.9204 .50576 .92327 .51138 .92785 .4901 .92534 .48724 Mtetra
.735 .35 0 r
.30951 .66028 .31283 .66688 .31745 .68085 .3143 .67117 Mtetra
0 0 .533 r
.3143 .67117 .31745 .68085 .32221 .69369 .31921 .68112 Mtetra
.174 .202 .65 r
.31921 .68112 .32221 .69369 .32715 .70419 .32427 .68919 Mtetra
.398 .331 .666 r
.32427 .68919 .32715 .70419 .33232 .7113 .32952 .69454 Mtetra
.521 .405 .662 r
.32952 .69454 .33232 .7113 .33776 .71425 .33498 .69656 Mtetra
.6 .456 .657 r
.33498 .69656 .33776 .71425 .34345 .71264 .34066 .69493 Mtetra
.656 .494 .653 r
.34066 .69493 .34345 .71264 .34939 .70645 .34654 .68965 Mtetra
.7 .528 .652 r
.34654 .68965 .34939 .70645 .35552 .69609 .35258 .68102 Mtetra
.738 .561 .653 r
.35258 .68102 .35552 .69609 .3618 .6823 .35875 .66965 Mtetra
.773 .594 .656 r
.35875 .66965 .3618 .6823 .36816 .66612 .36498 .65635 Mtetra
.808 .632 .663 r
.36498 .65635 .36816 .66612 .37453 .64878 .37123 .64209 Mtetra
.844 .678 .676 r
.37123 .64209 .37453 .64878 .38086 .63156 .37745 .62791 Mtetra
.884 .74 .697 r
.37745 .62791 .38086 .63156 .3871 .6157 .38359 .6148 Mtetra
.926 .831 .732 r
.38359 .6148 .3871 .6157 .3932 .60231 .38963 .60367 Mtetra
.929 .961 .772 r
.38963 .60367 .3932 .60231 .39916 .59229 .39555 .59524 Mtetra
.533 .863 .587 r
.39555 .59524 .39916 .59229 .40496 .58626 .40134 .59003 Mtetra
.241 0 0 r
.40134 .59003 .40496 .58626 .41062 .58454 .40702 .58832 Mtetra
.567 .13 .17 r
.40702 .58832 .41062 .58454 .41614 .58715 .41259 .59009 Mtetra
.711 .286 .237 r
.41259 .59009 .41614 .58715 .42158 .59378 .41808 .59511 Mtetra
.799 .372 .233 r
.41808 .59511 .42158 .59378 .42695 .6038 .42352 .60286 Mtetra
.857 .417 .161 r
.42352 .60286 .42695 .6038 .43231 .61633 .42895 .61261 Mtetra
.847 .403 0 r
.42895 .61261 .43231 .61633 .43769 .63026 .43441 .62347 Mtetra
0 0 .341 r
.43441 .62347 .43769 .63026 .44313 .64435 .43992 .63444 Mtetra
0 .043 .595 r
.43992 .63444 .44313 .64435 .44867 .65731 .4455 .64447 Mtetra
.223 .237 .664 r
.4455 .64447 .44867 .65731 .45431 .66789 .45117 .65258 Mtetra
.413 .344 .67 r
.45117 .65258 .45431 .66789 .46007 .67504 .45695 .65794 Mtetra
.525 .409 .663 r
.45695 .65794 .46007 .67504 .46595 .67798 .46282 .65993 Mtetra
.6 .456 .657 r
.46282 .65993 .46595 .67798 .47192 .67628 .46878 .65823 Mtetra
.655 .493 .652 r
.46878 .65823 .47192 .67628 .47797 .66996 .4748 .65282 Mtetra
.7 .527 .65 r
.4748 .65282 .47797 .66996 .48407 .65939 .48087 .64402 Mtetra
.739 .56 .651 r
.48087 .64402 .48407 .65939 .49018 .64536 .48695 .63244 Mtetra
.776 .595 .654 r
.48695 .63244 .49018 .64536 .49629 .62892 .49304 .61891 Mtetra
.813 .635 .66 r
.49304 .61891 .49629 .62892 .50236 .61129 .4991 .60441 Mtetra
.852 .684 .673 r
.4991 .60441 .50236 .61129 .50839 .59379 .50513 .58998 Mtetra
.895 .75 .693 r
.50513 .58998 .50839 .59379 .51438 .57768 .51113 .57665 Mtetra
.938 .847 .727 r
.51113 .57665 .51438 .57768 .52032 .56406 .51709 .56532 Mtetra
.924 .973 .754 r
.51709 .56532 .52032 .56406 .52624 .55385 .52303 .55673 Mtetra
.474 .817 .528 r
.52303 .55673 .52624 .55385 .53215 .54768 .52897 .5514 Mtetra
.241 0 0 r
.52897 .5514 .53215 .54768 .53808 .54589 .53491 .5496 Mtetra
.554 .105 .141 r
.53491 .5496 .53808 .54589 .54404 .54847 .54089 .55133 Mtetra
.701 .257 .194 r
.54089 .55133 .54404 .54847 .55006 .55511 .54691 .55635 Mtetra
.791 .338 .171 r
.54691 .55635 .55006 .55511 .55615 .56519 .55299 .56413 Mtetra
.838 .372 .069 r
.55299 .56413 .55615 .56519 .56233 .57782 .55914 .57394 Mtetra
.776 .323 0 r
.55914 .57394 .56233 .57782 .56859 .59187 .56536 .58488 Mtetra
0 0 .467 r
.56536 .58488 .56859 .59187 .57493 .60608 .57164 .59592 Mtetra
0 .117 .639 r
.57164 .59592 .57493 .60608 .58132 .61914 .57796 .60602 Mtetra
.265 .268 .675 r
.57796 .60602 .58132 .61914 .58773 .6298 .58431 .61418 Mtetra
.427 .355 .673 r
.58431 .61418 .58773 .6298 .59413 .63699 .59065 .61955 Mtetra
.529 .412 .665 r
.59065 .61955 .59413 .63699 .60048 .6399 .59696 .62151 Mtetra
.6 .456 .657 r
.59696 .62151 .60048 .6399 .60675 .63813 .60322 .61971 Mtetra
.654 .492 .652 r
.60322 .61971 .60675 .63813 .61292 .63165 .6094 .61417 Mtetra
.7 .526 .649 r
.6094 .61417 .61292 .63165 .61897 .62089 .61548 .60519 Mtetra
.741 .559 .648 r
.61548 .60519 .61897 .62089 .62489 .6066 .62148 .59339 Mtetra
.78 .595 .651 r
.62148 .59339 .62489 .6066 .63071 .58988 .62739 .57962 Mtetra
.819 .637 .657 r
.62739 .57962 .63071 .58988 .63645 .57197 .63324 .56487 Mtetra
.861 .69 .668 r
.63324 .56487 .63645 .57197 .64215 .55418 .63906 .5502 Mtetra
.908 .762 .688 r
.63906 .5502 .64215 .55418 .64785 .5378 .64488 .53664 Mtetra
.951 .865 .719 r
.64488 .53664 .64785 .5378 .65361 .52395 .65076 .5251 Mtetra
.911 .981 .727 r
.65076 .5251 .65361 .52395 .65948 .51355 .65671 .51634 Mtetra
0 0 0 r
.65671 .51634 .65948 .51355 .6655 .50725 .6628 .51088 Mtetra
.241 0 0 r
.6628 .51088 .6655 .50725 .67172 .50536 .66903 .50899 Mtetra
.539 .079 .109 r
.66903 .50899 .67172 .50536 .67815 .50791 .67545 .51068 Mtetra
.688 .223 .144 r
.67545 .51068 .67815 .50791 .68481 .51456 .68205 .51569 Mtetra
.776 .297 .097 r
.68205 .51569 .68481 .51456 .69169 .5247 .68882 .5235 Mtetra
.802 .311 0 r
.68882 .5235 .69169 .5247 .69876 .53741 .69575 .53336 Mtetra
.67 .221 0 r
.69575 .53336 .69876 .53741 .70599 .55157 .7028 .54437 Mtetra
0 0 .567 r
.7028 .54437 .70599 .55157 .7133 .5659 .70993 .55549 Mtetra
.07 .178 .671 r
.70993 .55549 .7133 .5659 .72061 .57906 .71706 .56565 Mtetra
.301 .294 .684 r
.71706 .56565 .72061 .57906 .72786 .5898 .72414 .57385 Mtetra
.44 .365 .676 r
.72414 .57385 .72786 .5898 .73496 .59701 .7311 .57922 Mtetra
.532 .416 .666 r
.7311 .57922 .73496 .59701 .74183 .5999 .73789 .58113 Mtetra
.6 .456 .657 r
.73789 .58113 .74183 .5999 .74843 .59804 .74447 .57925 Mtetra
.653 .491 .651 r
.74447 .57925 .74843 .59804 .75472 .59141 .75081 .57356 Mtetra
.7 .524 .647 r
.75081 .57356 .75472 .59141 .7607 .58043 .75691 .5644 Mtetra
.742 .558 .646 r
.75691 .5644 .7607 .58043 .76641 .56589 .76279 .55238 Mtetra
.783 .596 .647 r
.76279 .55238 .76641 .56589 .77191 .54888 .76851 .53836 Mtetra
.826 .641 .653 r
.76851 .53836 .77191 .54888 .77727 .53067 .77412 .52335 Mtetra
.871 .697 .663 r
.77412 .52335 .77727 .53067 .78259 .51259 .7797 .50843 Mtetra
.921 .775 .682 r
.7797 .50843 .78259 .51259 .78797 .49593 .78533 .49463 Mtetra
.962 .884 .707 r
.78533 .49463 .78797 .49593 .79352 .48185 .79109 .48288 Mtetra
.887 .979 .688 r
.79109 .48288 .79352 .48185 .79933 .47125 .79706 .47394 Mtetra
0 0 0 r
.79706 .47394 .79933 .47125 .80547 .4648 .8033 .46834 Mtetra
.241 0 0 r
.8033 .46834 .80547 .4648 .812 .46282 .80985 .46636 Mtetra
.523 .05 .074 r
.80985 .46636 .812 .46282 .81894 .46532 .81674 .468 Mtetra
.67 .183 .085 r
.81674 .468 .81894 .46532 .8263 .47199 .82396 .47299 Mtetra
.751 .244 .006 r
.82396 .47299 .8263 .47199 .83404 .48217 .8315 .48082 Mtetra
.74 .231 0 r
.8315 .48082 .83404 .48217 .84209 .49497 .83928 .49073 Mtetra
0 0 .451 r
.83928 .49073 .84209 .49497 .85036 .50923 .84724 .5018 Mtetra
0 .085 .64 r
.84724 .5018 .85036 .50923 .85874 .52366 .85529 .51298 Mtetra
.144 .228 .692 r
.85529 .51298 .85874 .52366 .86708 .53693 .86331 .5232 Mtetra
.332 .316 .691 r
.86331 .5232 .86708 .53693 .87524 .54773 .87119 .53143 Mtetra
.452 .375 .679 r
.87119 .53143 .87524 .54773 .8831 .55497 .87883 .5368 Mtetra
.536 .419 .667 r
.87883 .5368 .8831 .55497 .89053 .55782 .88614 .53867 Mtetra
.6 .456 .657 r
.88614 .53867 .89053 .55782 .89748 .55585 .89306 .53668 Mtetra
.653 .489 .65 r
.89306 .53668 .89748 .55585 .9039 .54906 .89957 .53085 Mtetra
.699 .522 .645 r
.89957 .53085 .9039 .54906 .90981 .53786 .90567 .52149 Mtetra
.743 .557 .643 r
.90567 .52149 .90981 .53786 .91527 .52306 .91143 .50924 Mtetra
.787 .597 .644 r
.91143 .50924 .91527 .52306 .9204 .50576 .91692 .49496 Mtetra
.833 .644 .648 r
.91692 .49496 .9204 .50576 .92534 .48724 .92226 .47969 Mtetra
.108 .184 .662 r
.30643 .64966 .30951 .66028 .3143 .67117 .31142 .65711 Mtetra
.308 .276 .659 r
.31142 .65711 .3143 .67117 .31921 .68112 .31649 .66387 Mtetra
.423 .333 .649 r
.31649 .66387 .31921 .68112 .32427 .68919 .32168 .66924 Mtetra
.497 .373 .641 r
.32168 .66924 .32427 .68919 .32952 .69454 .32702 .67264 Mtetra
.55 .404 .636 r
.32702 .67264 .32952 .69454 .33498 .69656 .33252 .67363 Mtetra
.592 .432 .633 r
.33252 .67363 .33498 .69656 .34066 .69493 .33817 .67198 Mtetra
.626 .457 .633 r
.33817 .67198 .34066 .69493 .34654 .68965 .34398 .6677 Mtetra
.656 .481 .635 r
.34398 .6677 .34654 .68965 .35258 .68102 .34991 .66099 Mtetra
.684 .506 .639 r
.34991 .66099 .35258 .68102 .35875 .66965 .35593 .65229 Mtetra
.712 .534 .646 r
.35593 .65229 .35875 .66965 .36498 .65635 .36201 .64218 Mtetra
.74 .565 .657 r
.36201 .64218 .36498 .65635 .37123 .64209 .3681 .63135 Mtetra
.77 .604 .673 r
.3681 .63135 .37123 .64209 .37745 .62791 .37418 .62057 Mtetra
.803 .655 .699 r
.37418 .62057 .37745 .62791 .38359 .6148 .38021 .61054 Mtetra
.838 .728 .743 r
.38021 .61054 .38359 .6148 .38963 .60367 .38616 .60195 Mtetra
.866 .84 .817 r
.38616 .60195 .38963 .60367 .39555 .59524 .39203 .59532 Mtetra
.789 .974 .912 r
.39203 .59532 .39555 .59524 .40134 .59003 .3978 .59105 Mtetra
.219 .732 .693 r
.3978 .59105 .40134 .59003 .40702 .58832 .40349 .58932 Mtetra
.358 0 0 r
.40349 .58932 .40702 .58832 .41259 .59009 .4091 .59016 Mtetra
.593 .033 0 r
.4091 .59016 .41259 .59009 .41808 .59511 .41466 .59336 Mtetra
.662 .113 0 r
.41466 .59336 .41808 .59511 .42352 .60286 .42018 .59855 Mtetra
0 0 .491 r
.42018 .59855 .42352 .60286 .42895 .61261 .4257 .60518 Mtetra
0 .109 .657 r
.4257 .60518 .42895 .61261 .43441 .62347 .43123 .61261 Mtetra
.169 .227 .68 r
.43123 .61261 .43441 .62347 .43992 .63444 .43681 .62009 Mtetra
.335 .297 .667 r
.43681 .62009 .43992 .63444 .4455 .64447 .44245 .62688 Mtetra
.435 .343 .653 r
.44245 .62688 .4455 .64447 .45117 .65258 .44816 .63227 Mtetra
.502 .378 .643 r
.44816 .63227 .45117 .65258 .45695 .65794 .45394 .63565 Mtetra
.552 .406 .637 r
.45394 .63565 .45695 .65794 .46282 .65993 .45981 .63659 Mtetra
.592 .432 .633 r
.45981 .63659 .46282 .65993 .46878 .65823 .46574 .63487 Mtetra
.625 .455 .633 r
.46574 .63487 .46878 .65823 .4748 .65282 .47172 .63047 Mtetra
.655 .479 .634 r
.47172 .63047 .4748 .65282 .48087 .64402 .47775 .62362 Mtetra
.684 .504 .638 r
.47775 .62362 .48087 .64402 .48695 .63244 .48379 .61474 Mtetra
.712 .532 .644 r
.48379 .61474 .48695 .63244 .49304 .61891 .48983 .60444 Mtetra
.741 .565 .655 r
.48983 .60444 .49304 .61891 .4991 .60441 .49587 .59342 Mtetra
.773 .605 .672 r
.49587 .59342 .4991 .60441 .50513 .58998 .50188 .58244 Mtetra
.807 .659 .698 r
.50188 .58244 .50513 .58998 .51113 .57665 .50788 .57223 Mtetra
.845 .736 .744 r
.50788 .57223 .51113 .57665 .51709 .56532 .51385 .56346 Mtetra
.873 .854 .821 r
.51385 .56346 .51709 .56532 .52303 .55673 .5198 .55669 Mtetra
.779 .981 .907 r
.5198 .55669 .52303 .55673 .52897 .5514 .52576 .55231 Mtetra
.219 .732 .693 r
.52576 .55231 .52897 .5514 .53491 .5496 .53172 .5505 Mtetra
.32 0 0 r
.53172 .5505 .53491 .5496 .54089 .55133 .5377 .55128 Mtetra
.545 0 0 r
.5377 .55128 .54089 .55133 .54691 .55635 .54372 .55446 Mtetra
.579 .024 0 r
.54372 .55446 .54691 .55635 .55299 .56413 .54978 .55965 Mtetra
0 .056 .603 r
.54978 .55965 .55299 .56413 .55914 .57394 .5559 .56631 Mtetra
0 .179 .699 r
.5559 .56631 .55914 .57394 .56536 .58488 .56207 .57376 Mtetra
.221 .263 .694 r
.56207 .57376 .56536 .58488 .57164 .59592 .56829 .58128 Mtetra
.359 .315 .673 r
.56829 .58128 .57164 .59592 .57796 .60602 .57454 .58809 Mtetra
.446 .353 .656 r
.57454 .58809 .57796 .60602 .58431 .61418 .58082 .59348 Mtetra
.507 .382 .645 r
.58082 .59348 .58431 .61418 .59065 .61955 .58709 .59685 Mtetra
.554 .408 .637 r
.58709 .59685 .59065 .61955 .59696 .62151 .59336 .59774 Mtetra
.592 .432 .633 r
.59336 .59774 .59696 .62151 .60322 .61971 .59958 .59593 Mtetra
.624 .454 .632 r
.59958 .59593 .60322 .61971 .6094 .61417 .60576 .59141 Mtetra
.654 .478 .633 r
.60576 .59141 .6094 .61417 .61548 .60519 .61188 .5844 Mtetra
.683 .503 .636 r
.61188 .5844 .61548 .60519 .62148 .59339 .61793 .57535 Mtetra
.712 .531 .642 r
.61793 .57535 .62148 .59339 .62739 .57962 .62393 .56485 Mtetra
.742 .564 .653 r
.62393 .56485 .62739 .57962 .63324 .56487 .62989 .55363 Mtetra
.775 .606 .67 r
.62989 .55363 .63324 .56487 .63906 .5502 .63583 .54244 Mtetra
.812 .663 .697 r
.63583 .54244 .63906 .5502 .64488 .53664 .64178 .53204 Mtetra
.853 .745 .744 r
.64178 .53204 .64488 .53664 .65076 .5251 .64776 .5231 Mtetra
.879 .869 .824 r
.64776 .5231 .65076 .5251 .65671 .51634 .65381 .51618 Mtetra
.767 .986 .901 r
.65381 .51618 .65671 .51634 .6628 .51088 .65995 .51168 Mtetra
.219 .732 .693 r
.65995 .51168 .6628 .51088 .66903 .50899 .66621 .50978 Mtetra
.278 0 0 r
.66621 .50978 .66903 .50899 .67545 .51068 .67259 .51051 Mtetra
.484 0 0 r
.67259 .51051 .67545 .51068 .68205 .51569 .67912 .51365 Mtetra
.474 0 0 r
.67912 .51365 .68205 .51569 .68882 .5235 .68577 .51884 Mtetra
0 .15 .689 r
.68577 .51884 .68882 .5235 .69575 .53336 .69254 .52551 Mtetra
.075 .236 .726 r
.69254 .52551 .69575 .53336 .7028 .54437 .6994 .53299 Mtetra
.265 .293 .703 r
.6994 .53299 .7028 .54437 .70993 .55549 .70631 .54053 Mtetra
.381 .332 .678 r
.70631 .54053 .70993 .55549 .71706 .56565 .71324 .54736 Mtetra
.457 .362 .659 r
.71324 .54736 .71706 .56565 .72414 .57385 .72013 .55275 Mtetra
.512 .387 .647 r
.72013 .55275 .72414 .57385 .7311 .57922 .72694 .55609 Mtetra
.555 .41 .638 r
.72694 .55609 .7311 .57922 .73789 .58113 .73363 .55693 Mtetra
.592 .432 .633 r
.73363 .55693 .73789 .58113 .74447 .57925 .74018 .55503 Mtetra
.624 .453 .631 r
.74018 .55503 .74447 .57925 .75081 .57356 .74656 .55038 Mtetra
.653 .476 .631 r
.74656 .55038 .75081 .57356 .75691 .5644 .75277 .54321 Mtetra
.683 .501 .634 r
.75277 .54321 .75691 .5644 .76279 .55238 .75883 .53397 Mtetra
.712 .529 .64 r
.75883 .53397 .76279 .55238 .76851 .53836 .76478 .52327 Mtetra
.744 .563 .65 r
.76478 .52327 .76851 .53836 .77412 .52335 .77065 .51184 Mtetra
.779 .608 .668 r
.77065 .51184 .77412 .52335 .7797 .50843 .7765 .50044 Mtetra
.818 .668 .696 r
.7765 .50044 .7797 .50843 .78533 .49463 .78239 .48984 Mtetra
.861 .755 .745 r
.78239 .48984 .78533 .49463 .79109 .48288 .78838 .48072 Mtetra
.885 .884 .826 r
.78838 .48072 .79109 .48288 .79706 .47394 .79452 .47365 Mtetra
.752 .989 .891 r
.79452 .47365 .79706 .47394 .8033 .46834 .80086 .46901 Mtetra
.219 .732 .693 r
.80086 .46901 .8033 .46834 .80985 .46636 .80743 .46702 Mtetra
.233 0 0 r
.80743 .46702 .80985 .46636 .81674 .468 .81426 .46768 Mtetra
.411 0 0 r
.81426 .46768 .81674 .468 .82396 .47299 .82132 .47079 Mtetra
0 .172 .632 r
.82132 .47079 .82396 .47299 .8315 .48082 .82862 .47597 Mtetra
0 .229 .749 r
.82862 .47597 .8315 .48082 .83928 .49073 .8361 .48264 Mtetra
.149 .281 .745 r
.8361 .48264 .83928 .49073 .84724 .5018 .84371 .49014 Mtetra
.303 .318 .711 r
.84371 .49014 .84724 .5018 .85529 .51298 .85139 .4977 Mtetra
.4 .346 .682 r
.85139 .4977 .85529 .51298 .86331 .5232 .85905 .50455 Mtetra
.467 .37 .662 r
.85905 .50455 .86331 .5232 .87119 .53143 .86661 .50993 Mtetra
.517 .391 .648 r
.86661 .50993 .87119 .53143 .87883 .5368 .874 .51324 Mtetra
.557 .412 .639 r
.874 .51324 .87883 .5368 .88614 .53867 .88116 .51401 Mtetra
.592 .432 .633 r
.88116 .51401 .88614 .53867 .89306 .53668 .88805 .51201 Mtetra
.623 .452 .63 r
.88805 .51201 .89306 .53668 .89957 .53085 .89464 .50722 Mtetra
.652 .474 .63 r
.89464 .50722 .89957 .53085 .90567 .52149 .90096 .49989 Mtetra
.682 .499 .632 r
.90096 .49989 .90567 .52149 .91143 .50924 .90702 .49046 Mtetra
.712 .527 .638 r
.90702 .49046 .91143 .50924 .91692 .49496 .91289 .47955 Mtetra
.745 .563 .648 r
.91289 .47955 .91692 .49496 .92226 .47969 .91866 .46789 Mtetra
.443 .37 .68 r
.30357 .63587 .30643 .64966 .31142 .65711 .30876 .63965 Mtetra
.486 .375 .653 r
.30876 .63965 .31142 .65711 .31649 .66387 .31402 .64301 Mtetra
.518 .384 .637 r
.31402 .64301 .31649 .66387 .32168 .66924 .31935 .64553 Mtetra
.545 .394 .628 r
.31935 .64553 .32168 .66924 .32702 .67264 .32477 .64687 Mtetra
.567 .406 .623 r
.32477 .64687 .32702 .67264 .33252 .67363 .33029 .64677 Mtetra
.587 .419 .621 r
.33029 .64677 .33252 .67363 .33817 .67198 .33592 .64511 Mtetra
.606 .433 .621 r
.33592 .64511 .33817 .67198 .34398 .6677 .34164 .64187 Mtetra
.623 .448 .624 r
.34164 .64187 .34398 .6677 .34991 .66099 .34744 .63719 Mtetra
.641 .465 .629 r
.34744 .63719 .34991 .66099 .35593 .65229 .35331 .63131 Mtetra
.66 .485 .638 r
.35331 .63131 .35593 .65229 .36201 .64218 .35921 .62459 Mtetra
.68 .51 .65 r
.35921 .62459 .36201 .64218 .3681 .63135 .36513 .61742 Mtetra
.701 .541 .668 r
.36513 .61742 .3681 .63135 .37418 .62057 .37104 .61027 Mtetra
.725 .583 .695 r
.37104 .61027 .37418 .62057 .38021 .61054 .37693 .60356 Mtetra
.751 .641 .739 r
.37693 .60356 .38021 .61054 .38616 .60195 .38278 .5977 Mtetra
.77 .722 .808 r
.38278 .5977 .38616 .60195 .39203 .59532 .38858 .59302 Mtetra
.752 .824 .908 r
.38858 .59302 .39203 .59532 .3978 .59105 .39432 .58976 Mtetra
.604 .873 .992 r
.39432 .58976 .3978 .59105 .40349 .58932 .40002 .58803 Mtetra
.328 .756 .972 r
.40002 .58803 .40349 .58932 .4091 .59016 .40568 .58784 Mtetra
.179 .597 .941 r
.40568 .58784 .4091 .59016 .41466 .59336 .4113 .58908 Mtetra
.224 .483 .892 r
.4113 .58908 .41466 .59336 .42018 .59855 .41691 .5915 Mtetra
.324 .415 .801 r
.41691 .5915 .42018 .59855 .4257 .60518 .42252 .59479 Mtetra
.4 .386 .728 r
.42252 .59479 .4257 .60518 .43123 .61261 .42815 .59854 Mtetra
.453 .378 .682 r
.42815 .59854 .43123 .61261 .43681 .62009 .4338 .60231 Mtetra
.492 .381 .655 r
.4338 .60231 .43681 .62009 .44245 .62688 .4395 .60565 Mtetra
.522 .387 .639 r
.4395 .60565 .44245 .62688 .44816 .63227 .44525 .60815 Mtetra
.547 .397 .629 r
.44525 .60815 .44816 .63227 .45394 .63565 .45105 .60944 Mtetra
.568 .407 .623 r
.45105 .60944 .45394 .63565 .45981 .63659 .4569 .60928 Mtetra
.587 .419 .621 r
.4569 .60928 .45981 .63659 .46574 .63487 .4628 .60754 Mtetra
.605 .432 .621 r
.4628 .60754 .46574 .63487 .47172 .63047 .46874 .6042 Mtetra
.623 .447 .623 r
.46874 .6042 .47172 .63047 .47775 .62362 .4747 .5994 Mtetra
.64 .464 .628 r
.4747 .5994 .47775 .62362 .48379 .61474 .48069 .59339 Mtetra
.659 .484 .636 r
.48069 .59339 .48379 .61474 .48983 .60444 .48668 .58652 Mtetra
.679 .509 .648 r
.48668 .58652 .48983 .60444 .49587 .59342 .49267 .5792 Mtetra
.701 .54 .667 r
.49267 .5792 .49587 .59342 .50188 .58244 .49865 .5719 Mtetra
.726 .583 .695 r
.49865 .5719 .50188 .58244 .50788 .57223 .50463 .56505 Mtetra
.752 .643 .74 r
.50463 .56505 .50788 .57223 .51385 .56346 .5106 .55905 Mtetra
.772 .727 .811 r
.5106 .55905 .51385 .56346 .5198 .55669 .51656 .55425 Mtetra
.751 .829 .912 r
.51656 .55425 .5198 .55669 .52576 .55231 .52252 .55088 Mtetra
.604 .873 .992 r
.52252 .55088 .52576 .55231 .53172 .5505 .5285 .54907 Mtetra
.353 .764 .981 r
.5285 .54907 .53172 .5505 .5377 .55128 .53449 .54882 Mtetra
.23 .617 .955 r
.53449 .54882 .5377 .55128 .54372 .55446 .5405 .55001 Mtetra
.271 .502 .894 r
.5405 .55001 .54372 .55446 .54978 .55965 .54655 .5524 Mtetra
.353 .43 .801 r
.54655 .5524 .54978 .55965 .5559 .56631 .55263 .55567 Mtetra
.417 .397 .73 r
.55263 .55567 .5559 .56631 .56207 .57376 .55875 .5594 Mtetra
.463 .386 .685 r
.55875 .5594 .56207 .57376 .56829 .58128 .5649 .56315 Mtetra
.498 .386 .657 r
.5649 .56315 .56829 .58128 .57454 .58809 .57109 .56647 Mtetra
.526 .391 .64 r
.57109 .56647 .57454 .58809 .58082 .59348 .57728 .56894 Mtetra
.549 .399 .63 r
.57728 .56894 .58082 .59348 .58709 .59685 .58349 .57019 Mtetra
.569 .408 .624 r
.58349 .57019 .58709 .59685 .59336 .59774 .5897 .56996 Mtetra
.587 .419 .621 r
.5897 .56996 .59336 .59774 .59958 .59593 .59589 .56813 Mtetra
.605 .431 .621 r
.59589 .56813 .59958 .59593 .60576 .59141 .60206 .56468 Mtetra
.622 .446 .623 r
.60206 .56468 .60576 .59141 .61188 .5844 .60819 .55976 Mtetra
.639 .462 .627 r
.60819 .55976 .61188 .5844 .61793 .57535 .6143 .55361 Mtetra
.658 .482 .635 r
.6143 .55361 .61793 .57535 .62393 .56485 .62039 .54658 Mtetra
.678 .507 .647 r
.62039 .54658 .62393 .56485 .62989 .55363 .62645 .53911 Mtetra
.701 .539 .666 r
.62645 .53911 .62989 .55363 .63583 .54244 .63251 .53165 Mtetra
.726 .583 .695 r
.63251 .53165 .63583 .54244 .64178 .53204 .63857 .52465 Mtetra
.754 .645 .741 r
.63857 .52465 .64178 .53204 .64776 .5231 .64467 .51851 Mtetra
.774 .732 .814 r
.64467 .51851 .64776 .5231 .65381 .51618 .6508 .51359 Mtetra
.751 .835 .916 r
.6508 .51359 .65381 .51618 .65995 .51168 .657 .51011 Mtetra
.604 .873 .992 r
.657 .51011 .65995 .51168 .66621 .50978 .66327 .50821 Mtetra
.377 .77 .987 r
.66327 .50821 .66621 .50978 .67259 .51051 .66962 .50789 Mtetra
.275 .632 .963 r
.66962 .50789 .67259 .51051 .67912 .51365 .67605 .50902 Mtetra
.312 .516 .894 r
.67605 .50902 .67912 .51365 .68577 .51884 .68258 .51138 Mtetra
.379 .442 .801 r
.68258 .51138 .68577 .51884 .69254 .52551 .68917 .51461 Mtetra
.433 .407 .731 r
.68917 .51461 .69254 .52551 .6994 .53299 .69583 .51832 Mtetra
.473 .394 .686 r
.69583 .51832 .6994 .53299 .70631 .54053 .70252 .52205 Mtetra
.504 .391 .659 r
.70252 .52205 .70631 .54053 .71324 .54736 .70922 .52535 Mtetra
.529 .394 .642 r
.70922 .52535 .71324 .54736 .72013 .55275 .71591 .52777 Mtetra
.55 .401 .631 r
.71591 .52777 .72013 .55275 .72694 .55609 .72256 .52896 Mtetra
.569 .409 .624 r
.72256 .52896 .72694 .55609 .73363 .55693 .72915 .52867 Mtetra
.587 .419 .621 r
.72915 .52867 .73363 .55693 .74018 .55503 .73565 .52674 Mtetra
.604 .431 .62 r
.73565 .52674 .74018 .55503 .74656 .55038 .74207 .52318 Mtetra
.621 .444 .622 r
.74207 .52318 .74656 .55038 .75277 .54321 .74839 .51813 Mtetra
.638 .461 .626 r
.74839 .51813 .75277 .54321 .75883 .53397 .75463 .51183 Mtetra
.657 .48 .634 r
.75463 .51183 .75883 .53397 .76478 .52327 .76081 .50464 Mtetra
.678 .505 .646 r
.76081 .50464 .76478 .52327 .77065 .51184 .76694 .49701 Mtetra
.701 .538 .665 r
.76694 .49701 .77065 .51184 .7765 .50044 .77307 .48938 Mtetra
.727 .583 .694 r
.77307 .48938 .7765 .50044 .78239 .48984 .77923 .48222 Mtetra
.755 .647 .742 r
.77923 .48222 .78239 .48984 .78838 .48072 .78545 .47594 Mtetra
.776 .737 .817 r
.78545 .47594 .78838 .48072 .79452 .47365 .79177 .47089 Mtetra
.75 .84 .919 r
.79177 .47089 .79452 .47365 .80086 .46901 .79821 .4673 Mtetra
.604 .873 .992 r
.79821 .4673 .80086 .46901 .80743 .46702 .8048 .4653 Mtetra
.398 .775 .992 r
.8048 .4653 .80743 .46702 .81426 .46768 .81154 .4649 Mtetra
.315 .643 .967 r
.81154 .4649 .81426 .46768 .82132 .47079 .81844 .46597 Mtetra
.346 .528 .892 r
.81844 .46597 .82132 .47079 .82862 .47597 .82547 .46828 Mtetra
.401 .453 .799 r
.82547 .46828 .82862 .47597 .8361 .48264 .83263 .47148 Mtetra
.446 .416 .732 r
.83263 .47148 .8361 .48264 .84371 .49014 .83986 .47516 Mtetra
.481 .401 .688 r
.83986 .47516 .84371 .49014 .85139 .4977 .84714 .47886 Mtetra
.509 .396 .661 r
.84714 .47886 .85139 .4977 .85905 .50455 .85442 .48212 Mtetra
.532 .398 .643 r
.85442 .48212 .85905 .50455 .86661 .50993 .86164 .48449 Mtetra
.552 .403 .632 r
.86164 .48449 .86661 .50993 .874 .51324 .86877 .48563 Mtetra
.57 .41 .625 r
.86877 .48563 .874 .51324 .88116 .51401 .87577 .48525 Mtetra
.587 .419 .621 r
.87577 .48525 .88116 .51401 .88805 .51201 .88262 .48323 Mtetra
.604 .43 .62 r
.88262 .48323 .88805 .51201 .89464 .50722 .88929 .47955 Mtetra
.62 .443 .621 r
.88929 .47955 .89464 .50722 .90096 .49989 .89581 .47435 Mtetra
.637 .459 .625 r
.89581 .47435 .90096 .49989 .90702 .49046 .90219 .46789 Mtetra
.656 .479 .632 r
.90219 .46789 .90702 .49046 .91289 .47955 .90845 .46055 Mtetra
.677 .504 .644 r
.90845 .46055 .91289 .47955 .91866 .46789 .91466 .45274 Mtetra
.567 .441 .667 r
.30084 .62011 .30357 .63587 .30876 .63965 .30625 .62012 Mtetra
.569 .424 .645 r
.30625 .62012 .30876 .63965 .31402 .64301 .3117 .61999 Mtetra
.572 .416 .631 r
.3117 .61999 .31402 .64301 .31935 .64553 .31717 .6196 Mtetra
.576 .412 .622 r
.31717 .6196 .31935 .64553 .32477 .64687 .32269 .61885 Mtetra
.58 .411 .617 r
.32269 .61885 .32477 .64687 .33029 .64677 .32824 .61764 Mtetra
.585 .413 .615 r
.32824 .61764 .33029 .64677 .33592 .64511 .33383 .61596 Mtetra
.59 .417 .615 r
.33383 .61596 .33592 .64511 .34164 .64187 .33946 .61378 Mtetra
.596 .423 .618 r
.33946 .61378 .34164 .64187 .34744 .63719 .34513 .61116 Mtetra
.604 .432 .623 r
.34513 .61116 .34744 .63719 .35331 .63131 .35082 .60817 Mtetra
.612 .445 .631 r
.35082 .60817 .35331 .63131 .35921 .62459 .35653 .60491 Mtetra
.622 .462 .644 r
.35653 .60491 .35921 .62459 .36513 .61742 .36226 .60151 Mtetra
.634 .486 .664 r
.36226 .60151 .36513 .61742 .37104 .61027 .36799 .5981 Mtetra
.649 .521 .693 r
.36799 .5981 .37104 .61027 .37693 .60356 .37372 .59483 Mtetra
.667 .57 .737 r
.37372 .59483 .37693 .60356 .38278 .5977 .37945 .59182 Mtetra
.683 .64 .8 r
.37945 .59182 .38278 .5977 .38858 .59302 .38518 .58917 Mtetra
.684 .721 .878 r
.38518 .58917 .38858 .59302 .39432 .58976 .39089 .58696 Mtetra
.653 .776 .939 r
.39089 .58696 .39432 .58976 .40002 .58803 .39659 .58522 Mtetra
.612 .765 .953 r
.39659 .58522 .40002 .58803 .40568 .58784 .40229 .58397 Mtetra
.591 .69 .911 r
.40229 .58397 .40568 .58784 .4113 .58908 .40799 .58315 Mtetra
.581 .594 .831 r
.40799 .58315 .4113 .58908 .41691 .5915 .4137 .5827 Mtetra
.573 .518 .755 r
.4137 .5827 .41691 .5915 .42252 .59479 .41941 .58252 Mtetra
.569 .47 .702 r
.41941 .58252 .42252 .59479 .42815 .59854 .42513 .58247 Mtetra
.569 .442 .668 r
.42513 .58247 .42815 .59854 .4338 .60231 .43087 .58242 Mtetra
.57 .425 .645 r
.43087 .58242 .4338 .60231 .4395 .60565 .43664 .58223 Mtetra
.573 .416 .631 r
.43664 .58223 .4395 .60565 .44525 .60815 .44242 .58178 Mtetra
.576 .412 .622 r
.44242 .58178 .44525 .60815 .45105 .60944 .44824 .58095 Mtetra
.58 .411 .617 r
.44824 .58095 .45105 .60944 .4569 .60928 .45407 .57968 Mtetra
.585 .413 .615 r
.45407 .57968 .4569 .60928 .4628 .60754 .45994 .57791 Mtetra
.59 .417 .615 r
.45994 .57791 .4628 .60754 .46874 .6042 .46582 .57565 Mtetra
.596 .423 .617 r
.46582 .57565 .46874 .6042 .4747 .5994 .47172 .57293 Mtetra
.603 .432 .623 r
.47172 .57293 .4747 .5994 .48069 .59339 .47764 .56984 Mtetra
.611 .444 .631 r
.47764 .56984 .48069 .59339 .48668 .58652 .48356 .56648 Mtetra
.621 .461 .644 r
.48356 .56648 .48668 .58652 .49267 .5792 .4895 .56298 Mtetra
.634 .486 .664 r
.4895 .56298 .49267 .5792 .49865 .5719 .49544 .55947 Mtetra
.649 .52 .693 r
.49544 .55947 .49865 .5719 .50463 .56505 .50139 .5561 Mtetra
.666 .57 .737 r
.50139 .5561 .50463 .56505 .5106 .55905 .50735 .55298 Mtetra
.682 .64 .801 r
.50735 .55298 .5106 .55905 .51656 .55425 .51331 .55024 Mtetra
.683 .722 .879 r
.51331 .55024 .51656 .55425 .52252 .55088 .51928 .54794 Mtetra
.653 .776 .939 r
.51928 .54794 .52252 .55088 .5285 .54907 .52526 .54612 Mtetra
.614 .764 .951 r
.52526 .54612 .5285 .54907 .53449 .54882 .53126 .54479 Mtetra
.594 .689 .909 r
.53126 .54479 .53449 .54882 .5405 .55001 .53727 .5439 Mtetra
.583 .594 .829 r
.53727 .5439 .5405 .55001 .54655 .5524 .5433 .54338 Mtetra
.575 .519 .755 r
.5433 .54338 .54655 .5524 .55263 .55567 .54935 .54313 Mtetra
.571 .472 .702 r
.54935 .54313 .55263 .55567 .55875 .5594 .55542 .54301 Mtetra
.57 .443 .668 r
.55542 .54301 .55875 .5594 .5649 .56315 .56151 .5429 Mtetra
.571 .426 .646 r
.56151 .5429 .5649 .56315 .57109 .56647 .56762 .54265 Mtetra
.573 .417 .632 r
.56762 .54265 .57109 .56647 .57728 .56894 .57375 .54212 Mtetra
.576 .413 .623 r
.57375 .54212 .57728 .56894 .58349 .57019 .57988 .54122 Mtetra
.58 .411 .617 r
.57988 .54122 .58349 .57019 .5897 .56996 .58603 .53986 Mtetra
.585 .413 .615 r
.58603 .53986 .5897 .56996 .59589 .56813 .59218 .53801 Mtetra
.59 .416 .615 r
.59218 .53801 .59589 .56813 .60206 .56468 .59833 .53565 Mtetra
.596 .422 .617 r
.59833 .53565 .60206 .56468 .60819 .55976 .60449 .53284 Mtetra
.603 .431 .622 r
.60449 .53284 .60819 .55976 .6143 .55361 .61064 .52965 Mtetra
.611 .443 .631 r
.61064 .52965 .6143 .55361 .62039 .54658 .6168 .52618 Mtetra
.621 .461 .644 r
.6168 .52618 .62039 .54658 .62645 .53911 .62296 .52256 Mtetra
.633 .485 .663 r
.62296 .52256 .62645 .53911 .63251 .53165 .62912 .51895 Mtetra
.648 .52 .693 r
.62912 .51895 .63251 .53165 .63857 .52465 .6353 .51546 Mtetra
.666 .57 .738 r
.6353 .51546 .63857 .52465 .64467 .51851 .6415 .51225 Mtetra
.682 .641 .802 r
.6415 .51225 .64467 .51851 .6508 .51359 .64772 .5094 Mtetra
.683 .723 .88 r
.64772 .5094 .6508 .51359 .657 .51011 .65396 .507 Mtetra
.653 .776 .939 r
.65396 .507 .657 .51011 .66327 .50821 .66024 .5051 Mtetra
.615 .763 .95 r
.66024 .5051 .66327 .50821 .66962 .50789 .66656 .50368 Mtetra
.596 .688 .906 r
.66656 .50368 .66962 .50789 .67605 .50902 .67291 .50271 Mtetra
.586 .594 .827 r
.67291 .50271 .67605 .50902 .68258 .51138 .67929 .50212 Mtetra
.577 .52 .755 r
.67929 .50212 .68258 .51138 .68917 .51461 .68571 .50179 Mtetra
.573 .473 .703 r
.68571 .50179 .68917 .51461 .69583 .51832 .69216 .50161 Mtetra
.571 .444 .669 r
.69216 .50161 .69583 .51832 .70252 .52205 .69863 .50142 Mtetra
.572 .427 .646 r
.69863 .50142 .70252 .52205 .70922 .52535 .70511 .5011 Mtetra
.574 .418 .632 r
.70511 .5011 .70922 .52535 .71591 .52777 .71159 .5005 Mtetra
.577 .413 .623 r
.71159 .5005 .71591 .52777 .72256 .52896 .71808 .49951 Mtetra
.58 .412 .617 r
.71808 .49951 .72256 .52896 .72915 .52867 .72455 .49807 Mtetra
.585 .413 .615 r
.72455 .49807 .72915 .52867 .73565 .52674 .73101 .49612 Mtetra
.59 .416 .615 r
.73101 .49612 .73565 .52674 .74207 .52318 .73746 .49366 Mtetra
.595 .422 .617 r
.73746 .49366 .74207 .52318 .74839 .51813 .74388 .49075 Mtetra
.602 .431 .622 r
.74388 .49075 .74839 .51813 .75463 .51183 .75029 .48744 Mtetra
.61 .443 .63 r
.75029 .48744 .75463 .51183 .76081 .50464 .75669 .48386 Mtetra
.62 .46 .643 r
.75669 .48386 .76081 .50464 .76694 .49701 .76309 .48013 Mtetra
.632 .484 .663 r
.76309 .48013 .76694 .49701 .77307 .48938 .7695 .47639 Mtetra
.648 .519 .693 r
.7695 .47639 .77307 .48938 .77923 .48222 .77593 .4728 Mtetra
.666 .57 .738 r
.77593 .4728 .77923 .48222 .78545 .47594 .78238 .46947 Mtetra
.682 .641 .803 r
.78238 .46947 .78545 .47594 .79177 .47089 .78888 .46651 Mtetra
.682 .723 .881 r
.78888 .46651 .79177 .47089 .79821 .4673 .79542 .46401 Mtetra
.653 .776 .939 r
.79542 .46401 .79821 .4673 .8048 .4653 .80202 .46201 Mtetra
.617 .762 .949 r
.80202 .46201 .8048 .4653 .81154 .4649 .80868 .4605 Mtetra
.599 .687 .904 r
.80868 .4605 .81154 .4649 .81844 .46597 .81539 .45944 Mtetra
.588 .594 .826 r
.81539 .45944 .81844 .46597 .82547 .46828 .82216 .45877 Mtetra
.579 .521 .754 r
.82216 .45877 .82547 .46828 .83263 .47148 .82898 .45836 Mtetra
.574 .474 .703 r
.82898 .45836 .83263 .47148 .83986 .47516 .83583 .4581 Mtetra
.572 .446 .669 r
.83583 .4581 .83986 .47516 .84714 .47886 .8427 .45784 Mtetra
.573 .428 .647 r
.8427 .45784 .84714 .47886 .85442 .48212 .84959 .45743 Mtetra
.575 .419 .632 r
.84959 .45743 .85442 .48212 .86164 .48449 .85646 .45675 Mtetra
.577 .414 .623 r
.85646 .45675 .86164 .48449 .86877 .48563 .86333 .45568 Mtetra
.581 .412 .617 r
.86333 .45568 .86877 .48563 .87577 .48525 .87016 .45414 Mtetra
.585 .413 .615 r
.87016 .45414 .87577 .48525 .88262 .48323 .87695 .45209 Mtetra
.59 .416 .614 r
.87695 .45209 .88262 .48323 .88929 .47955 .88371 .44952 Mtetra
.595 .421 .617 r
.88371 .44952 .88929 .47955 .89581 .47435 .89043 .44649 Mtetra
.602 .43 .621 r
.89043 .44649 .89581 .47435 .90219 .46789 .89711 .44307 Mtetra
.61 .442 .63 r
.89711 .44307 .90219 .46789 .90845 .46055 .90377 .43937 Mtetra
.62 .459 .643 r
.90377 .43937 .90845 .46055 .91466 .45274 .91043 .43551 Mtetra
.639 .486 .66 r
.29816 .60376 .30084 .62011 .30625 .62012 .3038 .60001 Mtetra
.624 .461 .642 r
.3038 .60001 .30625 .62012 .3117 .61999 .30944 .59643 Mtetra
.611 .443 .629 r
.30944 .59643 .3117 .61999 .31717 .6196 .31507 .59316 Mtetra
.601 .429 .621 r
.31507 .59316 .31717 .6196 .32269 .61885 .32067 .59033 Mtetra
.592 .418 .616 r
.32067 .59033 .32269 .61885 .32824 .61764 .32625 .58804 Mtetra
.584 .411 .613 r
.32625 .58804 .32824 .61764 .33383 .61596 .33181 .58633 Mtetra
.577 .406 .613 r
.33181 .58633 .33383 .61596 .33946 .61378 .33735 .58521 Mtetra
.571 .403 .615 r
.33735 .58521 .33946 .61378 .34513 .61116 .34287 .58462 Mtetra
.566 .403 .619 r
.34287 .58462 .34513 .61116 .35082 .60817 .34839 .58448 Mtetra
.562 .407 .628 r
.34839 .58448 .35082 .60817 .35653 .60491 .3539 .58466 Mtetra
.559 .415 .642 r
.3539 .58466 .35653 .60491 .36226 .60151 .35943 .58501 Mtetra
.559 .431 .663 r
.35943 .58501 .36226 .60151 .36799 .5981 .36497 .58536 Mtetra
.562 .46 .696 r
.36497 .58536 .36799 .5981 .37372 .59483 .37054 .58554 Mtetra
.571 .508 .745 r
.37054 .58554 .37372 .59483 .37945 .59182 .37614 .5854 Mtetra
.59 .582 .812 r
.37614 .5854 .37945 .59182 .38518 .58917 .38178 .58481 Mtetra
.619 .674 .881 r
.38178 .58481 .38518 .58917 .39089 .58696 .38746 .58366 Mtetra
.656 .746 .916 r
.38746 .58366 .39089 .58696 .39659 .58522 .39317 .58192 Mtetra
.694 .755 .899 r
.39317 .58192 .39659 .58522 .40229 .58397 .39892 .57958 Mtetra
.709 .705 .844 r
.39892 .57958 .40229 .58397 .40799 .58315 .4047 .57669 Mtetra
.699 .632 .778 r
.4047 .57669 .40799 .58315 .4137 .5827 .4105 .57334 Mtetra
.677 .568 .725 r
.4105 .57334 .4137 .5827 .41941 .58252 .41631 .56966 Mtetra
.656 .52 .686 r
.41631 .56966 .41941 .58252 .42513 .58247 .42214 .56581 Mtetra
.638 .485 .659 r
.42214 .56581 .42513 .58247 .43087 .58242 .42798 .56196 Mtetra
.623 .46 .641 r
.42798 .56196 .43087 .58242 .43664 .58223 .43381 .55827 Mtetra
.611 .442 .629 r
.43381 .55827 .43664 .58223 .44242 .58178 .43964 .5549 Mtetra
.6 .428 .621 r
.43964 .5549 .44242 .58178 .44824 .58095 .44547 .55198 Mtetra
.592 .418 .615 r
.44547 .55198 .44824 .58095 .45407 .57968 .4513 .5496 Mtetra
.584 .411 .613 r
.4513 .5496 .45407 .57968 .45994 .57791 .45712 .54781 Mtetra
.578 .406 .613 r
.45712 .54781 .45994 .57791 .46582 .57565 .46295 .54661 Mtetra
.572 .404 .615 r
.46295 .54661 .46582 .57565 .47172 .57293 .46878 .54595 Mtetra
.567 .404 .62 r
.46878 .54595 .47172 .57293 .47764 .56984 .47462 .54575 Mtetra
.563 .408 .629 r
.47462 .54575 .47764 .56984 .48356 .56648 .48048 .54587 Mtetra
.561 .417 .642 r
.48048 .54587 .48356 .56648 .4895 .56298 .48635 .54616 Mtetra
.561 .433 .664 r
.48635 .54616 .4895 .56298 .49544 .55947 .49224 .54645 Mtetra
.564 .461 .696 r
.49224 .54645 .49544 .55947 .50139 .5561 .49815 .54658 Mtetra
.573 .509 .745 r
.49815 .54658 .50139 .5561 .50735 .55298 .50409 .54637 Mtetra
.592 .582 .811 r
.50409 .54637 .50735 .55298 .51331 .55024 .51005 .54571 Mtetra
.62 .674 .88 r
.51005 .54571 .51331 .55024 .51928 .54794 .51602 .54449 Mtetra
.656 .746 .916 r
.51602 .54449 .51928 .54794 .52526 .54612 .52201 .54266 Mtetra
.693 .757 .901 r
.52201 .54266 .52526 .54612 .53126 .54479 .52801 .54023 Mtetra
.709 .706 .845 r
.52801 .54023 .53126 .54479 .53727 .5439 .53403 .53724 Mtetra
.699 .633 .78 r
.53403 .53724 .53727 .5439 .5433 .54338 .54005 .53379 Mtetra
.677 .568 .725 r
.54005 .53379 .5433 .54338 .54935 .54313 .54607 .53 Mtetra
.656 .519 .686 r
.54607 .53 .54935 .54313 .55542 .54301 .5521 .52604 Mtetra
.637 .484 .659 r
.5521 .52604 .55542 .54301 .56151 .5429 .55814 .52207 Mtetra
.622 .459 .641 r
.55814 .52207 .56151 .5429 .56762 .54265 .56418 .51827 Mtetra
.61 .441 .628 r
.56418 .51827 .56762 .54265 .57375 .54212 .57023 .5148 Mtetra
.6 .428 .62 r
.57023 .5148 .57375 .54212 .57988 .54122 .5763 .51178 Mtetra
.591 .418 .615 r
.5763 .51178 .57988 .54122 .58603 .53986 .58239 .5093 Mtetra
.584 .411 .613 r
.58239 .5093 .58603 .53986 .59218 .53801 .5885 .50742 Mtetra
.578 .406 .613 r
.5885 .50742 .59218 .53801 .59833 .53565 .59463 .50614 Mtetra
.572 .404 .615 r
.59463 .50614 .59833 .53565 .60449 .53284 .60079 .50541 Mtetra
.568 .405 .62 r
.60079 .50541 .60449 .53284 .61064 .52965 .60699 .50514 Mtetra
.564 .409 .629 r
.60699 .50514 .61064 .52965 .6168 .52618 .61321 .50519 Mtetra
.562 .418 .643 r
.61321 .50519 .6168 .52618 .62296 .52256 .61946 .50542 Mtetra
.562 .435 .664 r
.61946 .50542 .62296 .52256 .62912 .51895 .62572 .50565 Mtetra
.566 .463 .696 r
.62572 .50565 .62912 .51895 .6353 .51546 .63201 .50571 Mtetra
.575 .51 .744 r
.63201 .50571 .6353 .51546 .6415 .51225 .63831 .50543 Mtetra
.593 .582 .81 r
.63831 .50543 .6415 .51225 .64772 .5094 .6446 .50469 Mtetra
.621 .673 .879 r
.6446 .50469 .64772 .5094 .65396 .507 .6509 .50339 Mtetra
.656 .746 .916 r
.6509 .50339 .65396 .507 .66024 .5051 .65719 .50147 Mtetra
.692 .758 .902 r
.65719 .50147 .66024 .5051 .66656 .50368 .66347 .49894 Mtetra
.709 .708 .847 r
.66347 .49894 .66656 .50368 .67291 .50271 .66973 .49584 Mtetra
.698 .634 .781 r
.66973 .49584 .67291 .50271 .67929 .50212 .67598 .49228 Mtetra
.677 .568 .725 r
.67598 .49228 .67929 .50212 .68571 .50179 .68223 .48838 Mtetra
.655 .519 .685 r
.68223 .48838 .68571 .50179 .69216 .50161 .68847 .4843 Mtetra
.637 .484 .658 r
.68847 .4843 .69216 .50161 .69863 .50142 .69472 .48021 Mtetra
.622 .458 .64 r
.69472 .48021 .69863 .50142 .70511 .5011 .70098 .4763 Mtetra
.609 .44 .628 r
.70098 .4763 .70511 .5011 .71159 .5005 .70727 .47271 Mtetra
.6 .427 .62 r
.70727 .47271 .71159 .5005 .71808 .49951 .7136 .46958 Mtetra
.591 .418 .615 r
.7136 .46958 .71808 .49951 .72455 .49807 .71996 .46701 Mtetra
.584 .411 .613 r
.71996 .46701 .72455 .49807 .73101 .49612 .72638 .46504 Mtetra
.578 .407 .613 r
.72638 .46504 .73101 .49612 .73746 .49366 .73285 .46367 Mtetra
.573 .405 .616 r
.73285 .46367 .73746 .49366 .74388 .49075 .73937 .46285 Mtetra
.569 .406 .621 r
.73937 .46285 .74388 .49075 .75029 .48744 .74594 .4625 Mtetra
.565 .41 .63 r
.74594 .4625 .75029 .48744 .75669 .48386 .75256 .46249 Mtetra
.564 .42 .644 r
.75256 .46249 .75669 .48386 .76309 .48013 .75921 .46264 Mtetra
.564 .436 .665 r
.75921 .46264 .76309 .48013 .7695 .47639 .76589 .4628 Mtetra
.568 .464 .697 r
.76589 .4628 .7695 .47639 .77593 .4728 .77258 .46279 Mtetra
.577 .511 .744 r
.77258 .46279 .77593 .4728 .78238 .46947 .77926 .46243 Mtetra
.595 .582 .809 r
.77926 .46243 .78238 .46947 .78888 .46651 .78593 .46161 Mtetra
.622 .673 .877 r
.78593 .46161 .78888 .46651 .79542 .46401 .79257 .46022 Mtetra
.656 .746 .916 r
.79257 .46022 .79542 .46401 .80202 .46201 .79918 .4582 Mtetra
.692 .76 .904 r
.79918 .4582 .80202 .46201 .80868 .4605 .80575 .45557 Mtetra
.708 .71 .849 r
.80575 .45557 .80868 .4605 .81539 .45944 .81229 .45236 Mtetra
.698 .635 .782 r
.81229 .45236 .81539 .45944 .82216 .45877 .81879 .44867 Mtetra
.676 .568 .725 r
.81879 .44867 .82216 .45877 .82898 .45836 .82527 .44465 Mtetra
.654 .518 .685 r
.82527 .44465 .82898 .45836 .83583 .4581 .83174 .44044 Mtetra
.636 .483 .658 r
.83174 .44044 .83583 .4581 .8427 .45784 .83822 .43624 Mtetra
.621 .458 .64 r
.83822 .43624 .8427 .45784 .84959 .45743 .84472 .4322 Mtetra
.609 .44 .627 r
.84472 .4322 .84959 .45743 .85646 .45675 .85126 .42849 Mtetra
.599 .427 .62 r
.85126 .42849 .85646 .45675 .86333 .45568 .85786 .42525 Mtetra
.591 .417 .615 r
.85786 .42525 .86333 .45568 .87016 .45414 .86452 .42257 Mtetra
.584 .411 .613 r
.86452 .42257 .87016 .45414 .87695 .45209 .87127 .42049 Mtetra
.578 .407 .613 r
.87127 .42049 .87695 .45209 .88371 .44952 .8781 .41903 Mtetra
.573 .405 .616 r
.8781 .41903 .88371 .44952 .89043 .44649 .88501 .41813 Mtetra
.569 .407 .621 r
.88501 .41813 .89043 .44649 .89711 .44307 .89199 .41769 Mtetra
.566 .411 .63 r
.89199 .41769 .89711 .44307 .90377 .43937 .89904 .4176 Mtetra
.565 .421 .644 r
.89904 .4176 .90377 .43937 .91043 .43551 .90613 .41768 Mtetra
.694 .528 .658 r
.29543 .58826 .29816 .60376 .3038 .60001 .30131 .58086 Mtetra
.669 .497 .642 r
.30131 .58086 .3038 .60001 .30944 .59643 .30715 .57393 Mtetra
.647 .471 .631 r
.30715 .57393 .30944 .59643 .31507 .59316 .31292 .56789 Mtetra
.625 .449 .624 r
.31292 .56789 .31507 .59316 .32067 .59033 .31862 .56308 Mtetra
.605 .43 .618 r
.31862 .56308 .32067 .59033 .32625 .58804 .32423 .55974 Mtetra
.585 .413 .615 r
.32423 .55974 .32625 .58804 .33181 .58633 .32976 .55801 Mtetra
.565 .398 .614 r
.32976 .55801 .33181 .58633 .33735 .58521 .33521 .55789 Mtetra
.545 .385 .615 r
.33521 .55789 .33735 .58521 .34287 .58462 .34059 .55926 Mtetra
.523 .373 .619 r
.34059 .55926 .34287 .58462 .34839 .58448 .34593 .56186 Mtetra
.501 .364 .627 r
.34593 .56186 .34839 .58448 .3539 .58466 .35125 .56537 Mtetra
.477 .36 .641 r
.35125 .56537 .3539 .58466 .35943 .58501 .35657 .56936 Mtetra
.452 .363 .664 r
.35657 .56936 .35943 .58501 .36497 .58536 .36192 .57337 Mtetra
.43 .381 .703 r
.36192 .57337 .36497 .58536 .37054 .58554 .36733 .57693 Mtetra
.418 .429 .764 r
.36733 .57693 .37054 .58554 .37614 .5854 .3728 .57961 Mtetra
.438 .527 .851 r
.3728 .57961 .37614 .5854 .38178 .58481 .37835 .58104 Mtetra
.521 .67 .93 r
.37835 .58104 .38178 .58481 .38746 .58366 .38399 .58096 Mtetra
.652 .784 .944 r
.38399 .58096 .38746 .58366 .39317 .58192 .38971 .57921 Mtetra
.753 .801 .891 r
.38971 .57921 .39317 .58192 .39892 .57958 .39551 .5758 Mtetra
.787 .747 .817 r
.39551 .5758 .39892 .57958 .4047 .57669 .40137 .57086 Mtetra
.776 .677 .754 r
.40137 .57086 .4047 .57669 .4105 .57334 .40727 .56466 Mtetra
.75 .615 .709 r
.40727 .56466 .4105 .57334 .41631 .56966 .4132 .55757 Mtetra
.721 .566 .678 r
.4132 .55757 .41631 .56966 .42214 .56581 .41914 .55001 Mtetra
.694 .526 .656 r
.41914 .55001 .42214 .56581 .42798 .56196 .42507 .54246 Mtetra
.669 .495 .641 r
.42507 .54246 .42798 .56196 .43381 .55827 .43099 .53539 Mtetra
.646 .469 .63 r
.43099 .53539 .43381 .55827 .43964 .5549 .43687 .52922 Mtetra
.624 .448 .623 r
.43687 .52922 .43964 .5549 .44547 .55198 .44272 .52429 Mtetra
.604 .429 .618 r
.44272 .52429 .44547 .55198 .4513 .5496 .44853 .52085 Mtetra
.585 .413 .615 r
.44853 .52085 .4513 .5496 .45712 .54781 .45432 .51904 Mtetra
.566 .399 .615 r
.45432 .51904 .45712 .54781 .46295 .54661 .46009 .51886 Mtetra
.546 .387 .616 r
.46009 .51886 .46295 .54661 .46878 .54595 .46585 .52017 Mtetra
.526 .377 .621 r
.46585 .52017 .46878 .54595 .47462 .54575 .47162 .52275 Mtetra
.506 .369 .629 r
.47162 .52275 .47462 .54575 .48048 .54587 .4774 .52623 Mtetra
.484 .366 .643 r
.4774 .52623 .48048 .54587 .48635 .54616 .4832 .53021 Mtetra
.462 .371 .667 r
.4832 .53021 .48635 .54616 .49224 .54645 .48904 .5342 Mtetra
.442 .39 .704 r
.48904 .5342 .49224 .54645 .49815 .54658 .49491 .53775 Mtetra
.433 .438 .764 r
.49491 .53775 .49815 .54658 .50409 .54637 .50082 .5404 Mtetra
.453 .531 .848 r
.50082 .5404 .50409 .54637 .51005 .54571 .50677 .54178 Mtetra
.529 .669 .926 r
.50677 .54178 .51005 .54571 .51602 .54449 .51275 .54163 Mtetra
.652 .784 .944 r
.51275 .54163 .51602 .54449 .52201 .54266 .51875 .5398 Mtetra
.753 .806 .894 r
.51875 .5398 .52201 .54266 .52801 .54023 .52476 .53628 Mtetra
.789 .753 .821 r
.52476 .53628 .52801 .54023 .53403 .53724 .53078 .53122 Mtetra
.779 .681 .756 r
.53078 .53122 .53403 .53724 .54005 .53379 .53679 .52488 Mtetra
.751 .616 .709 r
.53679 .52488 .54005 .53379 .54607 .53 .5428 .51764 Mtetra
.721 .565 .677 r
.5428 .51764 .54607 .53 .5521 .52604 .5488 .50992 Mtetra
.693 .525 .655 r
.5488 .50992 .5521 .52604 .55814 .52207 .55479 .50222 Mtetra
.668 .493 .64 r
.55479 .50222 .55814 .52207 .56418 .51827 .56077 .495 Mtetra
.645 .468 .629 r
.56077 .495 .56418 .51827 .57023 .5148 .56676 .48869 Mtetra
.624 .446 .622 r
.56676 .48869 .57023 .5148 .5763 .51178 .57277 .48364 Mtetra
.604 .428 .617 r
.57277 .48364 .5763 .51178 .58239 .5093 .5788 .4801 Mtetra
.585 .413 .615 r
.5788 .4801 .58239 .5093 .5885 .50742 .58487 .4782 Mtetra
.566 .4 .615 r
.58487 .4782 .5885 .50742 .59463 .50614 .59099 .47794 Mtetra
.548 .389 .617 r
.59099 .47794 .59463 .50614 .60079 .50541 .59716 .47921 Mtetra
.529 .38 .622 r
.59716 .47921 .60079 .50541 .60699 .50514 .60339 .48174 Mtetra
.51 .374 .631 r
.60339 .48174 .60699 .50514 .61321 .50519 .60966 .4852 Mtetra
.49 .372 .646 r
.60966 .4852 .61321 .50519 .61946 .50542 .61599 .48915 Mtetra
.471 .378 .669 r
.61599 .48915 .61946 .50542 .62572 .50565 .62235 .49313 Mtetra
.454 .399 .706 r
.62235 .49313 .62572 .50565 .63201 .50571 .62874 .49664 Mtetra
.447 .445 .764 r
.62874 .49664 .63201 .50571 .63831 .50543 .63513 .49926 Mtetra
.467 .536 .844 r
.63513 .49926 .63831 .50543 .6446 .50469 .6415 .50059 Mtetra
.536 .668 .922 r
.6415 .50059 .6446 .50469 .6509 .50339 .64785 .50037 Mtetra
.652 .784 .944 r
.64785 .50037 .6509 .50339 .65719 .50147 .65415 .49844 Mtetra
.753 .811 .898 r
.65415 .49844 .65719 .50147 .66347 .49894 .66039 .49481 Mtetra
.791 .76 .824 r
.66039 .49481 .66347 .49894 .66973 .49584 .66657 .48962 Mtetra
.781 .685 .758 r
.66657 .48962 .66973 .49584 .67598 .49228 .6727 .48314 Mtetra
.753 .618 .709 r
.6727 .48314 .67598 .49228 .68223 .48838 .67879 .47574 Mtetra
.722 .565 .676 r
.67879 .47574 .68223 .48838 .68847 .4843 .68484 .46786 Mtetra
.693 .524 .654 r
.68484 .46786 .68847 .4843 .69472 .48021 .69088 .46 Mtetra
.667 .492 .638 r
.69088 .46 .69472 .48021 .70098 .4763 .69695 .45263 Mtetra
.644 .466 .628 r
.69695 .45263 .70098 .4763 .70727 .47271 .70305 .44617 Mtetra
.623 .445 .621 r
.70305 .44617 .70727 .47271 .7136 .46958 .70922 .44099 Mtetra
.603 .428 .617 r
.70922 .44099 .7136 .46958 .71996 .46701 .71549 .43733 Mtetra
.585 .413 .615 r
.71549 .43733 .71996 .46701 .72638 .46504 .72186 .43534 Mtetra
.567 .401 .616 r
.72186 .43534 .72638 .46504 .73285 .46367 .72835 .43501 Mtetra
.55 .391 .618 r
.72835 .43501 .73285 .46367 .73937 .46285 .73496 .43621 Mtetra
.532 .383 .624 r
.73496 .43621 .73937 .46285 .74594 .4625 .74169 .4387 Mtetra
.514 .378 .633 r
.74169 .4387 .74594 .4625 .75256 .46249 .74851 .44212 Mtetra
.497 .378 .648 r
.74851 .44212 .75256 .46249 .75921 .46264 .7554 .44605 Mtetra
.479 .385 .671 r
.7554 .44605 .75921 .46264 .76589 .4628 .76234 .44999 Mtetra
.465 .407 .707 r
.76234 .44999 .76589 .4628 .77258 .46279 .76928 .45348 Mtetra
.46 .453 .763 r
.76928 .45348 .77258 .46279 .77926 .46243 .77619 .45605 Mtetra
.479 .539 .841 r
.77619 .45605 .77926 .46243 .78593 .46161 .78302 .45732 Mtetra
.543 .667 .918 r
.78302 .45732 .78593 .46161 .79257 .46022 .78977 .45702 Mtetra
.652 .784 .944 r
.78977 .45702 .79257 .46022 .79918 .4582 .79639 .455 Mtetra
.753 .816 .902 r
.79639 .455 .79918 .4582 .80575 .45557 .80288 .45125 Mtetra
.794 .767 .828 r
.80288 .45125 .80575 .45557 .81229 .45236 .80924 .44592 Mtetra
.784 .69 .76 r
.80924 .44592 .81229 .45236 .81879 .44867 .81549 .43929 Mtetra
.755 .619 .709 r
.81549 .43929 .81879 .44867 .82527 .44465 .82164 .43172 Mtetra
.722 .564 .675 r
.82164 .43172 .82527 .44465 .83174 .44044 .82775 .42368 Mtetra
.692 .522 .652 r
.82775 .42368 .83174 .44044 .83822 .43624 .83385 .41565 Mtetra
.666 .49 .637 r
.83385 .41565 .83822 .43624 .84472 .4322 .83999 .40811 Mtetra
.643 .464 .627 r
.83999 .40811 .84472 .4322 .85126 .42849 .84621 .4015 Mtetra
.622 .444 .62 r
.84621 .4015 .85126 .42849 .85786 .42525 .85256 .39618 Mtetra
.603 .427 .617 r
.85256 .39618 .85786 .42525 .86452 .42257 .85907 .39241 Mtetra
.585 .413 .615 r
.85907 .39241 .86452 .42257 .87127 .42049 .86577 .39031 Mtetra
.568 .402 .616 r
.86577 .39031 .87127 .42049 .8781 .41903 .87266 .3899 Mtetra
.551 .393 .619 r
.87266 .3899 .8781 .41903 .88501 .41813 .87976 .39104 Mtetra
.535 .386 .625 r
.87976 .39104 .88501 .41813 .89199 .41769 .88702 .39347 Mtetra
.519 .382 .635 r
.88702 .39347 .89199 .41769 .89904 .4176 .89444 .39685 Mtetra
.502 .383 .65 r
.89444 .39685 .89904 .4176 .90613 .41768 .90195 .40074 Mtetra
.746 .572 .659 r
.29258 .57491 .29543 .58826 .30131 .58086 .29868 .56406 Mtetra
.715 .536 .646 r
.29868 .56406 .30131 .58086 .30715 .57393 .30471 .55398 Mtetra
.684 .504 .637 r
.30471 .55398 .30715 .57393 .31292 .56789 .31064 .54533 Mtetra
.653 .475 .63 r
.31064 .54533 .31292 .56789 .31862 .56308 .31643 .53866 Mtetra
.621 .447 .625 r
.31643 .53866 .31862 .56308 .32423 .55974 .32208 .53435 Mtetra
.588 .42 .622 r
.32208 .53435 .32423 .55974 .32976 .55801 .32758 .5326 Mtetra
.551 .393 .62 r
.32758 .5326 .32976 .55801 .33521 .55789 .33294 .53342 Mtetra
.51 .365 .62 r
.33294 .53342 .33521 .55789 .34059 .55926 .33819 .53661 Mtetra
.463 .336 .622 r
.33819 .53661 .34059 .55926 .34593 .56186 .34336 .5418 Mtetra
.407 .305 .627 r
.34336 .5418 .34593 .56186 .35125 .56537 .34849 .54844 Mtetra
.337 .273 .636 r
.34849 .54844 .35125 .56537 .35657 .56936 .35362 .55587 Mtetra
.249 .241 .654 r
.35362 .55587 .35657 .56936 .36192 .57337 .35878 .56336 Mtetra
.14 .22 .686 r
.35878 .56336 .36192 .57337 .36733 .57693 .36402 .57015 Mtetra
.029 .237 .74 r
.36402 .57015 .36733 .57693 .3728 .57961 .36937 .57554 Mtetra
0 .358 .831 r
.36937 .57554 .3728 .57961 .37835 .58104 .37484 .57891 Mtetra
.207 .631 .951 r
.37484 .57891 .37835 .58104 .38399 .58096 .38044 .57984 Mtetra
.59 .882 .992 r
.38044 .57984 .38399 .58096 .38971 .57921 .38617 .57808 Mtetra
.814 .904 .904 r
.38617 .57808 .38971 .57921 .39551 .5758 .39202 .57365 Mtetra
.863 .822 .807 r
.39202 .57365 .39551 .5758 .40137 .57086 .39797 .56675 Mtetra
.848 .738 .742 r
.39797 .56675 .40137 .57086 .40727 .56466 .40398 .55782 Mtetra
.816 .67 .701 r
.40398 .55782 .40727 .56466 .4132 .55757 .41003 .54746 Mtetra
.782 .616 .675 r
.41003 .54746 .4132 .55757 .41914 .55001 .41608 .53639 Mtetra
.748 .572 .657 r
.41608 .53639 .41914 .55001 .42507 .54246 .42212 .52535 Mtetra
.715 .535 .644 r
.42212 .52535 .42507 .54246 .43099 .53539 .42811 .51509 Mtetra
.683 .502 .635 r
.42811 .51509 .43099 .53539 .43687 .52922 .43405 .50628 Mtetra
.652 .473 .629 r
.43405 .50628 .43687 .52922 .44272 .52429 .43992 .49947 Mtetra
.62 .446 .625 r
.43992 .49947 .44272 .52429 .44853 .52085 .44574 .49505 Mtetra
.588 .42 .622 r
.44574 .49505 .44853 .52085 .45432 .51904 .45149 .49322 Mtetra
.553 .395 .621 r
.45149 .49322 .45432 .51904 .46009 .51886 .45721 .49399 Mtetra
.514 .369 .622 r
.45721 .49399 .46009 .51886 .46585 .52017 .46291 .49715 Mtetra
.471 .344 .625 r
.46291 .49715 .46585 .52017 .47162 .52275 .46859 .50233 Mtetra
.42 .317 .632 r
.46859 .50233 .47162 .52275 .4774 .52623 .4743 .50899 Mtetra
.36 .292 .644 r
.4743 .50899 .4774 .52623 .4832 .53021 .48003 .51644 Mtetra
.286 .269 .665 r
.48003 .51644 .4832 .53021 .48904 .5342 .48581 .52396 Mtetra
.197 .258 .701 r
.48581 .52396 .48904 .5342 .49491 .53775 .49165 .53077 Mtetra
.109 .285 .761 r
.49165 .53077 .49491 .53775 .50082 .5404 .49753 .53615 Mtetra
.084 .401 .856 r
.49753 .53615 .50082 .5404 .50677 .54178 .50347 .5395 Mtetra
.253 .648 .963 r
.50347 .5395 .50677 .54178 .51275 .54163 .50945 .54038 Mtetra
.59 .882 .992 r
.50945 .54038 .51275 .54163 .51875 .5398 .51547 .53854 Mtetra
.813 .914 .907 r
.51547 .53854 .51875 .5398 .52476 .53628 .52149 .53398 Mtetra
.869 .835 .81 r
.52149 .53398 .52476 .53628 .53078 .53122 .52752 .52694 Mtetra
.856 .747 .743 r
.52752 .52694 .53078 .53122 .53679 .52488 .53354 .51784 Mtetra
.822 .675 .7 r
.53354 .51784 .53679 .52488 .5428 .51764 .53954 .50729 Mtetra
.785 .618 .673 r
.53954 .50729 .5428 .51764 .5488 .50992 .54552 .49602 Mtetra
.749 .572 .655 r
.54552 .49602 .5488 .50992 .55479 .50222 .55148 .48479 Mtetra
.715 .533 .642 r
.55148 .48479 .55479 .50222 .56077 .495 .55742 .47434 Mtetra
.683 .5 .634 r
.55742 .47434 .56077 .495 .56676 .48869 .56336 .46537 Mtetra
.651 .471 .628 r
.56336 .46537 .56676 .48869 .57277 .48364 .56932 .45841 Mtetra
.62 .445 .624 r
.56932 .45841 .57277 .48364 .5788 .4801 .57531 .45388 Mtetra
.588 .42 .622 r
.57531 .45388 .5788 .4801 .58487 .4782 .58134 .45196 Mtetra
.554 .396 .622 r
.58134 .45196 .58487 .4782 .59099 .47794 .58744 .45266 Mtetra
.518 .373 .624 r
.58744 .45266 .59099 .47794 .59716 .47921 .59362 .45579 Mtetra
.478 .351 .628 r
.59362 .45579 .59716 .47921 .60339 .48174 .59987 .46096 Mtetra
.433 .329 .636 r
.59987 .46096 .60339 .48174 .60966 .4852 .6062 .46763 Mtetra
.38 .308 .65 r
.6062 .46763 .60966 .4852 .61599 .48915 .6126 .4751 Mtetra
.317 .293 .673 r
.6126 .4751 .61599 .48915 .62235 .49313 .61904 .48263 Mtetra
.245 .29 .711 r
.61904 .48263 .62235 .49313 .62874 .49664 .62552 .48945 Mtetra
.175 .323 .775 r
.62552 .48945 .62874 .49664 .63513 .49926 .632 .49483 Mtetra
.156 .436 .871 r
.632 .49483 .63513 .49926 .6415 .50059 .63845 .49816 Mtetra
.294 .661 .972 r
.63845 .49816 .6415 .50059 .64785 .50037 .64484 .49897 Mtetra
.59 .882 .992 r
.64484 .49897 .64785 .50037 .65415 .49844 .65115 .49704 Mtetra
.812 .925 .911 r
.65115 .49704 .65415 .49844 .66039 .49481 .65737 .49236 Mtetra
.876 .849 .813 r
.65737 .49236 .66039 .49481 .66657 .48962 .66349 .48516 Mtetra
.864 .757 .743 r
.66349 .48516 .66657 .48962 .6727 .48314 .6695 .47588 Mtetra
.828 .68 .699 r
.6695 .47588 .6727 .48314 .67879 .47574 .67544 .46514 Mtetra
.789 .62 .671 r
.67544 .46514 .67879 .47574 .68484 .46786 .68132 .45367 Mtetra
.751 .571 .652 r
.68132 .45367 .68484 .46786 .69088 .46 .68718 .44223 Mtetra
.715 .532 .64 r
.68718 .44223 .69088 .46 .69695 .45263 .69307 .4316 Mtetra
.682 .498 .632 r
.69307 .4316 .69695 .45263 .70305 .44617 .69901 .42245 Mtetra
.65 .47 .626 r
.69901 .42245 .70305 .44617 .70922 .44099 .70504 .41535 Mtetra
.619 .444 .623 r
.70504 .41535 .70922 .44099 .71549 .43733 .71122 .41068 Mtetra
.588 .42 .622 r
.71122 .41068 .71549 .43733 .72186 .43534 .71756 .40867 Mtetra
.556 .398 .623 r
.71756 .40867 .72186 .43534 .72835 .43501 .72407 .40931 Mtetra
.522 .377 .626 r
.72407 .40931 .72835 .43501 .73496 .43621 .73077 .4124 Mtetra
.485 .357 .631 r
.73077 .4124 .73496 .43621 .74169 .4387 .73763 .41755 Mtetra
.444 .339 .64 r
.73763 .41755 .74169 .4387 .74851 .44212 .74464 .42421 Mtetra
.398 .323 .655 r
.74464 .42421 .74851 .44212 .7554 .44605 .75176 .4317 Mtetra
.345 .313 .68 r
.75176 .4317 .7554 .44605 .76234 .44999 .75894 .43924 Mtetra
.286 .317 .719 r
.75894 .43924 .76234 .44999 .76928 .45348 .76612 .44607 Mtetra
.231 .354 .783 r
.76612 .44607 .76928 .45348 .77619 .45605 .77324 .45143 Mtetra
.217 .462 .879 r
.77324 .45143 .77619 .45605 .78302 .45732 .78024 .45472 Mtetra
.33 .671 .976 r
.78024 .45472 .78302 .45732 .78977 .45702 .78708 .45547 Mtetra
.59 .882 .992 r
.78708 .45547 .78977 .45702 .79639 .455 .79371 .45344 Mtetra
.81 .936 .913 r
.79371 .45344 .79639 .455 .80288 .45125 .80013 .44863 Mtetra
.884 .865 .816 r
.80013 .44863 .80288 .45125 .80924 .44592 .80633 .44126 Mtetra
.873 .768 .744 r
.80633 .44126 .80924 .44592 .81549 .43929 .81235 .4318 Mtetra
.835 .686 .698 r
.81235 .4318 .81549 .43929 .82164 .43172 .81821 .42086 Mtetra
.793 .622 .668 r
.81821 .42086 .82164 .43172 .82775 .42368 .82398 .40918 Mtetra
.753 .571 .65 r
.82398 .40918 .82775 .42368 .83385 .41565 .82973 .39753 Mtetra
.716 .53 .638 r
.82973 .39753 .83385 .41565 .83999 .40811 .83553 .3867 Mtetra
.681 .496 .63 r
.83553 .3867 .83999 .40811 .84621 .4015 .84146 .37737 Mtetra
.649 .468 .625 r
.84146 .37737 .84621 .4015 .85256 .39618 .84759 .37011 Mtetra
.618 .443 .622 r
.84759 .37011 .85256 .39618 .85907 .39241 .85396 .36532 Mtetra
.588 .42 .622 r
.85396 .36532 .85907 .39241 .86577 .39031 .86062 .36321 Mtetra
.557 .4 .624 r
.86062 .36321 .86577 .39031 .87266 .3899 .86758 .36377 Mtetra
.525 .381 .627 r
.86758 .36377 .87266 .3899 .87976 .39104 .87484 .36681 Mtetra
.492 .364 .634 r
.87484 .36681 .87976 .39104 .88702 .39347 .88237 .37194 Mtetra
.455 .348 .644 r
.88237 .37194 .88702 .39347 .89444 .39685 .89013 .37859 Mtetra
.415 .337 .66 r
.89013 .37859 .89444 .39685 .90195 .40074 .89804 .38608 Mtetra
.801 .624 .662 r
.28951 .56477 .29258 .57491 .29868 .56406 .29583 .55073 Mtetra
.765 .584 .652 r
.29583 .55073 .29868 .56406 .30471 .55398 .30206 .53775 Mtetra
.727 .546 .646 r
.30206 .53775 .30471 .55398 .31064 .54533 .30813 .52672 Mtetra
.687 .51 .642 r
.30813 .52672 .31064 .54533 .31643 .53866 .31402 .51835 Mtetra
.643 .473 .638 r
.31402 .51835 .31643 .53866 .32208 .53435 .3197 .51315 Mtetra
.593 .434 .636 r
.3197 .51315 .32208 .53435 .32758 .5326 .32518 .51139 Mtetra
.533 .39 .633 r
.32518 .51139 .32758 .5326 .33294 .53342 .33046 .51307 Mtetra
.457 .339 .631 r
.33046 .51307 .33294 .53342 .33819 .53661 .33559 .51793 Mtetra
.357 .276 .626 r
.33559 .51793 .33819 .53661 .34336 .5418 .34061 .52548 Mtetra
.219 .193 .615 r
.34061 .52548 .34336 .5418 .34849 .54844 .34556 .535 Mtetra
.021 .082 .587 r
.34556 .535 .34849 .54844 .35362 .55587 .3505 .54562 Mtetra
0 0 .519 r
.3505 .54562 .35362 .55587 .35878 .56336 .35549 .55633 Mtetra
0 0 .389 r
.35549 .55633 .35878 .56336 .36402 .57015 .36058 .56613 Mtetra
.719 .247 0 r
.36058 .56613 .36402 .57015 .36937 .57554 .3658 .57403 Mtetra
.693 .151 0 r
.3658 .57403 .36937 .57554 .37484 .57891 .37119 .57923 Mtetra
.45 0 0 r
.37119 .57923 .37484 .57891 .38044 .57984 .37676 .58111 Mtetra
0 0 0 r
.37676 .58111 .38044 .57984 .38617 .57808 .38251 .57935 Mtetra
.796 .999 .833 r
.38251 .57935 .38617 .57808 .39202 .57365 .38842 .57395 Mtetra
.931 .918 .78 r
.38842 .57395 .39202 .57365 .39797 .56675 .39445 .56522 Mtetra
.92 .814 .726 r
.39445 .56522 .39797 .56675 .40398 .55782 .40058 .55374 Mtetra
.884 .736 .692 r
.40058 .55374 .40398 .55782 .41003 .54746 .40675 .54035 Mtetra
.845 .675 .672 r
.40675 .54035 .41003 .54746 .41608 .53639 .41292 .52602 Mtetra
.806 .626 .659 r
.41292 .52602 .41608 .53639 .42212 .52535 .41907 .51175 Mtetra
.767 .584 .65 r
.41907 .51175 .42212 .52535 .42811 .51509 .42515 .49857 Mtetra
.728 .545 .644 r
.42515 .49857 .42811 .51509 .43405 .50628 .43114 .48735 Mtetra
.687 .509 .64 r
.43114 .48735 .43405 .50628 .43992 .49947 .43705 .47882 Mtetra
.643 .472 .637 r
.43705 .47882 .43992 .49947 .44574 .49505 .44287 .4735 Mtetra
.593 .434 .636 r
.44287 .4735 .44574 .49505 .45149 .49322 .4486 .47166 Mtetra
.535 .393 .635 r
.4486 .47166 .45149 .49322 .45721 .49399 .45427 .47329 Mtetra
.465 .347 .634 r
.45427 .47329 .45721 .49399 .46291 .49715 .45991 .47814 Mtetra
.377 .292 .633 r
.45991 .47814 .46291 .49715 .46859 .50233 .46553 .48571 Mtetra
.26 .225 .629 r
.46553 .48571 .46859 .50233 .4743 .50899 .47116 .49528 Mtetra
.097 .139 .616 r
.47116 .49528 .4743 .50899 .48003 .51644 .47683 .50595 Mtetra
0 .03 .582 r
.47683 .50595 .48003 .51644 .48581 .52396 .48255 .51673 Mtetra
0 0 .504 r
.48255 .51673 .48581 .52396 .49165 .53077 .48834 .52658 Mtetra
.605 .143 0 r
.48834 .52658 .49165 .53077 .49753 .53615 .49421 .53452 Mtetra
.625 .068 0 r
.49421 .53452 .49753 .53615 .50347 .5395 .50014 .53971 Mtetra
.399 0 0 r
.50014 .53971 .50347 .5395 .50945 .54038 .50613 .54155 Mtetra
0 0 0 r
.50613 .54155 .50945 .54038 .51547 .53854 .51216 .53971 Mtetra
.772 .996 .81 r
.51216 .53971 .51547 .53854 .52149 .53398 .51821 .53417 Mtetra
.936 .936 .773 r
.51821 .53417 .52149 .53398 .52752 .52694 .52426 .52527 Mtetra
.932 .83 .721 r
.52426 .52527 .52752 .52694 .53354 .51784 .53029 .51359 Mtetra
.895 .746 .688 r
.53029 .51359 .53354 .51784 .53954 .50729 .5363 .49998 Mtetra
.853 .681 .668 r
.5363 .49998 .53954 .50729 .54552 .49602 .54227 .4854 Mtetra
.811 .629 .655 r
.54227 .4854 .54552 .49602 .55148 .48479 .5482 .47091 Mtetra
.77 .584 .647 r
.5482 .47091 .55148 .48479 .55742 .47434 .55412 .45751 Mtetra
.729 .544 .642 r
.55412 .45751 .55742 .47434 .56336 .46537 .56002 .44609 Mtetra
.686 .507 .638 r
.56002 .44609 .56336 .46537 .56932 .45841 .56594 .43741 Mtetra
.642 .471 .636 r
.56594 .43741 .56932 .45841 .57531 .45388 .5719 .43196 Mtetra
.593 .434 .636 r
.5719 .43196 .57531 .45388 .58134 .45196 .57791 .43003 Mtetra
.538 .396 .636 r
.57791 .43003 .58134 .45196 .58744 .45266 .584 .43161 Mtetra
.473 .354 .637 r
.584 .43161 .58744 .45266 .59362 .45579 .59018 .43644 Mtetra
.395 .308 .639 r
.59018 .43644 .59362 .45579 .59987 .46096 .59646 .44403 Mtetra
.294 .253 .64 r
.59646 .44403 .59987 .46096 .6062 .46763 .60283 .45363 Mtetra
.161 .186 .639 r
.60283 .45363 .6062 .46763 .6126 .4751 .60929 .46436 Mtetra
0 .106 .628 r
.60929 .46436 .6126 .4751 .61904 .48263 .61582 .47519 Mtetra
0 .02 .593 r
.61582 .47519 .61904 .48263 .62552 .48945 .62238 .48509 Mtetra
0 0 .517 r
.62238 .48509 .62552 .48945 .632 .49483 .62894 .49305 Mtetra
.533 0 0 r
.62894 .49305 .632 .49483 .63845 .49816 .63546 .49824 Mtetra
.341 0 0 r
.63546 .49824 .63845 .49816 .64484 .49897 .6419 .50003 Mtetra
0 0 0 r
.6419 .50003 .64484 .49897 .65115 .49704 .64823 .49809 Mtetra
.741 .987 .781 r
.64823 .49809 .65115 .49704 .65737 .49236 .65443 .49242 Mtetra
.938 .953 .761 r
.65443 .49242 .65737 .49236 .66349 .48516 .66049 .48334 Mtetra
.945 .847 .715 r
.66049 .48334 .66349 .48516 .6695 .47588 .66642 .47145 Mtetra
.908 .757 .683 r
.66642 .47145 .6695 .47588 .67544 .46514 .67223 .45761 Mtetra
.862 .687 .663 r
.67223 .45761 .67544 .46514 .68132 .45367 .67797 .4428 Mtetra
.817 .631 .651 r
.67797 .4428 .68132 .45367 .68718 .44223 .68368 .42807 Mtetra
.773 .584 .644 r
.68368 .42807 .68718 .44223 .69307 .4316 .6894 .41444 Mtetra
.729 .543 .639 r
.6894 .41444 .69307 .4316 .69901 .42245 .6952 .40283 Mtetra
.686 .505 .636 r
.6952 .40283 .69901 .42245 .70504 .41535 .70113 .39397 Mtetra
.641 .469 .635 r
.70113 .39397 .70504 .41535 .71122 .41068 .70723 .38839 Mtetra
.593 .434 .636 r
.70723 .38839 .71122 .41068 .71756 .40867 .71353 .38636 Mtetra
.54 .399 .637 r
.71353 .38636 .71756 .40867 .72407 .40931 .72007 .38788 Mtetra
.481 .361 .64 r
.72007 .38788 .72407 .40931 .73077 .4124 .72685 .3927 Mtetra
.411 .321 .644 r
.72685 .3927 .73077 .4124 .73763 .41755 .73384 .40029 Mtetra
.325 .277 .649 r
.73384 .40029 .73763 .41755 .74464 .42421 .74103 .40993 Mtetra
.215 .226 .656 r
.74103 .40993 .74464 .42421 .75176 .4317 .74836 .4207 Mtetra
.071 .169 .661 r
.74836 .4207 .75176 .4317 .75894 .43924 .75576 .43157 Mtetra
0 .11 .656 r
.75576 .43157 .75894 .43924 .76612 .44607 .76316 .44151 Mtetra
0 .074 .626 r
.76316 .44151 .76612 .44607 .77324 .45143 .77048 .44949 Mtetra
.422 0 0 r
.77048 .44949 .77324 .45143 .78024 .45472 .77764 .45466 Mtetra
.275 0 0 r
.77764 .45466 .78024 .45472 .78708 .45547 .78457 .4564 Mtetra
0 0 0 r
.78457 .4564 .78708 .45547 .79371 .45344 .79123 .45436 Mtetra
.702 .97 .744 r
.79123 .45436 .79371 .45344 .80013 .44863 .79759 .44855 Mtetra
.934 .967 .741 r
.79759 .44855 .80013 .44863 .80633 .44126 .80365 .43928 Mtetra
.958 .865 .704 r
.80365 .43928 .80633 .44126 .81235 .4318 .80945 .42718 Mtetra
.922 .77 .676 r
.80945 .42718 .81235 .4318 .81821 .42086 .81505 .4131 Mtetra
.873 .695 .658 r
.81505 .4131 .81821 .42086 .82398 .40918 .82052 .39804 Mtetra
.823 .634 .647 r
.82052 .39804 .82398 .40918 .82973 .39753 .82596 .38307 Mtetra
.776 .584 .64 r
.82596 .38307 .82973 .39753 .83553 .3867 .83147 .36921 Mtetra
.73 .541 .636 r
.83147 .36921 .83553 .3867 .84146 .37737 .83714 .35739 Mtetra
.685 .503 .634 r
.83714 .35739 .84146 .37737 .84759 .37011 .84307 .34836 Mtetra
.64 .468 .634 r
.84307 .34836 .84759 .37011 .85396 .36532 .84932 .34265 Mtetra
.593 .434 .636 r
.84932 .34265 .85396 .36532 .86062 .36321 .85595 .34051 Mtetra
.543 .401 .638 r
.85595 .34051 .86062 .36321 .86758 .36377 .86298 .34197 Mtetra
.488 .368 .642 r
.86298 .34197 .86758 .36377 .87484 .36681 .8704 .34675 Mtetra
.425 .334 .649 r
.8704 .34675 .87484 .36681 .88237 .37194 .87818 .35434 Mtetra
.351 .298 .657 r
.87818 .35434 .88237 .37194 .89013 .37859 .88625 .364 Mtetra
.26 .259 .668 r
.88625 .364 .89013 .37859 .89804 .38608 .89452 .3748 Mtetra
.861 .685 .662 r
.28616 .55856 .28951 .56477 .29583 .55073 .2927 .54166 Mtetra
.823 .643 .659 r
.2927 .54166 .29583 .55073 .30206 .53775 .29911 .52609 Mtetra
.781 .602 .658 r
.29911 .52609 .30206 .53775 .30813 .52672 .30532 .51293 Mtetra
.734 .561 .658 r
.30532 .51293 .30813 .52672 .31402 .51835 .3113 .50305 Mtetra
.676 .515 .66 r
.3113 .50305 .31402 .51835 .3197 .51315 .31703 .49706 Mtetra
.603 .461 .661 r
.31703 .49706 .3197 .51315 .32518 .51139 .32249 .49528 Mtetra
.501 .39 .66 r
.32249 .49528 .32518 .51139 .33046 .51307 .32771 .49773 Mtetra
.348 .29 .65 r
.32771 .49773 .33046 .51307 .33559 .51793 .33274 .50408 Mtetra
.107 .136 .608 r
.33274 .50408 .33559 .51793 .34061 .52548 .33761 .51374 Mtetra
0 0 .487 r
.33761 .51374 .34061 .52548 .34556 .535 .3424 .52584 Mtetra
0 0 .254 r
.3424 .52584 .34556 .535 .3505 .54562 .34718 .53932 Mtetra
.86 .472 0 r
.34718 .53932 .3505 .54562 .35549 .55633 .35201 .55294 Mtetra
.902 .488 .141 r
.35201 .55294 .35549 .55633 .36058 .56613 .35695 .56546 Mtetra
.864 .441 .214 r
.35695 .56546 .36058 .56613 .3658 .57403 .36207 .57566 Mtetra
.775 .344 .225 r
.36207 .57566 .3658 .57403 .37119 .57923 .36739 .58251 Mtetra
.612 .165 .165 r
.36739 .58251 .37119 .57923 .37676 .58111 .37294 .58527 Mtetra
.249 0 0 r
.37294 .58527 .37676 .58111 .38251 .57935 .37871 .5835 Mtetra
0 0 0 r
.37871 .5835 .38251 .57935 .38842 .57395 .38467 .57723 Mtetra
.921 .968 .672 r
.38467 .57723 .38842 .57395 .39445 .56522 .3908 .56682 Mtetra
.973 .889 .683 r
.3908 .56682 .39445 .56522 .40058 .55374 .39704 .55304 Mtetra
.948 .807 .672 r
.39704 .55304 .40058 .55374 .40675 .54035 .40333 .5369 Mtetra
.91 .743 .663 r
.40333 .5369 .40675 .54035 .41292 .52602 .40963 .51962 Mtetra
.87 .691 .657 r
.40963 .51962 .41292 .52602 .41907 .51175 .41588 .50247 Mtetra
.829 .646 .655 r
.41588 .50247 .41907 .51175 .42515 .49857 .42205 .48666 Mtetra
.784 .603 .655 r
.42205 .48666 .42515 .49857 .43114 .48735 .42812 .47328 Mtetra
.735 .56 .656 r
.42812 .47328 .43114 .48735 .43705 .47882 .43406 .46323 Mtetra
.676 .514 .659 r
.43406 .46323 .43705 .47882 .44287 .4735 .43989 .45711 Mtetra
.603 .461 .661 r
.43989 .45711 .44287 .4735 .4486 .47166 .44561 .45525 Mtetra
.506 .395 .662 r
.44561 .45525 .4486 .47166 .45427 .47329 .45124 .45766 Mtetra
.37 .307 .656 r
.45124 .45766 .45427 .47329 .45991 .47814 .45682 .46401 Mtetra
.167 .181 .63 r
.45682 .46401 .45991 .47814 .46553 .48571 .46238 .47372 Mtetra
0 0 .552 r
.46238 .47372 .46553 .48571 .47116 .49528 .46795 .4859 Mtetra
0 0 .383 r
.46795 .4859 .47116 .49528 .47683 .50595 .47356 .49946 Mtetra
.768 .383 0 r
.47356 .49946 .47683 .50595 .48255 .51673 .47924 .51318 Mtetra
.869 .435 .029 r
.47924 .51318 .48255 .51673 .48834 .52658 .48499 .52578 Mtetra
.852 .403 .133 r
.48499 .52578 .48834 .52658 .49421 .53452 .49083 .53604 Mtetra
.766 .311 .167 r
.49083 .53604 .49421 .53452 .50014 .53971 .49676 .54292 Mtetra
.598 .136 .127 r
.49676 .54292 .50014 .53971 .50613 .54155 .50276 .54564 Mtetra
.249 0 0 r
.50276 .54564 .50613 .54155 .51216 .53971 .50881 .54379 Mtetra
0 0 0 r
.50881 .54379 .51216 .53971 .51821 .53417 .51489 .53737 Mtetra
.89 .959 .622 r
.51489 .53737 .51821 .53417 .52426 .52527 .52097 .52677 Mtetra
.98 .904 .661 r
.52097 .52677 .52426 .52527 .53029 .51359 .52703 .51275 Mtetra
.962 .822 .659 r
.52703 .51275 .53029 .51359 .5363 .49998 .53305 .49636 Mtetra
.924 .754 .654 r
.53305 .49636 .5363 .49998 .54227 .4854 .53903 .47881 Mtetra
.881 .698 .651 r
.53903 .47881 .54227 .4854 .5482 .47091 .54497 .46139 Mtetra
.836 .65 .651 r
.54497 .46139 .5482 .47091 .55412 .45751 .55087 .44534 Mtetra
.788 .604 .652 r
.55087 .44534 .55412 .45751 .56002 .44609 .55675 .43175 Mtetra
.735 .56 .655 r
.55675 .43175 .56002 .44609 .56594 .43741 .56265 .42152 Mtetra
.675 .513 .658 r
.56265 .42152 .56594 .43741 .5719 .43196 .56858 .41527 Mtetra
.603 .461 .661 r
.56858 .41527 .5719 .43196 .57791 .43003 .57458 .41332 Mtetra
.511 .4 .664 r
.57458 .41332 .57791 .43003 .584 .43161 .58066 .41568 Mtetra
.389 .323 .661 r
.58066 .41568 .584 .43161 .59018 .43644 .58685 .42203 Mtetra
.219 .22 .646 r
.58685 .42203 .59018 .43644 .59646 .44403 .59315 .43178 Mtetra
0 .078 .6 r
.59315 .43178 .59646 .44403 .60283 .45363 .59957 .44402 Mtetra
0 0 .49 r
.59957 .44402 .60283 .45363 .60929 .46436 .60609 .45767 Mtetra
.639 .272 0 r
.60609 .45767 .60929 .46436 .61582 .47519 .61269 .47147 Mtetra
.806 .36 0 r
.61269 .47147 .61582 .47519 .62238 .48509 .61933 .48415 Mtetra
.828 .353 .033 r
.61933 .48415 .62238 .48509 .62894 .49305 .62597 .49446 Mtetra
.751 .27 .098 r
.62597 .49446 .62894 .49305 .63546 .49824 .63255 .50135 Mtetra
.581 .103 .084 r
.63255 .50135 .63546 .49824 .6419 .50003 .63904 .50404 Mtetra
.249 0 0 r
.63904 .50404 .6419 .50003 .64823 .49809 .6454 .5021 Mtetra
0 0 0 r
.6454 .5021 .64823 .49809 .65443 .49242 .65159 .49552 Mtetra
.841 .933 .556 r
.65159 .49552 .65443 .49242 .66049 .48334 .65761 .48473 Mtetra
.98 .915 .628 r
.65761 .48473 .66049 .48334 .66642 .47145 .66347 .47047 Mtetra
.976 .838 .64 r
.66347 .47047 .66642 .47145 .67223 .45761 .66919 .45382 Mtetra
.938 .767 .642 r
.66919 .45382 .67223 .45761 .67797 .4428 .67481 .436 Mtetra
.893 .706 .643 r
.67481 .436 .67797 .4428 .68368 .42807 .68038 .41831 Mtetra
.844 .654 .645 r
.68038 .41831 .68368 .42807 .6894 .41444 .68598 .402 Mtetra
.792 .605 .649 r
.68598 .402 .6894 .41444 .6952 .40283 .69167 .38819 Mtetra
.736 .559 .652 r
.69167 .38819 .6952 .40283 .70113 .39397 .69751 .37778 Mtetra
.674 .512 .657 r
.69751 .37778 .70113 .39397 .70723 .38839 .70355 .37139 Mtetra
.603 .461 .661 r
.70355 .37139 .70723 .38839 .71353 .38636 .70984 .36934 Mtetra
.516 .404 .665 r
.70984 .36934 .71353 .38636 .72007 .38788 .71641 .37165 Mtetra
.406 .337 .666 r
.71641 .37165 .72007 .38788 .72685 .3927 .72325 .37799 Mtetra
.262 .252 .659 r
.72325 .37799 .72685 .3927 .73384 .40029 .73037 .38776 Mtetra
.066 .143 .635 r
.73037 .38776 .73384 .40029 .74103 .40993 .73772 .40006 Mtetra
0 .003 .57 r
.73772 .40006 .74103 .40993 .74836 .4207 .74523 .41379 Mtetra
0 0 .441 r
.74523 .41379 .74836 .4207 .75576 .43157 .75284 .42767 Mtetra
.707 .262 0 r
.75284 .42767 .75576 .43157 .76316 .44151 .76044 .44042 Mtetra
.783 .285 0 r
.76044 .44042 .76316 .44151 .77048 .44949 .76795 .45078 Mtetra
.727 .219 .014 r
.76795 .45078 .77048 .44949 .77764 .45466 .77526 .45767 Mtetra
.561 .066 .037 r
.77526 .45767 .77764 .45466 .78457 .4564 .78228 .46031 Mtetra
.249 0 0 r
.78228 .46031 .78457 .4564 .79123 .45436 .78897 .45827 Mtetra
0 0 0 r
.78897 .45827 .79123 .45436 .79759 .44855 .79528 .45154 Mtetra
.769 .886 .471 r
.79528 .45154 .79759 .44855 .80365 .43928 .80123 .44054 Mtetra
.968 .917 .58 r
.80123 .44054 .80365 .43928 .80945 .42718 .80685 .42604 Mtetra
.989 .852 .614 r
.80685 .42604 .80945 .42718 .81505 .4131 .81222 .40912 Mtetra
.954 .78 .627 r
.81222 .40912 .81505 .4131 .82052 .39804 .81744 .39102 Mtetra
.906 .715 .634 r
.81744 .39102 .82052 .39804 .82596 .38307 .82261 .37305 Mtetra
.852 .658 .639 r
.82261 .37305 .82596 .38307 .83147 .36921 .82787 .35649 Mtetra
.796 .607 .645 r
.82787 .35649 .83147 .36921 .83714 .35739 .83333 .34246 Mtetra
.737 .558 .65 r
.83333 .34246 .83714 .35739 .84307 .34836 .83909 .33185 Mtetra
.674 .51 .656 r
.83909 .33185 .84307 .34836 .84932 .34265 .84525 .32531 Mtetra
.603 .461 .661 r
.84525 .32531 .84932 .34265 .85595 .34051 .85186 .32316 Mtetra
.521 .408 .666 r
.85186 .32316 .85595 .34051 .86298 .34197 .85895 .32541 Mtetra
.422 .349 .67 r
.85895 .32541 .86298 .34197 .8704 .34675 .86652 .33174 Mtetra
.299 .28 .669 r
.86652 .33174 .8704 .34675 .87818 .35434 .87452 .34153 Mtetra
.14 .195 .659 r
.87452 .34153 .87818 .35434 .88625 .364 .88288 .35387 Mtetra
0 .091 .627 r
.88288 .35387 .88625 .364 .89452 .3748 .89149 .36766 Mtetra
.921 .752 .656 r
.2825 .5566 .28616 .55856 .2927 .54166 .28924 .53722 Mtetra
.886 .713 .661 r
.28924 .53722 .2927 .54166 .29911 .52609 .29582 .5194 Mtetra
.847 .676 .67 r
.29582 .5194 .29911 .52609 .30532 .51293 .30217 .5044 Mtetra
.798 .636 .681 r
.30217 .5044 .30532 .51293 .3113 .50305 .30825 .49322 Mtetra
.729 .587 .696 r
.30825 .49322 .3113 .50305 .31703 .49706 .31401 .48655 Mtetra
.621 .517 .714 r
.31401 .48655 .31703 .49706 .32249 .49528 .31947 .48476 Mtetra
.422 .392 .72 r
.31947 .48476 .32249 .49528 .32771 .49773 .32465 .48786 Mtetra
.02 .136 .646 r
.32465 .48786 .32771 .49773 .33274 .50408 .32958 .4955 Mtetra
0 0 .342 r
.32958 .4955 .33274 .50408 .33761 .51374 .33434 .50699 Mtetra
.869 .492 .008 r
.33434 .50699 .33761 .51374 .3424 .52584 .33899 .52133 Mtetra
.932 .552 .201 r
.33899 .52133 .3424 .52584 .34718 .53932 .34362 .53729 Mtetra
.92 .547 .295 r
.34362 .53729 .34718 .53932 .35201 .55294 .34831 .55346 Mtetra
.884 .516 .342 r
.34831 .55346 .35201 .55294 .35695 .56546 .35313 .56835 Mtetra
.832 .466 .361 r
.35313 .56835 .35695 .56546 .36207 .57566 .35815 .58056 Mtetra
.757 .388 .355 r
.35815 .58056 .36207 .57566 .36739 .58251 .36342 .58888 Mtetra
.633 .257 .314 r
.36342 .58888 .36739 .58251 .37294 .58527 .36895 .5924 Mtetra
.386 .01 .198 r
.36895 .5924 .37294 .58527 .37871 .5835 .37474 .59064 Mtetra
0 0 0 r
.37474 .59064 .37871 .5835 .38467 .57723 .38077 .58359 Mtetra
.76 .873 .449 r
.38077 .58359 .38467 .57723 .3908 .56682 .38699 .57171 Mtetra
.968 .921 .591 r
.38699 .57171 .3908 .56682 .39704 .55304 .39334 .5559 Mtetra
.988 .867 .626 r
.39334 .5559 .39704 .55304 .40333 .5369 .39975 .53737 Mtetra
.966 .811 .638 r
.39975 .53737 .40333 .5369 .40963 .51962 .40617 .51753 Mtetra
.935 .764 .646 r
.40617 .51753 .40963 .51962 .41588 .50247 .41254 .49785 Mtetra
.898 .722 .655 r
.41254 .49785 .41588 .50247 .42205 .48666 .4188 .47977 Mtetra
.855 .681 .666 r
.4188 .47977 .42205 .48666 .42812 .47328 .42493 .46454 Mtetra
.802 .639 .679 r
.42493 .46454 .42812 .47328 .43406 .46323 .43092 .45317 Mtetra
.73 .587 .696 r
.43092 .45317 .43406 .46323 .43989 .45711 .43677 .44637 Mtetra
.621 .517 .714 r
.43677 .44637 .43989 .45711 .44561 .45525 .44248 .4445 Mtetra
.436 .401 .722 r
.44248 .4445 .44561 .45525 .45124 .45766 .44809 .44757 Mtetra
.099 .19 .672 r
.44809 .44757 .45124 .45766 .45682 .46401 .45363 .45523 Mtetra
0 0 .458 r
.45363 .45523 .45682 .46401 .46238 .47372 .45914 .46677 Mtetra
.779 .406 0 r
.45914 .46677 .46238 .47372 .46795 .4859 .46466 .48122 Mtetra
.904 .506 .094 r
.46466 .48122 .46795 .4859 .47356 .49946 .47022 .49729 Mtetra
.915 .52 .22 r
.47022 .49729 .47356 .49946 .47924 .51318 .47585 .51358 Mtetra
.886 .496 .286 r
.47585 .51358 .47924 .51318 .48499 .52578 .48157 .52859 Mtetra
.834 .447 .318 r
.48157 .52859 .48499 .52578 .49083 .53604 .4874 .54089 Mtetra
.755 .369 .323 r
.4874 .54089 .49083 .53604 .49676 .54292 .49333 .54924 Mtetra
.626 .24 .293 r
.49333 .54924 .49676 .54292 .50276 .54564 .49934 .55274 Mtetra
.386 .01 .198 r
.49934 .55274 .50276 .54564 .50881 .54379 .50542 .55089 Mtetra
0 0 0 r
.50542 .55089 .50881 .54379 .51489 .53737 .51153 .54369 Mtetra
.669 .804 .353 r
.51153 .54369 .51489 .53737 .52097 .52677 .51765 .5316 Mtetra
.942 .911 .531 r
.51765 .5316 .52097 .52677 .52703 .51275 .52375 .51553 Mtetra
.993 .878 .591 r
.52375 .51553 .52703 .51275 .53305 .49636 .5298 .49671 Mtetra
.98 .825 .616 r
.5298 .49671 .53305 .49636 .53903 .47881 .5358 .47657 Mtetra
.95 .776 .632 r
.5358 .47657 .53903 .47881 .54497 .46139 .54175 .4566 Mtetra
.911 .731 .646 r
.54175 .4566 .54497 .46139 .55087 .44534 .54766 .43825 Mtetra
.864 .688 .661 r
.54766 .43825 .55087 .44534 .55675 .43175 .55354 .42279 Mtetra
.807 .642 .677 r
.55354 .42279 .55675 .43175 .56265 .42152 .55943 .41123 Mtetra
.731 .588 .696 r
.55943 .41123 .56265 .42152 .56858 .41527 .56535 .40428 Mtetra
.621 .517 .714 r
.56535 .40428 .56858 .41527 .57458 .41332 .57134 .40232 Mtetra
.449 .41 .723 r
.57134 .40232 .57458 .41332 .58066 .41568 .57743 .40535 Mtetra
.164 .235 .691 r
.57743 .40535 .58066 .41568 .58685 .42203 .58363 .41302 Mtetra
0 0 .549 r
.58363 .41302 .58685 .42203 .59315 .43178 .58996 .42462 Mtetra
.65 .295 0 r
.58996 .42462 .59315 .43178 .59957 .44402 .59641 .43915 Mtetra
.847 .438 0 r
.59641 .43915 .59957 .44402 .60609 .45767 .60299 .45534 Mtetra
.898 .48 .122 r
.60299 .45534 .60609 .45767 .61269 .47147 .60965 .47175 Mtetra
.883 .468 .216 r
.60965 .47175 .61269 .47147 .61933 .48415 .61636 .48686 Mtetra
.833 .423 .266 r
.61636 .48686 .61933 .48415 .62597 .49446 .62307 .49924 Mtetra
.75 .346 .285 r
.62307 .49924 .62597 .49446 .63255 .50135 .62972 .50762 Mtetra
.617 .221 .269 r
.62972 .50762 .63255 .50135 .63904 .50404 .63626 .51109 Mtetra
.386 .01 .198 r
.63626 .51109 .63904 .50404 .6454 .5021 .64265 .50915 Mtetra
0 0 .024 r
.64265 .50915 .6454 .5021 .65159 .49552 .64885 .50179 Mtetra
0 0 0 r
.64885 .50179 .65159 .49552 .65761 .48473 .65485 .48948 Mtetra
.891 .881 .45 r
.65485 .48948 .65761 .48473 .66347 .47047 .66065 .47315 Mtetra
.988 .881 .543 r
.66065 .47315 .66347 .47047 .66919 .45382 .6663 .45404 Mtetra
.992 .837 .587 r
.6663 .45404 .66919 .45382 .67481 .436 .67183 .43359 Mtetra
.965 .789 .614 r
.67183 .43359 .67481 .436 .68038 .41831 .67732 .41333 Mtetra
.925 .741 .635 r
.67732 .41333 .68038 .41831 .68598 .402 .68282 .3947 Mtetra
.875 .694 .655 r
.68282 .3947 .68598 .402 .69167 .38819 .68842 .379 Mtetra
.812 .645 .675 r
.68842 .379 .69167 .38819 .69751 .37778 .6942 .36724 Mtetra
.732 .588 .695 r
.6942 .36724 .69751 .37778 .70355 .37139 .7002 .36015 Mtetra
.621 .517 .714 r
.7002 .36015 .70355 .37139 .70984 .36934 .70648 .35809 Mtetra
.461 .418 .724 r
.70648 .35809 .70984 .36934 .71641 .37165 .71308 .36107 Mtetra
.22 .272 .705 r
.71308 .36107 .71641 .37165 .72325 .37799 .72 .36874 Mtetra
0 .063 .614 r
.72 .36874 .72325 .37799 .73037 .38776 .72723 .38039 Mtetra
0 0 .422 r
.72723 .38039 .73037 .38776 .73772 .40006 .73471 .395 Mtetra
.751 .344 0 r
.73471 .395 .73772 .40006 .74523 .41379 .7424 .4113 Mtetra
.858 .42 0 r
.7424 .4113 .74523 .41379 .75284 .42767 .75019 .42781 Mtetra
.869 .428 .125 r
.75019 .42781 .75284 .42767 .76044 .44042 .75798 .44303 Mtetra
.828 .392 .202 r
.75798 .44303 .76044 .44042 .76795 .45078 .76565 .45547 Mtetra
.744 .319 .241 r
.76565 .45547 .76795 .45078 .77526 .45767 .77309 .46388 Mtetra
.608 .2 .244 r
.77309 .46388 .77526 .45767 .78228 .46031 .78021 .46731 Mtetra
.386 .01 .198 r
.78021 .46731 .78228 .46031 .78897 .45827 .78693 .46527 Mtetra
.026 0 .073 r
.78693 .46527 .78897 .45827 .79528 .45154 .79321 .45774 Mtetra
0 0 0 r
.79321 .45774 .79528 .45154 .80123 .44054 .79907 .44521 Mtetra
.811 .823 .346 r
.79907 .44521 .80123 .44054 .80685 .42604 .80455 .42861 Mtetra
.966 .87 .474 r
.80455 .42861 .80685 .42604 .81222 .40912 .80974 .40919 Mtetra
.998 .846 .545 r
.80974 .40919 .81222 .40912 .81744 .39102 .81475 .38844 Mtetra
.981 .801 .589 r
.81475 .38844 .81744 .39102 .82261 .37305 .81971 .36787 Mtetra
.94 .753 .621 r
.81971 .36787 .82261 .37305 .82787 .35649 .82477 .34896 Mtetra
.886 .702 .648 r
.82477 .34896 .82787 .35649 .83333 .34246 .83005 .33301 Mtetra
.818 .649 .672 r
.83005 .33301 .83333 .34246 .83909 .33185 .83569 .32105 Mtetra
.732 .588 .695 r
.83569 .32105 .83909 .33185 .84525 .32531 .84177 .31381 Mtetra
.621 .517 .714 r
.84177 .31381 .84525 .32531 .85186 .32316 .84838 .31164 Mtetra
.472 .425 .724 r
.84838 .31164 .85186 .32316 .85895 .32541 .85553 .31458 Mtetra
.266 .303 .714 r
.85553 .31458 .85895 .32541 .86652 .33174 .86323 .32224 Mtetra
0 .14 .66 r
.86323 .32224 .86652 .33174 .87452 .34153 .87144 .33393 Mtetra
0 0 .534 r
.87144 .33393 .87452 .34153 .88288 .35387 .88005 .34861 Mtetra
0 0 .343 r
.88005 .34861 .88288 .35387 .89149 .36766 .88895 .36499 Mtetra
.969 .816 .635 r
.27852 .55878 .2825 .5566 .28924 .53722 .28544 .53733 Mtetra
.948 .789 .651 r
.28544 .53733 .28924 .53722 .29582 .5194 .29218 .51766 Mtetra
.921 .766 .673 r
.29218 .51766 .29582 .5194 .30217 .5044 .29866 .50114 Mtetra
.883 .746 .705 r
.29866 .50114 .30217 .5044 .30825 .49322 .30482 .48889 Mtetra
.819 .72 .757 r
.30482 .48889 .30825 .49322 .31401 .48655 .31064 .48166 Mtetra
.656 .66 .842 r
.31064 .48166 .31401 .48655 .31947 .48476 .3161 .47987 Mtetra
.039 .33 .812 r
.3161 .47987 .31947 .48476 .32465 .48786 .32124 .48351 Mtetra
.779 .326 0 r
.32124 .48351 .32465 .48786 .32958 .4955 .3261 .49221 Mtetra
.913 .511 .186 r
.3261 .49221 .32958 .4955 .33434 .50699 .33076 .50521 Mtetra
.918 .549 .31 r
.33076 .50521 .33434 .50699 .33899 .52133 .3353 .52141 Mtetra
.902 .551 .369 r
.3353 .52141 .33899 .52133 .34362 .53729 .33981 .53943 Mtetra
.877 .536 .399 r
.33981 .53943 .34362 .53729 .34831 .55346 .34438 .5577 Mtetra
.846 .509 .415 r
.34438 .5577 .34831 .55346 .35313 .56835 .3491 .57458 Mtetra
.803 .467 .418 r
.3491 .57458 .35313 .56835 .35815 .58056 .35405 .58848 Mtetra
.74 .401 .408 r
.35405 .58848 .35815 .58056 .36342 .58888 .35927 .59802 Mtetra
.635 .293 .375 r
.35927 .59802 .36342 .58888 .36895 .5924 .36479 .60218 Mtetra
.436 .097 .292 r
.36479 .60218 .36895 .5924 .37474 .59064 .37061 .60042 Mtetra
.032 0 .093 r
.37061 .60042 .37474 .59064 .38077 .58359 .3767 .59273 Mtetra
0 0 0 r
.3767 .59273 .38077 .58359 .38699 .57171 .38301 .57963 Mtetra
.891 .887 .46 r
.38301 .57963 .38699 .57171 .39334 .5559 .38947 .56212 Mtetra
.983 .891 .549 r
.38947 .56212 .39334 .5559 .39975 .53737 .39601 .54159 Mtetra
.994 .86 .588 r
.39601 .54159 .39975 .53737 .40617 .51753 .40255 .51962 Mtetra
.983 .829 .613 r
.40255 .51962 .40617 .51753 .41254 .49785 .40902 .49786 Mtetra
.962 .802 .637 r
.40902 .49786 .41254 .49785 .4188 .47977 .41537 .4779 Mtetra
.934 .779 .664 r
.41537 .4779 .4188 .47977 .42493 .46454 .42158 .46113 Mtetra
.894 .756 .702 r
.42158 .46113 .42493 .46454 .43092 .45317 .42762 .44868 Mtetra
.824 .727 .758 r
.42762 .44868 .43092 .45317 .43677 .44637 .43349 .44131 Mtetra
.656 .66 .842 r
.43349 .44131 .43677 .44637 .44248 .4445 .43921 .43943 Mtetra
.118 .371 .831 r
.43921 .43943 .44248 .4445 .44809 .44757 .44481 .44305 Mtetra
.675 .228 0 r
.44481 .44305 .44809 .44757 .45363 .45523 .45032 .45178 Mtetra
.889 .466 .083 r
.45032 .45178 .45363 .45523 .45914 .46677 .45579 .46485 Mtetra
.916 .525 .239 r
.45579 .46485 .45914 .46677 .46466 .48122 .46126 .48117 Mtetra
.906 .534 .315 r
.46126 .48117 .46466 .48122 .47022 .49729 .46678 .49933 Mtetra
.884 .522 .356 r
.46678 .49933 .47022 .49729 .47585 .51358 .47238 .51776 Mtetra
.851 .496 .38 r
.47238 .51776 .47585 .51358 .48157 .52859 .47808 .53478 Mtetra
.806 .453 .389 r
.47808 .53478 .48157 .52859 .4874 .54089 .4839 .54878 Mtetra
.739 .387 .385 r
.4839 .54878 .4874 .54089 .49333 .54924 .48983 .55838 Mtetra
.63 .281 .36 r
.48983 .55838 .49333 .54924 .49934 .55274 .49587 .56253 Mtetra
.436 .097 .292 r
.49587 .56253 .49934 .55274 .50542 .55089 .50198 .56068 Mtetra
.076 0 .135 r
.50198 .56068 .50542 .55089 .51153 .54369 .50813 .55282 Mtetra
0 0 0 r
.50813 .55282 .51153 .54369 .51765 .5316 .5143 .53949 Mtetra
.817 .834 .364 r
.5143 .53949 .51765 .5316 .52375 .51553 .52044 .52171 Mtetra
.959 .88 .484 r
.52044 .52171 .52375 .51553 .5298 .49671 .52653 .50086 Mtetra
.995 .866 .544 r
.52653 .50086 .5298 .49671 .5358 .47657 .53257 .47856 Mtetra
.994 .841 .583 r
.53257 .47856 .5358 .47657 .54175 .4566 .53854 .45648 Mtetra
.977 .816 .617 r
.53854 .45648 .54175 .4566 .54766 .43825 .54447 .43623 Mtetra
.949 .792 .653 r
.54447 .43623 .54766 .43825 .55354 .42279 .55037 .41921 Mtetra
.906 .768 .698 r
.55037 .41921 .55354 .42279 .55943 .41123 .55626 .40656 Mtetra
.829 .734 .76 r
.55626 .40656 .55943 .41123 .56535 .40428 .56219 .39904 Mtetra
.656 .66 .842 r
.56219 .39904 .56535 .40428 .57134 .40232 .56819 .39707 Mtetra
.185 .404 .842 r
.56819 .39707 .57134 .40232 .57743 .40535 .57428 .40066 Mtetra
0 0 .44 r
.57428 .40066 .57743 .40535 .58363 .41302 .5805 .40941 Mtetra
.839 .4 0 r
.5805 .40941 .58363 .41302 .58996 .42462 .58685 .42255 Mtetra
.902 .488 .147 r
.58685 .42255 .58996 .42462 .59641 .43915 .59335 .43898 Mtetra
.905 .51 .245 r
.59335 .43898 .59641 .43915 .60299 .45534 .59997 .45728 Mtetra
.887 .503 .302 r
.59997 .45728 .60299 .45534 .60965 .47175 .60668 .47585 Mtetra
.855 .479 .336 r
.60668 .47585 .60965 .47175 .61636 .48686 .61346 .493 Mtetra
.807 .437 .355 r
.61346 .493 .61636 .48686 .62307 .49924 .62023 .5071 Mtetra
.736 .371 .359 r
.62023 .5071 .62307 .49924 .62972 .50762 .62694 .51674 Mtetra
.624 .267 .343 r
.62694 .51674 .62972 .50762 .63626 .51109 .63354 .52087 Mtetra
.436 .097 .292 r
.63354 .52087 .63626 .51109 .64265 .50915 .63996 .51893 Mtetra
.117 0 .173 r
.63996 .51893 .64265 .50915 .64885 .50179 .64618 .5109 Mtetra
0 0 0 r
.64618 .5109 .64885 .50179 .65485 .48948 .65217 .49734 Mtetra
.714 .754 .25 r
.65217 .49734 .65485 .48948 .66065 .47315 .65795 .47927 Mtetra
.909 .847 .396 r
.65795 .47927 .66065 .47315 .6663 .45404 .66356 .4581 Mtetra
.981 .861 .482 r
.66356 .4581 .6663 .45404 .67183 .43359 .66903 .43547 Mtetra
.998 .848 .541 r
.66903 .43547 .67183 .43359 .67732 .41333 .67446 .41307 Mtetra
.99 .829 .589 r
.67446 .41307 .67732 .41333 .68282 .3947 .6799 .39252 Mtetra
.964 .807 .637 r
.6799 .39252 .68282 .3947 .68842 .379 .68545 .37524 Mtetra
.919 .781 .693 r
.68545 .37524 .68842 .379 .6942 .36724 .69118 .36238 Mtetra
.835 .743 .762 r
.69118 .36238 .6942 .36724 .7002 .36015 .69717 .35471 Mtetra
.656 .66 .842 r
.69717 .35471 .7002 .36015 .70648 .35809 .70346 .35264 Mtetra
.241 .43 .848 r
.70346 .35264 .70648 .35809 .71308 .36107 .71009 .35619 Mtetra
0 0 .563 r
.71009 .35619 .71308 .36107 .72 .36874 .71708 .36495 Mtetra
.753 .31 0 r
.71708 .36495 .72 .36874 .72723 .38039 .7244 .37816 Mtetra
.869 .433 .031 r
.7244 .37816 .72723 .38039 .73471 .395 .73201 .39468 Mtetra
.894 .473 .157 r
.73201 .39468 .73471 .395 .7424 .4113 .73984 .41311 Mtetra
.885 .476 .233 r
.73984 .41311 .7424 .4113 .75019 .42781 .74778 .43181 Mtetra
.856 .457 .282 r
.74778 .43181 .75019 .42781 .75798 .44303 .75573 .44909 Mtetra
.807 .416 .313 r
.75573 .44909 .75798 .44303 .76565 .45547 .76355 .46328 Mtetra
.733 .352 .329 r
.76355 .46328 .76565 .45547 .77309 .46388 .77111 .47297 Mtetra
.618 .251 .326 r
.77111 .47297 .77309 .46388 .78021 .46731 .77832 .47707 Mtetra
.436 .097 .292 r
.77832 .47707 .78021 .46731 .78693 .46527 .78507 .47502 Mtetra
.154 0 .208 r
.78507 .47502 .78693 .46527 .79321 .45774 .79135 .46682 Mtetra
0 0 .058 r
.79135 .46682 .79321 .45774 .79907 .44521 .79715 .45301 Mtetra
0 0 0 r
.79715 .45301 .79907 .44521 .80455 .42861 .80253 .43465 Mtetra
.826 .785 .284 r
.80253 .43465 .80455 .42861 .80974 .40919 .80758 .41315 Mtetra
.944 .836 .397 r
.80758 .41315 .80974 .40919 .81475 .38844 .81244 .39018 Mtetra
.991 .846 .48 r
.81244 .39018 .81475 .38844 .81971 .36787 .81724 .36746 Mtetra
.998 .838 .549 r
.81724 .36746 .81971 .36787 .82477 .34896 .82214 .34661 Mtetra
.979 .821 .615 r
.82214 .34661 .82477 .34896 .83005 .33301 .8273 .32907 Mtetra
.933 .795 .686 r
.8273 .32907 .83005 .33301 .83569 .32105 .83285 .31599 Mtetra
.841 .751 .764 r
.83285 .31599 .83569 .32105 .84177 .31381 .83889 .30816 Mtetra
.656 .66 .842 r
.83889 .30816 .84177 .31381 .84838 .31164 .8455 .30599 Mtetra
.288 .451 .85 r
.8455 .30599 .84838 .31164 .85553 .31458 .85272 .30948 Mtetra
0 .102 .656 r
.85272 .30948 .85553 .31458 .86323 .32224 .86054 .31825 Mtetra
.628 .198 0 r
.86054 .31825 .86323 .32224 .87144 .33393 .86892 .33151 Mtetra
.803 .355 0 r
.86892 .33151 .87144 .33393 .88005 .34861 .87775 .34812 Mtetra
.865 .42 .043 r
.87775 .34812 .88005 .34861 .88895 .36499 .8869 .36667 Mtetra
.993 .861 .597 r
.27425 .56456 .27852 .55878 .28544 .53733 .28132 .54153 Mtetra
.987 .853 .62 r
.28132 .54153 .28544 .53733 .29218 .51766 .28821 .52043 Mtetra
.979 .856 .65 r
.28821 .52043 .29218 .51766 .29866 .50114 .2948 .50275 Mtetra
.965 .879 .699 r
.2948 .50275 .29866 .50114 .30482 .48889 .30104 .48968 Mtetra
.919 .941 .801 r
.30104 .48968 .30482 .48889 .31064 .48166 .3069 .48203 Mtetra
.416 .864 .875 r
.3069 .48203 .31064 .48166 .3161 .47987 .31238 .48023 Mtetra
.688 .175 .008 r
.31238 .48023 .3161 .47987 .32124 .48351 .3175 .48429 Mtetra
.839 .436 .279 r
.3175 .48429 .32124 .48351 .3261 .49221 .32231 .4938 Mtetra
.865 .506 .367 r
.32231 .4938 .3261 .49221 .33076 .50521 .3269 .50795 Mtetra
.867 .528 .407 r
.3269 .50795 .33076 .50521 .3353 .52141 .33136 .52558 Mtetra
.86 .531 .429 r
.33136 .52558 .3353 .52141 .33981 .53943 .33577 .54519 Mtetra
.844 .522 .441 r
.33577 .54519 .33981 .53943 .34438 .5577 .34025 .5651 Mtetra
.821 .5 .446 r
.34025 .5651 .34438 .5577 .3491 .57458 .3449 .58351 Mtetra
.786 .465 .444 r
.3449 .58351 .3491 .57458 .35405 .58848 .34979 .59871 Mtetra
.73 .407 .433 r
.34979 .59871 .35405 .58848 .35927 .59802 .35498 .6092 Mtetra
.635 .31 .403 r
.35498 .6092 .35927 .59802 .36479 .60218 .3605 .61387 Mtetra
.456 .135 .332 r
.3605 .61387 .36479 .60218 .37061 .60042 .36636 .61211 Mtetra
.104 0 .169 r
.36636 .61211 .37061 .60042 .3767 .59273 .37251 .60391 Mtetra
0 0 0 r
.37251 .60391 .3767 .59273 .38301 .57963 .37891 .58986 Mtetra
.798 .824 .348 r
.37891 .58986 .38301 .57963 .38947 .56212 .38547 .57105 Mtetra
.941 .878 .465 r
.38547 .57105 .38947 .56212 .39601 .54159 .39211 .54897 Mtetra
.984 .877 .521 r
.39211 .54897 .39601 .54159 .40255 .51962 .39876 .52535 Mtetra
.995 .868 .556 r
.39876 .52535 .40255 .51962 .40902 .49786 .40533 .50199 Mtetra
.995 .864 .587 r
.40533 .50199 .40902 .49786 .41537 .4779 .41178 .48058 Mtetra
.988 .87 .625 r
.41178 .48058 .41537 .4779 .42158 .46113 .41805 .46264 Mtetra
.974 .896 .683 r
.41805 .46264 .42158 .46113 .42762 .44868 .42415 .44936 Mtetra
.92 .957 .794 r
.42415 .44936 .42762 .44868 .43349 .44131 .43005 .44156 Mtetra
.416 .864 .875 r
.43005 .44156 .43349 .44131 .43921 .43943 .43578 .43967 Mtetra
.657 .119 0 r
.43578 .43967 .43921 .43943 .44481 .44305 .44138 .44371 Mtetra
.835 .407 .22 r
.44138 .44371 .44481 .44305 .45032 .45178 .44688 .45326 Mtetra
.869 .488 .32 r
.44688 .45326 .45032 .45178 .45579 .46485 .45232 .46751 Mtetra
.873 .515 .368 r
.45232 .46751 .45579 .46485 .46126 .48117 .45776 .48527 Mtetra
.866 .52 .395 r
.45776 .48527 .46126 .48117 .46678 .49933 .46325 .50504 Mtetra
.85 .511 .411 r
.46325 .50504 .46678 .49933 .47238 .51776 .46883 .52512 Mtetra
.826 .49 .42 r
.46883 .52512 .47238 .51776 .47808 .53478 .47451 .5437 Mtetra
.788 .453 .421 r
.47451 .5437 .47808 .53478 .4839 .54878 .48033 .55902 Mtetra
.729 .395 .414 r
.48033 .55902 .4839 .54878 .48983 .55838 .48627 .56958 Mtetra
.631 .299 .39 r
.48627 .56958 .48983 .55838 .49587 .56253 .49233 .57424 Mtetra
.456 .135 .332 r
.49233 .57424 .49587 .56253 .50198 .56068 .49848 .57239 Mtetra
.141 0 .204 r
.49848 .57239 .50198 .56068 .50813 .55282 .50468 .56403 Mtetra
0 0 0 r
.50468 .56403 .50813 .55282 .5143 .53949 .51089 .54973 Mtetra
.694 .742 .236 r
.51089 .54973 .5143 .53949 .52044 .52171 .51709 .53062 Mtetra
.882 .838 .373 r
.51709 .53062 .52044 .52171 .52653 .50086 .52323 .5082 Mtetra
.957 .862 .449 r
.52323 .5082 .52653 .50086 .53257 .47856 .52932 .48423 Mtetra
.985 .865 .5 r
.52932 .48423 .53257 .47856 .53854 .45648 .53533 .46053 Mtetra
.994 .869 .542 r
.53533 .46053 .53854 .45648 .54447 .43623 .54129 .43882 Mtetra
.992 .88 .59 r
.54129 .43882 .54447 .43623 .55037 .41921 .54721 .42061 Mtetra
.979 .91 .658 r
.54721 .42061 .55037 .41921 .55626 .40656 .55313 .40711 Mtetra
.918 .971 .781 r
.55313 .40711 .55626 .40656 .56219 .39904 .55908 .39916 Mtetra
.416 .864 .875 r
.55908 .39916 .56219 .39904 .56819 .39707 .56509 .39718 Mtetra
.614 .053 0 r
.56509 .39718 .56819 .39707 .57428 .40066 .5712 .40119 Mtetra
.825 .371 .145 r
.5712 .40119 .57428 .40066 .5805 .40941 .57744 .41077 Mtetra
.869 .464 .261 r
.57744 .41077 .5805 .40941 .58685 .42255 .58382 .4251 Mtetra
.877 .498 .318 r
.58382 .4251 .58685 .42255 .59335 .43898 .59034 .44299 Mtetra
.871 .505 .352 r
.59034 .44299 .59335 .43898 .59997 .45728 .597 .46292 Mtetra
.856 .498 .373 r
.597 .46292 .59997 .45728 .60668 .47585 .60377 .48316 Mtetra
.829 .476 .387 r
.60377 .48316 .60668 .47585 .61346 .493 .6106 .50189 Mtetra
.789 .44 .394 r
.6106 .50189 .61346 .493 .62023 .5071 .61743 .51734 Mtetra
.727 .381 .392 r
.61743 .51734 .62023 .5071 .62694 .51674 .62419 .52796 Mtetra
.626 .287 .376 r
.62419 .52796 .62694 .51674 .63354 .52087 .63084 .5326 Mtetra
.456 .135 .332 r
.63084 .5326 .63354 .52087 .63996 .51893 .6373 .53066 Mtetra
.175 0 .235 r
.6373 .53066 .63996 .51893 .64618 .5109 .64354 .52212 Mtetra
0 0 .071 r
.64354 .52212 .64618 .5109 .65217 .49734 .64955 .50757 Mtetra
0 0 0 r
.64955 .50757 .65217 .49734 .65795 .47927 .65533 .48815 Mtetra
.791 .769 .259 r
.65533 .48815 .65795 .47927 .66356 .4581 .66092 .46539 Mtetra
.902 .823 .354 r
.66092 .46539 .66356 .4581 .66903 .43547 .66638 .44107 Mtetra
.954 .846 .422 r
.66638 .44107 .66903 .43547 .67446 .41307 .67177 .41702 Mtetra
.978 .862 .479 r
.67177 .41702 .67446 .41307 .6799 .39252 .67719 .39499 Mtetra
.986 .883 .54 r
.67719 .39499 .6799 .39252 .68545 .37524 .68271 .37651 Mtetra
.977 .92 .623 r
.68271 .37651 .68545 .37524 .69118 .36238 .68843 .36279 Mtetra
.909 .982 .763 r
.68843 .36279 .69118 .36238 .69717 .35471 .69441 .35468 Mtetra
.416 .864 .875 r
.69441 .35468 .69717 .35471 .70346 .35264 .70072 .35261 Mtetra
.558 0 0 r
.70072 .35261 .70346 .35264 .71009 .35619 .70739 .35658 Mtetra
.805 .322 .053 r
.70739 .35658 .71009 .35619 .71708 .36495 .71444 .36619 Mtetra
.863 .432 .186 r
.71444 .36619 .71708 .36495 .7244 .37816 .72184 .38059 Mtetra
.878 .473 .255 r
.72184 .38059 .7244 .37816 .73201 .39468 .72955 .39859 Mtetra
.874 .485 .298 r
.72955 .39859 .73201 .39468 .73984 .41311 .7375 .41867 Mtetra
.859 .48 .327 r
.7375 .41867 .73984 .41311 .74778 .43181 .74557 .43907 Mtetra
.832 .46 .348 r
.74557 .43907 .74778 .43181 .75573 .44909 .75365 .45795 Mtetra
.79 .423 .362 r
.75365 .45795 .75573 .44909 .76355 .46328 .76159 .4735 Mtetra
.724 .365 .368 r
.76159 .4735 .76355 .46328 .77111 .47297 .76926 .48418 Mtetra
.621 .274 .361 r
.76926 .48418 .77111 .47297 .77832 .47707 .77654 .4888 Mtetra
.456 .135 .332 r
.77654 .4888 .77832 .47707 .78507 .47502 .78335 .48676 Mtetra
.206 0 .264 r
.78335 .48676 .78507 .47502 .79135 .46682 .78963 .47803 Mtetra
0 0 .147 r
.78963 .47803 .79135 .46682 .79715 .45301 .7954 .46322 Mtetra
0 0 .002 r
.7954 .46322 .79715 .45301 .80253 .43465 .80072 .44349 Mtetra
0 0 0 r
.80072 .44349 .80253 .43465 .80758 .41315 .80568 .42038 Mtetra
.811 .753 .236 r
.80568 .42038 .80758 .41315 .81244 .39018 .81044 .3957 Mtetra
.893 .801 .319 r
.81044 .3957 .81244 .39018 .81724 .36746 .81514 .3713 Mtetra
.939 .836 .392 r
.81514 .3713 .81724 .36746 .82214 .34661 .81995 .34895 Mtetra
.962 .871 .47 r
.81995 .34895 .82214 .34661 .8273 .32907 .82503 .3302 Mtetra
.962 .919 .572 r
.82503 .3302 .8273 .32907 .83285 .31599 .83052 .31626 Mtetra
.893 .987 .735 r
.83052 .31626 .83285 .31599 .83889 .30816 .83654 .30798 Mtetra
.416 .864 .875 r
.83654 .30798 .83889 .30816 .8455 .30599 .84317 .3058 Mtetra
.485 0 0 r
.84317 .3058 .8455 .30599 .85272 .30948 .85045 .30973 Mtetra
.769 .258 0 r
.85045 .30973 .85272 .30948 .86054 .31825 .85837 .31934 Mtetra
.846 .387 .091 r
.85837 .31934 .86054 .31825 .86892 .33151 .86689 .33381 Mtetra
.87 .438 .174 r
.86689 .33381 .86892 .33151 .87775 .34812 .87591 .35192 Mtetra
.872 .457 .229 r
.87591 .35192 .87775 .34812 .8869 .36667 .88526 .37213 Mtetra
.99 .88 .551 r
.26974 .57304 .27425 .56456 .28132 .54153 .27694 .54895 Mtetra
.99 .886 .567 r
.27694 .54895 .28132 .54153 .28821 .52043 .28394 .52689 Mtetra
.981 .905 .582 r
.28394 .52689 .28821 .52043 .2948 .50275 .29063 .50844 Mtetra
.935 .938 .59 r
.29063 .50844 .2948 .50275 .30104 .48968 .29694 .49481 Mtetra
.629 .855 .48 r
.29694 .49481 .30104 .48968 .3069 .48203 .30285 .48688 Mtetra
.28 0 .029 r
.30285 .48688 .3069 .48203 .31238 .48023 .30834 .48508 Mtetra
.673 .284 .3 r
.30834 .48508 .31238 .48023 .3175 .48429 .31346 .48942 Mtetra
.78 .428 .388 r
.31346 .48942 .3175 .48429 .32231 .4938 .31825 .49947 Mtetra
.818 .485 .426 r
.31825 .49947 .32231 .4938 .3269 .50795 .32279 .5144 Mtetra
.831 .51 .445 r
.32279 .5144 .3269 .50795 .33136 .52558 .32719 .53298 Mtetra
.832 .517 .455 r
.32719 .53298 .33136 .52558 .33577 .54519 .33155 .55366 Mtetra
.824 .512 .46 r
.33155 .55366 .33577 .54519 .34025 .5651 .33597 .57466 Mtetra
.807 .495 .461 r
.33597 .57466 .34025 .5651 .3449 .58351 .34057 .59411 Mtetra
.778 .464 .456 r
.34057 .59411 .3449 .58351 .34979 .59871 .34542 .61019 Mtetra
.727 .41 .442 r
.34542 .61019 .34979 .59871 .35498 .6092 .3506 .62132 Mtetra
.637 .317 .412 r
.3506 .62132 .35498 .6092 .3605 .61387 .35613 .62632 Mtetra
.461 .145 .343 r
.35613 .62632 .3605 .61387 .36636 .61211 .36202 .62456 Mtetra
.116 0 .186 r
.36202 .62456 .36636 .61211 .37251 .60391 .36823 .61603 Mtetra
0 0 0 r
.36823 .61603 .37251 .60391 .37891 .58986 .3747 .60134 Mtetra
.752 .789 .297 r
.3747 .60134 .37891 .58986 .38547 .57105 .38135 .58165 Mtetra
.902 .856 .408 r
.38135 .58165 .38547 .57105 .39211 .54897 .38809 .55853 Mtetra
.955 .87 .461 r
.38809 .55853 .39211 .54897 .39876 .52535 .39483 .53381 Mtetra
.973 .873 .491 r
.39483 .53381 .39876 .52535 .40533 .50199 .40149 .50937 Mtetra
.976 .882 .511 r
.40149 .50937 .40533 .50199 .41178 .48058 .40802 .487 Mtetra
.962 .899 .526 r
.40802 .487 .41178 .48058 .41805 .46264 .41437 .46827 Mtetra
.895 .918 .525 r
.41437 .46827 .41805 .46264 .42415 .44936 .42051 .45443 Mtetra
0 0 0 r
.42051 .45443 .42415 .44936 .43005 .44156 .42645 .44634 Mtetra
.28 0 .029 r
.42645 .44634 .43005 .44156 .43578 .43967 .43221 .44445 Mtetra
.666 .263 .272 r
.43221 .44445 .43578 .43967 .44138 .44371 .43781 .44877 Mtetra
.78 .411 .358 r
.43781 .44877 .44138 .44371 .44688 .45326 .4433 .45888 Mtetra
.821 .473 .396 r
.4433 .45888 .44688 .45326 .45232 .46751 .44874 .47391 Mtetra
.836 .499 .417 r
.44874 .47391 .45232 .46751 .45776 .48527 .45417 .49263 Mtetra
.838 .507 .429 r
.45417 .49263 .45776 .48527 .46325 .50504 .45964 .51349 Mtetra
.829 .502 .435 r
.45964 .51349 .46325 .50504 .46883 .52512 .4652 .53468 Mtetra
.811 .485 .437 r
.4652 .53468 .46883 .52512 .47451 .5437 .47088 .5543 Mtetra
.779 .453 .435 r
.47088 .5543 .47451 .5437 .48033 .55902 .4767 .57052 Mtetra
.726 .398 .425 r
.4767 .57052 .48033 .55902 .48627 .56958 .48266 .58173 Mtetra
.633 .306 .4 r
.48266 .58173 .48627 .56958 .49233 .57424 .48874 .58673 Mtetra
.461 .145 .343 r
.48874 .58673 .49233 .57424 .49848 .57239 .49493 .58488 Mtetra
.152 0 .219 r
.49493 .58488 .49848 .57239 .50468 .56403 .50117 .57618 Mtetra
0 0 .016 r
.50117 .57618 .50468 .56403 .51089 .54973 .50744 .56123 Mtetra
0 0 0 r
.50744 .56123 .51089 .54973 .51709 .53062 .51369 .54123 Mtetra
.823 .798 .304 r
.51369 .54123 .51709 .53062 .52323 .5082 .51989 .51776 Mtetra
.902 .833 .371 r
.51989 .51776 .52323 .5082 .52932 .48423 .52603 .49267 Mtetra
.934 .848 .409 r
.52603 .49267 .52932 .48423 .53533 .46053 .5321 .46787 Mtetra
.941 .861 .434 r
.5321 .46787 .53533 .46053 .54129 .43882 .5381 .44517 Mtetra
.921 .876 .449 r
.5381 .44517 .54129 .43882 .54721 .42061 .54406 .42617 Mtetra
.831 .877 .44 r
.54406 .42617 .54721 .42061 .55313 .40711 .55001 .41211 Mtetra
0 0 0 r
.55001 .41211 .55313 .40711 .55908 .39916 .55599 .40386 Mtetra
.28 0 .029 r
.55599 .40386 .55908 .39916 .56509 .39718 .56202 .40188 Mtetra
.656 .239 .239 r
.56202 .40188 .56509 .39718 .5712 .40119 .56816 .40618 Mtetra
.779 .392 .322 r
.56816 .40618 .5712 .40119 .57744 .41077 .57442 .41631 Mtetra
.824 .457 .361 r
.57442 .41631 .57744 .41077 .58382 .4251 .58082 .43144 Mtetra
.841 .486 .382 r
.58082 .43144 .58382 .4251 .59034 .44299 .58737 .4503 Mtetra
.843 .495 .396 r
.58737 .4503 .59034 .44299 .597 .46292 .59407 .47133 Mtetra
.834 .49 .405 r
.59407 .47133 .597 .46292 .60377 .48316 .60087 .4927 Mtetra
.815 .473 .41 r
.60087 .4927 .60377 .48316 .6106 .50189 .60774 .5125 Mtetra
.781 .44 .411 r
.60774 .5125 .6106 .50189 .61743 .51734 .61461 .52885 Mtetra
.724 .385 .405 r
.61461 .52885 .61743 .51734 .62419 .52796 .62143 .54013 Mtetra
.628 .295 .387 r
.62143 .54013 .62419 .52796 .63084 .5326 .62812 .54512 Mtetra
.461 .145 .343 r
.62812 .54512 .63084 .5326 .6373 .53066 .63462 .54318 Mtetra
.185 0 .25 r
.63462 .54318 .6373 .53066 .64354 .52212 .6409 .53429 Mtetra
0 0 .099 r
.6409 .53429 .64354 .52212 .64955 .50757 .64694 .51908 Mtetra
0 0 0 r
.64694 .51908 .64955 .50757 .65533 .48815 .65274 .49875 Mtetra
.712 .711 .182 r
.65274 .49875 .65533 .48815 .66092 .46539 .65835 .47492 Mtetra
.816 .768 .257 r
.65835 .47492 .66092 .46539 .66638 .44107 .66381 .44946 Mtetra
.864 .796 .304 r
.66381 .44946 .66638 .44107 .67177 .41702 .66921 .4243 Mtetra
.876 .815 .334 r
.66921 .4243 .67177 .41702 .67719 .39499 .67463 .40128 Mtetra
.851 .826 .35 r
.67463 .40128 .67719 .39499 .68271 .37651 .68016 .38199 Mtetra
.742 .811 .338 r
.68016 .38199 .68271 .37651 .68843 .36279 .68589 .3677 Mtetra
0 0 0 r
.68589 .3677 .68843 .36279 .69441 .35468 .69189 .35929 Mtetra
.28 0 .029 r
.69189 .35929 .69441 .35468 .70072 .35261 .69822 .35721 Mtetra
.645 .211 .203 r
.69822 .35721 .70072 .35261 .70739 .35658 .70493 .36148 Mtetra
.776 .368 .279 r
.70493 .36148 .70739 .35658 .71444 .36619 .71203 .37164 Mtetra
.825 .437 .317 r
.71203 .37164 .71444 .36619 .72184 .38059 .71949 .38685 Mtetra
.844 .469 .34 r
.71949 .38685 .72184 .38059 .72955 .39859 .72728 .40585 Mtetra
.847 .479 .356 r
.72728 .40585 .72955 .39859 .7375 .41867 .73532 .42704 Mtetra
.838 .476 .368 r
.73532 .42704 .7375 .41867 .74557 .43907 .74349 .44858 Mtetra
.817 .458 .377 r
.74349 .44858 .74557 .43907 .75365 .45795 .75166 .46854 Mtetra
.781 .425 .382 r
.75166 .46854 .75365 .45795 .76159 .4735 .75969 .48501 Mtetra
.722 .37 .382 r
.75969 .48501 .76159 .4735 .76926 .48418 .76745 .49636 Mtetra
.623 .282 .373 r
.76745 .49636 .76926 .48418 .77654 .4888 .77479 .50134 Mtetra
.461 .145 .343 r
.77479 .50134 .77654 .4888 .78335 .48676 .78164 .4993 Mtetra
.215 0 .277 r
.78164 .4993 .78335 .48676 .78963 .47803 .78795 .49021 Mtetra
0 0 .171 r
.78795 .49021 .78963 .47803 .7954 .46322 .79372 .47473 Mtetra
0 0 .05 r
.79372 .47473 .7954 .46322 .80072 .44349 .79902 .45407 Mtetra
0 0 0 r
.79902 .45407 .80072 .44349 .80568 .42038 .80395 .42987 Mtetra
.696 .672 .127 r
.80395 .42987 .80568 .42038 .81044 .3957 .80866 .40404 Mtetra
.757 .713 .178 r
.80866 .40404 .81044 .3957 .81514 .3713 .81332 .37851 Mtetra
.776 .737 .212 r
.81332 .37851 .81514 .3713 .81995 .34895 .81808 .35516 Mtetra
.748 .747 .23 r
.81808 .35516 .81995 .34895 .82503 .3302 .82313 .33558 Mtetra
0 0 0 r
.82313 .33558 .82503 .3302 .83052 .31626 .82861 .32106 Mtetra
.82861 .32106 .83052 .31626 .83654 .30798 .83464 .31248 Mtetra
.28 0 .029 r
.83464 .31248 .83654 .30798 .84317 .3058 .84129 .31029 Mtetra
.632 .18 .161 r
.84129 .31029 .84317 .3058 .85045 .30973 .84863 .31451 Mtetra
.769 .338 .227 r
.84863 .31451 .85045 .30973 .85837 .31934 .85664 .3247 Mtetra
.824 .412 .263 r
.85664 .3247 .85837 .31934 .86689 .33381 .86527 .33998 Mtetra
.845 .446 .288 r
.86527 .33998 .86689 .33381 .87591 .35192 .87441 .3591 Mtetra
.849 .459 .306 r
.87441 .3591 .87591 .35192 .88526 .37213 .88392 .38044 Mtetra
.978 .884 .519 r
.26507 .58299 .26974 .57304 .27694 .54895 .27236 .55841 Mtetra
.968 .89 .516 r
.27236 .55841 .27694 .54895 .28394 .52689 .27944 .53592 Mtetra
.925 .897 .492 r
.27944 .53592 .28394 .52689 .29063 .50844 .2862 .51711 Mtetra
.751 .842 .392 r
.2862 .51711 .29063 .50844 .29694 .49481 .29257 .50323 Mtetra
0 0 0 r
.29257 .50323 .29694 .49481 .30285 .48688 .29852 .49517 Mtetra
.403 .047 .243 r
.29852 .49517 .30285 .48688 .30834 .48508 .30404 .49336 Mtetra
.65 .305 .374 r
.30404 .49336 .30834 .48508 .31346 .48942 .30917 .49783 Mtetra
.746 .417 .426 r
.30917 .49783 .31346 .48942 .31825 .49947 .31395 .50814 Mtetra
.789 .471 .449 r
.31395 .50814 .31825 .49947 .32279 .5144 .31849 .52342 Mtetra
.81 .497 .461 r
.31849 .52342 .32279 .5144 .32719 .53298 .32286 .54244 Mtetra
.817 .507 .466 r
.32286 .54244 .32719 .53298 .33155 .55366 .32719 .56361 Mtetra
.814 .506 .468 r
.32719 .56361 .33155 .55366 .33597 .57466 .33159 .58512 Mtetra
.802 .493 .465 r
.33159 .58512 .33597 .57466 .34057 .59411 .33617 .60504 Mtetra
.778 .464 .457 r
.33617 .60504 .34057 .59411 .34542 .61019 .34101 .62153 Mtetra
.731 .413 .441 r
.34101 .62153 .34542 .61019 .3506 .62132 .34619 .63295 Mtetra
.642 .317 .407 r
.34619 .63295 .3506 .62132 .35613 .62632 .35174 .63811 Mtetra
.454 .132 .328 r
.35174 .63811 .35613 .62632 .36202 .62456 .35766 .63636 Mtetra
.067 0 .148 r
.35766 .63636 .36202 .62456 .36823 .61603 .36392 .62767 Mtetra
0 0 0 r
.36392 .62767 .36823 .61603 .3747 .60134 .37045 .61269 Mtetra
.78 .806 .32 r
.37045 .61269 .3747 .60134 .38135 .58165 .37717 .59259 Mtetra
.899 .853 .403 r
.37717 .59259 .38135 .58165 .38809 .55853 .38398 .569 Mtetra
.939 .863 .436 r
.38398 .569 .38809 .55853 .39483 .53381 .3908 .54377 Mtetra
.946 .865 .447 r
.3908 .54377 .39483 .53381 .40149 .50937 .39754 .51883 Mtetra
.93 .868 .441 r
.39754 .51883 .40149 .50937 .40802 .487 .40413 .49601 Mtetra
.867 .858 .406 r
.40413 .49601 .40802 .487 .41437 .46827 .41054 .47692 Mtetra
.654 .766 .29 r
.41054 .47692 .41437 .46827 .42051 .45443 .41673 .46282 Mtetra
0 0 0 r
.41673 .46282 .42051 .45443 .42645 .44634 .42271 .4546 Mtetra
.403 .047 .243 r
.42271 .4546 .42645 .44634 .43221 .44445 .4285 .45271 Mtetra
.644 .291 .357 r
.4285 .45271 .43221 .44445 .43781 .44877 .43412 .45716 Mtetra
.745 .404 .404 r
.43412 .45716 .43781 .44877 .4433 .45888 .43962 .46752 Mtetra
.792 .46 .426 r
.43962 .46752 .4433 .45888 .44874 .47391 .44506 .48291 Mtetra
.813 .487 .437 r
.44506 .48291 .44874 .47391 .45417 .49263 .45049 .50208 Mtetra
.821 .498 .443 r
.45049 .50208 .45417 .49263 .45964 .51349 .45595 .52344 Mtetra
.819 .497 .445 r
.45595 .52344 .45964 .51349 .4652 .53468 .46151 .54515 Mtetra
.806 .483 .443 r
.46151 .54515 .4652 .53468 .47088 .5543 .46719 .56526 Mtetra
.779 .454 .437 r
.46719 .56526 .47088 .5543 .4767 .57052 .47302 .58189 Mtetra
.73 .401 .423 r
.47302 .58189 .4767 .57052 .48266 .58173 .479 .5934 Mtetra
.637 .306 .394 r
.479 .5934 .48266 .58173 .48874 .58673 .48511 .59856 Mtetra
.454 .132 .328 r
.48511 .59856 .48874 .58673 .49493 .58488 .49133 .59672 Mtetra
.109 0 .186 r
.49133 .59672 .49493 .58488 .50117 .57618 .49763 .58785 Mtetra
0 0 0 r
.49763 .58785 .50117 .57618 .50744 .56123 .50395 .57261 Mtetra
.50395 .57261 .50744 .56123 .51369 .54123 .51025 .55218 Mtetra
.819 .794 .297 r
.51025 .55218 .51369 .54123 .51989 .51776 .51651 .52822 Mtetra
.875 .817 .339 r
.51651 .52822 .51989 .51776 .52603 .49267 .52271 .50262 Mtetra
.888 .824 .352 r
.52271 .50262 .52603 .49267 .5321 .46787 .52883 .47731 Mtetra
.865 .821 .343 r
.52883 .47731 .5321 .46787 .5381 .44517 .53489 .45416 Mtetra
.779 .793 .3 r
.53489 .45416 .5381 .44517 .54406 .42617 .5409 .43478 Mtetra
0 0 0 r
.5409 .43478 .54406 .42617 .55001 .41211 .54689 .42046 Mtetra
0 0 .043 r
.54689 .42046 .55001 .41211 .55599 .40386 .5529 .41208 Mtetra
.403 .047 .243 r
.5529 .41208 .55599 .40386 .56202 .40188 .55897 .41009 Mtetra
.638 .275 .338 r
.55897 .41009 .56202 .40188 .56816 .40618 .56513 .41452 Mtetra
.744 .389 .38 r
.56513 .41452 .56816 .40618 .57442 .41631 .57141 .42492 Mtetra
.794 .446 .399 r
.57141 .42492 .57442 .41631 .58082 .43144 .57784 .44041 Mtetra
.817 .475 .409 r
.57784 .44041 .58082 .43144 .58737 .4503 .58441 .45973 Mtetra
.826 .487 .415 r
.58441 .45973 .58737 .4503 .59407 .47133 .59113 .48127 Mtetra
.823 .486 .417 r
.59113 .48127 .59407 .47133 .60087 .4927 .59796 .50317 Mtetra
.809 .472 .417 r
.59796 .50317 .60087 .4927 .60774 .5125 .60485 .52346 Mtetra
.781 .442 .413 r
.60485 .52346 .60774 .5125 .61461 .52885 .61176 .54023 Mtetra
.728 .388 .403 r
.61176 .54023 .61461 .52885 .62143 .54013 .61861 .55182 Mtetra
.632 .294 .38 r
.61861 .55182 .62143 .54013 .62812 .54512 .62534 .55698 Mtetra
.454 .132 .328 r
.62534 .55698 .62812 .54512 .63462 .54318 .63188 .55504 Mtetra
.148 0 .221 r
.63188 .55504 .63462 .54318 .6409 .53429 .6382 .54599 Mtetra
0 0 .061 r
.6382 .54599 .6409 .53429 .64694 .51908 .64428 .53047 Mtetra
0 0 0 r
.64428 .53047 .64694 .51908 .65274 .49875 .65013 .50971 Mtetra
.707 .705 .175 r
.65013 .50971 .65274 .49875 .65835 .47492 .65577 .48538 Mtetra
.778 .742 .22 r
.65577 .48538 .65835 .47492 .66381 .44946 .66127 .45939 Mtetra
.796 .753 .236 r
.66127 .45939 .66381 .44946 .66921 .4243 .6667 .43371 Mtetra
.766 .745 .225 r
.6667 .43371 .66921 .4243 .67463 .40128 .67216 .41022 Mtetra
0 0 0 r
.67216 .41022 .67463 .40128 .68016 .38199 .67772 .39055 Mtetra
.67772 .39055 .68016 .38199 .68589 .3677 .68348 .376 Mtetra
0 0 .096 r
.68348 .376 .68589 .3677 .69189 .35929 .68952 .36745 Mtetra
.403 .047 .243 r
.68952 .36745 .69189 .35929 .69822 .35721 .69589 .36537 Mtetra
.632 .258 .318 r
.69589 .36537 .69822 .35721 .70493 .36148 .70263 .36976 Mtetra
.741 .371 .351 r
.70263 .36976 .70493 .36148 .71203 .37164 .70977 .38019 Mtetra
.795 .43 .367 r
.70977 .38019 .71203 .37164 .71949 .38685 .71728 .39578 Mtetra
.82 .461 .376 r
.71728 .39578 .71949 .38685 .72728 .40585 .72512 .41524 Mtetra
.829 .473 .381 r
.72512 .41524 .72728 .40585 .73532 .42704 .7332 .43695 Mtetra
.827 .472 .384 r
.7332 .43695 .73532 .42704 .74349 .44858 .74143 .45903 Mtetra
.812 .457 .385 r
.74143 .45903 .74349 .44858 .75166 .46854 .74966 .47949 Mtetra
.781 .427 .385 r
.74966 .47949 .75166 .46854 .75969 .48501 .75775 .4964 Mtetra
.726 .373 .38 r
.75775 .4964 .75969 .48501 .76745 .49636 .76555 .50806 Mtetra
.627 .281 .365 r
.76555 .50806 .76745 .49636 .77479 .50134 .77295 .5132 Mtetra
.454 .132 .328 r
.77295 .5132 .77479 .50134 .78164 .4993 .77985 .51116 Mtetra
.183 0 .253 r
.77985 .51116 .78164 .4993 .78795 .49021 .78619 .50191 Mtetra
0 0 .141 r
.78619 .50191 .78795 .49021 .79372 .47473 .792 .48611 Mtetra
0 0 .031 r
.792 .48611 .79372 .47473 .79902 .45407 .79732 .46502 Mtetra
0 0 0 r
.79732 .46502 .79902 .45407 .80395 .42987 .80227 .44031 Mtetra
.80227 .44031 .80395 .42987 .80866 .40404 .80699 .41393 Mtetra
.80699 .41393 .80866 .40404 .81332 .37851 .81166 .38787 Mtetra
.81166 .38787 .81332 .37851 .81808 .35516 .81644 .36404 Mtetra
.81644 .36404 .81808 .35516 .82313 .33558 .82151 .34408 Mtetra
0 0 .027 r
.82151 .34408 .82313 .33558 .82861 .32106 .82701 .32928 Mtetra
.052 0 .144 r
.82701 .32928 .82861 .32106 .83464 .31248 .83306 .32056 Mtetra
.403 .047 .243 r
.83306 .32056 .83464 .31248 .84129 .31029 .83976 .31837 Mtetra
.624 .24 .295 r
.83976 .31837 .84129 .31029 .84863 .31451 .84714 .32273 Mtetra
.738 .35 .318 r
.84714 .32273 .84863 .31451 .85664 .3247 .85521 .33318 Mtetra
.794 .411 .329 r
.85521 .33318 .85664 .3247 .86527 .33998 .86391 .34885 Mtetra
.822 .442 .335 r
.86391 .34885 .86527 .33998 .87441 .3591 .87313 .36844 Mtetra
.832 .455 .339 r
.87313 .36844 .87441 .3591 .88392 .38044 .88272 .3903 Mtetra
.976 .885 .518 r
.26035 .59302 .26507 .58299 .27236 .55841 .26769 .56857 Mtetra
.952 .889 .494 r
.26769 .56857 .27236 .55841 .27944 .53592 .27481 .54619 Mtetra
.869 .872 .431 r
.27481 .54619 .27944 .53592 .2862 .51711 .28161 .52747 Mtetra
0 0 0 r
.28161 .52747 .2862 .51711 .29257 .50323 .28802 .51365 Mtetra
0 0 .078 r
.28802 .51365 .29257 .50323 .29852 .49517 .294 .50562 Mtetra
.437 .106 .305 r
.294 .50562 .29852 .49517 .30404 .49336 .29955 .50382 Mtetra
.636 .308 .399 r
.29955 .50382 .30404 .49336 .30917 .49783 .3047 .50825 Mtetra
.727 .408 .439 r
.3047 .50825 .30917 .49783 .31395 .50814 .30951 .5185 Mtetra
.774 .461 .457 r
.30951 .5185 .31395 .50814 .31849 .52342 .31406 .5337 Mtetra
.798 .489 .466 r
.31406 .5337 .31849 .52342 .32286 .54244 .31844 .5526 Mtetra
.811 .502 .468 r
.31844 .5526 .32286 .54244 .32719 .56361 .32279 .57365 Mtetra
.813 .504 .467 r
.32279 .57365 .32719 .56361 .33159 .58512 .3272 .59503 Mtetra
.806 .494 .461 r
.3272 .59503 .33159 .58512 .33617 .60504 .33178 .61483 Mtetra
.786 .468 .45 r
.33178 .61483 .33617 .60504 .34101 .62153 .33664 .63121 Mtetra
.744 .416 .428 r
.33664 .63121 .34101 .62153 .34619 .63295 .34184 .64256 Mtetra
.651 .311 .383 r
.34184 .64256 .34619 .63295 .35174 .63811 .34741 .64768 Mtetra
.426 .08 .273 r
.34741 .64768 .35174 .63811 .35766 .63636 .35336 .64592 Mtetra
0 0 .011 r
.35336 .64592 .35766 .63636 .36392 .62767 .35966 .63728 Mtetra
.653 .766 .291 r
.35966 .63728 .36392 .62767 .37045 .61269 .36623 .62237 Mtetra
.874 .864 .416 r
.36623 .62237 .37045 .61269 .37717 .59259 .37299 .60238 Mtetra
.937 .872 .452 r
.37299 .60238 .37717 .59259 .38398 .569 .37986 .57891 Mtetra
.952 .869 .457 r
.37986 .57891 .38398 .569 .3908 .54377 .38672 .55381 Mtetra
.944 .866 .445 r
.38672 .55381 .3908 .54377 .39754 .51883 .39352 .52899 Mtetra
.904 .858 .412 r
.39352 .52899 .39754 .51883 .40413 .49601 .40016 .50628 Mtetra
.788 .813 .331 r
.40016 .50628 .40413 .49601 .41054 .47692 .40661 .48727 Mtetra
0 0 0 r
.40661 .48727 .41054 .47692 .41673 .46282 .41285 .47324 Mtetra
.043 0 .122 r
.41285 .47324 .41673 .46282 .42271 .4546 .41887 .46505 Mtetra
.437 .106 .305 r
.41887 .46505 .42271 .4546 .4285 .45271 .42468 .46316 Mtetra
.631 .297 .386 r
.42468 .46316 .4285 .45271 .43412 .45716 .43033 .46758 Mtetra
.726 .396 .421 r
.43033 .46758 .43412 .45716 .43962 .46752 .43585 .47787 Mtetra
.775 .45 .437 r
.43585 .47787 .43962 .46752 .44506 .48291 .44131 .49318 Mtetra
.802 .479 .444 r
.44131 .49318 .44506 .48291 .45049 .50208 .44675 .51224 Mtetra
.815 .493 .446 r
.44675 .51224 .45049 .50208 .45595 .52344 .45223 .53348 Mtetra
.817 .495 .444 r
.45223 .53348 .45595 .52344 .46151 .54515 .45779 .55506 Mtetra
.81 .484 .438 r
.45779 .55506 .46151 .54515 .46719 .56526 .46349 .57505 Mtetra
.789 .457 .428 r
.46349 .57505 .46719 .56526 .47302 .58189 .46933 .59158 Mtetra
.743 .404 .408 r
.46933 .59158 .47302 .58189 .479 .5934 .47533 .60301 Mtetra
.646 .298 .367 r
.47533 .60301 .479 .5934 .48511 .59856 .48147 .60813 Mtetra
.426 .08 .273 r
.48147 .60813 .48511 .59856 .49133 .59672 .48772 .60629 Mtetra
0 0 .067 r
.48772 .60629 .49133 .59672 .49763 .58785 .49405 .59747 Mtetra
0 0 0 r
.49405 .59747 .49763 .58785 .50395 .57261 .50042 .58229 Mtetra
.79 .802 .312 r
.50042 .58229 .50395 .57261 .51025 .55218 .50678 .56197 Mtetra
.875 .829 .357 r
.50678 .56197 .51025 .55218 .51651 .52822 .51309 .53813 Mtetra
.897 .831 .365 r
.51309 .53813 .51651 .52822 .52271 .50262 .51935 .51265 Mtetra
.884 .824 .35 r
.51935 .51265 .52271 .50262 .52883 .47731 .52553 .48746 Mtetra
.827 .801 .308 r
.52553 .48746 .52883 .47731 .53489 .45416 .53164 .46442 Mtetra
.681 .729 .218 r
.53164 .46442 .53489 .45416 .5409 .43478 .5377 .44512 Mtetra
0 0 0 r
.5377 .44512 .5409 .43478 .54689 .42046 .54374 .43086 Mtetra
.087 0 .163 r
.54374 .43086 .54689 .42046 .5529 .41208 .54979 .42251 Mtetra
.437 .106 .305 r
.54979 .42251 .5529 .41208 .55897 .41009 .55589 .42052 Mtetra
.626 .284 .372 r
.55589 .42052 .55897 .41009 .56513 .41452 .56208 .42492 Mtetra
.724 .383 .401 r
.56208 .42492 .56513 .41452 .57141 .42492 .56839 .43526 Mtetra
.776 .438 .413 r
.56839 .43526 .57141 .42492 .57784 .44041 .57483 .45066 Mtetra
.805 .468 .418 r
.57483 .45066 .57784 .44041 .58441 .45973 .58142 .46988 Mtetra
.819 .482 .419 r
.58142 .46988 .58441 .45973 .59113 .48127 .58815 .4913 Mtetra
.822 .484 .416 r
.58815 .4913 .59113 .48127 .59796 .50317 .59499 .51307 Mtetra
.813 .472 .411 r
.59499 .51307 .59796 .50317 .60485 .52346 .6019 .53324 Mtetra
.79 .444 .401 r
.6019 .53324 .60485 .52346 .61176 .54023 .60882 .54991 Mtetra
.741 .389 .384 r
.60882 .54991 .61176 .54023 .61861 .55182 .61569 .56143 Mtetra
.641 .283 .349 r
.61569 .56143 .61861 .55182 .62534 .55698 .62245 .56655 Mtetra
.426 .08 .273 r
.62245 .56655 .62534 .55698 .63188 .55504 .62903 .56461 Mtetra
.025 0 .117 r
.62903 .56461 .63188 .55504 .6382 .54599 .63539 .55559 Mtetra
0 0 0 r
.63539 .55559 .6382 .54599 .64428 .53047 .64152 .54015 Mtetra
.64152 .54015 .64428 .53047 .65013 .50971 .64743 .51949 Mtetra
.781 .756 .241 r
.64743 .51949 .65013 .50971 .65577 .48538 .65313 .49527 Mtetra
.809 .764 .251 r
.65313 .49527 .65577 .48538 .66127 .45939 .6587 .4694 Mtetra
.79 .752 .233 r
.6587 .4694 .66127 .45939 .6667 .43371 .6642 .44384 Mtetra
.718 .715 .187 r
.6642 .44384 .6667 .43371 .67216 .41022 .66971 .42045 Mtetra
0 0 0 r
.66971 .42045 .67216 .41022 .67772 .39055 .67533 .40087 Mtetra
0 0 .044 r
.67533 .40087 .67772 .39055 .68348 .376 .68115 .38637 Mtetra
.127 0 .2 r
.68115 .38637 .68348 .376 .68952 .36745 .68723 .37785 Mtetra
.437 .106 .305 r
.68723 .37785 .68952 .36745 .69589 .36537 .69364 .37576 Mtetra
.621 .271 .356 r
.69364 .37576 .69589 .36537 .70263 .36976 .70042 .38013 Mtetra
.721 .367 .378 r
.70042 .38013 .70263 .36976 .70977 .38019 .70758 .3905 Mtetra
.777 .423 .386 r
.70758 .3905 .70977 .38019 .71728 .39578 .71511 .406 Mtetra
.807 .454 .388 r
.71511 .406 .71728 .39578 .72512 .41524 .72296 .42536 Mtetra
.822 .468 .386 r
.72296 .42536 .72512 .41524 .7332 .43695 .73106 .44695 Mtetra
.825 .47 .383 r
.73106 .44695 .7332 .43695 .74143 .45903 .73929 .46891 Mtetra
.816 .458 .378 r
.73929 .46891 .74143 .45903 .74966 .47949 .74754 .48925 Mtetra
.791 .428 .37 r
.74754 .48925 .74966 .47949 .75775 .4964 .75564 .50606 Mtetra
.739 .372 .357 r
.75564 .50606 .75775 .4964 .76555 .50806 .76348 .51765 Mtetra
.634 .267 .33 r
.76348 .51765 .76555 .50806 .77295 .5132 .77091 .52275 Mtetra
.426 .08 .273 r
.77091 .52275 .77295 .5132 .77985 .51116 .77784 .52071 Mtetra
.075 0 .163 r
.77784 .52071 .77985 .51116 .78619 .50191 .78424 .51149 Mtetra
0 0 .027 r
.78424 .51149 .78619 .50191 .792 .48611 .7901 .49577 Mtetra
0 0 0 r
.7901 .49577 .792 .48611 .79732 .46502 .79548 .47477 Mtetra
.79548 .47477 .79732 .46502 .80227 .44031 .8005 .45017 Mtetra
.8005 .45017 .80227 .44031 .80699 .41393 .8053 .42391 Mtetra
.8053 .42391 .80699 .41393 .81166 .38787 .81004 .39797 Mtetra
.81004 .39797 .81166 .38787 .81644 .36404 .81489 .37423 Mtetra
0 0 .019 r
.81489 .37423 .81644 .36404 .82151 .34408 .82002 .35434 Mtetra
0 0 .126 r
.82002 .35434 .82151 .34408 .82701 .32928 .82557 .3396 Mtetra
.164 0 .233 r
.82557 .3396 .82701 .32928 .83306 .32056 .83168 .33091 Mtetra
.437 .106 .305 r
.83168 .33091 .83306 .32056 .83976 .31837 .83842 .32872 Mtetra
.614 .256 .339 r
.83842 .32872 .83976 .31837 .84714 .32273 .84584 .33304 Mtetra
.718 .35 .351 r
.84584 .33304 .84714 .32273 .85521 .33318 .85394 .34344 Mtetra
.776 .405 .353 r
.85394 .34344 .85521 .33318 .86391 .34885 .86266 .35902 Mtetra
.809 .436 .351 r
.86266 .35902 .86391 .34885 .87313 .36844 .8719 .37851 Mtetra
.825 .451 .347 r
.8719 .37851 .87313 .36844 .88272 .3903 .8815 .40026 Mtetra
.987 .885 .55 r
.2557 .60169 .26035 .59302 .26769 .56857 .26303 .578 Mtetra
.961 .895 .515 r
.26303 .578 .26769 .56857 .27481 .54619 .27015 .55631 Mtetra
.86 .873 .431 r
.27015 .55631 .27481 .54619 .28161 .52747 .27696 .53814 Mtetra
0 0 0 r
.27696 .53814 .28161 .52747 .28802 .51365 .28338 .52472 Mtetra
.053 0 .12 r
.28338 .52472 .28802 .51365 .294 .50562 .28939 .51689 Mtetra
.445 .12 .32 r
.28939 .51689 .294 .50562 .29955 .50382 .29497 .51508 Mtetra
.627 .304 .404 r
.29497 .51508 .29955 .50382 .3047 .50825 .30015 .51932 Mtetra
.717 .4 .44 r
.30015 .51932 .3047 .50825 .30951 .5185 .305 .52917 Mtetra
.767 .453 .456 r
.305 .52917 .30951 .5185 .31406 .5337 .30959 .54381 Mtetra
.796 .484 .462 r
.30959 .54381 .31406 .5337 .31844 .5526 .31403 .56203 Mtetra
.813 .501 .462 r
.31403 .56203 .31844 .5526 .32279 .57365 .31842 .58231 Mtetra
.821 .506 .458 r
.31842 .58231 .32279 .57365 .3272 .59503 .32288 .6029 Mtetra
.82 .499 .447 r
.32288 .6029 .3272 .59503 .33178 .61483 .32751 .62196 Mtetra
.807 .476 .429 r
.32751 .62196 .33178 .61483 .33664 .63121 .33241 .6377 Mtetra
.77 .421 .394 r
.33241 .6377 .33664 .63121 .34184 .64256 .33764 .64859 Mtetra
.67 .289 .315 r
.33764 .64859 .34184 .64256 .34741 .64768 .34324 .65346 Mtetra
.327 0 .089 r
.34324 .65346 .34741 .64768 .35336 .64592 .34922 .6517 Mtetra
0 0 0 r
.34922 .6517 .35336 .64592 .35966 .63728 .35553 .6433 Mtetra
.907 .928 .548 r
.35553 .6433 .35966 .63728 .36623 .62237 .36211 .62886 Mtetra
.972 .904 .551 r
.36211 .62886 .36623 .62237 .37299 .60238 .36889 .6095 Mtetra
.984 .884 .536 r
.36889 .6095 .37299 .60238 .37986 .57891 .37578 .58677 Mtetra
.983 .877 .517 r
.37578 .58677 .37986 .57891 .38672 .55381 .38266 .56246 Mtetra
.968 .877 .489 r
.38266 .56246 .38672 .55381 .39352 .52899 .38948 .53841 Mtetra
.92 .87 .439 r
.38948 .53841 .39352 .52899 .40016 .50628 .39615 .5164 Mtetra
.778 .812 .331 r
.39615 .5164 .40016 .50628 .40661 .48727 .40263 .49795 Mtetra
0 0 0 r
.40263 .49795 .40661 .48727 .41285 .47324 .4089 .48431 Mtetra
.094 0 .158 r
.4089 .48431 .41285 .47324 .41887 .46505 .41495 .47632 Mtetra
.445 .12 .32 r
.41495 .47632 .41887 .46505 .42468 .46316 .4208 .47443 Mtetra
.623 .293 .392 r
.4208 .47443 .42468 .46316 .43033 .46758 .42648 .47865 Mtetra
.715 .388 .423 r
.42648 .47865 .43033 .46758 .43585 .47787 .43203 .48855 Mtetra
.768 .443 .436 r
.43203 .48855 .43585 .47787 .44131 .49318 .43752 .50329 Mtetra
.799 .474 .44 r
.43752 .50329 .44131 .49318 .44675 .51224 .44298 .52166 Mtetra
.817 .491 .439 r
.44298 .52166 .44675 .51224 .45223 .53348 .44849 .54212 Mtetra
.825 .496 .432 r
.44849 .54212 .45223 .53348 .45779 .55506 .45408 .56291 Mtetra
.824 .489 .421 r
.45408 .56291 .45779 .55506 .46349 .57505 .45979 .58215 Mtetra
.81 .463 .401 r
.45979 .58215 .46349 .57505 .46933 .59158 .46565 .59803 Mtetra
.77 .405 .365 r
.46565 .59803 .46933 .59158 .47533 .60301 .47167 .609 Mtetra
.663 .269 .29 r
.47167 .609 .47533 .60301 .48147 .60813 .47783 .61387 Mtetra
.327 0 .089 r
.47783 .61387 .48147 .60813 .48772 .60629 .48411 .61203 Mtetra
0 0 0 r
.48411 .61203 .48772 .60629 .49405 .59747 .49047 .60345 Mtetra
.85 .893 .469 r
.49047 .60345 .49405 .59747 .50042 .58229 .49688 .58874 Mtetra
.94 .888 .483 r
.49688 .58874 .50042 .58229 .50678 .56197 .50328 .56906 Mtetra
.959 .872 .468 r
.50328 .56906 .50678 .56197 .51309 .53813 .50964 .54597 Mtetra
.953 .86 .444 r
.50964 .54597 .51309 .53813 .51935 .51265 .51595 .52128 Mtetra
.925 .849 .406 r
.51595 .52128 .51935 .51265 .52553 .48746 .52218 .49687 Mtetra
.851 .82 .34 r
.52218 .49687 .52553 .48746 .53164 .46442 .52835 .47452 Mtetra
0 0 0 r
.52835 .47452 .53164 .46442 .5377 .44512 .53446 .45579 Mtetra
.53446 .45579 .5377 .44512 .54374 .43086 .54055 .44192 Mtetra
.132 0 .193 r
.54055 .44192 .54374 .43086 .54979 .42251 .54665 .43377 Mtetra
.445 .12 .32 r
.54665 .43377 .54979 .42251 .55589 .42052 .55279 .43179 Mtetra
.618 .282 .379 r
.55279 .43179 .55589 .42052 .56208 .42492 .55901 .43598 Mtetra
.713 .375 .404 r
.55901 .43598 .56208 .42492 .56839 .43526 .56533 .44592 Mtetra
.768 .43 .413 r
.56533 .44592 .56839 .43526 .57483 .45066 .57179 .46076 Mtetra
.801 .462 .414 r
.57179 .46076 .57483 .45066 .58142 .46988 .57838 .47928 Mtetra
.821 .48 .411 r
.57838 .47928 .58142 .46988 .58815 .4913 .58511 .49992 Mtetra
.829 .484 .402 r
.58511 .49992 .58815 .4913 .59499 .51307 .59194 .52088 Mtetra
.828 .476 .389 r
.59194 .52088 .59499 .51307 .6019 .53324 .59884 .5403 Mtetra
.812 .448 .368 r
.59884 .5403 .6019 .53324 .60882 .54991 .60576 .55632 Mtetra
.768 .387 .332 r
.60576 .55632 .60882 .54991 .61569 .56143 .61264 .56736 Mtetra
.655 .248 .261 r
.61264 .56736 .61569 .56143 .62245 .56655 .61941 .57223 Mtetra
.327 0 .089 r
.61941 .57223 .62245 .56655 .62903 .56461 .62602 .57029 Mtetra
0 0 0 r
.62602 .57029 .62903 .56461 .63539 .55559 .63243 .56152 Mtetra
.766 .833 .37 r
.63243 .56152 .63539 .55559 .64152 .54015 .63862 .54654 Mtetra
.882 .849 .392 r
.63862 .54654 .64152 .54015 .64743 .51949 .64459 .52653 Mtetra
.907 .836 .377 r
.64459 .52653 .64743 .51949 .65313 .49527 .65038 .50307 Mtetra
.895 .82 .347 r
.65038 .50307 .65313 .49527 .6587 .4694 .65603 .478 Mtetra
.85 .794 .299 r
.65603 .478 .6587 .4694 .6642 .44384 .66162 .45322 Mtetra
.749 .742 .222 r
.66162 .45322 .6642 .44384 .66971 .42045 .66722 .43053 Mtetra
0 0 0 r
.66722 .43053 .66971 .42045 .67533 .40087 .67292 .41151 Mtetra
0 0 .069 r
.67292 .41151 .67533 .40087 .68115 .38637 .67881 .3974 Mtetra
.166 0 .225 r
.67881 .3974 .68115 .38637 .68723 .37785 .68495 .38909 Mtetra
.445 .12 .32 r
.68495 .38909 .68723 .37785 .69364 .37576 .6914 .387 Mtetra
.612 .269 .365 r
.6914 .387 .69364 .37576 .70042 .38013 .6982 .39116 Mtetra
.71 .36 .382 r
.6982 .39116 .70042 .38013 .70758 .3905 .70537 .40113 Mtetra
.768 .415 .387 r
.70537 .40113 .70758 .3905 .71511 .406 .71289 .41607 Mtetra
.803 .448 .384 r
.71289 .41607 .71511 .406 .72296 .42536 .72072 .43472 Mtetra
.824 .465 .377 r
.72072 .43472 .72296 .42536 .73106 .44695 .72879 .45552 Mtetra
.833 .469 .365 r
.72879 .45552 .73106 .44695 .73929 .46891 .73699 .47667 Mtetra
.831 .459 .35 r
.73699 .47667 .73929 .46891 .74754 .48925 .7452 .49625 Mtetra
.813 .429 .328 r
.7452 .49625 .74754 .48925 .75564 .50606 .75328 .51241 Mtetra
.765 .364 .293 r
.75328 .51241 .75564 .50606 .76348 .51765 .7611 .52351 Mtetra
.645 .223 .229 r
.7611 .52351 .76348 .51765 .77091 .52275 .76854 .52837 Mtetra
.327 0 .089 r
.76854 .52837 .77091 .52275 .77784 .52071 .77551 .52632 Mtetra
0 0 0 r
.77551 .52632 .77784 .52071 .78424 .51149 .78196 .51735 Mtetra
.78196 .51735 .78424 .51149 .7901 .49577 .7879 .5021 Mtetra
.791 .781 .278 r
.7879 .5021 .7901 .49577 .79548 .47477 .79339 .48175 Mtetra
.82 .771 .262 r
.79339 .48175 .79548 .47477 .8005 .45017 .79853 .45792 Mtetra
.802 .747 .227 r
.79853 .45792 .8005 .45017 .8053 .42391 .80345 .43246 Mtetra
.741 .708 .173 r
.80345 .43246 .8053 .42391 .81004 .39797 .80831 .4073 Mtetra
0 0 0 r
.80831 .4073 .81004 .39797 .81489 .37423 .81328 .38426 Mtetra
0 0 .017 r
.81328 .38426 .81489 .37423 .82002 .35434 .81852 .36494 Mtetra
0 0 .144 r
.81852 .36494 .82002 .35434 .82557 .3396 .82417 .3506 Mtetra
.197 0 .254 r
.82417 .3506 .82557 .3396 .83168 .33091 .83035 .34211 Mtetra
.445 .12 .32 r
.83035 .34211 .83168 .33091 .83842 .32872 .83713 .33992 Mtetra
.606 .256 .349 r
.83713 .33992 .83842 .32872 .84584 .33304 .84457 .34403 Mtetra
.706 .343 .358 r
.84457 .34403 .84584 .33304 .85394 .34344 .85267 .35403 Mtetra
.767 .397 .355 r
.85267 .35403 .85394 .34344 .86266 .35902 .86136 .36904 Mtetra
.805 .43 .347 r
.86136 .36904 .86266 .35902 .8719 .37851 .87055 .38782 Mtetra
.826 .447 .335 r
.87055 .38782 .8719 .37851 .8815 .40026 .88009 .40878 Mtetra
.993 .871 .601 r
.25121 .60766 .2557 .60169 .26303 .578 .25848 .58538 Mtetra
.983 .899 .571 r
.25848 .58538 .26303 .578 .27015 .55631 .26555 .56495 Mtetra
.903 .903 .494 r
.26555 .56495 .27015 .55631 .27696 .53814 .27233 .54781 Mtetra
0 0 0 r
.27233 .54781 .27696 .53814 .28338 .52472 .27874 .53511 Mtetra
.039 0 .094 r
.27874 .53511 .28338 .52472 .28939 .51689 .28475 .52765 Mtetra
.437 .107 .306 r
.28475 .52765 .28939 .51689 .29497 .51508 .29036 .52585 Mtetra
.621 .292 .393 r
.29036 .52585 .29497 .51508 .30015 .51932 .2956 .52971 Mtetra
.713 .39 .43 r
.2956 .52971 .30015 .51932 .305 .52917 .30051 .53884 Mtetra
.767 .447 .445 r
.30051 .53884 .305 .52917 .30959 .54381 .30518 .55245 Mtetra
.801 .482 .45 r
.30518 .55245 .30959 .54381 .31403 .56203 .3097 .5694 Mtetra
.823 .502 .446 r
.3097 .5694 .31403 .56203 .31842 .58231 .31418 .58826 Mtetra
.838 .512 .436 r
.31418 .58826 .31842 .58231 .32288 .6029 .31872 .6074 Mtetra
.847 .509 .415 r
.31872 .6074 .32288 .6029 .32751 .62196 .32343 .62508 Mtetra
.845 .488 .377 r
.32343 .62508 .32751 .62196 .33241 .6377 .32839 .63966 Mtetra
.82 .422 .297 r
.32839 .63966 .33241 .6377 .33764 .64859 .33367 .6497 Mtetra
.686 .19 .06 r
.33367 .6497 .33764 .64859 .34324 .65346 .33931 .65412 Mtetra
.304 .797 .795 r
.33931 .65412 .34324 .65346 .34922 .6517 .3453 .65236 Mtetra
.913 .951 .807 r
.3453 .65236 .34922 .6517 .35553 .6433 .35161 .6444 Mtetra
.965 .881 .7 r
.35161 .6444 .35553 .6433 .36211 .62886 .35818 .6308 Mtetra
.979 .855 .647 r
.35818 .6308 .36211 .62886 .36889 .6095 .36495 .6126 Mtetra
.988 .851 .614 r
.36495 .6126 .36889 .6095 .37578 .58677 .37181 .59125 Mtetra
.994 .86 .588 r
.37181 .59125 .37578 .58677 .38266 .56246 .37868 .56839 Mtetra
.993 .877 .56 r
.37868 .56839 .38266 .56246 .38948 .53841 .38548 .54576 Mtetra
.963 .892 .513 r
.38548 .54576 .38948 .53841 .39615 .5164 .39215 .52502 Mtetra
.839 .86 .407 r
.39215 .52502 .39615 .5164 .40263 .49795 .39864 .50761 Mtetra
0 0 0 r
.39864 .50761 .40263 .49795 .4089 .48431 .40492 .4947 Mtetra
.081 0 .134 r
.40492 .4947 .4089 .48431 .41495 .47632 .411 .48709 Mtetra
.437 .107 .306 r
.411 .48709 .41495 .47632 .4208 .47443 .41688 .4852 Mtetra
.616 .281 .381 r
.41688 .4852 .4208 .47443 .42648 .47865 .4226 .48903 Mtetra
.711 .378 .412 r
.4226 .48903 .42648 .47865 .43203 .48855 .4282 .4982 Mtetra
.767 .436 .424 r
.4282 .4982 .43203 .48855 .43752 .50329 .43372 .51191 Mtetra
.804 .471 .426 r
.43372 .51191 .43752 .50329 .44298 .52166 .43923 .529 Mtetra
.828 .492 .419 r
.43923 .529 .44298 .52166 .44849 .54212 .44477 .54803 Mtetra
.844 .501 .405 r
.44477 .54803 .44849 .54212 .45408 .56291 .4504 .56734 Mtetra
.852 .496 .38 r
.4504 .56734 .45408 .56291 .45979 .58215 .45614 .58519 Mtetra
.848 .471 .335 r
.45614 .58519 .45979 .58215 .46565 .59803 .46203 .5999 Mtetra
.817 .396 .245 r
.46203 .5999 .46565 .59803 .47167 .609 .46806 .61 Mtetra
.662 .142 0 r
.46806 .61 .47167 .609 .47783 .61387 .47424 .61442 Mtetra
.304 .797 .795 r
.47424 .61442 .47783 .61387 .48411 .61203 .48054 .61257 Mtetra
.913 .967 .798 r
.48054 .61257 .48411 .61203 .49047 .60345 .48692 .60443 Mtetra
.974 .898 .683 r
.48692 .60443 .49047 .60345 .49688 .58874 .49334 .59058 Mtetra
.989 .869 .621 r
.49334 .59058 .49688 .58874 .50328 .56906 .49977 .57208 Mtetra
.995 .862 .58 r
.49977 .57208 .50328 .56906 .50964 .54597 .50617 .55037 Mtetra
.995 .866 .544 r
.50617 .55037 .50964 .54597 .51595 .52128 .51252 .52716 Mtetra
.979 .873 .502 r
.51252 .52716 .51595 .52128 .52218 .49687 .5188 .50418 Mtetra
.922 .867 .434 r
.5188 .50418 .52218 .49687 .52835 .47452 .52502 .48312 Mtetra
.748 .791 .302 r
.52502 .48312 .52835 .47452 .53446 .45579 .53118 .46543 Mtetra
0 0 0 r
.53118 .46543 .53446 .45579 .54055 .44192 .53732 .45229 Mtetra
.119 0 .17 r
.53732 .45229 .54055 .44192 .54665 .43377 .54346 .44452 Mtetra
.437 .107 .306 r
.54346 .44452 .54665 .43377 .55279 .43179 .54964 .44254 Mtetra
.611 .269 .367 r
.54964 .44254 .55279 .43179 .55901 .43598 .55588 .44635 Mtetra
.708 .364 .392 r
.55588 .44635 .55901 .43598 .56533 .44592 .56222 .45555 Mtetra
.768 .422 .4 r
.56222 .45555 .56533 .44592 .57179 .46076 .56868 .46934 Mtetra
.806 .458 .397 r
.56868 .46934 .57179 .46076 .57838 .47928 .57527 .48657 Mtetra
.832 .479 .386 r
.57527 .48657 .57838 .47928 .58511 .49992 .58198 .50576 Mtetra
.848 .487 .367 r
.58198 .50576 .58511 .49992 .59194 .52088 .58879 .52524 Mtetra
.855 .48 .337 r
.58879 .52524 .59194 .52088 .59884 .5403 .59567 .54325 Mtetra
.849 .449 .284 r
.59567 .54325 .59884 .5403 .60576 .55632 .60257 .55808 Mtetra
.81 .363 .181 r
.60257 .55808 .60576 .55632 .61264 .56736 .60943 .56825 Mtetra
.63 .086 0 r
.60943 .56825 .61264 .56736 .61941 .57223 .6162 .57265 Mtetra
.304 .797 .795 r
.6162 .57265 .61941 .57223 .62602 .57029 .62283 .5707 Mtetra
.907 .98 .783 r
.62283 .5707 .62602 .57029 .63243 .56152 .62928 .56238 Mtetra
.979 .913 .657 r
.62928 .56238 .63243 .56152 .63862 .54654 .63553 .54827 Mtetra
.993 .879 .584 r
.63553 .54827 .63862 .54654 .64459 .52653 .64158 .52945 Mtetra
.993 .866 .532 r
.64158 .52945 .64459 .52653 .65038 .50307 .64746 .50739 Mtetra
.981 .861 .482 r
.64746 .50739 .65038 .50307 .65603 .478 .65322 .48381 Mtetra
.945 .852 .422 r
.65322 .48381 .65603 .478 .66162 .45322 .65892 .46048 Mtetra
.85 .815 .332 r
.65892 .46048 .66162 .45322 .66722 .43053 .66463 .43908 Mtetra
0 0 0 r
.66463 .43908 .66722 .43053 .67292 .41151 .67043 .42111 Mtetra
0 0 .021 r
.67043 .42111 .67292 .41151 .67881 .3974 .6764 .40775 Mtetra
.154 0 .203 r
.6764 .40775 .67881 .3974 .68495 .38909 .6826 .39982 Mtetra
.437 .107 .306 r
.6826 .39982 .68495 .38909 .6914 .387 .68909 .39773 Mtetra
.605 .257 .353 r
.68909 .39773 .6914 .387 .6982 .39116 .69591 .4015 Mtetra
.705 .349 .37 r
.69591 .4015 .6982 .39116 .70537 .40113 .70306 .41073 Mtetra
.767 .406 .371 r
.70306 .41073 .70537 .40113 .71289 .41607 .71055 .4246 Mtetra
.808 .442 .363 r
.71055 .4246 .71289 .41607 .72072 .43472 .71832 .44195 Mtetra
.835 .462 .347 r
.71832 .44195 .72072 .43472 .72879 .45552 .72631 .46129 Mtetra
.851 .468 .321 r
.72631 .46129 .72879 .45552 .73699 .47667 .73443 .48094 Mtetra
.857 .457 .283 r
.73443 .48094 .73699 .47667 .7452 .49625 .74256 .4991 Mtetra
.845 .42 .22 r
.74256 .4991 .7452 .49625 .75328 .51241 .75057 .51404 Mtetra
.795 .321 .102 r
.75057 .51404 .75328 .51241 .7611 .52351 .75834 .52426 Mtetra
.587 .021 0 r
.75834 .52426 .7611 .52351 .76854 .52837 .76576 .52865 Mtetra
.304 .797 .795 r
.76576 .52865 .76854 .52837 .77551 .52632 .77275 .52659 Mtetra
.894 .989 .761 r
.77275 .52659 .77551 .52632 .78196 .51735 .77926 .51808 Mtetra
.975 .922 .62 r
.77926 .51808 .78196 .51735 .7879 .5021 .78531 .5037 Mtetra
.985 .881 .531 r
.78531 .5037 .7879 .5021 .79339 .48175 .79093 .48455 Mtetra
.975 .857 .463 r
.79093 .48455 .79339 .48175 .79853 .45792 .79623 .46214 Mtetra
.944 .836 .397 r
.79623 .46214 .79853 .45792 .80345 .43246 .80133 .43818 Mtetra
.878 .803 .317 r
.80133 .43818 .80345 .43246 .80831 .4073 .80637 .41448 Mtetra
.744 .733 .21 r
.80637 .41448 .80831 .4073 .81328 .38426 .81151 .39276 Mtetra
0 0 0 r
.81151 .39276 .81328 .38426 .81852 .36494 .8169 .3745 Mtetra
0 0 .102 r
.8169 .3745 .81852 .36494 .82417 .3506 .82267 .3609 Mtetra
.186 0 .233 r
.82267 .3609 .82417 .3506 .83035 .34211 .82893 .35279 Mtetra
.437 .107 .306 r
.82893 .35279 .83035 .34211 .83713 .33992 .83576 .3506 Mtetra
.599 .243 .337 r
.83576 .3506 .83713 .33992 .84457 .34403 .84321 .35433 Mtetra
.7 .331 .344 r
.84321 .35433 .84457 .34403 .85267 .35403 .85126 .36357 Mtetra
.766 .387 .338 r
.85126 .36357 .85267 .35403 .86136 .36904 .85987 .37751 Mtetra
.808 .422 .321 r
.85987 .37751 .86136 .36904 .87055 .38782 .86894 .39497 Mtetra
.836 .44 .297 r
.86894 .39497 .87055 .38782 .88009 .40878 .87834 .41445 Mtetra
.97 .827 .646 r
.24699 .60989 .25121 .60766 .25848 .58538 .25414 .58963 Mtetra
.986 .878 .635 r
.25414 .58963 .25848 .58538 .26555 .56495 .26111 .57102 Mtetra
.96 .929 .597 r
.26111 .57102 .26555 .56495 .27233 .54781 .26781 .55536 Mtetra
.709 .848 .419 r
.26781 .55536 .27233 .54781 .27874 .53511 .27418 .54371 Mtetra
0 0 0 r
.27418 .54371 .27874 .53511 .28475 .52765 .28019 .53679 Mtetra
.412 .062 .259 r
.28019 .53679 .28475 .52765 .29036 .52585 .28583 .53499 Mtetra
.613 .269 .363 r
.28583 .53499 .29036 .52585 .2956 .52971 .29112 .53831 Mtetra
.713 .376 .406 r
.29112 .53831 .2956 .52971 .30051 .53884 .29612 .54639 Mtetra
.773 .439 .422 r
.29612 .54639 .30051 .53884 .30518 .55245 .30089 .5585 Mtetra
.814 .48 .423 r
.30089 .5585 .30518 .55245 .3097 .5694 .30553 .57362 Mtetra
.845 .506 .412 r
.30553 .57362 .3097 .5694 .31418 .58826 .31014 .59044 Mtetra
.87 .521 .386 r
.31014 .59044 .31418 .58826 .31872 .6074 .3148 .60749 Mtetra
.89 .521 .335 r
.3148 .60749 .31872 .6074 .32343 .62508 .31962 .62321 Mtetra
.896 .49 .223 r
.31962 .62321 .32343 .62508 .32839 .63966 .32467 .63612 Mtetra
.802 .327 0 r
.32467 .63612 .32839 .63966 .33367 .6497 .33001 .64494 Mtetra
0 .331 .815 r
.33001 .64494 .33367 .6497 .33931 .65412 .33568 .64871 Mtetra
.644 .656 .846 r
.33568 .64871 .33931 .65412 .3453 .65236 .34167 .64694 Mtetra
.803 .705 .756 r
.34167 .64694 .3453 .65236 .35161 .6444 .34796 .63961 Mtetra
.867 .727 .705 r
.34796 .63961 .35161 .6444 .35818 .6308 .3545 .62722 Mtetra
.906 .747 .674 r
.3545 .62722 .35818 .6308 .36495 .6126 .36121 .61068 Mtetra
.936 .772 .654 r
.36121 .61068 .36495 .6126 .37181 .59125 .36801 .59129 Mtetra
.961 .802 .639 r
.36801 .59129 .37181 .59125 .37868 .56839 .37482 .57053 Mtetra
.983 .841 .625 r
.37482 .57053 .37868 .56839 .38548 .54576 .38158 .54995 Mtetra
.99 .888 .603 r
.38158 .54995 .38548 .54576 .39215 .52502 .38822 .53104 Mtetra
.932 .918 .539 r
.38822 .53104 .39215 .52502 .39864 .50761 .39469 .51513 Mtetra
0 0 0 r
.39469 .51513 .39864 .50761 .40492 .4947 .40097 .50328 Mtetra
0 0 .039 r
.40097 .50328 .40492 .4947 .411 .48709 .40707 .49621 Mtetra
.412 .062 .259 r
.40707 .49621 .411 .48709 .41688 .4852 .41298 .49432 Mtetra
.608 .257 .349 r
.41298 .49432 .41688 .4852 .4226 .48903 .41874 .49761 Mtetra
.711 .362 .385 r
.41874 .49761 .4226 .48903 .4282 .4982 .42439 .50572 Mtetra
.774 .426 .397 r
.42439 .50572 .4282 .4982 .43372 .51191 .42996 .51791 Mtetra
.817 .467 .393 r
.42996 .51791 .43372 .51191 .43923 .529 .43552 .53315 Mtetra
.85 .493 .376 r
.43552 .53315 .43923 .529 .44477 .54803 .44112 .55011 Mtetra
.875 .505 .342 r
.44112 .55011 .44477 .54803 .4504 .56734 .44679 .56731 Mtetra
.892 .5 .276 r
.44679 .56731 .4504 .56734 .45614 .58519 .45257 .58317 Mtetra
.884 .452 .136 r
.45257 .58317 .45614 .58519 .46203 .5999 .45848 .59618 Mtetra
.724 .242 0 r
.45848 .59618 .46203 .5999 .46806 .61 .46453 .60505 Mtetra
.078 .376 .84 r
.46453 .60505 .46806 .61 .47424 .61442 .47072 .60882 Mtetra
.644 .656 .846 r
.47072 .60882 .47424 .61442 .48054 .61257 .47702 .60695 Mtetra
.807 .711 .758 r
.47702 .60695 .48054 .61257 .48692 .60443 .48341 .59946 Mtetra
.877 .736 .703 r
.48341 .59946 .48692 .60443 .49334 .59058 .48984 .58682 Mtetra
.919 .759 .667 r
.48984 .58682 .49334 .59058 .49977 .57208 .49628 .57 Mtetra
.95 .785 .641 r
.49628 .57 .49977 .57208 .50617 .55037 .5027 .55029 Mtetra
.976 .816 .619 r
.5027 .55029 .50617 .55037 .51252 .52716 .50907 .52919 Mtetra
.993 .854 .596 r
.50907 .52919 .51252 .52716 .5188 .50418 .51539 .50828 Mtetra
.984 .892 .556 r
.51539 .50828 .5188 .50418 .52502 .48312 .52165 .48908 Mtetra
.881 .888 .46 r
.52165 .48908 .52502 .48312 .53118 .46543 .52786 .47291 Mtetra
0 0 0 r
.52786 .47291 .53118 .46543 .53732 .45229 .53404 .46084 Mtetra
.045 0 .083 r
.53404 .46084 .53732 .45229 .54346 .44452 .54022 .45362 Mtetra
.412 .062 .259 r
.54022 .45362 .54346 .44452 .54964 .44254 .54643 .45163 Mtetra
.602 .243 .334 r
.54643 .45163 .54964 .44254 .55588 .44635 .5527 .45489 Mtetra
.707 .346 .362 r
.5527 .45489 .55588 .44635 .56222 .45555 .55905 .46302 Mtetra
.773 .41 .368 r
.55905 .46302 .56222 .45555 .56868 .46934 .56551 .47529 Mtetra
.82 .451 .358 r
.56551 .47529 .56868 .46934 .57527 .48657 .57208 .49063 Mtetra
.853 .475 .332 r
.57208 .49063 .57527 .48657 .58198 .50576 .57876 .50774 Mtetra
.877 .485 .286 r
.57876 .50774 .58198 .50576 .58879 .52524 .58553 .52508 Mtetra
.887 .47 .201 r
.58553 .52508 .58879 .52524 .59567 .54325 .59236 .54107 Mtetra
.854 .4 .027 r
.59236 .54107 .59567 .54325 .60257 .55808 .59922 .55418 Mtetra
.614 .139 0 r
.59922 .55418 .60257 .55808 .60943 .56825 .60605 .5631 Mtetra
.15 .411 .855 r
.60605 .5631 .60943 .56825 .6162 .57265 .61281 .56684 Mtetra
.644 .656 .846 r
.61281 .56684 .6162 .57265 .62283 .5707 .61944 .56488 Mtetra
.812 .717 .76 r
.61944 .56488 .62283 .5707 .62928 .56238 .62592 .5572 Mtetra
.888 .746 .7 r
.62592 .5572 .62928 .56238 .63553 .54827 .63223 .54433 Mtetra
.933 .771 .657 r
.63223 .54433 .63553 .54827 .64158 .52945 .63837 .52721 Mtetra
.966 .798 .624 r
.63837 .52721 .64158 .52945 .64746 .50739 .64435 .50717 Mtetra
.989 .829 .592 r
.64435 .50717 .64746 .50739 .65322 .48381 .65023 .48573 Mtetra
.997 .862 .554 r
.65023 .48573 .65322 .48381 .65892 .46048 .65605 .46449 Mtetra
.962 .882 .492 r
.65605 .46449 .65892 .46048 .66463 .43908 .66189 .44497 Mtetra
.803 .832 .361 r
.66189 .44497 .66463 .43908 .67043 .42111 .6678 .42853 Mtetra
0 0 0 r
.6678 .42853 .67043 .42111 .6764 .40775 .67386 .41625 Mtetra
.087 0 .123 r
.67386 .41625 .6764 .40775 .6826 .39982 .68013 .40887 Mtetra
.412 .062 .259 r
.68013 .40887 .6826 .39982 .68909 .39773 .68666 .40678 Mtetra
.595 .228 .317 r
.68666 .40678 .68909 .39773 .69591 .4015 .69348 .40999 Mtetra
.703 .328 .336 r
.69348 .40999 .69591 .4015 .70306 .41073 .7006 .41813 Mtetra
.772 .391 .334 r
.7006 .41813 .70306 .41073 .71055 .4246 .70802 .43046 Mtetra
.82 .431 .314 r
.70802 .43046 .71055 .4246 .71832 .44195 .7157 .44592 Mtetra
.854 .453 .278 r
.7157 .44592 .71832 .44195 .72631 .46129 .72357 .46315 Mtetra
.874 .456 .216 r
.72357 .46315 .72631 .46129 .73443 .48094 .73156 .48062 Mtetra
.871 .428 .106 r
.73156 .48062 .73443 .48094 .74256 .4991 .73955 .49674 Mtetra
.799 .327 0 r
.73955 .49674 .74256 .4991 .75057 .51404 .74745 .50994 Mtetra
0 0 .512 r
.74745 .50994 .75057 .51404 .75834 .52426 .75513 .5189 Mtetra
.21 .439 .863 r
.75513 .5189 .75834 .52426 .76576 .52865 .76251 .52261 Mtetra
.644 .656 .846 r
.76251 .52261 .76576 .52865 .77275 .52659 .76951 .52054 Mtetra
.817 .724 .763 r
.76951 .52054 .77275 .52659 .77926 .51808 .77608 .51269 Mtetra
.9 .758 .696 r
.77608 .51269 .77926 .51808 .78531 .5037 .78224 .49956 Mtetra
.949 .785 .644 r
.78224 .49956 .78531 .5037 .79093 .48455 .78803 .48214 Mtetra
.981 .812 .6 r
.78803 .48214 .79093 .48455 .79623 .46214 .79353 .46176 Mtetra
.998 .839 .554 r
.79353 .46176 .79623 .46214 .80133 .43818 .79885 .43997 Mtetra
.987 .86 .495 r
.79885 .43997 .80133 .43818 .80637 .41448 .80412 .41839 Mtetra
.913 .851 .403 r
.80412 .41839 .80637 .41448 .81151 .39276 .80947 .39856 Mtetra
.695 .748 .244 r
.80947 .39856 .81151 .39276 .8169 .3745 .81505 .38185 Mtetra
0 0 0 r
.81505 .38185 .8169 .3745 .82267 .3609 .82096 .36934 Mtetra
.125 0 .159 r
.82096 .36934 .82267 .3609 .82893 .35279 .82732 .36179 Mtetra
.412 .062 .259 r
.82732 .36179 .82893 .35279 .83576 .3506 .8342 .35959 Mtetra
.587 .213 .299 r
.8342 .35959 .83576 .3506 .84321 .35433 .84162 .36275 Mtetra
.697 .307 .306 r
.84162 .36275 .84321 .35433 .85126 .36357 .84959 .37089 Mtetra
.769 .368 .293 r
.84959 .37089 .85126 .36357 .85987 .37751 .85806 .38328 Mtetra
.818 .405 .261 r
.85806 .38328 .85987 .37751 .86894 .39497 .86696 .39882 Mtetra
.85 .422 .209 r
.86696 .39882 .86894 .39497 .87834 .41445 .87614 .41617 Mtetra
.916 .758 .671 r
.2431 .60773 .24699 .60989 .25414 .58963 .25007 .59005 Mtetra
.95 .819 .68 r
.25007 .59005 .25414 .58963 .26111 .57102 .25689 .57377 Mtetra
.972 .904 .688 r
.25689 .57377 .26111 .57102 .26781 .55536 .26348 .56003 Mtetra
.876 .964 .633 r
.26348 .56003 .26781 .55536 .27418 .54371 .26978 .54972 Mtetra
0 0 0 r
.26978 .54972 .27418 .54371 .28019 .53679 .27576 .5435 Mtetra
.351 0 .148 r
.27576 .5435 .28019 .53679 .28583 .53499 .28142 .54169 Mtetra
.599 .222 .299 r
.28142 .54169 .28583 .53499 .29112 .53831 .28678 .54431 Mtetra
.716 .35 .355 r
.28678 .54431 .29112 .53831 .29612 .54639 .29189 .55104 Mtetra
.786 .424 .371 r
.29189 .55104 .29612 .54639 .30089 .5585 .2968 .56124 Mtetra
.838 .473 .363 r
.2968 .56124 .30089 .5585 .30553 .57362 .30159 .57401 Mtetra
.88 .505 .329 r
.30159 .57401 .30553 .57362 .31014 .59044 .30635 .58822 Mtetra
.91 .519 .251 r
.30635 .58822 .31014 .59044 .3148 .60749 .31116 .60259 Mtetra
.893 .483 .074 r
.31116 .60259 .3148 .60749 .31962 .62321 .31612 .61581 Mtetra
0 0 .312 r
.31612 .61581 .31962 .62321 .32467 .63612 .32128 .6266 Mtetra
.015 .158 .67 r
.32128 .6266 .32467 .63612 .33001 .64494 .3267 .63388 Mtetra
.428 .401 .727 r
.3267 .63388 .33001 .64494 .33568 .64871 .3324 .63684 Mtetra
.612 .506 .71 r
.3324 .63684 .33568 .64871 .34167 .64694 .33838 .63506 Mtetra
.709 .565 .69 r
.33838 .63506 .34167 .64694 .34796 .63961 .34463 .62852 Mtetra
.771 .607 .675 r
.34463 .62852 .34796 .63961 .3545 .62722 .3511 .61765 Mtetra
.818 .643 .666 r
.3511 .61765 .3545 .62722 .36121 .61068 .35772 .60322 Mtetra
.857 .68 .661 r
.35772 .60322 .36121 .61068 .36801 .59129 .36442 .58632 Mtetra
.894 .72 .66 r
.36442 .58632 .36801 .59129 .37482 .57053 .37114 .56822 Mtetra
.93 .77 .662 r
.37114 .56822 .37482 .57053 .38158 .54995 .37782 .55026 Mtetra
.964 .835 .667 r
.37782 .55026 .38158 .54995 .38822 .53104 .38439 .53371 Mtetra
.976 .918 .664 r
.38439 .53371 .38822 .53104 .39469 .51513 .39082 .51973 Mtetra
.829 .939 .572 r
.39082 .51973 .39469 .51513 .40097 .50328 .39708 .50923 Mtetra
0 0 0 r
.39708 .50923 .40097 .50328 .40707 .49621 .40318 .50287 Mtetra
.351 0 .148 r
.40318 .50287 .40707 .49621 .41298 .49432 .40912 .50098 Mtetra
.591 .206 .28 r
.40912 .50098 .41298 .49432 .41874 .49761 .41492 .50356 Mtetra
.711 .332 .328 r
.41492 .50356 .41874 .49761 .42439 .50572 .42062 .5103 Mtetra
.786 .406 .338 r
.42062 .5103 .42439 .50572 .42996 .51791 .42627 .52055 Mtetra
.84 .454 .32 r
.42627 .52055 .42996 .51791 .43552 .53315 .4319 .53341 Mtetra
.881 .483 .272 r
.4319 .53341 .43552 .53315 .44112 .55011 .43755 .54774 Mtetra
.901 .486 .168 r
.43755 .54774 .44112 .55011 .44679 .56731 .44328 .56223 Mtetra
.838 .416 0 r
.44328 .56223 .44679 .56731 .45257 .58317 .4491 .57555 Mtetra
0 0 .44 r
.4491 .57555 .45257 .58317 .45848 .59618 .45504 .58642 Mtetra
.094 .211 .695 r
.45504 .58642 .45848 .59618 .46453 .60505 .46111 .59372 Mtetra
.441 .41 .728 r
.46111 .59372 .46453 .60505 .47072 .60882 .4673 .59666 Mtetra
.612 .506 .71 r
.4673 .59666 .47072 .60882 .47702 .60695 .4736 .59478 Mtetra
.709 .564 .689 r
.4736 .59478 .47702 .60695 .48341 .59946 .47997 .58809 Mtetra
.774 .608 .674 r
.47997 .58809 .48341 .59946 .48984 .58682 .48639 .577 Mtetra
.824 .647 .663 r
.48639 .577 .48984 .58682 .49628 .57 .49282 .56231 Mtetra
.866 .686 .656 r
.49282 .56231 .49628 .57 .5027 .55029 .49924 .54513 Mtetra
.906 .73 .652 r
.49924 .54513 .5027 .55029 .50907 .52919 .50563 .52673 Mtetra
.944 .783 .651 r
.50563 .52673 .50907 .52919 .51539 .50828 .51197 .50847 Mtetra
.977 .851 .65 r
.51197 .50847 .51539 .50828 .52165 .48908 .51825 .49165 Mtetra
.972 .927 .63 r
.51825 .49165 .52165 .48908 .52786 .47291 .5245 .47743 Mtetra
.763 .896 .495 r
.5245 .47743 .52786 .47291 .53404 .46084 .53072 .46673 Mtetra
0 0 0 r
.53072 .46673 .53404 .46084 .54022 .45362 .53693 .46022 Mtetra
.351 0 .148 r
.53693 .46022 .54022 .45362 .54643 .45163 .54317 .45823 Mtetra
.583 .188 .259 r
.54317 .45823 .54643 .45163 .5527 .45489 .54946 .46077 Mtetra
.706 .311 .297 r
.54946 .46077 .5527 .45489 .55905 .46302 .55581 .46752 Mtetra
.784 .385 .298 r
.55581 .46752 .55905 .46302 .56551 .47529 .56226 .47782 Mtetra
.839 .431 .268 r
.56226 .47782 .56551 .47529 .57208 .49063 .5688 .49076 Mtetra
.876 .453 .199 r
.5688 .49076 .57208 .49063 .57876 .50774 .57544 .50519 Mtetra
.875 .437 .062 r
.57544 .50519 .57876 .50774 .58553 .52508 .58216 .51979 Mtetra
.746 .325 0 r
.58216 .51979 .58553 .52508 .59236 .54107 .58893 .53322 Mtetra
0 0 .544 r
.58893 .53322 .59236 .54107 .59922 .55418 .59573 .54415 Mtetra
.16 .254 .713 r
.59573 .54415 .59922 .55418 .60605 .5631 .60252 .55148 Mtetra
.453 .418 .729 r
.60252 .55148 .60605 .5631 .61281 .56684 .60924 .55438 Mtetra
.612 .506 .71 r
.60924 .55438 .61281 .56684 .61944 .56488 .61587 .5524 Mtetra
.709 .564 .689 r
.61587 .5524 .61944 .56488 .62592 .5572 .62237 .54555 Mtetra
.777 .609 .672 r
.62237 .54555 .62592 .5572 .63223 .54433 .62873 .53424 Mtetra
.83 .65 .659 r
.62873 .53424 .63223 .54433 .63837 .52721 .63495 .51928 Mtetra
.877 .693 .649 r
.63495 .51928 .63837 .52721 .64435 .50717 .64105 .5018 Mtetra
.92 .74 .642 r
.64105 .5018 .64435 .50717 .65023 .48573 .64705 .4831 Mtetra
.96 .797 .636 r
.64705 .4831 .65023 .48573 .65605 .46449 .65301 .46453 Mtetra
.988 .865 .624 r
.65301 .46453 .65605 .46449 .66189 .44497 .65898 .44743 Mtetra
.956 .926 .58 r
.65898 .44743 .66189 .44497 .6678 .42853 .66501 .43296 Mtetra
.677 .832 .403 r
.66501 .43296 .6678 .42853 .67386 .41625 .67117 .42206 Mtetra
0 0 0 r
.67117 .42206 .67386 .41625 .68013 .40887 .67751 .4154 Mtetra
.351 0 .148 r
.67751 .4154 .68013 .40887 .68666 .40678 .68407 .41331 Mtetra
.573 .169 .237 r
.68407 .41331 .68666 .40678 .69348 .40999 .69088 .4158 Mtetra
.698 .287 .262 r
.69088 .4158 .69348 .40999 .7006 .41813 .69795 .42254 Mtetra
.779 .358 .249 r
.69795 .42254 .7006 .41813 .70802 .43046 .70528 .43288 Mtetra
.834 .4 .202 r
.70528 .43288 .70802 .43046 .7157 .44592 .71282 .4459 Mtetra
.86 .411 .107 r
.71282 .4459 .7157 .44592 .72357 .46315 .72054 .46042 Mtetra
.823 .368 0 r
.72054 .46042 .72357 .46315 .73156 .48062 .72835 .47513 Mtetra
.617 .213 0 r
.72835 .47513 .73156 .48062 .73955 .49674 .73617 .48864 Mtetra
0 .059 .622 r
.73617 .48864 .73955 .49674 .74745 .50994 .74391 .49963 Mtetra
.216 .29 .725 r
.74391 .49963 .74745 .50994 .75513 .5189 .75148 .50698 Mtetra
.464 .425 .729 r
.75148 .50698 .75513 .5189 .76251 .52261 .75878 .50984 Mtetra
.612 .506 .71 r
.75878 .50984 .76251 .52261 .76951 .52054 .76577 .50775 Mtetra
.709 .563 .688 r
.76577 .50775 .76951 .52054 .77608 .51269 .77241 .50073 Mtetra
.78 .611 .67 r
.77241 .50073 .77608 .51269 .78224 .49956 .77869 .48918 Mtetra
.838 .655 .654 r
.77869 .48918 .78224 .49956 .78803 .48214 .78467 .47396 Mtetra
.889 .7 .641 r
.78467 .47396 .78803 .48214 .79353 .46176 .79039 .45617 Mtetra
.935 .751 .629 r
.79039 .45617 .79353 .46176 .79885 .43997 .79597 .43715 Mtetra
.975 .811 .615 r
.79597 .43715 .79885 .43997 .80412 .41839 .8015 .41828 Mtetra
.993 .877 .588 r
.8015 .41828 .80412 .41839 .80947 .39856 .8071 .40089 Mtetra
.919 .908 .511 r
.8071 .40089 .80947 .39856 .81505 .38185 .81289 .38617 Mtetra
0 0 0 r
.81289 .38617 .81505 .38185 .82096 .36934 .81898 .37506 Mtetra
.81898 .37506 .82096 .36934 .82732 .36179 .82544 .36823 Mtetra
.351 0 .148 r
.82544 .36823 .82732 .36179 .8342 .35959 .83235 .36603 Mtetra
.563 .148 .212 r
.83235 .36603 .8342 .35959 .84162 .36275 .83973 .36846 Mtetra
.689 .258 .221 r
.83973 .36846 .84162 .36275 .84959 .37089 .84759 .37519 Mtetra
.771 .325 .191 r
.84759 .37519 .84959 .37089 .85806 .38328 .85588 .38556 Mtetra
.821 .358 .12 r
.85588 .38556 .85806 .38328 .86696 .39882 .86452 .39864 Mtetra
.827 .352 0 r
.86452 .39864 .86696 .39882 .87614 .41617 .87342 .41325 Mtetra
.846 .681 .677 r
.23957 .60106 .2431 .60773 .25007 .59005 .24631 .58644 Mtetra
.883 .74 .698 r
.24631 .58644 .25007 .59005 .25689 .57377 .25293 .57293 Mtetra
.922 .825 .733 r
.25293 .57293 .25689 .57377 .26348 .56003 .25937 .56145 Mtetra
.93 .949 .78 r
.25937 .56145 .26348 .56003 .26978 .54972 .26557 .55275 Mtetra
.619 .923 .667 r
.26557 .55275 .26978 .54972 .27576 .5435 .27151 .54736 Mtetra
.184 0 0 r
.27151 .54736 .27576 .5435 .28142 .54169 .27719 .54555 Mtetra
.555 .109 .147 r
.27719 .54555 .28142 .54169 .28678 .54431 .28263 .54733 Mtetra
.709 .284 .236 r
.28263 .54733 .28678 .54431 .29189 .55104 .28785 .55243 Mtetra
.799 .379 .248 r
.28785 .55243 .29189 .55104 .2968 .56124 .29292 .56035 Mtetra
.861 .434 .203 r
.29292 .56035 .2968 .56124 .30159 .57401 .29789 .57032 Mtetra
.88 .446 .072 r
.29789 .57032 .30159 .57401 .30635 .58822 .30284 .58144 Mtetra
.737 .347 0 r
.30284 .58144 .30635 .58822 .31116 .60259 .30784 .59267 Mtetra
0 0 .512 r
.30784 .59267 .31116 .60259 .31612 .61581 .31295 .60294 Mtetra
.131 .175 .641 r
.31295 .60294 .31612 .61581 .32128 .6266 .31824 .61124 Mtetra
.372 .314 .663 r
.31824 .61124 .32128 .6266 .3267 .63388 .32374 .61671 Mtetra
.508 .395 .661 r
.32374 .61671 .3267 .63388 .3324 .63684 .32947 .61872 Mtetra
.594 .45 .655 r
.32947 .61872 .3324 .63684 .33838 .63506 .33545 .61692 Mtetra
.655 .492 .651 r
.33545 .61692 .33838 .63506 .34463 .62852 .34163 .61131 Mtetra
.703 .528 .649 r
.34163 .61131 .34463 .62852 .3511 .61765 .348 .60221 Mtetra
.744 .563 .65 r
.348 .60221 .3511 .61765 .35772 .60322 .3545 .59025 Mtetra
.781 .599 .654 r
.3545 .59025 .35772 .60322 .36442 .58632 .36107 .57629 Mtetra
.817 .638 .661 r
.36107 .57629 .36442 .58632 .37114 .56822 .36766 .56134 Mtetra
.854 .687 .673 r
.36766 .56134 .37114 .56822 .37782 .55026 .37421 .54648 Mtetra
.894 .75 .694 r
.37421 .54648 .37782 .55026 .38439 .53371 .38069 .53273 Mtetra
.934 .841 .729 r
.38069 .53273 .38439 .53371 .39082 .51973 .38705 .52105 Mtetra
.929 .964 .767 r
.38705 .52105 .39082 .51973 .39708 .50923 .39327 .51217 Mtetra
.568 .888 .617 r
.39327 .51217 .39708 .50923 .40318 .50287 .39936 .50665 Mtetra
.184 0 0 r
.39936 .50665 .40318 .50287 .40912 .50098 .40532 .50475 Mtetra
.541 .083 .115 r
.40532 .50475 .40912 .50098 .41492 .50356 .41117 .50649 Mtetra
.699 .255 .192 r
.41117 .50649 .41492 .50356 .42062 .5103 .41694 .51159 Mtetra
.792 .347 .19 r
.41694 .51159 .42062 .5103 .42627 .52055 .42266 .51953 Mtetra
.849 .395 .12 r
.42266 .51953 .42627 .52055 .4319 .53341 .42836 .52956 Mtetra
.832 .382 0 r
.42836 .52956 .4319 .53341 .43755 .54774 .43409 .54075 Mtetra
0 0 .341 r
.43409 .54075 .43755 .54774 .44328 .56223 .43988 .55205 Mtetra
0 .02 .582 r
.43988 .55205 .44328 .56223 .4491 .57555 .44575 .56239 Mtetra
.187 .216 .659 r
.44575 .56239 .4491 .57555 .45504 .58642 .45173 .57073 Mtetra
.39 .329 .668 r
.45173 .57073 .45504 .58642 .46111 .59372 .45781 .5762 Mtetra
.512 .399 .662 r
.45781 .5762 .46111 .59372 .4673 .59666 .464 .57817 Mtetra
.594 .45 .655 r
.464 .57817 .4673 .59666 .4736 .59478 .47027 .57627 Mtetra
.654 .491 .65 r
.47027 .57627 .4736 .59478 .47997 .58809 .47662 .57052 Mtetra
.703 .527 .648 r
.47662 .57052 .47997 .58809 .48639 .577 .48301 .56124 Mtetra
.745 .562 .648 r
.48301 .56124 .48639 .577 .49282 .56231 .48942 .54905 Mtetra
.784 .6 .65 r
.48942 .54905 .49282 .56231 .49924 .54513 .49582 .53484 Mtetra
.823 .642 .657 r
.49582 .53484 .49924 .54513 .50563 .52673 .5022 .51963 Mtetra
.863 .693 .669 r
.5022 .51963 .50563 .52673 .51197 .50847 .50854 .50451 Mtetra
.906 .762 .69 r
.50854 .50451 .51197 .50847 .51825 .49165 .51484 .49052 Mtetra
.946 .858 .722 r
.51484 .49052 .51825 .49165 .5245 .47743 .52111 .47862 Mtetra
.923 .975 .747 r
.52111 .47862 .5245 .47743 .53072 .46673 .52736 .46957 Mtetra
.512 .845 .561 r
.52736 .46957 .53072 .46673 .53693 .46022 .5336 .46391 Mtetra
.184 0 0 r
.5336 .46391 .53693 .46022 .54317 .45823 .53986 .46192 Mtetra
.525 .055 .081 r
.53986 .46192 .54317 .45823 .54946 .46077 .54616 .4636 Mtetra
.686 .22 .141 r
.54616 .4636 .54946 .46077 .55581 .46752 .55252 .46869 Mtetra
.779 .308 .12 r
.55252 .46869 .55581 .46752 .56226 .47782 .55895 .47665 Mtetra
.822 .343 .018 r
.55895 .47665 .56226 .47782 .5688 .49076 .56545 .48673 Mtetra
.753 .297 0 r
.56545 .48673 .5688 .49076 .57544 .50519 .57204 .49798 Mtetra
0 0 .469 r
.57204 .49798 .57544 .50519 .58216 .51979 .57869 .50935 Mtetra
0 .1 .632 r
.57869 .50935 .58216 .51979 .58893 .53322 .5854 .51974 Mtetra
.235 .25 .672 r
.5854 .51974 .58893 .53322 .59573 .54415 .59212 .52812 Mtetra
.407 .342 .672 r
.59212 .52812 .59573 .54415 .60252 .55148 .59884 .53359 Mtetra
.516 .403 .663 r
.59884 .53359 .60252 .55148 .60924 .55438 .60552 .5355 Mtetra
.594 .45 .655 r
.60552 .5355 .60924 .55438 .61587 .5524 .61213 .53351 Mtetra
.653 .489 .649 r
.61213 .53351 .61587 .5524 .62237 .54555 .61864 .52761 Mtetra
.702 .525 .646 r
.61864 .52761 .62237 .54555 .62873 .53424 .62505 .51813 Mtetra
.746 .562 .645 r
.62505 .51813 .62873 .53424 .63495 .51928 .63135 .50571 Mtetra
.788 .6 .647 r
.63135 .50571 .63495 .51928 .64105 .5018 .63755 .49124 Mtetra
.83 .645 .653 r
.63755 .49124 .64105 .5018 .64705 .4831 .64369 .47577 Mtetra
.874 .701 .664 r
.64369 .47577 .64705 .4831 .65301 .46453 .64978 .46038 Mtetra
.92 .774 .684 r
.64978 .46038 .65301 .46453 .65898 .44743 .65589 .44615 Mtetra
.958 .876 .712 r
.65589 .44615 .65898 .44743 .66501 .43296 .66205 .43403 Mtetra
.908 .981 .718 r
.66205 .43403 .66501 .43296 .67117 .42206 .66831 .42479 Mtetra
0 0 0 r
.66831 .42479 .67117 .42206 .67751 .4154 .67472 .41898 Mtetra
.184 0 0 r
.67472 .41898 .67751 .4154 .68407 .41331 .68131 .41689 Mtetra
.507 .024 .043 r
.68131 .41689 .68407 .41331 .69088 .4158 .68809 .41851 Mtetra
.668 .18 .081 r
.68809 .41851 .69088 .4158 .69795 .42254 .6951 .42357 Mtetra
.758 .259 .034 r
.6951 .42357 .69795 .42254 .70528 .43288 .7023 .43155 Mtetra
.775 .273 0 r
.7023 .43155 .70528 .43288 .71282 .4459 .70969 .44166 Mtetra
.638 .191 0 r
.70969 .44166 .71282 .4459 .72054 .46042 .71721 .45297 Mtetra
0 0 .57 r
.71721 .45297 .72054 .46042 .72835 .47513 .72481 .4644 Mtetra
.044 .165 .667 r
.72481 .4644 .72835 .47513 .73617 .48864 .73242 .47485 Mtetra
.276 .279 .682 r
.73242 .47485 .73617 .48864 .74391 .49963 .73998 .48325 Mtetra
.422 .353 .675 r
.73998 .48325 .74391 .49963 .75148 .50698 .74739 .48871 Mtetra
.521 .407 .665 r
.74739 .48871 .75148 .50698 .75878 .50984 .7546 .49056 Mtetra
.594 .45 .655 r
.7546 .49056 .75878 .50984 .76577 .50775 .76157 .48846 Mtetra
.652 .488 .648 r
.76157 .48846 .76577 .50775 .77241 .50073 .76826 .4824 Mtetra
.702 .524 .644 r
.76826 .4824 .77241 .50073 .77869 .48918 .77468 .47271 Mtetra
.748 .561 .642 r
.77468 .47271 .77869 .48918 .78467 .47396 .78085 .46006 Mtetra
.792 .601 .643 r
.78085 .46006 .78467 .47396 .79039 .45617 .78683 .44533 Mtetra
.837 .649 .648 r
.78683 .44533 .79039 .45617 .79597 .43715 .79268 .42957 Mtetra
.885 .709 .658 r
.79268 .42957 .79597 .43715 .8015 .41828 .7985 .41392 Mtetra
.934 .788 .675 r
.7985 .41392 .8015 .41828 .8071 .40089 .80438 .39943 Mtetra
.968 .895 .698 r
.80438 .39943 .8071 .40089 .81289 .38617 .81041 .38708 Mtetra
.881 .977 .677 r
.81041 .38708 .81289 .38617 .81898 .37506 .81668 .37765 Mtetra
0 0 0 r
.81668 .37765 .81898 .37506 .82544 .36823 .82326 .37169 Mtetra
.184 0 0 r
.82326 .37169 .82544 .36823 .83235 .36603 .83019 .36948 Mtetra
.486 0 .002 r
.83019 .36948 .83235 .36603 .83973 .36846 .83752 .37103 Mtetra
.644 .132 .012 r
.83752 .37103 .83973 .36846 .84759 .37519 .84522 .37607 Mtetra
.723 .196 0 r
.84522 .37607 .84759 .37519 .85588 .38556 .85328 .38405 Mtetra
.699 .184 0 r
.85328 .38405 .85588 .38556 .86452 .39864 .86163 .39419 Mtetra
0 0 .485 r
.86163 .39419 .86452 .39864 .87342 .41325 .87018 .40555 Mtetra
.774 .608 .673 r
.23638 .59024 .23957 .60106 .24631 .58644 .24285 .57905 Mtetra
.807 .659 .699 r
.24285 .57905 .24631 .58644 .25293 .57293 .24923 .56865 Mtetra
.841 .73 .742 r
.24923 .56865 .25293 .57293 .25937 .56145 .25548 .55973 Mtetra
.866 .837 .815 r
.25548 .55973 .25937 .56145 .26557 .55275 .26156 .55285 Mtetra
.799 .968 .911 r
.26156 .55285 .26557 .55275 .27151 .54736 .26744 .54839 Mtetra
.27 .77 .737 r
.26744 .54839 .27151 .54736 .27719 .54555 .27314 .54658 Mtetra
.347 0 0 r
.27314 .54658 .27719 .54555 .28263 .54733 .27865 .54741 Mtetra
.606 .052 0 r
.27865 .54741 .28263 .54733 .28785 .55243 .28401 .55069 Mtetra
.704 .165 0 r
.28401 .55069 .28785 .55243 .29292 .56035 .28925 .55602 Mtetra
.622 .147 0 r
.28925 .55602 .29292 .56035 .29789 .57032 .29443 .56285 Mtetra
0 .003 .579 r
.29443 .56285 .29789 .57032 .30284 .58144 .2996 .5705 Mtetra
.061 .156 .651 r
.2996 .5705 .30284 .58144 .30784 .59267 .3048 .57821 Mtetra
.273 .253 .653 r
.3048 .57821 .30784 .59267 .31295 .60294 .3101 .5852 Mtetra
.398 .314 .644 r
.3101 .5852 .31295 .60294 .31824 .61124 .31553 .59075 Mtetra
.48 .358 .636 r
.31553 .59075 .31824 .61124 .32374 .61671 .32112 .59422 Mtetra
.539 .393 .631 r
.32112 .59422 .32374 .61671 .32947 .61872 .32688 .59516 Mtetra
.584 .423 .629 r
.32688 .59516 .32947 .61872 .33545 .61692 .33283 .59334 Mtetra
.622 .45 .629 r
.33283 .59334 .33545 .61692 .34163 .61131 .33894 .58875 Mtetra
.655 .477 .631 r
.33894 .58875 .34163 .61131 .348 .60221 .34518 .58163 Mtetra
.686 .504 .636 r
.34518 .58163 .348 .60221 .3545 .59025 .35153 .57241 Mtetra
.715 .534 .643 r
.35153 .57241 .3545 .59025 .36107 .57629 .35794 .56171 Mtetra
.745 .568 .654 r
.35794 .56171 .36107 .57629 .36766 .56134 .36437 .55027 Mtetra
.777 .609 .671 r
.36437 .55027 .36766 .56134 .37421 .54648 .37077 .53887 Mtetra
.811 .663 .699 r
.37077 .53887 .37421 .54648 .38069 .53273 .37712 .52828 Mtetra
.848 .739 .743 r
.37712 .52828 .38069 .53273 .38705 .52105 .38339 .51918 Mtetra
.873 .85 .818 r
.38339 .51918 .38705 .52105 .39327 .51217 .38956 .51215 Mtetra
.792 .976 .909 r
.38956 .51215 .39327 .51217 .39936 .50665 .39563 .50758 Mtetra
.27 .77 .737 r
.39563 .50758 .39936 .50665 .40532 .50475 .4016 .50567 Mtetra
.308 0 0 r
.4016 .50567 .40532 .50475 .41117 .50649 .4075 .50645 Mtetra
.561 0 0 r
.4075 .50645 .41117 .50649 .41694 .51159 .41333 .50969 Mtetra
.635 .082 0 r
.41333 .50969 .41694 .51159 .42266 .51953 .41913 .51502 Mtetra
0 0 .498 r
.41913 .51502 .42266 .51953 .42836 .52956 .42493 .52187 Mtetra
0 .092 .646 r
.42493 .52187 .42836 .52956 .43409 .54075 .43074 .52954 Mtetra
.131 .204 .673 r
.43074 .52954 .43409 .54075 .43988 .55205 .43661 .53728 Mtetra
.305 .277 .662 r
.43661 .53728 .43988 .55205 .44575 .56239 .44254 .5443 Mtetra
.413 .327 .649 r
.44254 .5443 .44575 .56239 .45173 .57073 .44854 .54984 Mtetra
.486 .364 .639 r
.44854 .54984 .45173 .57073 .45781 .5762 .45464 .55329 Mtetra
.541 .395 .632 r
.45464 .55329 .45781 .5762 .464 .57817 .46081 .55418 Mtetra
.584 .423 .629 r
.46081 .55418 .464 .57817 .47027 .57627 .46706 .55226 Mtetra
.621 .449 .628 r
.46706 .55226 .47027 .57627 .47662 .57052 .47337 .54754 Mtetra
.654 .475 .63 r
.47337 .54754 .47662 .57052 .48301 .56124 .47971 .54025 Mtetra
.685 .502 .634 r
.47971 .54025 .48301 .56124 .48942 .54905 .48608 .53085 Mtetra
.715 .532 .641 r
.48608 .53085 .48942 .54905 .49582 .53484 .49244 .51994 Mtetra
.747 .567 .652 r
.49244 .51994 .49582 .53484 .5022 .51963 .49879 .50829 Mtetra
.78 .611 .669 r
.49879 .50829 .5022 .51963 .50854 .50451 .50512 .49668 Mtetra
.817 .667 .697 r
.50512 .49668 .50854 .50451 .51484 .49052 .51143 .48589 Mtetra
.855 .748 .744 r
.51143 .48589 .51484 .49052 .52111 .47862 .51771 .47661 Mtetra
.879 .865 .821 r
.51771 .47661 .52111 .47862 .52736 .46957 .52397 .46941 Mtetra
.782 .982 .904 r
.52397 .46941 .52736 .46957 .5336 .46391 .53024 .46471 Mtetra
.27 .77 .737 r
.53024 .46471 .5336 .46391 .53986 .46192 .53652 .46271 Mtetra
.265 0 0 r
.53652 .46271 .53986 .46192 .54616 .4636 .54283 .46342 Mtetra
.504 0 0 r
.54283 .46342 .54616 .4636 .55252 .46869 .54918 .46663 Mtetra
.544 0 0 r
.54918 .46663 .55252 .46869 .55895 .47665 .55558 .47195 Mtetra
0 .063 .61 r
.55558 .47195 .55895 .47665 .56545 .48673 .56205 .4788 Mtetra
0 .166 .692 r
.56205 .4788 .56545 .48673 .57204 .49798 .56858 .4865 Mtetra
.19 .245 .69 r
.56858 .4865 .57204 .49798 .57869 .50935 .57516 .49426 Mtetra
.333 .298 .67 r
.57516 .49426 .57869 .50935 .5854 .51974 .58178 .50128 Mtetra
.426 .338 .653 r
.58178 .50128 .5854 .51974 .59212 .52812 .58842 .50682 Mtetra
.492 .37 .641 r
.58842 .50682 .59212 .52812 .59884 .53359 .59507 .51024 Mtetra
.543 .397 .633 r
.59507 .51024 .59884 .53359 .60552 .5355 .60169 .51106 Mtetra
.584 .423 .629 r
.60169 .51106 .60552 .5355 .61213 .53351 .60826 .50905 Mtetra
.62 .448 .627 r
.60826 .50905 .61213 .53351 .61864 .52761 .61478 .50419 Mtetra
.653 .473 .628 r
.61478 .50419 .61864 .52761 .62505 .51813 .62122 .49674 Mtetra
.684 .5 .632 r
.62122 .49674 .62505 .51813 .63135 .50571 .6276 .48713 Mtetra
.716 .531 .638 r
.6276 .48713 .63135 .50571 .63755 .49124 .6339 .47602 Mtetra
.748 .567 .649 r
.6339 .47602 .63755 .49124 .64369 .47577 .64016 .46414 Mtetra
.784 .612 .667 r
.64016 .46414 .64369 .47577 .64978 .46038 .6464 .45231 Mtetra
.823 .672 .696 r
.6464 .45231 .64978 .46038 .65589 .44615 .65265 .44131 Mtetra
.863 .758 .745 r
.65265 .44131 .65589 .44615 .66205 .43403 .65893 .43184 Mtetra
.886 .88 .823 r
.65893 .43184 .66205 .43403 .66831 .42479 .6653 .42448 Mtetra
.77 .987 .897 r
.6653 .42448 .66831 .42479 .67472 .41898 .67177 .41964 Mtetra
.27 .77 .737 r
.67177 .41964 .67472 .41898 .68131 .41689 .67838 .41754 Mtetra
.218 0 0 r
.67838 .41754 .68131 .41689 .68809 .41851 .68513 .41818 Mtetra
.434 0 0 r
.68513 .41818 .68809 .41851 .6951 .42357 .69205 .42134 Mtetra
.432 0 0 r
.69205 .42134 .6951 .42357 .7023 .43155 .69912 .42664 Mtetra
0 .157 .695 r
.69912 .42664 .7023 .43155 .70969 .44166 .70632 .43349 Mtetra
.053 .226 .724 r
.70632 .43349 .70969 .44166 .71721 .45297 .71362 .4412 Mtetra
.239 .278 .701 r
.71362 .4412 .71721 .45297 .72481 .4644 .72099 .44897 Mtetra
.358 .317 .676 r
.72099 .44897 .72481 .4644 .73242 .47485 .72837 .456 Mtetra
.438 .348 .657 r
.72837 .456 .73242 .47485 .73998 .48325 .73571 .46153 Mtetra
.498 .375 .643 r
.73571 .46153 .73998 .48325 .74739 .48871 .74295 .4649 Mtetra
.545 .399 .634 r
.74295 .4649 .74739 .48871 .7546 .49056 .75006 .46566 Mtetra
.584 .423 .629 r
.75006 .46566 .7546 .49056 .76157 .48846 .75699 .46354 Mtetra
.619 .446 .626 r
.75699 .46354 .76157 .48846 .76826 .4824 .76373 .45854 Mtetra
.652 .471 .627 r
.76373 .45854 .76826 .4824 .77468 .47271 .77027 .4509 Mtetra
.683 .498 .629 r
.77027 .4509 .77468 .47271 .78085 .46006 .77665 .44109 Mtetra
.716 .529 .636 r
.77665 .44109 .78085 .46006 .78683 .44533 .78288 .42975 Mtetra
.75 .566 .647 r
.78288 .42975 .78683 .44533 .79268 .42957 .78903 .41765 Mtetra
.788 .614 .665 r
.78903 .41765 .79268 .42957 .7985 .41392 .79516 .40559 Mtetra
.829 .678 .695 r
.79516 .40559 .7985 .41392 .80438 .39943 .80133 .39437 Mtetra
.873 .769 .745 r
.80133 .39437 .80438 .39943 .81041 .38708 .80762 .38471 Mtetra
.892 .897 .825 r
.80762 .38471 .81041 .38708 .81668 .37765 .81408 .37718 Mtetra
.755 .99 .888 r
.81408 .37718 .81668 .37765 .82326 .37169 .82077 .3722 Mtetra
.27 .77 .737 r
.82077 .3722 .82326 .37169 .83019 .36948 .82773 .36998 Mtetra
.168 0 0 r
.82773 .36998 .83019 .36948 .83752 .37103 .83498 .37053 Mtetra
.352 0 0 r
.83498 .37053 .83752 .37103 .84522 .37607 .84251 .37365 Mtetra
0 .207 .671 r
.84251 .37365 .84522 .37607 .85328 .38405 .8503 .37892 Mtetra
0 .236 .754 r
.8503 .37892 .85328 .38405 .86163 .39419 .85831 .38576 Mtetra
.132 .274 .744 r
.85831 .38576 .86163 .39419 .87018 .40555 .86646 .39347 Mtetra
.705 .543 .667 r
.23348 .57614 .23638 .59024 .24285 .57905 .23963 .56862 Mtetra
.73 .587 .695 r
.23963 .56862 .24285 .57905 .24923 .56865 .24574 .56157 Mtetra
.756 .645 .739 r
.24574 .56157 .24923 .56865 .25548 .55973 .25178 .55542 Mtetra
.775 .726 .808 r
.25178 .55542 .25548 .55973 .26156 .55285 .25771 .5505 Mtetra
.756 .826 .907 r
.25771 .5505 .26156 .55285 .26744 .54839 .26353 .54706 Mtetra
.608 .874 .991 r
.26353 .54706 .26744 .54839 .27314 .54658 .26924 .54525 Mtetra
.313 .752 .967 r
.26924 .54525 .27314 .54658 .27865 .54741 .27483 .54504 Mtetra
.121 .572 .92 r
.27483 .54504 .27865 .54741 .28401 .55069 .28034 .54633 Mtetra
.144 .449 .881 r
.28034 .54633 .28401 .55069 .28925 .55602 .28578 .54887 Mtetra
.256 .382 .799 r
.28578 .54887 .28925 .55602 .29443 .56285 .29118 .55232 Mtetra
.351 .357 .725 r
.29118 .55232 .29443 .56285 .2996 .5705 .29658 .55625 Mtetra
.418 .353 .678 r
.29658 .55625 .2996 .5705 .3048 .57821 .30201 .5602 Mtetra
.466 .359 .649 r
.30201 .5602 .3048 .57821 .3101 .5852 .30751 .56371 Mtetra
.502 .369 .632 r
.30751 .56371 .3101 .5852 .31553 .59075 .31309 .56632 Mtetra
.532 .381 .622 r
.31309 .56632 .31553 .59075 .32112 .59422 .31877 .56768 Mtetra
.556 .394 .617 r
.31877 .56768 .32112 .59422 .32688 .59516 .32457 .56751 Mtetra
.579 .409 .615 r
.32457 .56751 .32688 .59516 .33283 .59334 .33048 .56567 Mtetra
.599 .424 .616 r
.33048 .56567 .33283 .59334 .33894 .58875 .3365 .56215 Mtetra
.619 .441 .619 r
.3365 .56215 .33894 .58875 .34518 .58163 .3426 .5571 Mtetra
.639 .46 .624 r
.3426 .5571 .34518 .58163 .35153 .57241 .34878 .55078 Mtetra
.659 .482 .633 r
.34878 .55078 .35153 .57241 .35794 .56171 .355 .54356 Mtetra
.681 .509 .646 r
.355 .54356 .35794 .56171 .36437 .55027 .36124 .53587 Mtetra
.705 .542 .666 r
.36124 .53587 .36437 .55027 .37077 .53887 .36746 .52819 Mtetra
.73 .587 .695 r
.36746 .52819 .37077 .53887 .37712 .52828 .37366 .52099 Mtetra
.757 .648 .74 r
.37366 .52099 .37712 .52828 .38339 .51918 .37982 .51469 Mtetra
.777 .731 .811 r
.37982 .51469 .38339 .51918 .38956 .51215 .38592 .50965 Mtetra
.756 .831 .91 r
.38592 .50965 .38956 .51215 .39563 .50758 .39196 .5061 Mtetra
.608 .874 .991 r
.39196 .5061 .39563 .50758 .4016 .50567 .39795 .5042 Mtetra
.34 .761 .976 r
.39795 .5042 .4016 .50567 .4075 .50645 .40389 .50392 Mtetra
.18 .597 .941 r
.40389 .50392 .4075 .50645 .41333 .50969 .4098 .50516 Mtetra
.204 .475 .89 r
.4098 .50516 .41333 .50969 .41913 .51502 .41569 .50766 Mtetra
.295 .402 .802 r
.41569 .50766 .41913 .51502 .42493 .52187 .42158 .51108 Mtetra
.374 .371 .728 r
.42158 .51108 .42493 .52187 .43074 .52954 .42749 .51499 Mtetra
.431 .363 .68 r
.42749 .51499 .43074 .52954 .43661 .53728 .43344 .51892 Mtetra
.473 .366 .652 r
.43344 .51892 .43661 .53728 .44254 .5443 .43943 .5224 Mtetra
.507 .374 .634 r
.43943 .5224 .44254 .5443 .44854 .54984 .44548 .52498 Mtetra
.534 .384 .623 r
.44548 .52498 .44854 .54984 .45464 .55329 .45158 .52628 Mtetra
.557 .395 .618 r
.45158 .52628 .45464 .55329 .46081 .55418 .45774 .52604 Mtetra
.579 .409 .615 r
.45774 .52604 .46081 .55418 .46706 .55226 .46396 .5241 Mtetra
.599 .423 .615 r
.46396 .5241 .46706 .55226 .47337 .54754 .47021 .52047 Mtetra
.618 .439 .618 r
.47021 .52047 .47337 .54754 .47971 .54025 .4765 .51529 Mtetra
.638 .458 .623 r
.4765 .51529 .47971 .54025 .48608 .53085 .4828 .50882 Mtetra
.658 .48 .632 r
.4828 .50882 .48608 .53085 .49244 .51994 .48911 .50143 Mtetra
.68 .507 .645 r
.48911 .50143 .49244 .51994 .49879 .50829 .49542 .49358 Mtetra
.704 .541 .665 r
.49542 .49358 .49879 .50829 .50512 .49668 .50172 .48573 Mtetra
.731 .587 .695 r
.50172 .48573 .50512 .49668 .51143 .48589 .50801 .47837 Mtetra
.759 .65 .741 r
.50801 .47837 .51143 .48589 .51771 .47661 .51429 .47193 Mtetra
.779 .736 .814 r
.51429 .47193 .51771 .47661 .52397 .46941 .52057 .46675 Mtetra
.755 .837 .914 r
.52057 .46675 .52397 .46941 .53024 .46471 .52685 .46309 Mtetra
.608 .874 .991 r
.52685 .46309 .53024 .46471 .53652 .46271 .53314 .46108 Mtetra
.365 .768 .984 r
.53314 .46108 .53652 .46271 .54283 .46342 .53946 .46073 Mtetra
.232 .617 .955 r
.53946 .46073 .54283 .46342 .54918 .46663 .5458 .4619 Mtetra
.254 .495 .894 r
.5458 .4619 .54918 .46663 .55558 .47195 .55218 .46436 Mtetra
.329 .419 .803 r
.55218 .46436 .55558 .47195 .56205 .4788 .55861 .46774 Mtetra
.394 .384 .73 r
.55861 .46774 .56205 .4788 .56858 .4865 .56507 .47163 Mtetra
.443 .373 .683 r
.56507 .47163 .56858 .4865 .57516 .49426 .57158 .47553 Mtetra
.481 .372 .654 r
.57158 .47553 .57516 .49426 .58178 .50128 .57811 .47898 Mtetra
.511 .378 .636 r
.57811 .47898 .58178 .50128 .58842 .50682 .58467 .48151 Mtetra
.536 .386 .625 r
.58467 .48151 .58842 .50682 .59507 .51024 .59123 .48275 Mtetra
.558 .397 .618 r
.59123 .48275 .59507 .51024 .60169 .51106 .59779 .48243 Mtetra
.579 .409 .615 r
.59779 .48243 .60169 .51106 .60826 .50905 .60433 .48039 Mtetra
.598 .422 .615 r
.60433 .48039 .60826 .50905 .61478 .50419 .61083 .47664 Mtetra
.617 .438 .617 r
.61083 .47664 .61478 .50419 .62122 .49674 .61731 .47132 Mtetra
.637 .456 .622 r
.61731 .47132 .62122 .49674 .6276 .48713 .62374 .46469 Mtetra
.657 .478 .63 r
.62374 .46469 .6276 .48713 .6339 .47602 .63015 .45713 Mtetra
.68 .505 .643 r
.63015 .45713 .6339 .47602 .64016 .46414 .63653 .44911 Mtetra
.704 .54 .663 r
.63653 .44911 .64016 .46414 .6464 .45231 .6429 .44109 Mtetra
.732 .587 .694 r
.6429 .44109 .6464 .45231 .65265 .44131 .64928 .43356 Mtetra
.761 .653 .742 r
.64928 .43356 .65265 .44131 .65893 .43184 .65569 .42695 Mtetra
.781 .742 .817 r
.65569 .42695 .65893 .43184 .6653 .42448 .66216 .42163 Mtetra
.754 .842 .918 r
.66216 .42163 .6653 .42448 .67177 .41964 .66869 .41785 Mtetra
.608 .874 .991 r
.66869 .41785 .67177 .41964 .67838 .41754 .67531 .41574 Mtetra
.388 .774 .99 r
.67531 .41574 .67838 .41754 .68513 .41818 .68203 .4153 Mtetra
.277 .632 .963 r
.68203 .4153 .68513 .41818 .69205 .42134 .68885 .41641 Mtetra
.298 .512 .895 r
.68885 .41641 .69205 .42134 .69912 .42664 .69577 .41881 Mtetra
.358 .434 .803 r
.69577 .41881 .69912 .42664 .70632 .43349 .70277 .42215 Mtetra
.412 .396 .732 r
.70277 .42215 .70632 .43349 .71362 .4412 .70984 .426 Mtetra
.454 .381 .685 r
.70984 .426 .71362 .4412 .72099 .44897 .71696 .42987 Mtetra
.487 .378 .656 r
.71696 .42987 .72099 .44897 .72837 .456 .72409 .43327 Mtetra
.515 .382 .638 r
.72409 .43327 .72837 .456 .73571 .46153 .7312 .43575 Mtetra
.538 .389 .626 r
.7312 .43575 .73571 .46153 .74295 .4649 .73826 .43692 Mtetra
.559 .398 .619 r
.73826 .43692 .74295 .4649 .75006 .46566 .74524 .43651 Mtetra
.579 .409 .615 r
.74524 .43651 .75006 .46566 .75699 .46354 .75213 .43437 Mtetra
.597 .421 .614 r
.75213 .43437 .75699 .46354 .76373 .45854 .75891 .43049 Mtetra
.616 .436 .616 r
.75891 .43049 .76373 .45854 .77027 .4509 .76558 .42501 Mtetra
.636 .454 .621 r
.76558 .42501 .77027 .4509 .77665 .44109 .77216 .41822 Mtetra
.656 .476 .629 r
.77216 .41822 .77665 .44109 .78288 .42975 .77865 .41049 Mtetra
.679 .503 .642 r
.77865 .41049 .78288 .42975 .78903 .41765 .7851 .40228 Mtetra
.704 .539 .662 r
.7851 .40228 .78903 .41765 .79516 .40559 .79155 .39408 Mtetra
.733 .588 .694 r
.79155 .39408 .79516 .40559 .80133 .39437 .79802 .38637 Mtetra
.763 .656 .744 r
.79802 .38637 .80133 .39437 .80762 .38471 .80457 .37961 Mtetra
.783 .748 .821 r
.80457 .37961 .80762 .38471 .81408 .37718 .81123 .37413 Mtetra
.754 .848 .922 r
.81123 .37413 .81408 .37718 .82077 .3722 .81804 .37022 Mtetra
.608 .874 .991 r
.81804 .37022 .82077 .3722 .82773 .36998 .82502 .36799 Mtetra
.409 .778 .994 r
.82502 .36799 .82773 .36998 .83498 .37053 .83218 .36746 Mtetra
.317 .643 .967 r
.83218 .36746 .83498 .37053 .84251 .37365 .83951 .36849 Mtetra
.335 .524 .893 r
.83951 .36849 .84251 .37365 .8503 .37892 .84701 .37083 Mtetra
.383 .446 .802 r
.84701 .37083 .8503 .37892 .85831 .38576 .85465 .37412 Mtetra
.428 .406 .733 r
.85465 .37412 .85831 .38576 .86646 .39347 .86238 .37792 Mtetra
.634 .485 .662 r
.23076 .55995 .23348 .57614 .23963 .56862 .23659 .55623 Mtetra
.651 .521 .692 r
.23659 .55623 .23963 .56862 .24574 .56157 .2424 .55266 Mtetra
.67 .574 .738 r
.2424 .55266 .24574 .56157 .25178 .55542 .2482 .54939 Mtetra
.687 .644 .802 r
.2482 .54939 .25178 .55542 .25771 .5505 .25398 .54653 Mtetra
.687 .725 .879 r
.25398 .54653 .25771 .5505 .26353 .54706 .25972 .54416 Mtetra
.653 .779 .941 r
.25972 .54416 .26353 .54706 .26924 .54525 .26544 .54233 Mtetra
.606 .767 .957 r
.26544 .54233 .26924 .54525 .27483 .54504 .27112 .54105 Mtetra
.578 .691 .919 r
.27112 .54105 .27483 .54504 .28034 .54633 .27678 .54026 Mtetra
.565 .591 .839 r
.27678 .54026 .28034 .54633 .28578 .54887 .28243 .53989 Mtetra
.557 .511 .76 r
.28243 .53989 .28578 .54887 .29118 .55232 .28807 .53982 Mtetra
.553 .459 .702 r
.28807 .53982 .29118 .55232 .29658 .55625 .29372 .5399 Mtetra
.554 .429 .665 r
.29372 .5399 .29658 .55625 .30201 .5602 .29939 .53999 Mtetra
.556 .412 .641 r
.29939 .53999 .30201 .5602 .30751 .56371 .30509 .53991 Mtetra
.56 .403 .625 r
.30509 .53991 .30751 .56371 .31309 .56632 .31083 .53954 Mtetra
.565 .399 .616 r
.31083 .53954 .31309 .56632 .31877 .56768 .31661 .53874 Mtetra
.57 .399 .61 r
.31661 .53874 .31877 .56768 .32457 .56751 .32243 .53744 Mtetra
.576 .401 .608 r
.32243 .53744 .32457 .56751 .33048 .56567 .32831 .53557 Mtetra
.582 .406 .608 r
.32831 .53557 .33048 .56567 .3365 .56215 .33423 .53315 Mtetra
.59 .414 .611 r
.33423 .53315 .3365 .56215 .3426 .5571 .34019 .53022 Mtetra
.598 .424 .617 r
.34019 .53022 .3426 .5571 .34878 .55078 .34618 .52686 Mtetra
.608 .438 .626 r
.34618 .52686 .34878 .55078 .355 .54356 .35219 .52319 Mtetra
.62 .457 .64 r
.35219 .52319 .355 .54356 .36124 .53587 .35822 .51936 Mtetra
.634 .484 .661 r
.35822 .51936 .36124 .53587 .36746 .52819 .36426 .51553 Mtetra
.651 .521 .692 r
.36426 .51553 .36746 .52819 .37366 .52099 .37029 .51185 Mtetra
.67 .573 .738 r
.37029 .51185 .37366 .52099 .37982 .51469 .37632 .50847 Mtetra
.686 .645 .803 r
.37632 .50847 .37982 .51469 .38592 .50965 .38234 .5055 Mtetra
.686 .726 .88 r
.38234 .5055 .38592 .50965 .39196 .5061 .38834 .50304 Mtetra
.653 .779 .941 r
.38834 .50304 .39196 .5061 .39795 .5042 .39434 .50112 Mtetra
.608 .766 .955 r
.39434 .50112 .39795 .5042 .40389 .50392 .40033 .49975 Mtetra
.582 .69 .916 r
.40033 .49975 .40389 .50392 .4098 .50516 .40632 .49889 Mtetra
.568 .592 .837 r
.40632 .49889 .4098 .50516 .41569 .50766 .41231 .49844 Mtetra
.56 .512 .759 r
.41231 .49844 .41569 .50766 .42158 .51108 .4183 .4983 Mtetra
.556 .461 .703 r
.4183 .4983 .42158 .51108 .42749 .51499 .42432 .49831 Mtetra
.555 .431 .665 r
.42432 .49831 .42749 .51499 .43344 .51892 .43035 .49833 Mtetra
.558 .414 .641 r
.43035 .49833 .43344 .51892 .43943 .5224 .43641 .49818 Mtetra
.561 .404 .626 r
.43641 .49818 .43943 .5224 .44548 .52498 .4425 .49774 Mtetra
.565 .4 .616 r
.4425 .49774 .44548 .52498 .45158 .52628 .44862 .49686 Mtetra
.57 .399 .611 r
.44862 .49686 .45158 .52628 .45774 .52604 .45476 .49546 Mtetra
.576 .401 .608 r
.45476 .49546 .45774 .52604 .46396 .5241 .46093 .49351 Mtetra
.582 .406 .608 r
.46093 .49351 .46396 .5241 .47021 .52047 .46713 .49098 Mtetra
.589 .413 .611 r
.46713 .49098 .47021 .52047 .4765 .51529 .47335 .48794 Mtetra
.598 .423 .617 r
.47335 .48794 .4765 .51529 .4828 .50882 .47958 .48447 Mtetra
.607 .437 .626 r
.47958 .48447 .4828 .50882 .48911 .50143 .48582 .48068 Mtetra
.619 .456 .64 r
.48582 .48068 .48911 .50143 .49542 .49358 .49208 .47674 Mtetra
.633 .483 .661 r
.49208 .47674 .49542 .49358 .50172 .48573 .49834 .47278 Mtetra
.65 .52 .692 r
.49834 .47278 .50172 .48573 .50801 .47837 .5046 .46899 Mtetra
.669 .573 .739 r
.5046 .46899 .50801 .47837 .51429 .47193 .51087 .46549 Mtetra
.686 .646 .804 r
.51087 .46549 .51429 .47193 .52057 .46675 .51715 .46241 Mtetra
.686 .727 .881 r
.51715 .46241 .52057 .46675 .52685 .46309 .52344 .45984 Mtetra
.653 .779 .941 r
.52344 .45984 .52685 .46309 .53314 .46108 .52975 .45783 Mtetra
.61 .764 .954 r
.52975 .45783 .53314 .46108 .53946 .46073 .53607 .45637 Mtetra
.585 .689 .913 r
.53607 .45637 .53946 .46073 .5458 .4619 .5424 .45542 Mtetra
.571 .592 .835 r
.5424 .45542 .5458 .4619 .55218 .46436 .54876 .45489 Mtetra
.562 .514 .758 r
.54876 .45489 .55218 .46436 .55861 .46774 .55515 .45467 Mtetra
.558 .463 .703 r
.55515 .45467 .55861 .46774 .56507 .47163 .56156 .45461 Mtetra
.557 .433 .666 r
.56156 .45461 .56507 .47163 .57158 .47553 .56799 .45455 Mtetra
.559 .415 .642 r
.56799 .45455 .57158 .47553 .57811 .47898 .57444 .45433 Mtetra
.562 .405 .626 r
.57444 .45433 .57811 .47898 .58467 .48151 .5809 .45379 Mtetra
.566 .401 .617 r
.5809 .45379 .58467 .48151 .59123 .48275 .58738 .45283 Mtetra
.571 .4 .611 r
.58738 .45283 .59123 .48275 .59779 .48243 .59387 .45134 Mtetra
.576 .401 .608 r
.59387 .45134 .59779 .48243 .60433 .48039 .60036 .44928 Mtetra
.582 .406 .608 r
.60036 .44928 .60433 .48039 .61083 .47664 .60686 .44665 Mtetra
.589 .413 .611 r
.60686 .44665 .61083 .47664 .61731 .47132 .61335 .44349 Mtetra
.597 .423 .616 r
.61335 .44349 .61731 .47132 .62374 .46469 .61984 .4399 Mtetra
.607 .436 .625 r
.61984 .4399 .62374 .46469 .63015 .45713 .62633 .43599 Mtetra
.618 .455 .639 r
.62633 .43599 .63015 .45713 .63653 .44911 .63282 .43191 Mtetra
.632 .482 .66 r
.63282 .43191 .63653 .44911 .6429 .44109 .63932 .42784 Mtetra
.649 .52 .692 r
.63932 .42784 .6429 .44109 .64928 .43356 .64584 .42391 Mtetra
.669 .573 .739 r
.64584 .42391 .64928 .43356 .65569 .42695 .65237 .42029 Mtetra
.686 .646 .805 r
.65237 .42029 .65569 .42695 .66216 .42163 .65893 .4171 Mtetra
.686 .728 .883 r
.65893 .4171 .66216 .42163 .66869 .41785 .66553 .41442 Mtetra
.653 .779 .941 r
.66553 .41442 .66869 .41785 .67531 .41574 .67216 .4123 Mtetra
.611 .763 .952 r
.67216 .4123 .67531 .41574 .68203 .4153 .67883 .41074 Mtetra
.588 .688 .911 r
.67883 .41074 .68203 .4153 .68885 .41641 .68555 .40969 Mtetra
.574 .592 .833 r
.68555 .40969 .68885 .41641 .69577 .41881 .69232 .40908 Mtetra
.565 .515 .758 r
.69232 .40908 .69577 .41881 .70277 .42215 .69912 .40877 Mtetra
.56 .465 .703 r
.69912 .40877 .70277 .42215 .70984 .426 .70595 .40863 Mtetra
.559 .434 .667 r
.70595 .40863 .70984 .426 .71696 .42987 .71281 .40848 Mtetra
.56 .416 .643 r
.71281 .40848 .71696 .42987 .72409 .43327 .71969 .40817 Mtetra
.563 .406 .627 r
.71969 .40817 .72409 .43327 .7312 .43575 .72656 .40755 Mtetra
.566 .401 .617 r
.72656 .40755 .7312 .43575 .73826 .43692 .73344 .40649 Mtetra
.571 .4 .611 r
.73344 .40649 .73826 .43692 .74524 .43651 .7403 .40489 Mtetra
.576 .401 .608 r
.7403 .40489 .74524 .43651 .75213 .43437 .74714 .40273 Mtetra
.582 .405 .608 r
.74714 .40273 .75213 .43437 .75891 .43049 .75395 .39998 Mtetra
.589 .412 .61 r
.75395 .39998 .75891 .43049 .76558 .42501 .76074 .3967 Mtetra
.597 .422 .616 r
.76074 .3967 .76558 .42501 .77216 .41822 .76751 .39297 Mtetra
.606 .435 .625 r
.76751 .39297 .77216 .41822 .77865 .41049 .77426 .38893 Mtetra
.617 .454 .639 r
.77426 .38893 .77865 .41049 .7851 .40228 .78101 .38472 Mtetra
.631 .481 .66 r
.78101 .38472 .7851 .40228 .79155 .39408 .78777 .38051 Mtetra
.649 .519 .692 r
.78777 .38051 .79155 .39408 .79802 .38637 .79455 .37645 Mtetra
.668 .573 .739 r
.79455 .37645 .79802 .38637 .80457 .37961 .80136 .3727 Mtetra
.685 .647 .806 r
.80136 .3727 .80457 .37961 .81123 .37413 .80822 .36938 Mtetra
.685 .729 .884 r
.80822 .36938 .81123 .37413 .81804 .37022 .81515 .36658 Mtetra
.653 .779 .941 r
.81515 .36658 .81804 .37022 .82502 .36799 .82214 .36435 Mtetra
.613 .762 .95 r
.82214 .36435 .82502 .36799 .83218 .36746 .8292 .36268 Mtetra
.591 .687 .908 r
.8292 .36268 .83218 .36746 .83951 .36849 .83633 .36153 Mtetra
.577 .592 .831 r
.83633 .36153 .83951 .36849 .84701 .37083 .84353 .36082 Mtetra
.568 .516 .757 r
.84353 .36082 .84701 .37083 .85465 .37412 .85078 .36042 Mtetra
.562 .466 .703 r
.85078 .36042 .85465 .37412 .86238 .37792 .85808 .36018 Mtetra
.553 .424 .659 r
.22812 .5431 .23076 .55995 .23659 .55623 .2336 .54319 Mtetra
.558 .455 .694 r
.2336 .54319 .23659 .55623 .2424 .55266 .23912 .54312 Mtetra
.569 .507 .746 r
.23912 .54312 .2424 .55266 .2482 .54939 .24467 .54276 Mtetra
.59 .584 .814 r
.24467 .54276 .2482 .54939 .25398 .54653 .25028 .54198 Mtetra
.62 .677 .883 r
.25028 .54198 .25398 .54653 .25972 .54416 .25594 .54069 Mtetra
.656 .746 .916 r
.25594 .54069 .25972 .54416 .26544 .54233 .26166 .53886 Mtetra
.69 .754 .9 r
.26166 .53886 .26544 .54233 .27112 .54105 .26744 .53647 Mtetra
.705 .704 .847 r
.26744 .53647 .27112 .54105 .27678 .54026 .27326 .53358 Mtetra
.694 .631 .782 r
.27326 .53358 .27678 .54026 .28243 .53989 .27912 .53027 Mtetra
.672 .565 .726 r
.27912 .53027 .28243 .53989 .28807 .53982 .28501 .52666 Mtetra
.65 .515 .685 r
.28501 .52666 .28807 .53982 .29372 .5399 .29092 .52289 Mtetra
.631 .478 .657 r
.29092 .52289 .29372 .5399 .29939 .53999 .29683 .51911 Mtetra
.615 .452 .637 r
.29683 .51911 .29939 .53999 .30509 .53991 .30275 .51548 Mtetra
.602 .432 .624 r
.30275 .51548 .30509 .53991 .31083 .53954 .30864 .51215 Mtetra
.592 .417 .615 r
.30864 .51215 .31083 .53954 .31661 .53874 .31452 .50923 Mtetra
.583 .407 .609 r
.31452 .50923 .31661 .53874 .32243 .53744 .32038 .5068 Mtetra
.575 .399 .606 r
.32038 .5068 .32243 .53744 .32831 .53557 .32622 .50492 Mtetra
.569 .394 .605 r
.32622 .50492 .32831 .53557 .33423 .53315 .33204 .50357 Mtetra
.563 .392 .608 r
.33204 .50357 .33423 .53315 .34019 .53022 .33784 .50273 Mtetra
.558 .393 .613 r
.33784 .50273 .34019 .53022 .34618 .52686 .34364 .50229 Mtetra
.555 .397 .622 r
.34364 .50229 .34618 .52686 .35219 .52319 .34944 .50216 Mtetra
.554 .407 .637 r
.34944 .50216 .35219 .52319 .35822 .51936 .35525 .50218 Mtetra
.555 .426 .66 r
.35525 .50218 .35822 .51936 .36426 .51553 .36108 .5022 Mtetra
.56 .457 .694 r
.36108 .5022 .36426 .51553 .37029 .51185 .36694 .50207 Mtetra
.571 .508 .745 r
.36694 .50207 .37029 .51185 .37632 .50847 .37284 .50163 Mtetra
.592 .584 .813 r
.37284 .50163 .37632 .50847 .38234 .5055 .37876 .50077 Mtetra
.621 .677 .881 r
.37876 .50077 .38234 .5055 .38834 .50304 .38473 .4994 Mtetra
.656 .746 .916 r
.38473 .4994 .38834 .50304 .39434 .50112 .39074 .49748 Mtetra
.69 .755 .902 r
.39074 .49748 .39434 .50112 .40033 .49975 .39678 .49499 Mtetra
.704 .706 .848 r
.39678 .49499 .40033 .49975 .40632 .49889 .40285 .492 Mtetra
.693 .632 .783 r
.40285 .492 .40632 .49889 .41231 .49844 .40894 .48858 Mtetra
.672 .565 .727 r
.40894 .48858 .41231 .49844 .4183 .4983 .41505 .48485 Mtetra
.649 .514 .685 r
.41505 .48485 .4183 .4983 .42432 .49831 .42118 .48096 Mtetra
.63 .477 .656 r
.42118 .48096 .42432 .49831 .43035 .49833 .42731 .47707 Mtetra
.615 .451 .637 r
.42731 .47707 .43035 .49833 .43641 .49818 .43344 .47333 Mtetra
.602 .431 .623 r
.43344 .47333 .43641 .49818 .4425 .49774 .43958 .46989 Mtetra
.591 .417 .614 r
.43958 .46989 .4425 .49774 .44862 .49686 .44571 .46686 Mtetra
.582 .407 .609 r
.44571 .46686 .44862 .49686 .45476 .49546 .45184 .46433 Mtetra
.575 .399 .606 r
.45184 .46433 .45476 .49546 .46093 .49351 .45797 .46235 Mtetra
.569 .395 .606 r
.45797 .46235 .46093 .49351 .46713 .49098 .4641 .46092 Mtetra
.563 .393 .608 r
.4641 .46092 .46713 .49098 .47335 .48794 .47024 .45999 Mtetra
.559 .394 .613 r
.47024 .45999 .47335 .48794 .47958 .48447 .4764 .45947 Mtetra
.556 .399 .623 r
.4764 .45947 .47958 .48447 .48582 .48068 .48257 .45927 Mtetra
.555 .409 .638 r
.48257 .45927 .48582 .48068 .49208 .47674 .48875 .45921 Mtetra
.556 .427 .66 r
.48875 .45921 .49208 .47674 .49834 .47278 .49496 .45916 Mtetra
.561 .458 .694 r
.49496 .45916 .49834 .47278 .5046 .46899 .5012 .45895 Mtetra
.573 .509 .745 r
.5012 .45895 .5046 .46899 .51087 .46549 .50745 .45843 Mtetra
.594 .584 .812 r
.50745 .45843 .51087 .46549 .51715 .46241 .51373 .45749 Mtetra
.622 .676 .88 r
.51373 .45749 .51715 .46241 .52344 .45984 .52002 .45603 Mtetra
.656 .746 .916 r
.52002 .45603 .52344 .45984 .52975 .45783 .52633 .454 Mtetra
.689 .757 .903 r
.52633 .454 .52975 .45783 .53607 .45637 .53266 .45142 Mtetra
.704 .707 .85 r
.53266 .45142 .53607 .45637 .5424 .45542 .539 .44831 Mtetra
.693 .633 .784 r
.539 .44831 .5424 .45542 .54876 .45489 .54534 .44477 Mtetra
.671 .565 .727 r
.54534 .44477 .54876 .45489 .55515 .45467 .55169 .44092 Mtetra
.649 .513 .685 r
.55169 .44092 .55515 .45467 .56156 .45461 .55804 .43691 Mtetra
.629 .476 .656 r
.55804 .43691 .56156 .45461 .56799 .45455 .56441 .4329 Mtetra
.614 .45 .636 r
.56441 .4329 .56799 .45455 .57444 .45433 .57078 .42903 Mtetra
.601 .43 .623 r
.57078 .42903 .57444 .45433 .5809 .45379 .57716 .42547 Mtetra
.591 .416 .614 r
.57716 .42547 .5809 .45379 .58738 .45283 .58356 .42233 Mtetra
.582 .406 .608 r
.58356 .42233 .58738 .45283 .59387 .45134 .58999 .41969 Mtetra
.575 .399 .606 r
.58999 .41969 .59387 .45134 .60036 .44928 .59643 .41761 Mtetra
.569 .395 .606 r
.59643 .41761 .60036 .44928 .60686 .44665 .60291 .41608 Mtetra
.564 .393 .608 r
.60291 .41608 .60686 .44665 .61335 .44349 .60941 .41506 Mtetra
.56 .395 .614 r
.60941 .41506 .61335 .44349 .61984 .4399 .61595 .41446 Mtetra
.557 .4 .623 r
.61595 .41446 .61984 .4399 .62633 .43599 .62252 .41417 Mtetra
.556 .41 .638 r
.62252 .41417 .62633 .43599 .63282 .43191 .62911 .41404 Mtetra
.558 .429 .661 r
.62911 .41404 .63282 .43191 .63932 .42784 .63573 .4139 Mtetra
.563 .46 .695 r
.63573 .4139 .63932 .42784 .64584 .42391 .64237 .41361 Mtetra
.575 .51 .745 r
.64237 .41361 .64584 .42391 .65237 .42029 .64902 .413 Mtetra
.595 .584 .811 r
.64902 .413 .65237 .42029 .65893 .4171 .65567 .41197 Mtetra
.623 .675 .879 r
.65567 .41197 .65893 .4171 .66553 .41442 .66232 .4104 Mtetra
.656 .746 .916 r
.66232 .4104 .66553 .41442 .67216 .4123 .66896 .40828 Mtetra
.689 .758 .904 r
.66896 .40828 .67216 .4123 .67883 .41074 .6756 .40557 Mtetra
.704 .709 .852 r
.6756 .40557 .67883 .41074 .68555 .40969 .68222 .40235 Mtetra
.693 .633 .785 r
.68222 .40235 .68555 .40969 .69232 .40908 .68883 .39869 Mtetra
.67 .565 .727 r
.68883 .39869 .69232 .40908 .69912 .40877 .69543 .39471 Mtetra
.648 .513 .685 r
.69543 .39471 .69912 .40877 .70595 .40863 .70203 .39057 Mtetra
.629 .475 .655 r
.70203 .39057 .70595 .40863 .71281 .40848 .70864 .38642 Mtetra
.613 .449 .636 r
.70864 .38642 .71281 .40848 .71969 .40817 .71527 .38243 Mtetra
.601 .43 .622 r
.71527 .38243 .71969 .40817 .72656 .40755 .72192 .37874 Mtetra
.59 .416 .614 r
.72192 .37874 .72656 .40755 .73344 .40649 .72861 .37548 Mtetra
.582 .406 .608 r
.72861 .37548 .73344 .40649 .7403 .40489 .73535 .37273 Mtetra
.575 .399 .606 r
.73535 .37273 .7403 .40489 .74714 .40273 .74214 .37053 Mtetra
.569 .395 .606 r
.74214 .37053 .74714 .40273 .75395 .39998 .74898 .3689 Mtetra
.564 .394 .609 r
.74898 .3689 .75395 .39998 .76074 .3967 .75588 .36778 Mtetra
.561 .396 .614 r
.75588 .36778 .76074 .3967 .76751 .39297 .76284 .36709 Mtetra
.558 .401 .624 r
.76284 .36709 .76751 .39297 .77426 .38893 .76984 .3667 Mtetra
.558 .412 .639 r
.76984 .3667 .77426 .38893 .78101 .38472 .77687 .36648 Mtetra
.559 .431 .661 r
.77687 .36648 .78101 .38472 .78777 .38051 .78394 .36625 Mtetra
.565 .461 .695 r
.78394 .36625 .78777 .38051 .79455 .37645 .79102 .36587 Mtetra
.577 .511 .744 r
.79102 .36587 .79455 .37645 .80136 .3727 .79809 .36517 Mtetra
.597 .585 .81 r
.79809 .36517 .80136 .3727 .80822 .36938 .80515 .36403 Mtetra
.624 .675 .878 r
.80515 .36403 .80822 .36938 .81515 .36658 .81219 .36236 Mtetra
.656 .746 .916 r
.81219 .36236 .81515 .36658 .82214 .36435 .81919 .36011 Mtetra
.688 .759 .906 r
.81919 .36011 .82214 .36435 .8292 .36268 .82615 .35729 Mtetra
.703 .71 .854 r
.82615 .35729 .8292 .36268 .83633 .36153 .83308 .35394 Mtetra
.693 .634 .786 r
.83308 .35394 .83633 .36153 .84353 .36082 .83998 .35014 Mtetra
.67 .565 .727 r
.83998 .35014 .84353 .36082 .85078 .36042 .84685 .34603 Mtetra
.647 .512 .684 r
.84685 .34603 .85078 .36042 .85808 .36018 .85372 .34175 Mtetra
.434 .346 .657 r
.22543 .52703 .22812 .5431 .2336 .54319 .23056 .53084 Mtetra
.412 .367 .698 r
.23056 .53084 .2336 .54319 .23912 .54312 .23577 .5342 Mtetra
.403 .42 .763 r
.23577 .5342 .23912 .54312 .24467 .54276 .24108 .5367 Mtetra
.431 .524 .853 r
.24108 .5367 .24467 .54276 .25028 .54198 .24652 .53797 Mtetra
.522 .67 .93 r
.24652 .53797 .25028 .54198 .25594 .54069 .2521 .53776 Mtetra
.654 .779 .94 r
.2521 .53776 .25594 .54069 .26166 .53886 .25783 .53592 Mtetra
.75 .794 .888 r
.25783 .53592 .26166 .53886 .26744 .53647 .2637 .53245 Mtetra
.782 .742 .817 r
.2637 .53245 .26744 .53647 .27326 .53358 .26968 .52748 Mtetra
.772 .675 .755 r
.26968 .52748 .27326 .53358 .27912 .53027 .27576 .52128 Mtetra
.747 .613 .71 r
.27576 .52128 .27912 .53027 .28501 .52666 .28191 .5142 Mtetra
.718 .563 .678 r
.28191 .5142 .28501 .52666 .29092 .52289 .28808 .50666 Mtetra
.69 .522 .655 r
.28808 .50666 .29092 .52289 .29683 .51911 .29424 .49914 Mtetra
.664 .489 .638 r
.29424 .49914 .29683 .51911 .30275 .51548 .30037 .49208 Mtetra
.64 .462 .626 r
.30037 .49208 .30275 .51548 .30864 .51215 .30643 .4859 Mtetra
.618 .439 .617 r
.30643 .4859 .30864 .51215 .31452 .50923 .31241 .48094 Mtetra
.597 .419 .612 r
.31241 .48094 .31452 .50923 .32038 .5068 .3183 .47744 Mtetra
.576 .401 .608 r
.3183 .47744 .32038 .5068 .32622 .50492 .3241 .47553 Mtetra
.555 .386 .607 r
.3241 .47553 .32622 .50492 .33204 .50357 .32982 .47522 Mtetra
.535 .373 .608 r
.32982 .47522 .33204 .50357 .33784 .50273 .33547 .47637 Mtetra
.513 .361 .612 r
.33547 .47637 .33784 .50273 .34364 .50229 .34108 .47876 Mtetra
.491 .353 .621 r
.34108 .47876 .34364 .50229 .34944 .50216 .34667 .48204 Mtetra
.468 .35 .635 r
.34667 .48204 .34944 .50216 .35525 .50218 .35226 .4858 Mtetra
.445 .355 .66 r
.35226 .4858 .35525 .50218 .36108 .5022 .35788 .48958 Mtetra
.426 .377 .7 r
.35788 .48958 .36108 .5022 .36694 .50207 .36356 .49291 Mtetra
.419 .429 .763 r
.36356 .49291 .36694 .50207 .37284 .50163 .36932 .49537 Mtetra
.446 .529 .849 r
.36932 .49537 .37284 .50163 .37876 .50077 .37515 .49659 Mtetra
.53 .669 .926 r
.37515 .49659 .37876 .50077 .38473 .4994 .38108 .4963 Mtetra
.654 .779 .94 r
.38108 .4963 .38473 .4994 .39074 .49748 .38709 .49437 Mtetra
.75 .798 .891 r
.38709 .49437 .39074 .49748 .39678 .49499 .39319 .49079 Mtetra
.784 .748 .82 r
.39319 .49079 .39678 .49499 .40285 .492 .39935 .4857 Mtetra
.775 .678 .757 r
.39935 .4857 .40285 .492 .40894 .48858 .40555 .47935 Mtetra
.748 .614 .71 r
.40555 .47935 .40894 .48858 .41505 .48485 .41178 .47211 Mtetra
.718 .562 .677 r
.41178 .47211 .41505 .48485 .42118 .48096 .41803 .46442 Mtetra
.69 .521 .653 r
.41803 .46442 .42118 .48096 .42731 .47707 .42426 .45673 Mtetra
.663 .487 .637 r
.42426 .45673 .42731 .47707 .43344 .47333 .43047 .44952 Mtetra
.639 .46 .625 r
.43047 .44952 .43344 .47333 .43958 .46989 .43666 .44319 Mtetra
.617 .437 .617 r
.43666 .44319 .43958 .46989 .44571 .46686 .44281 .4381 Mtetra
.596 .418 .611 r
.44281 .4381 .44571 .46686 .45184 .46433 .44893 .43449 Mtetra
.576 .401 .608 r
.44893 .43449 .45184 .46433 .45797 .46235 .45502 .43249 Mtetra
.556 .387 .607 r
.45502 .43249 .45797 .46235 .4641 .46092 .46109 .4321 Mtetra
.536 .375 .609 r
.46109 .4321 .4641 .46092 .47024 .45999 .46716 .43319 Mtetra
.516 .365 .614 r
.46716 .43319 .47024 .45999 .4764 .45947 .47323 .43553 Mtetra
.496 .358 .623 r
.47323 .43553 .4764 .45947 .48257 .45927 .47932 .43877 Mtetra
.475 .357 .638 r
.47932 .43877 .48257 .45927 .48875 .45921 .48544 .4425 Mtetra
.455 .364 .663 r
.48544 .4425 .48875 .45921 .49496 .45916 .49159 .44625 Mtetra
.439 .386 .702 r
.49159 .44625 .49496 .45916 .5012 .45895 .49778 .44955 Mtetra
.435 .438 .763 r
.49778 .44955 .5012 .45895 .50745 .45843 .50402 .45196 Mtetra
.46 .534 .846 r
.50402 .45196 .50745 .45843 .51373 .45749 .51029 .45312 Mtetra
.537 .668 .922 r
.51029 .45312 .51373 .45749 .52002 .45603 .51659 .45275 Mtetra
.654 .779 .94 r
.51659 .45275 .52002 .45603 .52633 .454 .52291 .45072 Mtetra
.75 .803 .895 r
.52291 .45072 .52633 .454 .53266 .45142 .52924 .44702 Mtetra
.786 .754 .824 r
.52924 .44702 .53266 .45142 .539 .44831 .53558 .44179 Mtetra
.777 .682 .759 r
.53558 .44179 .539 .44831 .54534 .44477 .54191 .43529 Mtetra
.75 .616 .71 r
.54191 .43529 .54534 .44477 .55169 .44092 .54824 .42789 Mtetra
.719 .562 .676 r
.54824 .42789 .55169 .44092 .55804 .43691 .55455 .42003 Mtetra
.689 .519 .652 r
.55455 .42003 .55804 .43691 .56441 .4329 .56086 .41218 Mtetra
.662 .486 .635 r
.56086 .41218 .56441 .4329 .57078 .42903 .56716 .4048 Mtetra
.638 .458 .623 r
.56716 .4048 .57078 .42903 .57716 .42547 .57347 .39833 Mtetra
.616 .436 .616 r
.57347 .39833 .57716 .42547 .58356 .42233 .5798 .3931 Mtetra
.595 .417 .611 r
.5798 .3931 .58356 .42233 .58999 .41969 .58616 .38937 Mtetra
.576 .401 .608 r
.58616 .38937 .58999 .41969 .59643 .41761 .59257 .38726 Mtetra
.557 .388 .608 r
.59257 .38726 .59643 .41761 .60291 .41608 .59902 .38679 Mtetra
.538 .377 .61 r
.59902 .38679 .60291 .41608 .60941 .41506 .60554 .38781 Mtetra
.52 .368 .616 r
.60554 .38781 .60941 .41506 .61595 .41446 .61212 .3901 Mtetra
.501 .363 .625 r
.61212 .3901 .61595 .41446 .62252 .41417 .61875 .3933 Mtetra
.482 .363 .641 r
.61875 .3933 .62252 .41417 .62911 .41404 .62544 .39698 Mtetra
.464 .371 .665 r
.62544 .39698 .62911 .41404 .63573 .4139 .63217 .40069 Mtetra
.451 .395 .704 r
.63217 .40069 .63573 .4139 .64237 .41361 .63892 .40395 Mtetra
.448 .445 .763 r
.63892 .40395 .64237 .41361 .64902 .413 .64568 .40631 Mtetra
.473 .537 .842 r
.64568 .40631 .64902 .413 .65567 .41197 .65242 .4074 Mtetra
.543 .668 .918 r
.65242 .4074 .65567 .41197 .66232 .4104 .65913 .40694 Mtetra
.654 .779 .94 r
.65913 .40694 .66232 .4104 .66896 .40828 .66578 .4048 Mtetra
.75 .808 .898 r
.66578 .4048 .66896 .40828 .6756 .40557 .67237 .40098 Mtetra
.788 .76 .828 r
.67237 .40098 .6756 .40557 .68222 .40235 .6789 .3956 Mtetra
.78 .686 .761 r
.6789 .3956 .68222 .40235 .68883 .39869 .68537 .38894 Mtetra
.751 .617 .71 r
.68537 .38894 .68883 .39869 .69543 .39471 .69179 .38137 Mtetra
.719 .561 .675 r
.69179 .38137 .69543 .39471 .70203 .39057 .69817 .37334 Mtetra
.689 .518 .65 r
.69817 .37334 .70203 .39057 .70864 .38642 .70455 .36531 Mtetra
.661 .484 .634 r
.70455 .36531 .70864 .38642 .71527 .38243 .71094 .35777 Mtetra
.637 .457 .622 r
.71094 .35777 .71527 .38243 .72192 .37874 .71739 .35114 Mtetra
.615 .435 .615 r
.71739 .35114 .72192 .37874 .72861 .37548 .72391 .34577 Mtetra
.595 .416 .61 r
.72391 .34577 .72861 .37548 .73535 .37273 .73053 .34191 Mtetra
.576 .401 .608 r
.73053 .34191 .73535 .37273 .74214 .37053 .73727 .33969 Mtetra
.558 .389 .608 r
.73727 .33969 .74214 .37053 .74898 .3689 .74414 .33912 Mtetra
.54 .379 .611 r
.74414 .33912 .74898 .3689 .75588 .36778 .75114 .34007 Mtetra
.523 .372 .617 r
.75114 .34007 .75588 .36778 .76284 .36709 .75827 .34229 Mtetra
.505 .368 .627 r
.75827 .34229 .76284 .36709 .76984 .3667 .7655 .34543 Mtetra
.489 .369 .643 r
.7655 .34543 .76984 .3667 .77687 .36648 .77282 .34907 Mtetra
.473 .379 .668 r
.77282 .34907 .77687 .36648 .78394 .36625 .78017 .35273 Mtetra
.462 .403 .705 r
.78017 .35273 .78394 .36625 .79102 .36587 .78754 .35593 Mtetra
.461 .452 .762 r
.78754 .35593 .79102 .36587 .79809 .36517 .79486 .35823 Mtetra
.484 .541 .839 r
.79486 .35823 .79809 .36517 .80515 .36403 .80212 .35924 Mtetra
.55 .667 .914 r
.80212 .35924 .80515 .36403 .81219 .36236 .80926 .35869 Mtetra
.654 .779 .94 r
.80926 .35869 .81219 .36236 .81919 .36011 .81628 .35643 Mtetra
.75 .813 .902 r
.81628 .35643 .81919 .36011 .82615 .35729 .82315 .35247 Mtetra
.791 .767 .832 r
.82315 .35247 .82615 .35729 .83308 .35394 .82988 .34694 Mtetra
.783 .691 .763 r
.82988 .34694 .83308 .35394 .83998 .35014 .83649 .34012 Mtetra
.753 .619 .71 r
.83649 .34012 .83998 .35014 .84685 .34603 .843 .33237 Mtetra
.719 .561 .673 r
.843 .33237 .84685 .34603 .85372 .34175 .84945 .32416 Mtetra
.203 .204 .637 r
.22255 .5131 .22543 .52703 .23056 .53084 .22736 .52043 Mtetra
.086 .18 .666 r
.22736 .52043 .23056 .53084 .23577 .5342 .23227 .52708 Mtetra
0 .203 .722 r
.23227 .52708 .23577 .5342 .24108 .5367 .23734 .53232 Mtetra
0 .345 .822 r
.23734 .53232 .24108 .5367 .24652 .53797 .24261 .53557 Mtetra
.229 .638 .957 r
.24261 .53557 .24652 .53797 .2521 .53776 .24811 .53639 Mtetra
.61 .874 .991 r
.24811 .53639 .2521 .53776 .25783 .53592 .25385 .53454 Mtetra
.811 .886 .899 r
.25385 .53454 .25783 .53592 .2637 .53245 .25981 .53003 Mtetra
.855 .81 .805 r
.25981 .53003 .2637 .53245 .26968 .52748 .26597 .52307 Mtetra
.842 .731 .742 r
.26597 .52307 .26968 .52748 .27576 .52128 .27227 .51409 Mtetra
.812 .666 .702 r
.27227 .51409 .27576 .52128 .28191 .5142 .27867 .5037 Mtetra
.779 .613 .675 r
.27867 .5037 .28191 .5142 .28808 .50666 .2851 .49258 Mtetra
.746 .569 .656 r
.2851 .49258 .28808 .50666 .29424 .49914 .29151 .48151 Mtetra
.713 .531 .642 r
.29151 .48151 .29424 .49914 .30037 .49208 .29784 .47121 Mtetra
.68 .497 .632 r
.29784 .47121 .30037 .49208 .30643 .4859 .30407 .46235 Mtetra
.647 .466 .625 r
.30407 .46235 .30643 .4859 .31241 .48094 .31015 .45548 Mtetra
.614 .437 .619 r
.31015 .45548 .31241 .48094 .3183 .47744 .31608 .45098 Mtetra
.579 .409 .615 r
.31608 .45098 .3183 .47744 .3241 .47553 .32185 .44906 Mtetra
.541 .381 .613 r
.32185 .44906 .3241 .47553 .32982 .47522 .32747 .44971 Mtetra
.499 .352 .613 r
.32747 .44971 .32982 .47522 .33547 .47637 .33298 .45274 Mtetra
.451 .323 .614 r
.33298 .45274 .33547 .47637 .34108 .47876 .3384 .45778 Mtetra
.395 .293 .62 r
.3384 .45778 .34108 .47876 .34667 .48204 .34379 .46427 Mtetra
.327 .263 .631 r
.34379 .46427 .34667 .48204 .35226 .4858 .34917 .47157 Mtetra
.245 .236 .65 r
.34917 .47157 .35226 .4858 .35788 .48958 .35459 .47892 Mtetra
.151 .224 .686 r
.35459 .47892 .35788 .48958 .36356 .49291 .36009 .48558 Mtetra
.065 .256 .748 r
.36009 .48558 .36356 .49291 .36932 .49537 .36571 .49082 Mtetra
.066 .39 .85 r
.36571 .49082 .36932 .49537 .37515 .49659 .37145 .49403 Mtetra
.272 .652 .967 r
.37145 .49403 .37515 .49659 .38108 .4963 .37734 .49479 Mtetra
.61 .874 .991 r
.37734 .49479 .38108 .4963 .38709 .49437 .38337 .49285 Mtetra
.811 .896 .903 r
.38337 .49285 .38709 .49437 .39319 .49079 .38952 .48821 Mtetra
.861 .821 .809 r
.38952 .48821 .39319 .49079 .39935 .4857 .39577 .48109 Mtetra
.849 .74 .743 r
.39577 .48109 .39935 .4857 .40555 .47935 .40209 .47194 Mtetra
.818 .671 .701 r
.40209 .47194 .40555 .47935 .41178 .47211 .40845 .46135 Mtetra
.782 .615 .673 r
.40845 .46135 .41178 .47211 .41803 .46442 .41481 .45004 Mtetra
.747 .569 .654 r
.41481 .45004 .41803 .46442 .42426 .45673 .42116 .43877 Mtetra
.713 .529 .64 r
.42116 .43877 .42426 .45673 .43047 .44952 .42746 .42828 Mtetra
.679 .495 .63 r
.42746 .42828 .43047 .44952 .43666 .44319 .4337 .41925 Mtetra
.646 .464 .623 r
.4337 .41925 .43666 .44319 .44281 .4381 .43987 .41223 Mtetra
.613 .436 .618 r
.43987 .41223 .44281 .4381 .44893 .43449 .44599 .4076 Mtetra
.579 .409 .615 r
.44599 .4076 .44893 .43449 .45502 .43249 .45204 .40558 Mtetra
.543 .383 .614 r
.45204 .40558 .45502 .43249 .46109 .4321 .45806 .40616 Mtetra
.503 .357 .615 r
.45806 .40616 .46109 .4321 .46716 .43319 .46405 .40916 Mtetra
.459 .331 .618 r
.46405 .40916 .46716 .43319 .47323 .43553 .47005 .41417 Mtetra
.409 .306 .625 r
.47005 .41417 .47323 .43553 .47932 .43877 .47606 .42067 Mtetra
.351 .282 .638 r
.47606 .42067 .47932 .43877 .48544 .4425 .4821 .42797 Mtetra
.282 .264 .661 r
.4821 .42797 .48544 .4425 .49159 .44625 .4882 .43533 Mtetra
.206 .261 .7 r
.4882 .43533 .49159 .44625 .49778 .44955 .49435 .44199 Mtetra
.138 .3 .766 r
.49435 .44199 .49778 .44955 .50402 .45196 .50056 .44721 Mtetra
.14 .426 .867 r
.50056 .44721 .50402 .45196 .51029 .45312 .50682 .45039 Mtetra
.31 .664 .973 r
.50682 .45039 .51029 .45312 .51659 .45275 .51313 .45108 Mtetra
.61 .874 .991 r
.51313 .45108 .51659 .45275 .52291 .45072 .51946 .44904 Mtetra
.811 .906 .907 r
.51946 .44904 .52291 .45072 .52924 .44702 .52581 .44427 Mtetra
.867 .834 .812 r
.52581 .44427 .52924 .44702 .53558 .44179 .53216 .43699 Mtetra
.856 .749 .744 r
.53216 .43699 .53558 .44179 .54191 .43529 .5385 .42765 Mtetra
.824 .676 .7 r
.5385 .42765 .54191 .43529 .54824 .42789 .54481 .41686 Mtetra
.786 .617 .671 r
.54481 .41686 .54824 .42789 .55455 .42003 .55109 .40534 Mtetra
.748 .568 .651 r
.55109 .40534 .55455 .42003 .56086 .41218 .55736 .39387 Mtetra
.713 .528 .638 r
.55736 .39387 .56086 .41218 .56716 .4048 .56361 .38318 Mtetra
.678 .493 .628 r
.56361 .38318 .56716 .4048 .57347 .39833 .56986 .37397 Mtetra
.645 .462 .622 r
.56986 .37397 .57347 .39833 .5798 .3931 .57613 .3668 Mtetra
.612 .435 .617 r
.57613 .3668 .5798 .3931 .58616 .38937 .58244 .36204 Mtetra
.579 .409 .615 r
.58244 .36204 .58616 .38937 .59257 .38726 .5888 .35992 Mtetra
.544 .384 .615 r
.5888 .35992 .59257 .38726 .59902 .38679 .59524 .36042 Mtetra
.507 .361 .617 r
.59524 .36042 .59902 .38679 .60554 .38781 .60177 .36336 Mtetra
.467 .339 .622 r
.60177 .36336 .60554 .38781 .61212 .3901 .60838 .36835 Mtetra
.422 .318 .63 r
.60838 .36835 .61212 .3901 .61875 .3933 .61508 .37484 Mtetra
.372 .299 .645 r
.61508 .37484 .61875 .3933 .62544 .39698 .62185 .38214 Mtetra
.314 .288 .669 r
.62185 .38214 .62544 .39698 .63217 .40069 .62868 .3895 Mtetra
.252 .292 .71 r
.62868 .3895 .63217 .40069 .63892 .40395 .63554 .39615 Mtetra
.2 .335 .777 r
.63554 .39615 .63892 .40395 .64568 .40631 .6424 .40135 Mtetra
.202 .454 .876 r
.6424 .40135 .64568 .40631 .65242 .4074 .64922 .40448 Mtetra
.344 .672 .976 r
.64922 .40448 .65242 .4074 .65913 .40694 .65598 .40509 Mtetra
.61 .874 .991 r
.65598 .40509 .65913 .40694 .66578 .4048 .66265 .40295 Mtetra
.81 .916 .91 r
.66265 .40295 .66578 .4048 .67237 .40098 .66921 .39803 Mtetra
.874 .848 .815 r
.66921 .39803 .67237 .40098 .6789 .3956 .67566 .39059 Mtetra
.865 .759 .745 r
.67566 .39059 .6789 .3956 .68537 .38894 .682 .38106 Mtetra
.83 .681 .698 r
.682 .38106 .68537 .38894 .69179 .38137 .68825 .37006 Mtetra
.79 .618 .668 r
.68825 .37006 .69179 .38137 .69817 .37334 .69444 .35833 Mtetra
.75 .568 .649 r
.69444 .35833 .69817 .37334 .70455 .36531 .70061 .34664 Mtetra
.713 .526 .635 r
.70061 .34664 .70455 .36531 .71094 .35777 .70679 .33575 Mtetra
.678 .491 .626 r
.70679 .33575 .71094 .35777 .71739 .35114 .71305 .32636 Mtetra
.644 .46 .62 r
.71305 .32636 .71739 .35114 .72391 .34577 .71942 .31902 Mtetra
.611 .433 .617 r
.71942 .31902 .72391 .34577 .73053 .34191 .72594 .31413 Mtetra
.579 .409 .615 r
.72594 .31413 .73053 .34191 .73727 .33969 .73263 .31189 Mtetra
.546 .386 .616 r
.73263 .31189 .73727 .33969 .74414 .33912 .73953 .31231 Mtetra
.511 .365 .619 r
.73953 .31231 .74414 .33912 .75114 .34007 .74663 .31519 Mtetra
.475 .346 .625 r
.74663 .31519 .75114 .34007 .75827 .34229 .75392 .32014 Mtetra
.435 .329 .635 r
.75392 .32014 .75827 .34229 .7655 .34543 .76137 .32661 Mtetra
.39 .315 .651 r
.76137 .32661 .7655 .34543 .77282 .34907 .76894 .3339 Mtetra
.342 .309 .676 r
.76894 .3339 .77282 .34907 .78017 .35273 .77657 .34125 Mtetra
.292 .319 .718 r
.77657 .34125 .78017 .35273 .78754 .35593 .78421 .34788 Mtetra
.251 .363 .784 r
.78421 .34788 .78754 .35593 .79486 .35823 .79178 .35304 Mtetra
.256 .477 .88 r
.79178 .35304 .79486 .35823 .80212 .35924 .79922 .35612 Mtetra
.374 .678 .976 r
.79922 .35612 .80212 .35924 .80926 .35869 .80647 .35665 Mtetra
.61 .874 .991 r
.80647 .35665 .80926 .35869 .81628 .35643 .8135 .35439 Mtetra
.808 .927 .913 r
.8135 .35439 .81628 .35643 .82315 .35247 .82029 .34933 Mtetra
.881 .864 .818 r
.82029 .34933 .82315 .35247 .82988 .34694 .82684 .34171 Mtetra
.874 .771 .745 r
.82684 .34171 .82988 .34694 .83649 .34012 .83318 .33198 Mtetra
.837 .688 .697 r
.83318 .33198 .83649 .34012 .843 .33237 .83935 .32077 Mtetra
.794 .62 .666 r
.83935 .32077 .843 .33237 .84945 .32416 .84542 .30881 Mtetra
0 0 .455 r
.21939 .50239 .22255 .5131 .22736 .52043 .22389 .51301 Mtetra
0 0 .316 r
.22389 .51301 .22736 .52043 .23227 .52708 .22851 .52271 Mtetra
.75 .28 0 r
.22851 .52271 .23227 .52708 .23734 .53232 .23336 .53052 Mtetra
.695 .153 0 r
.23336 .53052 .23734 .53232 .24261 .53557 .23847 .53562 Mtetra
.412 0 0 r
.23847 .53562 .24261 .53557 .24811 .53639 .2439 .53741 Mtetra
.286 .782 .752 r
.2439 .53741 .24811 .53639 .25385 .53454 .24966 .53555 Mtetra
.826 .992 .863 r
.24966 .53555 .25385 .53454 .25981 .53003 .25572 .53006 Mtetra
.921 .897 .787 r
.25572 .53006 .25981 .53003 .26597 .52307 .26204 .52123 Mtetra
.909 .801 .729 r
.26204 .52123 .26597 .52307 .27227 .51409 .26856 .50966 Mtetra
.876 .728 .694 r
.26856 .50966 .27227 .51409 .27867 .5037 .2752 .49618 Mtetra
.84 .671 .673 r
.2752 .49618 .27867 .5037 .2851 .49258 .28189 .48175 Mtetra
.803 .623 .658 r
.28189 .48175 .2851 .49258 .29151 .48151 .28854 .4674 Mtetra
.765 .581 .649 r
.28854 .4674 .29151 .48151 .29784 .47121 .29508 .45412 Mtetra
.726 .542 .642 r
.29508 .45412 .29784 .47121 .30407 .46235 .30147 .44281 Mtetra
.684 .504 .636 r
.30147 .44281 .30407 .46235 .31015 .45548 .30765 .43419 Mtetra
.638 .465 .633 r
.30765 .43419 .31015 .45548 .31608 .45098 .31361 .42878 Mtetra
.585 .424 .629 r
.31361 .42878 .31608 .45098 .32185 .44906 .31936 .42683 Mtetra
.522 .378 .627 r
.31936 .42683 .32185 .44906 .32747 .44971 .3249 .42837 Mtetra
.445 .326 .623 r
.3249 .42837 .32747 .44971 .33298 .45274 .33028 .43312 Mtetra
.345 .263 .618 r
.33028 .43312 .33298 .45274 .3384 .45778 .33554 .44058 Mtetra
.211 .184 .608 r
.33554 .44058 .3384 .45778 .34379 .46427 .34072 .45004 Mtetra
.027 .083 .585 r
.34072 .45004 .34379 .46427 .34917 .47157 .3459 .46061 Mtetra
0 0 .534 r
.3459 .46061 .34917 .47157 .35459 .47892 .35113 .47128 Mtetra
0 0 .442 r
.35113 .47128 .35459 .47892 .36009 .48558 .35647 .48102 Mtetra
.645 .182 0 r
.35647 .48102 .36009 .48558 .36571 .49082 .36196 .48886 Mtetra
.626 .07 0 r
.36196 .48886 .36571 .49082 .37145 .49403 .36762 .49395 Mtetra
.355 0 0 r
.36762 .49395 .37145 .49403 .37734 .49479 .37347 .49569 Mtetra
.286 .782 .752 r
.37347 .49569 .37734 .49479 .38337 .49285 .37952 .49374 Mtetra
.812 .997 .851 r
.37952 .49374 .38337 .49285 .38952 .48821 .38573 .48811 Mtetra
.928 .914 .783 r
.38573 .48811 .38952 .48821 .39577 .48109 .39207 .4791 Mtetra
.92 .815 .726 r
.39207 .4791 .39577 .48109 .40209 .47194 .39851 .46733 Mtetra
.887 .738 .691 r
.39851 .46733 .40209 .47194 .40845 .46135 .405 .45362 Mtetra
.848 .676 .669 r
.405 .45362 .40845 .46135 .41481 .45004 .4115 .43895 Mtetra
.808 .625 .655 r
.4115 .43895 .41481 .45004 .42116 .43877 .41796 .42436 Mtetra
.768 .581 .646 r
.41796 .42436 .42116 .43877 .42746 .42828 .42435 .41086 Mtetra
.726 .54 .639 r
.42435 .41086 .42746 .42828 .4337 .41925 .43065 .39935 Mtetra
.683 .502 .635 r
.43065 .39935 .4337 .41925 .43987 .41223 .43686 .39057 Mtetra
.637 .463 .632 r
.43686 .39057 .43987 .41223 .44599 .4076 .44297 .38502 Mtetra
.585 .424 .629 r
.44297 .38502 .44599 .4076 .45204 .40558 .449 .38298 Mtetra
.525 .381 .628 r
.449 .38298 .45204 .40558 .45806 .40616 .45497 .38445 Mtetra
.454 .334 .627 r
.45497 .38445 .45806 .40616 .46405 .40916 .4609 .38918 Mtetra
.366 .28 .626 r
.4609 .38918 .46405 .40916 .47005 .41417 .46682 .39665 Mtetra
.252 .216 .623 r
.46682 .39665 .47005 .41417 .47606 .42067 .47275 .40614 Mtetra
.102 .139 .614 r
.47275 .40614 .47606 .42067 .4821 .42797 .47873 .41674 Mtetra
0 .048 .592 r
.47873 .41674 .4821 .42797 .4882 .43533 .48477 .42746 Mtetra
0 0 .545 r
.48477 .42746 .4882 .43533 .49435 .44199 .49088 .43724 Mtetra
0 0 .475 r
.49088 .43724 .49435 .44199 .50056 .44721 .49707 .44509 Mtetra
.535 0 0 r
.49707 .44509 .50056 .44721 .50682 .45039 .50332 .45017 Mtetra
.291 0 0 r
.50332 .45017 .50682 .45039 .51313 .45108 .50964 .45185 Mtetra
.286 .782 .752 r
.50964 .45185 .51313 .45108 .51946 .44904 .51599 .4498 Mtetra
.794 .999 .835 r
.51599 .4498 .51946 .44904 .52581 .44427 .52236 .44402 Mtetra
.934 .932 .776 r
.52236 .44402 .52581 .44427 .53216 .43699 .52873 .43483 Mtetra
.933 .831 .721 r
.52873 .43483 .53216 .43699 .5385 .42765 .53508 .42284 Mtetra
.898 .748 .686 r
.53508 .42284 .5385 .42765 .54481 .41686 .54139 .40889 Mtetra
.856 .682 .665 r
.54139 .40889 .54481 .41686 .55109 .40534 .54766 .39398 Mtetra
.813 .628 .651 r
.54766 .39398 .55109 .40534 .55736 .39387 .5539 .37915 Mtetra
.77 .581 .642 r
.5539 .37915 .55736 .39387 .56361 .38318 .56012 .36543 Mtetra
.727 .539 .636 r
.56012 .36543 .56361 .38318 .56986 .37397 .56632 .35371 Mtetra
.682 .5 .633 r
.56632 .35371 .56986 .37397 .57613 .3668 .57255 .34475 Mtetra
.636 .462 .63 r
.57255 .34475 .57613 .3668 .58244 .36204 .57882 .33907 Mtetra
.585 .424 .629 r
.57882 .33907 .58244 .36204 .5888 .35992 .58516 .33693 Mtetra
.528 .384 .629 r
.58516 .33693 .5888 .35992 .59524 .36042 .59158 .33833 Mtetra
.462 .342 .631 r
.59158 .33833 .59524 .36042 .60177 .36336 .59811 .34302 Mtetra
.384 .296 .632 r
.59811 .34302 .60177 .36336 .60838 .36835 .60476 .35049 Mtetra
.288 .245 .635 r
.60476 .35049 .60838 .36835 .61508 .37484 .61151 .35999 Mtetra
.164 .186 .636 r
.61151 .35999 .61508 .37484 .62185 .38214 .61836 .37063 Mtetra
.006 .12 .634 r
.61836 .37063 .62185 .38214 .62868 .3895 .62528 .38139 Mtetra
0 .059 .621 r
.62528 .38139 .62868 .3895 .63554 .39615 .63224 .39119 Mtetra
0 .037 .591 r
.63224 .39119 .63554 .39615 .6424 .40135 .6392 .39905 Mtetra
.423 0 0 r
.6392 .39905 .6424 .40135 .64922 .40448 .6461 .4041 Mtetra
.221 0 0 r
.6461 .4041 .64922 .40448 .65598 .40509 .65292 .40572 Mtetra
.286 .782 .752 r
.65292 .40572 .65598 .40509 .66265 .40295 .65961 .40356 Mtetra
.77 .996 .813 r
.65961 .40356 .66265 .40295 .66921 .39803 .66615 .39763 Mtetra
.937 .949 .765 r
.66615 .39763 .66921 .39803 .67566 .39059 .67253 .38825 Mtetra
.946 .848 .714 r
.67253 .38825 .67566 .39059 .682 .38106 .67877 .37604 Mtetra
.911 .76 .681 r
.67877 .37604 .682 .38106 .68825 .37006 .68487 .36185 Mtetra
.866 .689 .66 r
.68487 .36185 .68825 .37006 .69444 .35833 .69089 .34668 Mtetra
.819 .63 .647 r
.69089 .34668 .69444 .35833 .70061 .34664 .69688 .33161 Mtetra
.773 .581 .639 r
.69688 .33161 .70061 .34664 .70679 .33575 .70289 .31765 Mtetra
.728 .537 .634 r
.70289 .31765 .70679 .33575 .71305 .32636 .70898 .30573 Mtetra
.682 .497 .631 r
.70898 .30573 .71305 .32636 .71942 .31902 .71522 .29659 Mtetra
.634 .46 .629 r
.71522 .29659 .71942 .31902 .72594 .31413 .72165 .29075 Mtetra
.585 .424 .629 r
.72165 .29075 .72594 .31413 .73263 .31189 .72832 .2885 Mtetra
.531 .387 .631 r
.72832 .2885 .73263 .31189 .73953 .31231 .73524 .28983 Mtetra
.47 .35 .634 r
.73524 .28983 .73953 .31231 .74663 .31519 .74243 .29447 Mtetra
.401 .311 .638 r
.74243 .29447 .74663 .31519 .75392 .32014 .74987 .30192 Mtetra
.318 .269 .644 r
.74987 .30192 .75392 .32014 .76137 .32661 .75752 .31144 Mtetra
.217 .225 .653 r
.75752 .31144 .76137 .32661 .76894 .3339 .76533 .3221 Mtetra
.091 .179 .664 r
.76533 .3221 .76894 .3339 .77657 .34125 .77322 .33288 Mtetra
0 .141 .675 r
.77322 .33288 .77657 .34125 .78421 .34788 .78111 .3427 Mtetra
0 .135 .68 r
.78111 .3427 .78421 .34788 .79178 .35304 .7889 .35055 Mtetra
0 .217 .676 r
.7889 .35055 .79178 .35304 .79922 .35612 .79652 .35557 Mtetra
.147 0 0 r
.79652 .35557 .79922 .35612 .80647 .35665 .80388 .35711 Mtetra
.286 .782 .752 r
.80388 .35711 .80647 .35665 .8135 .35439 .81094 .35484 Mtetra
.739 .987 .784 r
.81094 .35484 .8135 .35439 .82029 .34933 .81766 .34875 Mtetra
.935 .964 .748 r
.81766 .34875 .82029 .34933 .82684 .34171 .82405 .33917 Mtetra
.959 .867 .704 r
.82405 .33917 .82684 .34171 .83318 .33198 .83015 .32672 Mtetra
.925 .773 .673 r
.83015 .32672 .83318 .33198 .83935 .32077 .83602 .31229 Mtetra
.877 .696 .654 r
.83602 .31229 .83935 .32077 .84542 .30881 .84175 .29687 Mtetra
.891 .509 .052 r
.21586 .49565 .21939 .50239 .22389 .51301 .22007 .50924 Mtetra
.911 .505 .174 r
.22007 .50924 .22389 .51301 .22851 .52271 .22444 .52171 Mtetra
.866 .448 .224 r
.22444 .52171 .22851 .52271 .23336 .53052 .22908 .53186 Mtetra
.776 .34 .215 r
.22908 .53186 .23336 .53052 .23847 .53562 .23405 .53865 Mtetra
.599 .135 .123 r
.23405 .53865 .23847 .53562 .2439 .53741 .23942 .54133 Mtetra
.163 0 0 r
.23942 .54133 .2439 .53741 .24966 .53555 .24519 .53947 Mtetra
.628 .906 .606 r
.24519 .53947 .24966 .53555 .25572 .53006 .25135 .53308 Mtetra
.941 .963 .717 r
.25135 .53308 .25572 .53006 .26204 .52123 .25783 .52254 Mtetra
.963 .871 .7 r
.25783 .52254 .26204 .52123 .26856 .50966 .26456 .50862 Mtetra
.936 .794 .679 r
.26456 .50862 .26856 .50966 .2752 .49618 .27145 .49234 Mtetra
.901 .735 .667 r
.27145 .49234 .2752 .49618 .28189 .48175 .27838 .47491 Mtetra
.864 .686 .659 r
.27838 .47491 .28189 .48175 .28854 .4674 .28526 .45761 Mtetra
.825 .642 .655 r
.28526 .45761 .28854 .4674 .29508 .45412 .29201 .44166 Mtetra
.782 .6 .654 r
.29201 .44166 .29508 .45412 .30147 .44281 .29855 .42816 Mtetra
.732 .556 .654 r
.29855 .42816 .30147 .44281 .30765 .43419 .30483 .41799 Mtetra
.672 .509 .655 r
.30483 .41799 .30765 .43419 .31361 .42878 .31084 .41176 Mtetra
.595 .452 .656 r
.31084 .41176 .31361 .42878 .31936 .42683 .31657 .40981 Mtetra
.49 .379 .654 r
.31657 .40981 .31936 .42683 .3249 .42837 .32204 .41212 Mtetra
.338 .278 .643 r
.32204 .41212 .3249 .42837 .33028 .43312 .3273 .4184 Mtetra
.107 .132 .603 r
.3273 .4184 .33028 .43312 .33554 .44058 .33241 .42804 Mtetra
0 0 .498 r
.33241 .42804 .33554 .44058 .34072 .45004 .33742 .44016 Mtetra
0 0 .302 r
.33742 .44016 .34072 .45004 .3459 .46061 .34242 .45367 Mtetra
.817 .433 0 r
.34242 .45367 .3459 .46061 .35113 .47128 .34747 .46734 Mtetra
.884 .459 .07 r
.34747 .46734 .35113 .47128 .35647 .48102 .35266 .47989 Mtetra
.856 .412 .146 r
.35266 .47989 .35647 .48102 .36196 .48886 .35802 .49009 Mtetra
.766 .306 .155 r
.35802 .49009 .36196 .48886 .36762 .49395 .36361 .49689 Mtetra
.582 .102 .08 r
.36361 .49689 .36762 .49395 .37347 .49569 .36944 .49952 Mtetra
.163 0 0 r
.36944 .49952 .37347 .49569 .37952 .49374 .3755 .49758 Mtetra
.567 .861 .545 r
.3755 .49758 .37952 .49374 .38573 .48811 .38178 .49103 Mtetra
.928 .969 .686 r
.38178 .49103 .38573 .48811 .39207 .4791 .38823 .4803 Mtetra
.973 .888 .684 r
.38823 .4803 .39207 .4791 .39851 .46733 .39479 .46614 Mtetra
.95 .809 .669 r
.39479 .46614 .39851 .46733 .405 .45362 .40141 .4496 Mtetra
.914 .745 .659 r
.40141 .4496 .405 .45362 .4115 .43895 .40804 .4319 Mtetra
.874 .692 .654 r
.40804 .4319 .4115 .43895 .41796 .42436 .41461 .41433 Mtetra
.831 .645 .651 r
.41461 .41433 .41796 .42436 .42435 .41086 .4211 .39813 Mtetra
.785 .601 .651 r
.4211 .39813 .42435 .41086 .43065 .39935 .42748 .38441 Mtetra
.733 .556 .652 r
.42748 .38441 .43065 .39935 .43686 .39057 .43372 .37405 Mtetra
.671 .507 .654 r
.43372 .37405 .43686 .39057 .44297 .38502 .43985 .36769 Mtetra
.595 .452 .656 r
.43985 .36769 .44297 .38502 .449 .38298 .44586 .36563 Mtetra
.496 .384 .656 r
.44586 .36563 .449 .38298 .45497 .38445 .45179 .3679 Mtetra
.36 .297 .649 r
.45179 .3679 .45497 .38445 .4609 .38918 .45766 .37417 Mtetra
.167 .177 .625 r
.45766 .37417 .4609 .38918 .46682 .39665 .46352 .38383 Mtetra
0 .014 .559 r
.46352 .38383 .46682 .39665 .47275 .40614 .46938 .396 Mtetra
0 0 .423 r
.46938 .396 .47275 .40614 .47873 .41674 .4753 .40959 Mtetra
.705 .332 0 r
.4753 .40959 .47873 .41674 .48477 .42746 .48128 .42333 Mtetra
.832 .392 0 r
.48128 .42333 .48477 .42746 .49088 .43724 .48736 .43595 Mtetra
.834 .364 .049 r
.48736 .43595 .49088 .43724 .49707 .44509 .49352 .44619 Mtetra
.749 .263 .083 r
.49352 .44619 .49707 .44509 .50332 .45017 .49978 .453 Mtetra
.562 .065 .032 r
.49978 .453 .50332 .45017 .50964 .45185 .50611 .45559 Mtetra
.163 0 0 r
.50611 .45559 .50964 .45185 .51599 .4498 .51249 .45354 Mtetra
0 0 0 r
.51249 .45354 .51599 .4498 .52236 .44402 .51889 .44684 Mtetra
.903 .964 .642 r
.51889 .44684 .52236 .44402 .52873 .43483 .52529 .4359 Mtetra
.98 .903 .661 r
.52529 .4359 .52873 .43483 .53508 .42284 .53166 .4215 Mtetra
.964 .824 .655 r
.53166 .4215 .53508 .42284 .54139 .40889 .53798 .40469 Mtetra
.928 .757 .65 r
.53798 .40469 .54139 .40889 .54766 .39398 .54426 .38671 Mtetra
.885 .7 .647 r
.54426 .38671 .54766 .39398 .5539 .37915 .55049 .36886 Mtetra
.839 .649 .646 r
.55049 .36886 .5539 .37915 .56012 .36543 .55669 .35241 Mtetra
.789 .602 .647 r
.55669 .35241 .56012 .36543 .56632 .35371 .56287 .33846 Mtetra
.734 .555 .65 r
.56287 .33846 .56632 .35371 .57255 .34475 .56907 .32792 Mtetra
.671 .506 .653 r
.56907 .32792 .57255 .34475 .57882 .33907 .57531 .3214 Mtetra
.595 .452 .656 r
.57531 .3214 .57882 .33907 .58516 .33693 .58163 .31925 Mtetra
.502 .389 .658 r
.58163 .31925 .58516 .33693 .59158 .33833 .58805 .32145 Mtetra
.38 .313 .655 r
.58805 .32145 .59158 .33833 .59811 .34302 .59459 .3277 Mtetra
.217 .215 .642 r
.59459 .3277 .59811 .34302 .60476 .35049 .60127 .33738 Mtetra
0 .089 .604 r
.60127 .33738 .60476 .35049 .61151 .35999 .60807 .3496 Mtetra
0 0 .519 r
.60807 .3496 .61151 .35999 .61836 .37063 .61499 .36324 Mtetra
0 0 .374 r
.61499 .36324 .61836 .37063 .62528 .38139 .622 .37706 Mtetra
.745 .301 0 r
.622 .37706 .62528 .38139 .63224 .39119 .62905 .38973 Mtetra
.793 .299 0 r
.62905 .38973 .63224 .39119 .6392 .39905 .63609 .40001 Mtetra
.724 .21 0 r
.63609 .40001 .6392 .39905 .6461 .4041 .64308 .40681 Mtetra
.537 .023 0 r
.64308 .40681 .6461 .4041 .65292 .40572 .64995 .40934 Mtetra
.163 0 0 r
.64995 .40934 .65292 .40572 .65961 .40356 .65667 .40718 Mtetra
0 0 0 r
.65667 .40718 .65961 .40356 .66615 .39763 .6632 .40032 Mtetra
.86 .945 .582 r
.6632 .40032 .66615 .39763 .67253 .38825 .66953 .38917 Mtetra
.98 .915 .629 r
.66953 .38917 .67253 .38825 .67877 .37604 .67568 .37452 Mtetra
.978 .839 .636 r
.67568 .37452 .67877 .37604 .68487 .36185 .68167 .35743 Mtetra
.943 .769 .637 r
.68167 .35743 .68487 .36185 .69089 .34668 .68756 .33917 Mtetra
.897 .708 .638 r
.68756 .33917 .69089 .34668 .69688 .33161 .6934 .32105 Mtetra
.847 .653 .64 r
.6934 .32105 .69688 .33161 .70289 .31765 .69926 .30433 Mtetra
.793 .603 .644 r
.69926 .30433 .70289 .31765 .70898 .30573 .70522 .29016 Mtetra
.735 .554 .648 r
.70522 .29016 .70898 .30573 .71522 .29659 .71136 .27942 Mtetra
.67 .504 .652 r
.71136 .27942 .71522 .29659 .72165 .29075 .71773 .27275 Mtetra
.595 .452 .656 r
.71773 .27275 .72165 .29075 .72832 .2885 .72437 .27048 Mtetra
.507 .394 .66 r
.72437 .27048 .72832 .2885 .73524 .28983 .73133 .27261 Mtetra
.398 .327 .66 r
.73133 .27261 .73524 .28983 .74243 .29447 .7386 .27883 Mtetra
.261 .248 .655 r
.7386 .27883 .74243 .29447 .74987 .30192 .74618 .28851 Mtetra
.082 .15 .636 r
.74618 .28851 .74987 .30192 .75752 .31144 .75401 .30076 Mtetra
0 .033 .59 r
.75401 .30076 .75752 .31144 .76533 .3221 .76203 .31446 Mtetra
0 0 .498 r
.76203 .31446 .76533 .3221 .77322 .33288 .77016 .32833 Mtetra
.62 .19 0 r
.77016 .32833 .77322 .33288 .78111 .3427 .77828 .34105 Mtetra
.724 .214 0 r
.77828 .34105 .78111 .3427 .7889 .35055 .78629 .35135 Mtetra
.686 .145 0 r
.78629 .35135 .7889 .35055 .79652 .35557 .79407 .35814 Mtetra
.509 0 0 r
.79407 .35814 .79652 .35557 .80388 .35711 .80154 .36061 Mtetra
.163 0 0 r
.80154 .36061 .80388 .35711 .81094 .35484 .80863 .35833 Mtetra
0 0 0 r
.80863 .35833 .81094 .35484 .81766 .34875 .8153 .3513 Mtetra
.796 .905 .503 r
.8153 .3513 .81766 .34875 .82405 .33917 .82155 .33992 Mtetra
.969 .917 .581 r
.82155 .33992 .82405 .33917 .83015 .32672 .82744 .32501 Mtetra
.99 .854 .608 r
.82744 .32501 .83015 .32672 .83602 .31229 .83306 .30765 Mtetra
.959 .782 .62 r
.83306 .30765 .83602 .31229 .84175 .29687 .83849 .28909 Mtetra
.921 .556 .316 r
.21192 .49324 .21586 .49565 .22007 .50924 .21587 .50942 Mtetra
.885 .521 .352 r
.21587 .50942 .22007 .50924 .22444 .52171 .22002 .52432 Mtetra
.834 .467 .361 r
.22002 .52432 .22444 .52171 .22908 .53186 .22447 .53653 Mtetra
.758 .383 .345 r
.22447 .53653 .22908 .53186 .23405 .53865 .22933 .54481 Mtetra
.625 .235 .286 r
.22933 .54481 .23405 .53865 .23942 .54133 .23464 .54827 Mtetra
.334 0 .125 r
.23464 .54827 .23942 .54133 .24519 .53947 .24044 .54641 Mtetra
0 0 0 r
.24044 .54641 .24519 .53947 .25135 .53308 .24669 .53923 Mtetra
.857 .938 .565 r
.24669 .53923 .25135 .53308 .25783 .52254 .25333 .5272 Mtetra
.979 .917 .638 r
.25333 .5272 .25783 .52254 .26456 .50862 .26026 .5112 Mtetra
.978 .853 .648 r
.26026 .5112 .26456 .50862 .27145 .49234 .26737 .49247 Mtetra
.954 .798 .65 r
.26737 .49247 .27145 .49234 .27838 .47491 .27453 .47243 Mtetra
.924 .754 .653 r
.27453 .47243 .27838 .47491 .28526 .45761 .28163 .45256 Mtetra
.889 .714 .658 r
.28163 .45256 .28526 .45761 .29201 .44166 .28857 .43429 Mtetra
.849 .675 .666 r
.28857 .43429 .29201 .44166 .29855 .42816 .29526 .41889 Mtetra
.798 .634 .678 r
.29526 .41889 .29855 .42816 .30483 .41799 .30164 .40737 Mtetra
.727 .582 .693 r
.30164 .40737 .30483 .41799 .31084 .41176 .3077 .40045 Mtetra
.615 .509 .71 r
.3077 .40045 .31084 .41176 .31657 .40981 .31342 .39848 Mtetra
.417 .384 .714 r
.31342 .39848 .31657 .40981 .32204 .41212 .31884 .40147 Mtetra
.039 .143 .646 r
.31884 .40147 .32204 .41212 .3273 .4184 .324 .40908 Mtetra
0 0 .387 r
.324 .40908 .3273 .4184 .33241 .42804 .32898 .4206 Mtetra
.828 .456 0 r
.32898 .4206 .33241 .42804 .33742 .44016 .33384 .43502 Mtetra
.919 .531 .141 r
.33384 .43502 .33742 .44016 .34242 .45367 .33868 .4511 Mtetra
.92 .532 .245 r
.33868 .4511 .34242 .45367 .34747 .46734 .34358 .46739 Mtetra
.888 .503 .298 r
.34358 .46739 .34747 .46734 .35266 .47989 .34863 .4824 Mtetra
.835 .449 .319 r
.34863 .4824 .35266 .47989 .35802 .49009 .35389 .49468 Mtetra
.755 .363 .311 r
.35389 .49468 .35802 .49009 .36361 .49689 .35942 .50299 Mtetra
.616 .216 .262 r
.35942 .50299 .36361 .49689 .36944 .49952 .36523 .50642 Mtetra
.334 0 .125 r
.36523 .50642 .36944 .49952 .3755 .49758 .37132 .50447 Mtetra
0 0 0 r
.37132 .50447 .3755 .49758 .38178 .49103 .37766 .49713 Mtetra
.795 .898 .49 r
.37766 .49713 .38178 .49103 .38823 .4803 .38421 .48488 Mtetra
.97 .921 .597 r
.38421 .48488 .38823 .4803 .39479 .46614 .3909 .46862 Mtetra
.988 .867 .623 r
.3909 .46862 .39479 .46614 .40141 .4496 .39765 .4496 Mtetra
.969 .812 .634 r
.39765 .4496 .40141 .4496 .40804 .4319 .40441 .42925 Mtetra
.938 .765 .641 r
.40441 .42925 .40804 .4319 .41461 .41433 .4111 .40908 Mtetra
.901 .723 .651 r
.4111 .40908 .41461 .41433 .4211 .39813 .41769 .39054 Mtetra
.858 .681 .662 r
.41769 .39054 .4211 .39813 .42748 .38441 .42414 .3749 Mtetra
.802 .636 .676 r
.42414 .3749 .42748 .38441 .43372 .37405 .43043 .36319 Mtetra
.727 .583 .693 r
.43043 .36319 .43372 .37405 .43985 .36769 .43658 .35611 Mtetra
.615 .509 .71 r
.43658 .35611 .43985 .36769 .44586 .36563 .44259 .35405 Mtetra
.431 .393 .716 r
.44259 .35405 .44586 .36563 .45179 .3679 .44849 .35699 Mtetra
.114 .195 .671 r
.44849 .35699 .45179 .3679 .45766 .37417 .45432 .3646 Mtetra
0 0 .492 r
.45432 .3646 .45766 .37417 .46352 .38383 .46011 .37616 Mtetra
.718 .357 0 r
.46011 .37616 .46352 .38383 .46938 .396 .46593 .39067 Mtetra
.875 .473 .02 r
.46593 .39067 .46938 .396 .4753 .40959 .47179 .40684 Mtetra
.907 .497 .155 r
.47179 .40684 .4753 .40959 .48128 .42333 .47773 .42324 Mtetra
.886 .476 .23 r
.47773 .42324 .48128 .42333 .48736 .43595 .48377 .43835 Mtetra
.834 .425 .266 r
.48377 .43835 .48736 .43595 .49352 .44619 .48992 .4507 Mtetra
.75 .339 .271 r
.48992 .4507 .49352 .44619 .49978 .453 .49618 .45903 Mtetra
.606 .194 .235 r
.49618 .45903 .49978 .453 .50611 .45559 .50252 .46242 Mtetra
.334 0 .125 r
.50252 .46242 .50611 .45559 .51249 .45354 .50893 .46037 Mtetra
0 0 0 r
.50893 .46037 .51249 .45354 .51889 .44684 .51537 .45286 Mtetra
.712 .838 .399 r
.51537 .45286 .51889 .44684 .52529 .4359 .52181 .44038 Mtetra
.946 .913 .539 r
.52181 .44038 .52529 .4359 .53166 .4215 .52822 .42386 Mtetra
.993 .877 .589 r
.52822 .42386 .53166 .4215 .53798 .40469 .53458 .40453 Mtetra
.983 .826 .611 r
.53458 .40453 .53798 .40469 .54426 .38671 .54087 .38388 Mtetra
.953 .778 .627 r
.54087 .38388 .54426 .38671 .55049 .36886 .54711 .36341 Mtetra
.915 .732 .641 r
.54711 .36341 .55049 .36886 .55669 .35241 .55331 .34459 Mtetra
.867 .687 .657 r
.55331 .34459 .55669 .35241 .56287 .33846 .55949 .3287 Mtetra
.807 .639 .674 r
.55949 .3287 .56287 .33846 .56907 .32792 .56567 .31679 Mtetra
.728 .583 .692 r
.56567 .31679 .56907 .32792 .57531 .3214 .5719 .30956 Mtetra
.615 .509 .71 r
.5719 .30956 .57531 .3214 .58163 .31925 .57822 .30739 Mtetra
.444 .402 .717 r
.57822 .30739 .58163 .31925 .58805 .32145 .58464 .31028 Mtetra
.177 .238 .689 r
.58464 .31028 .58805 .32145 .59459 .3277 .5912 .31788 Mtetra
0 .003 .572 r
.5912 .31788 .59459 .3277 .60127 .33738 .5979 .32948 Mtetra
0 0 .352 r
.5979 .32948 .60127 .33738 .60807 .3496 .60475 .34405 Mtetra
.795 .39 0 r
.60475 .34405 .60807 .3496 .61499 .36324 .61174 .36032 Mtetra
.874 .444 .041 r
.61174 .36032 .61499 .36324 .622 .37706 .61882 .37681 Mtetra
.875 .439 .144 r
.61882 .37681 .622 .37706 .62905 .38973 .62595 .392 Mtetra
.829 .394 .202 r
.62595 .392 .62905 .38973 .63609 .40001 .63308 .40441 Mtetra
.743 .31 .224 r
.63308 .40441 .63609 .40001 .64308 .40681 .64014 .41276 Mtetra
.595 .17 .206 r
.64014 .41276 .64308 .40681 .64995 .40934 .64707 .4161 Mtetra
.334 0 .125 r
.64707 .4161 .64995 .40934 .65667 .40718 .65382 .41394 Mtetra
0 0 0 r
.65382 .41394 .65667 .40718 .6632 .40032 .66036 .40626 Mtetra
.66036 .40626 .6632 .40032 .66953 .38917 .66666 .39355 Mtetra
.899 .886 .46 r
.66666 .39355 .66953 .38917 .67568 .37452 .67276 .37674 Mtetra
.988 .88 .539 r
.67276 .37674 .67568 .37452 .68167 .35743 .67866 .35711 Mtetra
.994 .838 .58 r
.67866 .35711 .68167 .35743 .68756 .33917 .68444 .33614 Mtetra
.969 .79 .607 r
.68444 .33614 .68756 .33917 .6934 .32105 .69017 .31537 Mtetra
.929 .743 .629 r
.69017 .31537 .6934 .32105 .69926 .30433 .69593 .29626 Mtetra
.878 .694 .65 r
.69593 .29626 .69926 .30433 .70522 .29016 .70179 .28013 Mtetra
.813 .643 .671 r
.70179 .28013 .70522 .29016 .71136 .27942 .70785 .26801 Mtetra
.729 .583 .692 r
.70785 .26801 .71136 .27942 .71773 .27275 .71417 .26062 Mtetra
.615 .509 .71 r
.71417 .26062 .71773 .27275 .72437 .27048 .72081 .25833 Mtetra
.456 .411 .718 r
.72081 .25833 .72437 .27048 .73133 .27261 .72781 .26116 Mtetra
.229 .274 .701 r
.72781 .26116 .73133 .27261 .7386 .27883 .73516 .26874 Mtetra
0 .09 .629 r
.73516 .26874 .7386 .27883 .74618 .28851 .74286 .28036 Mtetra
0 0 .478 r
.74286 .28036 .74618 .28851 .75401 .30076 .75085 .29499 Mtetra
.674 .281 0 r
.75085 .29499 .75401 .30076 .76203 .31446 .75907 .31133 Mtetra
.811 .368 0 r
.75907 .31133 .76203 .31446 .77016 .32833 .7674 .32791 Mtetra
.847 .386 .035 r
.7674 .32791 .77016 .32833 .77828 .34105 .77573 .34317 Mtetra
.816 .353 .121 r
.77573 .34317 .77828 .34105 .78629 .35135 .78394 .35563 Mtetra
.732 .275 .167 r
.78394 .35563 .78629 .35135 .79407 .35814 .79188 .36398 Mtetra
.582 .144 .173 r
.79188 .36398 .79407 .35814 .80154 .36061 .79945 .36727 Mtetra
.334 0 .125 r
.79945 .36727 .80154 .36061 .80863 .35833 .80657 .36499 Mtetra
0 0 .001 r
.80657 .36499 .80863 .35833 .8153 .3513 .81321 .35712 Mtetra
0 0 0 r
.81321 .35712 .8153 .3513 .82155 .33992 .81936 .34417 Mtetra
.822 .832 .359 r
.81936 .34417 .82155 .33992 .82744 .32501 .82509 .32709 Mtetra
.964 .868 .469 r
.82509 .32709 .82744 .32501 .83306 .30765 .83049 .30715 Mtetra
.999 .845 .535 r
.83049 .30715 .83306 .30765 .83849 .28909 .83569 .28586 Mtetra
.878 .54 .406 r
.20755 .49506 .21192 .49324 .21587 .50942 .21129 .5134 Mtetra
.847 .511 .417 r
.21129 .5134 .21587 .50942 .22002 .52432 .21525 .53034 Mtetra
.805 .466 .416 r
.21525 .53034 .22002 .52432 .22447 .53653 .21955 .54427 Mtetra
.74 .396 .398 r
.21955 .54427 .22447 .53653 .22933 .54481 .2243 .55381 Mtetra
.628 .275 .353 r
.2243 .55381 .22933 .54481 .23464 .54827 .22959 .55793 Mtetra
.397 .041 .239 r
.22959 .55793 .23464 .54827 .24044 .54641 .23541 .55607 Mtetra
0 0 0 r
.23541 .55607 .24044 .54641 .24669 .53923 .24175 .54823 Mtetra
.705 .831 .388 r
.24175 .54823 .24669 .53923 .25333 .5272 .24854 .53493 Mtetra
.945 .918 .549 r
.24854 .53493 .25333 .5272 .26026 .5112 .25565 .51721 Mtetra
.99 .888 .597 r
.25565 .51721 .26026 .5112 .26737 .49247 .26296 .49642 Mtetra
.987 .849 .617 r
.26296 .49642 .26737 .49247 .27453 .47243 .27034 .47419 Mtetra
.971 .816 .632 r
.27034 .47419 .27453 .47243 .28163 .45256 .27764 .45218 Mtetra
.95 .79 .648 r
.27764 .45218 .28163 .45256 .28857 .43429 .28475 .43199 Mtetra
.922 .766 .67 r
.28475 .43199 .28857 .43429 .29526 .41889 .29157 .41502 Mtetra
.884 .744 .703 r
.29157 .41502 .29526 .41889 .30164 .40737 .29806 .4024 Mtetra
.816 .715 .754 r
.29806 .4024 .30164 .40737 .3077 .40045 .30416 .39489 Mtetra
.653 .649 .834 r
.30416 .39489 .3077 .40045 .31342 .39848 .30989 .39291 Mtetra
.099 .351 .819 r
.30989 .39291 .31342 .39848 .31884 .40147 .31527 .39647 Mtetra
.712 .268 0 r
.31527 .39647 .31884 .40147 .324 .40908 .32036 .40517 Mtetra
.901 .487 .119 r
.32036 .40517 .324 .40908 .32898 .4206 .32522 .41825 Mtetra
.92 .537 .262 r
.32522 .41825 .32898 .4206 .33384 .43502 .32996 .43459 Mtetra
.907 .541 .33 r
.32996 .43459 .33384 .43502 .33868 .4511 .33467 .45281 Mtetra
.884 .527 .365 r
.33467 .45281 .33868 .4511 .34358 .46739 .33944 .47129 Mtetra
.852 .498 .382 r
.33944 .47129 .34358 .46739 .34863 .4824 .34438 .48836 Mtetra
.807 .453 .386 r
.34438 .48836 .34863 .4824 .35389 .49468 .34956 .50239 Mtetra
.739 .381 .374 r
.34956 .50239 .35389 .49468 .35942 .50299 .35504 .51197 Mtetra
.622 .26 .335 r
.35504 .51197 .35942 .50299 .36523 .50642 .36084 .51607 Mtetra
.397 .041 .239 r
.36084 .51607 .36523 .50642 .37132 .50447 .36696 .51412 Mtetra
0 0 .02 r
.36696 .51412 .37132 .50447 .37766 .49713 .37337 .50611 Mtetra
0 0 0 r
.37337 .50611 .37766 .49713 .38421 .48488 .38002 .49258 Mtetra
.902 .894 .476 r
.38002 .49258 .38421 .48488 .3909 .46862 .38683 .47456 Mtetra
.984 .891 .55 r
.38683 .47456 .3909 .46862 .39765 .4496 .39371 .45346 Mtetra
.995 .86 .585 r
.39371 .45346 .39765 .4496 .40441 .42925 .40059 .43089 Mtetra
.985 .83 .609 r
.40059 .43089 .40441 .42925 .4111 .40908 .40741 .40856 Mtetra
.965 .803 .632 r
.40741 .40856 .4111 .40908 .41769 .39054 .4141 .38808 Mtetra
.936 .779 .661 r
.4141 .38808 .41769 .39054 .42414 .3749 .42062 .37085 Mtetra
.895 .755 .699 r
.42062 .37085 .42414 .3749 .43043 .36319 .42697 .35801 Mtetra
.821 .722 .756 r
.42697 .35801 .43043 .36319 .43658 .35611 .43314 .35036 Mtetra
.653 .649 .834 r
.43314 .35036 .43658 .35611 .44259 .35405 .43915 .34828 Mtetra
.168 .386 .832 r
.43915 .34828 .44259 .35405 .44849 .35699 .44504 .35179 Mtetra
0 0 .394 r
.44504 .35179 .44849 .35699 .45432 .3646 .45084 .36051 Mtetra
.86 .429 0 r
.45084 .36051 .45432 .3646 .46011 .37616 .4566 .37365 Mtetra
.91 .504 .177 r
.4566 .37365 .46011 .37616 .46593 .39067 .46236 .39009 Mtetra
.908 .519 .264 r
.46236 .39009 .46593 .39067 .47179 .40684 .46818 .40843 Mtetra
.888 .509 .313 r
.46818 .40843 .47179 .40684 .47773 .42324 .47409 .42704 Mtetra
.856 .482 .34 r
.47409 .42704 .47773 .42324 .48377 .43835 .4801 .44423 Mtetra
.808 .436 .351 r
.4801 .44423 .48377 .43835 .48992 .4507 .48625 .45835 Mtetra
.736 .363 .346 r
.48625 .45835 .48992 .4507 .49618 .45903 .49251 .46798 Mtetra
.615 .244 .317 r
.49251 .46798 .49618 .45903 .50252 .46242 .49888 .47205 Mtetra
.397 .041 .239 r
.49888 .47205 .50252 .46242 .50893 .46037 .50533 .46999 Mtetra
.006 0 .068 r
.50533 .46999 .50893 .46037 .51537 .45286 .51181 .4618 Mtetra
0 0 0 r
.51181 .4618 .51537 .45286 .52181 .44038 .5183 .44803 Mtetra
.833 .846 .384 r
.5183 .44803 .52181 .44038 .52822 .42386 .52475 .42972 Mtetra
.96 .88 .485 r
.52475 .42972 .52822 .42386 .53458 .40453 .53115 .40829 Mtetra
.995 .865 .539 r
.53115 .40829 .53458 .40453 .54087 .38388 .53749 .38539 Mtetra
.995 .841 .577 r
.53749 .38539 .54087 .38388 .54711 .36341 .54375 .36273 Mtetra
.979 .817 .611 r
.54375 .36273 .54711 .36341 .55331 .34459 .54997 .34195 Mtetra
.951 .793 .648 r
.54997 .34195 .55331 .34459 .55949 .3287 .55615 .32446 Mtetra
.907 .766 .695 r
.55615 .32446 .55949 .3287 .56567 .31679 .56235 .31141 Mtetra
.826 .729 .757 r
.56235 .31141 .56567 .31679 .5719 .30956 .56858 .30359 Mtetra
.653 .649 .834 r
.56858 .30359 .5719 .30956 .57822 .30739 .5749 .30141 Mtetra
.226 .414 .839 r
.5749 .30141 .57822 .30739 .58464 .31028 .58133 .30487 Mtetra
0 0 .523 r
.58133 .30487 .58464 .31028 .5912 .31788 .58791 .31359 Mtetra
.786 .347 0 r
.58791 .31359 .5912 .31788 .5979 .32948 .59465 .32678 Mtetra
.883 .455 .068 r
.59465 .32678 .5979 .32948 .60475 .34405 .60154 .34331 Mtetra
.9 .487 .181 r
.60154 .34331 .60475 .34405 .61174 .36032 .60858 .36176 Mtetra
.888 .484 .246 r
.60858 .36176 .61174 .36032 .61882 .37681 .61573 .3805 Mtetra
.857 .46 .286 r
.61573 .3805 .61882 .37681 .62595 .392 .62293 .3978 Mtetra
.808 .415 .309 r
.62293 .3978 .62595 .392 .63308 .40441 .63014 .412 Mtetra
.732 .343 .314 r
.63014 .412 .63308 .40441 .64014 .41276 .63727 .42165 Mtetra
.608 .227 .296 r
.63727 .42165 .64014 .41276 .64707 .4161 .64426 .42569 Mtetra
.397 .041 .239 r
.64426 .42569 .64707 .4161 .65382 .41394 .65105 .42352 Mtetra
.053 0 .113 r
.65105 .42352 .65382 .41394 .66036 .40626 .6576 .41514 Mtetra
0 0 0 r
.6576 .41514 .66036 .40626 .66666 .39355 .6639 .40112 Mtetra
.736 .771 .272 r
.6639 .40112 .66666 .39355 .67276 .37674 .66996 .38251 Mtetra
.911 .848 .397 r
.66996 .38251 .67276 .37674 .67866 .35711 .67582 .36075 Mtetra
.98 .859 .476 r
.67582 .36075 .67866 .35711 .68444 .33614 .68153 .33751 Mtetra
.998 .847 .532 r
.68153 .33751 .68444 .33614 .69017 .31537 .68719 .31452 Mtetra
.992 .829 .581 r
.68719 .31452 .69017 .31537 .69593 .29626 .69287 .29343 Mtetra
.967 .807 .632 r
.69287 .29343 .69593 .29626 .70179 .28013 .69867 .27568 Mtetra
.92 .78 .69 r
.69867 .27568 .70179 .28013 .70785 .26801 .70468 .26241 Mtetra
.832 .737 .759 r
.70468 .26241 .70785 .26801 .71417 .26062 .71098 .25442 Mtetra
.653 .649 .834 r
.71098 .25442 .71417 .26062 .72081 .25833 .71763 .25213 Mtetra
.274 .436 .842 r
.71763 .25213 .72081 .25833 .72781 .26116 .72466 .25553 Mtetra
0 .063 .625 r
.72466 .25553 .72781 .26116 .73516 .26874 .73209 .26424 Mtetra
.672 .241 0 r
.73209 .26424 .73516 .26874 .74286 .28036 .7399 .27746 Mtetra
.827 .384 0 r
.7399 .27746 .74286 .28036 .75085 .29499 .74803 .29407 Mtetra
.876 .438 .073 r
.74803 .29407 .75085 .29499 .75907 .31133 .75642 .31262 Mtetra
.879 .448 .161 r
.75642 .31262 .75907 .31133 .7674 .32791 .76493 .33146 Mtetra
.854 .431 .219 r
.76493 .33146 .7674 .32791 .77573 .34317 .77345 .34886 Mtetra
.806 .389 .257 r
.77345 .34886 .77573 .34317 .78394 .35563 .78182 .36313 Mtetra
.726 .318 .276 r
.78182 .36313 .78394 .35563 .79188 .36398 .7899 .37281 Mtetra
.599 .208 .274 r
.7899 .37281 .79188 .36398 .79945 .36727 .79757 .37679 Mtetra
.397 .041 .239 r
.79757 .37679 .79945 .36727 .80657 .36499 .80473 .37451 Mtetra
.096 0 .153 r
.80473 .37451 .80657 .36499 .81321 .35712 .81136 .36594 Mtetra
0 0 .011 r
.81136 .36594 .81321 .35712 .81936 .34417 .81744 .35166 Mtetra
0 0 0 r
.81744 .35166 .81936 .34417 .82509 .32709 .82305 .33274 Mtetra
.828 .786 .285 r
.82305 .33274 .82509 .32709 .83049 .30715 .82829 .31064 Mtetra
.94 .832 .388 r
.82829 .31064 .83049 .30715 .83569 .28586 .83331 .28706 Mtetra
.845 .523 .444 r
.20279 .50059 .20755 .49506 .21129 .5134 .20637 .52061 Mtetra
.822 .501 .446 r
.20637 .52061 .21129 .5134 .21525 .53034 .21017 .53914 Mtetra
.787 .463 .441 r
.21017 .53914 .21525 .53034 .21955 .54427 .21436 .55442 Mtetra
.73 .401 .423 r
.21436 .55442 .21955 .54427 .2243 .55381 .21904 .56494 Mtetra
.629 .293 .383 r
.21904 .56494 .2243 .55381 .22959 .55793 .2243 .56957 Mtetra
.423 .086 .287 r
.2243 .56957 .22959 .55793 .23541 .55607 .23016 .56771 Mtetra
0 0 .064 r
.23016 .56771 .23541 .55607 .24175 .54823 .23658 .55935 Mtetra
0 0 0 r
.23658 .55935 .24175 .54823 .24854 .53493 .24349 .54508 Mtetra
.89 .889 .465 r
.24349 .54508 .24854 .53493 .25565 .51721 .25077 .52599 Mtetra
.975 .896 .539 r
.25077 .52599 .25565 .51721 .26296 .49642 .25826 .50361 Mtetra
.993 .877 .572 r
.25826 .50361 .26296 .49642 .27034 .47419 .26582 .47969 Mtetra
.994 .861 .594 r
.26582 .47969 .27034 .47419 .27764 .45218 .2733 .45602 Mtetra
.988 .852 .617 r
.2733 .45602 .27764 .45218 .28475 .43199 .28056 .43434 Mtetra
.979 .855 .648 r
.28056 .43434 .28475 .43199 .29157 .41502 .28751 .41616 Mtetra
.964 .875 .7 r
.28751 .41616 .29157 .41502 .29806 .4024 .29408 .40268 Mtetra
.917 .929 .804 r
.29408 .40268 .29806 .4024 .30416 .39489 .30024 .39473 Mtetra
.51 .901 .943 r
.30024 .39473 .30416 .39489 .30989 .39291 .30598 .39274 Mtetra
.647 .099 0 r
.30598 .39274 .30989 .39291 .31527 .39647 .31134 .39673 Mtetra
.839 .412 .22 r
.31134 .39673 .31527 .39647 .32036 .40517 .31637 .40628 Mtetra
.871 .494 .326 r
.31637 .40628 .32036 .40517 .32522 .41825 .32116 .42056 Mtetra
.875 .52 .374 r
.32116 .42056 .32522 .41825 .32996 .43459 .3258 .4384 Mtetra
.867 .524 .4 r
.3258 .4384 .32996 .43459 .33467 .45281 .33041 .45827 Mtetra
.851 .513 .414 r
.33041 .45827 .33467 .45281 .33944 .47129 .33508 .47845 Mtetra
.826 .49 .419 r
.33508 .47845 .33944 .47129 .34438 .48836 .33994 .49713 Mtetra
.789 .452 .417 r
.33994 .49713 .34438 .48836 .34956 .50239 .34505 .51252 Mtetra
.729 .388 .403 r
.34505 .51252 .34956 .50239 .35504 .51197 .3505 .5231 Mtetra
.624 .28 .368 r
.3505 .5231 .35504 .51197 .36084 .51607 .3563 .52773 Mtetra
.423 .086 .287 r
.3563 .52773 .36084 .51607 .36696 .51412 .36246 .52577 Mtetra
.038 0 .108 r
.36246 .52577 .36696 .51412 .37337 .50611 .36894 .51724 Mtetra
0 0 0 r
.36894 .51724 .37337 .50611 .38002 .49258 .37568 .50271 Mtetra
.818 .839 .372 r
.37568 .50271 .38002 .49258 .38683 .47456 .3826 .48332 Mtetra
.944 .88 .47 r
.3826 .48332 .38683 .47456 .39371 .45346 .3896 .4606 Mtetra
.984 .876 .52 r
.3896 .4606 .39371 .45346 .40059 .43089 .39661 .43631 Mtetra
.995 .867 .553 r
.39661 .43631 .40059 .43089 .40741 .40856 .40353 .4123 Mtetra
.995 .863 .584 r
.40353 .4123 .40741 .40856 .4141 .38808 .41032 .39031 Mtetra
.989 .869 .623 r
.41032 .39031 .4141 .38808 .42062 .37085 .41692 .37186 Mtetra
.973 .892 .684 r
.41692 .37186 .42062 .37085 .42697 .35801 .42333 .35816 Mtetra
.92 .945 .798 r
.42333 .35816 .42697 .35801 .43314 .35036 .42953 .35005 Mtetra
.51 .901 .943 r
.42953 .35005 .43314 .35036 .43915 .34828 .43556 .34796 Mtetra
.599 .029 0 r
.43556 .34796 .43915 .34828 .44504 .35179 .44144 .35192 Mtetra
.829 .376 .145 r
.44144 .35192 .44504 .35179 .45084 .36051 .44722 .36148 Mtetra
.872 .471 .268 r
.44722 .36148 .45084 .36051 .4566 .37365 .45296 .37584 Mtetra
.879 .503 .326 r
.45296 .37584 .4566 .37365 .46236 .39009 .45869 .39379 Mtetra
.872 .509 .358 r
.45869 .39379 .46236 .39009 .46818 .40843 .46448 .4138 Mtetra
.856 .5 .377 r
.46448 .4138 .46818 .40843 .47409 .42704 .47036 .43415 Mtetra
.83 .477 .387 r
.47036 .43415 .47409 .42704 .4801 .44423 .47636 .45296 Mtetra
.79 .438 .389 r
.47636 .45296 .4801 .44423 .48625 .45835 .4825 .46847 Mtetra
.726 .373 .38 r
.4825 .46847 .48625 .45835 .49251 .46798 .48878 .4791 Mtetra
.618 .267 .353 r
.48878 .4791 .49251 .46798 .49888 .47205 .49518 .4837 Mtetra
.423 .086 .287 r
.49518 .4837 .49888 .47205 .50533 .46999 .50166 .48165 Mtetra
.081 0 .148 r
.50166 .48165 .50533 .46999 .51181 .4618 .50819 .47292 Mtetra
0 0 0 r
.50819 .47292 .51181 .4618 .5183 .44803 .51474 .45814 Mtetra
.72 .763 .262 r
.51474 .45814 .5183 .44803 .52475 .42972 .52125 .43843 Mtetra
.888 .841 .38 r
.52125 .43843 .52475 .42972 .53115 .40829 .5277 .41536 Mtetra
.957 .861 .448 r
.5277 .41536 .53115 .40829 .53749 .38539 .53408 .39072 Mtetra
.984 .864 .495 r
.53408 .39072 .53749 .38539 .54375 .36273 .54039 .36636 Mtetra
.994 .868 .538 r
.54039 .36636 .54375 .36273 .54997 .34195 .54664 .34405 Mtetra
.993 .879 .588 r
.54664 .34405 .54997 .34195 .55615 .32446 .55285 .32532 Mtetra
.98 .907 .66 r
.55285 .32532 .55615 .32446 .56235 .31141 .55907 .3114 Mtetra
.921 .961 .789 r
.55907 .3114 .56235 .31141 .56858 .30359 .56532 .30312 Mtetra
.51 .901 .943 r
.56532 .30312 .56858 .30359 .5749 .30141 .57166 .30093 Mtetra
.534 0 0 r
.57166 .30093 .5749 .30141 .58133 .30487 .57811 .30484 Mtetra
.809 .327 .053 r
.57811 .30484 .58133 .30487 .58791 .31359 .58471 .31442 Mtetra
.867 .44 .195 r
.58471 .31442 .58791 .31359 .59465 .32678 .59148 .32884 Mtetra
.88 .48 .265 r
.59148 .32884 .59465 .32678 .60154 .34331 .59841 .34689 Mtetra
.876 .49 .305 r
.59841 .34689 .60154 .34331 .60858 .36176 .6055 .36704 Mtetra
.86 .483 .331 r
.6055 .36704 .60858 .36176 .61573 .3805 .6127 .38752 Mtetra
.833 .46 .347 r
.6127 .38752 .61573 .3805 .62293 .3978 .61997 .40647 Mtetra
.791 .421 .356 r
.61997 .40647 .62293 .3978 .63014 .412 .62724 .42208 Mtetra
.723 .356 .354 r
.62724 .42208 .63014 .412 .63727 .42165 .63443 .43275 Mtetra
.611 .252 .336 r
.63443 .43275 .63727 .42165 .64426 .42569 .64148 .43732 Mtetra
.423 .086 .287 r
.64148 .43732 .64426 .42569 .65105 .42352 .64832 .43516 Mtetra
.121 0 .184 r
.64832 .43516 .65105 .42352 .6576 .41514 .6549 .42624 Mtetra
0 0 .023 r
.6549 .42624 .6576 .41514 .6639 .40112 .66121 .41119 Mtetra
0 0 0 r
.66121 .41119 .6639 .40112 .66996 .38251 .66727 .39116 Mtetra
.799 .774 .267 r
.66727 .39116 .66996 .38251 .67582 .36075 .6731 .36774 Mtetra
.901 .822 .352 r
.6731 .36774 .67582 .36075 .68153 .33751 .67879 .34273 Mtetra
.952 .844 .416 r
.67879 .34273 .68153 .33751 .68719 .31452 .6844 .31802 Mtetra
.977 .86 .473 r
.6844 .31802 .68719 .31452 .69287 .29343 .69005 .29539 Mtetra
.987 .881 .538 r
.69005 .29539 .69287 .29343 .69867 .27568 .69582 .27638 Mtetra
.979 .917 .627 r
.69582 .27638 .69867 .27568 .70468 .26241 .70181 .26222 Mtetra
.917 .975 .775 r
.70181 .26222 .70468 .26241 .71098 .25442 .70811 .25378 Mtetra
.51 .901 .943 r
.70811 .25378 .71098 .25442 .71763 .25213 .71478 .25147 Mtetra
.453 0 0 r
.71478 .25147 .71763 .25213 .72466 .25553 .72185 .25532 Mtetra
.772 .263 0 r
.72185 .25532 .72466 .25553 .73209 .26424 .72935 .2649 Mtetra
.851 .396 .102 r
.72935 .2649 .73209 .26424 .7399 .27746 .73725 .27937 Mtetra
.874 .447 .186 r
.73725 .27937 .7399 .27746 .74803 .29407 .74551 .29751 Mtetra
.874 .463 .238 r
.74551 .29751 .74803 .29407 .75642 .31262 .75402 .31778 Mtetra
.861 .459 .273 r
.75402 .31778 .75642 .31262 .76493 .33146 .76269 .33839 Mtetra
.834 .439 .299 r
.76269 .33839 .76493 .33146 .77345 .34886 .77135 .35746 Mtetra
.79 .4 .316 r
.77135 .35746 .77345 .34886 .78182 .36313 .77986 .37316 Mtetra
.718 .336 .324 r
.77986 .37316 .78182 .36313 .7899 .37281 .78807 .38387 Mtetra
.604 .236 .318 r
.78807 .38387 .7899 .37281 .79757 .37679 .79582 .3884 Mtetra
.423 .086 .287 r
.79582 .3884 .79757 .37679 .80473 .37451 .80304 .38611 Mtetra
.156 0 .217 r
.80304 .38611 .80473 .37451 .81136 .36594 .80967 .37699 Mtetra
0 0 .105 r
.80967 .37699 .81136 .36594 .81744 .35166 .81572 .36166 Mtetra
0 0 0 r
.81572 .36166 .81744 .35166 .82305 .33274 .82125 .34131 Mtetra
.82125 .34131 .82305 .33274 .82829 .31064 .82639 .31753 Mtetra
.81 .752 .233 r
.82639 .31753 .82829 .31064 .83331 .28706 .83129 .29215 Mtetra
.825 .512 .461 r
.19771 .50892 .20279 .50059 .20637 .52061 .20118 .53008 Mtetra
.808 .495 .46 r
.20118 .53008 .20637 .52061 .21017 .53914 .20489 .54968 Mtetra
.778 .462 .452 r
.20489 .54968 .21017 .53914 .21436 .55442 .20899 .56588 Mtetra
.727 .404 .434 r
.20899 .56588 .21436 .55442 .21904 .56494 .21363 .57707 Mtetra
.63 .3 .394 r
.21363 .57707 .21904 .56494 .2243 .56957 .21888 .58206 Mtetra
.43 .099 .301 r
.21888 .58206 .2243 .56957 .23016 .56771 .22478 .5802 Mtetra
.009 0 .087 r
.22478 .5802 .23016 .56771 .23658 .55935 .23127 .57149 Mtetra
0 0 0 r
.23127 .57149 .23658 .55935 .24349 .54508 .23829 .55655 Mtetra
.858 .868 .422 r
.23829 .55655 .24349 .54508 .25077 .52599 .2457 .53654 Mtetra
.954 .89 .497 r
.2457 .53654 .25077 .52599 .25826 .50361 .25333 .51308 Mtetra
.982 .884 .531 r
.25333 .51308 .25826 .50361 .26582 .47969 .26104 .488 Mtetra
.99 .88 .55 r
.26104 .488 .26582 .47969 .2733 .45602 .26866 .46321 Mtetra
.99 .885 .567 r
.26866 .46321 .2733 .45602 .28056 .43434 .27605 .44052 Mtetra
.982 .904 .586 r
.27605 .44052 .28056 .43434 .28751 .41616 .2831 .42152 Mtetra
.945 .941 .606 r
.2831 .42152 .28751 .41616 .29408 .40268 .28975 .40746 Mtetra
.704 .909 .555 r
.28975 .40746 .29408 .40268 .30024 .39473 .29596 .39921 Mtetra
.195 0 0 r
.29596 .39921 .30024 .39473 .30598 .39274 .30173 .39722 Mtetra
.661 .244 .243 r
.30173 .39722 .30598 .39274 .31134 .39673 .30708 .4015 Mtetra
.783 .41 .35 r
.30708 .4015 .31134 .39673 .31637 .40628 .31208 .41162 Mtetra
.823 .474 .395 r
.31208 .41162 .31637 .40628 .32116 .42056 .31682 .42672 Mtetra
.837 .501 .418 r
.31682 .42672 .32116 .42056 .3258 .4384 .3214 .44556 Mtetra
.838 .509 .43 r
.3214 .44556 .3258 .4384 .33041 .45827 .32594 .46656 Mtetra
.83 .503 .436 r
.32594 .46656 .33041 .45827 .33508 .47845 .33055 .4879 Mtetra
.812 .485 .436 r
.33055 .4879 .33508 .47845 .33994 .49713 .33534 .50767 Mtetra
.78 .451 .43 r
.33534 .50767 .33994 .49713 .34505 .51252 .34042 .524 Mtetra
.725 .392 .415 r
.34042 .524 .34505 .51252 .3505 .5231 .34585 .53526 Mtetra
.626 .289 .38 r
.34585 .53526 .3505 .5231 .3563 .52773 .35166 .54024 Mtetra
.43 .099 .301 r
.35166 .54024 .3563 .52773 .36246 .52577 .35786 .53829 Mtetra
.054 0 .129 r
.35786 .53829 .36246 .52577 .36894 .51724 .3644 .5294 Mtetra
0 0 0 r
.3644 .5294 .36894 .51724 .37568 .50271 .37123 .51419 Mtetra
.774 .806 .321 r
.37123 .51419 .37568 .50271 .3826 .48332 .37824 .49386 Mtetra
.907 .86 .416 r
.37824 .49386 .3826 .48332 .3896 .4606 .38535 .47004 Mtetra
.956 .87 .462 r
.38535 .47004 .3896 .4606 .39661 .43631 .39246 .44458 Mtetra
.973 .873 .49 r
.39246 .44458 .39661 .43631 .40353 .4123 .39949 .41943 Mtetra
.977 .881 .512 r
.39949 .41943 .40353 .4123 .41032 .39031 .40636 .39642 Mtetra
.965 .9 .532 r
.40636 .39642 .41032 .39031 .41692 .37186 .41304 .37713 Mtetra
.911 .926 .547 r
.41304 .37713 .41692 .37186 .42333 .35816 .41951 .36284 Mtetra
.633 .857 .482 r
.41951 .36284 .42333 .35816 .42953 .35005 .42575 .35443 Mtetra
.195 0 0 r
.42575 .35443 .42953 .35005 .43556 .34796 .4318 .35234 Mtetra
.65 .217 .207 r
.4318 .35234 .43556 .34796 .44144 .35192 .4377 .35659 Mtetra
.781 .389 .313 r
.4377 .35659 .44144 .35192 .44722 .36148 .44347 .36673 Mtetra
.826 .458 .359 r
.44347 .36673 .44722 .36148 .45296 .37584 .44919 .38192 Mtetra
.842 .488 .384 r
.44919 .38192 .45296 .37584 .45869 .39379 .45491 .40089 Mtetra
.843 .497 .398 r
.45491 .40089 .45869 .39379 .46448 .4138 .46068 .42205 Mtetra
.835 .491 .405 r
.46068 .42205 .46448 .4138 .47036 .43415 .46655 .44356 Mtetra
.815 .473 .408 r
.46655 .44356 .47036 .43415 .47636 .45296 .47254 .46349 Mtetra
.781 .438 .405 r
.47254 .46349 .47636 .45296 .4825 .46847 .47869 .47994 Mtetra
.723 .378 .394 r
.47869 .47994 .4825 .46847 .48878 .4791 .48498 .49127 Mtetra
.62 .276 .365 r
.48498 .49127 .48878 .4791 .49518 .4837 .49141 .49623 Mtetra
.43 .099 .301 r
.49141 .49623 .49518 .4837 .50166 .48165 .49794 .49418 Mtetra
.096 0 .168 r
.49794 .49418 .50166 .48165 .50819 .47292 .50452 .48509 Mtetra
0 0 0 r
.50452 .48509 .50819 .47292 .51474 .45814 .51112 .46961 Mtetra
.51112 .46961 .51474 .45814 .52125 .43843 .5177 .44895 Mtetra
.831 .804 .313 r
.5177 .44895 .52125 .43843 .5277 .41536 .52421 .42476 Mtetra
.903 .834 .372 r
.52421 .42476 .5277 .41536 .53408 .39072 .53065 .39893 Mtetra
.934 .848 .409 r
.53065 .39893 .53408 .39072 .54039 .36636 .53701 .37342 Mtetra
.942 .861 .436 r
.53701 .37342 .54039 .36636 .54664 .34405 .54331 .35007 Mtetra
.927 .878 .457 r
.54331 .35007 .54664 .34405 .55285 .32532 .54956 .33049 Mtetra
.856 .893 .468 r
.54956 .33049 .55285 .32532 .55907 .3114 .55581 .31597 Mtetra
0 0 0 r
.55581 .31597 .55907 .3114 .56532 .30312 .5621 .30739 Mtetra
.195 0 0 r
.5621 .30739 .56532 .30312 .57166 .30093 .56846 .30519 Mtetra
.637 .187 .165 r
.56846 .30519 .57166 .30093 .57811 .30484 .57494 .3094 Mtetra
.777 .364 .267 r
.57494 .3094 .57811 .30484 .58471 .31442 .58156 .31956 Mtetra
.827 .439 .315 r
.58156 .31956 .58471 .31442 .59148 .32884 .58836 .33482 Mtetra
.845 .471 .341 r
.58836 .33482 .59148 .32884 .59841 .34689 .59533 .35391 Mtetra
.848 .481 .358 r
.59533 .35391 .59841 .34689 .6055 .36704 .60245 .37521 Mtetra
.839 .477 .369 r
.60245 .37521 .6055 .36704 .6127 .38752 .6097 .39689 Mtetra
.818 .458 .375 r
.6097 .39689 .6127 .38752 .61997 .40647 .61702 .41697 Mtetra
.782 .422 .376 r
.61702 .41697 .61997 .40647 .62724 .42208 .62434 .43353 Mtetra
.72 .362 .37 r
.62434 .43353 .62724 .42208 .63443 .43275 .63159 .44491 Mtetra
.614 .262 .35 r
.63159 .44491 .63443 .43275 .64148 .43732 .63869 .44985 Mtetra
.43 .099 .301 r
.63869 .44985 .64148 .43732 .64832 .43516 .64557 .44768 Mtetra
.134 0 .203 r
.64557 .44768 .64832 .43516 .6549 .42624 .65219 .4384 Mtetra
0 0 .056 r
.65219 .4384 .6549 .42624 .66121 .41119 .65853 .42264 Mtetra
0 0 0 r
.65853 .42264 .66121 .41119 .66727 .39116 .66461 .40164 Mtetra
.723 .719 .192 r
.66461 .40164 .66727 .39116 .6731 .36774 .67046 .37708 Mtetra
.818 .769 .259 r
.67046 .37708 .6731 .36774 .67879 .34273 .67615 .35087 Mtetra
.864 .796 .304 r
.67615 .35087 .67879 .34273 .6844 .31802 .68176 .32498 Mtetra
.878 .815 .336 r
.68176 .32498 .6844 .31802 .69005 .29539 .68741 .3013 Mtetra
.861 .832 .36 r
.68741 .3013 .69005 .29539 .69582 .27638 .69319 .28143 Mtetra
.774 .834 .371 r
.69319 .28143 .69582 .27638 .70181 .26222 .69919 .26667 Mtetra
0 0 0 r
.69919 .26667 .70181 .26222 .70811 .25378 .7055 .25791 Mtetra
.195 0 0 r
.7055 .25791 .70811 .25378 .71478 .25147 .7122 .2556 Mtetra
.621 .151 .118 r
.7122 .2556 .71478 .25147 .72185 .25532 .71932 .25975 Mtetra
.77 .333 .213 r
.71932 .25975 .72185 .25532 .72935 .2649 .72687 .26992 Mtetra
.826 .413 .261 r
.72687 .26992 .72935 .2649 .73725 .27937 .73485 .28524 Mtetra
.847 .449 .289 r
.73485 .28524 .73725 .27937 .74551 .29751 .7432 .30443 Mtetra
.85 .461 .309 r
.7432 .30443 .74551 .29751 .75402 .31778 .75182 .32587 Mtetra
.841 .457 .323 r
.75182 .32587 .75402 .31778 .76269 .33839 .76059 .34769 Mtetra
.82 .439 .334 r
.76059 .34769 .76269 .33839 .77135 .35746 .76937 .36791 Mtetra
.781 .403 .341 r
.76937 .36791 .77135 .35746 .77986 .37316 .77799 .38457 Mtetra
.716 .343 .342 r
.77799 .38457 .77986 .37316 .78807 .38387 .78628 .396 Mtetra
.607 .247 .332 r
.78628 .396 .78807 .38387 .79582 .3884 .79412 .4009 Mtetra
.43 .099 .301 r
.79412 .4009 .79582 .3884 .80304 .38611 .80139 .39861 Mtetra
.169 0 .235 r
.80139 .39861 .80304 .38611 .80967 .37699 .80804 .38912 Mtetra
0 0 .134 r
.80804 .38912 .80967 .37699 .81572 .36166 .81409 .37307 Mtetra
0 0 .026 r
.81409 .37307 .81572 .36166 .82125 .34131 .8196 .35173 Mtetra
0 0 0 r
.8196 .35173 .82125 .34131 .82639 .31753 .82469 .32679 Mtetra
.698 .673 .129 r
.82469 .32679 .82639 .31753 .83129 .29215 .82954 .30019 Mtetra
.815 .506 .468 r
.19243 .51883 .19771 .50892 .20118 .53008 .19585 .54054 Mtetra
.803 .492 .464 r
.19585 .54054 .20118 .53008 .20489 .54968 .19951 .56066 Mtetra
.778 .463 .454 r
.19951 .56066 .20489 .54968 .20899 .56588 .20358 .5773 Mtetra
.73 .407 .433 r
.20358 .5773 .20899 .56588 .21363 .57707 .2082 .58881 Mtetra
.635 .302 .39 r
.2082 .58881 .21363 .57707 .21888 .58206 .21346 .59397 Mtetra
.423 .085 .286 r
.21346 .59397 .21888 .58206 .22478 .5802 .21939 .59211 Mtetra
0 0 .043 r
.21939 .59211 .22478 .5802 .23127 .57149 .22594 .58323 Mtetra
0 0 0 r
.22594 .58323 .23127 .57149 .23829 .55655 .23304 .56797 Mtetra
.874 .875 .436 r
.23304 .56797 .23829 .55655 .2457 .53654 .24053 .54752 Mtetra
.951 .888 .491 r
.24053 .54752 .2457 .53654 .25333 .51308 .24827 .52354 Mtetra
.974 .884 .512 r
.24827 .52354 .25333 .51308 .26104 .488 .25608 .4979 Mtetra
.978 .883 .52 r
.25608 .4979 .26104 .488 .26866 .46321 .2638 .47257 Mtetra
.97 .891 .52 r
.2638 .47257 .26866 .46321 .27605 .44052 .27129 .4494 Mtetra
.934 .902 .505 r
.27129 .4494 .27605 .44052 .2831 .42152 .27842 .43 Mtetra
.79 .87 .434 r
.27842 .43 .2831 .42152 .28975 .40746 .28514 .41566 Mtetra
0 0 0 r
.28514 .41566 .28975 .40746 .29596 .39921 .29139 .40726 Mtetra
.356 0 .177 r
.29139 .40726 .29596 .39921 .30173 .39722 .29718 .40527 Mtetra
.639 .273 .334 r
.29718 .40527 .30173 .39722 .30708 .4015 .30255 .40969 Mtetra
.746 .399 .395 r
.30255 .40969 .30708 .4015 .31208 .41162 .30754 .42009 Mtetra
.793 .459 .422 r
.30754 .42009 .31208 .41162 .31682 .42672 .31226 .43558 Mtetra
.814 .488 .436 r
.31226 .43558 .31682 .42672 .3214 .44556 .31682 .45491 Mtetra
.822 .499 .443 r
.31682 .45491 .3214 .44556 .32594 .46656 .32132 .47645 Mtetra
.819 .497 .444 r
.32132 .47645 .32594 .46656 .33055 .4879 .3259 .49836 Mtetra
.806 .483 .442 r
.3259 .49836 .33055 .4879 .33534 .50767 .33068 .51865 Mtetra
.779 .452 .433 r
.33068 .51865 .33534 .50767 .34042 .524 .33574 .53543 Mtetra
.729 .395 .414 r
.33574 .53543 .34042 .524 .34585 .53526 .34117 .54702 Mtetra
.63 .289 .375 r
.34117 .54702 .34585 .53526 .35166 .54024 .347 .55217 Mtetra
.423 .085 .286 r
.347 .55217 .35166 .54024 .35786 .53829 .35324 .55022 Mtetra
.006 0 .091 r
.35324 .55022 .35786 .53829 .3644 .5294 .35983 .54115 Mtetra
0 0 0 r
.35983 .54115 .3644 .5294 .37123 .51419 .36673 .52562 Mtetra
.795 .818 .338 r
.36673 .52562 .37123 .51419 .37824 .49386 .37382 .50484 Mtetra
.902 .856 .408 r
.37382 .50484 .37824 .49386 .38535 .47004 .38101 .48048 Mtetra
.939 .863 .437 r
.38101 .48048 .38535 .47004 .39246 .44458 .38821 .45446 Mtetra
.947 .866 .448 r
.38821 .45446 .39246 .44458 .39949 .41943 .39532 .42876 Mtetra
.934 .87 .446 r
.39532 .42876 .39949 .41943 .40636 .39642 .40227 .40525 Mtetra
.88 .867 .422 r
.40227 .40525 .40636 .39642 .41304 .37713 .40901 .38556 Mtetra
.702 .803 .337 r
.40901 .38556 .41304 .37713 .41951 .36284 .41553 .37098 Mtetra
0 0 0 r
.41553 .37098 .41951 .36284 .42575 .35443 .42182 .36242 Mtetra
.356 0 .177 r
.42182 .36242 .42575 .35443 .4318 .35234 .42791 .36033 Mtetra
.632 .256 .312 r
.42791 .36033 .4318 .35234 .4377 .35659 .43382 .36472 Mtetra
.744 .383 .369 r
.43382 .36472 .4377 .35659 .44347 .36673 .4396 .37515 Mtetra
.795 .445 .395 r
.4396 .37515 .44347 .36673 .44919 .38192 .44533 .39073 Mtetra
.818 .476 .408 r
.44533 .39073 .44919 .38192 .45491 .40089 .45104 .4102 Mtetra
.826 .488 .415 r
.45104 .4102 .45491 .40089 .46068 .42205 .45681 .43191 Mtetra
.823 .486 .417 r
.45681 .43191 .46068 .42205 .46655 .44356 .46267 .45399 Mtetra
.809 .471 .415 r
.46267 .45399 .46655 .44356 .47254 .46349 .46867 .47446 Mtetra
.781 .439 .408 r
.46867 .47446 .47254 .46349 .47869 .47994 .47483 .49137 Mtetra
.727 .381 .393 r
.47483 .49137 .47869 .47994 .48498 .49127 .48114 .50303 Mtetra
.625 .276 .36 r
.48114 .50303 .48498 .49127 .49141 .49623 .4876 .50817 Mtetra
.423 .085 .286 r
.4876 .50817 .49141 .49623 .49794 .49418 .49417 .50612 Mtetra
.054 0 .135 r
.49417 .50612 .49794 .49418 .50452 .48509 .5008 .49685 Mtetra
0 0 0 r
.5008 .49685 .50452 .48509 .51112 .46961 .50746 .48103 Mtetra
.69 .735 .225 r
.50746 .48103 .51112 .46961 .5177 .44895 .5141 .45992 Mtetra
.824 .798 .303 r
.5141 .45992 .5177 .44895 .52421 .42476 .52068 .43518 Mtetra
.876 .818 .34 r
.52068 .43518 .52421 .42476 .53065 .39893 .52718 .40877 Mtetra
.889 .825 .354 r
.52718 .40877 .53065 .39893 .53701 .37342 .5336 .38269 Mtetra
.87 .825 .35 r
.5336 .38269 .53701 .37342 .54331 .35007 .53996 .35884 Mtetra
.798 .807 .32 r
.53996 .35884 .54331 .35007 .54956 .33049 .54626 .33885 Mtetra
0 0 0 r
.54626 .33885 .54956 .33049 .55581 .31597 .55256 .32404 Mtetra
.55256 .32404 .55581 .31597 .5621 .30739 .55888 .31531 Mtetra
.356 0 .177 r
.55888 .31531 .5621 .30739 .56846 .30519 .56528 .31311 Mtetra
.624 .236 .289 r
.56528 .31311 .56846 .30519 .57494 .3094 .57178 .31745 Mtetra
.742 .365 .338 r
.57178 .31745 .57494 .3094 .58156 .31956 .57844 .3279 Mtetra
.796 .429 .362 r
.57844 .3279 .58156 .31956 .58836 .33482 .58526 .34357 Mtetra
.821 .461 .374 r
.58526 .34357 .58836 .33482 .59533 .35391 .59225 .36316 Mtetra
.83 .474 .38 r
.59225 .36316 .59533 .35391 .60245 .37521 .5994 .38503 Mtetra
.827 .472 .383 r
.5994 .38503 .60245 .37521 .6097 .39689 .60668 .40728 Mtetra
.812 .456 .383 r
.60668 .40728 .6097 .39689 .61702 .41697 .61404 .42791 Mtetra
.781 .424 .379 r
.61404 .42791 .61702 .41697 .62434 .43353 .62139 .44494 Mtetra
.724 .365 .368 r
.62139 .44494 .62434 .43353 .63159 .44491 .62868 .45666 Mtetra
.618 .262 .343 r
.62868 .45666 .63159 .44491 .63869 .44985 .63583 .46178 Mtetra
.423 .085 .286 r
.63583 .46178 .63869 .44985 .64557 .44768 .64276 .45961 Mtetra
.097 0 .175 r
.64276 .45961 .64557 .44768 .65219 .4384 .64942 .45014 Mtetra
0 0 .023 r
.64942 .45014 .65219 .4384 .65853 .42264 .65581 .43404 Mtetra
0 0 0 r
.65581 .43404 .65853 .42264 .66461 .40164 .66193 .41257 Mtetra
.714 .711 .182 r
.66193 .41257 .66461 .40164 .67046 .37708 .66782 .38745 Mtetra
.78 .743 .222 r
.66782 .38745 .67046 .37708 .67615 .35087 .67355 .36065 Mtetra
.798 .755 .237 r
.67355 .36065 .67615 .35087 .68176 .32498 .6792 .33419 Mtetra
.774 .751 .233 r
.6792 .33419 .68176 .32498 .68741 .3013 .68488 .30999 Mtetra
.688 .72 .202 r
.68488 .30999 .68741 .3013 .69319 .28143 .69069 .2897 Mtetra
0 0 0 r
.69069 .2897 .69319 .28143 .69919 .26667 .69673 .27465 Mtetra
0 0 .026 r
.69673 .27465 .69919 .26667 .7055 .25791 .70308 .26573 Mtetra
.356 0 .177 r
.70308 .26573 .7055 .25791 .7122 .2556 .70981 .26342 Mtetra
.614 .215 .263 r
.70981 .26342 .7122 .2556 .71932 .25975 .71697 .26771 Mtetra
.737 .342 .303 r
.71697 .26771 .71932 .25975 .72687 .26992 .72458 .27817 Mtetra
.796 .408 .322 r
.72458 .27817 .72687 .26992 .73485 .28524 .73261 .2939 Mtetra
.823 .442 .332 r
.73261 .2939 .73485 .28524 .7432 .30443 .74101 .3136 Mtetra
.833 .455 .339 r
.74101 .3136 .7432 .30443 .75182 .32587 .74969 .33562 Mtetra
.83 .454 .343 r
.74969 .33562 .75182 .32587 .76059 .34769 .75853 .35803 Mtetra
.814 .439 .345 r
.75853 .35803 .76059 .34769 .76937 .36791 .76738 .37881 Mtetra
.781 .405 .345 r
.76738 .37881 .76937 .36791 .77799 .38457 .77606 .39595 Mtetra
.72 .346 .34 r
.77606 .39595 .77799 .38457 .78628 .396 .78443 .40772 Mtetra
.611 .246 .324 r
.78443 .40772 .78628 .396 .79412 .4009 .79232 .41281 Mtetra
.423 .085 .286 r
.79232 .41281 .79412 .4009 .80139 .39861 .79964 .41052 Mtetra
.137 0 .211 r
.79964 .41052 .80139 .39861 .80804 .38912 .80634 .40083 Mtetra
0 0 .107 r
.80634 .40083 .80804 .38912 .81409 .37307 .81241 .38443 Mtetra
0 0 .012 r
.81241 .38443 .81409 .37307 .8196 .35173 .81795 .36261 Mtetra
0 0 0 r
.81795 .36261 .8196 .35173 .82469 .32679 .82306 .3371 Mtetra
.82306 .3371 .82469 .32679 .82954 .30019 .82791 .3099 Mtetra
.813 .504 .467 r
.18709 .5289 .19243 .51883 .19585 .54054 .19051 .55052 Mtetra
.806 .494 .461 r
.19051 .55052 .19585 .54054 .19951 .56066 .19418 .57055 Mtetra
.786 .467 .448 r
.19418 .57055 .19951 .56066 .20358 .5773 .19826 .58711 Mtetra
.743 .412 .422 r
.19826 .58711 .20358 .5773 .2082 .58881 .2029 .59857 Mtetra
.645 .296 .367 r
.2029 .59857 .2082 .58881 .21346 .59397 .20818 .6037 Mtetra
.391 .029 .226 r
.20818 .6037 .21346 .59397 .21939 .59211 .21414 .60184 Mtetra
0 0 0 r
.21414 .60184 .21939 .59211 .22594 .58323 .22073 .59299 Mtetra
.77 .858 .416 r
.22073 .59299 .22594 .58323 .23304 .56797 .22786 .57778 Mtetra
.932 .902 .504 r
.22786 .57778 .23304 .56797 .24053 .54752 .23541 .55741 Mtetra
.971 .892 .523 r
.23541 .55741 .24053 .54752 .24827 .52354 .2432 .53351 Mtetra
.98 .884 .525 r
.2432 .53351 .24827 .52354 .25608 .4979 .25106 .50796 Mtetra
.976 .885 .517 r
.25106 .50796 .25608 .4979 .2638 .47257 .25884 .48272 Mtetra
.955 .89 .499 r
.25884 .48272 .2638 .47257 .27129 .4494 .26637 .45962 Mtetra
.883 .882 .449 r
.26637 .45962 .27129 .4494 .27842 .43 .27356 .44028 Mtetra
.641 .77 .303 r
.27356 .44028 .27842 .43 .28514 .41566 .28031 .42598 Mtetra
0 0 .002 r
.28031 .42598 .28514 .41566 .29139 .40726 .28661 .41761 Mtetra
.399 .05 .254 r
.28661 .41761 .29139 .40726 .29718 .40527 .29243 .41562 Mtetra
.624 .279 .364 r
.29243 .41562 .29718 .40527 .30255 .40969 .29782 .42002 Mtetra
.726 .39 .411 r
.29782 .42002 .30255 .40969 .30754 .42009 .30284 .43037 Mtetra
.776 .448 .432 r
.30284 .43037 .30754 .42009 .31226 .43558 .30757 .4458 Mtetra
.802 .479 .442 r
.30757 .4458 .31226 .43558 .31682 .45491 .31214 .46505 Mtetra
.815 .493 .445 r
.31214 .46505 .31682 .45491 .32132 .47645 .31665 .48651 Mtetra
.817 .495 .444 r
.31665 .48651 .32132 .47645 .3259 .49836 .32124 .50832 Mtetra
.81 .484 .438 r
.32124 .50832 .3259 .49836 .33068 .51865 .32602 .52854 Mtetra
.788 .455 .425 r
.32602 .52854 .33068 .51865 .33574 .53543 .3311 .54524 Mtetra
.742 .398 .401 r
.3311 .54524 .33574 .53543 .34117 .54702 .33655 .55678 Mtetra
.639 .282 .349 r
.33655 .55678 .34117 .54702 .347 .55217 .34241 .5619 Mtetra
.391 .029 .226 r
.34241 .5619 .347 .55217 .35324 .55022 .34867 .55995 Mtetra
0 0 0 r
.34867 .55995 .35324 .55022 .35983 .54115 .35531 .55091 Mtetra
.678 .786 .317 r
.35531 .55091 .35983 .54115 .36673 .52562 .36225 .53542 Mtetra
.877 .867 .421 r
.36225 .53542 .36673 .52562 .37382 .50484 .36939 .51471 Mtetra
.936 .872 .45 r
.36939 .51471 .37382 .50484 .38101 .48048 .37665 .49044 Mtetra
.95 .868 .454 r
.37665 .49044 .38101 .48048 .38821 .45446 .3839 .46451 Mtetra
.943 .866 .445 r
.3839 .46451 .38821 .45446 .39532 .42876 .39107 .43889 Mtetra
.909 .861 .418 r
.39107 .43889 .39532 .42876 .40227 .40525 .39807 .41544 Mtetra
.808 .828 .354 r
.39807 .41544 .40227 .40525 .40901 .38556 .40487 .39581 Mtetra
0 0 0 r
.40487 .39581 .40901 .38556 .41553 .37098 .41144 .38128 Mtetra
0 0 .054 r
.41144 .38128 .41553 .37098 .42182 .36242 .41777 .37273 Mtetra
.399 .05 .254 r
.41777 .37273 .42182 .36242 .42791 .36033 .42389 .37064 Mtetra
.619 .265 .348 r
.42389 .37064 .42791 .36033 .43382 .36472 .42983 .37501 Mtetra
.723 .376 .389 r
.42983 .37501 .43382 .36472 .4396 .37515 .43564 .38539 Mtetra
.777 .435 .408 r
.43564 .38539 .4396 .37515 .44533 .39073 .44138 .40092 Mtetra
.805 .467 .416 r
.44138 .40092 .44533 .39073 .45104 .4102 .44711 .42031 Mtetra
.819 .482 .418 r
.44711 .42031 .45104 .4102 .45681 .43191 .45288 .44194 Mtetra
.821 .484 .416 r
.45288 .44194 .45681 .43191 .46267 .45399 .45876 .46394 Mtetra
.813 .472 .41 r
.45876 .46394 .46267 .45399 .46867 .47446 .46477 .48432 Mtetra
.79 .442 .398 r
.46477 .48432 .46867 .47446 .47483 .49137 .47094 .50116 Mtetra
.74 .383 .376 r
.47094 .50116 .47483 .49137 .48114 .50303 .47728 .51277 Mtetra
.633 .266 .33 r
.47728 .51277 .48114 .50303 .4876 .50817 .48377 .51788 Mtetra
.391 .029 .226 r
.48377 .51788 .4876 .50817 .49417 .50612 .49037 .51583 Mtetra
0 0 .014 r
.49037 .51583 .49417 .50612 .5008 .49685 .49705 .50659 Mtetra
0 0 0 r
.49705 .50659 .5008 .49685 .50746 .48103 .50376 .49082 Mtetra
.794 .806 .318 r
.50376 .49082 .50746 .48103 .5141 .45992 .51045 .46977 Mtetra
.873 .828 .355 r
.51045 .46977 .5141 .45992 .52068 .43518 .5171 .44511 Mtetra
.894 .829 .362 r
.5171 .44511 .52068 .43518 .52718 .40877 .52366 .41878 Mtetra
.883 .823 .349 r
.52366 .41878 .52718 .40877 .5336 .38269 .53015 .39278 Mtetra
.833 .805 .315 r
.53015 .39278 .5336 .38269 .53996 .35884 .53657 .36899 Mtetra
.706 .748 .242 r
.53657 .36899 .53996 .35884 .54626 .33885 .54293 .34906 Mtetra
0 0 0 r
.54293 .34906 .54626 .33885 .55256 .32404 .54928 .33428 Mtetra
.019 0 .101 r
.54928 .33428 .55256 .32404 .55888 .31531 .55565 .32556 Mtetra
.399 .05 .254 r
.55565 .32556 .55888 .31531 .56528 .31311 .56208 .32336 Mtetra
.612 .249 .33 r
.56208 .32336 .56528 .31311 .57178 .31745 .56862 .32769 Mtetra
.72 .359 .364 r
.56862 .32769 .57178 .31745 .57844 .3279 .5753 .33809 Mtetra
.777 .42 .379 r
.5753 .33809 .57844 .3279 .58526 .34357 .58214 .3537 Mtetra
.808 .453 .385 r
.58214 .3537 .58526 .34357 .59225 .36316 .58915 .37322 Mtetra
.822 .468 .386 r
.58915 .37322 .59225 .36316 .5994 .38503 .59632 .39501 Mtetra
.825 .47 .383 r
.59632 .39501 .5994 .38503 .60668 .40728 .60361 .41719 Mtetra
.816 .457 .377 r
.60361 .41719 .60668 .40728 .61404 .42791 .61098 .43773 Mtetra
.79 .426 .367 r
.61098 .43773 .61404 .42791 .62139 .44494 .61836 .4547 Mtetra
.737 .365 .347 r
.61836 .4547 .62139 .44494 .62868 .45666 .62567 .46637 Mtetra
.626 .249 .309 r
.62567 .46637 .62868 .45666 .63583 .46178 .63285 .47146 Mtetra
.391 .029 .226 r
.63285 .47146 .63583 .46178 .64276 .45961 .63982 .46929 Mtetra
0 0 .07 r
.63982 .46929 .64276 .45961 .64942 .45014 .64653 .45984 Mtetra
0 0 0 r
.64653 .45984 .64942 .45014 .65581 .43404 .65298 .44378 Mtetra
.684 .718 .2 r
.65298 .44378 .65581 .43404 .66193 .41257 .65916 .42238 Mtetra
.778 .755 .239 r
.65916 .42238 .66193 .41257 .66782 .38745 .66512 .39733 Mtetra
.805 .761 .247 r
.66512 .39733 .66782 .38745 .67355 .36065 .67091 .37061 Mtetra
.789 .751 .232 r
.67091 .37061 .67355 .36065 .6792 .33419 .67664 .34422 Mtetra
.726 .721 .195 r
.67664 .34422 .6792 .33419 .68488 .30999 .68239 .32008 Mtetra
0 0 0 r
.68239 .32008 .68488 .30999 .69069 .2897 .68826 .29984 Mtetra
.68826 .29984 .69069 .2897 .69673 .27465 .69435 .28482 Mtetra
.065 0 .143 r
.69435 .28482 .69673 .27465 .70308 .26573 .70075 .27592 Mtetra
.399 .05 .254 r
.70075 .27592 .70308 .26573 .70981 .26342 .70753 .2736 Mtetra
.604 .233 .311 r
.70753 .2736 .70981 .26342 .71697 .26771 .71473 .27787 Mtetra
.716 .34 .335 r
.71473 .27787 .71697 .26771 .72458 .27817 .72236 .28829 Mtetra
.777 .401 .345 r
.72236 .28829 .72458 .27817 .73261 .2939 .73042 .30397 Mtetra
.809 .435 .347 r
.73042 .30397 .73261 .2939 .74101 .3136 .73884 .3236 Mtetra
.825 .451 .346 r
.73884 .3236 .74101 .3136 .74969 .33562 .74754 .34554 Mtetra
.827 .452 .343 r
.74754 .34554 .74969 .33562 .75853 .35803 .75639 .36787 Mtetra
.817 .438 .337 r
.75639 .36787 .75853 .35803 .76738 .37881 .76526 .38857 Mtetra
.79 .406 .329 r
.76526 .38857 .76738 .37881 .77606 .39595 .77397 .40565 Mtetra
.733 .344 .314 r
.77397 .40565 .77606 .39595 .78443 .40772 .78236 .41737 Mtetra
.618 .23 .286 r
.78236 .41737 .78443 .40772 .79232 .41281 .7903 .42243 Mtetra
.391 .029 .226 r
.7903 .42243 .79232 .41281 .79964 .41052 .79766 .42013 Mtetra
.028 0 .12 r
.79766 .42013 .79964 .41052 .80634 .40083 .80441 .41047 Mtetra
0 0 .002 r
.80441 .41047 .80634 .40083 .81241 .38443 .81055 .39412 Mtetra
0 0 0 r
.81055 .39412 .81241 .38443 .81795 .36261 .81615 .37235 Mtetra
.81615 .37235 .81795 .36261 .82306 .3371 .82134 .34691 Mtetra
.82134 .34691 .82306 .3371 .82791 .3099 .82627 .31978 Mtetra
.82 .506 .459 r
.18182 .53765 .18709 .5289 .19051 .55052 .18531 .55851 Mtetra
.819 .499 .449 r
.18531 .55851 .19051 .55052 .19418 .57055 .18905 .57782 Mtetra
.805 .475 .43 r
.18905 .57782 .19418 .57055 .19826 .58711 .1932 .59377 Mtetra
.768 .418 .392 r
.1932 .59377 .19826 .58711 .2029 .59857 .19789 .60478 Mtetra
.663 .277 .303 r
.19789 .60478 .2029 .59857 .20818 .6037 .20321 .60967 Mtetra
.281 0 .031 r
.20321 .60967 .20818 .6037 .21414 .60184 .20918 .60781 Mtetra
.631 .862 .495 r
.20918 .60781 .21414 .60184 .22073 .59299 .21578 .5992 Mtetra
.939 .943 .606 r
.21578 .5992 .22073 .59299 .22786 .57778 .22292 .58443 Mtetra
.983 .906 .596 r
.22292 .58443 .22786 .57778 .23541 .55741 .23046 .56467 Mtetra
.991 .885 .58 r
.23046 .56467 .23541 .55741 .2432 .53351 .23825 .54149 Mtetra
.992 .88 .564 r
.23825 .54149 .2432 .53351 .25106 .50796 .2461 .51671 Mtetra
.986 .885 .546 r
.2461 .51671 .25106 .50796 .25884 .48272 .25387 .4922 Mtetra
.962 .895 .517 r
.25387 .4922 .25884 .48272 .26637 .45962 .26141 .46977 Mtetra
.873 .881 .447 r
.26141 .46977 .26637 .45962 .27356 .44028 .26861 .45096 Mtetra
0 0 0 r
.26861 .45096 .27356 .44028 .28031 .42598 .27538 .43704 Mtetra
0 0 .052 r
.27538 .43704 .28031 .42598 .28661 .41761 .2817 .42886 Mtetra
.409 .069 .273 r
.2817 .42886 .28661 .41761 .29243 .41562 .28756 .42687 Mtetra
.615 .275 .37 r
.28756 .42687 .29243 .41562 .29782 .42002 .29299 .43107 Mtetra
.715 .381 .412 r
.29299 .43107 .29782 .42002 .30284 .43037 .29805 .44104 Mtetra
.768 .44 .431 r
.29805 .44104 .30284 .43037 .30757 .4458 .30283 .45594 Mtetra
.799 .474 .439 r
.30283 .45594 .30757 .4458 .31214 .46505 .30745 .47452 Mtetra
.816 .491 .439 r
.30745 .47452 .31214 .46505 .31665 .48651 .31201 .49523 Mtetra
.824 .497 .434 r
.31201 .49523 .31665 .48651 .32124 .50832 .31665 .51628 Mtetra
.823 .489 .423 r
.31665 .51628 .32124 .50832 .32602 .52854 .32148 .53577 Mtetra
.808 .463 .402 r
.32148 .53577 .32602 .52854 .3311 .54524 .3266 .55185 Mtetra
.768 .402 .363 r
.3266 .55185 .3311 .54524 .33655 .55678 .33208 .56293 Mtetra
.656 .256 .276 r
.33208 .56293 .33655 .55678 .34241 .5619 .33797 .56782 Mtetra
.281 0 .031 r
.33797 .56782 .34241 .5619 .34867 .55995 .34426 .56587 Mtetra
0 0 0 r
.34426 .56587 .34867 .55995 .35531 .55091 .35092 .55706 Mtetra
.903 .927 .545 r
.35092 .55706 .35531 .55091 .36225 .53542 .35788 .54202 Mtetra
.968 .903 .544 r
.35788 .54202 .36225 .53542 .36939 .51471 .36505 .52193 Mtetra
.981 .884 .528 r
.36505 .52193 .36939 .51471 .37665 .49044 .37232 .49838 Mtetra
.98 .877 .509 r
.37232 .49838 .37665 .49044 .3839 .46451 .3796 .47321 Mtetra
.965 .876 .483 r
.3796 .47321 .3839 .46451 .39107 .43889 .3868 .44834 Mtetra
.921 .871 .44 r
.3868 .44834 .39107 .43889 .39807 .41544 .39383 .42556 Mtetra
.796 .826 .351 r
.39383 .42556 .39807 .41544 .40487 .39581 .40067 .40647 Mtetra
0 0 0 r
.40067 .40647 .40487 .39581 .41144 .38128 .40727 .39231 Mtetra
.027 0 .096 r
.40727 .39231 .41144 .38128 .41777 .37273 .41364 .38396 Mtetra
.409 .069 .273 r
.41364 .38396 .41777 .37273 .42389 .37064 .4198 .38187 Mtetra
.609 .262 .356 r
.4198 .38187 .42389 .37064 .42983 .37501 .42577 .38604 Mtetra
.712 .367 .392 r
.42577 .38604 .42983 .37501 .43564 .38539 .43162 .39604 Mtetra
.769 .427 .407 r
.43162 .39604 .43564 .38539 .44138 .40092 .43739 .41102 Mtetra
.802 .462 .413 r
.43739 .41102 .44138 .40092 .44711 .42031 .44314 .42974 Mtetra
.82 .48 .411 r
.44314 .42974 .44711 .42031 .45288 .44194 .44894 .45062 Mtetra
.829 .485 .404 r
.44894 .45062 .45288 .44194 .45876 .46394 .45484 .47185 Mtetra
.827 .476 .392 r
.45484 .47185 .45876 .46394 .46477 .48432 .46087 .4915 Mtetra
.81 .447 .37 r
.46087 .4915 .46477 .48432 .47094 .50116 .46707 .50771 Mtetra
.766 .383 .33 r
.46707 .50771 .47094 .50116 .47728 .51277 .47343 .51886 Mtetra
.647 .233 .246 r
.47343 .51886 .47728 .51277 .48377 .51788 .47994 .52373 Mtetra
.281 0 .031 r
.47994 .52373 .48377 .51788 .49037 .51583 .48657 .52167 Mtetra
0 0 0 r
.48657 .52167 .49037 .51583 .49705 .50659 .49328 .51267 Mtetra
.845 .891 .466 r
.49328 .51267 .49705 .50659 .50376 .49082 .50004 .49735 Mtetra
.933 .885 .473 r
.50004 .49735 .50376 .49082 .51045 .46977 .50678 .47692 Mtetra
.952 .868 .457 r
.50678 .47692 .51045 .46977 .5171 .44511 .51348 .45299 Mtetra
.947 .857 .433 r
.51348 .45299 .5171 .44511 .52366 .41878 .5201 .42744 Mtetra
.92 .846 .399 r
.5201 .42744 .52366 .41878 .53015 .39278 .52665 .40218 Mtetra
.852 .822 .342 r
.52665 .40218 .53015 .39278 .53657 .36899 .53313 .37906 Mtetra
.693 .745 .24 r
.53313 .37906 .53657 .36899 .54293 .34906 .53955 .35967 Mtetra
0 0 0 r
.53955 .35967 .54293 .34906 .54928 .33428 .54596 .34527 Mtetra
.07 0 .137 r
.54596 .34527 .54928 .33428 .55565 .32556 .55238 .33675 Mtetra
.409 .069 .273 r
.55238 .33675 .55565 .32556 .56208 .32336 .55885 .33455 Mtetra
.603 .248 .34 r
.55885 .33455 .56208 .32336 .56862 .32769 .56542 .33867 Mtetra
.708 .351 .369 r
.56542 .33867 .56862 .32769 .5753 .33809 .57213 .3487 Mtetra
.768 .412 .38 r
.57213 .3487 .5753 .33809 .58214 .3537 .57898 .36376 Mtetra
.804 .447 .381 r
.57898 .36376 .58214 .3537 .58915 .37322 .58599 .3826 Mtetra
.824 .465 .377 r
.58599 .3826 .58915 .37322 .59632 .39501 .59316 .40364 Mtetra
.832 .47 .368 r
.59316 .40364 .59632 .39501 .60361 .41719 .60044 .42503 Mtetra
.83 .459 .353 r
.60044 .42503 .60361 .41719 .61098 .43773 .60781 .44484 Mtetra
.811 .429 .33 r
.60781 .44484 .61098 .43773 .61836 .4547 .61518 .46117 Mtetra
.763 .36 .291 r
.61518 .46117 .61836 .4547 .62567 .46637 .6225 .47238 Mtetra
.636 .208 .212 r
.6225 .47238 .62567 .46637 .63285 .47146 .6297 .47723 Mtetra
.281 0 .031 r
.6297 .47723 .63285 .47146 .63982 .46929 .6367 .47505 Mtetra
0 0 0 r
.6367 .47505 .63982 .46929 .64653 .45984 .64347 .46584 Mtetra
.761 .83 .367 r
.64347 .46584 .64653 .45984 .65298 .44378 .64998 .45024 Mtetra
.871 .842 .379 r
.64998 .45024 .65298 .44378 .65916 .42238 .65624 .42946 Mtetra
.896 .829 .362 r
.65624 .42946 .65916 .42238 .66512 .39733 .66228 .40515 Mtetra
.885 .813 .333 r
.66228 .40515 .66512 .39733 .67091 .37061 .66818 .37919 Mtetra
.843 .789 .291 r
.66818 .37919 .67091 .37061 .67664 .34422 .674 .35356 Mtetra
.751 .744 .225 r
.674 .35356 .67664 .34422 .68239 .32008 .67985 .33009 Mtetra
0 0 0 r
.67985 .33009 .68239 .32008 .68826 .29984 .68581 .31039 Mtetra
0 0 .025 r
.68581 .31039 .68826 .29984 .69435 .28482 .69198 .29575 Mtetra
.11 0 .174 r
.69198 .29575 .69435 .28482 .70075 .27592 .69844 .28704 Mtetra
.409 .069 .273 r
.69844 .28704 .70075 .27592 .70753 .2736 .70526 .28472 Mtetra
.596 .232 .322 r
.70526 .28472 .70753 .2736 .71473 .27787 .71249 .28879 Mtetra
.704 .333 .342 r
.71249 .28879 .71473 .27787 .72236 .28829 .72013 .29883 Mtetra
.767 .393 .347 r
.72013 .29883 .72236 .28829 .73042 .30397 .72818 .31395 Mtetra
.805 .429 .344 r
.72818 .31395 .73042 .30397 .73884 .3236 .73658 .33291 Mtetra
.826 .447 .336 r
.73658 .33291 .73884 .3236 .74754 .34554 .74525 .35408 Mtetra
.834 .45 .324 r
.74525 .35408 .74754 .34554 .75639 .36787 .75407 .37563 Mtetra
.831 .438 .306 r
.75407 .37563 .75639 .36787 .76526 .38857 .7629 .39559 Mtetra
.81 .405 .282 r
.7629 .39559 .76526 .38857 .77397 .40565 .77159 .41203 Mtetra
.757 .333 .243 r
.77159 .41203 .77397 .40565 .78236 .41737 .77997 .42328 Mtetra
.623 .178 .173 r
.77997 .42328 .78236 .41737 .7903 .42243 .78791 .42809 Mtetra
.281 0 .031 r
.78791 .42809 .7903 .42243 .79766 .42013 .79532 .42579 Mtetra
0 0 0 r
.79532 .42579 .79766 .42013 .80441 .41047 .80213 .41637 Mtetra
.80213 .41637 .80441 .41047 .81055 .39412 .80836 .40047 Mtetra
.775 .77 .263 r
.80836 .40047 .81055 .39412 .81615 .37235 .81408 .37934 Mtetra
.804 .759 .244 r
.81408 .37934 .81615 .37235 .82134 .34691 .81939 .35463 Mtetra
.787 .736 .211 r
.81939 .35463 .82134 .34691 .82627 .31978 .82446 .32828 Mtetra
.837 .513 .44 r
.17678 .54372 .18182 .53765 .18531 .55851 .18041 .56314 Mtetra
.844 .51 .422 r
.18041 .56314 .18531 .55851 .18905 .57782 .18428 .5811 Mtetra
.842 .489 .386 r
.18428 .5811 .18905 .57782 .1932 .59377 .18853 .59589 Mtetra
.816 .424 .31 r
.18853 .59589 .1932 .59377 .19789 .60478 .1933 .60606 Mtetra
.685 .195 .078 r
.1933 .60606 .19789 .60478 .20321 .60967 .19867 .61051 Mtetra
.317 .805 .795 r
.19867 .61051 .20321 .60967 .20918 .60781 .20466 .60864 Mtetra
.912 .945 .811 r
.20466 .60864 .20918 .60781 .21578 .5992 .21125 .60046 Mtetra
.959 .874 .709 r
.21125 .60046 .21578 .5992 .22292 .58443 .21834 .58653 Mtetra
.972 .848 .66 r
.21834 .58653 .22292 .58443 .23046 .56467 .22582 .56792 Mtetra
.981 .844 .632 r
.22582 .56792 .23046 .56467 .23825 .54149 .23353 .5461 Mtetra
.989 .853 .612 r
.23353 .5461 .23825 .54149 .2461 .51671 .24132 .52275 Mtetra
.993 .873 .594 r
.24132 .52275 .2461 .51671 .25387 .4922 .24903 .49965 Mtetra
.982 .899 .568 r
.24903 .49965 .25387 .4922 .26141 .46977 .25652 .47847 Mtetra
.909 .906 .503 r
.25652 .47847 .26141 .46977 .26861 .45096 .26368 .46069 Mtetra
0 0 0 r
.26368 .46069 .26861 .45096 .27538 .43704 .27045 .44748 Mtetra
0 0 .027 r
.27045 .44748 .27538 .43704 .2817 .42886 .27678 .43967 Mtetra
.402 .055 .259 r
.27678 .43967 .2817 .42886 .28756 .42687 .28267 .43768 Mtetra
.607 .262 .359 r
.28267 .43768 .28756 .42687 .29299 .43107 .28815 .44151 Mtetra
.71 .371 .402 r
.28815 .44151 .29299 .43107 .29805 .44104 .29328 .45076 Mtetra
.767 .433 .42 r
.29328 .45076 .29805 .44104 .30283 .45594 .29814 .46463 Mtetra
.803 .47 .425 r
.29814 .46463 .30283 .45594 .30745 .47452 .30284 .48195 Mtetra
.827 .492 .422 r
.30284 .48195 .30745 .47452 .31201 .49523 .3075 .50125 Mtetra
.842 .502 .41 r
.3075 .50125 .31201 .49523 .31665 .51628 .31223 .52084 Mtetra
.849 .498 .388 r
.31223 .52084 .31665 .51628 .32148 .53577 .31714 .53895 Mtetra
.845 .473 .347 r
.31714 .53895 .32148 .53577 .3266 .55185 .32233 .55387 Mtetra
.814 .4 .261 r
.32233 .55387 .3266 .55185 .33208 .56293 .32786 .5641 Mtetra
.663 .149 .01 r
.32786 .5641 .33208 .56293 .33797 .56782 .33379 .56853 Mtetra
.317 .805 .795 r
.33379 .56853 .33797 .56782 .34426 .56587 .34009 .56657 Mtetra
.913 .961 .803 r
.34009 .56657 .34426 .56587 .35092 .55706 .34676 .55821 Mtetra
.969 .891 .694 r
.34676 .55821 .35092 .55706 .35788 .54202 .35371 .54401 Mtetra
.984 .863 .639 r
.35371 .54401 .35788 .54202 .36505 .52193 .36086 .52508 Mtetra
.991 .857 .605 r
.36086 .52508 .36505 .52193 .37232 .49838 .36811 .5029 Mtetra
.995 .864 .578 r
.36811 .5029 .37232 .49838 .3796 .47321 .37538 .47919 Mtetra
.991 .878 .55 r
.37538 .47919 .3796 .47321 .3868 .44834 .38257 .45573 Mtetra
.961 .891 .508 r
.38257 .45573 .3868 .44834 .39383 .42556 .38961 .43422 Mtetra
.848 .866 .418 r
.38961 .43422 .39383 .42556 .40067 .40647 .39645 .41615 Mtetra
0 0 0 r
.39645 .41615 .40067 .40647 .40727 .39231 .40308 .40272 Mtetra
.015 0 .072 r
.40308 .40272 .40727 .39231 .41364 .38396 .40947 .39474 Mtetra
.402 .055 .259 r
.40947 .39474 .41364 .38396 .4198 .38187 .41567 .39265 Mtetra
.601 .249 .344 r
.41567 .39265 .4198 .38187 .42577 .38604 .42168 .39644 Mtetra
.706 .356 .38 r
.42168 .39644 .42577 .38604 .43162 .39604 .42757 .40572 Mtetra
.768 .419 .395 r
.42757 .40572 .43162 .39604 .43739 .41102 .43338 .41966 Mtetra
.806 .457 .397 r
.43338 .41966 .43739 .41102 .44314 .42974 .43918 .43711 Mtetra
.831 .479 .39 r
.43918 .43711 .44314 .42974 .44894 .45062 .44502 .45656 Mtetra
.847 .488 .374 r
.44502 .45656 .44894 .45062 .45484 .47185 .45096 .47632 Mtetra
.853 .482 .347 r
.45096 .47632 .45484 .47185 .46087 .4915 .45702 .49458 Mtetra
.847 .453 .299 r
.45702 .49458 .46087 .4915 .46707 .50771 .46324 .50961 Mtetra
.809 .37 .201 r
.46324 .50961 .46707 .50771 .47343 .51886 .46962 .5199 Mtetra
.633 .096 0 r
.46962 .5199 .47343 .51886 .47994 .52373 .47614 .52431 Mtetra
.317 .805 .795 r
.47614 .52431 .47994 .52373 .48657 .52167 .4828 .52224 Mtetra
.909 .975 .791 r
.4828 .52224 .48657 .52167 .49328 .51267 .48953 .51368 Mtetra
.976 .907 .674 r
.48953 .51368 .49328 .51267 .50004 .49735 .49631 .49922 Mtetra
.991 .876 .609 r
.49631 .49922 .50004 .49735 .50678 .47692 .50309 .47996 Mtetra
.996 .866 .566 r
.50309 .47996 .50678 .47692 .51348 .45299 .50983 .45742 Mtetra
.993 .867 .53 r
.50983 .45742 .51348 .45299 .5201 .42744 .51651 .43333 Mtetra
.974 .871 .489 r
.51651 .43333 .5201 .42744 .52665 .40218 .52311 .4095 Mtetra
.917 .864 .428 r
.52311 .4095 .52665 .40218 .53313 .37906 .52965 .38766 Mtetra
.76 .8 .315 r
.52965 .38766 .53313 .37906 .53955 .35967 .53613 .36931 Mtetra
0 0 0 r
.53613 .36931 .53955 .35967 .54596 .34527 .54259 .35564 Mtetra
.059 0 .113 r
.54259 .35564 .54596 .34527 .55238 .33675 .54905 .34749 Mtetra
.402 .055 .259 r
.54905 .34749 .55238 .33675 .55885 .33455 .55557 .34528 Mtetra
.594 .234 .328 r
.55557 .34528 .55885 .33455 .56542 .33867 .56217 .34903 Mtetra
.702 .339 .356 r
.56217 .34903 .56542 .33867 .57213 .3487 .56889 .35832 Mtetra
.767 .402 .365 r
.56889 .35832 .57213 .3487 .57898 .36376 .57575 .37233 Mtetra
.808 .441 .362 r
.57575 .37233 .57898 .36376 .58599 .3826 .58275 .38989 Mtetra
.834 .463 .351 r
.58275 .38989 .58599 .3826 .59316 .40364 .5899 .40948 Mtetra
.85 .47 .33 r
.5899 .40948 .59316 .40364 .60044 .42503 .59716 .42939 Mtetra
.855 .461 .296 r
.59716 .42939 .60044 .42503 .60781 .44484 .6045 .4478 Mtetra
.845 .426 .239 r
.6045 .4478 .60781 .44484 .61518 .46117 .61185 .46293 Mtetra
.797 .331 .128 r
.61185 .46293 .61518 .46117 .6225 .47238 .61915 .47326 Mtetra
.593 .034 0 r
.61915 .47326 .6225 .47238 .6297 .47723 .62635 .47765 Mtetra
.317 .805 .795 r
.62635 .47765 .6297 .47723 .6367 .47505 .63337 .47546 Mtetra
.9 .986 .773 r
.63337 .47546 .6367 .47505 .64347 .46584 .64019 .46671 Mtetra
.978 .92 .643 r
.64019 .46671 .64347 .46584 .64998 .45024 .64676 .45197 Mtetra
.991 .883 .567 r
.64676 .45197 .64998 .45024 .65624 .42946 .65311 .43237 Mtetra
.989 .866 .512 r
.65311 .43237 .65624 .42946 .66228 .40515 .65927 .40946 Mtetra
.973 .857 .462 r
.65927 .40946 .66228 .40515 .66818 .37919 .66528 .38499 Mtetra
.934 .845 .405 r
.66528 .38499 .66818 .37919 .674 .35356 .67123 .36079 Mtetra
.843 .811 .324 r
.67123 .36079 .674 .35356 .67985 .33009 .67719 .33861 Mtetra
0 0 0 r
.67719 .33861 .67985 .33009 .68581 .31039 .68326 .31996 Mtetra
.68326 .31996 .68581 .31039 .69198 .29575 .68953 .30605 Mtetra
.099 0 .151 r
.68953 .30605 .69198 .29575 .69844 .28704 .69606 .29772 Mtetra
.402 .055 .259 r
.69606 .29772 .69844 .28704 .70526 .28472 .70293 .29539 Mtetra
.587 .218 .31 r
.70293 .29539 .70526 .28472 .71249 .28879 .71017 .29908 Mtetra
.697 .32 .329 r
.71017 .29908 .71249 .28879 .72013 .29883 .7178 .30837 Mtetra
.765 .382 .33 r
.7178 .30837 .72013 .29883 .72818 .31395 .72581 .32244 Mtetra
.808 .421 .321 r
.72581 .32244 .72818 .31395 .73658 .33291 .73415 .3401 Mtetra
.835 .441 .302 r
.73415 .3401 .73658 .33291 .74525 .35408 .74274 .35982 Mtetra
.85 .446 .274 r
.74274 .35982 .74525 .35408 .75407 .37563 .75146 .37987 Mtetra
.853 .433 .232 r
.75146 .37987 .75407 .37563 .7629 .39559 .76021 .3984 Mtetra
.836 .39 .164 r
.76021 .3984 .7629 .39559 .77159 .41203 .76881 .41363 Mtetra
.775 .28 .038 r
.76881 .41363 .77159 .41203 .77997 .42328 .77714 .424 Mtetra
.542 0 0 r
.77714 .424 .77997 .42328 .78791 .42809 .78507 .42834 Mtetra
.317 .805 .795 r
.78507 .42834 .78791 .42809 .79532 .42579 .79249 .42603 Mtetra
.882 .99 .745 r
.79249 .42603 .79532 .42579 .80213 .41637 .79938 .41706 Mtetra
.968 .924 .599 r
.79938 .41706 .80213 .41637 .80836 .40047 .80572 .40204 Mtetra
.976 .879 .506 r
.80572 .40204 .80836 .40047 .81408 .37934 .81159 .3821 Mtetra
.962 .85 .435 r
.81159 .3821 .81408 .37934 .81939 .35463 .81708 .35881 Mtetra
.927 .825 .369 r
.81708 .35881 .81939 .35463 .82446 .32828 .82234 .33395 Mtetra
.867 .523 .399 r
.17209 .54602 .17678 .54372 .18041 .56314 .17593 .56336 Mtetra
.886 .526 .357 r
.17593 .56336 .18041 .56314 .18428 .5811 .17998 .57935 Mtetra
.896 .502 .265 r
.17998 .57935 .18428 .5811 .18853 .59589 .18439 .59247 Mtetra
.84 .375 .004 r
.18439 .59247 .18853 .59589 .1933 .60606 .18927 .60142 Mtetra
0 .27 .769 r
.18927 .60142 .1933 .60606 .19867 .61051 .1947 .60522 Mtetra
.644 .671 .861 r
.1947 .60522 .19867 .61051 .20466 .60864 .2007 .60335 Mtetra
.809 .714 .76 r
.2007 .60335 .20466 .60864 .21125 .60046 .20723 .5958 Mtetra
.869 .73 .707 r
.20723 .5958 .21125 .60046 .21834 .58653 .21424 .58307 Mtetra
.904 .748 .677 r
.21424 .58307 .21834 .58653 .22582 .56792 .2216 .56612 Mtetra
.931 .769 .659 r
.2216 .56612 .22582 .56792 .23353 .5461 .22917 .54625 Mtetra
.954 .797 .648 r
.22917 .54625 .23353 .5461 .24132 .52275 .23682 .525 Mtetra
.975 .834 .64 r
.23682 .525 .24132 .52275 .24903 .49965 .2444 .50393 Mtetra
.988 .881 .629 r
.2444 .50393 .24903 .49965 .25652 .47847 .25178 .48458 Mtetra
.96 .929 .596 r
.25178 .48458 .25652 .47847 .26368 .46069 .25887 .4683 Mtetra
.738 .869 .45 r
.25887 .4683 .26368 .46069 .27045 .44748 .2656 .45614 Mtetra
0 0 0 r
.2656 .45614 .27045 .44748 .27678 .43967 .27192 .44887 Mtetra
.373 .006 .207 r
.27192 .44887 .27678 .43967 .28267 .43768 .27784 .44688 Mtetra
.598 .236 .326 r
.27784 .44688 .28267 .43768 .28815 .44151 .28338 .45016 Mtetra
.709 .355 .375 r
.28338 .45016 .28815 .44151 .29328 .45076 .28861 .45836 Mtetra
.773 .424 .394 r
.28861 .45836 .29328 .45076 .29814 .46463 .29358 .47072 Mtetra
.816 .467 .396 r
.29358 .47072 .29814 .46463 .30284 .48195 .29841 .4862 Mtetra
.848 .495 .385 r
.29841 .4862 .30284 .48195 .3075 .50125 .3032 .50344 Mtetra
.872 .509 .358 r
.3032 .50344 .3075 .50125 .31223 .52084 .30806 .52092 Mtetra
.89 .508 .304 r
.30806 .52092 .31223 .52084 .31714 .53895 .31308 .53704 Mtetra
.89 .472 .19 r
.31308 .53704 .31714 .53895 .32233 .55387 .31837 .55027 Mtetra
.786 .305 0 r
.31837 .55027 .32233 .55387 .32786 .5641 .32397 .55926 Mtetra
0 .329 .813 r
.32397 .55926 .32786 .5641 .33379 .56853 .32993 .56304 Mtetra
.644 .671 .861 r
.32993 .56304 .33379 .56853 .34009 .56657 .33624 .56107 Mtetra
.813 .72 .762 r
.33624 .56107 .34009 .56657 .34676 .55821 .34288 .55334 Mtetra
.879 .74 .705 r
.34288 .55334 .34676 .55821 .35371 .54401 .34979 .54037 Mtetra
.917 .759 .67 r
.34979 .54037 .35371 .54401 .36086 .52508 .35689 .52312 Mtetra
.945 .782 .648 r
.35689 .52312 .36086 .52508 .36811 .5029 .36408 .50292 Mtetra
.969 .811 .631 r
.36408 .50292 .36811 .5029 .37538 .47919 .37129 .48132 Mtetra
.987 .847 .616 r
.37129 .48132 .37538 .47919 .38257 .45573 .37843 .45992 Mtetra
.99 .891 .594 r
.37843 .45992 .38257 .45573 .38961 .43422 .38544 .44026 Mtetra
.931 .918 .537 r
.38544 .44026 .38961 .43422 .39645 .41615 .39227 .42371 Mtetra
.651 .802 .358 r
.39227 .42371 .39645 .41615 .40308 .40272 .3989 .41133 Mtetra
0 0 0 r
.3989 .41133 .40308 .40272 .40947 .39474 .40532 .4039 Mtetra
.373 .006 .207 r
.40532 .4039 .40947 .39474 .41567 .39265 .41154 .4018 Mtetra
.591 .221 .309 r
.41154 .4018 .41567 .39265 .42168 .39644 .4176 .40505 Mtetra
.705 .338 .351 r
.4176 .40505 .42168 .39644 .42757 .40572 .42354 .41325 Mtetra
.773 .408 .364 r
.42354 .41325 .42757 .40572 .43338 .41966 .42942 .42568 Mtetra
.819 .452 .361 r
.42942 .42568 .43338 .41966 .43918 .43711 .43527 .44126 Mtetra
.852 .478 .343 r
.43527 .44126 .43918 .43711 .44502 .45656 .44116 .45863 Mtetra
.876 .491 .306 r
.44116 .45863 .44502 .45656 .45096 .47632 .44714 .47625 Mtetra
.889 .482 .238 r
.44714 .47625 .45096 .47632 .45702 .49458 .45324 .4925 Mtetra
.872 .429 .094 r
.45324 .4925 .45702 .49458 .46324 .50961 .45949 .50581 Mtetra
.703 .215 0 r
.45949 .50581 .46324 .50961 .46962 .5199 .46588 .51485 Mtetra
.056 .376 .842 r
.46588 .51485 .46962 .5199 .47614 .52431 .47242 .51859 Mtetra
.644 .671 .861 r
.47242 .51859 .47614 .52431 .4828 .52224 .47908 .51652 Mtetra
.818 .727 .765 r
.47908 .51652 .4828 .52224 .48953 .51368 .48583 .5086 Mtetra
.89 .751 .702 r
.48583 .5086 .48953 .51368 .49631 .49922 .49262 .49538 Mtetra
.931 .772 .661 r
.49262 .49538 .49631 .49922 .50309 .47996 .49941 .47782 Mtetra
.961 .796 .632 r
.49941 .47782 .50309 .47996 .50983 .45742 .50617 .45729 Mtetra
.983 .824 .608 r
.50617 .45729 .50983 .45742 .51651 .43333 .51289 .43533 Mtetra
.995 .859 .583 r
.51289 .43533 .51651 .43333 .52311 .4095 .51953 .41359 Mtetra
.981 .892 .544 r
.51953 .41359 .52311 .4095 .52965 .38766 .52612 .39362 Mtetra
.88 .887 .459 r
.52612 .39362 .52965 .38766 .53613 .36931 .53265 .37678 Mtetra
0 0 0 r
.53265 .37678 .53613 .36931 .54259 .35564 .53916 .36419 Mtetra
0 0 .022 r
.53916 .36419 .54259 .35564 .54905 .34749 .54567 .35659 Mtetra
.373 .006 .207 r
.54567 .35659 .54905 .34749 .55557 .34528 .55223 .35438 Mtetra
.583 .204 .29 r
.55223 .35438 .55557 .34528 .56217 .34903 .55886 .35757 Mtetra
.7 .319 .323 r
.55886 .35757 .56217 .34903 .56889 .35832 .56559 .36578 Mtetra
.771 .388 .329 r
.56559 .36578 .56889 .35832 .57575 .37233 .57244 .37826 Mtetra
.82 .432 .319 r
.57244 .37826 .57575 .37233 .58275 .38989 .57942 .39393 Mtetra
.853 .457 .291 r
.57942 .39393 .58275 .38989 .5899 .40948 .58653 .41141 Mtetra
.875 .465 .242 r
.58653 .41141 .5899 .40948 .59716 .42939 .59375 .42916 Mtetra
.878 .446 .153 r
.59375 .42916 .59716 .42939 .6045 .4478 .60103 .44552 Mtetra
.833 .368 0 r
.60103 .44552 .6045 .4478 .61185 .46293 .60834 .45892 Mtetra
.588 .11 0 r
.60834 .45892 .61185 .46293 .61915 .47326 .61561 .46798 Mtetra
.132 .414 .859 r
.61561 .46798 .61915 .47326 .62635 .47765 .62279 .47169 Mtetra
.644 .671 .861 r
.62279 .47169 .62635 .47765 .63337 .47546 .62982 .4695 Mtetra
.823 .735 .767 r
.62982 .4695 .63337 .47546 .64019 .46671 .63667 .46139 Mtetra
.902 .763 .698 r
.63667 .46139 .64019 .46671 .64676 .45197 .64331 .44791 Mtetra
.947 .785 .649 r
.64331 .44791 .64676 .45197 .65311 .43237 .64976 .43004 Mtetra
.976 .809 .611 r
.64976 .43004 .65311 .43237 .65927 .40946 .65604 .40915 Mtetra
.994 .836 .576 r
.65604 .40915 .65927 .40946 .66528 .38499 .66218 .38684 Mtetra
.995 .864 .535 r
.66218 .38684 .66528 .38499 .67123 .36079 .66827 .36475 Mtetra
.953 .878 .474 r
.66827 .36475 .67123 .36079 .67719 .33861 .67437 .34446 Mtetra
.801 .831 .359 r
.67437 .34446 .67719 .33861 .68326 .31996 .68057 .32734 Mtetra
0 0 0 r
.68057 .32734 .68326 .31996 .68953 .30605 .68694 .31451 Mtetra
.028 0 .067 r
.68694 .31451 .68953 .30605 .69606 .29772 .69355 .30673 Mtetra
.373 .006 .207 r
.69355 .30673 .69606 .29772 .70293 .29539 .70046 .3044 Mtetra
.574 .187 .27 r
.70046 .3044 .70293 .29539 .71017 .29908 .70771 .30753 Mtetra
.693 .296 .291 r
.70771 .30753 .71017 .29908 .7178 .30837 .7153 .31573 Mtetra
.768 .364 .288 r
.7153 .31573 .7178 .30837 .72581 .32244 .72324 .32826 Mtetra
.818 .406 .266 r
.72324 .32826 .72581 .32244 .73415 .3401 .73147 .344 Mtetra
.85 .428 .226 r
.73147 .344 .73415 .3401 .74274 .35982 .73992 .36159 Mtetra
.866 .428 .159 r
.73992 .36159 .74274 .35982 .75146 .37987 .7485 .37946 Mtetra
.852 .395 .045 r
.7485 .37946 .75146 .37987 .76021 .3984 .7571 .39592 Mtetra
.765 .286 0 r
.7571 .39592 .76021 .3984 .76881 .41363 .76558 .40939 Mtetra
0 .001 .54 r
.76558 .40939 .76881 .41363 .77714 .424 .77381 .41847 Mtetra
.196 .443 .869 r
.77381 .41847 .77714 .424 .78507 .42834 .78169 .42213 Mtetra
.644 .671 .861 r
.78169 .42213 .78507 .42834 .79249 .42603 .78912 .41981 Mtetra
.829 .743 .769 r
.78912 .41981 .79249 .42603 .79938 .41706 .79608 .4115 Mtetra
.915 .776 .693 r
.79608 .4115 .79938 .41706 .80572 .40204 .80255 .39774 Mtetra
.963 .8 .633 r
.80255 .39774 .80572 .40204 .81159 .3821 .8086 .37955 Mtetra
.99 .822 .581 r
.8086 .37955 .81159 .3821 .81708 .35881 .81432 .35832 Mtetra
.999 .843 .53 r
.81432 .35832 .81708 .35881 .82234 .33395 .81983 .33564 Mtetra
.909 .53 .292 r
.16784 .54387 .17209 .54602 .17593 .56336 .17194 .55853 Mtetra
.916 .517 .159 r
.17194 .55853 .17593 .56336 .17998 .57935 .17623 .57201 Mtetra
.761 .373 0 r
.17623 .57201 .17998 .57935 .18439 .59247 .18084 .583 Mtetra
0 .066 .619 r
.18084 .583 .18439 .59247 .18927 .60142 .18585 .5904 Mtetra
.391 .383 .73 r
.18585 .5904 .18927 .60142 .1947 .60522 .19135 .59338 Mtetra
.608 .507 .714 r
.19135 .59338 .1947 .60522 .2007 .60335 .19734 .5915 Mtetra
.712 .57 .692 r
.19734 .5915 .2007 .60335 .20723 .5958 .2038 .58474 Mtetra
.776 .612 .677 r
.2038 .58474 .20723 .5958 .21424 .58307 .21068 .57354 Mtetra
.821 .648 .667 r
.21068 .57354 .21424 .58307 .2216 .56612 .21786 .55871 Mtetra
.859 .683 .662 r
.21786 .55871 .2216 .56612 .22917 .54625 .22524 .54135 Mtetra
.892 .721 .662 r
.22524 .54135 .22917 .54625 .23682 .525 .23268 .52276 Mtetra
.925 .767 .666 r
.23268 .52276 .23682 .525 .2444 .50393 .24007 .50432 Mtetra
.957 .827 .675 r
.24007 .50432 .2444 .50393 .25178 .48458 .24729 .48734 Mtetra
.974 .908 .683 r
.24729 .48734 .25178 .48458 .25887 .4683 .25426 .47298 Mtetra
.882 .965 .64 r
.25426 .47298 .25887 .4683 .2656 .45614 .26091 .46218 Mtetra
0 0 0 r
.26091 .46218 .2656 .45614 .27192 .44887 .26721 .45562 Mtetra
.302 0 .084 r
.26721 .45562 .27192 .44887 .27784 .44688 .27315 .45362 Mtetra
.58 .183 .255 r
.27315 .45362 .27784 .44688 .28338 .45016 .27877 .4562 Mtetra
.709 .325 .319 r
.27877 .4562 .28338 .45016 .28861 .45836 .2841 .46302 Mtetra
.785 .406 .339 r
.2841 .46302 .28861 .45836 .29358 .47072 .28923 .47344 Mtetra
.838 .458 .332 r
.28923 .47344 .29358 .47072 .29841 .4862 .29422 .48653 Mtetra
.879 .491 .298 r
.29422 .48653 .29841 .4862 .3032 .50344 .29918 .50112 Mtetra
.906 .504 .22 r
.29918 .50112 .3032 .50344 .30806 .52092 .3042 .51589 Mtetra
.883 .467 .049 r
.3042 .51589 .30806 .52092 .31308 .53704 .30937 .52947 Mtetra
.638 .267 0 r
.30937 .52947 .31308 .53704 .31837 .55027 .31477 .54054 Mtetra
0 .137 .662 r
.31477 .54054 .31837 .55027 .32397 .55926 .32045 .54796 Mtetra
.408 .393 .732 r
.32045 .54796 .32397 .55926 .32993 .56304 .32645 .5509 Mtetra
.608 .507 .714 r
.32645 .5509 .32993 .56304 .33624 .56107 .33276 .54892 Mtetra
.713 .569 .692 r
.33276 .54892 .33624 .56107 .34288 .55334 .33936 .542 Mtetra
.779 .614 .675 r
.33936 .542 .34288 .55334 .34979 .54037 .34619 .53058 Mtetra
.828 .651 .664 r
.34619 .53058 .34979 .54037 .35689 .52312 .35319 .51547 Mtetra
.868 .689 .657 r
.35319 .51547 .35689 .52312 .36408 .50292 .36028 .49781 Mtetra
.905 .73 .655 r
.36028 .49781 .36408 .50292 .37129 .48132 .36739 .47892 Mtetra
.939 .78 .656 r
.36739 .47892 .37129 .48132 .37843 .45992 .37445 .46017 Mtetra
.97 .843 .66 r
.37445 .46017 .37843 .45992 .38544 .44026 .38139 .4429 Mtetra
.976 .921 .657 r
.38139 .4429 .38544 .44026 .39227 .42371 .38818 .42829 Mtetra
.837 .943 .581 r
.38818 .42829 .39227 .42371 .3989 .41133 .39478 .4173 Mtetra
0 0 0 r
.39478 .4173 .3989 .41133 .40532 .4039 .40121 .41057 Mtetra
.302 0 .084 r
.40121 .41057 .40532 .4039 .41154 .4018 .40746 .40847 Mtetra
.57 .163 .232 r
.40746 .40847 .41154 .4018 .4176 .40505 .41357 .411 Mtetra
.703 .303 .287 r
.41357 .411 .4176 .40505 .42354 .41325 .41957 .41782 Mtetra
.783 .385 .299 r
.41957 .41782 .42354 .41325 .42942 .42568 .42551 .42828 Mtetra
.838 .436 .282 r
.42551 .42828 .42942 .42568 .43527 .44126 .43144 .44145 Mtetra
.877 .465 .232 r
.43144 .44145 .43527 .44126 .44116 .45863 .4374 .45613 Mtetra
.891 .465 .127 r
.4374 .45613 .44116 .45863 .44714 .47625 .44343 .47101 Mtetra
.821 .395 0 r
.44343 .47101 .44714 .47625 .45324 .4925 .44958 .48468 Mtetra
0 0 .438 r
.44958 .48468 .45324 .4925 .45949 .50581 .45585 .4958 Mtetra
.059 .194 .692 r
.45585 .4958 .45949 .50581 .46588 .51485 .46226 .50324 Mtetra
.423 .403 .733 r
.46226 .50324 .46588 .51485 .47242 .51859 .46881 .50614 Mtetra
.608 .507 .714 r
.46881 .50614 .47242 .51859 .47908 .51652 .47546 .50405 Mtetra
.713 .569 .691 r
.47546 .50405 .47908 .51652 .48583 .5086 .48219 .49696 Mtetra
.782 .615 .673 r
.48219 .49696 .48583 .5086 .49262 .49538 .48897 .4853 Mtetra
.835 .656 .66 r
.48897 .4853 .49262 .49538 .49941 .47782 .49576 .46992 Mtetra
.879 .696 .651 r
.49576 .46992 .49941 .47782 .50617 .45729 .50253 .45196 Mtetra
.918 .741 .646 r
.50253 .45196 .50617 .45729 .51289 .43533 .50926 .43274 Mtetra
.955 .793 .643 r
.50926 .43274 .51289 .43533 .51953 .41359 .51593 .41369 Mtetra
.982 .859 .64 r
.51593 .41369 .51953 .41359 .52612 .39362 .52255 .39613 Mtetra
.97 .928 .62 r
.52255 .39613 .52612 .39362 .53265 .37678 .52913 .38126 Mtetra
.774 .903 .506 r
.52913 .38126 .53265 .37678 .53916 .36419 .53568 .37005 Mtetra
0 0 0 r
.53568 .37005 .53916 .36419 .54567 .35659 .54224 .36317 Mtetra
.302 0 .084 r
.54224 .36317 .54567 .35659 .55223 .35438 .54882 .36095 Mtetra
.559 .142 .207 r
.54882 .36095 .55223 .35438 .55886 .35757 .55547 .36342 Mtetra
.695 .278 .25 r
.55547 .36342 .55886 .35757 .56559 .36578 .56221 .37023 Mtetra
.779 .358 .251 r
.56221 .37023 .56559 .36578 .57244 .37826 .56904 .38072 Mtetra
.835 .407 .22 r
.56904 .38072 .57244 .37826 .57942 .39393 .57599 .39395 Mtetra
.867 .428 .149 r
.57599 .39395 .57942 .39393 .58653 .41141 .58305 .40873 Mtetra
.856 .409 .012 r
.58305 .40873 .58653 .41141 .59375 .42916 .59021 .42369 Mtetra
.721 .298 0 r
.59021 .42369 .59375 .42916 .60103 .44552 .59742 .43744 Mtetra
0 0 .545 r
.59742 .43744 .60103 .44552 .60834 .45892 .60466 .44862 Mtetra
.132 .242 .712 r
.60466 .44862 .60834 .45892 .61561 .46798 .61188 .45607 Mtetra
.436 .412 .734 r
.61188 .45607 .61561 .46798 .62279 .47169 .61902 .45892 Mtetra
.608 .507 .714 r
.61902 .45892 .62279 .47169 .62982 .4695 .62604 .45671 Mtetra
.713 .569 .691 r
.62604 .45671 .62982 .4695 .63667 .46139 .63292 .44943 Mtetra
.786 .617 .671 r
.63292 .44943 .63667 .46139 .64331 .44791 .63963 .43754 Mtetra
.843 .66 .655 r
.63963 .43754 .64331 .44791 .64976 .43004 .64617 .42187 Mtetra
.891 .704 .643 r
.64617 .42187 .64976 .43004 .65604 .40915 .65257 .40359 Mtetra
.933 .752 .634 r
.65257 .40359 .65604 .40915 .66218 .38684 .65886 .38405 Mtetra
.97 .808 .625 r
.65886 .38405 .66218 .38684 .66827 .36475 .66511 .36467 Mtetra
.991 .872 .61 r
.66511 .36467 .66827 .36475 .67437 .34446 .67136 .34682 Mtetra
.949 .924 .566 r
.67136 .34682 .67437 .34446 .68057 .32734 .67769 .3317 Mtetra
.691 .842 .416 r
.67769 .3317 .68057 .32734 .68694 .31451 .68418 .32027 Mtetra
0 0 0 r
.68418 .32027 .68694 .31451 .69355 .30673 .69087 .31321 Mtetra
.302 0 .084 r
.69087 .31321 .69355 .30673 .70046 .3044 .69781 .31087 Mtetra
.547 .119 .179 r
.69781 .31087 .70046 .3044 .70771 .30753 .70505 .31327 Mtetra
.685 .248 .207 r
.70505 .31327 .70771 .30753 .7153 .31573 .71258 .32005 Mtetra
.77 .325 .193 r
.71258 .32005 .7153 .31573 .72324 .32826 .72041 .33057 Mtetra
.824 .368 .142 r
.72041 .33057 .72324 .32826 .73147 .344 .72849 .34385 Mtetra
.842 .377 .043 r
.72849 .34385 .73147 .344 .73992 .36159 .73677 .3587 Mtetra
.791 .33 0 r
.73677 .3587 .73992 .36159 .7485 .37946 .74516 .37374 Mtetra
0 0 .383 r
.74516 .37374 .7485 .37946 .7571 .39592 .75356 .38756 Mtetra
0 .061 .624 r
.75356 .38756 .7571 .39592 .76558 .40939 .76186 .39878 Mtetra
.193 .281 .727 r
.76186 .39878 .76558 .40939 .77381 .41847 .76996 .40622 Mtetra
.449 .42 .734 r
.76996 .40622 .77381 .41847 .78169 .42213 .77776 .40901 Mtetra
.608 .507 .714 r
.77776 .40901 .78169 .42213 .78912 .41981 .78518 .40667 Mtetra
.713 .569 .69 r
.78518 .40667 .78912 .41981 .79608 .4115 .79221 .3992 Mtetra
.79 .619 .669 r
.79221 .3992 .79608 .4115 .80255 .39774 .79883 .38706 Mtetra
.852 .665 .65 r
.79883 .38706 .80255 .39774 .8086 .37955 .80509 .3711 Mtetra
.904 .713 .633 r
.80509 .3711 .8086 .37955 .81432 .35832 .81106 .3525 Mtetra
.949 .764 .618 r
.81106 .3525 .81432 .35832 .81983 .33564 .81686 .33263 Mtetra
.832 .432 0 r
.16407 .5371 .16784 .54387 .17194 .55853 .16848 .54858 Mtetra
0 0 .395 r
.16848 .54858 .17194 .55853 .17623 .57201 .17305 .55909 Mtetra
.012 .093 .603 r
.17305 .55909 .17623 .57201 .18084 .583 .17789 .56758 Mtetra
.32 .277 .653 r
.17789 .56758 .18084 .583 .18585 .5904 .18307 .57316 Mtetra
.487 .379 .657 r
.18307 .57316 .18585 .5904 .19135 .59338 .18863 .57517 Mtetra
.587 .443 .654 r
.18863 .57517 .19135 .59338 .19734 .5915 .19461 .57327 Mtetra
.654 .491 .65 r
.19461 .57327 .19734 .5915 .2038 .58474 .20097 .56745 Mtetra
.706 .53 .649 r
.20097 .56745 .2038 .58474 .21068 .57354 .20767 .55804 Mtetra
.748 .566 .65 r
.20767 .55804 .21068 .57354 .21786 .55871 .21463 .5457 Mtetra
.785 .603 .654 r
.21463 .5457 .21786 .55871 .22524 .54135 .22175 .5313 Mtetra
.82 .642 .661 r
.22175 .5313 .22524 .54135 .23268 .52276 .22893 .51588 Mtetra
.856 .689 .674 r
.22893 .51588 .23268 .52276 .24007 .50432 .23607 .50056 Mtetra
.893 .749 .696 r
.23607 .50056 .24007 .50432 .24729 .48734 .24308 .48639 Mtetra
.929 .834 .731 r
.24308 .48639 .24729 .48734 .25426 .47298 .24988 .47434 Mtetra
.931 .952 .776 r
.24988 .47434 .25426 .47298 .26091 .46218 .25643 .46518 Mtetra
.651 .942 .694 r
.25643 .46518 .26091 .46218 .26721 .45562 .26269 .45945 Mtetra
.117 0 0 r
.26269 .45945 .26721 .45562 .27315 .45362 .26865 .45745 Mtetra
.526 .058 .086 r
.26865 .45745 .27315 .45362 .27877 .4562 .27435 .45917 Mtetra
.697 .251 .188 r
.27435 .45917 .27877 .4562 .2841 .46302 .27981 .46435 Mtetra
.793 .355 .206 r
.27981 .46435 .2841 .46302 .28923 .47344 .2851 .47245 Mtetra
.855 .414 .164 r
.2851 .47245 .28923 .47344 .29422 .48653 .29029 .48269 Mtetra
.868 .428 .041 r
.29029 .48269 .29422 .48653 .29918 .50112 .29546 .49413 Mtetra
.734 .34 0 r
.29546 .49413 .29918 .50112 .3042 .51589 .30067 .50569 Mtetra
0 0 .494 r
.30067 .50569 .3042 .51589 .30937 .52947 .30602 .51625 Mtetra
.087 .148 .631 r
.30602 .51625 .30937 .52947 .31477 .54054 .31156 .52477 Mtetra
.344 .296 .66 r
.31156 .52477 .31477 .54054 .32045 .54796 .31733 .53035 Mtetra
.492 .384 .659 r
.31733 .53035 .32045 .54796 .32645 .5509 .32336 .53231 Mtetra
.587 .443 .654 r
.32336 .53231 .32645 .5509 .33276 .54892 .32965 .53031 Mtetra
.653 .489 .649 r
.32965 .53031 .33276 .54892 .33936 .542 .33618 .52434 Mtetra
.705 .529 .647 r
.33618 .52434 .33936 .542 .34619 .53058 .34291 .51473 Mtetra
.749 .566 .647 r
.34291 .51473 .34619 .53058 .35319 .51547 .34978 .50215 Mtetra
.789 .604 .65 r
.34978 .50215 .35319 .51547 .36028 .49781 .35673 .48749 Mtetra
.827 .646 .657 r
.35673 .48749 .36028 .49781 .36739 .47892 .3637 .47181 Mtetra
.865 .696 .67 r
.3637 .47181 .36739 .47892 .37445 .46017 .37063 .45622 Mtetra
.905 .761 .691 r
.37063 .45622 .37445 .46017 .38139 .4429 .37747 .4418 Mtetra
.941 .851 .725 r
.37747 .4418 .38139 .4429 .38818 .42829 .38419 .42952 Mtetra
.929 .966 .762 r
.38419 .42952 .38818 .42829 .39478 .4173 .39075 .42018 Mtetra
.604 .911 .647 r
.39075 .42018 .39478 .4173 .40121 .41057 .39717 .4143 Mtetra
.117 0 0 r
.39717 .4143 .40121 .41057 .40746 .40847 .40345 .4122 Mtetra
.508 .027 .049 r
.40345 .4122 .40746 .40847 .41357 .411 .40961 .41386 Mtetra
.684 .217 .137 r
.40961 .41386 .41357 .411 .41957 .41782 .41568 .41902 Mtetra
.782 .318 .139 r
.41568 .41902 .41957 .41782 .42551 .42828 .4217 .42713 Mtetra
.836 .369 .072 r
.4217 .42713 .42551 .42828 .43144 .44145 .4277 .43741 Mtetra
.813 .358 0 r
.4277 .43741 .43144 .44145 .4374 .45613 .43374 .4489 Mtetra
0 0 .348 r
.43374 .4489 .4374 .45613 .44343 .47101 .43984 .46052 Mtetra
0 .002 .57 r
.43984 .46052 .44343 .47101 .44958 .48468 .44604 .47114 Mtetra
.151 .194 .652 r
.44604 .47114 .44958 .48468 .45585 .4958 .45235 .47969 Mtetra
.365 .313 .665 r
.45235 .47969 .45585 .4958 .46226 .50324 .45877 .48525 Mtetra
.498 .389 .661 r
.45877 .48525 .46226 .50324 .46881 .50614 .46531 .48716 Mtetra
.587 .443 .654 r
.46531 .48716 .46881 .50614 .47546 .50405 .47194 .48505 Mtetra
.652 .488 .648 r
.47194 .48505 .47546 .50405 .48219 .49696 .47865 .47891 Mtetra
.705 .527 .645 r
.47865 .47891 .48219 .49696 .48897 .4853 .4854 .4691 Mtetra
.751 .565 .644 r
.4854 .4691 .48897 .4853 .49576 .46992 .49216 .45628 Mtetra
.793 .605 .647 r
.49216 .45628 .49576 .46992 .50253 .45196 .49891 .44135 Mtetra
.834 .649 .653 r
.49891 .44135 .50253 .45196 .50926 .43274 .50564 .42539 Mtetra
.875 .703 .665 r
.50564 .42539 .50926 .43274 .51593 .41369 .51232 .40952 Mtetra
.918 .773 .686 r
.51232 .40952 .51593 .41369 .52255 .39613 .51897 .39485 Mtetra
.953 .868 .717 r
.51897 .39485 .52255 .39613 .52913 .38126 .52557 .38235 Mtetra
.922 .976 .741 r
.52557 .38235 .52913 .38126 .53568 .37005 .53216 .3728 Mtetra
.551 .873 .595 r
.53216 .3728 .53568 .37005 .54224 .36317 .53875 .36678 Mtetra
.117 0 0 r
.53875 .36678 .54224 .36317 .54882 .36095 .54536 .36456 Mtetra
.488 0 .009 r
.54536 .36456 .54882 .36095 .55547 .36342 .55202 .36615 Mtetra
.665 .175 .077 r
.55202 .36615 .55547 .36342 .56221 .37023 .55875 .37128 Mtetra
.763 .271 .058 r
.55875 .37128 .56221 .37023 .56904 .38072 .56557 .37939 Mtetra
.801 .308 0 r
.56557 .37939 .56904 .38072 .57599 .39395 .57248 .3897 Mtetra
.725 .266 0 r
.57248 .3897 .57599 .39395 .58305 .40873 .57948 .40124 Mtetra
0 0 .476 r
.57948 .40124 .58305 .40873 .59021 .42369 .58655 .41291 Mtetra
0 .085 .625 r
.58655 .41291 .59021 .42369 .59742 .43744 .59368 .42357 Mtetra
.204 .232 .668 r
.59368 .42357 .59742 .43744 .60466 .44862 .60084 .43214 Mtetra
.385 .327 .67 r
.60084 .43214 .60466 .44862 .61188 .45607 .60798 .43768 Mtetra
.503 .393 .662 r
.60798 .43768 .61188 .45607 .61902 .45892 .61507 .43952 Mtetra
.587 .443 .654 r
.61507 .43952 .61902 .45892 .62604 .45671 .62207 .43729 Mtetra
.651 .486 .647 r
.62207 .43729 .62604 .45671 .63292 .44943 .62896 .43099 Mtetra
.705 .525 .643 r
.62896 .43099 .63292 .44943 .63963 .43754 .63573 .42096 Mtetra
.753 .564 .641 r
.63573 .42096 .63963 .43754 .64617 .42187 .64236 .40789 Mtetra
.798 .606 .643 r
.64236 .40789 .64617 .42187 .65257 .40359 .64889 .39268 Mtetra
.842 .654 .648 r
.64889 .39268 .65257 .40359 .65886 .38405 .65533 .37644 Mtetra
.887 .712 .659 r
.65533 .37644 .65886 .38405 .66511 .36467 .66173 .36029 Mtetra
.932 .787 .678 r
.66173 .36029 .66511 .36467 .67136 .34682 .66815 .34535 Mtetra
.964 .887 .705 r
.66815 .34535 .67136 .34682 .67769 .3317 .67462 .33261 Mtetra
.905 .981 .71 r
.67462 .33261 .67769 .3317 .68418 .32027 .68122 .32287 Mtetra
.492 .828 .537 r
.68122 .32287 .68418 .32027 .69087 .31321 .68799 .31668 Mtetra
.117 0 0 r
.68799 .31668 .69087 .31321 .69781 .31087 .69497 .31434 Mtetra
.465 0 0 r
.69497 .31434 .69781 .31087 .70505 .31327 .70218 .31585 Mtetra
.641 .127 .006 r
.70218 .31585 .70505 .31327 .71258 .32005 .70963 .32093 Mtetra
.732 .212 0 r
.70963 .32093 .71258 .32005 .72041 .33057 .71733 .32904 Mtetra
.74 .229 0 r
.71733 .32904 .72041 .33057 .72849 .34385 .72523 .33937 Mtetra
.6 .155 0 r
.72523 .33937 .72849 .34385 .73677 .3587 .73328 .35094 Mtetra
0 0 .577 r
.73328 .35094 .73677 .3587 .74516 .37374 .74143 .36265 Mtetra
.022 .154 .664 r
.74143 .36265 .74516 .37374 .75356 .38756 .7496 .37334 Mtetra
.25 .265 .681 r
.7496 .37334 .75356 .38756 .76186 .39878 .75768 .38191 Mtetra
.402 .341 .674 r
.75768 .38191 .76186 .39878 .76996 .40622 .76561 .38742 Mtetra
.507 .397 .664 r
.76561 .38742 .76996 .40622 .77776 .40901 .77331 .38918 Mtetra
.587 .443 .654 r
.77331 .38918 .77776 .40901 .78518 .40667 .78071 .38683 Mtetra
.65 .484 .646 r
.78071 .38683 .78518 .40667 .79221 .3992 .7878 .38034 Mtetra
.705 .524 .64 r
.7878 .38034 .79221 .3992 .79883 .38706 .79457 .37009 Mtetra
.755 .564 .638 r
.79457 .37009 .79883 .38706 .80509 .3711 .80105 .35676 Mtetra
.803 .607 .638 r
.80105 .35676 .80509 .3711 .81106 .3525 .80731 .34127 Mtetra
.851 .658 .642 r
.80731 .34127 .81106 .3525 .81686 .33263 .81343 .32473 Mtetra
0 .062 .602 r
.16074 .52607 .16407 .5371 .16848 .54858 .16551 .534 Mtetra
.192 .195 .632 r
.16551 .534 .16848 .54858 .17305 .55909 .17041 .5412 Mtetra
.352 .278 .632 r
.17041 .5412 .17305 .55909 .17789 .56758 .1755 .5469 Mtetra
.453 .335 .628 r
.1755 .5469 .17789 .56758 .18307 .57316 .18085 .55045 Mtetra
.523 .378 .625 r
.18085 .55045 .18307 .57316 .18863 .57517 .1865 .55139 Mtetra
.575 .413 .624 r
.1865 .55139 .18863 .57517 .19461 .57327 .19245 .54947 Mtetra
.618 .444 .625 r
.19245 .54947 .19461 .57327 .20097 .56745 .19869 .54468 Mtetra
.654 .474 .628 r
.19869 .54468 .20097 .56745 .20767 .55804 .20518 .53727 Mtetra
.687 .504 .633 r
.20518 .53727 .20767 .55804 .21463 .5457 .21187 .52769 Mtetra
.719 .536 .641 r
.21187 .52769 .21463 .5457 .22175 .5313 .21869 .51659 Mtetra
.75 .571 .653 r
.21869 .51659 .22175 .5313 .22893 .51588 .22556 .50472 Mtetra
.782 .613 .671 r
.22556 .50472 .22893 .51588 .23607 .50056 .2324 .49289 Mtetra
.815 .667 .699 r
.2324 .49289 .23607 .50056 .24308 .48639 .23915 .4819 Mtetra
.849 .74 .743 r
.23915 .4819 .24308 .48639 .24988 .47434 .24575 .47246 Mtetra
.872 .846 .815 r
.24575 .47246 .24988 .47434 .25643 .46518 .25216 .46515 Mtetra
.802 .969 .909 r
.25216 .46515 .25643 .46518 .26269 .45945 .25836 .46038 Mtetra
.321 .806 .779 r
.25836 .46038 .26269 .45945 .26865 .45745 .26434 .45838 Mtetra
.292 0 0 r
.26434 .45838 .26865 .45745 .27435 .45917 .27012 .45913 Mtetra
.574 .005 0 r
.27012 .45913 .27435 .45917 .27981 .46435 .27574 .46244 Mtetra
.679 .133 0 r
.27574 .46244 .27981 .46435 .2851 .47245 .28122 .4679 Mtetra
.612 .135 0 r
.28122 .4679 .2851 .47245 .29029 .48269 .28663 .47493 Mtetra
0 0 .565 r
.28663 .47493 .29029 .48269 .29546 .49413 .29203 .48282 Mtetra
.015 .128 .639 r
.29203 .48282 .29546 .49413 .30067 .50569 .29747 .49078 Mtetra
.235 .227 .646 r
.29747 .49078 .30067 .50569 .30602 .51625 .30301 .49799 Mtetra
.371 .294 .639 r
.30301 .49799 .30602 .51625 .31156 .52477 .3087 .50369 Mtetra
.461 .342 .631 r
.3087 .50369 .31156 .52477 .31733 .53035 .31457 .50721 Mtetra
.525 .38 .626 r
.31457 .50721 .31733 .53035 .32336 .53231 .32064 .50809 Mtetra
.575 .413 .624 r
.32064 .50809 .32336 .53231 .32965 .53031 .3269 .50606 Mtetra
.617 .443 .624 r
.3269 .50606 .32965 .53031 .33618 .52434 .33335 .50114 Mtetra
.653 .472 .626 r
.33335 .50114 .33618 .52434 .34291 .51473 .33994 .49355 Mtetra
.687 .502 .631 r
.33994 .49355 .34291 .51473 .34978 .50215 .34665 .48377 Mtetra
.719 .534 .639 r
.34665 .48377 .34978 .50215 .35673 .48749 .35343 .47246 Mtetra
.751 .571 .651 r
.35343 .47246 .35673 .48749 .3637 .47181 .36022 .46036 Mtetra
.785 .615 .669 r
.36022 .46036 .3637 .47181 .37063 .45622 .36699 .44831 Mtetra
.821 .672 .698 r
.36699 .44831 .37063 .45622 .37747 .4418 .3737 .43711 Mtetra
.857 .749 .743 r
.3737 .43711 .37747 .4418 .38419 .42952 .38031 .42748 Mtetra
.879 .86 .818 r
.38031 .42748 .38419 .42952 .39075 .42018 .38682 .42 Mtetra
.795 .976 .906 r
.38682 .42 .39075 .42018 .39717 .4143 .39322 .4151 Mtetra
.321 .806 .779 r
.39322 .4151 .39717 .4143 .40345 .4122 .39952 .41298 Mtetra
.248 0 0 r
.39952 .41298 .40345 .4122 .40961 .41386 .40572 .41366 Mtetra
.52 0 0 r
.40572 .41366 .40961 .41386 .41568 .41902 .41187 .41693 Mtetra
.602 .046 0 r
.41187 .41693 .41568 .41902 .4217 .42713 .41797 .42237 Mtetra
0 0 .51 r
.41797 .42237 .4217 .42713 .4277 .43741 .42408 .42941 Mtetra
0 .078 .637 r
.42408 .42941 .4277 .43741 .43374 .4489 .4302 .43731 Mtetra
.093 .182 .666 r
.4302 .43731 .43374 .4489 .43984 .46052 .43638 .44528 Mtetra
.273 .256 .657 r
.43638 .44528 .43984 .46052 .44604 .47114 .44264 .4525 Mtetra
.388 .308 .644 r
.44264 .4525 .44604 .47114 .45235 .47969 .44898 .45818 Mtetra
.468 .349 .634 r
.44898 .45818 .45235 .47969 .45877 .48525 .45541 .46166 Mtetra
.528 .383 .628 r
.45541 .46166 .45877 .48525 .46531 .48716 .46194 .46247 Mtetra
.575 .413 .624 r
.46194 .46247 .46531 .48716 .47194 .48505 .46854 .46034 Mtetra
.616 .441 .623 r
.46854 .46034 .47194 .48505 .47865 .47891 .4752 .45527 Mtetra
.652 .47 .625 r
.4752 .45527 .47865 .47891 .4854 .4691 .4819 .4475 Mtetra
.686 .5 .629 r
.4819 .4475 .4854 .4691 .49216 .45628 .48862 .43752 Mtetra
.719 .532 .636 r
.48862 .43752 .49216 .45628 .49891 .44135 .49534 .42597 Mtetra
.753 .57 .648 r
.49534 .42597 .49891 .44135 .50564 .42539 .50204 .41365 Mtetra
.789 .616 .667 r
.50204 .41365 .50564 .42539 .51232 .40952 .50872 .40137 Mtetra
.827 .677 .696 r
.50872 .40137 .51232 .40952 .51897 .39485 .51537 .38995 Mtetra
.865 .76 .744 r
.51537 .38995 .51897 .39485 .52557 .38235 .52199 .38012 Mtetra
.885 .875 .821 r
.52199 .38012 .52557 .38235 .53216 .3728 .52861 .37246 Mtetra
.785 .983 .902 r
.52861 .37246 .53216 .3728 .53875 .36678 .53522 .36742 Mtetra
.321 .806 .779 r
.53522 .36742 .53875 .36678 .54536 .36456 .54185 .36519 Mtetra
.2 0 0 r
.54185 .36519 .54536 .36456 .55202 .36615 .54852 .36579 Mtetra
.453 0 0 r
.54852 .36579 .55202 .36615 .55875 .37128 .55525 .369 Mtetra
.501 0 0 r
.55525 .369 .55875 .37128 .56557 .37939 .56203 .37441 Mtetra
0 .076 .621 r
.56203 .37441 .56557 .37939 .57248 .3897 .56889 .38144 Mtetra
0 .155 .688 r
.56889 .38144 .57248 .3897 .57948 .40124 .57582 .38935 Mtetra
.158 .227 .685 r
.57582 .38935 .57948 .40124 .58655 .41291 .58281 .39732 Mtetra
.305 .28 .666 r
.58281 .39732 .58655 .41291 .59368 .42357 .58984 .40453 Mtetra
.404 .321 .649 r
.58984 .40453 .59368 .42357 .60084 .43214 .5969 .41019 Mtetra
.475 .355 .637 r
.5969 .41019 .60084 .43214 .60798 .43768 .60396 .41363 Mtetra
.53 .385 .629 r
.60396 .41363 .60798 .43768 .61507 .43952 .61098 .41435 Mtetra
.575 .413 .624 r
.61098 .41435 .61507 .43952 .62207 .43729 .61795 .4121 Mtetra
.615 .44 .622 r
.61795 .4121 .62207 .43729 .62896 .43099 .62484 .40687 Mtetra
.651 .468 .623 r
.62484 .40687 .62896 .43099 .63573 .42096 .63165 .39892 Mtetra
.685 .497 .627 r
.63165 .39892 .63573 .42096 .64236 .40789 .63838 .38872 Mtetra
.72 .531 .634 r
.63838 .38872 .64236 .40789 .64889 .39268 .64502 .37695 Mtetra
.755 .57 .645 r
.64502 .37695 .64889 .39268 .65533 .37644 .65161 .36438 Mtetra
.793 .618 .664 r
.65161 .36438 .65533 .37644 .66173 .36029 .65818 .35187 Mtetra
.834 .682 .695 r
.65818 .35187 .66173 .36029 .66815 .34535 .66475 .34022 Mtetra
.875 .771 .744 r
.66475 .34022 .66815 .34535 .67462 .33261 .67138 .33018 Mtetra
.892 .892 .822 r
.67138 .33018 .67462 .33261 .68122 .32287 .67809 .32234 Mtetra
.773 .988 .895 r
.67809 .32234 .68122 .32287 .68799 .31668 .68493 .31714 Mtetra
.321 .806 .779 r
.68493 .31714 .68799 .31668 .69497 .31434 .69193 .31479 Mtetra
.149 0 0 r
.69193 .31479 .69497 .31434 .70218 .31585 .69911 .3153 Mtetra
.373 0 0 r
.69911 .3153 .70218 .31585 .70963 .32093 .70646 .31845 Mtetra
0 .152 .605 r
.70646 .31845 .70963 .32093 .71733 .32904 .714 .32382 Mtetra
0 .169 .704 r
.714 .32382 .71733 .32904 .72523 .33937 .72169 .33083 Mtetra
.036 .218 .722 r
.72169 .33083 .72523 .33937 .73328 .35094 .7295 .33872 Mtetra
.213 .264 .699 r
.7295 .33872 .73328 .35094 .74143 .36265 .73738 .34669 Mtetra
.334 .302 .673 r
.73738 .34669 .74143 .36265 .7496 .37334 .74528 .35389 Mtetra
.418 .333 .653 r
.74528 .35389 .7496 .37334 .75768 .38191 .75312 .35951 Mtetra
.482 .362 .639 r
.75312 .35951 .75768 .38191 .76561 .38742 .76086 .36289 Mtetra
.532 .388 .63 r
.76086 .36289 .76561 .38742 .77331 .38918 .76843 .36352 Mtetra
.575 .413 .624 r
.76843 .36352 .77331 .38918 .78071 .38683 .7758 .36114 Mtetra
.614 .438 .621 r
.7758 .36114 .78071 .38683 .7878 .38034 .78294 .35575 Mtetra
.65 .465 .621 r
.78294 .35575 .7878 .38034 .79457 .37009 .78986 .3476 Mtetra
.685 .495 .624 r
.78986 .3476 .79457 .37009 .80105 .35676 .79657 .33718 Mtetra
.72 .529 .63 r
.79657 .33718 .80105 .35676 .80731 .34127 .80312 .32516 Mtetra
.757 .569 .642 r
.80312 .32516 .80731 .34127 .81343 .32473 .80958 .31235 Mtetra
.373 .321 .67 r
.1578 .51163 .16074 .52607 .16551 .534 .16295 .51576 Mtetra
.433 .332 .641 r
.16295 .51576 .16551 .534 .17041 .5412 .1682 .51943 Mtetra
.478 .347 .624 r
.1682 .51943 .17041 .5412 .1755 .5469 .17357 .52216 Mtetra
.514 .363 .614 r
.17357 .52216 .1755 .5469 .18085 .55045 .1791 .52357 Mtetra
.543 .38 .61 r
.1791 .52357 .18085 .55045 .1865 .55139 .18482 .52338 Mtetra
.569 .397 .608 r
.18482 .52338 .1865 .55139 .19245 .54947 .19074 .52144 Mtetra
.593 .415 .61 r
.19074 .52144 .19245 .54947 .19869 .54468 .19684 .51774 Mtetra
.615 .434 .614 r
.19684 .51774 .19869 .54468 .20518 .53727 .20311 .51243 Mtetra
.637 .455 .62 r
.20311 .51243 .20518 .53727 .21187 .52769 .2095 .50579 Mtetra
.66 .48 .63 r
.2095 .50579 .21187 .52769 .21869 .51659 .21598 .4982 Mtetra
.683 .509 .644 r
.21598 .4982 .21869 .51659 .22556 .50472 .2225 .49012 Mtetra
.708 .545 .665 r
.2225 .49012 .22556 .50472 .2324 .49289 .22901 .48206 Mtetra
.735 .591 .695 r
.22901 .48206 .2324 .49289 .23915 .4819 .23546 .4745 Mtetra
.762 .652 .741 r
.23546 .4745 .23915 .4819 .24575 .47246 .24183 .46788 Mtetra
.781 .735 .81 r
.24183 .46788 .24575 .47246 .25216 .46515 .24808 .46258 Mtetra
.76 .833 .908 r
.24808 .46258 .25216 .46515 .25836 .46038 .25421 .45885 Mtetra
.614 .876 .991 r
.25421 .45885 .25836 .46038 .26434 .45838 .2602 .45684 Mtetra
.329 .757 .972 r
.2602 .45684 .26434 .45838 .27012 .45913 .26608 .45653 Mtetra
.126 .573 .922 r
.26608 .45653 .27012 .45913 .27574 .46244 .27185 .45781 Mtetra
.123 .44 .877 r
.27185 .45781 .27574 .46244 .28122 .4679 .27754 .46042 Mtetra
.223 .366 .798 r
.27754 .46042 .28122 .4679 .28663 .47493 .2832 .46399 Mtetra
.319 .338 .724 r
.2832 .46399 .28663 .47493 .29203 .48282 .28885 .46807 Mtetra
.391 .334 .674 r
.28885 .46807 .29203 .48282 .29747 .49078 .29454 .47218 Mtetra
.443 .341 .644 r
.29454 .47218 .29747 .49078 .30301 .49799 .30029 .47581 Mtetra
.484 .353 .626 r
.30029 .47581 .30301 .49799 .3087 .50369 .30614 .4785 Mtetra
.516 .366 .616 r
.30614 .4785 .3087 .50369 .31457 .50721 .31212 .47985 Mtetra
.544 .381 .61 r
.31212 .47985 .31457 .50721 .32064 .50809 .31821 .47958 Mtetra
.569 .397 .608 r
.31821 .47958 .32064 .50809 .3269 .50606 .32444 .47754 Mtetra
.592 .414 .609 r
.32444 .47754 .3269 .50606 .33335 .50114 .33079 .47372 Mtetra
.614 .432 .613 r
.33079 .47372 .33335 .50114 .33994 .49355 .33723 .46826 Mtetra
.636 .453 .619 r
.33723 .46826 .33994 .49355 .34665 .48377 .34376 .46146 Mtetra
.659 .478 .628 r
.34376 .46146 .34665 .48377 .35343 .47246 .35033 .4537 Mtetra
.682 .507 .643 r
.35033 .4537 .35343 .47246 .36022 .46036 .35692 .44544 Mtetra
.708 .544 .664 r
.35692 .44544 .36022 .46036 .36699 .44831 .3635 .4372 Mtetra
.736 .591 .695 r
.3635 .4372 .36699 .44831 .3737 .43711 .37005 .42947 Mtetra
.764 .655 .742 r
.37005 .42947 .3737 .43711 .38031 .42748 .37654 .4227 Mtetra
.783 .741 .814 r
.37654 .4227 .38031 .42748 .38682 .42 .38298 .41725 Mtetra
.759 .838 .912 r
.38298 .41725 .38682 .42 .39322 .4151 .38935 .4134 Mtetra
.614 .876 .991 r
.38935 .4134 .39322 .4151 .39952 .41298 .39566 .41128 Mtetra
.355 .766 .981 r
.39566 .41128 .39952 .41298 .40572 .41366 .40191 .41089 Mtetra
.185 .599 .943 r
.40191 .41089 .40572 .41366 .41187 .41693 .40814 .4121 Mtetra
.186 .468 .888 r
.40814 .4121 .41187 .41693 .41797 .42237 .41434 .41465 Mtetra
.267 .39 .802 r
.41434 .41465 .41797 .42237 .42408 .42941 .42054 .41818 Mtetra
.346 .356 .727 r
.42054 .41818 .42408 .42941 .4302 .43731 .42677 .42223 Mtetra
.407 .347 .678 r
.42677 .42223 .4302 .43731 .43638 .44528 .43304 .4263 Mtetra
.453 .349 .647 r
.43304 .4263 .43638 .44528 .44264 .4525 .43935 .42989 Mtetra
.489 .358 .629 r
.43935 .42989 .44264 .4525 .44898 .45818 .44573 .43253 Mtetra
.519 .369 .617 r
.44573 .43253 .44898 .45818 .45541 .46166 .45218 .43381 Mtetra
.545 .382 .611 r
.45218 .43381 .45541 .46166 .46194 .46247 .45868 .43346 Mtetra
.569 .397 .608 r
.45868 .43346 .46194 .46247 .46854 .46034 .46524 .4313 Mtetra
.591 .413 .608 r
.46524 .4313 .46854 .46034 .4752 .45527 .47185 .42735 Mtetra
.613 .431 .611 r
.47185 .42735 .4752 .45527 .4819 .4475 .47849 .42174 Mtetra
.635 .451 .617 r
.47849 .42174 .4819 .4475 .48862 .43752 .48515 .41477 Mtetra
.658 .476 .627 r
.48515 .41477 .48862 .43752 .49534 .42597 .49182 .40683 Mtetra
.682 .505 .641 r
.49182 .40683 .49534 .42597 .50204 .41365 .49848 .39839 Mtetra
.708 .543 .662 r
.49848 .39839 .50204 .41365 .50872 .40137 .50513 .38997 Mtetra
.737 .592 .694 r
.50513 .38997 .50872 .40137 .51537 .38995 .51177 .38205 Mtetra
.766 .658 .743 r
.51177 .38205 .51537 .38995 .52199 .38012 .5184 .37511 Mtetra
.786 .747 .817 r
.5184 .37511 .52199 .38012 .52861 .37246 .52502 .36952 Mtetra
.759 .844 .916 r
.52502 .36952 .52861 .37246 .53522 .36742 .53166 .36553 Mtetra
.614 .876 .991 r
.53166 .36553 .53522 .36742 .54185 .36519 .53831 .36329 Mtetra
.38 .772 .988 r
.53831 .36329 .54185 .36519 .54852 .36579 .54498 .36281 Mtetra
.237 .619 .956 r
.54498 .36281 .54852 .36579 .55525 .369 .55169 .36395 Mtetra
.24 .49 .893 r
.55169 .36395 .55525 .369 .56203 .37441 .55845 .36644 Mtetra
.305 .409 .804 r
.55845 .36644 .56203 .37441 .56889 .38144 .56526 .36991 Mtetra
.37 .371 .73 r
.56526 .36991 .56889 .38144 .57582 .38935 .57211 .37391 Mtetra
.421 .358 .681 r
.57211 .37391 .57582 .38935 .58281 .39732 .57901 .37794 Mtetra
.461 .357 .65 r
.57901 .37794 .58281 .39732 .58984 .40453 .58594 .38149 Mtetra
.494 .363 .631 r
.58594 .38149 .58984 .40453 .5969 .41019 .5929 .38406 Mtetra
.522 .372 .619 r
.5929 .38406 .5969 .41019 .60396 .41363 .59986 .38527 Mtetra
.546 .383 .612 r
.59986 .38527 .60396 .41363 .61098 .41435 .60681 .38482 Mtetra
.569 .397 .608 r
.60681 .38482 .61098 .41435 .61795 .4121 .61374 .38254 Mtetra
.591 .412 .608 r
.61374 .38254 .61795 .4121 .62484 .40687 .62062 .37845 Mtetra
.612 .429 .61 r
.62062 .37845 .62484 .40687 .63165 .39892 .62747 .37268 Mtetra
.634 .449 .616 r
.62747 .37268 .63165 .39892 .63838 .38872 .63427 .36553 Mtetra
.656 .473 .625 r
.63427 .36553 .63838 .38872 .64502 .37695 .64102 .3574 Mtetra
.681 .503 .639 r
.64102 .3574 .64502 .37695 .65161 .36438 .64776 .34877 Mtetra
.708 .541 .661 r
.64776 .34877 .65161 .36438 .65818 .35187 .65448 .34015 Mtetra
.738 .592 .694 r
.65448 .34015 .65818 .35187 .66475 .34022 .66121 .33206 Mtetra
.769 .661 .744 r
.66121 .33206 .66475 .34022 .67138 .33018 .66798 .32494 Mtetra
.788 .753 .821 r
.66798 .32494 .67138 .33018 .67809 .32234 .67481 .31918 Mtetra
.758 .85 .92 r
.67481 .31918 .67809 .32234 .68493 .31714 .68172 .31505 Mtetra
.614 .876 .991 r
.68172 .31505 .68493 .31714 .69193 .31479 .68874 .31269 Mtetra
.402 .777 .993 r
.68874 .31269 .69193 .31479 .69911 .3153 .69587 .31211 Mtetra
.283 .633 .964 r
.69587 .31211 .69911 .3153 .70646 .31845 .70312 .31315 Mtetra
.286 .508 .895 r
.70312 .31315 .70646 .31845 .714 .32382 .71048 .31557 Mtetra
.338 .426 .805 r
.71048 .31557 .714 .32382 .72169 .33083 .71795 .31898 Mtetra
.391 .384 .732 r
.71795 .31898 .72169 .33083 .7295 .33872 .72549 .32293 Mtetra
.434 .368 .684 r
.72549 .32293 .7295 .33872 .73738 .34669 .73309 .32691 Mtetra
.469 .364 .653 r
.73309 .32691 .73738 .34669 .74528 .35389 .74069 .33039 Mtetra
.499 .368 .633 r
.74069 .33039 .74528 .35389 .75312 .35951 .74828 .33289 Mtetra
.524 .375 .62 r
.74828 .33289 .75312 .35951 .76086 .36289 .75581 .33401 Mtetra
.548 .385 .612 r
.75581 .33401 .76086 .36289 .76843 .36352 .76324 .33345 Mtetra
.569 .397 .608 r
.76324 .33345 .76843 .36352 .7758 .36114 .77056 .33104 Mtetra
.59 .411 .607 r
.77056 .33104 .7758 .36114 .78294 .35575 .77775 .3268 Mtetra
.611 .427 .609 r
.77775 .3268 .78294 .35575 .78986 .3476 .78481 .32086 Mtetra
.632 .447 .614 r
.78481 .32086 .78986 .3476 .79657 .33718 .79176 .31353 Mtetra
.655 .471 .623 r
.79176 .31353 .79657 .33718 .80312 .32516 .79861 .3052 Mtetra
.68 .501 .637 r
.79861 .3052 .80312 .32516 .80958 .31235 .80541 .29637 Mtetra
.536 .414 .661 r
.15511 .495 .1578 .51163 .16295 .51576 .16067 .49521 Mtetra
.54 .397 .635 r
.16067 .49521 .16295 .51576 .1682 .51943 .16627 .49525 Mtetra
.545 .388 .618 r
.16627 .49525 .1682 .51943 .17357 .52216 .17193 .49496 Mtetra
.552 .384 .608 r
.17193 .49496 .17357 .52216 .1791 .52357 .17766 .49418 Mtetra
.558 .385 .602 r
.17766 .49418 .1791 .52357 .18482 .52338 .18346 .49284 Mtetra
.566 .388 .6 r
.18346 .49284 .18482 .52338 .19074 .52144 .18934 .49088 Mtetra
.574 .395 .601 r
.18934 .49088 .19074 .52144 .19684 .51774 .1953 .48829 Mtetra
.583 .404 .604 r
.1953 .48829 .19684 .51774 .20311 .51243 .20132 .48512 Mtetra
.593 .416 .611 r
.20132 .48512 .20311 .51243 .2095 .50579 .2074 .48148 Mtetra
.604 .432 .621 r
.2074 .48148 .2095 .50579 .21598 .4982 .21351 .47749 Mtetra
.618 .453 .637 r
.21351 .47749 .21598 .4982 .2225 .49012 .21965 .47332 Mtetra
.634 .482 .659 r
.21965 .47332 .2225 .49012 .22901 .48206 .2258 .46915 Mtetra
.652 .522 .692 r
.2258 .46915 .22901 .48206 .23546 .4745 .23193 .46516 Mtetra
.673 .577 .739 r
.23193 .46516 .23546 .4745 .24183 .46788 .23805 .46149 Mtetra
.691 .65 .805 r
.23805 .46149 .24183 .46788 .24808 .46258 .24413 .45829 Mtetra
.69 .731 .882 r
.24413 .45829 .24808 .46258 .25421 .45885 .25017 .45565 Mtetra
.654 .782 .942 r
.25017 .45565 .25421 .45885 .2602 .45684 .25618 .45363 Mtetra
.602 .767 .959 r
.25618 .45363 .2602 .45684 .26608 .45653 .26214 .45222 Mtetra
.568 .691 .923 r
.26214 .45222 .26608 .45653 .27185 .45781 .26808 .45137 Mtetra
.551 .588 .845 r
.26808 .45137 .27185 .45781 .27754 .46042 .274 .451 Mtetra
.541 .504 .763 r
.274 .451 .27754 .46042 .2832 .46399 .27992 .45096 Mtetra
.538 .449 .703 r
.27992 .45096 .2832 .46399 .28885 .46807 .28584 .4511 Mtetra
.538 .417 .662 r
.28584 .4511 .28885 .46807 .29454 .47218 .29179 .45124 Mtetra
.542 .399 .636 r
.29179 .45124 .29454 .47218 .30029 .47581 .29777 .4512 Mtetra
.547 .389 .619 r
.29777 .4512 .30029 .47581 .30614 .4785 .30379 .45082 Mtetra
.552 .385 .609 r
.30379 .45082 .30614 .4785 .31212 .47985 .30987 .44996 Mtetra
.559 .385 .603 r
.30987 .44996 .31212 .47985 .31821 .47958 .316 .44852 Mtetra
.566 .388 .6 r
.316 .44852 .31821 .47958 .32444 .47754 .32218 .44645 Mtetra
.574 .394 .601 r
.32218 .44645 .32444 .47754 .33079 .47372 .32842 .44375 Mtetra
.582 .403 .604 r
.32842 .44375 .33079 .47372 .33723 .46826 .33471 .44047 Mtetra
.592 .415 .61 r
.33471 .44047 .33723 .46826 .34376 .46146 .34103 .4367 Mtetra
.603 .43 .621 r
.34103 .4367 .34376 .46146 .35033 .4537 .34738 .43259 Mtetra
.617 .452 .636 r
.34738 .43259 .35033 .4537 .35692 .44544 .35374 .4283 Mtetra
.633 .481 .658 r
.35374 .4283 .35692 .44544 .3635 .4372 .36011 .42399 Mtetra
.652 .521 .691 r
.36011 .42399 .3635 .4372 .37005 .42947 .36648 .41987 Mtetra
.673 .577 .74 r
.36648 .41987 .37005 .42947 .37654 .4227 .37284 .41608 Mtetra
.69 .651 .806 r
.37284 .41608 .37654 .4227 .38298 .41725 .37919 .41276 Mtetra
.689 .732 .883 r
.37919 .41276 .38298 .41725 .38935 .4134 .38552 .41001 Mtetra
.654 .782 .942 r
.38552 .41001 .38935 .4134 .39566 .41128 .39184 .40788 Mtetra
.604 .766 .957 r
.39184 .40788 .39566 .41128 .40191 .41089 .39815 .40637 Mtetra
.572 .689 .921 r
.39815 .40637 .40191 .41089 .40814 .4121 .40446 .40543 Mtetra
.555 .589 .843 r
.40446 .40543 .40814 .4121 .41434 .41465 .41076 .40496 Mtetra
.545 .506 .763 r
.41076 .40496 .41434 .41465 .42054 .41818 .41708 .40484 Mtetra
.541 .451 .703 r
.41708 .40484 .42054 .41818 .42677 .42223 .42342 .4049 Mtetra
.541 .419 .663 r
.42342 .4049 .42677 .42223 .43304 .4263 .42978 .40495 Mtetra
.543 .4 .637 r
.42978 .40495 .43304 .4263 .43935 .42989 .43617 .40483 Mtetra
.548 .39 .62 r
.43617 .40483 .43935 .42989 .44573 .43253 .44259 .40436 Mtetra
.553 .386 .609 r
.44259 .40436 .44573 .43253 .45218 .43381 .44904 .40341 Mtetra
.559 .386 .603 r
.44904 .40341 .45218 .43381 .45868 .43346 .45553 .40187 Mtetra
.566 .388 .6 r
.45553 .40187 .45868 .43346 .46524 .4313 .46204 .39969 Mtetra
.573 .394 .6 r
.46204 .39969 .46524 .4313 .47185 .42735 .46859 .39687 Mtetra
.582 .402 .604 r
.46859 .39687 .47185 .42735 .47849 .42174 .47515 .39346 Mtetra
.591 .414 .61 r
.47515 .39346 .47849 .42174 .48515 .41477 .48174 .38956 Mtetra
.603 .429 .62 r
.48174 .38956 .48515 .41477 .49182 .40683 .48833 .38531 Mtetra
.616 .451 .635 r
.48833 .38531 .49182 .40683 .49848 .39839 .49494 .38088 Mtetra
.632 .48 .658 r
.49494 .38088 .49848 .39839 .50513 .38997 .50155 .37644 Mtetra
.651 .52 .691 r
.50155 .37644 .50513 .38997 .51177 .38205 .50817 .37218 Mtetra
.672 .577 .74 r
.50817 .37218 .51177 .38205 .5184 .37511 .51479 .36825 Mtetra
.69 .652 .807 r
.51479 .36825 .5184 .37511 .52502 .36952 .52143 .36481 Mtetra
.689 .733 .884 r
.52143 .36481 .52502 .36952 .53166 .36553 .52807 .36194 Mtetra
.654 .782 .942 r
.52807 .36194 .53166 .36553 .53831 .36329 .53473 .35969 Mtetra
.606 .765 .955 r
.53473 .35969 .53831 .36329 .54498 .36281 .54141 .35807 Mtetra
.576 .688 .918 r
.54141 .35807 .54498 .36281 .55169 .36395 .54811 .35703 Mtetra
.559 .589 .84 r
.54811 .35703 .55169 .36395 .55845 .36644 .55484 .35647 Mtetra
.548 .507 .762 r
.55484 .35647 .55845 .36644 .56526 .36991 .5616 .35625 Mtetra
.543 .453 .703 r
.5616 .35625 .56526 .36991 .57211 .37391 .56838 .35622 Mtetra
.543 .421 .663 r
.56838 .35622 .57211 .37391 .57901 .37794 .57519 .35618 Mtetra
.545 .402 .637 r
.57519 .35618 .57901 .37794 .58594 .38149 .58203 .35596 Mtetra
.549 .392 .62 r
.58203 .35596 .58594 .38149 .5929 .38406 .58888 .3554 Mtetra
.554 .387 .61 r
.58888 .3554 .5929 .38406 .59986 .38527 .59574 .35434 Mtetra
.559 .386 .603 r
.59574 .35434 .59986 .38527 .60681 .38482 .60261 .35268 Mtetra
.566 .388 .6 r
.60261 .35268 .60681 .38482 .61374 .38254 .60949 .35038 Mtetra
.573 .394 .6 r
.60949 .35038 .61374 .38254 .62062 .37845 .61636 .34744 Mtetra
.581 .402 .603 r
.61636 .34744 .62062 .37845 .62747 .37268 .62323 .3439 Mtetra
.591 .413 .609 r
.62323 .3439 .62747 .37268 .63427 .36553 .6301 .33986 Mtetra
.602 .428 .619 r
.6301 .33986 .63427 .36553 .64102 .3574 .63696 .33546 Mtetra
.615 .449 .634 r
.63696 .33546 .64102 .3574 .64776 .34877 .64382 .33088 Mtetra
.631 .479 .657 r
.64382 .33088 .64776 .34877 .65448 .34015 .65069 .3263 Mtetra
.65 .52 .691 r
.65069 .3263 .65448 .34015 .66121 .33206 .65758 .32189 Mtetra
.672 .577 .74 r
.65758 .32189 .66121 .33206 .66798 .32494 .66449 .31782 Mtetra
.69 .653 .808 r
.66449 .31782 .66798 .32494 .67481 .31918 .67143 .31424 Mtetra
.688 .734 .886 r
.67143 .31424 .67481 .31918 .68172 .31505 .67841 .31124 Mtetra
.654 .782 .942 r
.67841 .31124 .68172 .31505 .68874 .31269 .68544 .30887 Mtetra
.608 .763 .954 r
.68544 .30887 .68874 .31269 .69587 .31211 .69252 .30713 Mtetra
.579 .687 .915 r
.69252 .30713 .69587 .31211 .70312 .31315 .69965 .30598 Mtetra
.563 .589 .838 r
.69965 .30598 .70312 .31315 .71048 .31557 .70684 .30531 Mtetra
.552 .509 .761 r
.70684 .30531 .71048 .31557 .71795 .31898 .71407 .30499 Mtetra
.546 .456 .703 r
.71407 .30499 .71795 .31898 .72549 .32293 .72135 .30485 Mtetra
.545 .423 .664 r
.72135 .30485 .72549 .32293 .73309 .32691 .72865 .30471 Mtetra
.547 .404 .638 r
.72865 .30471 .73309 .32691 .74069 .33039 .73597 .30439 Mtetra
.55 .393 .621 r
.73597 .30439 .74069 .33039 .74828 .33289 .74329 .30371 Mtetra
.554 .388 .61 r
.74329 .30371 .74828 .33289 .75581 .33401 .7506 .30254 Mtetra
.56 .387 .603 r
.7506 .30254 .75581 .33401 .76324 .33345 .75789 .30076 Mtetra
.566 .388 .6 r
.75789 .30076 .76324 .33345 .77056 .33104 .76515 .29833 Mtetra
.573 .393 .6 r
.76515 .29833 .77056 .33104 .77775 .3268 .77239 .29525 Mtetra
.581 .401 .603 r
.77239 .29525 .77775 .3268 .78481 .32086 .77958 .29156 Mtetra
.59 .412 .609 r
.77958 .29156 .78481 .32086 .79176 .31353 .78675 .28737 Mtetra
.601 .427 .618 r
.78675 .28737 .79176 .31353 .79861 .3052 .7939 .28283 Mtetra
.614 .448 .634 r
.7939 .28283 .79861 .3052 .80541 .29637 .80104 .27809 Mtetra
.623 .47 .654 r
.15252 .47761 .15511 .495 .16067 .49521 .1585 .47391 Mtetra
.606 .442 .633 r
.1585 .47391 .16067 .49521 .16627 .49525 .16447 .47035 Mtetra
.593 .421 .618 r
.16447 .47035 .16627 .49525 .17193 .49496 .17042 .46705 Mtetra
.582 .405 .608 r
.17042 .46705 .17193 .49496 .17766 .49418 .17634 .46412 Mtetra
.572 .394 .601 r
.17634 .46412 .17766 .49418 .18346 .49284 .18222 .46164 Mtetra
.565 .386 .598 r
.18222 .46164 .18346 .49284 .18934 .49088 .18806 .45965 Mtetra
.558 .381 .597 r
.18806 .45965 .18934 .49088 .1953 .48829 .19387 .45815 Mtetra
.553 .379 .599 r
.19387 .45815 .1953 .48829 .20132 .48512 .19964 .4571 Mtetra
.549 .38 .605 r
.19964 .4571 .20132 .48512 .2074 .48148 .2054 .45643 Mtetra
.546 .386 .615 r
.2054 .45643 .2074 .48148 .21351 .47749 .21114 .45603 Mtetra
.545 .397 .631 r
.21114 .45603 .21351 .47749 .21965 .47332 .21689 .45576 Mtetra
.548 .418 .655 r
.21689 .45576 .21965 .47332 .2258 .46915 .22267 .4555 Mtetra
.555 .452 .692 r
.22267 .4555 .2258 .46915 .23193 .46516 .22847 .45509 Mtetra
.569 .507 .746 r
.22847 .45509 .23193 .46516 .23805 .46149 .23432 .45441 Mtetra
.592 .587 .816 r
.23432 .45441 .23805 .46149 .24413 .45829 .24022 .45335 Mtetra
.622 .679 .883 r
.24022 .45335 .24413 .45829 .25017 .45565 .24617 .45182 Mtetra
.656 .746 .916 r
.24617 .45182 .25017 .45565 .25618 .45363 .25218 .44979 Mtetra
.687 .754 .903 r
.25218 .44979 .25618 .45363 .26214 .45222 .25825 .44725 Mtetra
.699 .705 .852 r
.25825 .44725 .26214 .45222 .26808 .45137 .26436 .44424 Mtetra
.688 .631 .786 r
.26436 .44424 .26808 .45137 .274 .451 .27052 .44085 Mtetra
.665 .562 .728 r
.27052 .44085 .274 .451 .27992 .45096 .2767 .43718 Mtetra
.642 .508 .685 r
.2767 .43718 .27992 .45096 .28584 .4511 .28291 .43336 Mtetra
.622 .469 .654 r
.28291 .43336 .28584 .4511 .29179 .45124 .28912 .42954 Mtetra
.606 .441 .632 r
.28912 .42954 .29179 .45124 .29777 .4512 .29533 .42585 Mtetra
.592 .42 .617 r
.29533 .42585 .29777 .4512 .30379 .45082 .30153 .42244 Mtetra
.581 .405 .607 r
.30153 .42244 .30379 .45082 .30987 .44996 .30771 .4194 Mtetra
.572 .394 .601 r
.30771 .4194 .30987 .44996 .316 .44852 .31388 .41681 Mtetra
.565 .386 .598 r
.31388 .41681 .316 .44852 .32218 .44645 .32002 .41472 Mtetra
.558 .381 .597 r
.32002 .41472 .32218 .44645 .32842 .44375 .32615 .41312 Mtetra
.553 .379 .6 r
.32615 .41312 .32842 .44375 .33471 .44047 .33227 .41198 Mtetra
.549 .381 .605 r
.33227 .41198 .33471 .44047 .34103 .4367 .33838 .41122 Mtetra
.547 .387 .616 r
.33838 .41122 .34103 .4367 .34738 .43259 .3445 .41073 Mtetra
.547 .399 .632 r
.3445 .41073 .34738 .43259 .35374 .4283 .35062 .41038 Mtetra
.549 .419 .656 r
.35062 .41038 .35374 .4283 .36011 .42399 .35678 .41003 Mtetra
.557 .454 .693 r
.35678 .41003 .36011 .42399 .36648 .41987 .36295 .40954 Mtetra
.571 .508 .746 r
.36295 .40954 .36648 .41987 .37284 .41608 .36917 .40877 Mtetra
.594 .587 .814 r
.36917 .40877 .37284 .41608 .37919 .41276 .37542 .40761 Mtetra
.623 .679 .882 r
.37542 .40761 .37919 .41276 .38552 .41001 .38171 .40598 Mtetra
.656 .746 .916 r
.38171 .40598 .38552 .41001 .39184 .40788 .38804 .40384 Mtetra
.686 .755 .904 r
.38804 .40384 .39184 .40788 .39815 .40637 .3944 .40118 Mtetra
.699 .706 .853 r
.3944 .40118 .39815 .40637 .40446 .40543 .40079 .39806 Mtetra
.688 .632 .788 r
.40079 .39806 .40446 .40543 .41076 .40496 .40721 .39454 Mtetra
.665 .562 .729 r
.40721 .39454 .41076 .40496 .41708 .40484 .41365 .39075 Mtetra
.641 .508 .684 r
.41365 .39075 .41708 .40484 .42342 .4049 .42011 .3868 Mtetra
.621 .468 .653 r
.42011 .3868 .42342 .4049 .42978 .40495 .42657 .38285 Mtetra
.605 .44 .632 r
.42657 .38285 .42978 .40495 .43617 .40483 .43303 .37904 Mtetra
.592 .419 .617 r
.43303 .37904 .43617 .40483 .44259 .40436 .4395 .37549 Mtetra
.581 .404 .607 r
.4395 .37549 .44259 .40436 .44904 .40341 .44597 .37233 Mtetra
.572 .393 .601 r
.44597 .37233 .44904 .40341 .45553 .40187 .45243 .36963 Mtetra
.565 .386 .598 r
.45243 .36963 .45553 .40187 .46204 .39969 .45891 .36743 Mtetra
.559 .381 .597 r
.45891 .36743 .46204 .39969 .46859 .39687 .46538 .36572 Mtetra
.554 .38 .6 r
.46538 .36572 .46859 .39687 .47515 .39346 .47187 .36448 Mtetra
.55 .382 .606 r
.47187 .36448 .47515 .39346 .48174 .38956 .47837 .36362 Mtetra
.548 .388 .616 r
.47837 .36362 .48174 .38956 .48833 .38531 .48489 .36304 Mtetra
.548 .4 .632 r
.48489 .36304 .48833 .38531 .49494 .38088 .49143 .3626 Mtetra
.551 .421 .657 r
.49143 .3626 .49494 .38088 .50155 .37644 .49799 .36215 Mtetra
.559 .455 .693 r
.49799 .36215 .50155 .37644 .50817 .37218 .50457 .36156 Mtetra
.573 .509 .745 r
.50457 .36156 .50817 .37218 .51479 .36825 .51118 .36069 Mtetra
.595 .587 .813 r
.51118 .36069 .51479 .36825 .52143 .36481 .51782 .35943 Mtetra
.624 .678 .881 r
.51782 .35943 .52143 .36481 .52807 .36194 .52447 .35769 Mtetra
.656 .746 .916 r
.52447 .35769 .52807 .36194 .53473 .35969 .53114 .35543 Mtetra
.686 .756 .905 r
.53114 .35543 .53473 .35969 .54141 .35807 .53783 .35266 Mtetra
.699 .708 .855 r
.53783 .35266 .54141 .35807 .54811 .35703 .54452 .34941 Mtetra
.687 .632 .789 r
.54452 .34941 .54811 .35703 .55484 .35647 .55122 .34576 Mtetra
.664 .562 .729 r
.55122 .34576 .55484 .35647 .5616 .35625 .55794 .34183 Mtetra
.641 .507 .684 r
.55794 .34183 .5616 .35625 .56838 .35622 .56466 .33774 Mtetra
.621 .467 .653 r
.56466 .33774 .56838 .35622 .57519 .35618 .57138 .33366 Mtetra
.604 .439 .631 r
.57138 .33366 .57519 .35618 .58203 .35596 .57812 .32971 Mtetra
.591 .418 .616 r
.57812 .32971 .58203 .35596 .58888 .3554 .58488 .32603 Mtetra
.58 .403 .606 r
.58488 .32603 .58888 .3554 .59574 .35434 .59165 .32274 Mtetra
.572 .393 .6 r
.59165 .32274 .59574 .35434 .60261 .35268 .59845 .31991 Mtetra
.565 .386 .598 r
.59845 .31991 .60261 .35268 .60949 .35038 .60527 .31759 Mtetra
.559 .382 .598 r
.60527 .31759 .60949 .35038 .61636 .34744 .61213 .31577 Mtetra
.554 .381 .6 r
.61213 .31577 .61636 .34744 .62323 .3439 .61901 .31442 Mtetra
.551 .383 .607 r
.61901 .31442 .62323 .3439 .6301 .33986 .62594 .31345 Mtetra
.549 .389 .617 r
.62594 .31345 .6301 .33986 .63696 .33546 .63289 .31276 Mtetra
.549 .402 .633 r
.63289 .31276 .63696 .33546 .64382 .33088 .63988 .31222 Mtetra
.553 .422 .657 r
.63988 .31222 .64382 .33088 .65069 .3263 .64689 .31167 Mtetra
.56 .457 .693 r
.64689 .31167 .65069 .3263 .65758 .32189 .65391 .31098 Mtetra
.574 .51 .745 r
.65391 .31098 .65758 .32189 .66449 .31782 .66096 .31 Mtetra
.597 .587 .812 r
.66096 .31 .66449 .31782 .67143 .31424 .668 .30862 Mtetra
.625 .678 .88 r
.668 .30862 .67143 .31424 .67841 .31124 .67505 .30676 Mtetra
.656 .746 .916 r
.67505 .30676 .67841 .31124 .68544 .30887 .68209 .30438 Mtetra
.685 .758 .906 r
.68209 .30438 .68544 .30887 .69252 .30713 .68912 .30147 Mtetra
.698 .709 .857 r
.68912 .30147 .69252 .30713 .69965 .30598 .69614 .29809 Mtetra
.687 .633 .79 r
.69614 .29809 .69965 .30598 .70684 .30531 .70315 .2943 Mtetra
.664 .561 .729 r
.70315 .2943 .70684 .30531 .71407 .30499 .71016 .29022 Mtetra
.64 .506 .684 r
.71016 .29022 .71407 .30499 .72135 .30485 .71716 .28599 Mtetra
.62 .466 .652 r
.71716 .28599 .72135 .30485 .72865 .30471 .72418 .28175 Mtetra
.603 .438 .63 r
.72418 .28175 .72865 .30471 .73597 .30439 .73121 .27766 Mtetra
.59 .418 .616 r
.73121 .27766 .73597 .30439 .74329 .30371 .73828 .27384 Mtetra
.58 .403 .606 r
.73828 .27384 .74329 .30371 .7506 .30254 .74538 .2704 Mtetra
.572 .393 .6 r
.74538 .2704 .7506 .30254 .75789 .30076 .75253 .26744 Mtetra
.565 .386 .598 r
.75253 .26744 .75789 .30076 .76515 .29833 .75974 .26499 Mtetra
.559 .382 .598 r
.75974 .26499 .76515 .29833 .77239 .29525 .76701 .26304 Mtetra
.555 .381 .601 r
.76701 .26304 .77239 .29525 .77958 .29156 .77433 .26157 Mtetra
.552 .384 .607 r
.77433 .26157 .77958 .29156 .78675 .28737 .78171 .26049 Mtetra
.55 .39 .618 r
.78171 .26049 .78675 .28737 .7939 .28283 .78914 .25968 Mtetra
.551 .403 .634 r
.78914 .25968 .7939 .28283 .80104 .27809 .79661 .25903 Mtetra
.686 .518 .652 r
.14986 .46096 .15252 .47761 .1585 .47391 .15626 .45345 Mtetra
.659 .483 .634 r
.15626 .45345 .1585 .47391 .16447 .47035 .1626 .4464 Mtetra
.634 .454 .621 r
.1626 .4464 .16447 .47035 .17042 .46705 .16883 .44021 Mtetra
.611 .429 .611 r
.16883 .44021 .17042 .46705 .17634 .46412 .17494 .43521 Mtetra
.588 .407 .604 r
.17494 .43521 .17634 .46412 .18222 .46164 .1809 .43164 Mtetra
.566 .388 .6 r
.1809 .43164 .18222 .46164 .18806 .45965 .18671 .42963 Mtetra
.543 .371 .598 r
.18671 .42963 .18806 .45965 .19387 .45815 .19237 .42918 Mtetra
.521 .356 .598 r
.19237 .42918 .19387 .45815 .19964 .4571 .1979 .43016 Mtetra
.498 .344 .602 r
.1979 .43016 .19964 .4571 .2054 .45643 .20334 .43235 Mtetra
.474 .334 .611 r
.20334 .43235 .2054 .45643 .21114 .45603 .20872 .43541 Mtetra
.449 .331 .626 r
.20872 .43541 .21114 .45603 .21689 .45576 .21409 .43894 Mtetra
.426 .337 .652 r
.21409 .43894 .21689 .45576 .22267 .4555 .21948 .44249 Mtetra
.407 .361 .695 r
.21948 .44249 .22267 .4555 .22847 .45509 .22495 .4456 Mtetra
.404 .419 .762 r
.22495 .4456 .22847 .45509 .23432 .45441 .23053 .44786 Mtetra
.439 .527 .851 r
.23053 .44786 .23432 .45441 .24022 .45335 .23624 .4489 Mtetra
.531 .67 .926 r
.23624 .4489 .24022 .45335 .24617 .45182 .24211 .44847 Mtetra
.655 .775 .937 r
.24211 .44847 .24617 .45182 .25218 .44979 .24813 .44643 Mtetra
.747 .791 .889 r
.24813 .44643 .25218 .44979 .25825 .44725 .2543 .44278 Mtetra
.779 .743 .82 r
.2543 .44278 .25825 .44725 .26436 .44424 .26059 .43764 Mtetra
.771 .676 .758 r
.26059 .43764 .26436 .44424 .27052 .44085 .26699 .43128 Mtetra
.745 .612 .711 r
.26699 .43128 .27052 .44085 .2767 .43718 .27345 .42405 Mtetra
.715 .559 .676 r
.27345 .42405 .2767 .43718 .28291 .43336 .27994 .41637 Mtetra
.686 .516 .651 r
.27994 .41637 .28291 .43336 .28912 .42954 .28642 .4087 Mtetra
.658 .481 .633 r
.28642 .4087 .28912 .42954 .29533 .42585 .29286 .40149 Mtetra
.633 .452 .62 r
.29286 .40149 .29533 .42585 .30153 .42244 .29924 .39514 Mtetra
.61 .427 .61 r
.29924 .39514 .30153 .42244 .30771 .4194 .30553 .39001 Mtetra
.587 .406 .604 r
.30553 .39001 .30771 .4194 .31388 .41681 .31173 .38632 Mtetra
.566 .388 .6 r
.31173 .38632 .31388 .41681 .32002 .41472 .31783 .38421 Mtetra
.544 .372 .598 r
.31783 .38421 .32002 .41472 .32615 .41312 .32385 .38367 Mtetra
.523 .358 .599 r
.32385 .38367 .32615 .41312 .33227 .41198 .3298 .38458 Mtetra
.502 .348 .604 r
.3298 .38458 .33227 .41198 .33838 .41122 .33571 .38671 Mtetra
.48 .34 .613 r
.33571 .38671 .33838 .41122 .3445 .41073 .34159 .38973 Mtetra
.458 .338 .629 r
.34159 .38973 .3445 .41073 .35062 .41038 .34748 .39321 Mtetra
.437 .346 .655 r
.34748 .39321 .35062 .41038 .35678 .41003 .35341 .39672 Mtetra
.421 .372 .698 r
.35341 .39672 .35678 .41003 .36295 .40954 .35939 .39979 Mtetra
.42 .429 .762 r
.35939 .39979 .36295 .40954 .36917 .40877 .36546 .40199 Mtetra
.453 .532 .848 r
.36546 .40199 .36917 .40877 .37542 .40761 .37161 .40296 Mtetra
.537 .669 .922 r
.37161 .40296 .37542 .40761 .38171 .40598 .37785 .40244 Mtetra
.655 .775 .937 r
.37785 .40244 .38171 .40598 .38804 .40384 .38419 .40029 Mtetra
.747 .796 .892 r
.38419 .40029 .38804 .40384 .3944 .40118 .39061 .39651 Mtetra
.781 .749 .823 r
.39061 .39651 .3944 .40118 .40079 .39806 .3971 .39123 Mtetra
.773 .679 .76 r
.3971 .39123 .40079 .39806 .40721 .39454 .40364 .38471 Mtetra
.746 .613 .711 r
.40364 .38471 .40721 .39454 .41365 .39075 .41021 .37731 Mtetra
.715 .558 .675 r
.41021 .37731 .41365 .39075 .42011 .3868 .41679 .36946 Mtetra
.685 .514 .65 r
.41679 .36946 .42011 .3868 .42657 .38285 .42336 .36161 Mtetra
.657 .479 .631 r
.42336 .36161 .42657 .38285 .43303 .37904 .42991 .35424 Mtetra
.632 .45 .618 r
.42991 .35424 .43303 .37904 .4395 .37549 .43642 .34774 Mtetra
.609 .426 .609 r
.43642 .34774 .4395 .37549 .44597 .37233 .44291 .34246 Mtetra
.587 .405 .603 r
.44291 .34246 .44597 .37233 .45243 .36963 .44936 .33864 Mtetra
.566 .388 .6 r
.44936 .33864 .45243 .36963 .45891 .36743 .45579 .33642 Mtetra
.545 .373 .599 r
.45579 .33642 .45891 .36743 .46538 .36572 .4622 .33578 Mtetra
.525 .361 .601 r
.4622 .33578 .46538 .36572 .47187 .36448 .46861 .33662 Mtetra
.505 .351 .606 r
.46861 .33662 .47187 .36448 .47837 .36362 .47502 .33868 Mtetra
.485 .346 .616 r
.47502 .33868 .47837 .36362 .48489 .36304 .48145 .34164 Mtetra
.465 .346 .632 r
.48145 .34164 .48489 .36304 .49143 .3626 .48792 .34507 Mtetra
.447 .355 .659 r
.48792 .34507 .49143 .3626 .49799 .36215 .49443 .34853 Mtetra
.434 .381 .7 r
.49443 .34853 .49799 .36215 .50457 .36156 .50097 .35154 Mtetra
.435 .437 .762 r
.50097 .35154 .50457 .36156 .51118 .36069 .50756 .35367 Mtetra
.466 .536 .844 r
.50756 .35367 .51118 .36069 .51782 .35943 .51419 .35456 Mtetra
.544 .668 .918 r
.51419 .35456 .51782 .35943 .52447 .35769 .52085 .35394 Mtetra
.655 .775 .937 r
.52085 .35394 .52447 .35769 .53114 .35543 .52753 .35168 Mtetra
.747 .8 .895 r
.52753 .35168 .53114 .35543 .53783 .35266 .53423 .34776 Mtetra
.783 .755 .827 r
.53423 .34776 .53783 .35266 .54452 .34941 .54092 .34233 Mtetra
.776 .683 .762 r
.54092 .34233 .54452 .34941 .55122 .34576 .54761 .33564 Mtetra
.748 .615 .711 r
.54761 .33564 .55122 .34576 .55794 .34183 .55429 .32807 Mtetra
.716 .558 .674 r
.55429 .32807 .55794 .34183 .56466 .33774 .56096 .32004 Mtetra
.685 .513 .648 r
.56096 .32004 .56466 .33774 .57138 .33366 .56761 .31201 Mtetra
.656 .477 .63 r
.56761 .31201 .57138 .33366 .57812 .32971 .57427 .30446 Mtetra
.631 .448 .617 r
.57427 .30446 .57812 .32971 .58488 .32603 .58094 .2978 Mtetra
.607 .424 .608 r
.58094 .2978 .58488 .32603 .59165 .32274 .58763 .29237 Mtetra
.586 .404 .603 r
.58763 .29237 .59165 .32274 .59845 .31991 .59436 .28841 Mtetra
.566 .388 .6 r
.59436 .28841 .59845 .31991 .60527 .31759 .60113 .28607 Mtetra
.546 .374 .599 r
.60113 .28607 .60527 .31759 .61213 .31577 .60796 .28533 Mtetra
.527 .363 .602 r
.60796 .28533 .61213 .31577 .61901 .31442 .61487 .28607 Mtetra
.509 .355 .608 r
.61487 .28607 .61901 .31442 .62594 .31345 .62184 .28806 Mtetra
.49 .351 .618 r
.62184 .28806 .62594 .31345 .63289 .31276 .62887 .29095 Mtetra
.472 .352 .635 r
.62887 .29095 .63289 .31276 .63988 .31222 .63597 .29432 Mtetra
.457 .363 .661 r
.63597 .29432 .63988 .31222 .64689 .31167 .64311 .29771 Mtetra
.446 .39 .702 r
.64311 .29771 .64689 .31167 .65391 .31098 .65027 .30066 Mtetra
.449 .445 .762 r
.65027 .30066 .65391 .31098 .66096 .31 .65744 .30271 Mtetra
.478 .539 .841 r
.65744 .30271 .66096 .31 .668 .30862 .66459 .30351 Mtetra
.55 .667 .915 r
.66459 .30351 .668 .30862 .67505 .30676 .6717 .30278 Mtetra
.655 .775 .937 r
.6717 .30278 .67505 .30676 .68209 .30438 .67875 .30039 Mtetra
.746 .805 .899 r
.67875 .30039 .68209 .30438 .68912 .30147 .68574 .29633 Mtetra
.786 .761 .831 r
.68574 .29633 .68912 .30147 .69614 .29809 .69265 .29074 Mtetra
.778 .688 .764 r
.69265 .29074 .69614 .29809 .70315 .2943 .6995 .28388 Mtetra
.749 .616 .711 r
.6995 .28388 .70315 .2943 .71016 .29022 .70629 .27612 Mtetra
.716 .557 .673 r
.70629 .27612 .71016 .29022 .71716 .28599 .71304 .2679 Mtetra
.684 .511 .646 r
.71304 .2679 .71716 .28599 .72418 .28175 .71979 .25969 Mtetra
.655 .475 .628 r
.71979 .25969 .72418 .28175 .73121 .27766 .72656 .25195 Mtetra
.629 .446 .615 r
.72656 .25195 .73121 .27766 .73828 .27384 .73338 .24512 Mtetra
.606 .423 .607 r
.73338 .24512 .73828 .27384 .74538 .2704 .74029 .23953 Mtetra
.585 .404 .602 r
.74029 .23953 .74538 .2704 .75253 .26744 .74731 .23543 Mtetra
.566 .388 .6 r
.74731 .23543 .75253 .26744 .75974 .26499 .75446 .23295 Mtetra
.547 .375 .6 r
.75446 .23295 .75974 .26499 .76701 .26304 .76176 .2321 Mtetra
.529 .365 .603 r
.76176 .2321 .76701 .26304 .77433 .26157 .7692 .23274 Mtetra
.512 .359 .61 r
.7692 .23274 .77433 .26157 .78171 .26049 .77678 .23464 Mtetra
.495 .356 .621 r
.77678 .23464 .78171 .26049 .78914 .25968 .78448 .23745 Mtetra
.479 .359 .638 r
.78448 .23745 .78914 .25968 .79661 .25903 .79227 .24074 Mtetra
.743 .566 .655 r
.14698 .44641 .14986 .46096 .15626 .45345 .15378 .43529 Mtetra
.71 .527 .64 r
.15378 .43529 .15626 .45345 .1626 .4464 .16048 .42495 Mtetra
.676 .492 .628 r
.16048 .42495 .1626 .4464 .16883 .44021 .167 .41604 Mtetra
.642 .459 .62 r
.167 .41604 .16883 .44021 .17494 .43521 .1733 .40911 Mtetra
.607 .427 .613 r
.1733 .40911 .17494 .43521 .1809 .43164 .17934 .40452 Mtetra
.569 .396 .607 r
.17934 .40452 .1809 .43164 .18671 .42963 .18511 .40249 Mtetra
.527 .364 .603 r
.18511 .40249 .18671 .42963 .19237 .42918 .19063 .40302 Mtetra
.481 .332 .601 r
.19063 .40302 .19237 .42918 .1979 .43016 .19594 .40591 Mtetra
.428 .299 .602 r
.19594 .40591 .1979 .43016 .20334 .43235 .20107 .41078 Mtetra
.364 .263 .605 r
.20107 .41078 .20334 .43235 .20872 .43541 .2061 .41711 Mtetra
.288 .228 .614 r
.2061 .41711 .20872 .43541 .21409 .43894 .21109 .42424 Mtetra
.197 .197 .632 r
.21109 .42424 .21409 .43894 .21948 .44249 .21612 .43141 Mtetra
.096 .184 .666 r
.21612 .43141 .21948 .44249 .22495 .4456 .22126 .4379 Mtetra
.015 .223 .731 r
.22126 .4379 .22495 .4456 .23053 .44786 .22658 .44297 Mtetra
.044 .377 .843 r
.22658 .44297 .23053 .44786 .23624 .4489 .23211 .44605 Mtetra
.288 .656 .97 r
.23211 .44605 .23624 .4489 .24211 .44847 .23789 .44667 Mtetra
.625 .865 .988 r
.23789 .44667 .24211 .44847 .24813 .44643 .24392 .44462 Mtetra
.808 .878 .898 r
.24392 .44462 .24813 .44643 .2543 .44278 .25019 .43989 Mtetra
.853 .809 .807 r
.25019 .43989 .2543 .44278 .26059 .43764 .25667 .43271 Mtetra
.842 .733 .743 r
.25667 .43271 .26059 .43764 .26699 .43128 .26331 .4235 Mtetra
.813 .667 .701 r
.26331 .4235 .26699 .43128 .27345 .42405 .27004 .41286 Mtetra
.78 .612 .673 r
.27004 .41286 .27345 .42405 .27994 .41637 .27682 .4015 Mtetra
.745 .566 .652 r
.27682 .4015 .27994 .41637 .28642 .4087 .28357 .39019 Mtetra
.71 .525 .637 r
.28357 .39019 .28642 .4087 .29286 .40149 .29024 .37965 Mtetra
.676 .489 .626 r
.29024 .37965 .29286 .40149 .29924 .39514 .29679 .37057 Mtetra
.641 .456 .618 r
.29679 .37057 .29924 .39514 .30553 .39001 .3032 .36347 Mtetra
.606 .426 .612 r
.3032 .36347 .30553 .39001 .31173 .38632 .30943 .35876 Mtetra
.569 .396 .607 r
.30943 .35876 .31173 .38632 .31783 .38421 .3155 .35662 Mtetra
.529 .367 .605 r
.3155 .35662 .31783 .38421 .32385 .38367 .32142 .35707 Mtetra
.486 .337 .604 r
.32142 .35707 .32385 .38367 .3298 .38458 .32721 .35991 Mtetra
.437 .308 .606 r
.32721 .35991 .3298 .38458 .33571 .38671 .33292 .36476 Mtetra
.381 .279 .612 r
.33292 .36476 .33571 .38671 .34159 .38973 .33858 .37107 Mtetra
.316 .251 .624 r
.33858 .37107 .34159 .38973 .34748 .39321 .34424 .37819 Mtetra
.24 .229 .646 r
.34424 .37819 .34748 .39321 .35341 .39672 .34994 .38536 Mtetra
.159 .227 .685 r
.34994 .38536 .35341 .39672 .35939 .39979 .35574 .39184 Mtetra
.096 .272 .754 r
.35574 .39184 .35939 .39979 .36546 .40199 .36165 .39689 Mtetra
.121 .415 .862 r
.36165 .39689 .36546 .40199 .37161 .40296 .3677 .39991 Mtetra
.324 .665 .974 r
.3677 .39991 .37161 .40296 .37785 .40244 .37391 .40046 Mtetra
.625 .865 .988 r
.37391 .40046 .37785 .40244 .38419 .40029 .38026 .3983 Mtetra
.808 .888 .902 r
.38026 .3983 .38419 .40029 .39061 .39651 .38674 .39343 Mtetra
.859 .821 .81 r
.38674 .39343 .39061 .39651 .3971 .39123 .39333 .38608 Mtetra
.849 .742 .744 r
.39333 .38608 .3971 .39123 .40364 .38471 .39999 .37668 Mtetra
.819 .672 .7 r
.39999 .37668 .40364 .38471 .41021 .37731 .4067 .36583 Mtetra
.783 .614 .671 r
.4067 .36583 .41021 .37731 .41679 .36946 .41341 .35427 Mtetra
.746 .565 .65 r
.41341 .35427 .41679 .36946 .42336 .36161 .42009 .34274 Mtetra
.71 .524 .635 r
.42009 .34274 .42336 .36161 .42991 .35424 .42673 .33201 Mtetra
.675 .487 .624 r
.42673 .33201 .42991 .35424 .43642 .34774 .43331 .32273 Mtetra
.64 .454 .616 r
.43331 .32273 .43642 .34774 .44291 .34246 .43982 .31547 Mtetra
.605 .424 .611 r
.43982 .31547 .44291 .34246 .44936 .33864 .44626 .31062 Mtetra
.569 .396 .607 r
.44626 .31062 .44936 .33864 .45579 .33642 .45265 .30837 Mtetra
.531 .369 .606 r
.45265 .30837 .45579 .33642 .4622 .33578 .459 .30874 Mtetra
.491 .342 .607 r
.459 .30874 .4622 .33578 .46861 .33662 .46533 .31151 Mtetra
.446 .317 .61 r
.46533 .31151 .46861 .33662 .47502 .33868 .47166 .31632 Mtetra
.396 .292 .618 r
.47166 .31632 .47502 .33868 .48145 .34164 .47801 .32261 Mtetra
.34 .271 .632 r
.47801 .32261 .48145 .34164 .48792 .34507 .4844 .32972 Mtetra
.277 .258 .657 r
.4844 .32972 .48792 .34507 .49443 .34853 .49085 .33688 Mtetra
.212 .263 .699 r
.49085 .33688 .49443 .34853 .50097 .35154 .49735 .34333 Mtetra
.163 .312 .769 r
.49735 .34333 .50097 .35154 .50756 .35367 .50392 .34835 Mtetra
.186 .445 .873 r
.50392 .34835 .50756 .35367 .51419 .35456 .51054 .35131 Mtetra
.356 .673 .976 r
.51054 .35131 .51419 .35456 .52085 .35394 .51721 .35177 Mtetra
.625 .865 .988 r
.51721 .35177 .52085 .35394 .52753 .35168 .52391 .3495 Mtetra
.808 .898 .906 r
.52391 .3495 .52753 .35168 .53423 .34776 .53062 .34448 Mtetra
.865 .834 .814 r
.53062 .34448 .53423 .34776 .54092 .34233 .53732 .33695 Mtetra
.857 .751 .745 r
.53732 .33695 .54092 .34233 .54761 .33564 .544 .32735 Mtetra
.825 .677 .699 r
.544 .32735 .54761 .33564 .55429 .32807 .55066 .31629 Mtetra
.787 .615 .668 r
.55066 .31629 .55429 .32807 .56096 .32004 .55729 .30451 Mtetra
.748 .564 .647 r
.55729 .30451 .56096 .32004 .56761 .31201 .5639 .29277 Mtetra
.71 .522 .632 r
.5639 .29277 .56761 .31201 .57427 .30446 .57049 .28182 Mtetra
.674 .485 .622 r
.57049 .28182 .57427 .30446 .58094 .2978 .57708 .27236 Mtetra
.638 .452 .615 r
.57708 .27236 .58094 .2978 .58763 .29237 .5837 .26493 Mtetra
.604 .423 .61 r
.5837 .26493 .58763 .29237 .59436 .28841 .59037 .25992 Mtetra
.569 .396 .607 r
.59037 .25992 .59436 .28841 .60113 .28607 .5971 .25756 Mtetra
.533 .371 .607 r
.5971 .25756 .60113 .28607 .60796 .28533 .60392 .25782 Mtetra
.495 .347 .609 r
.60392 .25782 .60796 .28533 .61487 .28607 .61083 .26053 Mtetra
.455 .325 .614 r
.61083 .26053 .61487 .28607 .62184 .28806 .61785 .26529 Mtetra
.41 .305 .623 r
.61785 .26529 .62184 .28806 .62887 .29095 .62496 .27154 Mtetra
.362 .289 .639 r
.62496 .27154 .62887 .29095 .63597 .29432 .63215 .27862 Mtetra
.309 .282 .666 r
.63215 .27862 .63597 .29432 .64311 .29771 .63941 .28576 Mtetra
.257 .293 .708 r
.63941 .28576 .64311 .29771 .65027 .30066 .6467 .29217 Mtetra
.22 .344 .778 r
.6467 .29217 .65027 .30066 .65744 .30271 .65399 .29714 Mtetra
.241 .469 .878 r
.65399 .29714 .65744 .30271 .66459 .30351 .66123 .30004 Mtetra
.384 .678 .975 r
.66123 .30004 .66459 .30351 .6717 .30278 .66841 .30041 Mtetra
.625 .865 .988 r
.66841 .30041 .6717 .30278 .67875 .30039 .67548 .298 Mtetra
.807 .908 .91 r
.67548 .298 .67875 .30039 .68574 .29633 .68243 .29283 Mtetra
.872 .848 .817 r
.68243 .29283 .68574 .29633 .69265 .29074 .68925 .28511 Mtetra
.866 .762 .746 r
.68925 .28511 .69265 .29074 .6995 .28388 .69594 .27531 Mtetra
.832 .683 .698 r
.69594 .27531 .6995 .28388 .70629 .27612 .70254 .26403 Mtetra
.791 .617 .666 r
.70254 .26403 .70629 .27612 .71304 .2679 .70907 .25202 Mtetra
.749 .564 .644 r
.70907 .25202 .71304 .2679 .71979 .25969 .71557 .24005 Mtetra
.71 .519 .629 r
.71557 .24005 .71979 .25969 .72656 .25195 .7221 .22889 Mtetra
.673 .482 .619 r
.7221 .22889 .72656 .25195 .73338 .24512 .72871 .21923 Mtetra
.637 .45 .613 r
.72871 .21923 .73338 .24512 .74029 .23953 .73544 .21162 Mtetra
.603 .421 .609 r
.73544 .21162 .74029 .23953 .74731 .23543 .74235 .20646 Mtetra
.569 .396 .607 r
.74235 .20646 .74731 .23543 .75446 .23295 .74945 .20396 Mtetra
.535 .373 .608 r
.74945 .20396 .75446 .23295 .76176 .2321 .75678 .20412 Mtetra
.499 .352 .611 r
.75678 .20412 .76176 .2321 .7692 .23274 .76433 .20675 Mtetra
.463 .333 .618 r
.76433 .20675 .7692 .23274 .77678 .23464 .7721 .21144 Mtetra
.423 .317 .628 r
.7721 .21144 .77678 .23464 .78448 .23745 .78005 .21764 Mtetra
.381 .305 .646 r
.78005 .21764 .78448 .23745 .79227 .24074 .78812 .22468 Mtetra
.8 .62 .658 r
.14374 .43509 .14698 .44641 .15378 .43529 .15093 .42065 Mtetra
.763 .578 .647 r
.15093 .42065 .15378 .43529 .16048 .42495 .15797 .40728 Mtetra
.724 .538 .639 r
.15797 .40728 .16048 .42495 .167 .41604 .16476 .39587 Mtetra
.681 .498 .633 r
.16476 .39587 .167 .41604 .1733 .40911 .17124 .38716 Mtetra
.632 .457 .627 r
.17124 .38716 .1733 .40911 .17934 .40452 .17736 .38164 Mtetra
.575 .412 .622 r
.17736 .38164 .17934 .40452 .18511 .40249 .1831 .3796 Mtetra
.507 .361 .617 r
.1831 .3796 .18511 .40249 .19063 .40302 .1885 .38102 Mtetra
.42 .301 .611 r
.1885 .38102 .19063 .40302 .19594 .40591 .19359 .38565 Mtetra
.306 .227 .6 r
.19359 .38565 .19594 .40591 .20107 .41078 .19844 .393 Mtetra
.152 .133 .581 r
.19844 .393 .20107 .41078 .2061 .41711 .20314 .40234 Mtetra
0 .015 .543 r
.20314 .40234 .2061 .41711 .21109 .42424 .20778 .41279 Mtetra
0 0 .473 r
.20778 .41279 .21109 .42424 .21612 .43141 .21247 .42334 Mtetra
0 0 .371 r
.21247 .42334 .21612 .43141 .22126 .4379 .21731 .43296 Mtetra
.686 .221 0 r
.21731 .43296 .22126 .4379 .22658 .44297 .22237 .44068 Mtetra
.63 .075 0 r
.22237 .44068 .22658 .44297 .23211 .44605 .22773 .44566 Mtetra
.309 0 0 r
.22773 .44566 .23211 .44605 .23789 .44667 .23343 .44728 Mtetra
.385 .847 .842 r
.23343 .44728 .23789 .44667 .24392 .44462 .23948 .44523 Mtetra
.834 .984 .873 r
.23948 .44523 .24392 .44462 .25019 .43989 .24586 .43949 Mtetra
.919 .894 .788 r
.24586 .43949 .25019 .43989 .25667 .43271 .25252 .43037 Mtetra
.909 .802 .729 r
.25252 .43037 .25667 .43271 .26331 .4235 .25939 .41849 Mtetra
.879 .73 .693 r
.25939 .41849 .26331 .4235 .27004 .41286 .2664 .40468 Mtetra
.843 .672 .67 r
.2664 .40468 .27004 .41286 .27682 .4015 .27345 .38992 Mtetra
.805 .622 .655 r
.27345 .38992 .27682 .4015 .28357 .39019 .28047 .37523 Mtetra
.765 .578 .644 r
.28047 .37523 .28357 .39019 .29024 .37965 .28737 .36163 Mtetra
.724 .536 .637 r
.28737 .36163 .29024 .37965 .29679 .37057 .29409 .35003 Mtetra
.68 .496 .631 r
.29409 .35003 .29679 .37057 .3032 .36347 .30061 .34114 Mtetra
.631 .455 .626 r
.30061 .34114 .3032 .36347 .30943 .35876 .30688 .33549 Mtetra
.575 .412 .622 r
.30688 .33549 .30943 .35876 .3155 .35662 .31293 .33333 Mtetra
.51 .364 .619 r
.31293 .33333 .3155 .35662 .32142 .35707 .31875 .33468 Mtetra
.431 .311 .615 r
.31875 .33468 .32142 .35707 .32721 .35991 .3244 .33928 Mtetra
.331 .248 .61 r
.3244 .33928 .32721 .35991 .33292 .36476 .32992 .34663 Mtetra
.201 .172 .6 r
.32992 .34663 .33292 .36476 .33858 .37107 .33537 .35598 Mtetra
.03 .081 .582 r
.33537 .35598 .33858 .37107 .34424 .37819 .34081 .36646 Mtetra
0 0 .546 r
.34081 .36646 .34424 .37819 .34994 .38536 .34631 .37704 Mtetra
0 0 .487 r
.34631 .37704 .34994 .38536 .35574 .39184 .35192 .38669 Mtetra
0 0 .427 r
.35192 .38669 .35574 .39184 .36165 .39689 .35769 .39441 Mtetra
.539 0 0 r
.35769 .39441 .36165 .39689 .3677 .39991 .36365 .39936 Mtetra
.24 0 0 r
.36365 .39936 .3677 .39991 .37391 .40046 .36982 .40092 Mtetra
.385 .847 .842 r
.36982 .40092 .37391 .40046 .38026 .3983 .37619 .39876 Mtetra
.824 .992 .865 r
.37619 .39876 .38026 .3983 .38674 .39343 .38274 .39286 Mtetra
.926 .911 .785 r
.38274 .39286 .38674 .39343 .39333 .38608 .38943 .38356 Mtetra
.921 .817 .726 r
.38943 .38356 .39333 .38608 .39999 .37668 .39623 .37146 Mtetra
.89 .74 .689 r
.39623 .37146 .39999 .37668 .4067 .36583 .40307 .35741 Mtetra
.851 .677 .666 r
.40307 .35741 .4067 .36583 .41341 .35427 .40992 .34239 Mtetra
.81 .624 .651 r
.40992 .34239 .41341 .35427 .42009 .34274 .41673 .32746 Mtetra
.768 .578 .641 r
.41673 .32746 .42009 .34274 .42673 .33201 .42346 .31363 Mtetra
.725 .535 .634 r
.42346 .31363 .42673 .33201 .43331 .32273 .43011 .30182 Mtetra
.679 .494 .629 r
.43011 .30182 .43331 .32273 .43982 .31547 .43665 .29275 Mtetra
.63 .453 .625 r
.43665 .29275 .43982 .31547 .44626 .31062 .44309 .28695 Mtetra
.575 .412 .622 r
.44309 .28695 .44626 .31062 .45265 .30837 .44945 .28468 Mtetra
.513 .368 .621 r
.44945 .28468 .45265 .30837 .459 .30874 .45575 .28595 Mtetra
.44 .32 .619 r
.45575 .28595 .459 .30874 .46533 .31151 .462 .29051 Mtetra
.352 .267 .618 r
.462 .29051 .46533 .31151 .47166 .31632 .46825 .29783 Mtetra
.242 .206 .616 r
.46825 .29783 .47166 .31632 .47801 .32261 .47453 .3072 Mtetra
.103 .137 .611 r
.47453 .3072 .47801 .32261 .4844 .32972 .48085 .31769 Mtetra
0 .063 .6 r
.48085 .31769 .4844 .32972 .49085 .33688 .48723 .32829 Mtetra
0 .001 .577 r
.48723 .32829 .49085 .33688 .49735 .34333 .4937 .33796 Mtetra
0 0 .551 r
.4937 .33796 .49735 .34333 .50392 .34835 .50024 .34567 Mtetra
.428 0 0 r
.50024 .34567 .50392 .34835 .51054 .35131 .50686 .35059 Mtetra
.167 0 0 r
.50686 .35059 .51054 .35131 .51721 .35177 .51354 .35207 Mtetra
.385 .847 .842 r
.51354 .35207 .51721 .35177 .52391 .3495 .52026 .34979 Mtetra
.81 .997 .853 r
.52026 .34979 .52391 .3495 .53062 .34448 .52699 .34373 Mtetra
.932 .929 .779 r
.52699 .34373 .53062 .34448 .53732 .33695 .53371 .33423 Mtetra
.934 .833 .721 r
.53371 .33423 .53732 .33695 .544 .32735 .54041 .3219 Mtetra
.902 .751 .685 r
.54041 .3219 .544 .32735 .55066 .31629 .54706 .3076 Mtetra
.86 .683 .662 r
.54706 .3076 .55066 .31629 .55729 .30451 .55367 .29233 Mtetra
.816 .627 .647 r
.55367 .29233 .55729 .30451 .5639 .29277 .56024 .27715 Mtetra
.771 .577 .637 r
.56024 .27715 .5639 .29277 .57049 .28182 .56678 .26308 Mtetra
.725 .533 .631 r
.56678 .26308 .57049 .28182 .57708 .27236 .57333 .25105 Mtetra
.678 .491 .626 r
.57333 .25105 .57708 .27236 .5837 .26493 .57989 .24179 Mtetra
.629 .451 .624 r
.57989 .24179 .5837 .26493 .59037 .25992 .58651 .23584 Mtetra
.575 .412 .622 r
.58651 .23584 .59037 .25992 .5971 .25756 .59321 .23345 Mtetra
.516 .371 .622 r
.59321 .23345 .5971 .25756 .60392 .25782 .60002 .23464 Mtetra
.45 .329 .623 r
.60002 .23464 .60392 .25782 .61083 .26053 .60694 .23913 Mtetra
.372 .284 .625 r
.60694 .23913 .61083 .26053 .61785 .26529 .61399 .24643 Mtetra
.279 .235 .629 r
.61399 .24643 .61785 .26529 .62496 .27154 .62117 .25578 Mtetra
.165 .183 .633 r
.62117 .25578 .62496 .27154 .63215 .27862 .62846 .26628 Mtetra
.027 .131 .638 r
.62846 .26628 .63215 .27862 .63941 .28576 .63582 .27689 Mtetra
0 .092 .643 r
.63582 .27689 .63941 .28576 .6467 .29217 .64323 .28656 Mtetra
0 .098 .649 r
.64323 .28656 .6467 .29217 .65399 .29714 .65063 .29425 Mtetra
0 .211 .672 r
.65063 .29425 .65399 .29714 .66123 .30004 .65797 .29912 Mtetra
0 .488 .746 r
.65797 .29912 .66123 .30004 .66841 .30041 .66521 .30051 Mtetra
.385 .847 .842 r
.66521 .30051 .66841 .30041 .67548 .298 .6723 .2981 Mtetra
.791 .999 .837 r
.6723 .2981 .67548 .298 .68243 .29283 .67922 .29188 Mtetra
.936 .947 .769 r
.67922 .29188 .68243 .29283 .68925 .28511 .68597 .28217 Mtetra
.947 .85 .714 r
.68597 .28217 .68925 .28511 .69594 .27531 .69254 .26961 Mtetra
.915 .763 .678 r
.69254 .26961 .69594 .27531 .70254 .26403 .69897 .25505 Mtetra
.87 .69 .656 r
.69897 .25505 .70254 .26403 .70907 .25202 .7053 .23952 Mtetra
.822 .629 .642 r
.7053 .23952 .70907 .25202 .71557 .24005 .7116 .22408 Mtetra
.774 .577 .633 r
.7116 .22408 .71557 .24005 .7221 .22889 .71792 .20977 Mtetra
.726 .531 .627 r
.71792 .20977 .7221 .22889 .72871 .21923 .72434 .19752 Mtetra
.677 .489 .624 r
.72434 .19752 .72871 .21923 .73544 .21162 .73093 .18807 Mtetra
.627 .449 .622 r
.73093 .18807 .73544 .21162 .74235 .20646 .73773 .18195 Mtetra
.575 .412 .622 r
.73773 .18195 .74235 .20646 .74945 .20396 .7448 .17943 Mtetra
.52 .374 .624 r
.7448 .17943 .74945 .20396 .75678 .20412 .75216 .18052 Mtetra
.458 .337 .627 r
.75216 .18052 .75678 .20412 .76433 .20675 .75982 .18494 Mtetra
.39 .299 .632 r
.75982 .18494 .76433 .20675 .7721 .21144 .76775 .1922 Mtetra
.31 .26 .639 r
.76775 .1922 .7721 .21144 .78005 .21764 .77593 .20153 Mtetra
.217 .222 .65 r
.77593 .20153 .78005 .21764 .78812 .22468 .78428 .21201 Mtetra
.858 .68 .661 r
.14001 .4278 .14374 .43509 .15093 .42065 .14757 .41035 Mtetra
.821 .638 .655 r
.14757 .41035 .15093 .42065 .15797 .40728 .15494 .39426 Mtetra
.779 .597 .653 r
.15494 .39426 .15797 .40728 .16476 .39587 .16199 .38062 Mtetra
.73 .553 .652 r
.16199 .38062 .16476 .39587 .17124 .38716 .16864 .37033 Mtetra
.668 .503 .651 r
.16864 .37033 .17124 .38716 .17736 .38164 .17483 .36399 Mtetra
.587 .441 .651 r
.17483 .36399 .17736 .38164 .1831 .3796 .18057 .36192 Mtetra
.472 .36 .645 r
.18057 .36192 .1831 .3796 .1885 .38102 .18586 .36414 Mtetra
.3 .244 .626 r
.18586 .36414 .1885 .38102 .19359 .38565 .19076 .37033 Mtetra
.033 .071 .568 r
.19076 .37033 .19359 .38565 .19844 .393 .19536 .37989 Mtetra
0 0 .429 r
.19536 .37989 .19844 .393 .20314 .40234 .19976 .39194 Mtetra
.68 .377 0 r
.19976 .39194 .20314 .40234 .20778 .41279 .20408 .40538 Mtetra
.86 .478 0 r
.20408 .40538 .20778 .41279 .21247 .42334 .20845 .41898 Mtetra
.898 .481 .111 r
.20845 .41898 .21247 .42334 .21731 .43296 .213 .43146 Mtetra
.861 .422 .16 r
.213 .43146 .21731 .43296 .22237 .44068 .21784 .44159 Mtetra
.766 .301 .144 r
.21784 .44159 .22237 .44068 .22773 .44566 .22305 .44831 Mtetra
.563 .064 .029 r
.22305 .44831 .22773 .44566 .23343 .44728 .22868 .45085 Mtetra
.059 0 0 r
.22868 .45085 .23343 .44728 .23948 .44523 .23475 .44879 Mtetra
.69 .947 .672 r
.23475 .44879 .23948 .44523 .24586 .43949 .24123 .44212 Mtetra
.943 .96 .726 r
.24123 .44212 .24586 .43949 .25252 .43037 .24807 .43125 Mtetra
.962 .871 .7 r
.24807 .43125 .25252 .43037 .25939 .41849 .25518 .41694 Mtetra
.938 .796 .677 r
.25518 .41694 .25939 .41849 .2664 .40468 .26245 .40025 Mtetra
.904 .737 .664 r
.26245 .40025 .2664 .40468 .27345 .38992 .26977 .38239 Mtetra
.867 .687 .656 r
.26977 .38239 .27345 .38992 .28047 .37523 .27704 .36467 Mtetra
.827 .641 .651 r
.27704 .36467 .28047 .37523 .28737 .36163 .28415 .34833 Mtetra
.782 .597 .65 r
.28415 .34833 .28737 .36163 .29409 .35003 .29105 .33447 Mtetra
.73 .552 .65 r
.29105 .33447 .29409 .35003 .30061 .34114 .29767 .32398 Mtetra
.667 .501 .65 r
.29767 .32398 .30061 .34114 .30688 .33549 .304 .31749 Mtetra
.587 .441 .651 r
.304 .31749 .30688 .33549 .31293 .33333 .31002 .31532 Mtetra
.479 .366 .648 r
.31002 .31532 .31293 .33333 .31875 .33468 .31577 .31748 Mtetra
.326 .265 .635 r
.31577 .31748 .31875 .33468 .3244 .33928 .32129 .32365 Mtetra
.104 .125 .597 r
.32129 .32365 .3244 .33928 .32992 .34663 .32665 .33322 Mtetra
0 0 .506 r
.32665 .33322 .32992 .34663 .33537 .35598 .3319 .34531 Mtetra
0 0 .343 r
.3319 .34531 .33537 .35598 .34081 .36646 .33714 .35881 Mtetra
.767 .39 0 r
.33714 .35881 .34081 .36646 .34631 .37704 .34245 .37248 Mtetra
.856 .422 0 r
.34245 .37248 .34631 .37704 .35192 .38669 .3479 .38502 Mtetra
.841 .376 .066 r
.3479 .38502 .35192 .38669 .35769 .39441 .35354 .39518 Mtetra
.748 .257 .069 r
.35354 .39518 .35769 .39441 .36365 .39936 .35942 .40189 Mtetra
.538 .022 0 r
.35942 .40189 .36365 .39936 .36982 .40092 .36556 .40437 Mtetra
.059 0 0 r
.36556 .40437 .36982 .40092 .37619 .39876 .37195 .4022 Mtetra
.639 .914 .619 r
.37195 .4022 .37619 .39876 .38274 .39286 .37857 .39537 Mtetra
.934 .968 .698 r
.37857 .39537 .38274 .39286 .38943 .38356 .38537 .38429 Mtetra
.973 .887 .684 r
.38537 .38429 .38943 .38356 .39623 .37146 .3923 .36973 Mtetra
.952 .81 .667 r
.3923 .36973 .39623 .37146 .40307 .35741 .39929 .35276 Mtetra
.917 .747 .656 r
.39929 .35276 .40307 .35741 .40992 .34239 .40628 .33462 Mtetra
.878 .693 .649 r
.40628 .33462 .40992 .34239 .41673 .32746 .41321 .31662 Mtetra
.834 .645 .647 r
.41321 .31662 .41673 .32746 .42346 .31363 .42005 .30002 Mtetra
.786 .598 .646 r
.42005 .30002 .42346 .31363 .43011 .30182 .42677 .28593 Mtetra
.731 .55 .647 r
.42677 .28593 .43011 .30182 .43665 .29275 .43335 .27525 Mtetra
.667 .499 .649 r
.43335 .27525 .43665 .29275 .44309 .28695 .4398 .26861 Mtetra
.587 .441 .651 r
.4398 .26861 .44309 .28695 .44945 .28468 .44614 .26632 Mtetra
.485 .372 .65 r
.44614 .26632 .44945 .28468 .45575 .28595 .4524 .26841 Mtetra
.349 .284 .642 r
.4524 .26841 .45575 .28595 .462 .29051 .45859 .27455 Mtetra
.163 .171 .619 r
.45859 .27455 .462 .29051 .46825 .29783 .46477 .28412 Mtetra
0 .024 .564 r
.46477 .28412 .46825 .29783 .47453 .3072 .47097 .29624 Mtetra
0 0 .455 r
.47097 .29624 .47453 .3072 .48085 .31769 .47723 .30979 Mtetra
0 0 .3 r
.47723 .30979 .48085 .31769 .48723 .32829 .48356 .32351 Mtetra
.782 .34 0 r
.48356 .32351 .48723 .32829 .4937 .33796 .48999 .33609 Mtetra
.803 .314 0 r
.48999 .33609 .4937 .33796 .50024 .34567 .49652 .34627 Mtetra
.721 .203 0 r
.49652 .34627 .50024 .34567 .50686 .35059 .50314 .35297 Mtetra
.509 0 0 r
.50314 .35297 .50686 .35059 .51354 .35207 .50983 .35538 Mtetra
.059 0 0 r
.50983 .35538 .51354 .35207 .52026 .34979 .51658 .35309 Mtetra
.579 .871 .56 r
.51658 .35309 .52026 .34979 .52699 .34373 .52334 .34609 Mtetra
.913 .967 .659 r
.52334 .34609 .52699 .34373 .53371 .33423 .53009 .33479 Mtetra
.98 .903 .662 r
.53009 .33479 .53371 .33423 .54041 .3219 .53681 .31997 Mtetra
.967 .826 .652 r
.53681 .31997 .54041 .3219 .54706 .3076 .54347 .30272 Mtetra
.932 .759 .645 r
.54347 .30272 .54706 .3076 .55367 .29233 .55008 .2843 Mtetra
.889 .701 .642 r
.55008 .2843 .55367 .29233 .56024 .27715 .55663 .26602 Mtetra
.842 .648 .641 r
.55663 .26602 .56024 .27715 .56678 .26308 .56315 .24915 Mtetra
.79 .599 .642 r
.56315 .24915 .56678 .26308 .57333 .25105 .56966 .23483 Mtetra
.732 .549 .645 r
.56966 .23483 .57333 .25105 .57989 .24179 .5762 .22395 Mtetra
.666 .498 .648 r
.5762 .22395 .57989 .24179 .58651 .23584 .58279 .21714 Mtetra
.587 .441 .651 r
.58279 .21714 .58651 .23584 .59321 .23345 .58946 .21473 Mtetra
.491 .377 .652 r
.58946 .21473 .59321 .23345 .60002 .23464 .59626 .21674 Mtetra
.37 .302 .649 r
.59626 .21674 .60002 .23464 .60694 .23913 .6032 .22283 Mtetra
.214 .209 .637 r
.6032 .22283 .60694 .23913 .61399 .24643 .61029 .2324 Mtetra
.013 .096 .606 r
.61029 .2324 .61399 .24643 .62117 .25578 .61753 .24453 Mtetra
0 0 .542 r
.61753 .24453 .62117 .25578 .62846 .26628 .6249 .25812 Mtetra
0 0 .435 r
.6249 .25812 .62846 .26628 .63582 .27689 .63237 .27188 Mtetra
.67 .236 0 r
.63237 .27188 .63582 .27689 .64323 .28656 .63988 .28448 Mtetra
.739 .232 0 r
.63988 .28448 .64323 .28656 .65063 .29425 .64738 .29467 Mtetra
.68 .135 0 r
.64738 .29467 .65063 .29425 .65797 .29912 .65482 .30134 Mtetra
.475 0 0 r
.65482 .30134 .65797 .29912 .66521 .30051 .66212 .30368 Mtetra
.059 0 0 r
.66212 .30368 .66521 .30051 .6723 .2981 .66924 .30126 Mtetra
.513 .819 .494 r
.66924 .30126 .6723 .2981 .67922 .29188 .67615 .29407 Mtetra
.876 .953 .604 r
.67615 .29407 .67922 .29188 .68597 .28217 .68284 .28254 Mtetra
.98 .914 .629 r
.68284 .28254 .68597 .28217 .69254 .26961 .68931 .26746 Mtetra
.981 .841 .631 r
.68931 .26746 .69254 .26961 .69897 .25505 .6956 .24993 Mtetra
.948 .771 .631 r
.6956 .24993 .69897 .25505 .7053 .23952 .70178 .23121 Mtetra
.902 .709 .632 r
.70178 .23121 .7053 .23952 .7116 .22408 .7079 .21265 Mtetra
.851 .653 .634 r
.7079 .21265 .7116 .22408 .71792 .20977 .71406 .19551 Mtetra
.794 .6 .638 r
.71406 .19551 .71792 .20977 .72434 .19752 .72033 .18095 Mtetra
.733 .548 .642 r
.72033 .18095 .72434 .19752 .73093 .18807 .72679 .16986 Mtetra
.665 .496 .646 r
.72679 .16986 .73093 .18807 .73773 .18195 .73352 .16288 Mtetra
.587 .441 .651 r
.73352 .16288 .73773 .18195 .7448 .17943 .74057 .16034 Mtetra
.497 .382 .654 r
.74057 .16034 .7448 .17943 .75216 .18052 .74796 .16225 Mtetra
.389 .317 .654 r
.74796 .16225 .75216 .18052 .75982 .18494 .75572 .16829 Mtetra
.257 .242 .65 r
.75572 .16829 .75982 .18494 .76775 .1922 .76381 .17783 Mtetra
.095 .156 .636 r
.76381 .17783 .76775 .1922 .77593 .20153 .7722 .18996 Mtetra
0 .058 .605 r
.7722 .18996 .77593 .20153 .78428 .21201 .7808 .20356 Mtetra
.914 .744 .658 r
.13576 .42489 .14001 .4278 .14757 .41035 .14366 .40482 Mtetra
.882 .707 .66 r
.14366 .40482 .14757 .41035 .15494 .39426 .15132 .38637 Mtetra
.843 .67 .667 r
.15132 .38637 .15494 .39426 .16199 .38062 .15861 .3708 Mtetra
.794 .629 .677 r
.15861 .3708 .16199 .38062 .16864 .37033 .16542 .35913 Mtetra
.724 .577 .69 r
.16542 .35913 .16864 .37033 .17483 .36399 .1717 .35208 Mtetra
.609 .501 .705 r
.1717 .35208 .17483 .36399 .18057 .36192 .17742 .35 Mtetra
.393 .362 .705 r
.17742 .35 .18057 .36192 .18586 .36414 .18263 .35291 Mtetra
0 .086 .612 r
.18263 .35291 .18586 .36414 .19076 .37033 .18737 .36045 Mtetra
0 0 .304 r
.18737 .36045 .19076 .37033 .19536 .37989 .19174 .37193 Mtetra
.871 .503 .014 r
.19174 .37193 .19536 .37989 .19976 .39194 .19588 .38633 Mtetra
.932 .553 .186 r
.19588 .38633 .19976 .39194 .20408 .40538 .19992 .40239 Mtetra
.923 .544 .271 r
.19992 .40239 .20408 .40538 .20845 .41898 .20402 .41866 Mtetra
.889 .509 .31 r
.20402 .41866 .20845 .41898 .213 .43146 .20832 .43366 Mtetra
.837 .451 .32 r
.20832 .43366 .213 .43146 .21784 .44159 .21295 .44591 Mtetra
.755 .357 .299 r
.21295 .44591 .21784 .44159 .22305 .44831 .21802 .45417 Mtetra
.605 .189 .227 r
.21802 .45417 .22305 .44831 .22868 .45085 .2236 .45752 Mtetra
.27 0 .037 r
.2236 .45752 .22868 .45085 .23475 .44879 .2297 .45546 Mtetra
0 0 0 r
.2297 .45546 .23475 .44879 .24123 .44212 .23628 .44797 Mtetra
.878 .949 .594 r
.23628 .44797 .24123 .44212 .24807 .43125 .24329 .43555 Mtetra
.979 .916 .642 r
.24329 .43555 .24807 .43125 .25518 .41694 .25062 .41909 Mtetra
.979 .853 .646 r
.25062 .41909 .25518 .41694 .26245 .40025 .25814 .39986 Mtetra
.956 .8 .646 r
.25814 .39986 .26245 .40025 .26977 .38239 .26571 .37931 Mtetra
.927 .755 .649 r
.26571 .37931 .26977 .38239 .27704 .36467 .27322 .35893 Mtetra
.893 .715 .654 r
.27322 .35893 .27704 .36467 .28415 .34833 .28055 .3402 Mtetra
.851 .675 .663 r
.28055 .3402 .28415 .34833 .29105 .33447 .28761 .32439 Mtetra
.798 .631 .675 r
.28761 .32439 .29105 .33447 .29767 .32398 .29434 .31252 Mtetra
.724 .577 .69 r
.29434 .31252 .29767 .32398 .304 .31749 .30071 .30531 Mtetra
.609 .501 .705 r
.30071 .30531 .304 .31749 .31002 .31532 .30673 .30313 Mtetra
.41 .374 .708 r
.30673 .30313 .31002 .31532 .31577 .31748 .31242 .30598 Mtetra
.053 .147 .644 r
.31242 .30598 .31577 .31748 .32129 .32365 .31784 .31351 Mtetra
0 0 .423 r
.31784 .31351 .32129 .32365 .32665 .33322 .32304 .32502 Mtetra
.78 .417 0 r
.32304 .32502 .32665 .33322 .3319 .34531 .32814 .33948 Mtetra
.899 .504 .076 r
.32814 .33948 .3319 .34531 .33714 .35881 .3332 .35563 Mtetra
.914 .513 .188 r
.3332 .35563 .33714 .35881 .34245 .37248 .33834 .372 Mtetra
.888 .485 .245 r
.33834 .372 .34245 .37248 .3479 .38502 .34364 .38708 Mtetra
.836 .427 .267 r
.34364 .38708 .3479 .38502 .35354 .39518 .34917 .39939 Mtetra
.75 .332 .257 r
.34917 .39939 .35354 .39518 .35942 .40189 .35498 .40766 Mtetra
.593 .164 .197 r
.35498 .40766 .35942 .40189 .36556 .40437 .3611 .41096 Mtetra
.27 0 .037 r
.3611 .41096 .36556 .40437 .37195 .4022 .36752 .40879 Mtetra
0 0 0 r
.36752 .40879 .37195 .4022 .37857 .39537 .37422 .40113 Mtetra
.825 .919 .526 r
.37422 .40113 .37857 .39537 .38537 .38429 .38113 .38847 Mtetra
.972 .921 .602 r
.38113 .38847 .38537 .38429 .3923 .36973 .38819 .37174 Mtetra
.989 .867 .621 r
.38819 .37174 .3923 .36973 .39929 .35276 .39532 .35221 Mtetra
.971 .814 .629 r
.39532 .35221 .39929 .35276 .40628 .33462 .40245 .33134 Mtetra
.942 .767 .636 r
.40245 .33134 .40628 .33462 .41321 .31662 .40951 .31066 Mtetra
.905 .724 .646 r
.40951 .31066 .41321 .31662 .42005 .30002 .41646 .29165 Mtetra
.86 .681 .658 r
.41646 .29165 .42005 .30002 .42677 .28593 .42326 .27558 Mtetra
.803 .634 .672 r
.42326 .27558 .42677 .28593 .43335 .27525 .42989 .26351 Mtetra
.725 .577 .689 r
.42989 .26351 .43335 .27525 .4398 .26861 .43637 .25613 Mtetra
.609 .501 .705 r
.43637 .25613 .4398 .26861 .44614 .26632 .4427 .25384 Mtetra
.424 .384 .71 r
.4427 .25384 .44614 .26632 .4524 .26841 .44892 .25663 Mtetra
.125 .197 .668 r
.44892 .25663 .4524 .26841 .45859 .27455 .45507 .26414 Mtetra
0 0 .518 r
.45507 .26414 .45859 .27455 .46477 .28412 .46119 .27567 Mtetra
.652 .307 0 r
.46119 .27567 .46477 .28412 .47097 .29624 .46733 .29018 Mtetra
.835 .432 0 r
.46733 .29018 .47097 .29624 .47723 .30979 .47353 .3064 Mtetra
.889 .467 .082 r
.47353 .3064 .47723 .30979 .48356 .32351 .47982 .32286 Mtetra
.879 .45 .163 r
.47982 .32286 .48356 .32351 .48999 .33609 .48621 .338 Mtetra
.831 .397 .203 r
.48621 .338 .48999 .33609 .49652 .34627 .49273 .35036 Mtetra
.741 .301 .206 r
.49273 .35036 .49652 .34627 .50314 .35297 .49935 .35863 Mtetra
.58 .137 .163 r
.49935 .35863 .50314 .35297 .50983 .35538 .50607 .36188 Mtetra
.27 0 .037 r
.50607 .36188 .50983 .35538 .51658 .35309 .51284 .35958 Mtetra
0 0 0 r
.51284 .35958 .51658 .35309 .52334 .34609 .51965 .35174 Mtetra
.752 .868 .441 r
.51965 .35174 .52334 .34609 .53009 .33479 .52644 .33884 Mtetra
.95 .915 .546 r
.52644 .33884 .53009 .33479 .53681 .31997 .5332 .32183 Mtetra
.993 .877 .585 r
.5332 .32183 .53681 .31997 .54347 .30272 .53989 .30199 Mtetra
.985 .827 .605 r
.53989 .30199 .54347 .30272 .55008 .2843 .54651 .2808 Mtetra
.957 .779 .62 r
.54651 .2808 .55008 .2843 .55663 .26602 .55308 .25982 Mtetra
.919 .733 .635 r
.55308 .25982 .55663 .26602 .56315 .24915 .55959 .24051 Mtetra
.87 .687 .652 r
.55959 .24051 .56315 .24915 .56966 .23483 .56609 .2242 Mtetra
.808 .637 .67 r
.56609 .2242 .56966 .23483 .5762 .22395 .57261 .21191 Mtetra
.725 .577 .689 r
.57261 .21191 .5762 .22395 .58279 .21714 .57918 .20436 Mtetra
.609 .501 .705 r
.57918 .20436 .58279 .21714 .58946 .21473 .58585 .20195 Mtetra
.438 .394 .712 r
.58585 .20195 .58946 .21473 .59626 .21674 .59265 .20466 Mtetra
.185 .238 .685 r
.59265 .20466 .59626 .21674 .6032 .22283 .59961 .21214 Mtetra
0 .03 .589 r
.59961 .21214 .6032 .22283 .61029 .2324 .60674 .22367 Mtetra
0 0 .411 r
.60674 .22367 .61029 .2324 .61753 .24453 .61404 .23822 Mtetra
.731 .334 0 r
.61404 .23822 .61753 .24453 .6249 .25812 .62148 .2545 Mtetra
.837 .399 0 r
.62148 .2545 .6249 .25812 .63237 .27188 .62903 .27102 Mtetra
.856 .4 .059 r
.62903 .27102 .63237 .27188 .63988 .28448 .63664 .28623 Mtetra
.819 .356 .122 r
.63664 .28623 .63988 .28448 .64738 .29467 .64425 .29861 Mtetra
.729 .264 .147 r
.64425 .29861 .64738 .29467 .65482 .30134 .65177 .30687 Mtetra
.564 .107 .126 r
.65177 .30687 .65482 .30134 .66212 .30368 .65913 .31005 Mtetra
.27 0 .037 r
.65913 .31005 .66212 .30368 .66924 .30126 .6663 .30763 Mtetra
0 0 0 r
.6663 .30763 .66924 .30126 .67615 .29407 .67321 .29959 Mtetra
.658 .796 .343 r
.67321 .29959 .67615 .29407 .68284 .28254 .67986 .28645 Mtetra
.906 .89 .47 r
.67986 .28645 .68284 .28254 .68931 .26746 .68626 .26915 Mtetra
.987 .879 .534 r
.68626 .26915 .68931 .26746 .6956 .24993 .69246 .24899 Mtetra
.996 .839 .571 r
.69246 .24899 .6956 .24993 .70178 .23121 .69851 .22748 Mtetra
.973 .792 .598 r
.69851 .22748 .70178 .23121 .7079 .21265 .7045 .20618 Mtetra
.934 .744 .622 r
.7045 .20618 .7079 .21265 .71406 .19551 .71053 .18659 Mtetra
.882 .694 .645 r
.71053 .18659 .71406 .19551 .72033 .18095 .71668 .17002 Mtetra
.814 .64 .667 r
.71668 .17002 .72033 .18095 .72679 .16986 .72306 .15751 Mtetra
.726 .577 .688 r
.72306 .15751 .72679 .16986 .73352 .16288 .72974 .14979 Mtetra
.609 .501 .705 r
.72974 .14979 .73352 .16288 .74057 .16034 .73677 .14724 Mtetra
.45 .402 .713 r
.73677 .14724 .74057 .16034 .74796 .16225 .74421 .14986 Mtetra
.236 .273 .698 r
.74421 .14986 .74796 .16225 .75572 .16829 .75206 .15729 Mtetra
0 .111 .639 r
.75206 .15729 .75572 .16829 .76381 .17783 .76029 .16881 Mtetra
0 0 .523 r
.76029 .16881 .76381 .17783 .7722 .18996 .76887 .18339 Mtetra
0 0 .363 r
.76887 .18339 .7722 .18996 .7808 .20356 .77769 .19971 Mtetra
.959 .804 .645 r
.13096 .42631 .13576 .42489 .14366 .40482 .13916 .40405 Mtetra
.938 .778 .657 r
.13916 .40405 .14366 .40482 .15132 .38637 .14709 .38363 Mtetra
.912 .755 .674 r
.14709 .38363 .15132 .38637 .15861 .3708 .15459 .36645 Mtetra
.874 .733 .703 r
.15459 .36645 .15861 .3708 .16542 .35913 .16155 .35365 Mtetra
.809 .705 .75 r
.16155 .35365 .16542 .35913 .1717 .35208 .1679 .346 Mtetra
.649 .639 .826 r
.1679 .346 .1717 .35208 .17742 .35 .17363 .34391 Mtetra
.072 .325 .804 r
.17363 .34391 .17742 .35 .18263 .35291 .17877 .3474 Mtetra
.751 .311 0 r
.17877 .3474 .18263 .35291 .18737 .36045 .18338 .35606 Mtetra
.912 .508 .156 r
.18338 .35606 .18737 .36045 .19174 .37193 .18757 .36913 Mtetra
.922 .548 .286 r
.18757 .36913 .19174 .37193 .19588 .38633 .19149 .38549 Mtetra
.908 .549 .345 r
.19149 .38549 .19588 .38633 .19992 .40239 .1953 .40374 Mtetra
.885 .532 .374 r
.1953 .40374 .19992 .40239 .20402 .41866 .19916 .42226 Mtetra
.853 .501 .386 r
.19916 .42226 .20402 .41866 .20832 .43366 .20325 .43936 Mtetra
.808 .453 .383 r
.20325 .43936 .20832 .43366 .21295 .44591 .20771 .45341 Mtetra
.738 .374 .363 r
.20771 .45341 .21295 .44591 .21802 .45417 .21268 .46298 Mtetra
.613 .238 .308 r
.21268 .46298 .21802 .45417 .2236 .45752 .21821 .46701 Mtetra
.349 0 .174 r
.21821 .46701 .2236 .45752 .2297 .45546 .22434 .46494 Mtetra
0 0 0 r
.22434 .46494 .2297 .45546 .23628 .44797 .23103 .45677 Mtetra
.75 .865 .436 r
.23103 .45677 .23628 .44797 .24329 .43555 .2382 .44303 Mtetra
.951 .92 .56 r
.2382 .44303 .24329 .43555 .25062 .41909 .24573 .42477 Mtetra
.991 .888 .597 r
.24573 .42477 .25062 .41909 .25814 .39986 .25347 .40341 Mtetra
.988 .85 .614 r
.25347 .40341 .25814 .39986 .26571 .37931 .26128 .38059 Mtetra
.973 .817 .628 r
.26128 .38059 .26571 .37931 .27322 .35893 .26901 .358 Mtetra
.952 .79 .644 r
.26901 .358 .27322 .35893 .28055 .3402 .27653 .33728 Mtetra
.925 .767 .667 r
.27653 .33728 .28055 .3402 .28761 .32439 .28374 .31984 Mtetra
.884 .743 .7 r
.28374 .31984 .28761 .32439 .29434 .31252 .29058 .30682 Mtetra
.814 .711 .751 r
.29058 .30682 .29434 .31252 .30071 .30531 .297 .29901 Mtetra
.649 .639 .826 r
.297 .29901 .30071 .30531 .30673 .30313 .30303 .29682 Mtetra
.144 .363 .82 r
.30303 .29682 .30673 .30313 .31242 .30598 .30867 .30025 Mtetra
.635 .207 0 r
.30867 .30025 .31242 .30598 .31784 .31351 .314 .30892 Mtetra
.879 .457 .044 r
.314 .30892 .31784 .31351 .32304 .32502 .31909 .32203 Mtetra
.916 .52 .207 r
.31909 .32203 .32304 .32502 .32814 .33948 .32405 .33848 Mtetra
.91 .529 .284 r
.32405 .33848 .32814 .33948 .3332 .35563 .32897 .35684 Mtetra
.889 .515 .324 r
.32897 .35684 .3332 .35563 .33834 .372 .33397 .37548 Mtetra
.857 .485 .344 r
.33397 .37548 .33834 .372 .34364 .38708 .33914 .39269 Mtetra
.81 .436 .348 r
.33914 .39269 .34364 .38708 .34917 .39939 .34458 .40682 Mtetra
.735 .356 .333 r
.34458 .40682 .34917 .39939 .35498 .40766 .35033 .41641 Mtetra
.605 .22 .286 r
.35033 .41641 .35498 .40766 .3611 .41096 .35644 .42041 Mtetra
.349 0 .174 r
.35644 .42041 .3611 .41096 .36752 .40879 .3629 .41823 Mtetra
0 0 0 r
.3629 .41823 .36752 .40879 .37422 .40113 .36967 .40987 Mtetra
.661 .796 .342 r
.36967 .40987 .37422 .40113 .38113 .38847 .3767 .39588 Mtetra
.913 .9 .491 r
.3767 .39588 .38113 .38847 .38819 .37174 .38389 .37733 Mtetra
.984 .89 .551 r
.38389 .37733 .38819 .37174 .39532 .35221 .39116 .35563 Mtetra
.995 .86 .581 r
.39116 .35563 .39532 .35221 .40245 .33134 .39843 .33247 Mtetra
.986 .83 .604 r
.39843 .33247 .40245 .33134 .40951 .31066 .40562 .30955 Mtetra
.967 .804 .627 r
.40562 .30955 .40951 .31066 .41646 .29165 .41268 .28852 Mtetra
.939 .779 .657 r
.41268 .28852 .41646 .29165 .42326 .27558 .41956 .27082 Mtetra
.896 .753 .697 r
.41956 .27082 .42326 .27558 .42989 .26351 .42625 .25758 Mtetra
.819 .717 .753 r
.42625 .25758 .42989 .26351 .43637 .25613 .43275 .24961 Mtetra
.649 .639 .826 r
.43275 .24961 .43637 .25613 .4427 .25384 .43909 .2473 Mtetra
.205 .394 .828 r
.43909 .2473 .4427 .25384 .44892 .25663 .4453 .25067 Mtetra
0 0 .475 r
.4453 .25067 .44892 .25663 .45507 .26414 .45141 .25932 Mtetra
.817 .383 0 r
.45141 .25932 .45507 .26414 .46119 .27567 .45749 .27248 Mtetra
.895 .477 .105 r
.45749 .27248 .46119 .27567 .46733 .29018 .46358 .289 Mtetra
.905 .5 .205 r
.46358 .289 .46733 .29018 .47353 .3064 .46973 .30745 Mtetra
.89 .492 .26 r
.46973 .30745 .47353 .3064 .47982 .32286 .47598 .3262 Mtetra
.859 .464 .291 r
.47598 .3262 .47982 .32286 .48621 .338 .48236 .34351 Mtetra
.809 .414 .304 r
.48236 .34351 .48621 .338 .49273 .35036 .48886 .3577 Mtetra
.73 .334 .298 r
.48886 .3577 .49273 .35036 .49935 .35863 .4955 .36731 Mtetra
.595 .2 .263 r
.4955 .36731 .49935 .35863 .50607 .36188 .50224 .37126 Mtetra
.349 0 .174 r
.50224 .37126 .50607 .36188 .51284 .35958 .50906 .36896 Mtetra
0 0 0 r
.50906 .36896 .51284 .35958 .51965 .35174 .51591 .3604 Mtetra
.51591 .3604 .51965 .35174 .52644 .33884 .52275 .34616 Mtetra
.849 .857 .402 r
.52275 .34616 .52644 .33884 .5332 .32183 .52956 .3273 Mtetra
.961 .88 .486 r
.52956 .3273 .5332 .32183 .53989 .30199 .5363 .30527 Mtetra
.994 .864 .534 r
.5363 .30527 .53989 .30199 .54651 .2808 .54296 .28176 Mtetra
.996 .841 .57 r
.54296 .28176 .54651 .2808 .55308 .25982 .54955 .25851 Mtetra
.982 .817 .604 r
.54955 .25851 .55308 .25982 .55959 .24051 .55608 .23718 Mtetra
.954 .793 .643 r
.55608 .23718 .55959 .24051 .56609 .2242 .56258 .2192 Mtetra
.908 .765 .692 r
.56258 .2192 .56609 .2242 .57261 .21191 .5691 .20574 Mtetra
.824 .724 .755 r
.5691 .20574 .57261 .21191 .57918 .20436 .57568 .19759 Mtetra
.649 .639 .826 r
.57568 .19759 .57918 .20436 .58585 .20195 .58236 .19516 Mtetra
.256 .419 .833 r
.58236 .19516 .58585 .20195 .59265 .20466 .58917 .19846 Mtetra
0 .018 .586 r
.58917 .19846 .59265 .20466 .59961 .21214 .59615 .20709 Mtetra
.716 .285 0 r
.59615 .20709 .59961 .21214 .60674 .22367 .60332 .22026 Mtetra
.849 .413 0 r
.60332 .22026 .60674 .22367 .61404 .23822 .61067 .23683 Mtetra
.886 .456 .104 r
.61067 .23683 .61404 .23822 .62148 .2545 .61818 .25537 Mtetra
.883 .458 .179 r
.61818 .25537 .62148 .2545 .62903 .27102 .62581 .27421 Mtetra
.856 .435 .225 r
.62581 .27421 .62903 .27102 .63664 .28623 .63351 .2916 Mtetra
.806 .387 .251 r
.63351 .2916 .63664 .28623 .64425 .29861 .6412 .30584 Mtetra
.724 .307 .257 r
.6412 .30584 .64425 .29861 .65177 .30687 .6488 .31545 Mtetra
.585 .178 .237 r
.6488 .31545 .65177 .30687 .65913 .31005 .65624 .31934 Mtetra
.349 0 .174 r
.65624 .31934 .65913 .31005 .6663 .30763 .66344 .31691 Mtetra
0 0 .043 r
.66344 .31691 .6663 .30763 .67321 .29959 .67037 .30816 Mtetra
0 0 0 r
.67037 .30816 .67321 .29959 .67986 .28645 .67701 .29365 Mtetra
.756 .787 .294 r
.67701 .29365 .67986 .28645 .68626 .26915 .68337 .27447 Mtetra
.912 .848 .398 r
.68337 .27447 .68626 .26915 .69246 .24899 .6895 .25211 Mtetra
.978 .856 .468 r
.6895 .25211 .69246 .24899 .69851 .22748 .69548 .22825 Mtetra
.998 .846 .522 r
.69548 .22825 .69851 .22748 .7045 .20618 .70138 .20466 Mtetra
.994 .829 .572 r
.70138 .20466 .7045 .20618 .71053 .18659 .70732 .18302 Mtetra
.97 .807 .625 r
.70732 .18302 .71053 .18659 .71668 .17002 .7134 .16477 Mtetra
.921 .779 .686 r
.7134 .16477 .71668 .17002 .72306 .15751 .71972 .15108 Mtetra
.83 .732 .757 r
.71972 .15108 .72306 .15751 .72974 .14979 .72637 .14275 Mtetra
.649 .639 .826 r
.72637 .14275 .72974 .14979 .73677 .14724 .73341 .14019 Mtetra
.299 .439 .834 r
.73341 .14019 .73677 .14724 .74421 .14986 .74089 .1434 Mtetra
0 .117 .669 r
.74089 .1434 .74421 .14986 .75206 .15729 .74883 .15199 Mtetra
0 0 .395 r
.74883 .15199 .75206 .15729 .76029 .16881 .75719 .16516 Mtetra
.767 .324 0 r
.75719 .16516 .76029 .16881 .76887 .18339 .76593 .18177 Mtetra
.843 .392 0 r
.76593 .18177 .76887 .18339 .77769 .19971 .77494 .20037 Mtetra
.986 .849 .622 r
.12565 .43154 .13096 .42631 .13916 .40405 .13411 .40758 Mtetra
.977 .839 .638 r
.13411 .40758 .13916 .40405 .14709 .38363 .14227 .38562 Mtetra
.967 .839 .664 r
.14227 .38562 .14709 .38363 .15459 .36645 .14995 .36719 Mtetra
.951 .855 .71 r
.14995 .36719 .15459 .36645 .16155 .35365 .15705 .35351 Mtetra
.908 .901 .806 r
.15705 .35351 .16155 .35365 .1679 .346 .16347 .34541 Mtetra
.574 .909 .976 r
.16347 .34541 .1679 .346 .17363 .34391 .16922 .34331 Mtetra
.639 .083 0 r
.16922 .34331 .17363 .34391 .17877 .3474 .17431 .34724 Mtetra
.844 .419 .223 r
.17431 .34724 .17877 .3474 .18338 .35606 .17882 .35677 Mtetra
.874 .5 .333 r
.17882 .35677 .18338 .35606 .18757 .36913 .18288 .37108 Mtetra
.876 .524 .381 r
.18288 .37108 .18757 .36913 .19149 .38549 .18663 .38897 Mtetra
.867 .527 .405 r
.18663 .38897 .19149 .38549 .1953 .40374 .19024 .40893 Mtetra
.852 .516 .417 r
.19024 .40893 .1953 .40374 .19916 .42226 .19392 .4292 Mtetra
.827 .491 .419 r
.19392 .4292 .19916 .42226 .20325 .43936 .19784 .44796 Mtetra
.79 .45 .413 r
.19784 .44796 .20325 .43936 .20771 .45341 .20218 .46341 Mtetra
.728 .381 .392 r
.20218 .46341 .20771 .45341 .21268 .46298 .20706 .47401 Mtetra
.615 .259 .344 r
.20706 .47401 .21268 .46298 .21821 .46701 .21257 .47858 Mtetra
.382 .027 .232 r
.21257 .47858 .21821 .46701 .22434 .46494 .21873 .47652 Mtetra
0 0 0 r
.21873 .47652 .22434 .46494 .23103 .45677 .22551 .4678 Mtetra
.644 .781 .323 r
.22551 .4678 .23103 .45677 .2382 .44303 .23282 .45303 Mtetra
.902 .897 .483 r
.23282 .45303 .2382 .44303 .24573 .42477 .24053 .43336 Mtetra
.976 .896 .543 r
.24053 .43336 .24573 .42477 .25347 .40341 .24848 .41033 Mtetra
.994 .876 .571 r
.24848 .41033 .25347 .40341 .26128 .38059 .25649 .38573 Mtetra
.994 .86 .591 r
.25649 .38573 .26128 .38059 .26901 .358 .26441 .36141 Mtetra
.988 .852 .614 r
.26441 .36141 .26901 .358 .27653 .33728 .2721 .33914 Mtetra
.979 .854 .646 r
.2721 .33914 .27653 .33728 .28374 .31984 .27945 .32043 Mtetra
.963 .871 .7 r
.27945 .32043 .28374 .31984 .29058 .30682 .28639 .30653 Mtetra
.914 .917 .805 r
.28639 .30653 .29058 .30682 .297 .29901 .29287 .29826 Mtetra
.574 .909 .976 r
.29287 .29826 .297 .29901 .30303 .29682 .29891 .29606 Mtetra
.584 .008 0 r
.29891 .29606 .30303 .29682 .30867 .30025 .30453 .29994 Mtetra
.834 .383 .148 r
.30453 .29994 .30867 .30025 .314 .30892 .3098 .30948 Mtetra
.875 .478 .277 r
.3098 .30948 .314 .30892 .31909 .32203 .3148 .32385 Mtetra
.88 .509 .334 r
.3148 .32385 .31909 .32203 .32405 .33848 .31965 .34184 Mtetra
.873 .514 .364 r
.31965 .34184 .32405 .33848 .32897 .35684 .32446 .36192 Mtetra
.857 .503 .381 r
.32446 .36192 .32897 .35684 .33397 .37548 .32935 .38234 Mtetra
.831 .478 .387 r
.32935 .38234 .33397 .37548 .33914 .39269 .33443 .40123 Mtetra
.791 .436 .384 r
.33443 .40123 .33914 .39269 .34458 .40682 .33979 .41678 Mtetra
.725 .365 .368 r
.33979 .41678 .34458 .40682 .35033 .41641 .34551 .42742 Mtetra
.608 .244 .326 r
.34551 .42742 .35033 .41641 .35644 .42041 .35163 .43196 Mtetra
.382 .027 .232 r
.35163 .43196 .35644 .42041 .3629 .41823 .35812 .42978 Mtetra
0 0 .037 r
.35812 .42978 .3629 .41823 .36967 .40987 .36497 .42087 Mtetra
0 0 0 r
.36497 .42087 .36967 .40987 .3767 .39588 .37209 .40584 Mtetra
.837 .852 .394 r
.37209 .40584 .3767 .39588 .38389 .37733 .37941 .38584 Mtetra
.947 .881 .475 r
.37941 .38584 .38389 .37733 .39116 .35563 .38682 .36246 Mtetra
.984 .876 .518 r
.38682 .36246 .39116 .35563 .39843 .33247 .39422 .3375 Mtetra
.995 .867 .549 r
.39422 .3375 .39843 .33247 .40562 .30955 .40153 .31283 Mtetra
.995 .862 .581 r
.40153 .31283 .40562 .30955 .41268 .28852 .40869 .29023 Mtetra
.989 .867 .621 r
.40869 .29023 .41268 .28852 .41956 .27082 .41566 .27125 Mtetra
.973 .888 .684 r
.41566 .27125 .41956 .27082 .42625 .25758 .42241 .25711 Mtetra
.919 .934 .801 r
.42241 .25711 .42625 .25758 .43275 .24961 .42896 .24867 Mtetra
.574 .909 .976 r
.42896 .24867 .43275 .24961 .43909 .2473 .43531 .24635 Mtetra
.512 0 0 r
.43531 .24635 .43909 .2473 .4453 .25067 .44151 .25018 Mtetra
.814 .335 .055 r
.44151 .25018 .4453 .25067 .45141 .25932 .44761 .25971 Mtetra
.871 .448 .206 r
.44761 .25971 .45141 .25932 .45749 .27248 .45366 .27413 Mtetra
.882 .486 .275 r
.45366 .27413 .45749 .27248 .46358 .289 .45972 .29221 Mtetra
.877 .495 .313 r
.45972 .29221 .46358 .289 .46973 .30745 .46584 .31242 Mtetra
.861 .486 .336 r
.46584 .31242 .46973 .30745 .47598 .3262 .47206 .33296 Mtetra
.834 .461 .347 r
.47206 .33296 .47598 .3262 .48236 .34351 .47842 .35197 Mtetra
.791 .418 .35 r
.47842 .35197 .48236 .34351 .48886 .3577 .48492 .3676 Mtetra
.721 .347 .339 r
.48492 .3676 .48886 .3577 .4955 .36731 .49157 .37827 Mtetra
.601 .228 .307 r
.49157 .37827 .4955 .36731 .50224 .37126 .49835 .38277 Mtetra
.382 .027 .232 r
.49835 .38277 .50224 .37126 .50906 .36896 .50521 .38047 Mtetra
.012 0 .083 r
.50521 .38047 .50906 .36896 .51591 .3604 .51211 .37136 Mtetra
0 0 0 r
.51211 .37136 .51591 .3604 .52275 .34616 .51902 .35605 Mtetra
.744 .782 .288 r
.51902 .35605 .52275 .34616 .52956 .3273 .52588 .33573 Mtetra
.893 .845 .386 r
.52588 .33573 .52956 .3273 .5363 .30527 .53268 .31199 Mtetra
.956 .86 .446 r
.53268 .31199 .5363 .30527 .54296 .28176 .53939 .28666 Mtetra
.983 .863 .49 r
.53939 .28666 .54296 .28176 .54955 .25851 .54602 .26164 Mtetra
.993 .866 .533 r
.54602 .26164 .54955 .25851 .55608 .23718 .55259 .23871 Mtetra
.993 .878 .585 r
.55259 .23871 .55608 .23718 .56258 .2192 .55912 .21945 Mtetra
.98 .903 .661 r
.55912 .21945 .56258 .2192 .5691 .20574 .56566 .20508 Mtetra
.922 .95 .794 r
.56566 .20508 .5691 .20574 .57568 .19759 .57226 .19645 Mtetra
.574 .909 .976 r
.57226 .19645 .57568 .19759 .58236 .19516 .57895 .19401 Mtetra
.423 0 0 r
.57895 .19401 .58236 .19516 .58917 .19846 .58579 .19777 Mtetra
.777 .271 0 r
.58579 .19777 .58917 .19846 .59615 .20709 .5928 .20729 Mtetra
.857 .406 .115 r
.5928 .20729 .59615 .20709 .60332 .22026 .6 .22174 Mtetra
.877 .455 .2 r
.6 .22174 .60332 .22026 .61067 .23683 .60739 .23989 Mtetra
.877 .469 .248 r
.60739 .23989 .61067 .23683 .61818 .25537 .61496 .26019 Mtetra
.862 .463 .279 r
.61496 .26019 .61818 .25537 .62581 .27421 .62266 .28085 Mtetra
.835 .44 .298 r
.62266 .28085 .62581 .27421 .63351 .2916 .63044 .29996 Mtetra
.79 .396 .308 r
.63044 .29996 .63351 .2916 .6412 .30584 .6382 .31566 Mtetra
.716 .325 .307 r
.6382 .31566 .6412 .30584 .6488 .31545 .64588 .32635 Mtetra
.592 .209 .286 r
.64588 .32635 .6488 .31545 .65624 .31934 .65338 .3308 Mtetra
.382 .027 .232 r
.65338 .3308 .65624 .31934 .66344 .31691 .66064 .32836 Mtetra
.057 0 .125 r
.66064 .32836 .66344 .31691 .67037 .30816 .6676 .31904 Mtetra
0 0 0 r
.6676 .31904 .67037 .30816 .67701 .29365 .67425 .30345 Mtetra
.67425 .30345 .67701 .29365 .68337 .27447 .6806 .2828 Mtetra
.806 .779 .275 r
.6806 .2828 .68337 .27447 .6895 .25211 .6867 .25869 Mtetra
.9 .82 .349 r
.6867 .25869 .6895 .25211 .69548 .22825 .69263 .23299 Mtetra
.95 .841 .409 r
.69263 .23299 .69548 .22825 .70138 .20466 .69849 .20762 Mtetra
.976 .858 .466 r
.69849 .20762 .70138 .20466 .70732 .18302 .70439 .18437 Mtetra
.987 .88 .534 r
.70439 .18437 .70732 .18302 .7134 .16477 .71043 .16481 Mtetra
.98 .915 .628 r
.71043 .16481 .7134 .16477 .71972 .15108 .71672 .1502 Mtetra
.921 .966 .783 r
.71672 .1502 .71972 .15108 .72637 .14275 .72337 .14139 Mtetra
.574 .909 .976 r
.72337 .14139 .72637 .14275 .73341 .14019 .73043 .13882 Mtetra
.32 0 0 r
.73043 .13882 .73341 .14019 .74089 .1434 .73796 .14249 Mtetra
.716 .189 0 r
.73796 .14249 .74089 .1434 .74883 .15199 .74598 .15198 Mtetra
.825 .348 .002 r
.74598 .15198 .74883 .15199 .75719 .16516 .75445 .16644 Mtetra
.861 .411 .103 r
.75445 .16644 .75719 .16516 .76593 .18177 .76332 .18465 Mtetra
.868 .433 .165 r
.76332 .18465 .76593 .18177 .77494 .20037 .77249 .20503 Mtetra
.993 .875 .593 r
.11994 .43969 .12565 .43154 .13411 .40758 .1286 .41455 Mtetra
.991 .878 .608 r
.1286 .41455 .13411 .40758 .14227 .38562 .13694 .39154 Mtetra
.986 .896 .628 r
.13694 .39154 .14227 .38562 .14995 .36719 .14477 .37226 Mtetra
.965 .939 .659 r
.14477 .37226 .14995 .36719 .15705 .35351 .15197 .35797 Mtetra
.81 .973 .671 r
.15197 .35797 .15705 .35351 .16347 .34541 .15847 .34955 Mtetra
.089 0 0 r
.15847 .34955 .16347 .34541 .16922 .34331 .16423 .34746 Mtetra
.656 .225 .212 r
.16423 .34746 .16922 .34331 .17431 .34724 .1693 .35169 Mtetra
.785 .408 .343 r
.1693 .35169 .17431 .34724 .17882 .35677 .17375 .36181 Mtetra
.825 .476 .394 r
.17375 .36181 .17882 .35677 .18288 .37108 .17772 .37697 Mtetra
.838 .503 .419 r
.17772 .37697 .18288 .37108 .18663 .38897 .18135 .39591 Mtetra
.839 .51 .432 r
.18135 .39591 .18663 .38897 .19024 .40893 .18484 .41704 Mtetra
.83 .504 .437 r
.18484 .41704 .19024 .40893 .19392 .4292 .18839 .43853 Mtetra
.812 .485 .435 r
.18839 .43853 .19392 .4292 .19784 .44796 .19219 .45843 Mtetra
.78 .449 .426 r
.19219 .45843 .19784 .44796 .20218 .46341 .19644 .47485 Mtetra
.724 .385 .404 r
.19644 .47485 .20218 .46341 .20706 .47401 .20127 .48615 Mtetra
.617 .269 .358 r
.20127 .48615 .20706 .47401 .21257 .47858 .20677 .4911 Mtetra
.392 .043 .25 r
.20677 .4911 .21257 .47858 .21873 .47652 .21297 .48903 Mtetra
0 0 .015 r
.21297 .48903 .21873 .47652 .22551 .4678 .21983 .47994 Mtetra
0 0 0 r
.21983 .47994 .22551 .4678 .23282 .45303 .22726 .46446 Mtetra
.873 .878 .442 r
.22726 .46446 .23282 .45303 .24053 .43336 .23512 .44381 Mtetra
.957 .891 .503 r
.23512 .44381 .24053 .43336 .24848 .41033 .24323 .41963 Mtetra
.983 .884 .531 r
.24323 .41963 .24848 .41033 .25649 .38573 .25141 .39381 Mtetra
.99 .879 .55 r
.25141 .39381 .25649 .38573 .26441 .36141 .25949 .3683 Mtetra
.991 .884 .568 r
.25949 .3683 .26441 .36141 .2721 .33914 .26732 .34496 Mtetra
.984 .903 .59 r
.26732 .34496 .2721 .33914 .27945 .32043 .27479 .32539 Mtetra
.952 .941 .62 r
.27479 .32539 .27945 .32043 .28639 .30653 .28181 .31087 Mtetra
.764 .947 .618 r
.28181 .31087 .28639 .30653 .29287 .29826 .28835 .30229 Mtetra
.089 0 0 r
.28835 .30229 .29287 .29826 .29891 .29606 .29441 .30008 Mtetra
.643 .195 .171 r
.29441 .30008 .29891 .29606 .30453 .29994 .30003 .30427 Mtetra
.783 .387 .304 r
.30003 .30427 .30453 .29994 .3098 .30948 .30526 .31441 Mtetra
.828 .46 .358 r
.30526 .31441 .3098 .30948 .3148 .32385 .31021 .32964 Mtetra
.843 .49 .385 r
.31021 .32964 .3148 .32385 .31965 .34184 .31499 .34869 Mtetra
.844 .499 .4 r
.31499 .34869 .31965 .34184 .32446 .36192 .31972 .36997 Mtetra
.835 .493 .406 r
.31972 .36997 .32446 .36192 .32935 .38234 .32453 .39161 Mtetra
.816 .473 .407 r
.32453 .39161 .32935 .38234 .33443 .40123 .32955 .41166 Mtetra
.782 .435 .4 r
.32955 .41166 .33443 .40123 .33979 .41678 .33487 .4282 Mtetra
.722 .37 .382 r
.33487 .4282 .33979 .41678 .34551 .42742 .34057 .43955 Mtetra
.611 .255 .341 r
.34057 .43955 .34551 .42742 .35163 .43196 .34669 .44448 Mtetra
.392 .043 .25 r
.34669 .44448 .35163 .43196 .35812 .42978 .35324 .4423 Mtetra
0 0 .063 r
.35324 .4423 .35812 .42978 .36497 .42087 .36015 .433 Mtetra
0 0 0 r
.36015 .433 .36497 .42087 .37209 .40584 .36737 .41724 Mtetra
.795 .822 .345 r
.36737 .41724 .37209 .40584 .37941 .38584 .37479 .39625 Mtetra
.912 .863 .423 r
.37479 .39625 .37941 .38584 .38682 .36246 .38232 .3717 Mtetra
.957 .87 .463 r
.38232 .3717 .38682 .36246 .39422 .3375 .38984 .3455 Mtetra
.974 .873 .489 r
.38984 .3455 .39422 .3375 .40153 .31283 .39726 .31963 Mtetra
.977 .881 .512 r
.39726 .31963 .40153 .31283 .40869 .29023 .40452 .29595 Mtetra
.968 .9 .537 r
.40452 .29595 .40869 .29023 .41566 .27125 .41157 .27609 Mtetra
.925 .932 .566 r
.41157 .27609 .41566 .27125 .42241 .25711 .41839 .26133 Mtetra
.704 .909 .554 r
.41839 .26133 .42241 .25711 .42896 .24867 .42498 .25256 Mtetra
.089 0 0 r
.42498 .25256 .42896 .24867 .43531 .24635 .43136 .25024 Mtetra
.627 .16 .124 r
.43136 .25024 .43531 .24635 .44151 .25018 .43757 .25437 Mtetra
.779 .361 .256 r
.43757 .25437 .44151 .25018 .44761 .25971 .44366 .26452 Mtetra
.829 .44 .314 r
.44366 .26452 .44761 .25971 .45366 .27413 .4497 .27981 Mtetra
.847 .473 .343 r
.4497 .27981 .45366 .27413 .45972 .29221 .45574 .29897 Mtetra
.849 .483 .36 r
.45574 .29897 .45972 .29221 .46584 .31242 .46184 .32037 Mtetra
.839 .478 .37 r
.46184 .32037 .46584 .31242 .47206 .33296 .46805 .34216 Mtetra
.819 .458 .373 r
.46805 .34216 .47206 .33296 .47842 .35197 .4744 .36234 Mtetra
.782 .419 .37 r
.4744 .36234 .47842 .35197 .48492 .3676 .48091 .37898 Mtetra
.718 .353 .356 r
.48091 .37898 .48492 .3676 .49157 .37827 .48758 .39037 Mtetra
.604 .239 .323 r
.48758 .39037 .49157 .37827 .49835 .38277 .49439 .39526 Mtetra
.392 .043 .25 r
.49439 .39526 .49835 .38277 .50521 .38047 .5013 .39296 Mtetra
.032 0 .108 r
.5013 .39296 .50521 .38047 .51211 .37136 .50826 .38346 Mtetra
0 0 0 r
.50826 .38346 .51211 .37136 .51902 .35605 .51523 .36741 Mtetra
.691 .741 .234 r
.51523 .36741 .51902 .35605 .52588 .33573 .52216 .34608 Mtetra
.838 .809 .322 r
.52216 .34608 .52588 .33573 .53268 .31199 .52902 .32115 Mtetra
.905 .834 .373 r
.52902 .32115 .53268 .31199 .53939 .28666 .5358 .29456 Mtetra
.934 .847 .408 r
.5358 .29456 .53939 .28666 .54602 .26164 .54249 .26832 Mtetra
.943 .861 .436 r
.54249 .26832 .54602 .26164 .55259 .23871 .5491 .2443 Mtetra
.933 .881 .464 r
.5491 .2443 .55259 .23871 .55912 .21945 .55568 .22414 Mtetra
.876 .904 .493 r
.55568 .22414 .55912 .21945 .56566 .20508 .56226 .20914 Mtetra
.633 .856 .48 r
.56226 .20914 .56566 .20508 .57226 .19645 .56889 .20019 Mtetra
.089 0 0 r
.56889 .20019 .57226 .19645 .57895 .19401 .57561 .19775 Mtetra
.608 .12 .07 r
.57561 .19775 .57895 .19401 .58579 .19777 .58247 .20181 Mtetra
.771 .329 .199 r
.58247 .20181 .58579 .19777 .5928 .20729 .58951 .21195 Mtetra
.828 .414 .258 r
.58951 .21195 .5928 .20729 .6 .22174 .59675 .22728 Mtetra
.848 .451 .291 r
.59675 .22728 .6 .22174 .60739 .23989 .60418 .24652 Mtetra
.851 .463 .311 r
.60418 .24652 .60739 .23989 .61496 .26019 .6118 .26804 Mtetra
.842 .459 .324 r
.6118 .26804 .61496 .26019 .62266 .28085 .61955 .28995 Mtetra
.82 .439 .331 r
.61955 .28995 .62266 .28085 .63044 .29996 .62738 .31025 Mtetra
.781 .399 .333 r
.62738 .31025 .63044 .29996 .6382 .31566 .63521 .32697 Mtetra
.714 .333 .326 r
.63521 .32697 .6382 .31566 .64588 .32635 .64295 .3384 Mtetra
.596 .222 .303 r
.64295 .3384 .64588 .32635 .65338 .3308 .65051 .34324 Mtetra
.392 .043 .25 r
.65051 .34324 .65338 .3308 .66064 .32836 .65782 .3408 Mtetra
.075 0 .148 r
.65782 .3408 .66064 .32836 .6676 .31904 .66483 .33108 Mtetra
0 0 .01 r
.66483 .33108 .6676 .31904 .67425 .30345 .67151 .31474 Mtetra
0 0 0 r
.67151 .31474 .67425 .30345 .6806 .2828 .67788 .29306 Mtetra
.733 .727 .202 r
.67788 .29306 .6806 .2828 .6867 .25869 .68399 .26775 Mtetra
.82 .77 .26 r
.68399 .26775 .6867 .25869 .69263 .23299 .68992 .24077 Mtetra
.863 .795 .302 r
.68992 .24077 .69263 .23299 .69849 .20762 .69578 .21415 Mtetra
.88 .815 .336 r
.69578 .21415 .69849 .20762 .70439 .18437 .70167 .18979 Mtetra
.869 .837 .369 r
.70167 .18979 .70439 .18437 .71043 .16481 .70771 .16934 Mtetra
.803 .854 .4 r
.70771 .16934 .71043 .16481 .71672 .1502 .71401 .1541 Mtetra
0 0 0 r
.71401 .1541 .71672 .1502 .72337 .14139 .72067 .14495 Mtetra
.089 0 0 r
.72067 .14495 .72337 .14139 .73043 .13882 .72777 .14237 Mtetra
.583 .074 .008 r
.72777 .14237 .73043 .13882 .73796 .14249 .73535 .14635 Mtetra
.758 .288 .129 r
.73535 .14635 .73796 .14249 .74598 .15198 .74343 .15646 Mtetra
.821 .38 .19 r
.74343 .15646 .74598 .15198 .75445 .16644 .75199 .17182 Mtetra
.845 .422 .225 r
.75199 .17182 .75445 .16644 .76332 .18465 .76097 .19112 Mtetra
.85 .437 .25 r
.76097 .19112 .76332 .18465 .77249 .20503 .77027 .21274 Mtetra
.991 .886 .573 r
.11397 .44951 .11994 .43969 .1286 .41455 .12276 .42379 Mtetra
.987 .895 .577 r
.12276 .42379 .1286 .41455 .13694 .39154 .13122 .40025 Mtetra
.968 .916 .577 r
.13122 .40025 .13694 .39154 .14477 .37226 .13916 .38055 Mtetra
.882 .93 .547 r
.13916 .38055 .14477 .37226 .15197 .35797 .14644 .36596 Mtetra
0 0 0 r
.14644 .36596 .15197 .35797 .15847 .34955 .15299 .35738 Mtetra
.295 0 .096 r
.15299 .35738 .15847 .34955 .16423 .34746 .15878 .35528 Mtetra
.632 .253 .308 r
.15878 .35528 .16423 .34746 .1693 .35169 .16385 .35966 Mtetra
.747 .395 .385 r
.16385 .35966 .1693 .35169 .17375 .36181 .16828 .37009 Mtetra
.795 .458 .419 r
.16828 .37009 .17375 .36181 .17772 .37697 .1722 .38567 Mtetra
.815 .488 .435 r
.1722 .38567 .17772 .37697 .18135 .39591 .17577 .40513 Mtetra
.822 .499 .443 r
.17577 .40513 .18135 .39591 .18484 .41704 .1792 .42685 Mtetra
.819 .497 .444 r
.1792 .42685 .18484 .41704 .18839 .43853 .18268 .44894 Mtetra
.806 .482 .44 r
.18268 .44894 .18839 .43853 .19219 .45843 .18643 .46941 Mtetra
.78 .449 .429 r
.18643 .46941 .19219 .45843 .19644 .47485 .19064 .48632 Mtetra
.728 .388 .405 r
.19064 .48632 .19644 .47485 .20127 .48615 .19545 .49797 Mtetra
.622 .271 .354 r
.19545 .49797 .20127 .48615 .20677 .4911 .20096 .50311 Mtetra
.383 .029 .235 r
.20096 .50311 .20677 .4911 .21297 .48903 .20719 .50104 Mtetra
0 0 0 r
.20719 .50104 .21297 .48903 .21983 .47994 .21412 .49176 Mtetra
.658 .783 .319 r
.21412 .49176 .21983 .47994 .22726 .46446 .22164 .47593 Mtetra
.884 .882 .451 r
.22164 .47593 .22726 .46446 .23512 .44381 .2296 .45479 Mtetra
.953 .889 .495 r
.2296 .45479 .23512 .44381 .24323 .41963 .23782 .43003 Mtetra
.974 .884 .512 r
.23782 .43003 .24323 .41963 .25141 .39381 .24612 .40359 Mtetra
.979 .883 .52 r
.24612 .40359 .25141 .39381 .25949 .3683 .25432 .37749 Mtetra
.972 .891 .523 r
.25432 .37749 .25949 .3683 .26732 .34496 .26226 .35361 Mtetra
.941 .905 .517 r
.26226 .35361 .26732 .34496 .27479 .32539 .26982 .33361 Mtetra
.824 .893 .472 r
.26982 .33361 .27479 .32539 .28181 .31087 .27691 .31878 Mtetra
0 0 0 r
.27691 .31878 .28181 .31087 .28835 .30229 .2835 .31003 Mtetra
.295 0 .096 r
.2835 .31003 .28835 .30229 .29441 .30008 .28959 .30782 Mtetra
.624 .234 .284 r
.28959 .30782 .29441 .30008 .30003 .30427 .29522 .31216 Mtetra
.745 .378 .357 r
.29522 .31216 .30003 .30427 .30526 .31441 .30045 .32261 Mtetra
.796 .444 .39 r
.30045 .32261 .30526 .31441 .31021 .32964 .30537 .33827 Mtetra
.819 .476 .407 r
.30537 .33827 .31021 .32964 .31499 .34869 .31012 .35786 Mtetra
.827 .488 .415 r
.31012 .35786 .31499 .34869 .31972 .36997 .31481 .37973 Mtetra
.824 .486 .417 r
.31481 .37973 .31972 .36997 .32453 .39161 .31959 .40199 Mtetra
.81 .47 .413 r
.31959 .40199 .32453 .39161 .32955 .41166 .32458 .42261 Mtetra
.781 .436 .403 r
.32458 .42261 .32955 .41166 .33487 .4282 .32988 .43965 Mtetra
.725 .373 .382 r
.32988 .43965 .33487 .4282 .34057 .43955 .33559 .45136 Mtetra
.615 .256 .337 r
.33559 .45136 .34057 .43955 .34669 .44448 .34173 .45648 Mtetra
.383 .029 .235 r
.34173 .45648 .34669 .44448 .35324 .4423 .34831 .4543 Mtetra
0 0 .027 r
.34831 .4543 .35324 .4423 .36015 .433 .35529 .44481 Mtetra
0 0 0 r
.35529 .44481 .36015 .433 .36737 .41724 .36258 .42869 Mtetra
.81 .829 .356 r
.36258 .42869 .36737 .41724 .37479 .39625 .37009 .4072 Mtetra
.906 .859 .413 r
.37009 .4072 .37479 .39625 .38232 .3717 .37771 .38205 Mtetra
.94 .863 .438 r
.37771 .38205 .38232 .3717 .38984 .3455 .38533 .35522 Mtetra
.948 .866 .449 r
.38533 .35522 .38984 .3455 .39726 .31963 .39285 .32874 Mtetra
.937 .871 .451 r
.39285 .32874 .39726 .31963 .40452 .29595 .4002 .30452 Mtetra
.892 .875 .438 r
.4002 .30452 .40452 .29595 .41157 .27609 .40732 .28421 Mtetra
.745 .835 .381 r
.40732 .28421 .41157 .27609 .41839 .26133 .4142 .26914 Mtetra
0 0 0 r
.4142 .26914 .41839 .26133 .42498 .25256 .42083 .26021 Mtetra
.295 0 .096 r
.42083 .26021 .42498 .25256 .43136 .25024 .42725 .25789 Mtetra
.614 .212 .257 r
.42725 .25789 .43136 .25024 .43757 .25437 .43348 .26217 Mtetra
.742 .358 .325 r
.43348 .26217 .43757 .25437 .44366 .26452 .43958 .27262 Mtetra
.797 .427 .356 r
.43958 .27262 .44366 .26452 .4497 .27981 .44562 .28835 Mtetra
.822 .461 .372 r
.44562 .28835 .4497 .27981 .45574 .29897 .45166 .30805 Mtetra
.831 .474 .38 r
.45166 .30805 .45574 .29897 .46184 .32037 .45775 .33006 Mtetra
.827 .472 .383 r
.45775 .33006 .46184 .32037 .46805 .34216 .46396 .35247 Mtetra
.812 .456 .381 r
.46396 .35247 .46805 .34216 .4744 .36234 .47032 .37325 Mtetra
.781 .42 .374 r
.47032 .37325 .4744 .36234 .48091 .37898 .47684 .39039 Mtetra
.722 .356 .356 r
.47684 .39039 .48091 .37898 .48758 .39037 .48353 .40215 Mtetra
.608 .239 .318 r
.48353 .40215 .48758 .39037 .49439 .39526 .49038 .40723 Mtetra
.383 .029 .235 r
.49038 .40723 .49439 .39526 .5013 .39296 .49733 .40493 Mtetra
0 0 .076 r
.49733 .40493 .5013 .39296 .50826 .38346 .50435 .39523 Mtetra
0 0 0 r
.50435 .39523 .50826 .38346 .51523 .36741 .51138 .37881 Mtetra
.709 .751 .245 r
.51138 .37881 .51523 .36741 .52216 .34608 .51838 .35697 Mtetra
.829 .802 .31 r
.51838 .35697 .52216 .34608 .52902 .32115 .52532 .33143 Mtetra
.877 .819 .341 r
.52532 .33143 .52902 .32115 .5358 .29456 .53216 .30421 Mtetra
.89 .826 .355 r
.53216 .30421 .5358 .29456 .54249 .26832 .53892 .27734 Mtetra
.875 .828 .356 r
.53892 .27734 .54249 .26832 .5491 .2443 .5456 .25276 Mtetra
.816 .819 .339 r
.5456 .25276 .5491 .2443 .55568 .22414 .55223 .23216 Mtetra
0 0 0 r
.55223 .23216 .55568 .22414 .56226 .20914 .55886 .21684 Mtetra
.55886 .21684 .56226 .20914 .56889 .20019 .56553 .20772 Mtetra
.295 0 .096 r
.56553 .20772 .56889 .20019 .57561 .19775 .57229 .20527 Mtetra
.603 .188 .227 r
.57229 .20527 .57561 .19775 .58247 .20181 .57919 .20949 Mtetra
.737 .334 .286 r
.57919 .20949 .58247 .20181 .58951 .21195 .58626 .21993 Mtetra
.797 .406 .315 r
.58626 .21993 .58951 .21195 .59675 .22728 .59352 .2357 Mtetra
.824 .442 .33 r
.59352 .2357 .59675 .22728 .60418 .24652 .60099 .2555 Mtetra
.833 .456 .339 r
.60099 .2555 .60418 .24652 .6118 .26804 .60864 .27763 Mtetra
.83 .454 .342 r
.60864 .27763 .6118 .26804 .61955 .28995 .61643 .30019 Mtetra
.814 .437 .342 r
.61643 .30019 .61955 .28995 .62738 .31025 .6243 .32109 Mtetra
.78 .401 .338 r
.6243 .32109 .62738 .31025 .63521 .32697 .63217 .33832 Mtetra
.718 .336 .325 r
.63217 .33832 .63521 .32697 .64295 .3384 .63996 .35012 Mtetra
.6 .222 .297 r
.63996 .35012 .64295 .3384 .65051 .34324 .64757 .35516 Mtetra
.383 .029 .235 r
.64757 .35516 .65051 .34324 .65782 .3408 .65493 .35272 Mtetra
.039 0 .121 r
.65493 .35272 .65782 .3408 .66483 .33108 .66199 .3428 Mtetra
0 0 0 r
.66199 .3428 .66483 .33108 .67151 .31474 .66872 .32608 Mtetra
.66872 .32608 .67151 .31474 .67788 .29306 .67514 .30387 Mtetra
.721 .717 .189 r
.67514 .30387 .67788 .29306 .68399 .26775 .68129 .27794 Mtetra
.781 .745 .223 r
.68129 .27794 .68399 .26775 .68992 .24077 .68727 .25031 Mtetra
.799 .756 .239 r
.68727 .25031 .68992 .24077 .69578 .21415 .69316 .22306 Mtetra
.781 .756 .24 r
.69316 .22306 .69578 .21415 .70167 .18979 .69908 .19813 Mtetra
.71 .736 .222 r
.69908 .19813 .70167 .18979 .70771 .16934 .70516 .17722 Mtetra
0 0 0 r
.70516 .17722 .70771 .16934 .71401 .1541 .7115 .16165 Mtetra
.7115 .16165 .71401 .1541 .72067 .14495 .7182 .15233 Mtetra
.295 0 .096 r
.7182 .15233 .72067 .14495 .72777 .14237 .72534 .14974 Mtetra
.59 .16 .193 r
.72534 .14974 .72777 .14237 .73535 .14635 .73297 .15388 Mtetra
.729 .305 .241 r
.73297 .15388 .73535 .14635 .74343 .15646 .7411 .16431 Mtetra
.794 .38 .265 r
.7411 .16431 .74343 .15646 .75199 .17182 .74972 .18011 Mtetra
.823 .417 .278 r
.74972 .18011 .75199 .17182 .76097 .19112 .75877 .19997 Mtetra
.834 .433 .286 r
.75877 .19997 .76097 .19112 .77027 .21274 .76814 .22221 Mtetra
.989 .888 .571 r
.1079 .45958 .11397 .44951 .12276 .42379 .11675 .43391 Mtetra
.98 .9 .563 r
.11675 .43391 .12276 .42379 .13122 .40025 .12527 .41041 Mtetra
.94 .915 .539 r
.12527 .41041 .13122 .40025 .13916 .38055 .13326 .39073 Mtetra
.776 .874 .446 r
.13326 .39073 .13916 .38055 .14644 .36596 .14059 .37617 Mtetra
0 0 0 r
.14059 .37617 .14644 .36596 .15299 .35738 .14718 .3676 Mtetra
.351 0 .191 r
.14718 .3676 .15299 .35738 .15878 .35528 .153 .3655 Mtetra
.616 .258 .34 r
.153 .3655 .15878 .35528 .16385 .35966 .15809 .36987 Mtetra
.725 .384 .4 r
.15809 .36987 .16385 .35966 .16828 .37009 .16254 .38026 Mtetra
.777 .446 .427 r
.16254 .38026 .16828 .37009 .1722 .38567 .16647 .39581 Mtetra
.803 .479 .44 r
.16647 .39581 .1722 .38567 .17577 .40513 .17005 .41523 Mtetra
.815 .493 .445 r
.17005 .41523 .17577 .40513 .1792 .42685 .17347 .4369 Mtetra
.817 .495 .444 r
.17347 .4369 .1792 .42685 .18268 .44894 .17696 .45894 Mtetra
.809 .483 .437 r
.17696 .45894 .18268 .44894 .18643 .46941 .18072 .47936 Mtetra
.788 .454 .422 r
.18072 .47936 .18643 .46941 .19064 .48632 .18493 .49623 Mtetra
.74 .393 .393 r
.18493 .49623 .19064 .48632 .19545 .49797 .18976 .50786 Mtetra
.631 .264 .329 r
.18976 .50786 .19545 .49797 .20096 .50311 .19529 .51298 Mtetra
.347 0 .169 r
.19529 .51298 .20096 .50311 .20719 .50104 .20156 .51091 Mtetra
0 0 0 r
.20156 .51091 .20719 .50104 .21412 .49176 .20853 .50164 Mtetra
.79 .873 .44 r
.20853 .50164 .21412 .49176 .22164 .47593 .2161 .48584 Mtetra
.933 .903 .509 r
.2161 .48584 .22164 .47593 .2296 .45479 .22411 .46473 Mtetra
.97 .892 .523 r
.22411 .46473 .2296 .45479 .23782 .43003 .2324 .44001 Mtetra
.979 .884 .523 r
.2324 .44001 .23782 .43003 .24612 .40359 .24076 .41363 Mtetra
.976 .885 .517 r
.24076 .41363 .24612 .40359 .25432 .37749 .24902 .38757 Mtetra
.957 .891 .503 r
.24902 .38757 .25432 .37749 .26226 .35361 .25702 .36373 Mtetra
.896 .89 .467 r
.25702 .36373 .26226 .35361 .26982 .33361 .26463 .34375 Mtetra
.692 .81 .355 r
.26463 .34375 .26982 .33361 .27691 .31878 .27178 .32894 Mtetra
0 0 0 r
.27178 .32894 .27691 .31878 .2835 .31003 .27842 .3202 Mtetra
.351 0 .191 r
.27842 .3202 .2835 .31003 .28959 .30782 .28454 .31798 Mtetra
.609 .243 .321 r
.28454 .31798 .28959 .30782 .29522 .31216 .29019 .32231 Mtetra
.723 .368 .377 r
.29019 .32231 .29522 .31216 .30045 .32261 .29544 .33273 Mtetra
.778 .433 .402 r
.29544 .33273 .30045 .32261 .30537 .33827 .30038 .34836 Mtetra
.806 .467 .414 r
.30038 .34836 .30537 .33827 .31012 .35786 .30513 .36791 Mtetra
.819 .482 .418 r
.30513 .36791 .31012 .35786 .31481 .37973 .30983 .38974 Mtetra
.821 .484 .417 r
.30983 .38974 .31481 .37973 .31959 .40199 .31462 .41195 Mtetra
.813 .471 .41 r
.31462 .41195 .31959 .40199 .32458 .42261 .31961 .43253 Mtetra
.789 .44 .395 r
.31961 .43253 .32458 .42261 .32988 .43965 .32493 .44952 Mtetra
.738 .377 .367 r
.32493 .44952 .32988 .43965 .33559 .45136 .33066 .46121 Mtetra
.624 .247 .308 r
.33066 .46121 .33559 .45136 .34173 .45648 .33683 .46631 Mtetra
.347 0 .169 r
.33683 .46631 .34173 .45648 .34831 .4543 .34345 .46413 Mtetra
0 0 0 r
.34345 .46413 .34831 .4543 .35529 .44481 .35047 .45465 Mtetra
.703 .807 .344 r
.35047 .45465 .35529 .44481 .36258 .42869 .35782 .43855 Mtetra
.881 .87 .427 r
.35782 .43855 .36258 .42869 .37009 .4072 .36539 .4171 Mtetra
.935 .872 .449 r
.36539 .4171 .37009 .4072 .37771 .38205 .37307 .39199 Mtetra
.949 .867 .452 r
.37307 .39199 .37771 .38205 .38533 .35522 .38076 .3652 Mtetra
.943 .866 .444 r
.38076 .3652 .38533 .35522 .39285 .32874 .38835 .33876 Mtetra
.913 .863 .424 r
.38835 .33876 .39285 .32874 .4002 .30452 .39576 .31456 Mtetra
.827 .841 .375 r
.39576 .31456 .4002 .30452 .40732 .28421 .40294 .29428 Mtetra
0 0 0 r
.40294 .29428 .40732 .28421 .4142 .26914 .40988 .27922 Mtetra
.40988 .27922 .4142 .26914 .42083 .26021 .41656 .2703 Mtetra
.351 0 .191 r
.41656 .2703 .42083 .26021 .42725 .25789 .42301 .26797 Mtetra
.602 .225 .301 r
.42301 .26797 .42725 .25789 .43348 .26217 .42927 .27224 Mtetra
.719 .35 .35 r
.42927 .27224 .43348 .26217 .43958 .27262 .4354 .28267 Mtetra
.778 .417 .372 r
.4354 .28267 .43958 .27262 .44562 .28835 .44146 .29837 Mtetra
.808 .452 .382 r
.44146 .29837 .44562 .28835 .45166 .30805 .44751 .31803 Mtetra
.823 .468 .385 r
.44751 .31803 .45166 .30805 .45775 .33006 .45361 .34 Mtetra
.825 .47 .383 r
.45361 .34 .45775 .33006 .46396 .35247 .45983 .36237 Mtetra
.815 .456 .377 r
.45983 .36237 .46396 .35247 .47032 .37325 .4662 .38311 Mtetra
.79 .423 .363 r
.4662 .38311 .47032 .37325 .47684 .39039 .47274 .40021 Mtetra
.735 .358 .337 r
.47274 .40021 .47684 .39039 .48353 .40215 .47946 .41195 Mtetra
.616 .228 .285 r
.47946 .41195 .48353 .40215 .49038 .40723 .48633 .41701 Mtetra
.347 0 .169 r
.48633 .41701 .49038 .40723 .49733 .40493 .49333 .41471 Mtetra
0 0 0 r
.49333 .41471 .49733 .40493 .50435 .39523 .5004 .40501 Mtetra
.5004 .40501 .50435 .39523 .51138 .37881 .50749 .38862 Mtetra
.8 .811 .325 r
.50749 .38862 .51138 .37881 .51838 .35697 .51456 .3668 Mtetra
.872 .828 .354 r
.51456 .3668 .51838 .35697 .52532 .33143 .52156 .3413 Mtetra
.892 .828 .359 r
.52156 .3413 .52532 .33143 .53216 .30421 .52848 .31411 Mtetra
.882 .823 .349 r
.52848 .31411 .53216 .30421 .53892 .27734 .5353 .28727 Mtetra
.839 .81 .322 r
.5353 .28727 .53892 .27734 .5456 .25276 .54205 .26272 Mtetra
.73 .767 .266 r
.54205 .26272 .5456 .25276 .55223 .23216 .54875 .24213 Mtetra
0 0 0 r
.54875 .24213 .55223 .23216 .55886 .21684 .55544 .22682 Mtetra
0 0 .029 r
.55544 .22682 .55886 .21684 .56553 .20772 .56216 .21771 Mtetra
.351 0 .191 r
.56216 .21771 .56553 .20772 .57229 .20527 .56896 .21525 Mtetra
.593 .206 .279 r
.56896 .21525 .57229 .20527 .57919 .20949 .5759 .21946 Mtetra
.714 .33 .319 r
.5759 .21946 .57919 .20949 .58626 .21993 .583 .22988 Mtetra
.777 .398 .337 r
.583 .22988 .58626 .21993 .59352 .2357 .59029 .24563 Mtetra
.81 .434 .344 r
.59029 .24563 .59352 .2357 .60099 .2555 .59777 .26539 Mtetra
.825 .451 .346 r
.59777 .26539 .60099 .2555 .60864 .27763 .60544 .28749 Mtetra
.827 .452 .343 r
.60544 .28749 .60864 .27763 .61643 .30019 .61324 .31 Mtetra
.817 .438 .336 r
.61324 .31 .61643 .30019 .6243 .32109 .62113 .33087 Mtetra
.789 .403 .324 r
.62113 .33087 .6243 .32109 .63217 .33832 .62903 .34807 Mtetra
.73 .335 .302 r
.62903 .34807 .63217 .33832 .63996 .35012 .63685 .35984 Mtetra
.606 .206 .259 r
.63685 .35984 .63996 .35012 .64757 .35516 .6445 .36486 Mtetra
.347 0 .169 r
.6445 .36486 .64757 .35516 .65493 .35272 .65191 .36242 Mtetra
0 0 .016 r
.65191 .36242 .65493 .35272 .66199 .3428 .65902 .3525 Mtetra
0 0 0 r
.65902 .3525 .66199 .3428 .66872 .32608 .66581 .3358 Mtetra
.691 .724 .208 r
.66581 .3358 .66872 .32608 .67514 .30387 .6723 .31361 Mtetra
.776 .754 .238 r
.6723 .31361 .67514 .30387 .68129 .27794 .67853 .28771 Mtetra
.802 .758 .243 r
.67853 .28771 .68129 .27794 .68727 .25031 .68458 .26011 Mtetra
.789 .751 .232 r
.68458 .26011 .68727 .25031 .69316 .22306 .69054 .23288 Mtetra
.734 .727 .203 r
.69054 .23288 .69316 .22306 .69908 .19813 .69654 .20798 Mtetra
0 0 0 r
.69654 .20798 .69908 .19813 .70516 .17722 .70269 .18708 Mtetra
.70269 .18708 .70516 .17722 .7115 .16165 .70909 .17151 Mtetra
0 0 .079 r
.70909 .17151 .7115 .16165 .7182 .15233 .71584 .1622 Mtetra
.351 0 .191 r
.71584 .1622 .7182 .15233 .72534 .14974 .72303 .1596 Mtetra
.582 .185 .254 r
.72303 .1596 .72534 .14974 .73297 .15388 .7307 .16373 Mtetra
.708 .305 .283 r
.7307 .16373 .73297 .15388 .7411 .16431 .73888 .17413 Mtetra
.774 .374 .294 r
.73888 .17413 .7411 .16431 .74972 .18011 .74753 .18991 Mtetra
.809 .411 .297 r
.74753 .18991 .74972 .18011 .75877 .19997 .7566 .20974 Mtetra
.825 .428 .297 r
.7566 .20974 .75877 .19997 .76814 .22221 .76599 .23195 Mtetra
.992 .884 .59 r
.10193 .46839 .1079 .45958 .11675 .43391 .11076 .44342 Mtetra
.982 .902 .575 r
.11076 .44342 .11675 .43391 .12527 .41041 .11926 .42056 Mtetra
.932 .917 .537 r
.11926 .42056 .12527 .41041 .13326 .39073 .12724 .4014 Mtetra
.725 .846 .409 r
.12724 .4014 .13326 .39073 .14059 .37617 .13458 .38719 Mtetra
0 0 0 r
.13458 .38719 .14059 .37617 .14718 .3676 .14118 .37881 Mtetra
.366 .007 .216 r
.14118 .37881 .14718 .3676 .153 .3655 .14704 .37671 Mtetra
.606 .254 .346 r
.14704 .37671 .153 .3655 .15809 .36987 .15218 .38089 Mtetra
.714 .374 .401 r
.15218 .38089 .15809 .36987 .16254 .38026 .15668 .39092 Mtetra
.768 .437 .426 r
.15668 .39092 .16254 .38026 .16647 .39581 .16067 .40595 Mtetra
.799 .473 .437 r
.16067 .40595 .16647 .39581 .17005 .41523 .16433 .42474 Mtetra
.816 .491 .439 r
.16433 .42474 .17005 .41523 .17347 .4369 .16783 .44569 Mtetra
.824 .497 .436 r
.16783 .44569 .17347 .4369 .17696 .45894 .17139 .46699 Mtetra
.822 .489 .425 r
.17139 .46699 .17696 .45894 .18072 .47936 .17522 .48671 Mtetra
.807 .462 .403 r
.17522 .48671 .18072 .47936 .18493 .49623 .17949 .50299 Mtetra
.766 .399 .36 r
.17949 .50299 .18493 .49623 .18976 .50786 .18437 .51417 Mtetra
.648 .242 .26 r
.18437 .51417 .18976 .50786 .19529 .51298 .18994 .51906 Mtetra
.225 0 0 r
.18994 .51906 .19529 .51298 .20156 .51091 .19624 .51699 Mtetra
.657 .882 .523 r
.19624 .51699 .20156 .51091 .20853 .50164 .20322 .50795 Mtetra
.937 .943 .606 r
.20322 .50795 .20853 .50164 .2161 .48584 .21079 .49257 Mtetra
.981 .907 .591 r
.21079 .49257 .2161 .48584 .22411 .46473 .21881 .47206 Mtetra
.99 .886 .574 r
.21881 .47206 .22411 .46473 .2324 .44001 .22709 .44804 Mtetra
.991 .88 .559 r
.22709 .44804 .2324 .44001 .24076 .41363 .23546 .42239 Mtetra
.985 .885 .543 r
.23546 .42239 .24076 .41363 .24902 .38757 .24372 .39704 Mtetra
.962 .895 .518 r
.24372 .39704 .24902 .38757 .25702 .36373 .25173 .37383 Mtetra
.885 .889 .464 r
.25173 .37383 .25702 .36373 .26463 .34375 .25935 .35437 Mtetra
.635 .775 .316 r
.25935 .35437 .26463 .34375 .27178 .32894 .26652 .33992 Mtetra
0 0 0 r
.26652 .33992 .27178 .32894 .27842 .3202 .27319 .33136 Mtetra
.366 .007 .216 r
.27319 .33136 .27842 .3202 .28454 .31798 .27935 .32915 Mtetra
.599 .239 .33 r
.27935 .32915 .28454 .31798 .29019 .32231 .28505 .33329 Mtetra
.71 .359 .379 r
.28505 .33329 .29019 .32231 .29544 .33273 .29034 .34334 Mtetra
.769 .424 .401 r
.29034 .34334 .29544 .33273 .30038 .34836 .29533 .35845 Mtetra
.802 .461 .41 r
.29533 .35845 .30038 .34836 .30513 .36791 .30014 .37736 Mtetra
.82 .48 .411 r
.30014 .37736 .30513 .36791 .30983 .38974 .30489 .39846 Mtetra
.828 .485 .406 r
.30489 .39846 .30983 .38974 .31462 .41195 .30972 .41993 Mtetra
.826 .476 .394 r
.30972 .41993 .31462 .41195 .31961 .43253 .31476 .43981 Mtetra
.809 .447 .371 r
.31476 .43981 .31961 .43253 .32493 .44952 .32012 .4562 Mtetra
.764 .379 .327 r
.32012 .4562 .32493 .44952 .33066 .46121 .32589 .46745 Mtetra
.638 .217 .228 r
.32589 .46745 .33066 .46121 .33683 .46631 .33209 .47231 Mtetra
.225 0 0 r
.33209 .47231 .33683 .46631 .34345 .46413 .33874 .47012 Mtetra
.583 .825 .448 r
.33874 .47012 .34345 .46413 .35047 .45465 .34579 .46088 Mtetra
.901 .927 .545 r
.34579 .46088 .35047 .45465 .35782 .43855 .35316 .44521 Mtetra
.964 .903 .537 r
.35316 .44521 .35782 .43855 .36539 .4171 .36076 .42435 Mtetra
.978 .884 .52 r
.36076 .42435 .36539 .4171 .37307 .39199 .36848 .39994 Mtetra
.977 .876 .501 r
.36848 .39994 .37307 .39199 .38076 .3652 .37619 .37389 Mtetra
.963 .875 .479 r
.37619 .37389 .38076 .3652 .38835 .33876 .38381 .34816 Mtetra
.922 .872 .443 r
.38381 .34816 .38835 .33876 .39576 .31456 .39126 .32461 Mtetra
.813 .838 .371 r
.39126 .32461 .39576 .31456 .40294 .29428 .39849 .30484 Mtetra
0 0 0 r
.39849 .30484 .40294 .29428 .40988 .27922 .40547 .29014 Mtetra
0 0 .025 r
.40547 .29014 .40988 .27922 .41656 .2703 .41219 .2814 Mtetra
.366 .007 .216 r
.41219 .2814 .41656 .2703 .42301 .26797 .41868 .27907 Mtetra
.592 .223 .311 r
.41868 .27907 .42301 .26797 .42927 .27224 .42498 .28315 Mtetra
.706 .341 .354 r
.42498 .28315 .42927 .27224 .4354 .28267 .43115 .29321 Mtetra
.768 .408 .373 r
.43115 .29321 .4354 .28267 .44146 .29837 .43724 .30839 Mtetra
.804 .446 .379 r
.43724 .30839 .44146 .29837 .44751 .31803 .44332 .3274 Mtetra
.823 .465 .378 r
.44332 .3274 .44751 .31803 .45361 .34 .44945 .34865 Mtetra
.832 .47 .37 r
.44945 .34865 .45361 .34 .45983 .36237 .45569 .37027 Mtetra
.829 .46 .356 r
.45569 .37027 .45983 .36237 .4662 .38311 .46208 .39029 Mtetra
.81 .428 .332 r
.46208 .39029 .4662 .38311 .47274 .40021 .46864 .40679 Mtetra
.76 .356 .287 r
.46864 .40679 .47274 .40021 .47946 .41195 .47539 .41808 Mtetra
.626 .19 .192 r
.47539 .41808 .47946 .41195 .48633 .41701 .48229 .42291 Mtetra
.225 0 0 r
.48229 .42291 .48633 .41701 .49333 .41471 .48932 .4206 Mtetra
0 0 0 r
.48932 .4206 .49333 .41471 .5004 .40501 .49643 .41114 Mtetra
.843 .891 .465 r
.49643 .41114 .5004 .40501 .50749 .38862 .50357 .39517 Mtetra
.927 .882 .464 r
.50357 .39517 .50749 .38862 .51456 .3668 .51069 .37396 Mtetra
.946 .865 .446 r
.51069 .37396 .51456 .3668 .52156 .3413 .51776 .34916 Mtetra
.941 .854 .423 r
.51776 .34916 .52156 .3413 .52848 .31411 .52474 .32271 Mtetra
.916 .844 .392 r
.52474 .32271 .52848 .31411 .5353 .28727 .53164 .29659 Mtetra
.854 .823 .345 r
.53164 .29659 .5353 .28727 .54205 .26272 .53846 .27268 Mtetra
.715 .762 .263 r
.53846 .27268 .54205 .26272 .54875 .24213 .54522 .2526 Mtetra
0 0 0 r
.54522 .2526 .54875 .24213 .55544 .22682 .55197 .23766 Mtetra
0 0 .071 r
.55197 .23766 .55544 .22682 .56216 .21771 .55875 .22872 Mtetra
.366 .007 .216 r
.55875 .22872 .56216 .21771 .56896 .21525 .5656 .22626 Mtetra
.583 .205 .291 r
.5656 .22626 .56896 .21525 .5759 .21946 .57257 .23028 Mtetra
.701 .321 .325 r
.57257 .23028 .5759 .21946 .583 .22988 .5797 .24033 Mtetra
.767 .389 .338 r
.5797 .24033 .583 .22988 .59029 .24563 .587 .25555 Mtetra
.805 .427 .341 r
.587 .25555 .59029 .24563 .59777 .26539 .59449 .27466 Mtetra
.825 .447 .336 r
.59449 .27466 .59777 .26539 .60544 .28749 .60215 .29603 Mtetra
.834 .451 .326 r
.60215 .29603 .60544 .28749 .61324 .31 .60996 .31779 Mtetra
.83 .439 .31 r
.60996 .31779 .61324 .31 .62113 .33087 .61784 .33794 Mtetra
.809 .404 .284 r
.61784 .33794 .62113 .33087 .62903 .34807 .62574 .35453 Mtetra
.754 .328 .239 r
.62574 .35453 .62903 .34807 .63685 .35984 .63356 .36586 Mtetra
.612 .158 .151 r
.63356 .36586 .63685 .35984 .6445 .36486 .64123 .37064 Mtetra
.225 0 0 r
.64123 .37064 .6445 .36486 .65191 .36242 .64868 .36819 Mtetra
0 0 0 r
.64868 .36819 .65191 .36242 .65902 .3525 .65585 .3585 Mtetra
.759 .83 .367 r
.65585 .3585 .65902 .3525 .66581 .3358 .66271 .34223 Mtetra
.861 .837 .368 r
.66271 .34223 .66581 .3358 .6723 .31361 .66929 .32065 Mtetra
.885 .822 .348 r
.66929 .32065 .6723 .31361 .67853 .28771 .67562 .29545 Mtetra
.875 .806 .32 r
.67562 .29545 .67853 .28771 .68458 .26011 .68178 .2686 Mtetra
.836 .784 .283 r
.68178 .2686 .68458 .26011 .69054 .23288 .68785 .24209 Mtetra
.755 .746 .228 r
.68785 .24209 .69054 .23288 .69654 .20798 .69396 .21782 Mtetra
0 0 0 r
.69396 .21782 .69654 .20798 .70269 .18708 .7002 .19744 Mtetra
.7002 .19744 .70269 .18708 .70909 .17151 .70669 .18223 Mtetra
.046 0 .114 r
.70669 .18223 .70909 .17151 .71584 .1622 .71351 .1731 Mtetra
.366 .007 .216 r
.71351 .1731 .71584 .1622 .72303 .1596 .72075 .17049 Mtetra
.574 .186 .27 r
.72075 .17049 .72303 .1596 .7307 .16373 .72846 .17443 Mtetra
.694 .298 .292 r
.72846 .17443 .7307 .16373 .73888 .17413 .73664 .18446 Mtetra
.764 .365 .298 r
.73664 .18446 .73888 .17413 .74753 .18991 .74529 .19971 Mtetra
.804 .404 .294 r
.74529 .19971 .74753 .18991 .7566 .20974 .75434 .21889 Mtetra
.825 .423 .285 r
.75434 .21889 .7566 .20974 .76599 .23195 .7637 .24037 Mtetra
.989 .865 .621 r
.09625 .47454 .10193 .46839 .11076 .44342 .10496 .45095 Mtetra
.988 .896 .608 r
.10496 .45095 .11076 .44342 .11926 .42056 .11336 .42933 Mtetra
.95 .927 .576 r
.11336 .42933 .11926 .42056 .12724 .4014 .12127 .41117 Mtetra
.748 .87 .448 r
.12127 .41117 .12724 .4014 .13458 .38719 .12857 .39766 Mtetra
0 0 0 r
.12857 .39766 .13458 .38719 .14118 .37881 .13517 .38965 Mtetra
.357 0 .201 r
.13517 .38965 .14118 .37881 .14704 .37671 .14106 .38754 Mtetra
.597 .24 .334 r
.14106 .38754 .14704 .37671 .15218 .38089 .14626 .39135 Mtetra
.708 .363 .39 r
.14626 .39135 .15218 .38089 .15668 .39092 .15086 .40068 Mtetra
.767 .43 .415 r
.15086 .40068 .15668 .39092 .16067 .40595 .15498 .4147 Mtetra
.803 .47 .425 r
.15498 .4147 .16067 .40595 .16433 .42474 .15877 .43223 Mtetra
.826 .493 .424 r
.15877 .43223 .16433 .42474 .16783 .44569 .16242 .45179 Mtetra
.84 .503 .415 r
.16242 .45179 .16783 .44569 .17139 .46699 .16613 .47166 Mtetra
.847 .499 .396 r
.16613 .47166 .17139 .46699 .17522 .48671 .17009 .49003 Mtetra
.842 .475 .357 r
.17009 .49003 .17522 .48671 .17949 .50299 .17449 .50515 Mtetra
.812 .403 .274 r
.17449 .50515 .17949 .50299 .18437 .51417 .17945 .51549 Mtetra
.661 .152 .024 r
.17945 .51549 .18437 .51417 .18994 .51906 .18507 .51993 Mtetra
.338 .819 .805 r
.18507 .51993 .18994 .51906 .19624 .51699 .19139 .51785 Mtetra
.912 .954 .808 r
.19139 .51785 .19624 .51699 .20322 .50795 .19835 .50925 Mtetra
.963 .883 .705 r
.19835 .50925 .20322 .50795 .21079 .49257 .20588 .4947 Mtetra
.977 .856 .654 r
.20588 .4947 .21079 .49257 .21881 .47206 .21384 .47534 Mtetra
.985 .85 .625 r
.21384 .47534 .21881 .47206 .22709 .44804 .22205 .45267 Mtetra
.991 .857 .605 r
.22205 .45267 .22709 .44804 .23546 .42239 .23034 .42845 Mtetra
.994 .875 .588 r
.23034 .42845 .23546 .42239 .24372 .39704 .23854 .40449 Mtetra
.981 .899 .564 r
.23854 .40449 .24372 .39704 .25173 .37383 .24649 .38253 Mtetra
.915 .91 .512 r
.24649 .38253 .25173 .37383 .25935 .35437 .25409 .36408 Mtetra
.664 .806 .359 r
.25409 .36408 .25935 .35437 .26652 .33992 .26125 .35034 Mtetra
0 0 0 r
.26125 .35034 .26652 .33992 .27319 .33136 .26793 .34215 Mtetra
.357 0 .201 r
.26793 .34215 .27319 .33136 .27935 .32915 .27413 .33993 Mtetra
.59 .225 .317 r
.27413 .33993 .27935 .32915 .28505 .33329 .27988 .3437 Mtetra
.704 .347 .367 r
.27988 .3437 .28505 .33329 .29034 .34334 .28525 .35304 Mtetra
.767 .416 .389 r
.28525 .35304 .29034 .34334 .29533 .35845 .29033 .36713 Mtetra
.806 .457 .396 r
.29033 .36713 .29533 .35845 .30014 .37736 .29523 .38478 Mtetra
.83 .48 .393 r
.29523 .38478 .30014 .37736 .30489 .39846 .30007 .40448 Mtetra
.845 .489 .381 r
.30007 .40448 .30489 .39846 .30972 .41993 .305 .4245 Mtetra
.851 .484 .357 r
.305 .4245 .30972 .41993 .31476 .43981 .31013 .443 Mtetra
.844 .456 .312 r
.31013 .443 .31476 .43981 .32012 .4562 .31556 .45823 Mtetra
.807 .374 .217 r
.31556 .45823 .32012 .4562 .32589 .46745 .32138 .46862 Mtetra
.633 .101 0 r
.32138 .46862 .32589 .46745 .33209 .47231 .32762 .47303 Mtetra
.338 .819 .805 r
.32762 .47303 .33209 .47231 .33874 .47012 .33429 .47083 Mtetra
.911 .969 .799 r
.33429 .47083 .33874 .47012 .34579 .46088 .34134 .46202 Mtetra
.972 .9 .688 r
.34134 .46202 .34579 .46088 .35316 .44521 .34871 .4472 Mtetra
.987 .87 .63 r
.34871 .4472 .35316 .44521 .36076 .42435 .3563 .4275 Mtetra
.994 .862 .594 r
.3563 .4275 .36076 .42435 .36848 .39994 .364 .40446 Mtetra
.996 .866 .567 r
.364 .40446 .36848 .39994 .37619 .37389 .3717 .37985 Mtetra
.989 .878 .541 r
.3717 .37985 .37619 .37389 .38381 .34816 .37932 .35553 Mtetra
.959 .89 .504 r
.37932 .35553 .38381 .34816 .39126 .32461 .38678 .33323 Mtetra
.857 .872 .43 r
.38678 .33323 .39126 .32461 .39849 .30484 .39402 .31448 Mtetra
0 0 0 r
.39402 .31448 .39849 .30484 .40547 .29014 .40102 .3005 Mtetra
0 0 .001 r
.40102 .3005 .40547 .29014 .41219 .2814 .40778 .29212 Mtetra
.357 0 .201 r
.40778 .29212 .41219 .2814 .41868 .27907 .41431 .28979 Mtetra
.582 .208 .299 r
.41431 .28979 .41868 .27907 .42498 .28315 .42066 .2935 Mtetra
.7 .329 .342 r
.42066 .2935 .42498 .28315 .43115 .29321 .42687 .30284 Mtetra
.766 .398 .359 r
.42687 .30284 .43115 .29321 .43724 .30839 .43301 .31698 Mtetra
.807 .44 .361 r
.43301 .31698 .43724 .30839 .44332 .3274 .43913 .33473 Mtetra
.833 .464 .354 r
.43913 .33473 .44332 .3274 .44945 .34865 .4453 .35455 Mtetra
.848 .472 .338 r
.4453 .35455 .44945 .34865 .45569 .37027 .45158 .37471 Mtetra
.853 .464 .308 r
.45158 .37471 .45569 .37027 .46208 .39029 .458 .39335 Mtetra
.843 .431 .255 r
.458 .39335 .46208 .39029 .46864 .40679 .46459 .40866 Mtetra
.797 .337 .148 r
.46459 .40866 .46864 .40679 .47539 .41808 .47135 .41909 Mtetra
.595 .04 0 r
.47135 .41909 .47539 .41808 .48229 .42291 .47828 .42346 Mtetra
.338 .819 .805 r
.47828 .42346 .48229 .42291 .48932 .4206 .48533 .42114 Mtetra
.905 .981 .784 r
.48533 .42114 .48932 .4206 .49643 .41114 .49246 .41212 Mtetra
.977 .915 .664 r
.49246 .41212 .49643 .41114 .50357 .39517 .49964 .39701 Mtetra
.992 .881 .596 r
.49964 .39701 .50357 .39517 .51069 .37396 .5068 .37696 Mtetra
.995 .868 .551 r
.5068 .37696 .51069 .37396 .51776 .34916 .51392 .35354 Mtetra
.989 .867 .515 r
.51392 .35354 .51776 .34916 .52474 .32271 .52096 .32855 Mtetra
.969 .869 .476 r
.52096 .32855 .52474 .32271 .53164 .29659 .52792 .30384 Mtetra
.913 .862 .422 r
.52792 .30384 .53164 .29659 .53846 .27268 .53481 .2812 Mtetra
.772 .81 .329 r
.53481 .2812 .53846 .27268 .54522 .2526 .54164 .26215 Mtetra
0 0 0 r
.54164 .26215 .54522 .2526 .55197 .23766 .54845 .24792 Mtetra
0 0 .048 r
.54845 .24792 .55197 .23766 .55875 .22872 .55529 .23935 Mtetra
.357 0 .201 r
.55529 .23935 .55875 .22872 .5656 .22626 .56218 .23689 Mtetra
.573 .191 .279 r
.56218 .23689 .5656 .22626 .57257 .23028 .56919 .24053 Mtetra
.694 .308 .312 r
.56919 .24053 .57257 .23028 .5797 .24033 .57633 .24985 Mtetra
.764 .378 .322 r
.57633 .24985 .5797 .24033 .587 .25555 .58364 .26404 Mtetra
.808 .42 .32 r
.58364 .26404 .587 .25555 .59449 .27466 .59112 .28187 Mtetra
.835 .443 .307 r
.59112 .28187 .59449 .27466 .60215 .29603 .59876 .3018 Mtetra
.849 .45 .284 r
.59876 .3018 .60215 .29603 .60996 .31779 .60653 .32209 Mtetra
.852 .438 .247 r
.60653 .32209 .60996 .31779 .61784 .33794 .61439 .34083 Mtetra
.837 .397 .184 r
.61439 .34083 .61784 .33794 .62574 .35453 .62226 .35623 Mtetra
.778 .29 .063 r
.62226 .35623 .62574 .35453 .63356 .36586 .63007 .36667 Mtetra
.547 0 0 r
.63007 .36667 .63356 .36586 .64123 .37064 .63774 .37099 Mtetra
.338 .819 .805 r
.63774 .37099 .64123 .37064 .64868 .36819 .64521 .36853 Mtetra
.892 .989 .762 r
.64521 .36853 .64868 .36819 .65585 .3585 .65243 .35929 Mtetra
.974 .924 .629 r
.65243 .35929 .65585 .3585 .66271 .34223 .65937 .34388 Mtetra
.987 .885 .548 r
.65937 .34388 .66271 .34223 .66929 .32065 .66605 .32349 Mtetra
.982 .864 .491 r
.66605 .32349 .66929 .32065 .67562 .29545 .6725 .29968 Mtetra
.964 .852 .441 r
.6725 .29968 .67562 .29545 .68178 .2686 .67879 .27429 Mtetra
.923 .838 .387 r
.67879 .27429 .68178 .2686 .68785 .24209 .68501 .24921 Mtetra
.837 .807 .317 r
.68501 .24921 .68785 .24209 .69396 .21782 .69125 .22622 Mtetra
0 0 0 r
.69125 .22622 .69396 .21782 .7002 .19744 .69761 .20686 Mtetra
.69761 .20686 .7002 .19744 .70669 .18223 .7042 .19238 Mtetra
.035 0 .091 r
.7042 .19238 .70669 .18223 .71351 .1731 .71111 .18361 Mtetra
.357 0 .201 r
.71111 .18361 .71351 .1731 .72075 .17049 .7184 .181 Mtetra
.563 .171 .257 r
.7184 .181 .72075 .17049 .72846 .17443 .72612 .18456 Mtetra
.686 .283 .278 r
.72612 .18456 .72846 .17443 .73664 .18446 .7343 .19386 Mtetra
.76 .353 .279 r
.7343 .19386 .73664 .18446 .74529 .19971 .7429 .20806 Mtetra
.805 .394 .268 r
.7429 .20806 .74529 .19971 .75434 .21889 .75188 .22595 Mtetra
.833 .415 .248 r
.75188 .22595 .75434 .21889 .7637 .24037 .76116 .24598 Mtetra
.967 .825 .652 r
.09103 .47688 .09625 .47454 .10496 .45095 .09952 .45532 Mtetra
.982 .871 .65 r
.09952 .45532 .10496 .45095 .11336 .42933 .10773 .43552 Mtetra
.973 .928 .639 r
.10773 .43552 .11336 .42933 .12127 .41117 .11551 .41885 Mtetra
.83 .932 .554 r
.11551 .41885 .12127 .41117 .12857 .39766 .12272 .40639 Mtetra
0 0 0 r
.12272 .40639 .12857 .39766 .13517 .38965 .12929 .39891 Mtetra
.324 0 .143 r
.12929 .39891 .13517 .38965 .14106 .38754 .13521 .3968 Mtetra
.587 .213 .3 r
.13521 .3968 .14106 .38754 .14626 .39135 .1405 .40007 Mtetra
.707 .347 .364 r
.1405 .40007 .14626 .39135 .15086 .40068 .14523 .40834 Mtetra
.773 .422 .39 r
.14523 .40834 .15086 .40068 .15498 .4147 .14953 .42087 Mtetra
.815 .468 .398 r
.14953 .42087 .15498 .4147 .15877 .43223 .15352 .43657 Mtetra
.846 .496 .392 r
.15352 .43657 .15877 .43223 .16242 .45179 .15739 .45407 Mtetra
.869 .512 .372 r
.15739 .45407 .16242 .45179 .16613 .47166 .16132 .47183 Mtetra
.887 .514 .328 r
.16132 .47183 .16613 .47166 .17009 .49003 .16548 .48822 Mtetra
.892 .485 .233 r
.16548 .48822 .17009 .49003 .17449 .50515 .17004 .50164 Mtetra
.825 .352 0 r
.17004 .50164 .17449 .50515 .17945 .51549 .17513 .51076 Mtetra
0 .27 .764 r
.17513 .51076 .17945 .51549 .18507 .51993 .18082 .51454 Mtetra
.644 .687 .876 r
.18082 .51454 .18507 .51993 .19139 .51785 .18714 .51245 Mtetra
.818 .729 .766 r
.18714 .51245 .19139 .51785 .19835 .50925 .19405 .50448 Mtetra
.88 .743 .707 r
.19405 .50448 .19835 .50925 .20588 .4947 .20149 .49116 Mtetra
.915 .759 .674 r
.20149 .49116 .20588 .4947 .21384 .47534 .20932 .47347 Mtetra
.94 .779 .654 r
.20932 .47347 .21384 .47534 .22205 .45267 .21738 .45278 Mtetra
.962 .805 .641 r
.21738 .45278 .22205 .45267 .23034 .42845 .22552 .43066 Mtetra
.98 .84 .633 r
.22552 .43066 .23034 .42845 .23854 .40449 .23359 .40876 Mtetra
.989 .884 .623 r
.23359 .40876 .23854 .40449 .24649 .38253 .24143 .38864 Mtetra
.96 .929 .596 r
.24143 .38864 .24649 .38253 .25409 .36408 .24895 .37169 Mtetra
.766 .889 .48 r
.24895 .37169 .25409 .36408 .26125 .35034 .25607 .35901 Mtetra
0 0 0 r
.25607 .35901 .26125 .35034 .26793 .34215 .26275 .35135 Mtetra
.324 0 .143 r
.26275 .35135 .26793 .34215 .27413 .33993 .26898 .34913 Mtetra
.578 .196 .28 r
.26898 .34913 .27413 .33993 .27988 .3437 .2748 .35235 Mtetra
.702 .329 .338 r
.2748 .35235 .27988 .3437 .28525 .35304 .28026 .36063 Mtetra
.772 .405 .36 r
.28026 .36063 .28525 .35304 .29033 .36713 .28546 .37321 Mtetra
.818 .452 .364 r
.28546 .37321 .29033 .36713 .29523 .38478 .2905 .389 Mtetra
.85 .481 .352 r
.2905 .389 .29523 .38478 .30007 .40448 .29549 .40662 Mtetra
.873 .495 .324 r
.29549 .40662 .30007 .40448 .305 .4245 .30055 .42451 Mtetra
.888 .492 .268 r
.30055 .42451 .305 .4245 .31013 .443 .3058 .44101 Mtetra
.881 .45 .15 r
.3058 .44101 .31013 .443 .31556 .45823 .31134 .45452 Mtetra
.766 .277 0 r
.31134 .45452 .31556 .45823 .32138 .46862 .31723 .46366 Mtetra
0 .331 .812 r
.31723 .46366 .32138 .46862 .32762 .47303 .32351 .4674 Mtetra
.644 .687 .876 r
.32351 .4674 .32762 .47303 .33429 .47083 .33019 .4652 Mtetra
.824 .737 .769 r
.33019 .4652 .33429 .47083 .34134 .46202 .33722 .45703 Mtetra
.891 .754 .704 r
.33722 .45703 .34134 .46202 .34871 .4472 .34454 .44344 Mtetra
.928 .771 .666 r
.34454 .44344 .34871 .4472 .3563 .4275 .35207 .42544 Mtetra
.955 .792 .64 r
.35207 .42544 .3563 .4275 .364 .40446 .35971 .4044 Mtetra
.976 .819 .622 r
.35971 .4044 .364 .40446 .3717 .37985 .36736 .38192 Mtetra
.991 .853 .606 r
.36736 .38192 .3717 .37985 .37932 .35553 .37493 .35967 Mtetra
.989 .892 .585 r
.37493 .35967 .37932 .35553 .38678 .33323 .38236 .33923 Mtetra
.931 .918 .537 r
.38236 .33923 .38678 .33323 .39402 .31448 .38959 .32199 Mtetra
.685 .828 .392 r
.38959 .32199 .39402 .31448 .40102 .3005 .39659 .30907 Mtetra
0 0 0 r
.39659 .30907 .40102 .3005 .40778 .29212 .40337 .30124 Mtetra
.324 0 .143 r
.40337 .30124 .40778 .29212 .41431 .28979 .40994 .2989 Mtetra
.569 .177 .259 r
.40994 .2989 .41431 .28979 .42066 .2935 .41634 .30206 Mtetra
.696 .308 .308 r
.41634 .30206 .42066 .2935 .42687 .30284 .42261 .31032 Mtetra
.771 .385 .325 r
.42261 .31032 .42687 .30284 .43301 .31698 .42881 .32294 Mtetra
.819 .433 .322 r
.42881 .32294 .43301 .31698 .43913 .33473 .43499 .33881 Mtetra
.852 .461 .303 r
.43499 .33881 .43913 .33473 .4453 .35455 .44122 .35654 Mtetra
.874 .472 .264 r
.44122 .35654 .4453 .35455 .45158 .37471 .44754 .37454 Mtetra
.882 .46 .192 r
.44754 .37454 .45158 .37471 .458 .39335 .454 .39114 Mtetra
.855 .4 .045 r
.454 .39114 .458 .39335 .46459 .40866 .46062 .40473 Mtetra
.675 .183 0 r
.46062 .40473 .46459 .40866 .47135 .41909 .4674 .41388 Mtetra
.043 .381 .845 r
.4674 .41388 .47135 .41909 .47828 .42346 .47433 .41758 Mtetra
.644 .687 .876 r
.47433 .41758 .47828 .42346 .48533 .42114 .48139 .41525 Mtetra
.829 .745 .771 r
.48139 .41525 .48533 .42114 .49246 .41212 .48854 .40688 Mtetra
.903 .766 .701 r
.48854 .40688 .49246 .41212 .49964 .39701 .49573 .39302 Mtetra
.943 .785 .655 r
.49573 .39302 .49964 .39701 .5068 .37696 .50291 .37469 Mtetra
.97 .806 .622 r
.50291 .37469 .5068 .37696 .51392 .35354 .51006 .35329 Mtetra
.989 .832 .595 r
.51006 .35329 .51392 .35354 .52096 .32855 .51715 .33045 Mtetra
.996 .862 .569 r
.51715 .33045 .52096 .32855 .52792 .30384 .52416 .30784 Mtetra
.977 .891 .532 r
.52416 .30784 .52792 .30384 .53481 .2812 .53111 .28707 Mtetra
.88 .887 .458 r
.53111 .28707 .53481 .2812 .54164 .26215 .538 .26955 Mtetra
0 0 0 r
.538 .26955 .54164 .26215 .54845 .24792 .54487 .25639 Mtetra
.54487 .25639 .54845 .24792 .55529 .23935 .55176 .24837 Mtetra
.324 0 .143 r
.55176 .24837 .55529 .23935 .56218 .23689 .5587 .2459 Mtetra
.559 .157 .236 r
.5587 .2459 .56218 .23689 .56919 .24053 .56573 .24898 Mtetra
.689 .284 .274 r
.56573 .24898 .56919 .24053 .57633 .24985 .57288 .25722 Mtetra
.767 .361 .282 r
.57288 .25722 .57633 .24985 .58364 .26404 .58018 .26986 Mtetra
.817 .408 .271 r
.58018 .26986 .58364 .26404 .59112 .28187 .58764 .2858 Mtetra
.85 .434 .241 r
.58764 .2858 .59112 .28187 .59876 .3018 .59524 .30362 Mtetra
.868 .439 .188 r
.59524 .30362 .59876 .3018 .60653 .32209 .60296 .32172 Mtetra
.864 .416 .095 r
.60296 .32172 .60653 .32209 .61439 .34083 .61075 .3384 Mtetra
.806 .33 0 r
.61075 .3384 .61439 .34083 .62226 .35623 .61857 .35204 Mtetra
.554 .075 0 r
.61857 .35204 .62226 .35623 .63007 .36667 .62634 .3612 Mtetra
.122 .419 .865 r
.62634 .3612 .63007 .36667 .63774 .37099 .63399 .36483 Mtetra
.644 .687 .876 r
.63399 .36483 .63774 .37099 .64521 .36853 .64147 .36236 Mtetra
.835 .754 .774 r
.64147 .36236 .64521 .36853 .65243 .35929 .64873 .35378 Mtetra
.916 .78 .696 r
.64873 .35378 .65243 .35929 .65937 .34388 .65576 .33964 Mtetra
.959 .799 .64 r
.65576 .33964 .65937 .34388 .66605 .32349 .66255 .32098 Mtetra
.985 .819 .596 r
.66255 .32098 .66605 .32349 .6725 .29968 .66913 .29922 Mtetra
.998 .842 .557 r
.66913 .29922 .6725 .29968 .67879 .27429 .67558 .27601 Mtetra
.991 .864 .515 r
.67558 .27601 .67879 .27429 .68501 .24921 .68195 .25304 Mtetra
.944 .873 .457 r
.68195 .25304 .68501 .24921 .69125 .22622 .68835 .23194 Mtetra
.801 .831 .359 r
.68835 .23194 .69125 .22622 .69761 .20686 .69486 .21412 Mtetra
0 0 0 r
.69486 .21412 .69761 .20686 .7042 .19238 .70157 .20071 Mtetra
0 0 .004 r
.70157 .20071 .7042 .19238 .71111 .18361 .70856 .1925 Mtetra
.324 0 .143 r
.70856 .1925 .71111 .18361 .7184 .181 .7159 .18988 Mtetra
.547 .135 .211 r
.7159 .18988 .7184 .181 .72612 .18456 .72363 .19287 Mtetra
.679 .256 .234 r
.72363 .19287 .72612 .18456 .7343 .19386 .73176 .20108 Mtetra
.76 .331 .231 r
.73176 .20108 .7343 .19386 .7429 .20806 .74028 .21373 Mtetra
.812 .376 .207 r
.74028 .21373 .7429 .20806 .75188 .22595 .74915 .2297 Mtetra
.842 .397 .163 r
.74915 .2297 .75188 .22595 .76116 .24598 .75827 .24759 Mtetra
.921 .764 .67 r
.08636 .47471 .09103 .47688 .09952 .45532 .09455 .45578 Mtetra
.949 .82 .682 r
.09455 .45578 .09952 .45532 .10773 .43552 .10249 .43834 Mtetra
.968 .896 .698 r
.10249 .43834 .10773 .43552 .11551 .41885 .11006 .4236 Mtetra
.915 .974 .689 r
.11006 .4236 .11551 .41885 .12272 .40639 .11713 .4125 Mtetra
0 0 0 r
.11713 .4125 .12272 .40639 .12929 .39891 .12365 .40572 Mtetra
.242 0 .008 r
.12365 .40572 .12929 .39891 .13521 .3968 .1296 .40361 Mtetra
.567 .157 .226 r
.1296 .40361 .13521 .3968 .1405 .40007 .13499 .40617 Mtetra
.707 .317 .309 r
.13499 .40617 .1405 .40007 .14523 .40834 .1399 .41307 Mtetra
.784 .406 .34 r
.1399 .41307 .14523 .40834 .14953 .42087 .14442 .42365 Mtetra
.837 .461 .342 r
.14442 .42365 .14953 .42087 .15352 .43657 .14868 .43696 Mtetra
.877 .498 .32 r
.14868 .43696 .15352 .43657 .15739 .45407 .15284 .45181 Mtetra
.907 .517 .262 r
.15284 .45181 .15739 .45407 .16132 .47183 .15706 .46685 Mtetra
.908 .502 .133 r
.15706 .46685 .16132 .47183 .16548 .48822 .16148 .48068 Mtetra
.762 .367 0 r
.16148 .48068 .16548 .48822 .17004 .50164 .16625 .49194 Mtetra
0 .041 .605 r
.16625 .49194 .17004 .50164 .17513 .51076 .17148 .49947 Mtetra
.366 .373 .734 r
.17148 .49947 .17513 .51076 .18082 .51454 .17725 .50241 Mtetra
.603 .508 .719 r
.17725 .50241 .18082 .51454 .18714 .51245 .18356 .50031 Mtetra
.717 .575 .694 r
.18356 .50031 .18714 .51245 .19405 .50448 .1904 .49315 Mtetra
.784 .619 .676 r
.1904 .49315 .19405 .50448 .20149 .49116 .19769 .48139 Mtetra
.831 .656 .665 r
.19769 .48139 .20149 .49116 .20932 .47347 .20533 .46585 Mtetra
.869 .692 .659 r
.20533 .46585 .20932 .47347 .21738 .45278 .21318 .44771 Mtetra
.903 .73 .658 r
.21318 .44771 .21738 .45278 .22552 .43066 .2211 .42831 Mtetra
.934 .776 .661 r
.2211 .42831 .22552 .43066 .23359 .40876 .22896 .40906 Mtetra
.963 .835 .67 r
.22896 .40906 .23359 .40876 .24143 .38864 .23663 .39133 Mtetra
.975 .911 .679 r
.23663 .39133 .24143 .38864 .24895 .37169 .24402 .37633 Mtetra
.888 .967 .647 r
.24402 .37633 .24895 .37169 .25607 .35901 .25106 .36502 Mtetra
0 0 0 r
.25106 .36502 .25607 .35901 .26275 .35135 .25771 .35808 Mtetra
.242 0 .008 r
.25771 .35808 .26275 .35135 .26898 .34913 .26398 .35585 Mtetra
.555 .136 .2 r
.26398 .35585 .26898 .34913 .2748 .35235 .26987 .35835 Mtetra
.7 .294 .275 r
.26987 .35835 .2748 .35235 .28026 .36063 .27546 .36524 Mtetra
.782 .384 .3 r
.27546 .36524 .28026 .36063 .28546 .37321 .28081 .37585 Mtetra
.837 .44 .295 r
.28081 .37585 .28546 .37321 .2905 .389 .28602 .38923 Mtetra
.877 .475 .26 r
.28602 .38923 .2905 .389 .29549 .40662 .2912 .40416 Mtetra
.899 .486 .182 r
.2912 .40416 .29549 .40662 .30055 .42451 .29644 .4193 Mtetra
.869 .447 .017 r
.29644 .4193 .30055 .42451 .3058 .44101 .30185 .43321 Mtetra
.639 .262 0 r
.30185 .43321 .3058 .44101 .31134 .45452 .30751 .44452 Mtetra
0 .117 .654 r
.30751 .44452 .31134 .45452 .31723 .46366 .31349 .45206 Mtetra
.385 .385 .736 r
.31349 .45206 .31723 .46366 .32351 .4674 .31981 .45495 Mtetra
.603 .508 .719 r
.31981 .45495 .32351 .4674 .33019 .4652 .32648 .45273 Mtetra
.717 .575 .694 r
.32648 .45273 .33019 .4652 .33722 .45703 .33346 .44539 Mtetra
.788 .621 .674 r
.33346 .44539 .33722 .45703 .34454 .44344 .34071 .43338 Mtetra
.839 .661 .661 r
.34071 .43338 .34454 .44344 .35207 .42544 .34814 .41755 Mtetra
.88 .699 .653 r
.34814 .41755 .35207 .42544 .35971 .4044 .35567 .39909 Mtetra
.916 .741 .649 r
.35567 .39909 .35971 .4044 .36736 .38192 .36321 .37936 Mtetra
.949 .79 .65 r
.36321 .37936 .36736 .38192 .37493 .35967 .37069 .3598 Mtetra
.976 .851 .653 r
.37069 .3598 .37493 .35967 .38236 .33923 .37805 .34177 Mtetra
.976 .923 .651 r
.37805 .34177 .38236 .33923 .38959 .32199 .38524 .32651 Mtetra
.846 .947 .59 r
.38524 .32651 .38959 .32199 .39659 .30907 .39222 .31497 Mtetra
0 0 0 r
.39222 .31497 .39659 .30907 .40337 .30124 .39901 .30786 Mtetra
.242 0 .008 r
.39901 .30786 .40337 .30124 .40994 .2989 .40562 .30551 Mtetra
.542 .112 .172 r
.40562 .30551 .40994 .2989 .41634 .30206 .41207 .30794 Mtetra
.691 .268 .236 r
.41207 .30794 .41634 .30206 .42261 .31032 .4184 .31481 Mtetra
.778 .358 .252 r
.4184 .31481 .42261 .31032 .42881 .32294 .42467 .32544 Mtetra
.835 .413 .236 r
.42467 .32544 .42881 .32294 .43499 .33881 .43093 .33886 Mtetra
.871 .442 .185 r
.43093 .33886 .43499 .33881 .44122 .35654 .43722 .35388 Mtetra
.877 .44 .08 r
.43722 .35388 .44122 .35654 .44754 .37454 .44361 .36909 Mtetra
.799 .369 0 r
.44361 .36909 .44754 .37454 .454 .39114 .45011 .38307 Mtetra
0 0 .442 r
.45011 .38307 .454 .39114 .46062 .40473 .45676 .39442 Mtetra
.026 .18 .688 r
.45676 .39442 .46062 .40473 .4674 .41388 .46356 .40195 Mtetra
.403 .396 .738 r
.46356 .40195 .4674 .41388 .47433 .41758 .47049 .40478 Mtetra
.603 .508 .719 r
.47049 .40478 .47433 .41758 .48139 .41525 .47754 .40244 Mtetra
.717 .575 .693 r
.47754 .40244 .48139 .41525 .48854 .40688 .48468 .3949 Mtetra
.792 .623 .672 r
.48468 .3949 .48854 .40688 .49573 .39302 .49186 .38264 Mtetra
.847 .666 .656 r
.49186 .38264 .49573 .39302 .50291 .37469 .49905 .36652 Mtetra
.892 .707 .645 r
.49905 .36652 .50291 .37469 .51006 .35329 .50621 .34773 Mtetra
.931 .752 .638 r
.50621 .34773 .51006 .35329 .51715 .33045 .51332 .32767 Mtetra
.964 .804 .633 r
.51332 .32767 .51715 .33045 .52416 .30784 .52037 .30778 Mtetra
.987 .866 .629 r
.52037 .30778 .52416 .30784 .53111 .28707 .52736 .28945 Mtetra
.967 .928 .61 r
.52736 .28945 .53111 .28707 .538 .26955 .5343 .27391 Mtetra
.786 .91 .518 r
.5343 .27391 .538 .26955 .54487 .25639 .54123 .26215 Mtetra
0 0 0 r
.54123 .26215 .54487 .25639 .55176 .24837 .54816 .25485 Mtetra
.242 0 .008 r
.54816 .25485 .55176 .24837 .5587 .2459 .55513 .25237 Mtetra
.528 .085 .142 r
.55513 .25237 .5587 .2459 .56573 .24898 .56219 .25472 Mtetra
.68 .236 .191 r
.56219 .25472 .56573 .24898 .57288 .25722 .56934 .26155 Mtetra
.77 .325 .195 r
.56934 .26155 .57288 .25722 .58018 .26986 .57663 .27218 Mtetra
.826 .377 .162 r
.57663 .27218 .58018 .26986 .58764 .2858 .58404 .28565 Mtetra
.853 .397 .089 r
.58404 .28565 .58764 .2858 .59524 .30362 .59158 .30072 Mtetra
.831 .374 0 r
.59158 .30072 .59524 .30362 .60296 .32172 .59923 .316 Mtetra
.691 .267 0 r
.59923 .316 .60296 .32172 .61075 .3384 .60694 .33003 Mtetra
0 0 .55 r
.60694 .33003 .61075 .3384 .61857 .35204 .61468 .34141 Mtetra
.105 .231 .712 r
.61468 .34141 .61857 .35204 .62634 .3612 .62239 .34893 Mtetra
.419 .406 .739 r
.62239 .34893 .62634 .3612 .63399 .36483 .63 .35168 Mtetra
.603 .508 .719 r
.63 .35168 .63399 .36483 .64147 .36236 .63747 .34919 Mtetra
.718 .575 .693 r
.63747 .34919 .64147 .36236 .64873 .35378 .64477 .34145 Mtetra
.796 .626 .67 r
.64477 .34145 .64873 .35378 .65576 .33964 .65186 .32893 Mtetra
.856 .671 .651 r
.65186 .32893 .65576 .33964 .66255 .32098 .65876 .31251 Mtetra
.905 .716 .636 r
.65876 .31251 .66255 .32098 .66913 .29922 .6655 .29339 Mtetra
.947 .764 .623 r
.6655 .29339 .66913 .29922 .67558 .27601 .67211 .27299 Mtetra
.98 .818 .611 r
.67211 .27299 .67558 .27601 .68195 .25304 .67866 .25276 Mtetra
.993 .877 .594 r
.67866 .25276 .68195 .25304 .68835 .23194 .68523 .23412 Mtetra
.943 .921 .553 r
.68523 .23412 .68835 .23194 .69486 .21412 .6919 .21831 Mtetra
.706 .853 .431 r
.6919 .21831 .69486 .21412 .70157 .20071 .69873 .20631 Mtetra
0 0 0 r
.69873 .20631 .70157 .20071 .70856 .1925 .70582 .19882 Mtetra
.242 0 .008 r
.70582 .19882 .70856 .1925 .7159 .18988 .7132 .1962 Mtetra
.512 .057 .108 r
.7132 .1962 .7159 .18988 .72363 .19287 .72091 .19845 Mtetra
.664 .199 .139 r
.72091 .19845 .72363 .19287 .73176 .20108 .72898 .20523 Mtetra
.756 .284 .124 r
.72898 .20523 .73176 .20108 .74028 .21373 .73738 .21585 Mtetra
.807 .329 .07 r
.73738 .21585 .74028 .21373 .74915 .2297 .74608 .22933 Mtetra
.816 .335 0 r
.74608 .22933 .74915 .2297 .75827 .24759 .755 .24444 Mtetra
.857 .691 .675 r
.0823 .46782 .08636 .47471 .09455 .45578 .0901 .45202 Mtetra
.891 .748 .697 r
.0901 .45202 .09455 .45578 .10249 .43834 .0977 .43742 Mtetra
.924 .827 .732 r
.0977 .43742 .10249 .43834 .11006 .4236 .105 .42499 Mtetra
.93 .938 .783 r
.105 .42499 .11006 .4236 .11713 .4125 .1119 .41553 Mtetra
.718 .977 .755 r
.1119 .41553 .11713 .4125 .12365 .40572 .11833 .4096 Mtetra
.039 0 0 r
.11833 .4096 .12365 .40572 .1296 .40361 .1243 .40748 Mtetra
.509 .03 .053 r
.1243 .40748 .1296 .40361 .13499 .40617 .12981 .40918 Mtetra
.695 .247 .184 r
.12981 .40918 .13499 .40617 .1399 .41307 .13492 .41443 Mtetra
.794 .361 .221 r
.13492 .41443 .1399 .41307 .14442 .42365 .13972 .42267 Mtetra
.858 .429 .201 r
.13972 .42267 .14442 .42365 .14868 .43696 .14431 .43312 Mtetra
.889 .461 .117 r
.14431 .43312 .14868 .43696 .15284 .45181 .14881 .4448 Mtetra
.826 .422 0 r
.14881 .4448 .15284 .45181 .15706 .46685 .15337 .45661 Mtetra
0 0 .374 r
.15337 .45661 .15706 .46685 .16148 .48068 .1581 .4674 Mtetra
0 .059 .586 r
.1581 .4674 .16148 .48068 .16625 .49194 .16313 .47609 Mtetra
.285 .254 .647 r
.16313 .47609 .16625 .49194 .17148 .49947 .16853 .48176 Mtetra
.469 .366 .655 r
.16853 .48176 .17148 .49947 .17725 .50241 .17437 .48372 Mtetra
.579 .436 .652 r
.17437 .48372 .17725 .50241 .18356 .50031 .18067 .4816 Mtetra
.653 .488 .648 r
.18067 .4816 .18356 .50031 .1904 .49315 .1874 .47539 Mtetra
.709 .531 .646 r
.1874 .47539 .1904 .49315 .19769 .48139 .1945 .46546 Mtetra
.754 .57 .647 r
.1945 .46546 .19769 .48139 .20533 .46585 .20189 .45247 Mtetra
.793 .608 .65 r
.20189 .45247 .20533 .46585 .21318 .44771 .20947 .43734 Mtetra
.83 .65 .658 r
.20947 .43734 .21318 .44771 .2211 .42831 .2171 .42117 Mtetra
.866 .698 .671 r
.2171 .42117 .2211 .42831 .22896 .40906 .22469 .4051 Mtetra
.903 .759 .693 r
.22469 .4051 .22896 .40906 .23663 .39133 .23214 .39024 Mtetra
.935 .843 .728 r
.23214 .39024 .23663 .39133 .24402 .37633 .23935 .37758 Mtetra
.932 .954 .773 r
.23935 .37758 .24402 .37633 .25106 .36502 .24628 .36792 Mtetra
.681 .958 .72 r
.24628 .36792 .25106 .36502 .25771 .35808 .25288 .36183 Mtetra
.039 0 0 r
.25288 .36183 .25771 .35808 .26398 .35585 .25917 .3596 Mtetra
.488 0 .013 r
.25917 .3596 .26398 .35585 .26987 .35835 .26515 .36123 Mtetra
.681 .212 .131 r
.26515 .36123 .26987 .35835 .27546 .36524 .27088 .36645 Mtetra
.784 .326 .157 r
.27088 .36645 .27546 .36524 .28081 .37585 .27642 .3747 Mtetra
.845 .39 .118 r
.27642 .3747 .28081 .37585 .28602 .38923 .28184 .38518 Mtetra
.853 .405 .003 r
.28184 .38518 .28602 .38923 .2912 .40416 .28724 .3969 Mtetra
.726 .329 0 r
.28724 .3969 .2912 .40416 .29644 .4193 .29269 .40876 Mtetra
0 0 .479 r
.29269 .40876 .29644 .4193 .30185 .43321 .29829 .4196 Mtetra
.042 .12 .62 r
.29829 .4196 .30185 .43321 .30751 .44452 .30411 .42831 Mtetra
.313 .276 .656 r
.30411 .42831 .30751 .44452 .31349 .45206 .31018 .43395 Mtetra
.475 .371 .657 r
.31018 .43395 .31349 .45206 .31981 .45495 .31654 .43584 Mtetra
.579 .436 .652 r
.31654 .43584 .31981 .45495 .32648 .45273 .32319 .4336 Mtetra
.652 .486 .647 r
.32319 .4336 .32648 .45273 .33346 .44539 .3301 .42723 Mtetra
.709 .529 .644 r
.3301 .42723 .33346 .44539 .34071 .43338 .33723 .41708 Mtetra
.756 .569 .644 r
.33723 .41708 .34071 .43338 .34814 .41755 .34452 .40383 Mtetra
.798 .609 .647 r
.34452 .40383 .34814 .41755 .35567 .39909 .3519 .38843 Mtetra
.837 .654 .654 r
.3519 .38843 .35567 .39909 .36321 .37936 .35929 .37197 Mtetra
.877 .706 .666 r
.35929 .37197 .36321 .37936 .37069 .3598 .36664 .35562 Mtetra
.915 .772 .688 r
.36664 .35562 .37069 .3598 .37805 .34177 .37389 .34049 Mtetra
.947 .86 .721 r
.37389 .34049 .37805 .34177 .38524 .32651 .381 .32759 Mtetra
.929 .967 .758 r
.381 .32759 .38524 .32651 .39222 .31497 .38795 .31773 Mtetra
.638 .933 .678 r
.38795 .31773 .39222 .31497 .39901 .30786 .39473 .31147 Mtetra
.039 0 0 r
.39473 .31147 .39901 .30786 .40562 .30551 .40136 .30912 Mtetra
.465 0 0 r
.40136 .30912 .40562 .30551 .41207 .30794 .40787 .31067 Mtetra
.662 .17 .07 r
.40787 .31067 .41207 .30794 .4184 .31481 .41427 .31585 Mtetra
.767 .282 .079 r
.41427 .31585 .4184 .31481 .42467 .32544 .42062 .32409 Mtetra
.819 .337 .016 r
.42062 .32409 .42467 .32544 .43093 .33886 .42697 .33459 Mtetra
.789 .329 0 r
.42697 .33459 .43093 .33886 .43722 .35388 .43335 .34635 Mtetra
0 0 .36 r
.43335 .34635 .43722 .35388 .44361 .36909 .4398 .35824 Mtetra
0 0 .561 r
.4398 .35824 .44361 .36909 .45011 .38307 .44636 .36911 Mtetra
.114 .172 .646 r
.44636 .36911 .45011 .38307 .45676 .39442 .45304 .37783 Mtetra
.338 .295 .662 r
.45304 .37783 .45676 .39442 .46356 .40195 .45984 .38344 Mtetra
.481 .377 .659 r
.45984 .38344 .46356 .40195 .47049 .40478 .46677 .38525 Mtetra
.579 .436 .652 r
.46677 .38525 .47049 .40478 .47754 .40244 .47381 .38288 Mtetra
.651 .485 .645 r
.47381 .38288 .47754 .40244 .48468 .3949 .48091 .37633 Mtetra
.709 .527 .642 r
.48091 .37633 .48468 .3949 .49186 .38264 .48806 .36595 Mtetra
.758 .568 .64 r
.48806 .36595 .49186 .38264 .49905 .36652 .49523 .35244 Mtetra
.803 .611 .642 r
.49523 .35244 .49905 .36652 .50621 .34773 .50238 .33676 Mtetra
.846 .658 .649 r
.50238 .33676 .50621 .34773 .51332 .32767 .50949 .32 Mtetra
.888 .714 .66 r
.50949 .32 .51332 .32767 .52037 .30778 .51656 .30336 Mtetra
.929 .785 .681 r
.51656 .30336 .52037 .30778 .52736 .28945 .52358 .28796 Mtetra
.959 .878 .711 r
.52358 .28796 .52736 .28945 .5343 .27391 .53056 .27481 Mtetra
.921 .977 .736 r
.53056 .27481 .5343 .27391 .54123 .26215 .53752 .26474 Mtetra
.589 .9 .629 r
.53752 .26474 .54123 .26215 .54816 .25485 .5445 .25831 Mtetra
.039 0 0 r
.5445 .25831 .54816 .25485 .55513 .25237 .5515 .25582 Mtetra
.439 0 0 r
.5515 .25582 .55513 .25237 .56219 .25472 .55857 .25728 Mtetra
.637 .12 0 r
.55857 .25728 .56219 .25472 .56934 .26155 .56572 .2624 Mtetra
.74 .226 0 r
.56572 .2624 .56934 .26155 .57663 .27218 .57298 .27062 Mtetra
.771 .266 0 r
.57298 .27062 .57663 .27218 .58404 .28565 .58034 .28112 Mtetra
.69 .23 0 r
.58034 .28112 .58404 .28565 .59158 .30072 .5878 .2929 Mtetra
0 0 .487 r
.5878 .2929 .59158 .30072 .59923 .316 .59536 .30482 Mtetra
0 .074 .62 r
.59536 .30482 .59923 .316 .60694 .33003 .60298 .3157 Mtetra
.174 .215 .665 r
.60298 .3157 .60694 .33003 .61468 .34141 .61062 .32441 Mtetra
.361 .312 .668 r
.61062 .32441 .61468 .34141 .62239 .34893 .61824 .32998 Mtetra
.487 .382 .661 r
.61824 .32998 .62239 .34893 .63 .35168 .62579 .3317 Mtetra
.579 .436 .652 r
.62579 .3317 .63 .35168 .63747 .34919 .63324 .3292 Mtetra
.65 .483 .644 r
.63324 .3292 .63747 .34919 .64477 .34145 .64055 .32245 Mtetra
.709 .525 .639 r
.64055 .32245 .64477 .34145 .65186 .32893 .64771 .31184 Mtetra
.76 .568 .637 r
.64771 .31184 .65186 .32893 .65876 .31251 .65472 .29806 Mtetra
.808 .612 .637 r
.65472 .29806 .65876 .31251 .6655 .29339 .6616 .28207 Mtetra
.855 .663 .642 r
.6616 .28207 .6655 .29339 .67211 .27299 .66839 .26502 Mtetra
.901 .724 .653 r
.66839 .26502 .67211 .27299 .67866 .25276 .67513 .24808 Mtetra
.944 .8 .671 r
.67513 .24808 .67866 .25276 .68523 .23412 .68188 .2324 Mtetra
.969 .896 .696 r
.68188 .2324 .68523 .23412 .6919 .21831 .68871 .219 Mtetra
.902 .98 .703 r
.68871 .219 .6919 .21831 .69873 .20631 .69568 .2087 Mtetra
.535 .86 .575 r
.69568 .2087 .69873 .20631 .70582 .19882 .70285 .20209 Mtetra
.039 0 0 r
.70285 .20209 .70582 .19882 .7132 .1962 .71027 .19946 Mtetra
.41 0 0 r
.71027 .19946 .7132 .1962 .72091 .19845 .71796 .20081 Mtetra
.603 .062 0 r
.71796 .20081 .72091 .19845 .72898 .20523 .72593 .20586 Mtetra
.696 .155 0 r
.72593 .20586 .72898 .20523 .73738 .21585 .73418 .21404 Mtetra
.695 .176 0 r
.73418 .21404 .73738 .21585 .74608 .22933 .74267 .22453 Mtetra
0 0 .432 r
.74267 .22453 .74608 .22933 .755 .24444 .75134 .23632 Mtetra
.786 .617 .671 r
.07882 .45655 .0823 .46782 .0901 .45202 .08616 .44429 Mtetra
.819 .67 .699 r
.08616 .44429 .0901 .45202 .0977 .43742 .09336 .43289 Mtetra
.851 .741 .742 r
.09336 .43289 .0977 .43742 .105 .42499 .10033 .42309 Mtetra
.871 .841 .813 r
.10033 .42309 .105 .42499 .1119 .41553 .10701 .41549 Mtetra
.811 .96 .908 r
.10701 .41549 .1119 .41553 .11833 .4096 .11335 .41052 Mtetra
.374 .84 .82 r
.11335 .41052 .11833 .4096 .1243 .40748 .11933 .4084 Mtetra
.274 0 0 r
.11933 .4084 .1243 .40748 .12981 .40918 .12497 .40913 Mtetra
.585 .021 0 r
.12497 .40913 .12981 .40918 .13492 .41443 .13031 .41249 Mtetra
.713 .177 0 r
.13031 .41249 .13492 .41443 .13972 .42267 .13542 .41808 Mtetra
.705 .219 0 r
.13542 .41808 .13972 .42267 .14431 .43312 .14038 .42529 Mtetra
0 0 .452 r
.14038 .42529 .14431 .43312 .14881 .4448 .14529 .43339 Mtetra
0 .028 .582 r
.14529 .43339 .14881 .4448 .15337 .45661 .15023 .44156 Mtetra
.144 .162 .62 r
.15023 .44156 .15337 .45661 .1581 .4674 .15532 .44897 Mtetra
.318 .252 .624 r
.15532 .44897 .1581 .4674 .16313 .47609 .16062 .4548 Mtetra
.429 .315 .622 r
.16062 .4548 .16313 .47609 .16853 .48176 .16622 .45839 Mtetra
.507 .362 .619 r
.16622 .45839 .16853 .48176 .17437 .48372 .17215 .45925 Mtetra
.565 .402 .618 r
.17215 .45925 .17437 .48372 .18067 .4816 .17841 .45711 Mtetra
.613 .436 .62 r
.17841 .45711 .18067 .4816 .1874 .47539 .18501 .45196 Mtetra
.653 .469 .623 r
.18501 .45196 .1874 .47539 .1945 .46546 .19189 .44407 Mtetra
.689 .502 .629 r
.19189 .44407 .1945 .46546 .20189 .45247 .19899 .43391 Mtetra
.723 .536 .637 r
.19899 .43391 .20189 .45247 .20947 .43734 .20623 .42216 Mtetra
.756 .574 .65 r
.20623 .42216 .20947 .43734 .2171 .42117 .21352 .40961 Mtetra
.79 .619 .669 r
.21352 .40961 .2171 .42117 .22469 .4051 .22079 .39711 Mtetra
.824 .675 .698 r
.22079 .39711 .22469 .4051 .23214 .39024 .22795 .38549 Mtetra
.858 .751 .743 r
.22795 .38549 .23214 .39024 .23935 .37758 .23494 .37549 Mtetra
.878 .855 .815 r
.23494 .37549 .23935 .37758 .24628 .36792 .24172 .36772 Mtetra
.806 .969 .907 r
.24172 .36772 .24628 .36792 .25288 .36183 .24827 .3626 Mtetra
.374 .84 .82 r
.24827 .3626 .25288 .36183 .25917 .3596 .25457 .36036 Mtetra
.227 0 0 r
.25457 .36036 .25917 .3596 .26515 .36123 .26065 .36101 Mtetra
.533 0 0 r
.26065 .36101 .26515 .36123 .27088 .36645 .26654 .36432 Mtetra
.648 .096 0 r
.26654 .36432 .27088 .36645 .27642 .3747 .27229 .36988 Mtetra
.594 .118 0 r
.27229 .36988 .27642 .3747 .28184 .38518 .27795 .37708 Mtetra
0 0 .554 r
.27795 .37708 .28184 .38518 .28724 .3969 .2836 .38519 Mtetra
0 .1 .626 r
.2836 .38519 .28724 .3969 .29269 .40876 .2893 .39337 Mtetra
.195 .201 .637 r
.2893 .39337 .29269 .40876 .29829 .4196 .29511 .40077 Mtetra
.34 .271 .632 r
.29511 .40077 .29829 .4196 .30411 .42831 .30109 .40658 Mtetra
.439 .324 .625 r
.30109 .40658 .30411 .42831 .31018 .43395 .30727 .41013 Mtetra
.51 .366 .621 r
.30727 .41013 .31018 .43395 .31654 .43584 .31367 .4109 Mtetra
.565 .402 .618 r
.31367 .4109 .31654 .43584 .32319 .4336 .32028 .40864 Mtetra
.611 .435 .618 r
.32028 .40864 .32319 .4336 .3301 .42723 .3271 .40334 Mtetra
.651 .467 .621 r
.3271 .40334 .3301 .42723 .33723 .41708 .33409 .39525 Mtetra
.688 .499 .626 r
.33409 .39525 .33723 .41708 .34452 .40383 .34121 .38488 Mtetra
.723 .534 .635 r
.34121 .38488 .34452 .40383 .3519 .38843 .34839 .37289 Mtetra
.758 .574 .647 r
.34839 .37289 .3519 .38843 .35929 .37197 .3556 .3601 Mtetra
.794 .621 .667 r
.3556 .3601 .35929 .37197 .36664 .35562 .36278 .34736 Mtetra
.831 .681 .696 r
.36278 .34736 .36664 .35562 .37389 .34049 .36988 .33551 Mtetra
.867 .761 .744 r
.36988 .33551 .37389 .34049 .381 .32759 .37689 .3253 Mtetra
.885 .87 .818 r
.37689 .3253 .381 .32759 .38795 .31773 .38378 .31734 Mtetra
.799 .977 .904 r
.38378 .31734 .38795 .31773 .39473 .31147 .39054 .31207 Mtetra
.374 .84 .82 r
.39054 .31207 .39473 .31147 .40136 .30912 .39719 .30971 Mtetra
.178 0 0 r
.39719 .30971 .40136 .30912 .40787 .31067 .40375 .31026 Mtetra
.469 0 0 r
.40375 .31026 .40787 .31067 .41427 .31585 .41023 .31351 Mtetra
.561 .003 0 r
.41023 .31351 .41427 .31585 .42062 .32409 .41668 .31903 Mtetra
0 0 .529 r
.41668 .31903 .42062 .32409 .42697 .33459 .42312 .32621 Mtetra
0 .068 .631 r
.42312 .32621 .42697 .33459 .43335 .34635 .4296 .33431 Mtetra
.056 .16 .658 r
.4296 .33431 .43335 .34635 .4398 .35824 .43613 .34248 Mtetra
.238 .233 .651 r
.43613 .34248 .4398 .35824 .44636 .36911 .44275 .34987 Mtetra
.361 .288 .639 r
.44275 .34987 .44636 .36911 .45304 .37783 .44946 .35565 Mtetra
.447 .332 .629 r
.44946 .35565 .45304 .37783 .45984 .38344 .45628 .35914 Mtetra
.513 .369 .622 r
.45628 .35914 .45984 .38344 .46677 .38525 .46319 .35982 Mtetra
.565 .402 .618 r
.46319 .35982 .46677 .38525 .47381 .38288 .47019 .35743 Mtetra
.61 .433 .617 r
.47019 .35743 .47381 .38288 .48091 .37633 .47725 .35196 Mtetra
.65 .464 .619 r
.47725 .35196 .48091 .37633 .48806 .36595 .48435 .34367 Mtetra
.687 .497 .624 r
.48435 .34367 .48806 .36595 .49523 .35244 .49147 .33307 Mtetra
.724 .532 .632 r
.49147 .33307 .49523 .35244 .50238 .33676 .49858 .32084 Mtetra
.76 .573 .644 r
.49858 .32084 .50238 .33676 .50949 .32 .50568 .3078 Mtetra
.799 .623 .664 r
.50568 .3078 .50949 .32 .51656 .30336 .51274 .29481 Mtetra
.838 .687 .695 r
.51274 .29481 .51656 .30336 .52358 .28796 .51977 .28273 Mtetra
.876 .772 .744 r
.51977 .28273 .52358 .28796 .53056 .27481 .52678 .2723 Mtetra
.891 .885 .82 r
.52678 .2723 .53056 .27481 .53752 .26474 .53378 .26415 Mtetra
.789 .983 .9 r
.53378 .26415 .53752 .26474 .5445 .25831 .54078 .25871 Mtetra
.374 .84 .82 r
.54078 .25871 .5445 .25831 .5515 .25582 .54781 .25621 Mtetra
.125 0 0 r
.54781 .25621 .5515 .25582 .55857 .25728 .55489 .25666 Mtetra
.392 0 0 r
.55489 .25666 .55857 .25728 .56572 .2624 .56203 .25983 Mtetra
.451 0 0 r
.56203 .25983 .56572 .2624 .57298 .27062 .56925 .2653 Mtetra
0 .094 .636 r
.56925 .2653 .57298 .27062 .58034 .28112 .57655 .27245 Mtetra
0 .148 .685 r
.57655 .27245 .58034 .28112 .5878 .2929 .58393 .28053 Mtetra
.128 .21 .681 r
.58393 .28053 .5878 .2929 .59536 .30482 .59138 .28868 Mtetra
.276 .261 .662 r
.59138 .28868 .59536 .30482 .60298 .3157 .59889 .29604 Mtetra
.379 .304 .645 r
.59889 .29604 .60298 .3157 .61062 .32441 .60641 .30177 Mtetra
.456 .339 .632 r
.60641 .30177 .61062 .32441 .61824 .32998 .61393 .30518 Mtetra
.516 .372 .623 r
.61393 .30518 .61824 .32998 .62579 .3317 .62141 .30576 Mtetra
.565 .402 .618 r
.62141 .30576 .62579 .3317 .63324 .3292 .62882 .30323 Mtetra
.609 .431 .616 r
.62882 .30323 .63324 .3292 .64055 .32245 .63614 .29758 Mtetra
.649 .462 .617 r
.63614 .29758 .64055 .32245 .64771 .31184 .64336 .28909 Mtetra
.687 .494 .621 r
.64336 .28909 .64771 .31184 .65472 .29806 .65047 .27825 Mtetra
.724 .53 .628 r
.65047 .27825 .65472 .29806 .6616 .28207 .6575 .26577 Mtetra
.763 .573 .641 r
.6575 .26577 .6616 .28207 .66839 .26502 .66445 .25247 Mtetra
.804 .626 .661 r
.66445 .25247 .66839 .26502 .67513 .24808 .67138 .23923 Mtetra
.846 .694 .693 r
.67138 .23923 .67513 .24808 .68188 .2324 .67832 .22689 Mtetra
.886 .785 .744 r
.67832 .22689 .68188 .2324 .68871 .219 .68532 .21624 Mtetra
.898 .902 .821 r
.68532 .21624 .68871 .219 .69568 .2087 .69242 .20789 Mtetra
.778 .989 .893 r
.69242 .20789 .69568 .2087 .70285 .20209 .69968 .20228 Mtetra
.374 .84 .82 r
.69968 .20228 .70285 .20209 .71027 .19946 .70712 .19963 Mtetra
.071 0 0 r
.70712 .19963 .71027 .19946 .71796 .20081 .71477 .19996 Mtetra
.303 0 0 r
.71477 .19996 .71796 .20081 .72593 .20586 .72263 .20305 Mtetra
0 .196 .655 r
.72263 .20305 .72593 .20586 .73418 .21404 .7307 .20845 Mtetra
0 .185 .716 r
.7307 .20845 .73418 .21404 .74267 .22453 .73895 .21555 Mtetra
.023 .214 .721 r
.73895 .21555 .74267 .22453 .75134 .23632 .74734 .22358 Mtetra
.712 .547 .664 r
.07583 .44176 .07882 .45655 .08616 .44429 .08266 .43329 Mtetra
.74 .595 .695 r
.08266 .43329 .08616 .44429 .09336 .43289 .0894 .42536 Mtetra
.767 .657 .741 r
.0894 .42536 .09336 .43289 .10033 .42309 .09601 .41841 Mtetra
.785 .739 .81 r
.09601 .41841 .10033 .42309 .10701 .41549 .10243 .41284 Mtetra
.764 .833 .906 r
.10243 .41284 .10701 .41549 .11335 .41052 .10865 .40892 Mtetra
.62 .877 .989 r
.10865 .40892 .11335 .41052 .11933 .4084 .11464 .40679 Mtetra
.32 .755 .969 r
.11464 .40679 .11933 .4084 .12497 .40913 .12042 .40645 Mtetra
.071 .546 .898 r
.12042 .40645 .12497 .40913 .13031 .41249 .12602 .40776 Mtetra
.029 .394 .852 r
.12602 .40776 .13031 .41249 .13542 .41808 .13148 .41047 Mtetra
.131 .318 .785 r
.13148 .41047 .13542 .41808 .14038 .42529 .13684 .41418 Mtetra
.249 .295 .714 r
.13684 .41418 .14038 .42529 .14529 .43339 .14218 .41843 Mtetra
.339 .298 .665 r
.14218 .41843 .14529 .43339 .15023 .44156 .14755 .42271 Mtetra
.406 .31 .634 r
.14755 .42271 .15023 .44156 .15532 .44897 .15301 .42649 Mtetra
.456 .327 .616 r
.15301 .42649 .15532 .44897 .16062 .4548 .15862 .42928 Mtetra
.495 .345 .606 r
.15862 .42928 .16062 .4548 .16622 .45839 .16442 .43068 Mtetra
.529 .364 .602 r
.16442 .43068 .16622 .45839 .17215 .45925 .17043 .43037 Mtetra
.558 .383 .6 r
.17043 .43037 .17215 .45925 .17841 .45711 .17667 .42821 Mtetra
.585 .403 .602 r
.17667 .42821 .17841 .45711 .18501 .45196 .18311 .42418 Mtetra
.61 .425 .607 r
.18311 .42418 .18501 .45196 .19189 .44407 .18974 .41844 Mtetra
.634 .449 .614 r
.18974 .41844 .19189 .44407 .19899 .43391 .19651 .41129 Mtetra
.659 .476 .625 r
.19651 .41129 .19899 .43391 .20623 .42216 .20338 .40314 Mtetra
.685 .507 .64 r
.20338 .40314 .20623 .42216 .21352 .40961 .21029 .39448 Mtetra
.712 .546 .662 r
.21029 .39448 .21352 .40961 .22079 .39711 .21719 .38583 Mtetra
.741 .596 .694 r
.21719 .38583 .22079 .39711 .22795 .38549 .22403 .37771 Mtetra
.769 .66 .742 r
.22403 .37771 .22795 .38549 .23494 .37549 .23077 .37059 Mtetra
.788 .745 .813 r
.23077 .37059 .23494 .37549 .24172 .36772 .23738 .36487 Mtetra
.763 .839 .909 r
.23738 .36487 .24172 .36772 .24827 .3626 .24385 .36081 Mtetra
.62 .877 .989 r
.24385 .36081 .24827 .3626 .25457 .36036 .25016 .35857 Mtetra
.347 .764 .978 r
.25016 .35857 .25457 .36036 .26065 .36101 .25634 .35813 Mtetra
.136 .578 .926 r
.25634 .35813 .26065 .36101 .26654 .36432 .2624 .35937 Mtetra
.107 .433 .874 r
.2624 .35937 .26654 .36432 .27229 .36988 .26838 .36201 Mtetra
.19 .351 .795 r
.26838 .36201 .27229 .36988 .27795 .37708 .27431 .36567 Mtetra
.285 .319 .721 r
.27431 .36567 .27795 .37708 .2836 .38519 .28024 .36988 Mtetra
.361 .314 .67 r
.28024 .36988 .2836 .38519 .2893 .39337 .28621 .37412 Mtetra
.418 .321 .638 r
.28621 .37412 .2893 .39337 .29511 .40077 .29225 .37785 Mtetra
.462 .334 .619 r
.29225 .37785 .29511 .40077 .30109 .40658 .29841 .38059 Mtetra
.499 .349 .608 r
.29841 .38059 .30109 .40658 .30727 .41013 .3047 .3819 Mtetra
.53 .365 .602 r
.3047 .3819 .30727 .41013 .31367 .4109 .31113 .3815 Mtetra
.558 .383 .6 r
.31113 .3815 .31367 .4109 .32028 .40864 .31771 .37922 Mtetra
.584 .402 .601 r
.31771 .37922 .32028 .40864 .3271 .40334 .32442 .37505 Mtetra
.608 .423 .605 r
.32442 .37505 .3271 .40334 .33409 .39525 .33125 .36915 Mtetra
.633 .446 .612 r
.33125 .36915 .33409 .39525 .34121 .38488 .33816 .36182 Mtetra
.658 .473 .623 r
.33816 .36182 .34121 .38488 .34839 .37289 .34512 .35347 Mtetra
.684 .505 .638 r
.34512 .35347 .34839 .37289 .3556 .3601 .3521 .34461 Mtetra
.712 .545 .661 r
.3521 .34461 .3556 .3601 .36278 .34736 .35908 .33577 Mtetra
.742 .596 .694 r
.35908 .33577 .36278 .34736 .36988 .33551 .36601 .32746 Mtetra
.772 .664 .743 r
.36601 .32746 .36988 .33551 .37689 .3253 .37289 .32017 Mtetra
.79 .751 .817 r
.37289 .32017 .37689 .3253 .38378 .31734 .3797 .31428 Mtetra
.763 .845 .913 r
.3797 .31428 .38378 .31734 .39054 .31207 .38643 .31008 Mtetra
.62 .877 .989 r
.38643 .31008 .39054 .31207 .39719 .30971 .3931 .30771 Mtetra
.373 .771 .986 r
.3931 .30771 .39719 .30971 .40375 .31026 .39971 .30717 Mtetra
.195 .603 .946 r
.39971 .30717 .40375 .31026 .41023 .31351 .40628 .30832 Mtetra
.173 .463 .887 r
.40628 .30832 .41023 .31351 .41668 .31903 .41283 .31089 Mtetra
.24 .377 .801 r
.41283 .31089 .41668 .31903 .42312 .32621 .41938 .31449 Mtetra
.317 .339 .726 r
.41938 .31449 .42312 .32621 .4296 .33431 .42596 .31864 Mtetra
.38 .328 .675 r
.42596 .31864 .4296 .33431 .43613 .34248 .43258 .32282 Mtetra
.429 .331 .642 r
.43258 .32282 .43613 .34248 .44275 .34987 .43927 .3265 Mtetra
.469 .34 .622 r
.43927 .3265 .44275 .34987 .44946 .35565 .44602 .32916 Mtetra
.502 .353 .61 r
.44602 .32916 .44946 .35565 .45628 .35914 .45284 .33039 Mtetra
.532 .367 .603 r
.45284 .33039 .45628 .35914 .46319 .35982 .45973 .32988 Mtetra
.558 .383 .6 r
.45973 .32988 .46319 .35982 .47019 .35743 .46669 .32746 Mtetra
.583 .401 .601 r
.46669 .32746 .47019 .35743 .47725 .35196 .47369 .32314 Mtetra
.607 .421 .604 r
.47369 .32314 .47725 .35196 .48435 .34367 .48072 .31707 Mtetra
.631 .444 .611 r
.48072 .31707 .48435 .34367 .49147 .33307 .48778 .30955 Mtetra
.657 .471 .621 r
.48778 .30955 .49147 .33307 .49858 .32084 .49484 .30101 Mtetra
.684 .503 .636 r
.49484 .30101 .49858 .32084 .50568 .3078 .50189 .29194 Mtetra
.713 .544 .659 r
.50189 .29194 .50568 .3078 .51274 .29481 .50894 .28289 Mtetra
.744 .597 .693 r
.50894 .28289 .51274 .29481 .51977 .28273 .51597 .27439 Mtetra
.774 .667 .745 r
.51597 .27439 .51977 .28273 .52678 .2723 .52299 .26691 Mtetra
.793 .757 .821 r
.52299 .26691 .52678 .2723 .53378 .26415 .53 .26085 Mtetra
.762 .851 .917 r
.53 .26085 .53378 .26415 .54078 .25871 .53703 .2565 Mtetra
.62 .877 .989 r
.53703 .2565 .54078 .25871 .54781 .25621 .54408 .25399 Mtetra
.396 .776 .991 r
.54408 .25399 .54781 .25621 .55489 .25666 .55116 .25333 Mtetra
.247 .621 .958 r
.55116 .25333 .55489 .25666 .56203 .25983 .55828 .25438 Mtetra
.23 .487 .893 r
.55828 .25438 .56203 .25983 .56925 .2653 .56546 .25687 Mtetra
.283 .4 .805 r
.56546 .25687 .56925 .2653 .57655 .27245 .5727 .2604 Mtetra
.344 .357 .73 r
.5727 .2604 .57655 .27245 .58393 .28053 .57999 .26448 Mtetra
.397 .342 .679 r
.57999 .26448 .58393 .28053 .59138 .28868 .58734 .2686 Mtetra
.44 .34 .646 r
.58734 .2686 .59138 .28868 .59889 .29604 .59472 .2722 Mtetra
.475 .346 .625 r
.59472 .2722 .59889 .29604 .60641 .30177 .60213 .27478 Mtetra
.506 .356 .612 r
.60213 .27478 .60641 .30177 .61393 .30518 .60954 .2759 Mtetra
.533 .369 .604 r
.60954 .2759 .61393 .30518 .62141 .30576 .61693 .27527 Mtetra
.558 .383 .6 r
.61693 .27527 .62141 .30576 .62882 .30323 .6243 .27272 Mtetra
.582 .4 .6 r
.6243 .27272 .62882 .30323 .63614 .29758 .63161 .26823 Mtetra
.606 .419 .603 r
.63161 .26823 .63614 .29758 .64336 .28909 .63887 .26197 Mtetra
.63 .441 .609 r
.63887 .26197 .64336 .28909 .65047 .27825 .64607 .25426 Mtetra
.655 .468 .619 r
.64607 .25426 .65047 .27825 .6575 .26577 .65323 .24551 Mtetra
.683 .501 .634 r
.65323 .24551 .6575 .26577 .66445 .25247 .66035 .23623 Mtetra
.713 .543 .657 r
.66035 .23623 .66445 .25247 .67138 .23923 .66746 .22696 Mtetra
.745 .598 .693 r
.66746 .22696 .67138 .23923 .67832 .22689 .67459 .21825 Mtetra
.777 .671 .746 r
.67459 .21825 .67832 .22689 .68532 .21624 .68175 .21057 Mtetra
.796 .764 .825 r
.68175 .21057 .68532 .21624 .69242 .20789 .68899 .20433 Mtetra
.762 .857 .921 r
.68899 .20433 .69242 .20789 .69968 .20228 .69633 .19981 Mtetra
.62 .877 .989 r
.69633 .19981 .69968 .20228 .70712 .19963 .70379 .19716 Mtetra
.418 .78 .995 r
.70379 .19716 .70712 .19963 .71477 .19996 .71139 .19637 Mtetra
.292 .636 .965 r
.71139 .19637 .71477 .19996 .72263 .20305 .71912 .19731 Mtetra
.278 .505 .895 r
.71912 .19731 .72263 .20305 .7307 .20845 .72699 .1997 Mtetra
.319 .418 .806 r
.72699 .1997 .7307 .20845 .73895 .21555 .73499 .20314 Mtetra
.369 .373 .733 r
.73499 .20314 .73895 .21555 .74734 .22358 .74307 .20714 Mtetra
.634 .48 .656 r
.07317 .42465 .07583 .44176 .08266 .43329 .07945 .42013 Mtetra
.655 .523 .691 r
.07945 .42013 .08266 .43329 .0894 .42536 .08571 .4158 Mtetra
.677 .581 .74 r
.08571 .4158 .0894 .42536 .09601 .41841 .09192 .41184 Mtetra
.695 .655 .806 r
.09192 .41184 .09601 .41841 .10243 .41284 .09807 .4084 Mtetra
.693 .735 .883 r
.09807 .4084 .10243 .41284 .10865 .40892 .10415 .40557 Mtetra
.655 .784 .943 r
.10415 .40557 .10865 .40892 .11464 .40679 .11015 .40343 Mtetra
.595 .769 .962 r
.11015 .40343 .11464 .40679 .12042 .40645 .11608 .40197 Mtetra
.552 .691 .931 r
.11608 .40197 .12042 .40645 .12602 .40776 .12195 .40114 Mtetra
.53 .584 .854 r
.12195 .40114 .12602 .40776 .13148 .41047 .12777 .40082 Mtetra
.519 .494 .768 r
.12777 .40082 .13148 .41047 .13684 .41418 .13356 .40089 Mtetra
.516 .434 .702 r
.13356 .40089 .13684 .41418 .14218 .41843 .13936 .40115 Mtetra
.518 .399 .658 r
.13936 .40115 .14218 .41843 .14755 .42271 .14517 .40141 Mtetra
.523 .381 .629 r
.14517 .40141 .14755 .42271 .15301 .42649 .15104 .40147 Mtetra
.529 .371 .611 r
.15104 .40147 .15301 .42649 .15862 .42928 .15696 .40116 Mtetra
.537 .368 .6 r
.15696 .40116 .15862 .42928 .16442 .43068 .16297 .40031 Mtetra
.545 .369 .594 r
.16297 .40031 .16442 .43068 .17043 .43037 .16907 .39882 Mtetra
.554 .374 .591 r
.16907 .39882 .17043 .43037 .17667 .42821 .17526 .39663 Mtetra
.564 .381 .592 r
.17526 .39663 .17667 .42821 .18311 .42418 .18155 .39374 Mtetra
.574 .391 .596 r
.18155 .39374 .18311 .42418 .18974 .41844 .18791 .3902 Mtetra
.586 .405 .603 r
.18791 .3902 .18974 .41844 .19651 .41129 .19433 .38613 Mtetra
.599 .423 .615 r
.19433 .38613 .19651 .41129 .20338 .40314 .2008 .38167 Mtetra
.615 .447 .631 r
.2008 .38167 .20338 .40314 .21029 .39448 .2073 .37701 Mtetra
.633 .479 .656 r
.2073 .37701 .21029 .39448 .21719 .38583 .2138 .37235 Mtetra
.654 .522 .691 r
.2138 .37235 .21719 .38583 .22403 .37771 .2203 .36788 Mtetra
.677 .581 .741 r
.2203 .36788 .22403 .37771 .23077 .37059 .22676 .36378 Mtetra
.695 .656 .808 r
.22676 .36378 .23077 .37059 .23738 .36487 .23318 .36021 Mtetra
.693 .736 .884 r
.23318 .36021 .23738 .36487 .24385 .36081 .23955 .35726 Mtetra
.655 .784 .943 r
.23955 .35726 .24385 .36081 .25016 .35857 .24588 .35501 Mtetra
.598 .767 .96 r
.24588 .35501 .25016 .35857 .25634 .35813 .25216 .35344 Mtetra
.558 .69 .928 r
.25216 .35344 .25634 .35813 .2624 .35937 .25841 .3525 Mtetra
.535 .585 .851 r
.25841 .3525 .2624 .35937 .26838 .36201 .26463 .35209 Mtetra
.524 .496 .767 r
.26463 .35209 .26838 .36201 .27431 .36567 .27085 .35206 Mtetra
.52 .437 .703 r
.27085 .35206 .27431 .36567 .28024 .36988 .27707 .35223 Mtetra
.521 .402 .659 r
.27707 .35223 .28024 .36988 .28621 .37412 .28332 .3524 Mtetra
.525 .383 .63 r
.28332 .3524 .28621 .37412 .29225 .37785 .28961 .35237 Mtetra
.531 .373 .612 r
.28961 .35237 .29225 .37785 .29841 .38059 .29595 .35196 Mtetra
.538 .369 .6 r
.29595 .35196 .29841 .38059 .3047 .3819 .30236 .351 Mtetra
.546 .37 .594 r
.30236 .351 .3047 .3819 .31113 .3815 .30882 .3494 Mtetra
.554 .374 .591 r
.30882 .3494 .31113 .3815 .31771 .37922 .31536 .34709 Mtetra
.563 .381 .592 r
.31536 .34709 .31771 .37922 .32442 .37505 .32195 .34407 Mtetra
.573 .39 .595 r
.32195 .34407 .32442 .37505 .33125 .36915 .3286 .3404 Mtetra
.585 .404 .603 r
.3286 .3404 .33125 .36915 .33816 .36182 .33529 .33618 Mtetra
.598 .422 .614 r
.33529 .33618 .33816 .36182 .34512 .35347 .34201 .33158 Mtetra
.614 .445 .631 r
.34201 .33158 .34512 .35347 .3521 .34461 .34875 .32677 Mtetra
.632 .478 .655 r
.34875 .32677 .3521 .34461 .35908 .33577 .3555 .32196 Mtetra
.653 .521 .69 r
.3555 .32196 .35908 .33577 .36601 .32746 .36224 .31734 Mtetra
.676 .581 .741 r
.36224 .31734 .36601 .32746 .37289 .32017 .36897 .31309 Mtetra
.694 .657 .809 r
.36897 .31309 .37289 .32017 .3797 .31428 .37568 .30938 Mtetra
.692 .737 .886 r
.37568 .30938 .3797 .31428 .38643 .31008 .38238 .30631 Mtetra
.655 .784 .943 r
.38238 .30631 .38643 .31008 .3931 .30771 .38906 .30392 Mtetra
.601 .766 .958 r
.38906 .30392 .3931 .30771 .39971 .30717 .39572 .30223 Mtetra
.562 .688 .925 r
.39572 .30223 .39971 .30717 .40628 .30832 .40238 .30119 Mtetra
.541 .586 .849 r
.40238 .30119 .40628 .30832 .41283 .31089 .40905 .30067 Mtetra
.529 .498 .766 r
.40905 .30067 .41283 .31089 .41938 .31449 .41572 .30054 Mtetra
.524 .44 .703 r
.41572 .30054 .41938 .31449 .42596 .31864 .42241 .30061 Mtetra
.524 .405 .66 r
.42241 .30061 .42596 .31864 .43258 .32282 .42914 .30067 Mtetra
.527 .385 .631 r
.42914 .30067 .43258 .32282 .43927 .3265 .43589 .30054 Mtetra
.532 .375 .613 r
.43589 .30054 .43927 .3265 .44602 .32916 .44268 .30002 Mtetra
.539 .37 .601 r
.44268 .30002 .44602 .32916 .45284 .33039 .44951 .29895 Mtetra
.546 .37 .594 r
.44951 .29895 .45284 .33039 .45973 .32988 .45638 .29723 Mtetra
.554 .374 .591 r
.45638 .29723 .45973 .32988 .46669 .32746 .46328 .29479 Mtetra
.563 .38 .591 r
.46328 .29479 .46669 .32746 .47369 .32314 .47022 .29163 Mtetra
.573 .39 .595 r
.47022 .29163 .47369 .32314 .48072 .31707 .47718 .28781 Mtetra
.584 .403 .602 r
.47718 .28781 .48072 .31707 .48778 .30955 .48415 .28344 Mtetra
.597 .42 .613 r
.48415 .28344 .48778 .30955 .49484 .30101 .49114 .27868 Mtetra
.613 .444 .63 r
.49114 .27868 .49484 .30101 .50189 .29194 .49814 .27371 Mtetra
.631 .476 .654 r
.49814 .27371 .50189 .29194 .50894 .28289 .50515 .26873 Mtetra
.652 .52 .69 r
.50515 .26873 .50894 .28289 .51597 .27439 .51216 .26396 Mtetra
.675 .581 .742 r
.51216 .26396 .51597 .27439 .52299 .26691 .51918 .25956 Mtetra
.694 .658 .811 r
.51918 .25956 .52299 .26691 .53 .26085 .52621 .2557 Mtetra
.692 .739 .887 r
.52621 .2557 .53 .26085 .53703 .2565 .53325 .25248 Mtetra
.655 .784 .943 r
.53325 .25248 .53703 .2565 .54408 .25399 .54031 .24996 Mtetra
.603 .765 .957 r
.54031 .24996 .54408 .25399 .55116 .25333 .54739 .24814 Mtetra
.567 .687 .921 r
.54739 .24814 .55116 .25333 .55828 .25438 .5545 .24697 Mtetra
.546 .586 .846 r
.5545 .24697 .55828 .25438 .56546 .25687 .56164 .24634 Mtetra
.533 .5 .766 r
.56164 .24634 .56546 .25687 .5727 .2604 .56882 .24609 Mtetra
.527 .443 .703 r
.56882 .24609 .5727 .2604 .57999 .26448 .57603 .24604 Mtetra
.527 .408 .661 r
.57603 .24604 .57999 .26448 .58734 .2686 .58326 .246 Mtetra
.529 .387 .632 r
.58326 .246 .58734 .2686 .59472 .2722 .59053 .24575 Mtetra
.534 .376 .613 r
.59053 .24575 .59472 .2722 .60213 .27478 .59781 .24511 Mtetra
.54 .371 .602 r
.59781 .24511 .60213 .27478 .60954 .2759 .60511 .24391 Mtetra
.546 .371 .594 r
.60511 .24391 .60954 .2759 .61693 .27527 .61242 .24205 Mtetra
.554 .374 .591 r
.61242 .24205 .61693 .27527 .6243 .27272 .61972 .23947 Mtetra
.563 .38 .591 r
.61972 .23947 .6243 .27272 .63161 .26823 .62702 .23616 Mtetra
.572 .389 .594 r
.62702 .23616 .63161 .26823 .63887 .26197 .63432 .23218 Mtetra
.583 .401 .601 r
.63432 .23218 .63887 .26197 .64607 .25426 .6416 .22765 Mtetra
.596 .419 .612 r
.6416 .22765 .64607 .25426 .65323 .24551 .64888 .22272 Mtetra
.611 .442 .629 r
.64888 .22272 .65323 .24551 .66035 .23623 .65616 .21758 Mtetra
.63 .475 .654 r
.65616 .21758 .66035 .23623 .66746 .22696 .66344 .21244 Mtetra
.651 .52 .69 r
.66344 .21244 .66746 .22696 .67459 .21825 .67074 .20749 Mtetra
.675 .581 .742 r
.67074 .20749 .67459 .21825 .68175 .21057 .67807 .20293 Mtetra
.694 .66 .812 r
.67807 .20293 .68175 .21057 .68899 .20433 .68544 .1989 Mtetra
.691 .74 .888 r
.68544 .1989 .68899 .20433 .69633 .19981 .69286 .19553 Mtetra
.655 .784 .943 r
.69286 .19553 .69633 .19981 .70379 .19716 .70033 .19286 Mtetra
.605 .763 .955 r
.70033 .19286 .70379 .19716 .71139 .19637 .70787 .1909 Mtetra
.571 .686 .918 r
.70787 .1909 .71139 .19637 .71912 .19731 .71548 .1896 Mtetra
.55 .587 .843 r
.71548 .1896 .71912 .19731 .72699 .1997 .72314 .18883 Mtetra
.537 .502 .765 r
.72314 .18883 .72699 .1997 .73499 .20314 .73087 .18846 Mtetra
.531 .446 .704 r
.73087 .18846 .73499 .20314 .74307 .20714 .73864 .18828 Mtetra
.54 .409 .65 r
.07065 .40671 .07317 .42465 .07945 .42013 .07636 .40614 Mtetra
.55 .447 .69 r
.07636 .40614 .07945 .42013 .08571 .4158 .08211 .40545 Mtetra
.567 .506 .747 r
.08211 .40545 .08571 .4158 .09192 .41184 .08791 .40451 Mtetra
.593 .59 .818 r
.08791 .40451 .09192 .41184 .09807 .4084 .09378 .40323 Mtetra
.624 .682 .885 r
.09378 .40323 .09807 .4084 .10415 .40557 .09972 .40153 Mtetra
.656 .747 .917 r
.09972 .40153 .10415 .40557 .11015 .40343 .10573 .39938 Mtetra
.684 .753 .904 r
.10573 .39938 .11015 .40343 .11608 .40197 .11181 .39677 Mtetra
.694 .705 .855 r
.11181 .39677 .11608 .40197 .12195 .40114 .11795 .39375 Mtetra
.682 .63 .791 r
.11795 .39375 .12195 .40114 .12777 .40082 .12415 .39038 Mtetra
.659 .559 .731 r
.12415 .39038 .12777 .40082 .13356 .40089 .13039 .38677 Mtetra
.634 .502 .684 r
.13039 .38677 .13356 .40089 .13936 .40115 .13666 .38301 Mtetra
.613 .46 .65 r
.13666 .38301 .13936 .40115 .14517 .40141 .14293 .37926 Mtetra
.595 .429 .627 r
.14293 .37926 .14517 .40141 .15104 .40147 .1492 .37562 Mtetra
.581 .407 .61 r
.1492 .37562 .15104 .40147 .15696 .40116 .15545 .37223 Mtetra
.57 .39 .599 r
.15545 .37223 .15696 .40116 .16297 .40031 .16167 .36917 Mtetra
.56 .378 .592 r
.16167 .36917 .16297 .40031 .16907 .39882 .16786 .36651 Mtetra
.553 .37 .588 r
.16786 .36651 .16907 .39882 .17526 .39663 .174 .3643 Mtetra
.546 .365 .587 r
.174 .3643 .17526 .39663 .18155 .39374 .18012 .36253 Mtetra
.542 .364 .59 r
.18012 .36253 .18155 .39374 .18791 .3902 .18621 .36116 Mtetra
.538 .366 .596 r
.18621 .36116 .18791 .3902 .19433 .38613 .19228 .36014 Mtetra
.537 .373 .607 r
.19228 .36014 .19433 .38613 .2008 .38167 .19834 .35935 Mtetra
.537 .387 .625 r
.19834 .35935 .2008 .38167 .2073 .37701 .20442 .35869 Mtetra
.542 .41 .651 r
.20442 .35869 .2073 .37701 .2138 .37235 .21051 .35803 Mtetra
.552 .448 .69 r
.21051 .35803 .2138 .37235 .2203 .36788 .21663 .35724 Mtetra
.569 .507 .746 r
.21663 .35724 .2203 .36788 .22676 .36378 .2228 .3562 Mtetra
.594 .59 .817 r
.2228 .3562 .22676 .36378 .23318 .36021 .22903 .35481 Mtetra
.625 .682 .884 r
.22903 .35481 .23318 .36021 .23955 .35726 .2353 .353 Mtetra
.656 .747 .917 r
.2353 .353 .23955 .35726 .24588 .35501 .24164 .35073 Mtetra
.683 .754 .905 r
.24164 .35073 .24588 .35501 .25216 .35344 .24803 .34801 Mtetra
.694 .706 .857 r
.24803 .34801 .25216 .35344 .25841 .3525 .25447 .34486 Mtetra
.682 .631 .792 r
.25447 .34486 .25841 .3525 .26463 .35209 .26095 .34136 Mtetra
.658 .558 .731 r
.26095 .34136 .26463 .35209 .27085 .35206 .26746 .33761 Mtetra
.633 .501 .684 r
.26746 .33761 .27085 .35206 .27707 .35223 .27399 .33372 Mtetra
.612 .459 .65 r
.27399 .33372 .27707 .35223 .28332 .3524 .28053 .32983 Mtetra
.595 .428 .626 r
.28053 .32983 .28332 .3524 .28961 .35237 .28708 .32606 Mtetra
.581 .406 .61 r
.28708 .32606 .28961 .35237 .29595 .35196 .29361 .32253 Mtetra
.569 .39 .599 r
.29361 .32253 .29595 .35196 .30236 .351 .30013 .31934 Mtetra
.56 .378 .592 r
.30013 .31934 .30236 .351 .30882 .3494 .30663 .31656 Mtetra
.553 .37 .588 r
.30663 .31656 .30882 .3494 .31536 .34709 .31312 .31423 Mtetra
.547 .366 .588 r
.31312 .31423 .31536 .34709 .32195 .34407 .31959 .31234 Mtetra
.542 .365 .59 r
.31959 .31234 .32195 .34407 .3286 .3404 .32605 .31086 Mtetra
.539 .367 .597 r
.32605 .31086 .3286 .3404 .33529 .33618 .33251 .30972 Mtetra
.538 .375 .608 r
.33251 .30972 .33529 .33618 .34201 .33158 .33898 .30883 Mtetra
.539 .389 .625 r
.33898 .30883 .34201 .33158 .34875 .32677 .34547 .30807 Mtetra
.543 .412 .652 r
.34547 .30807 .34875 .32677 .3555 .32196 .35197 .3073 Mtetra
.553 .45 .691 r
.35197 .3073 .3555 .32196 .36224 .31734 .35851 .3064 Mtetra
.57 .508 .746 r
.35851 .3064 .36224 .31734 .36897 .31309 .36508 .30525 Mtetra
.596 .59 .816 r
.36508 .30525 .36897 .31309 .37568 .30938 .37169 .30374 Mtetra
.625 .681 .883 r
.37169 .30374 .37568 .30938 .38238 .30631 .37834 .30181 Mtetra
.656 .747 .917 r
.37834 .30181 .38238 .30631 .38906 .30392 .38502 .29942 Mtetra
.683 .755 .906 r
.38502 .29942 .38906 .30392 .39572 .30223 .39175 .29656 Mtetra
.693 .707 .858 r
.39175 .29656 .39572 .30223 .40238 .30119 .39851 .29327 Mtetra
.681 .631 .793 r
.39851 .29327 .40238 .30119 .40905 .30067 .40529 .28963 Mtetra
.657 .558 .731 r
.40529 .28963 .40905 .30067 .41572 .30054 .41209 .28574 Mtetra
.633 .5 .684 r
.41209 .28574 .41572 .30054 .42241 .30061 .41891 .28171 Mtetra
.611 .458 .649 r
.41891 .28171 .42241 .30061 .42914 .30067 .42574 .27767 Mtetra
.594 .427 .626 r
.42574 .27767 .42914 .30067 .43589 .30054 .43258 .27375 Mtetra
.58 .405 .609 r
.43258 .27375 .43589 .30054 .44268 .30002 .43941 .27008 Mtetra
.569 .389 .598 r
.43941 .27008 .44268 .30002 .44951 .29895 .44626 .26675 Mtetra
.56 .378 .591 r
.44626 .26675 .44951 .29895 .45638 .29723 .4531 .26384 Mtetra
.553 .37 .588 r
.4531 .26384 .45638 .29723 .46328 .29479 .45995 .26137 Mtetra
.547 .366 .588 r
.45995 .26137 .46328 .29479 .47022 .29163 .46681 .25935 Mtetra
.543 .365 .591 r
.46681 .25935 .47022 .29163 .47718 .28781 .47369 .25775 Mtetra
.54 .368 .597 r
.47369 .25775 .47718 .28781 .48415 .28344 .48057 .2565 Mtetra
.539 .376 .609 r
.48057 .2565 .48415 .28344 .49114 .27868 .48748 .25549 Mtetra
.54 .39 .626 r
.48748 .25549 .49114 .27868 .49814 .27371 .49441 .25461 Mtetra
.545 .414 .652 r
.49441 .25461 .49814 .27371 .50515 .26873 .50137 .25372 Mtetra
.555 .451 .691 r
.50137 .25372 .50515 .26873 .51216 .26396 .50835 .2527 Mtetra
.572 .509 .746 r
.50835 .2527 .51216 .26396 .51918 .25956 .51536 .25142 Mtetra
.597 .59 .815 r
.51536 .25142 .51918 .25956 .52621 .2557 .52239 .24979 Mtetra
.626 .681 .882 r
.52239 .24979 .52621 .2557 .53325 .25248 .52944 .24773 Mtetra
.656 .747 .917 r
.52944 .24773 .53325 .25248 .54031 .24996 .53652 .2452 Mtetra
.682 .756 .907 r
.53652 .2452 .54031 .24996 .54739 .24814 .5436 .2422 Mtetra
.693 .709 .86 r
.5436 .2422 .54739 .24814 .5545 .24697 .5507 .23877 Mtetra
.681 .632 .794 r
.5507 .23877 .5545 .24697 .56164 .24634 .55781 .23498 Mtetra
.657 .558 .731 r
.55781 .23498 .56164 .24634 .56882 .24609 .56493 .23093 Mtetra
.632 .5 .683 r
.56493 .23093 .56882 .24609 .57603 .24604 .57206 .22674 Mtetra
.61 .457 .649 r
.57206 .22674 .57603 .24604 .58326 .246 .5792 .22254 Mtetra
.593 .426 .625 r
.5792 .22254 .58326 .246 .59053 .24575 .58635 .21847 Mtetra
.579 .404 .609 r
.58635 .21847 .59053 .24575 .59781 .24511 .59352 .21465 Mtetra
.568 .389 .598 r
.59352 .21465 .59781 .24511 .60511 .24391 .60071 .21117 Mtetra
.56 .378 .591 r
.60071 .21117 .60511 .24391 .61242 .24205 .60793 .2081 Mtetra
.553 .37 .588 r
.60793 .2081 .61242 .24205 .61972 .23947 .61518 .2055 Mtetra
.547 .366 .588 r
.61518 .2055 .61972 .23947 .62702 .23616 .62246 .20334 Mtetra
.543 .366 .591 r
.62246 .20334 .62702 .23616 .63432 .23218 .62978 .20161 Mtetra
.541 .369 .598 r
.62978 .20161 .63432 .23218 .6416 .22765 .63713 .20022 Mtetra
.54 .377 .609 r
.63713 .20022 .6416 .22765 .64888 .22272 .64452 .19908 Mtetra
.541 .391 .627 r
.64452 .19908 .64888 .22272 .65616 .21758 .65194 .19806 Mtetra
.547 .415 .653 r
.65194 .19806 .65616 .21758 .66344 .21244 .65939 .19705 Mtetra
.557 .453 .691 r
.65939 .19705 .66344 .21244 .67074 .20749 .66686 .1959 Mtetra
.574 .51 .746 r
.66686 .1959 .67074 .20749 .67807 .20293 .67434 .19449 Mtetra
.598 .59 .814 r
.67434 .19449 .67807 .20293 .68544 .1989 .68184 .19271 Mtetra
.627 .68 .881 r
.68184 .19271 .68544 .1989 .69286 .19553 .68933 .19051 Mtetra
.656 .747 .917 r
.68933 .19051 .69286 .19553 .70033 .19286 .69682 .18783 Mtetra
.682 .757 .909 r
.69682 .18783 .70033 .19286 .70787 .1909 .7043 .18467 Mtetra
.693 .71 .862 r
.7043 .18467 .70787 .1909 .71548 .1896 .71177 .18108 Mtetra
.68 .632 .795 r
.71177 .18108 .71548 .1896 .72314 .18883 .71923 .17713 Mtetra
.656 .558 .732 r
.71923 .17713 .72314 .18883 .73087 .18846 .72669 .17291 Mtetra
.631 .499 .683 r
.72669 .17291 .73087 .18846 .73864 .18828 .73416 .16855 Mtetra
.403 .316 .643 r
.06806 .38943 .07065 .40671 .07636 .40614 .07321 .39273 Mtetra
.385 .344 .689 r
.07321 .39273 .07636 .40614 .08211 .40545 .07845 .39561 Mtetra
.387 .408 .761 r
.07845 .39561 .08211 .40545 .08791 .40451 .08384 .39765 Mtetra
.43 .525 .853 r
.08384 .39765 .08791 .40451 .09378 .40323 .08941 .3985 Mtetra
.531 .67 .926 r
.08941 .3985 .09378 .40323 .09972 .40153 .09521 .39791 Mtetra
.656 .771 .934 r
.09521 .39791 .09972 .40153 .10573 .39938 .10122 .39575 Mtetra
.744 .785 .886 r
.10122 .39575 .10573 .39938 .11181 .39677 .10746 .39202 Mtetra
.775 .739 .82 r
.10746 .39202 .11181 .39677 .11795 .39375 .11389 .38684 Mtetra
.767 .673 .759 r
.11389 .38684 .11795 .39375 .12415 .39038 .12047 .38046 Mtetra
.742 .61 .711 r
.12047 .38046 .12415 .39038 .13039 .38677 .12716 .37323 Mtetra
.712 .556 .675 r
.12716 .37323 .13039 .38677 .13666 .38301 .1339 .36556 Mtetra
.682 .511 .649 r
.1339 .36556 .13666 .38301 .14293 .37926 .14063 .3579 Mtetra
.653 .474 .629 r
.14063 .3579 .14293 .37926 .1492 .37562 .1473 .35069 Mtetra
.626 .442 .614 r
.1473 .35069 .1492 .37562 .15545 .37223 .15387 .34432 Mtetra
.601 .416 .603 r
.15387 .34432 .15545 .37223 .16167 .36917 .1603 .33914 Mtetra
.577 .393 .595 r
.1603 .33914 .16167 .36917 .16786 .36651 .16657 .33537 Mtetra
.554 .372 .59 r
.16657 .33537 .16786 .36651 .174 .3643 .17268 .33313 Mtetra
.53 .355 .588 r
.17268 .33313 .174 .3643 .18012 .36253 .17863 .33243 Mtetra
.507 .34 .588 r
.17863 .33243 .18012 .36253 .18621 .36116 .18446 .33315 Mtetra
.484 .327 .592 r
.18446 .33315 .18621 .36116 .19228 .36014 .19018 .33506 Mtetra
.46 .319 .602 r
.19018 .33506 .19228 .36014 .19834 .35935 .19584 .33783 Mtetra
.437 .317 .618 r
.19584 .33783 .19834 .35935 .20442 .35869 .20148 .34106 Mtetra
.415 .326 .647 r
.20148 .34106 .20442 .35869 .21051 .35803 .20716 .3443 Mtetra
.401 .355 .692 r
.20716 .3443 .21051 .35803 .21663 .35724 .21292 .34712 Mtetra
.404 .419 .761 r
.21292 .34712 .21663 .35724 .2228 .3562 .2188 .34909 Mtetra
.445 .529 .85 r
.2188 .34909 .2228 .3562 .22903 .35481 .22481 .34986 Mtetra
.538 .669 .922 r
.22481 .34986 .22903 .35481 .2353 .353 .23099 .34918 Mtetra
.656 .771 .934 r
.23099 .34918 .2353 .353 .24164 .35073 .23734 .3469 Mtetra
.744 .789 .89 r
.23734 .3469 .24164 .35073 .24803 .34801 .24384 .34303 Mtetra
.777 .744 .823 r
.24384 .34303 .24803 .34801 .25447 .34486 .25048 .33769 Mtetra
.769 .677 .761 r
.25048 .33769 .25447 .34486 .26095 .34136 .25722 .33115 Mtetra
.743 .611 .711 r
.25722 .33115 .26095 .34136 .26746 .33761 .26403 .32374 Mtetra
.712 .555 .674 r
.26403 .32374 .26746 .33761 .27399 .33372 .27088 .3159 Mtetra
.681 .509 .647 r
.27088 .3159 .27399 .33372 .28053 .32983 .27772 .30806 Mtetra
.652 .471 .627 r
.27772 .30806 .28053 .32983 .28708 .32606 .28451 .30067 Mtetra
.625 .44 .613 r
.28451 .30067 .28708 .32606 .29361 .32253 .29124 .29415 Mtetra
.6 .414 .602 r
.29124 .29415 .29361 .32253 .30013 .31934 .29787 .28881 Mtetra
.576 .392 .595 r
.29787 .28881 .30013 .31934 .30663 .31656 .30441 .2849 Mtetra
.554 .372 .59 r
.30441 .2849 .30663 .31656 .31312 .31423 .31085 .28254 Mtetra
.531 .356 .588 r
.31085 .28254 .31312 .31423 .31959 .31234 .31721 .28174 Mtetra
.51 .342 .59 r
.31721 .28174 .31959 .31234 .32605 .31086 .32349 .28237 Mtetra
.488 .332 .595 r
.32349 .28237 .32605 .31086 .33251 .30972 .32972 .2842 Mtetra
.466 .325 .605 r
.32972 .2842 .33251 .30972 .33898 .30883 .33594 .28689 Mtetra
.445 .325 .622 r
.33594 .28689 .33898 .30883 .34547 .30807 .34216 .29006 Mtetra
.427 .336 .65 r
.34216 .29006 .34547 .30807 .35197 .3073 .34842 .29324 Mtetra
.415 .366 .695 r
.34842 .29324 .35197 .3073 .35851 .3064 .35474 .29598 Mtetra
.42 .428 .762 r
.35474 .29598 .35851 .3064 .36508 .30525 .36115 .29788 Mtetra
.459 .534 .847 r
.36115 .29788 .36508 .30525 .37169 .30374 .36765 .29855 Mtetra
.544 .668 .919 r
.36765 .29855 .37169 .30374 .37834 .30181 .37425 .29776 Mtetra
.656 .771 .934 r
.37425 .29776 .37834 .30181 .38502 .29942 .38095 .29535 Mtetra
.744 .794 .893 r
.38095 .29535 .38502 .29942 .39175 .29656 .38774 .29134 Mtetra
.779 .75 .827 r
.38774 .29134 .39175 .29656 .39851 .29327 .3946 .28584 Mtetra
.771 .681 .763 r
.3946 .28584 .39851 .29327 .40529 .28963 .40151 .27912 Mtetra
.744 .612 .712 r
.40151 .27912 .40529 .28963 .41209 .28574 .40845 .27153 Mtetra
.712 .554 .673 r
.40845 .27153 .41209 .28574 .41891 .28171 .4154 .2635 Mtetra
.68 .507 .645 r
.4154 .2635 .41891 .28171 .42574 .27767 .42235 .25548 Mtetra
.65 .469 .625 r
.42235 .25548 .42574 .27767 .43258 .27375 .42927 .24791 Mtetra
.623 .438 .611 r
.42927 .24791 .43258 .27375 .43941 .27008 .43616 .24121 Mtetra
.599 .412 .601 r
.43616 .24121 .43941 .27008 .44626 .26675 .44302 .23571 Mtetra
.575 .391 .594 r
.44302 .23571 .44626 .26675 .4531 .26384 .44985 .23166 Mtetra
.554 .372 .59 r
.44985 .23166 .4531 .26384 .45995 .26137 .45665 .22917 Mtetra
.532 .357 .589 r
.45665 .22917 .45995 .26137 .46681 .25935 .46344 .22824 Mtetra
.512 .345 .591 r
.46344 .22824 .46681 .25935 .47369 .25775 .47022 .22877 Mtetra
.492 .336 .597 r
.47022 .22877 .47369 .25775 .48057 .2565 .47702 .23051 Mtetra
.472 .331 .608 r
.47702 .23051 .48057 .2565 .48748 .25549 .48384 .23312 Mtetra
.454 .333 .625 r
.48384 .23312 .48748 .25549 .49441 .25461 .4907 .2362 Mtetra
.438 .345 .654 r
.4907 .2362 .49441 .25461 .50137 .25372 .49759 .23931 Mtetra
.429 .376 .697 r
.49759 .23931 .50137 .25372 .50835 .2527 .50454 .24197 Mtetra
.435 .436 .761 r
.50454 .24197 .50835 .2527 .51536 .25142 .51153 .24377 Mtetra
.471 .537 .843 r
.51153 .24377 .51536 .25142 .52239 .24979 .51856 .24434 Mtetra
.55 .667 .915 r
.51856 .24434 .52239 .24979 .52944 .24773 .52562 .24343 Mtetra
.656 .771 .934 r
.52562 .24343 .52944 .24773 .53652 .2452 .53271 .24088 Mtetra
.743 .798 .896 r
.53271 .24088 .53652 .2452 .5436 .2422 .5398 .23671 Mtetra
.781 .756 .831 r
.5398 .23671 .5436 .2422 .5507 .23877 .5469 .23105 Mtetra
.774 .685 .765 r
.5469 .23105 .5507 .23877 .55781 .23498 .55398 .22414 Mtetra
.746 .614 .712 r
.55398 .22414 .55781 .23498 .56493 .23093 .56106 .21636 Mtetra
.712 .554 .672 r
.56106 .21636 .56493 .23093 .57206 .22674 .56812 .20814 Mtetra
.679 .505 .644 r
.56812 .20814 .57206 .22674 .5792 .22254 .57517 .19992 Mtetra
.649 .467 .623 r
.57517 .19992 .5792 .22254 .58635 .21847 .58223 .19216 Mtetra
.622 .436 .609 r
.58223 .19216 .58635 .21847 .59352 .21465 .5893 .18528 Mtetra
.597 .411 .6 r
.5893 .18528 .59352 .21465 .60071 .21117 .59639 .17961 Mtetra
.575 .39 .593 r
.59639 .17961 .60071 .21117 .60793 .2081 .60353 .17539 Mtetra
.554 .372 .59 r
.60353 .17539 .60793 .2081 .61518 .2055 .61072 .17276 Mtetra
.533 .358 .59 r
.61072 .17276 .61518 .2055 .62246 .20334 .61798 .17171 Mtetra
.514 .347 .593 r
.61798 .17171 .62246 .20334 .62978 .20161 .62531 .17212 Mtetra
.496 .34 .599 r
.62531 .17212 .62978 .20161 .63713 .20022 .63273 .17375 Mtetra
.478 .337 .61 r
.63273 .17375 .63713 .20022 .64452 .19908 .64022 .17627 Mtetra
.461 .34 .629 r
.64022 .17627 .64452 .19908 .65194 .19806 .64777 .17926 Mtetra
.448 .354 .657 r
.64777 .17926 .65194 .19806 .65939 .19705 .65537 .18227 Mtetra
.441 .385 .699 r
.65537 .18227 .65939 .19705 .66686 .1959 .663 .18484 Mtetra
.448 .443 .761 r
.663 .18484 .66686 .1959 .67434 .19449 .67063 .18653 Mtetra
.482 .54 .84 r
.67063 .18653 .67434 .19449 .68184 .19271 .67824 .18698 Mtetra
.555 .666 .911 r
.67824 .18698 .68184 .19271 .68933 .19051 .68581 .18593 Mtetra
.656 .771 .934 r
.68581 .18593 .68933 .19051 .69682 .18783 .69331 .18324 Mtetra
.743 .802 .9 r
.69331 .18324 .69682 .18783 .7043 .18467 .70074 .1789 Mtetra
.783 .762 .835 r
.70074 .1789 .7043 .18467 .71177 .18108 .70809 .17305 Mtetra
.776 .689 .767 r
.70809 .17305 .71177 .18108 .71923 .17713 .71536 .16596 Mtetra
.747 .615 .712 r
.71536 .16596 .71923 .17713 .72669 .17291 .72257 .15798 Mtetra
.712 .553 .671 r
.72257 .15798 .72669 .17291 .73416 .16855 .72974 .14954 Mtetra
.138 .149 .608 r
.06519 .37423 .06806 .38943 .07321 .39273 .06979 .38122 Mtetra
.03 .135 .641 r
.06979 .38122 .07321 .39273 .07845 .39561 .07454 .38751 Mtetra
0 .185 .71 r
.07454 .38751 .07845 .39561 .08384 .39765 .07952 .39241 Mtetra
.019 .362 .834 r
.07952 .39241 .08384 .39765 .08941 .3985 .08481 .39533 Mtetra
.302 .658 .971 r
.08481 .39533 .08941 .3985 .09521 .39791 .09047 .39581 Mtetra
.637 .855 .983 r
.09047 .39581 .09521 .39791 .10122 .39575 .0965 .39365 Mtetra
.804 .863 .893 r
.0965 .39365 .10122 .39575 .10746 .39202 .10289 .38882 Mtetra
.845 .798 .805 r
.10289 .38882 .10746 .39202 .11389 .38684 .1096 .38155 Mtetra
.836 .727 .744 r
.1096 .38155 .11389 .38684 .12047 .38046 .11657 .37228 Mtetra
.81 .664 .702 r
.11657 .37228 .12047 .38046 .12716 .37323 .1237 .36159 Mtetra
.777 .61 .672 r
.1237 .36159 .12716 .37323 .1339 .36556 .1309 .35019 Mtetra
.742 .563 .651 r
.1309 .35019 .1339 .36556 .14063 .3579 .13808 .33883 Mtetra
.707 .521 .635 r
.13808 .33883 .14063 .3579 .1473 .35069 .14514 .32825 Mtetra
.671 .483 .622 r
.14514 .32825 .1473 .35069 .15387 .34432 .15202 .3191 Mtetra
.635 .448 .612 r
.15202 .3191 .15387 .34432 .1603 .33914 .15866 .31192 Mtetra
.597 .414 .604 r
.15866 .31192 .1603 .33914 .16657 .33537 .16501 .3071 Mtetra
.557 .381 .598 r
.16501 .3071 .16657 .33537 .17268 .33313 .17109 .30485 Mtetra
.514 .348 .594 r
.17109 .30485 .17268 .33313 .17863 .33243 .17689 .30515 Mtetra
.465 .314 .591 r
.17689 .30515 .17863 .33243 .18446 .33315 .18246 .30782 Mtetra
.411 .28 .591 r
.18246 .30782 .18446 .33315 .19018 .33506 .18784 .31249 Mtetra
.347 .246 .595 r
.18784 .31249 .19018 .33506 .19584 .33783 .19312 .31861 Mtetra
.273 .213 .605 r
.19312 .31861 .19584 .33783 .20148 .34106 .19835 .32552 Mtetra
.189 .188 .626 r
.19835 .32552 .20148 .34106 .20716 .3443 .20363 .33249 Mtetra
.102 .185 .665 r
.20363 .33249 .20716 .3443 .21292 .34712 .20903 .33877 Mtetra
.046 .24 .738 r
.20903 .33877 .21292 .34712 .2188 .34909 .21461 .34363 Mtetra
.099 .403 .856 r
.21461 .34363 .2188 .34909 .22481 .34986 .22043 .34648 Mtetra
.336 .667 .975 r
.22043 .34648 .22481 .34986 .23099 .34918 .22652 .34688 Mtetra
.637 .855 .983 r
.22652 .34688 .23099 .34918 .23734 .3469 .23287 .34459 Mtetra
.805 .872 .897 r
.23287 .34459 .23734 .3469 .24384 .34303 .23949 .33962 Mtetra
.851 .809 .809 r
.23949 .33962 .24384 .34303 .25048 .33769 .24633 .33218 Mtetra
.843 .735 .745 r
.24633 .33218 .25048 .33769 .25722 .33115 .25334 .32271 Mtetra
.815 .668 .701 r
.25334 .32271 .25722 .33115 .26403 .32374 .26045 .31181 Mtetra
.78 .611 .67 r
.26045 .31181 .26403 .32374 .27088 .3159 .26761 .30019 Mtetra
.744 .562 .648 r
.26761 .30019 .27088 .3159 .27772 .30806 .27474 .28861 Mtetra
.707 .519 .632 r
.27474 .28861 .27772 .30806 .28451 .30067 .28179 .27782 Mtetra
.67 .48 .62 r
.28179 .27782 .28451 .30067 .29124 .29415 .2887 .26848 Mtetra
.634 .445 .61 r
.2887 .26848 .29124 .29415 .29787 .28881 .29546 .26113 Mtetra
.596 .412 .603 r
.29546 .26113 .29787 .28881 .30441 .2849 .30204 .25617 Mtetra
.557 .381 .598 r
.30204 .25617 .30441 .2849 .31085 .28254 .30844 .25379 Mtetra
.516 .35 .595 r
.30844 .25379 .31085 .28254 .31721 .28174 .31468 .254 Mtetra
.471 .32 .594 r
.31468 .254 .31721 .28174 .32349 .28237 .32079 .2566 Mtetra
.421 .29 .596 r
.32079 .2566 .32349 .28237 .32972 .2842 .32681 .26121 Mtetra
.365 .262 .603 r
.32681 .26121 .32972 .2842 .33594 .28689 .33277 .26729 Mtetra
.302 .237 .616 r
.33277 .26729 .33594 .28689 .34216 .29006 .33874 .27417 Mtetra
.232 .221 .64 r
.33874 .27417 .34216 .29006 .34842 .29324 .34476 .28111 Mtetra
.163 .228 .683 r
.34476 .28111 .34842 .29324 .35474 .29598 .35088 .28735 Mtetra
.121 .285 .758 r
.35088 .28735 .35474 .29598 .36115 .29788 .35712 .29217 Mtetra
.166 .435 .869 r
.35712 .29217 .36115 .29788 .36765 .29855 .36352 .29495 Mtetra
.366 .673 .975 r
.36352 .29495 .36765 .29855 .37425 .29776 .37007 .29525 Mtetra
.637 .855 .983 r
.37007 .29525 .37425 .29776 .38095 .29535 .37679 .29283 Mtetra
.805 .881 .901 r
.37679 .29283 .38095 .29535 .38774 .29134 .38364 .2877 Mtetra
.857 .821 .812 r
.38364 .2877 .38774 .29134 .3946 .28584 .39061 .28007 Mtetra
.85 .744 .746 r
.39061 .28007 .3946 .28584 .40151 .27912 .39766 .2704 Mtetra
.821 .673 .7 r
.39766 .2704 .40151 .27912 .40845 .27153 .40474 .25928 Mtetra
.784 .613 .668 r
.40474 .25928 .40845 .27153 .4154 .2635 .41184 .24744 Mtetra
.745 .561 .646 r
.41184 .24744 .4154 .2635 .42235 .25548 .4189 .23564 Mtetra
.707 .517 .629 r
.4189 .23564 .42235 .25548 .42927 .24791 .42592 .22463 Mtetra
.669 .478 .617 r
.42592 .22463 .42927 .24791 .43616 .24121 .43288 .21509 Mtetra
.632 .443 .608 r
.43288 .21509 .43616 .24121 .44302 .23571 .43976 .20756 Mtetra
.595 .411 .602 r
.43976 .20756 .44302 .23571 .44985 .23166 .44657 .20244 Mtetra
.557 .381 .598 r
.44657 .20244 .44985 .23166 .45665 .22917 .45333 .19993 Mtetra
.518 .352 .596 r
.45333 .19993 .45665 .22917 .46344 .22824 .46005 .20003 Mtetra
.476 .326 .597 r
.46005 .20003 .46344 .22824 .47022 .22877 .46675 .20254 Mtetra
.431 .3 .601 r
.46675 .20254 .47022 .22877 .47702 .23051 .47346 .20709 Mtetra
.382 .277 .61 r
.47346 .20709 .47702 .23051 .48384 .23312 .48019 .21312 Mtetra
.328 .258 .625 r
.48019 .21312 .48384 .23312 .4907 .2362 .48697 .21996 Mtetra
.27 .25 .652 r
.48697 .21996 .4907 .2362 .49759 .23931 .49381 .22686 Mtetra
.215 .263 .697 r
.49381 .22686 .49759 .23931 .50454 .24197 .50071 .23304 Mtetra
.184 .321 .77 r
.50071 .23304 .50454 .24197 .51153 .24377 .50768 .23779 Mtetra
.224 .46 .876 r
.50768 .23779 .51153 .24377 .51856 .24434 .51471 .24049 Mtetra
.393 .678 .974 r
.51471 .24049 .51856 .24434 .52562 .24343 .52178 .24068 Mtetra
.637 .855 .983 r
.52178 .24068 .52562 .24343 .53271 .24088 .52888 .23813 Mtetra
.805 .89 .905 r
.52888 .23813 .53271 .24088 .5398 .23671 .53599 .23282 Mtetra
.863 .834 .816 r
.53599 .23282 .5398 .23671 .5469 .23105 .54309 .22501 Mtetra
.858 .754 .747 r
.54309 .22501 .5469 .23105 .55398 .22414 .55017 .21512 Mtetra
.827 .679 .699 r
.55017 .21512 .55398 .22414 .56106 .21636 .55721 .20377 Mtetra
.788 .614 .666 r
.55721 .20377 .56106 .21636 .56812 .20814 .56423 .1917 Mtetra
.747 .56 .643 r
.56423 .1917 .56812 .20814 .57517 .19992 .57121 .17967 Mtetra
.707 .514 .626 r
.57121 .17967 .57517 .19992 .58223 .19216 .57819 .16844 Mtetra
.668 .475 .615 r
.57819 .16844 .58223 .19216 .5893 .18528 .58517 .15869 Mtetra
.631 .44 .606 r
.58517 .15869 .5893 .18528 .59639 .17961 .59218 .15098 Mtetra
.594 .409 .601 r
.59218 .15098 .59639 .17961 .60353 .17539 .59925 .14569 Mtetra
.557 .381 .598 r
.59925 .14569 .60353 .17539 .61072 .17276 .60639 .14304 Mtetra
.52 .355 .598 r
.60639 .14304 .61072 .17276 .61798 .17171 .61363 .14301 Mtetra
.481 .331 .6 r
.61363 .14301 .61798 .17171 .62531 .17212 .62098 .14543 Mtetra
.44 .309 .605 r
.62098 .14543 .62531 .17212 .63273 .17375 .62845 .14989 Mtetra
.397 .291 .616 r
.62845 .14989 .63273 .17375 .64022 .17627 .63603 .15585 Mtetra
.35 .278 .633 r
.63603 .15585 .64022 .17627 .64777 .17926 .6437 .16263 Mtetra
.303 .275 .661 r
.6437 .16263 .64777 .17926 .65537 .18227 .65144 .16947 Mtetra
.259 .293 .707 r
.65144 .16947 .65537 .18227 .663 .18484 .65922 .17559 Mtetra
.236 .351 .778 r
.65922 .17559 .663 .18484 .67063 .18653 .66699 .18026 Mtetra
.273 .48 .878 r
.66699 .18026 .67063 .18653 .67824 .18698 .67471 .18286 Mtetra
.416 .681 .971 r
.67471 .18286 .67824 .18698 .68581 .18593 .68235 .18293 Mtetra
.637 .855 .983 r
.68235 .18293 .68581 .18593 .69331 .18324 .68988 .18022 Mtetra
.805 .9 .909 r
.68988 .18022 .69331 .18324 .70074 .1789 .69726 .17474 Mtetra
.87 .848 .819 r
.69726 .17474 .70074 .1789 .70809 .17305 .70449 .16672 Mtetra
.867 .765 .748 r
.70449 .16672 .70809 .17305 .71536 .16596 .71159 .15661 Mtetra
.834 .685 .697 r
.71159 .15661 .71536 .16596 .72257 .15798 .71858 .14503 Mtetra
.792 .616 .663 r
.71858 .14503 .72257 .15798 .72974 .14954 .72549 .13271 Mtetra
0 0 .396 r
.06186 .36227 .06519 .37423 .06979 .38122 .06595 .37269 Mtetra
0 0 .291 r
.06595 .37269 .06979 .38122 .07454 .38751 .07023 .38218 Mtetra
.725 .261 0 r
.07023 .38218 .07454 .38751 .07952 .39241 .07482 .38976 Mtetra
.636 .083 0 r
.07482 .38976 .07952 .39241 .08481 .39533 .07985 .39461 Mtetra
.261 0 0 r
.07985 .39461 .08481 .39533 .09047 .39581 .08537 .39611 Mtetra
.466 .888 .906 r
.08537 .39611 .09047 .39581 .0965 .39365 .09142 .39394 Mtetra
.843 .965 .882 r
.09142 .39394 .0965 .39365 .10289 .38882 .09797 .38808 Mtetra
.909 .874 .791 r
.09797 .38808 .10289 .38882 .1096 .38155 .10496 .37886 Mtetra
.899 .79 .731 r
.10496 .37886 .1096 .38155 .11657 .37228 .11229 .36687 Mtetra
.871 .723 .695 r
.11229 .36687 .11657 .37228 .1237 .36159 .11985 .35296 Mtetra
.838 .667 .671 r
.11985 .35296 .1237 .36159 .1309 .35019 .1275 .33809 Mtetra
.802 .619 .655 r
.1275 .33809 .1309 .35019 .13808 .33883 .13511 .3233 Mtetra
.763 .575 .643 r
.13511 .3233 .13808 .33883 .14514 .32825 .14256 .30961 Mtetra
.722 .532 .634 r
.14256 .30961 .14514 .32825 .15202 .3191 .14973 .2979 Mtetra
.676 .49 .626 r
.14973 .2979 .15202 .3191 .15866 .31192 .15657 .2889 Mtetra
.624 .446 .62 r
.15657 .2889 .15866 .31192 .16501 .3071 .16301 .28313 Mtetra
.564 .398 .614 r
.16301 .28313 .16501 .3071 .17109 .30485 .16906 .28086 Mtetra
.492 .344 .608 r
.16906 .28086 .17109 .30485 .17689 .30515 .17472 .28208 Mtetra
.402 .282 .6 r
.17472 .28208 .17689 .30515 .18246 .30782 .18006 .28654 Mtetra
.287 .208 .589 r
.18006 .28654 .18246 .30782 .18784 .31249 .18513 .29373 Mtetra
.137 .118 .571 r
.18513 .29373 .18784 .31249 .19312 .31861 .19004 .30294 Mtetra
0 .011 .539 r
.19004 .30294 .19312 .31861 .19835 .32552 .19489 .31327 Mtetra
0 0 .486 r
.19489 .31327 .19835 .32552 .20363 .33249 .19979 .3237 Mtetra
0 0 .418 r
.19979 .3237 .20363 .33249 .20903 .33877 .20484 .3332 Mtetra
.612 .159 0 r
.20484 .3332 .20903 .33877 .21461 .34363 .21015 .34078 Mtetra
.546 0 0 r
.21015 .34078 .21461 .34363 .22043 .34648 .21578 .34559 Mtetra
.189 0 0 r
.21578 .34559 .22043 .34648 .22652 .34688 .22178 .34701 Mtetra
.466 .888 .906 r
.22178 .34701 .22652 .34688 .23287 .34459 .22816 .34472 Mtetra
.839 .975 .879 r
.22816 .34472 .23287 .34459 .23949 .33962 .23489 .3387 Mtetra
.917 .891 .79 r
.23489 .3387 .23949 .33962 .24633 .33218 .24193 .32928 Mtetra
.91 .804 .729 r
.24193 .32928 .24633 .33218 .25334 .32271 .2492 .31706 Mtetra
.882 .732 .692 r
.2492 .31706 .25334 .32271 .26045 .31181 .25661 .3029 Mtetra
.846 .673 .667 r
.25661 .3029 .26045 .31181 .26761 .30019 .26407 .28778 Mtetra
.807 .621 .651 r
.26407 .28778 .26761 .30019 .27474 .28861 .27149 .27275 Mtetra
.766 .574 .639 r
.27149 .27275 .27474 .28861 .28179 .27782 .27879 .25881 Mtetra
.722 .53 .631 r
.27879 .25881 .28179 .27782 .2887 .26848 .2859 .24689 Mtetra
.675 .487 .624 r
.2859 .24689 .2887 .26848 .29546 .26113 .29278 .2377 Mtetra
.623 .444 .619 r
.29278 .2377 .29546 .26113 .30204 .25617 .2994 .23178 Mtetra
.564 .398 .614 r
.2994 .23178 .30204 .25617 .30844 .25379 .30577 .22938 Mtetra
.496 .348 .61 r
.30577 .22938 .30844 .25379 .31468 .254 .31191 .23051 Mtetra
.414 .293 .606 r
.31191 .23051 .31468 .254 .32079 .2566 .31786 .23491 Mtetra
.313 .231 .6 r
.31786 .23491 .32079 .2566 .32681 .26121 .32367 .24208 Mtetra
.187 .158 .592 r
.32367 .24208 .32681 .26121 .33277 .26729 .32941 .25128 Mtetra
.029 .077 .578 r
.32941 .25128 .33277 .26729 .33874 .27417 .33514 .2616 Mtetra
0 0 .554 r
.33514 .2616 .33874 .27417 .34476 .28111 .34093 .27204 Mtetra
0 0 .523 r
.34093 .27204 .34476 .28111 .35088 .28735 .34684 .28154 Mtetra
0 0 .505 r
.34684 .28154 .35088 .28735 .35712 .29217 .35293 .28909 Mtetra
.436 0 0 r
.35293 .28909 .35712 .29217 .36352 .29495 .35923 .29385 Mtetra
0 .469 .727 r
.35923 .29385 .36352 .29495 .37007 .29525 .36574 .29519 Mtetra
.466 .888 .906 r
.36574 .29519 .37007 .29525 .37679 .29283 .37248 .29276 Mtetra
.831 .985 .874 r
.37248 .29276 .37679 .29283 .38364 .2877 .3794 .28657 Mtetra
.924 .908 .787 r
.3794 .28657 .38364 .2877 .39061 .28007 .38649 .27695 Mtetra
.923 .819 .726 r
.38649 .27695 .39061 .28007 .39766 .2704 .39367 .2645 Mtetra
.893 .742 .688 r
.39367 .2645 .39766 .2704 .40474 .25928 .40091 .25008 Mtetra
.854 .678 .663 r
.40091 .25008 .40474 .25928 .41184 .24744 .40815 .2347 Mtetra
.812 .623 .647 r
.40815 .2347 .41184 .24744 .4189 .23564 .41535 .21941 Mtetra
.768 .574 .636 r
.41535 .21941 .4189 .23564 .42592 .22463 .42247 .20524 Mtetra
.722 .528 .627 r
.42247 .20524 .42592 .22463 .43288 .21509 .4295 .19309 Mtetra
.674 .485 .622 r
.4295 .19309 .43288 .21509 .43976 .20756 .43641 .18371 Mtetra
.622 .442 .617 r
.43641 .18371 .43976 .20756 .44657 .20244 .44322 .17763 Mtetra
.564 .398 .614 r
.44322 .17763 .44657 .20244 .45333 .19993 .44995 .17509 Mtetra
.5 .352 .612 r
.44995 .17509 .45333 .19993 .46005 .20003 .45661 .17612 Mtetra
.425 .304 .61 r
.45661 .17612 .46005 .20003 .46675 .20254 .46323 .18045 Mtetra
.337 .251 .609 r
.46323 .18045 .46675 .20254 .47346 .20709 .46985 .18757 Mtetra
.231 .193 .608 r
.46985 .18757 .47346 .20709 .48019 .21312 .4765 .19674 Mtetra
.102 .132 .607 r
.4765 .19674 .48019 .21312 .48697 .21996 .48321 .20706 Mtetra
0 .074 .604 r
.48321 .20706 .48697 .21996 .49381 .22686 .48998 .21748 Mtetra
0 .035 .603 r
.48998 .21748 .49381 .22686 .50071 .23304 .49685 .22696 Mtetra
0 .057 .613 r
.49685 .22696 .50071 .23304 .50768 .23779 .5038 .23448 Mtetra
0 .202 .665 r
.5038 .23448 .50768 .23779 .51471 .24049 .51083 .23918 Mtetra
0 .525 .793 r
.51083 .23918 .51471 .24049 .52178 .24068 .51791 .24041 Mtetra
.466 .888 .906 r
.51791 .24041 .52178 .24068 .52888 .23813 .52504 .23785 Mtetra
.821 .992 .866 r
.52504 .23785 .52888 .23813 .53599 .23282 .53217 .23148 Mtetra
.931 .926 .782 r
.53217 .23148 .53599 .23282 .54309 .22501 .53928 .22164 Mtetra
.935 .835 .721 r
.53928 .22164 .54309 .22501 .55017 .21512 .54637 .20895 Mtetra
.905 .754 .682 r
.54637 .20895 .55017 .21512 .55721 .20377 .5534 .19427 Mtetra
.864 .685 .658 r
.5534 .19427 .55721 .20377 .56423 .1917 .56038 .17863 Mtetra
.818 .626 .642 r
.56038 .17863 .56423 .1917 .57121 .17967 .56732 .16307 Mtetra
.771 .574 .631 r
.56732 .16307 .57121 .17967 .57819 .16844 .57424 .14865 Mtetra
.723 .526 .624 r
.57424 .14865 .57819 .16844 .58517 .15869 .58115 .13628 Mtetra
.673 .482 .619 r
.58115 .13628 .58517 .15869 .59218 .15098 .5881 .1267 Mtetra
.62 .439 .616 r
.5881 .1267 .59218 .15098 .59925 .14569 .59511 .12044 Mtetra
.564 .398 .614 r
.59511 .12044 .59925 .14569 .60639 .14304 .60222 .11776 Mtetra
.503 .356 .614 r
.60222 .11776 .60639 .14304 .61363 .14301 .60945 .11867 Mtetra
.435 .313 .615 r
.60945 .11867 .61363 .14301 .62098 .14543 .61682 .12292 Mtetra
.358 .269 .617 r
.61682 .12292 .62098 .14543 .62845 .14989 .62433 .12997 Mtetra
.268 .224 .622 r
.62433 .12997 .62845 .14989 .63603 .15585 .63199 .1391 Mtetra
.163 .179 .629 r
.63199 .1391 .63603 .15585 .6437 .16263 .63977 .14938 Mtetra
.043 .139 .64 r
.63977 .14938 .6437 .16263 .65144 .16947 .64764 .15978 Mtetra
0 .12 .659 r
.64764 .15978 .65144 .16947 .65922 .17559 .65555 .16922 Mtetra
0 .151 .693 r
.65555 .16922 .65922 .17559 .66699 .18026 .66346 .17669 Mtetra
0 .287 .755 r
.66346 .17669 .66699 .18026 .67471 .18286 .67129 .1813 Mtetra
.034 .573 .849 r
.67129 .1813 .67471 .18286 .68235 .18293 .67901 .18242 Mtetra
.466 .888 .906 r
.67901 .18242 .68235 .18293 .68988 .18022 .68655 .1797 Mtetra
.807 .997 .854 r
.68655 .1797 .68988 .18022 .69726 .17474 .6939 .17314 Mtetra
.935 .944 .773 r
.6939 .17314 .69726 .17474 .70449 .16672 .70105 .16308 Mtetra
.949 .853 .713 r
.70105 .16308 .70449 .16672 .71159 .15661 .708 .15014 Mtetra
.919 .766 .675 r
.708 .15014 .71159 .15661 .71858 .14503 .71479 .1352 Mtetra
.875 .692 .652 r
.71479 .1352 .71858 .14503 .72549 .13271 .72147 .11928 Mtetra
.894 .519 .06 r
.05793 .35437 .06186 .36227 .06595 .37269 .06155 .3679 Mtetra
.909 .501 .15 r
.06155 .3679 .06595 .37269 .07023 .38218 .0654 .38029 Mtetra
.865 .431 .175 r
.0654 .38029 .07023 .38218 .07482 .38976 .06965 .39033 Mtetra
.766 .298 .134 r
.06965 .39033 .07482 .38976 .07985 .39461 .07443 .39696 Mtetra
.54 .024 0 r
.07443 .39696 .07985 .39461 .08537 .39611 .07983 .39939 Mtetra
0 0 0 r
.07983 .39939 .08537 .39611 .09142 .39394 .0859 .3972 Mtetra
.775 .99 .76 r
.0859 .3972 .09142 .39394 .09797 .38808 .0926 .3904 Mtetra
.945 .943 .751 r
.0926 .3904 .09797 .38808 .10496 .37886 .09986 .37939 Mtetra
.95 .854 .71 r
.09986 .37939 .10496 .37886 .11229 .36687 .10755 .36493 Mtetra
.927 .784 .684 r
.10755 .36493 .11229 .36687 .11985 .35296 .11552 .34808 Mtetra
.896 .729 .667 r
.11552 .34808 .11985 .35296 .1275 .33809 .12359 .33007 Mtetra
.861 .681 .657 r
.12359 .33007 .1275 .33809 .13511 .3233 .13161 .31219 Mtetra
.823 .637 .651 r
.13161 .31219 .13511 .3233 .14256 .30961 .13941 .2957 Mtetra
.78 .594 .648 r
.13941 .2957 .14256 .30961 .14973 .2979 .14687 .2817 Mtetra
.728 .547 .647 r
.14687 .2817 .14973 .2979 .15657 .2889 .15389 .27108 Mtetra
.663 .494 .646 r
.15389 .27108 .15657 .2889 .16301 .28313 .16042 .26446 Mtetra
.577 .43 .644 r
.16042 .26446 .16301 .28313 .16906 .28086 .16645 .26217 Mtetra
.458 .345 .637 r
.16645 .26217 .16906 .28086 .17472 .28208 .172 .26421 Mtetra
.283 .227 .616 r
.172 .26421 .17472 .28208 .18006 .28654 .17712 .27026 Mtetra
.026 .061 .56 r
.17712 .27026 .18006 .28654 .18513 .29373 .18192 .27973 Mtetra
0 0 .438 r
.18192 .27973 .18513 .29373 .19004 .30294 .18649 .29171 Mtetra
0 0 .251 r
.18649 .29171 .19004 .30294 .19489 .31327 .19099 .30511 Mtetra
.821 .444 0 r
.19099 .30511 .19489 .31327 .19979 .3237 .19554 .31868 Mtetra
.876 .45 .04 r
.19554 .31868 .19979 .3237 .20484 .3332 .20028 .33112 Mtetra
.848 .388 .085 r
.20028 .33112 .20484 .3332 .21015 .34078 .20534 .34118 Mtetra
.747 .252 .057 r
.20534 .34118 .21015 .34078 .21578 .34559 .2108 .34778 Mtetra
.511 0 0 r
.2108 .34778 .21578 .34559 .22178 .34701 .21672 .35015 Mtetra
0 0 0 r
.21672 .35015 .22178 .34701 .22816 .34472 .22312 .34784 Mtetra
.74 .975 .724 r
.22312 .34784 .22816 .34472 .23489 .3387 .22997 .34087 Mtetra
.944 .957 .734 r
.22997 .34087 .23489 .3387 .24193 .32928 .2372 .32964 Mtetra
.962 .87 .7 r
.2372 .32964 .24193 .32928 .2492 .31706 .24473 .31492 Mtetra
.94 .798 .675 r
.24473 .31492 .2492 .31706 .25661 .3029 .25243 .29779 Mtetra
.908 .739 .66 r
.25243 .29779 .25661 .3029 .26407 .28778 .26019 .27949 Mtetra
.871 .688 .651 r
.26019 .27949 .26407 .28778 .27149 .27275 .26789 .26134 Mtetra
.83 .641 .647 r
.26789 .26134 .27149 .27275 .27879 .25881 .27543 .24458 Mtetra
.783 .594 .645 r
.27543 .24458 .27879 .25881 .2859 .24689 .28272 .23035 Mtetra
.729 .546 .644 r
.28272 .23035 .2859 .24689 .29278 .2377 .28972 .21953 Mtetra
.662 .492 .644 r
.28972 .21953 .29278 .2377 .2994 .23178 .29639 .21274 Mtetra
.577 .43 .644 r
.29639 .21274 .2994 .23178 .30577 .22938 .30274 .21033 Mtetra
.465 .352 .64 r
.30274 .21033 .30577 .22938 .31191 .23051 .3088 .21228 Mtetra
.311 .25 .626 r
.3088 .21228 .31191 .23051 .31786 .23491 .31461 .2183 Mtetra
.097 .116 .59 r
.31461 .2183 .31786 .23491 .32367 .24208 .32023 .22775 Mtetra
0 0 .511 r
.32023 .22775 .32367 .24208 .32941 .25128 .32576 .23974 Mtetra
0 0 .377 r
.32576 .23974 .32941 .25128 .33514 .2616 .33127 .25318 Mtetra
.711 .345 0 r
.33127 .25318 .33514 .2616 .34093 .27204 .33685 .26678 Mtetra
.815 .378 0 r
.33685 .26678 .34093 .27204 .34684 .28154 .34258 .27925 Mtetra
.813 .329 0 r
.34258 .27925 .34684 .28154 .35293 .28909 .34853 .28931 Mtetra
.718 .196 0 r
.34853 .28931 .35293 .28909 .35923 .29385 .35474 .29588 Mtetra
.477 0 0 r
.35474 .29588 .35923 .29385 .36574 .29519 .36122 .29816 Mtetra
0 0 0 r
.36122 .29816 .36574 .29519 .37248 .29276 .36798 .29573 Mtetra
.698 .952 .682 r
.36798 .29573 .37248 .29276 .3794 .28657 .37499 .28858 Mtetra
.937 .966 .709 r
.37499 .28858 .3794 .28657 .38649 .27695 .38219 .27712 Mtetra
.973 .887 .684 r
.38219 .27712 .38649 .27695 .39367 .2645 .38952 .26214 Mtetra
.955 .813 .664 r
.38952 .26214 .39367 .2645 .40091 .25008 .39691 .24472 Mtetra
.922 .75 .651 r
.39691 .24472 .40091 .25008 .40815 .2347 .40431 .22613 Mtetra
.882 .695 .644 r
.40431 .22613 .40815 .2347 .41535 .21941 .41164 .2077 Mtetra
.837 .644 .641 r
.41164 .2077 .41535 .21941 .42247 .20524 .41888 .19067 Mtetra
.787 .595 .641 r
.41888 .19067 .42247 .20524 .4295 .19309 .42598 .1762 Mtetra
.729 .545 .642 r
.42598 .1762 .4295 .19309 .43641 .18371 .43294 .16517 Mtetra
.661 .49 .643 r
.43294 .16517 .43641 .18371 .44322 .17763 .43976 .15822 Mtetra
.577 .43 .644 r
.43976 .15822 .44322 .17763 .44995 .17509 .44646 .15567 Mtetra
.472 .358 .642 r
.44646 .15567 .44995 .17509 .45661 .17612 .45307 .15753 Mtetra
.336 .27 .634 r
.45307 .15753 .45661 .17612 .46323 .18045 .45963 .16348 Mtetra
.157 .162 .613 r
.45963 .16348 .46323 .18045 .46985 .18757 .46618 .1729 Mtetra
0 .031 .566 r
.46618 .1729 .46985 .18757 .4765 .19674 .47275 .18489 Mtetra
0 0 .481 r
.47275 .18489 .4765 .19674 .48321 .20706 .47938 .19834 Mtetra
0 0 .362 r
.47938 .19834 .48321 .20706 .48998 .21748 .48611 .21196 Mtetra
.717 .281 0 r
.48611 .21196 .48998 .21748 .49685 .22696 .49293 .22444 Mtetra
.755 .252 0 r
.49293 .22444 .49685 .22696 .5038 .23448 .49987 .23449 Mtetra
.675 .127 0 r
.49987 .23449 .5038 .23448 .51083 .23918 .5069 .24101 Mtetra
.436 0 0 r
.5069 .24101 .51083 .23918 .51791 .24041 .514 .24321 Mtetra
0 0 0 r
.514 .24321 .51791 .24041 .52504 .23785 .52115 .24063 Mtetra
.647 .921 .631 r
.52115 .24063 .52504 .23785 .53217 .23148 .52832 .23329 Mtetra
.92 .969 .674 r
.52832 .23329 .53217 .23148 .53928 .22164 .53547 .22159 Mtetra
.98 .903 .662 r
.53547 .22159 .53928 .22164 .54637 .20895 .54257 .20634 Mtetra
.97 .828 .648 r
.54257 .20634 .54637 .20895 .5534 .19427 .54961 .18864 Mtetra
.937 .761 .64 r
.54961 .18864 .5534 .19427 .56038 .17863 .55659 .16976 Mtetra
.894 .702 .636 r
.55659 .16976 .56038 .17863 .56732 .16307 .5635 .15103 Mtetra
.846 .648 .635 r
.5635 .15103 .56732 .16307 .57424 .14865 .57038 .13374 Mtetra
.791 .596 .636 r
.57038 .13374 .57424 .14865 .58115 .13628 .57726 .11901 Mtetra
.73 .543 .639 r
.57726 .11901 .58115 .13628 .5881 .1267 .58416 .10777 Mtetra
.66 .488 .642 r
.58416 .10777 .5881 .1267 .59511 .12044 .59114 .10064 Mtetra
.577 .43 .644 r
.59114 .10064 .59511 .12044 .60222 .11776 .59822 .09794 Mtetra
.479 .364 .645 r
.59822 .09794 .60222 .11776 .60945 .11867 .60544 .09969 Mtetra
.358 .289 .641 r
.60544 .09969 .60945 .11867 .61682 .12292 .61283 .10557 Mtetra
.208 .201 .631 r
.61283 .10557 .61682 .12292 .62433 .12997 .62039 .11494 Mtetra
.025 .101 .606 r
.62039 .11494 .62433 .12997 .63199 .1391 .62812 .12691 Mtetra
0 0 .559 r
.62812 .12691 .63199 .1391 .63977 .14938 .636 .14035 Mtetra
0 0 .485 r
.636 .14035 .63977 .14938 .64764 .15978 .64399 .15397 Mtetra
0 0 .393 r
.64399 .15397 .64764 .15978 .65555 .16922 .65203 .16644 Mtetra
.664 .154 0 r
.65203 .16644 .65555 .16922 .66346 .17669 .66006 .17646 Mtetra
.613 .044 0 r
.66006 .17646 .66346 .17669 .67129 .1813 .668 .18292 Mtetra
.389 0 0 r
.668 .18292 .67129 .1813 .67901 .18242 .67579 .18501 Mtetra
0 0 0 r
.67579 .18501 .67901 .18242 .68655 .1797 .68337 .18228 Mtetra
.589 .879 .572 r
.68337 .18228 .68655 .1797 .6939 .17314 .6907 .17473 Mtetra
.889 .96 .624 r
.6907 .17473 .6939 .17314 .70105 .16308 .69778 .16279 Mtetra
.98 .914 .628 r
.69778 .16279 .70105 .16308 .708 .15014 .70461 .14727 Mtetra
.983 .843 .625 r
.70461 .14727 .708 .15014 .71479 .1352 .71124 .12927 Mtetra
.953 .774 .624 r
.71124 .12927 .71479 .1352 .72147 .11928 .71774 .11009 Mtetra
.925 .555 .296 r
.05334 .35094 .05793 .35437 .06155 .3679 .05654 .36719 Mtetra
.89 .516 .323 r
.05654 .36719 .06155 .3679 .0654 .38029 .06 .38214 Mtetra
.838 .454 .321 r
.06 .38214 .0654 .38029 .06965 .39033 .06394 .39435 Mtetra
.755 .351 .287 r
.06394 .39435 .06965 .39033 .07443 .39696 .0685 .40255 Mtetra
.591 .159 .188 r
.0685 .40255 .07443 .39696 .07983 .39939 .07381 .40581 Mtetra
.188 0 0 r
.07381 .40581 .07983 .39939 .0859 .3972 .0799 .40362 Mtetra
.561 .842 .505 r
.0799 .40362 .0859 .3972 .0926 .3904 .08675 .39598 Mtetra
.924 .966 .666 r
.08675 .39598 .0926 .3904 .09986 .37939 .09426 .38338 Mtetra
.977 .902 .672 r
.09426 .38338 .09986 .37939 .10755 .36493 .10228 .36673 Mtetra
.968 .839 .663 r
.10228 .36673 .10755 .36493 .11552 .34808 .11062 .34729 Mtetra
.945 .788 .656 r
.11062 .34729 .11552 .34808 .12359 .33007 .11909 .32652 Mtetra
.917 .746 .654 r
.11909 .32652 .12359 .33007 .13161 .31219 .12748 .30595 Mtetra
.885 .708 .657 r
.12748 .30595 .13161 .31219 .13941 .2957 .13562 .28702 Mtetra
.846 .669 .663 r
.13562 .28702 .13941 .2957 .14687 .2817 .14334 .27103 Mtetra
.795 .627 .673 r
.14334 .27103 .14687 .2817 .15389 .27108 .15054 .259 Mtetra
.721 .572 .687 r
.15054 .259 .15389 .27108 .16042 .26446 .15716 .25164 Mtetra
.601 .492 .701 r
.15716 .25164 .16042 .26446 .16645 .26217 .16318 .24934 Mtetra
.384 .351 .698 r
.16318 .24934 .16645 .26217 .172 .26421 .16863 .25208 Mtetra
0 .088 .61 r
.16863 .25208 .172 .26421 .17712 .27026 .17357 .25953 Mtetra
0 0 .34 r
.17357 .25953 .17712 .27026 .18192 .27973 .17812 .27096 Mtetra
.835 .472 0 r
.17812 .27096 .18192 .27973 .18649 .29171 .18241 .28537 Mtetra
.918 .533 .13 r
.18241 .28537 .18649 .29171 .19099 .30511 .18659 .30146 Mtetra
.92 .529 .22 r
.18659 .30146 .19099 .30511 .19554 .31868 .19084 .31779 Mtetra
.891 .493 .261 r
.19084 .31779 .19554 .31868 .20028 .33112 .1953 .33282 Mtetra
.838 .43 .269 r
.1953 .33282 .20028 .33112 .20534 .34118 .20013 .34507 Mtetra
.749 .325 .242 r
.20013 .34507 .20534 .34118 .2108 .34778 .20544 .35327 Mtetra
.577 .131 .154 r
.20544 .35327 .2108 .34778 .21672 .35015 .2113 .35646 Mtetra
.188 0 0 r
.2113 .35646 .21672 .35015 .22312 .34784 .21773 .35416 Mtetra
0 0 0 r
.21773 .35416 .22312 .34784 .22997 .34087 .22469 .34634 Mtetra
.895 .957 .619 r
.22469 .34634 .22997 .34087 .2372 .32964 .23212 .33349 Mtetra
.98 .915 .645 r
.23212 .33349 .2372 .32964 .24473 .31492 .23989 .31656 Mtetra
.98 .854 .644 r
.23989 .31656 .24473 .31492 .25243 .29779 .24786 .29682 Mtetra
.959 .802 .642 r
.24786 .29682 .25243 .29779 .26019 .27949 .2559 .27573 Mtetra
.931 .757 .644 r
.2559 .27573 .26019 .27949 .26789 .26134 .26387 .25485 Mtetra
.897 .716 .649 r
.26387 .25485 .26789 .26134 .27543 .24458 .27163 .23563 Mtetra
.854 .675 .658 r
.27163 .23563 .27543 .24458 .28272 .23035 .27911 .21939 Mtetra
.799 .629 .671 r
.27911 .21939 .28272 .23035 .28972 .21953 .28622 .20714 Mtetra
.721 .572 .686 r
.28622 .20714 .28972 .21953 .29639 .21274 .29295 .19962 Mtetra
.601 .492 .701 r
.29295 .19962 .29639 .21274 .30274 .21033 .2993 .19719 Mtetra
.401 .363 .701 r
.2993 .19719 .30274 .21033 .3088 .21228 .30529 .19986 Mtetra
.062 .147 .641 r
.30529 .19986 .3088 .21228 .31461 .2183 .31098 .20727 Mtetra
0 0 .451 r
.31098 .20727 .31461 .2183 .32023 .22775 .31644 .21871 Mtetra
.727 .375 0 r
.31644 .21871 .32023 .22775 .32576 .23974 .32179 .23315 Mtetra
.869 .472 .006 r
.32179 .23315 .32576 .23974 .33127 .25318 .3271 .2493 Mtetra
.902 .488 .122 r
.3271 .2493 .33127 .25318 .33685 .26678 .3325 .26569 Mtetra
.884 .461 .183 r
.3325 .26569 .33685 .26678 .34258 .27925 .33807 .28077 Mtetra
.833 .4 .205 r
.33807 .28077 .34258 .27925 .34853 .28931 .34389 .29305 Mtetra
.74 .292 .189 r
.34389 .29305 .34853 .28931 .35474 .29588 .35002 .30123 Mtetra
.561 .1 .115 r
.35002 .30123 .35474 .29588 .36122 .29816 .35649 .30436 Mtetra
.188 0 0 r
.35649 .30436 .36122 .29816 .36798 .29573 .36328 .30192 Mtetra
0 0 0 r
.36328 .30192 .36798 .29573 .37499 .28858 .37037 .29391 Mtetra
.851 .934 .558 r
.37037 .29391 .37499 .28858 .38219 .27712 .37769 .28082 Mtetra
.974 .921 .607 r
.37769 .28082 .38219 .27712 .38952 .26214 .38516 .2636 Mtetra
.99 .867 .618 r
.38516 .2636 .38952 .26214 .39691 .24472 .39272 .24354 Mtetra
.974 .815 .624 r
.39272 .24354 .39691 .24472 .40431 .22613 .40027 .22214 Mtetra
.946 .769 .631 r
.40027 .22214 .40431 .22613 .41164 .2077 .40774 .20094 Mtetra
.91 .725 .64 r
.40774 .20094 .41164 .2077 .41888 .19067 .41509 .18144 Mtetra
.864 .681 .653 r
.41509 .18144 .41888 .19067 .42598 .1762 .42228 .16493 Mtetra
.804 .632 .668 r
.42228 .16493 .42598 .1762 .43294 .16517 .42929 .15247 Mtetra
.722 .572 .685 r
.42929 .15247 .43294 .16517 .43976 .15822 .43613 .14477 Mtetra
.601 .492 .701 r
.43613 .14477 .43976 .15822 .44646 .15567 .44283 .14221 Mtetra
.416 .374 .703 r
.44283 .14221 .44646 .15567 .45307 .15753 .4494 .14479 Mtetra
.131 .196 .664 r
.4494 .14479 .45307 .15753 .45963 .16348 .45591 .15214 Mtetra
0 0 .538 r
.45591 .15214 .45963 .16348 .46618 .1729 .4624 .16357 Mtetra
0 0 .335 r
.4624 .16357 .46618 .1729 .47275 .18489 .4689 .17802 Mtetra
.783 .386 0 r
.4689 .17802 .47275 .18489 .47938 .19834 .47548 .19421 Mtetra
.86 .428 0 r
.47548 .19421 .47938 .19834 .48611 .21196 .48215 .21065 Mtetra
.864 .415 .084 r
.48215 .21065 .48611 .21196 .49293 .22444 .48895 .22576 Mtetra
.821 .359 .125 r
.48895 .22576 .49293 .22444 .49987 .23449 .49587 .23805 Mtetra
.725 .253 .126 r
.49587 .23805 .49987 .23449 .5069 .24101 .50291 .24621 Mtetra
.542 .065 .072 r
.50291 .24621 .5069 .24101 .514 .24321 .51004 .24925 Mtetra
.188 0 0 r
.51004 .24925 .514 .24321 .52115 .24063 .51723 .24667 Mtetra
0 0 0 r
.51723 .24667 .52115 .24063 .52832 .23329 .52444 .23846 Mtetra
.786 .892 .48 r
.52444 .23846 .52832 .23329 .53547 .22159 .53163 .22511 Mtetra
.953 .916 .552 r
.53163 .22511 .53547 .22159 .54257 .20634 .53877 .2076 Mtetra
.993 .877 .581 r
.53877 .2076 .54257 .20634 .54961 .18864 .54583 .18723 Mtetra
.987 .829 .598 r
.54583 .18723 .54961 .18864 .55659 .16976 .55282 .1655 Mtetra
.962 .781 .613 r
.55282 .1655 .55659 .16976 .5635 .15103 .55974 .14399 Mtetra
.924 .735 .629 r
.55974 .14399 .5635 .15103 .57038 .13374 .56661 .12419 Mtetra
.874 .687 .646 r
.56661 .12419 .57038 .13374 .57726 .11901 .57347 .10743 Mtetra
.809 .634 .665 r
.57347 .10743 .57726 .11901 .58416 .10777 .58035 .09474 Mtetra
.722 .572 .684 r
.58035 .09474 .58416 .10777 .59114 .10064 .58731 .08686 Mtetra
.601 .492 .701 r
.58731 .08686 .59114 .10064 .59822 .09794 .59438 .08415 Mtetra
.43 .384 .705 r
.59438 .08415 .59822 .09794 .60544 .09969 .60161 .08662 Mtetra
.19 .237 .681 r
.60161 .08662 .60544 .09969 .61283 .10557 .60902 .09391 Mtetra
0 .052 .601 r
.60902 .09391 .61283 .10557 .62039 .11494 .61663 .1053 Mtetra
0 0 .46 r
.61663 .1053 .62039 .11494 .62812 .12691 .62443 .11975 Mtetra
.657 .275 0 r
.62443 .11975 .62812 .12691 .636 .14035 .6324 .13596 Mtetra
.783 .344 0 r
.6324 .13596 .636 .14035 .64399 .15397 .64049 .15241 Mtetra
.823 .351 0 r
.64049 .15241 .64399 .15397 .65203 .16644 .64864 .16754 Mtetra
.796 .306 .025 r
.64864 .16754 .65203 .16644 .66006 .17646 .65679 .17982 Mtetra
.704 .204 .049 r
.65679 .17982 .66006 .17646 .668 .18292 .66483 .18793 Mtetra
.519 .026 .024 r
.66483 .18793 .668 .18292 .67579 .18501 .67269 .19088 Mtetra
.188 0 0 r
.67269 .19088 .67579 .18501 .68337 .18228 .68032 .18814 Mtetra
0 0 0 r
.68032 .18814 .68337 .18228 .6907 .17473 .68765 .17971 Mtetra
.701 .829 .387 r
.68765 .17971 .6907 .17473 .69778 .16279 .69469 .16611 Mtetra
.912 .893 .478 r
.69469 .16611 .69778 .16279 .70461 .14727 .70143 .1483 Mtetra
.986 .878 .528 r
.70143 .1483 .70461 .14727 .71124 .12927 .70794 .1276 Mtetra
.997 .839 .561 r
.70794 .1276 .71124 .12927 .71774 .11009 .71429 .10555 Mtetra
.885 .537 .383 r
.04806 .35191 .05334 .35094 .05654 .36719 .0509 .37045 Mtetra
.854 .504 .39 r
.0509 .37045 .05654 .36719 .06 .38214 .05404 .38757 Mtetra
.81 .453 .381 r
.05404 .38757 .06 .38214 .06394 .39435 .05771 .40162 Mtetra
.738 .368 .35 r
.05771 .40162 .06394 .39435 .0685 .40255 .06209 .41115 Mtetra
.602 .212 .277 r
.06209 .41115 .0685 .40255 .07381 .40581 .06732 .41511 Mtetra
.289 0 .093 r
.06732 .41511 .07381 .40581 .0799 .40362 .07344 .41292 Mtetra
0 0 0 r
.07344 .41292 .0799 .40362 .08675 .39598 .08043 .40458 Mtetra
.851 .933 .554 r
.08043 .40458 .08675 .39598 .09426 .38338 .08816 .39063 Mtetra
.973 .924 .618 r
.08816 .39063 .09426 .38338 .10228 .36673 .09648 .37213 Mtetra
.987 .877 .63 r
.09648 .37213 .10228 .36673 .11062 .34729 .10517 .3505 Mtetra
.978 .837 .635 r
.10517 .3505 .11062 .34729 .11909 .32652 .11399 .32741 Mtetra
.961 .805 .642 r
.11399 .32741 .11909 .32652 .12748 .30595 .12272 .30457 Mtetra
.94 .779 .653 r
.12272 .30457 .12748 .30595 .13562 .28702 .13115 .28361 Mtetra
.914 .755 .671 r
.13115 .28361 .13562 .28702 .14334 .27103 .13911 .26595 Mtetra
.875 .732 .7 r
.13911 .26595 .14334 .27103 .15054 .259 .14647 .25275 Mtetra
.807 .701 .747 r
.14647 .25275 .15054 .259 .15716 .25164 .15318 .24479 Mtetra
.644 .629 .82 r
.15318 .24479 .15716 .25164 .16318 .24934 .1592 .24247 Mtetra
.114 .337 .805 r
.1592 .24247 .16318 .24934 .16863 .25208 .16458 .24581 Mtetra
.686 .259 0 r
.16458 .24581 .16863 .25208 .17357 .25953 .16938 .2544 Mtetra
.896 .484 .09 r
.16938 .2544 .17357 .25953 .17812 .27096 .17372 .26748 Mtetra
.922 .534 .236 r
.17372 .26748 .17812 .27096 .18241 .28537 .17777 .28391 Mtetra
.912 .538 .303 r
.17777 .28391 .18241 .28537 .18659 .30146 .18168 .30227 Mtetra
.89 .521 .335 r
.18168 .30227 .18659 .30146 .19084 .31779 .18567 .32092 Mtetra
.858 .488 .348 r
.18567 .32092 .19084 .31779 .1953 .33282 .18989 .33813 Mtetra
.811 .435 .344 r
.18989 .33813 .1953 .33282 .20013 .34507 .19453 .35224 Mtetra
.734 .348 .319 r
.19453 .35224 .20013 .34507 .20544 .35327 .19972 .36179 Mtetra
.592 .191 .252 r
.19972 .36179 .20544 .35327 .2113 .35646 .20553 .3657 Mtetra
.289 0 .093 r
.20553 .3657 .2113 .35646 .21773 .35416 .21199 .36339 Mtetra
0 0 0 r
.21199 .36339 .21773 .35416 .22469 .34634 .21907 .35485 Mtetra
.789 .893 .48 r
.21907 .35485 .22469 .34634 .23212 .33349 .22668 .34064 Mtetra
.956 .922 .57 r
.22668 .34064 .23212 .33349 .23989 .31656 .23467 .32184 Mtetra
.991 .887 .597 r
.23467 .32184 .23989 .31656 .24786 .29682 .2429 .29988 Mtetra
.989 .85 .611 r
.2429 .29988 .24786 .29682 .2559 .27573 .2512 .27645 Mtetra
.975 .818 .623 r
.2512 .27645 .2559 .27573 .26387 .25485 .25941 .25327 Mtetra
.955 .792 .64 r
.25941 .25327 .26387 .25485 .27163 .23563 .26739 .232 Mtetra
.927 .767 .663 r
.26739 .232 .27163 .23563 .27911 .21939 .27503 .21408 Mtetra
.886 .742 .697 r
.27503 .21408 .27911 .21939 .28622 .20714 .28226 .20065 Mtetra
.812 .706 .749 r
.28226 .20065 .28622 .20714 .29295 .19962 .28905 .19251 Mtetra
.644 .629 .82 r
.28905 .19251 .29295 .19962 .2993 .19719 .2954 .19007 Mtetra
.179 .371 .816 r
.2954 .19007 .2993 .19719 .30529 .19986 .30134 .19333 Mtetra
0 0 .419 r
.30134 .19333 .30529 .19986 .31098 .20727 .30693 .2019 Mtetra
.846 .419 0 r
.30693 .2019 .31098 .20727 .31644 .21871 .31227 .215 Mtetra
.907 .497 .142 r
.31227 .215 .31644 .21871 .32179 .23315 .31746 .23148 Mtetra
.91 .512 .229 r
.31746 .23148 .32179 .23315 .3271 .2493 .32262 .24992 Mtetra
.892 .5 .275 r
.32262 .24992 .3271 .2493 .3325 .26569 .32786 .26866 Mtetra
.86 .468 .297 r
.32786 .26866 .3325 .26569 .33807 .28077 .33329 .28595 Mtetra
.811 .414 .3 r
.33329 .28595 .33807 .28077 .34389 .29305 .33901 .3001 Mtetra
.729 .324 .281 r
.33901 .3001 .34389 .29305 .35002 .30123 .34508 .30965 Mtetra
.581 .169 .225 r
.34508 .30965 .35002 .30123 .35649 .30436 .35154 .3135 Mtetra
.289 0 .093 r
.35154 .3135 .35649 .30436 .36328 .30192 .35837 .31106 Mtetra
0 0 0 r
.35837 .31106 .36328 .30192 .37037 .29391 .36554 .30232 Mtetra
.709 .834 .392 r
.36554 .30232 .37037 .29391 .37769 .28082 .37298 .28785 Mtetra
.921 .905 .505 r
.37298 .28785 .37769 .28082 .38516 .2636 .3806 .26873 Mtetra
.984 .89 .55 r
.3806 .26873 .38516 .2636 .39272 .24354 .38831 .24644 Mtetra
.996 .86 .576 r
.38831 .24644 .39272 .24354 .40027 .22214 .39601 .22266 Mtetra
.988 .831 .598 r
.39601 .22266 .40027 .22214 .40774 .20094 .40363 .19915 Mtetra
.97 .805 .622 r
.40363 .19915 .40774 .20094 .41509 .18144 .4111 .17757 Mtetra
.942 .78 .652 r
.4111 .17757 .41509 .18144 .42228 .16493 .41838 .15937 Mtetra
.897 .753 .693 r
.41838 .15937 .42228 .16493 .42929 .15247 .42545 .14571 Mtetra
.817 .713 .75 r
.42545 .14571 .42929 .15247 .43613 .14477 .43232 .13739 Mtetra
.644 .629 .82 r
.43232 .13739 .43613 .14477 .44283 .14221 .43902 .13482 Mtetra
.233 .398 .823 r
.43902 .13482 .44283 .14221 .4494 .14479 .44558 .13799 Mtetra
0 0 .54 r
.44558 .13799 .4494 .14479 .45591 .15214 .45205 .14652 Mtetra
.759 .33 0 r
.45205 .14652 .45591 .15214 .4624 .16357 .45849 .15962 Mtetra
.87 .441 .024 r
.45849 .15962 .4624 .16357 .4689 .17802 .46495 .17613 Mtetra
.895 .473 .135 r
.46495 .17613 .4689 .17802 .47548 .19421 .47147 .19463 Mtetra
.887 .469 .197 r
.47147 .19463 .47548 .19421 .48215 .21065 .47811 .21343 Mtetra
.858 .44 .232 r
.47811 .21343 .48215 .21065 .48895 .22576 .48488 .23078 Mtetra
.807 .386 .246 r
.48488 .23078 .48895 .22576 .49587 .23805 .49179 .24497 Mtetra
.721 .296 .238 r
.49179 .24497 .49587 .23805 .50291 .24621 .49885 .25451 Mtetra
.569 .144 .196 r
.49885 .25451 .50291 .24621 .51004 .24925 .50601 .25828 Mtetra
.289 0 .093 r
.50601 .25828 .51004 .24925 .51723 .24667 .51324 .25569 Mtetra
0 0 0 r
.51324 .25569 .51723 .24667 .52444 .23846 .5205 .24674 Mtetra
.5205 .24674 .52444 .23846 .53163 .22511 .52775 .23199 Mtetra
.862 .866 .419 r
.52775 .23199 .53163 .22511 .53877 .2076 .53494 .21256 Mtetra
.961 .879 .485 r
.53494 .21256 .53877 .2076 .54583 .18723 .54206 .18993 Mtetra
.994 .864 .527 r
.54206 .18993 .54583 .18723 .55282 .1655 .54908 .1658 Mtetra
.997 .841 .562 r
.54908 .1658 .55282 .1655 .55974 .14399 .55602 .14195 Mtetra
.984 .818 .597 r
.55602 .14195 .55974 .14399 .56661 .12419 .56291 .12006 Mtetra
.957 .794 .638 r
.56291 .12006 .56661 .12419 .57347 .10743 .56977 .10159 Mtetra
.91 .765 .688 r
.56977 .10159 .57347 .10743 .58035 .09474 .57665 .0877 Mtetra
.822 .72 .752 r
.57665 .0877 .58035 .09474 .58731 .08686 .58361 .07919 Mtetra
.644 .629 .82 r
.58361 .07919 .58731 .08686 .59438 .08415 .59069 .07646 Mtetra
.279 .42 .826 r
.59069 .07646 .59438 .08415 .60161 .08662 .59793 .07954 Mtetra
0 .071 .633 r
.59793 .07954 .60161 .08662 .60902 .09391 .60537 .08801 Mtetra
.634 .219 0 r
.60537 .08801 .60902 .09391 .61663 .1053 .61302 .10108 Mtetra
.8 .361 0 r
.61302 .10108 .61663 .1053 .62443 .11975 .62088 .11761 Mtetra
.859 .415 .015 r
.62088 .11761 .62443 .11975 .6324 .13596 .62893 .13614 Mtetra
.869 .424 .098 r
.62893 .13614 .6324 .13596 .64049 .15241 .63712 .15498 Mtetra
.848 .402 .15 r
.63712 .15498 .64049 .15241 .64864 .16754 .64538 .17237 Mtetra
.799 .351 .179 r
.64538 .17237 .64864 .16754 .65679 .17982 .65362 .18657 Mtetra
.71 .262 .186 r
.65362 .18657 .65679 .17982 .66483 .18793 .66176 .19607 Mtetra
.554 .116 .163 r
.66176 .19607 .66483 .18793 .67269 .19088 .66971 .19976 Mtetra
.289 0 .093 r
.66971 .19976 .67269 .19088 .68032 .18814 .67738 .19701 Mtetra
0 0 0 r
.67738 .19701 .68032 .18814 .68765 .17971 .68473 .18784 Mtetra
.68473 .18784 .68765 .17971 .69469 .16611 .69175 .17281 Mtetra
.775 .801 .314 r
.69175 .17281 .69469 .16611 .70143 .1483 .69844 .15306 Mtetra
.913 .848 .398 r
.69844 .15306 .70143 .1483 .70794 .1276 .70488 .13008 Mtetra
.975 .854 .459 r
.70488 .13008 .70794 .1276 .71429 .10555 .71113 .10561 Mtetra
.852 .518 .42 r
.04214 .3568 .04806 .35191 .0509 .37045 .0447 .37715 Mtetra
.828 .492 .42 r
.0447 .37715 .0509 .37045 .05404 .38757 .04758 .39597 Mtetra
.791 .449 .409 r
.04758 .39597 .05404 .38757 .05771 .40162 .05104 .41147 Mtetra
.727 .374 .38 r
.05104 .41147 .05771 .40162 .06209 .41115 .05528 .42206 Mtetra
.605 .236 .317 r
.05528 .42206 .06209 .41115 .06732 .41511 .06045 .42658 Mtetra
.33 0 .165 r
.06045 .42658 .06732 .41511 .07344 .41292 .06661 .42439 Mtetra
0 0 0 r
.06661 .42439 .07344 .41292 .08043 .40458 .07372 .41548 Mtetra
.776 .883 .463 r
.07372 .41548 .08043 .40458 .08816 .39063 .08166 .40047 Mtetra
.95 .923 .566 r
.08166 .40047 .08816 .39063 .09648 .37213 .09023 .3805 Mtetra
.988 .896 .594 r
.09023 .3805 .09648 .37213 .10517 .3505 .09921 .35716 Mtetra
.992 .868 .607 r
.09921 .35716 .10517 .3505 .11399 .32741 .10833 .33224 Mtetra
.987 .849 .619 r
.10833 .33224 .11399 .32741 .12272 .30457 .11735 .30762 Mtetra
.978 .838 .636 r
.11735 .30762 .12272 .30457 .13115 .28361 .12603 .28506 Mtetra
.967 .838 .662 r
.12603 .28506 .13115 .28361 .13911 .26595 .13419 .26611 Mtetra
.95 .851 .709 r
.13419 .26611 .13911 .26595 .14647 .25275 .14171 .25199 Mtetra
.905 .89 .805 r
.14171 .25199 .14647 .25275 .15318 .24479 .14849 .24355 Mtetra
.616 .901 .986 r
.14849 .24355 .15318 .24479 .1592 .24247 .15453 .24123 Mtetra
.571 0 0 r
.15453 .24123 .1592 .24247 .16458 .24581 .15985 .24502 Mtetra
.839 .391 .154 r
.15985 .24502 .16458 .24581 .16938 .2544 .16455 .25452 Mtetra
.878 .485 .287 r
.16455 .25452 .16938 .2544 .17372 .26748 .16874 .26888 Mtetra
.882 .514 .343 r
.16874 .26888 .17372 .26748 .17777 .28391 .17259 .2869 Mtetra
.874 .518 .371 r
.17259 .2869 .17777 .28391 .18168 .30227 .1763 .30704 Mtetra
.858 .506 .385 r
.1763 .30704 .18168 .30227 .18567 .32092 .18007 .32751 Mtetra
.832 .479 .387 r
.18007 .32751 .18567 .32092 .18989 .33813 .18411 .34645 Mtetra
.792 .434 .379 r
.18411 .34645 .18989 .33813 .19453 .35224 .1886 .36203 Mtetra
.724 .357 .354 r
.1886 .36203 .19453 .35224 .19972 .36179 .1937 .37265 Mtetra
.597 .219 .297 r
.1937 .37265 .19972 .36179 .20553 .3657 .19948 .37712 Mtetra
.33 0 .165 r
.19948 .37712 .20553 .3657 .21199 .36339 .20598 .37481 Mtetra
0 0 0 r
.20598 .37481 .21199 .36339 .21907 .35485 .21316 .3657 Mtetra
.696 .822 .376 r
.21316 .3657 .21907 .35485 .22668 .34064 .22093 .35041 Mtetra
.914 .904 .5 r
.22093 .35041 .22668 .34064 .23467 .32184 .22912 .33013 Mtetra
.977 .896 .546 r
.22912 .33013 .23467 .32184 .2429 .29988 .23758 .30643 Mtetra
.994 .876 .569 r
.23758 .30643 .2429 .29988 .2512 .27645 .2461 .28114 Mtetra
.994 .86 .588 r
.2461 .28114 .2512 .27645 .25941 .25327 .25453 .25617 Mtetra
.989 .852 .611 r
.25453 .25617 .25941 .25327 .26739 .232 .2627 .23328 Mtetra
.98 .853 .644 r
.2627 .23328 .26739 .232 .27503 .21408 .27049 .21405 Mtetra
.962 .868 .699 r
.27049 .21405 .27503 .21408 .28226 .20065 .27783 .1997 Mtetra
.911 .906 .805 r
.27783 .1997 .28226 .20065 .28905 .19251 .28469 .19107 Mtetra
.616 .901 .986 r
.28469 .19107 .28905 .19251 .2954 .19007 .29105 .18862 Mtetra
.493 0 0 r
.29105 .18862 .2954 .19007 .30134 .19333 .29696 .19235 Mtetra
.82 .344 .062 r
.29696 .19235 .30134 .19333 .30693 .2019 .30249 .20183 Mtetra
.875 .457 .218 r
.30249 .20183 .30693 .2019 .31227 .215 .30773 .21622 Mtetra
.884 .494 .287 r
.30773 .21622 .31227 .215 .31746 .23148 .3128 .23431 Mtetra
.878 .5 .322 r
.3128 .23431 .31746 .23148 .32262 .24992 .31783 .25454 Mtetra
.862 .489 .341 r
.31783 .25454 .32262 .24992 .32786 .26866 .32294 .27512 Mtetra
.835 .463 .348 r
.32294 .27512 .32786 .26866 .33329 .28595 .32827 .29416 Mtetra
.792 .416 .344 r
.32827 .29416 .33329 .28595 .33901 .3001 .33391 .30981 Mtetra
.72 .337 .324 r
.33391 .30981 .33901 .3001 .34508 .30965 .33994 .32044 Mtetra
.588 .2 .274 r
.33994 .32044 .34508 .30965 .35154 .3135 .3464 .32486 Mtetra
.33 0 .165 r
.3464 .32486 .35154 .3135 .35837 .31106 .35328 .32242 Mtetra
0 0 0 r
.35328 .32242 .35837 .31106 .36554 .30232 .36053 .31309 Mtetra
.36053 .31309 .36554 .30232 .37298 .28785 .36809 .29753 Mtetra
.854 .865 .416 r
.36809 .29753 .37298 .28785 .3806 .26873 .37585 .27691 Mtetra
.95 .882 .48 r
.37585 .27691 .3806 .26873 .38831 .24644 .3837 .25285 Mtetra
.984 .875 .516 r
.3837 .25285 .38831 .24644 .39601 .22266 .39155 .22719 Mtetra
.995 .866 .545 r
.39155 .22719 .39601 .22266 .40363 .19915 .3993 .20186 Mtetra
.996 .862 .576 r
.3993 .20186 .40363 .19915 .4111 .17757 .40689 .17865 Mtetra
.989 .866 .618 r
.40689 .17865 .4111 .17757 .41838 .15937 .41426 .15913 Mtetra
.972 .885 .684 r
.41426 .15913 .41838 .15937 .42545 .14571 .4214 .14454 Mtetra
.917 .923 .802 r
.4214 .14454 .42545 .14571 .43232 .13739 .42832 .13573 Mtetra
.616 .901 .986 r
.42832 .13573 .43232 .13739 .43902 .13482 .43503 .13314 Mtetra
.398 0 0 r
.43503 .13314 .43902 .13482 .44558 .13799 .44159 .13678 Mtetra
.784 .281 0 r
.44159 .13678 .44558 .13799 .45205 .14652 .44804 .14623 Mtetra
.862 .418 .131 r
.44804 .14623 .45205 .14652 .45849 .15962 .45444 .16063 Mtetra
.881 .464 .214 r
.45444 .16063 .45849 .15962 .46495 .17613 .46086 .17877 Mtetra
.879 .476 .259 r
.46086 .17877 .46495 .17613 .47147 .19463 .46736 .19908 Mtetra
.864 .467 .285 r
.46736 .19908 .47147 .19463 .47811 .21343 .47396 .21975 Mtetra
.836 .441 .299 r
.47396 .21975 .47811 .21343 .48488 .23078 .48072 .23887 Mtetra
.791 .393 .301 r
.48072 .23887 .48488 .23078 .49179 .24497 .48764 .25456 Mtetra
.714 .313 .288 r
.48764 .25456 .49179 .24497 .49885 .25451 .49471 .2652 Mtetra
.577 .179 .25 r
.49471 .2652 .49885 .25451 .50601 .25828 .5019 .26955 Mtetra
.33 0 .165 r
.5019 .26955 .50601 .25828 .51324 .25569 .50919 .26696 Mtetra
0 0 .008 r
.50919 .26696 .51324 .25569 .5205 .24674 .51651 .25741 Mtetra
0 0 0 r
.51651 .25741 .5205 .24674 .52775 .23199 .52382 .24156 Mtetra
.767 .8 .313 r
.52382 .24156 .52775 .23199 .53494 .21256 .53108 .2206 Mtetra
.897 .847 .392 r
.53108 .2206 .53494 .21256 .54206 .18993 .53826 .19617 Mtetra
.956 .858 .443 r
.53826 .19617 .54206 .18993 .54908 .1658 .54533 .17015 Mtetra
.982 .861 .484 r
.54533 .17015 .54908 .1658 .55602 .14195 .55232 .14447 Mtetra
.993 .865 .527 r
.55232 .14447 .55602 .14195 .56291 .12006 .55924 .12093 Mtetra
.994 .876 .581 r
.55924 .12093 .56291 .12006 .56977 .10159 .56613 .10112 Mtetra
.98 .9 .661 r
.56613 .10112 .56977 .10159 .57665 .0877 .57304 .08628 Mtetra
.921 .94 .797 r
.57304 .08628 .57665 .0877 .58361 .07919 .58001 .07728 Mtetra
.616 .901 .986 r
.58001 .07728 .58361 .07919 .59069 .07646 .58711 .07454 Mtetra
0 .278 .658 r
.58711 .07454 .59069 .07646 .59793 .07954 .59438 .07809 Mtetra
.724 .2 0 r
.59438 .07809 .59793 .07954 .60537 .08801 .60185 .08748 Mtetra
.834 .362 .02 r
.60185 .08748 .60537 .08801 .61302 .10108 .60954 .10187 Mtetra
.867 .423 .121 r
.60954 .10187 .61302 .10108 .62088 .11761 .61746 .12003 Mtetra
.872 .442 .179 r
.61746 .12003 .62088 .11761 .62893 .13614 .62558 .14039 Mtetra
.86 .437 .215 r
.62558 .14039 .62893 .13614 .63712 .15498 .63385 .16112 Mtetra
.834 .412 .237 r
.63385 .16112 .63712 .15498 .64538 .17237 .64219 .1803 Mtetra
.786 .365 .249 r
.64219 .1803 .64538 .17237 .65362 .18657 .65053 .19602 Mtetra
.705 .285 .247 r
.65053 .19602 .65362 .18657 .66176 .19607 .65875 .20664 Mtetra
.566 .156 .224 r
.65875 .20664 .66176 .19607 .66971 .19976 .66677 .2109 Mtetra
.33 0 .165 r
.66677 .2109 .66971 .19976 .67738 .19701 .6745 .20815 Mtetra
0 0 .057 r
.6745 .20815 .67738 .19701 .68473 .18784 .68189 .19838 Mtetra
0 0 0 r
.68189 .19838 .68473 .18784 .69175 .17281 .68891 .18223 Mtetra
.68891 .18223 .69175 .17281 .69844 .15306 .69559 .16093 Mtetra
.813 .784 .282 r
.69559 .16093 .69844 .15306 .70488 .13008 .70199 .13614 Mtetra
.898 .818 .345 r
.70199 .13614 .70488 .13008 .71113 .10561 .70819 .10975 Mtetra
.831 .505 .437 r
.03571 .36471 .04214 .3568 .0447 .37715 .03807 .38632 Mtetra
.813 .485 .434 r
.03807 .38632 .0447 .37715 .04758 .39597 .04077 .40633 Mtetra
.781 .447 .421 r
.04077 .40633 .04758 .39597 .05104 .41147 .04408 .42284 Mtetra
.723 .378 .393 r
.04408 .42284 .05104 .41147 .05528 .42206 .04823 .43417 Mtetra
.607 .247 .332 r
.04823 .43417 .05528 .42206 .06045 .42658 .05337 .43907 Mtetra
.344 0 .188 r
.05337 .43907 .06045 .42658 .06661 .42439 .05956 .43688 Mtetra
0 0 0 r
.05956 .43688 .06661 .42439 .07372 .41548 .06677 .42758 Mtetra
.747 .859 .425 r
.06677 .42758 .07372 .41548 .08166 .40047 .07487 .41183 Mtetra
.933 .916 .535 r
.07487 .41183 .08166 .40047 .09023 .3805 .08365 .39084 Mtetra
.981 .901 .567 r
.08365 .39084 .09023 .3805 .09921 .35716 .09286 .3663 Mtetra
.992 .883 .581 r
.09286 .3663 .09921 .35716 .10833 .33224 .10222 .34011 Mtetra
.993 .875 .593 r
.10222 .34011 .10833 .33224 .11735 .30762 .11146 .31425 Mtetra
.991 .877 .607 r
.11146 .31425 .11735 .30762 .12603 .28506 .12035 .29058 Mtetra
.986 .895 .63 r
.12035 .29058 .12603 .28506 .13419 .26611 .12868 .27073 Mtetra
.968 .936 .668 r
.12868 .27073 .13419 .26611 .14171 .25199 .13631 .25597 Mtetra
.846 .986 .711 r
.13631 .25597 .14171 .25199 .14849 .24355 .14317 .2472 Mtetra
0 0 0 r
.14317 .2472 .14849 .24355 .15453 .24123 .14923 .24487 Mtetra
.635 .171 .133 r
.14923 .24487 .15453 .24123 .15985 .24502 .15453 .24898 Mtetra
.786 .386 .296 r
.15453 .24898 .15985 .24502 .16455 .25452 .15915 .2591 Mtetra
.83 .462 .358 r
.15915 .2591 .16455 .25452 .16874 .26888 .16323 .27436 Mtetra
.844 .492 .387 r
.16323 .27436 .16874 .26888 .17259 .2869 .16695 .29348 Mtetra
.845 .501 .402 r
.16695 .29348 .17259 .2869 .1763 .30704 .17052 .31485 Mtetra
.836 .494 .407 r
.17052 .31485 .1763 .30704 .18007 .32751 .17414 .3366 Mtetra
.816 .473 .405 r
.17414 .3366 .18007 .32751 .18411 .34645 .17805 .35675 Mtetra
.782 .433 .395 r
.17805 .35675 .18411 .34645 .1886 .36203 .18244 .37335 Mtetra
.72 .362 .369 r
.18244 .37335 .1886 .36203 .1937 .37265 .18748 .38472 Mtetra
.6 .231 .313 r
.18748 .38472 .1937 .37265 .19948 .37712 .19325 .38959 Mtetra
.344 0 .188 r
.19325 .38959 .19948 .37712 .20598 .37481 .19979 .38728 Mtetra
0 0 0 r
.19979 .38728 .20598 .37481 .21316 .3657 .20706 .37777 Mtetra
.66 .792 .334 r
.20706 .37777 .21316 .3657 .22093 .35041 .21496 .36173 Mtetra
.886 .887 .461 r
.21496 .36173 .22093 .35041 .22912 .33013 .22332 .3404 Mtetra
.959 .892 .509 r
.22332 .3404 .22912 .33013 .23758 .30643 .23196 .31548 Mtetra
.983 .884 .532 r
.23196 .31548 .23758 .30643 .2461 .28114 .24068 .28891 Mtetra
.991 .879 .549 r
.24068 .28891 .2461 .28114 .25453 .25617 .24928 .26267 Mtetra
.991 .883 .567 r
.24928 .26267 .25453 .25617 .2627 .23328 .25761 .23867 Mtetra
.985 .902 .593 r
.25761 .23867 .2627 .23328 .27049 .21405 .26554 .21852 Mtetra
.958 .941 .632 r
.26554 .21852 .27049 .21405 .27783 .1997 .27298 .20352 Mtetra
.81 .972 .668 r
.27298 .20352 .27783 .1997 .28469 .19107 .27989 .19456 Mtetra
0 0 0 r
.27989 .19456 .28469 .19107 .29105 .18862 .28628 .19211 Mtetra
.616 .132 .08 r
.28628 .19211 .29105 .18862 .29696 .19235 .29218 .19615 Mtetra
.781 .359 .246 r
.29218 .19615 .29696 .19235 .30249 .20183 .29767 .20626 Mtetra
.832 .442 .313 r
.29767 .20626 .30249 .20183 .30773 .21622 .30285 .22156 Mtetra
.848 .476 .346 r
.30285 .22156 .30773 .21622 .3128 .23431 .30784 .24076 Mtetra
.85 .486 .363 r
.30784 .24076 .3128 .23431 .31783 .25454 .31278 .26224 Mtetra
.84 .479 .371 r
.31278 .26224 .31783 .25454 .32294 .27512 .31781 .28412 Mtetra
.819 .457 .371 r
.31781 .28412 .32294 .27512 .32827 .29416 .32307 .30438 Mtetra
.782 .416 .363 r
.32307 .30438 .32827 .29416 .33391 .30981 .32866 .32107 Mtetra
.716 .343 .341 r
.32866 .32107 .33391 .30981 .33994 .32044 .33467 .33246 Mtetra
.592 .213 .293 r
.33467 .33246 .33994 .32044 .3464 .32486 .34113 .33728 Mtetra
.344 0 .188 r
.34113 .33728 .3464 .32486 .35328 .32242 .34806 .33483 Mtetra
0 0 0 r
.34806 .33483 .35328 .32242 .36053 .31309 .35539 .3251 Mtetra
.35539 .3251 .36053 .31309 .36809 .29753 .36305 .30877 Mtetra
.814 .837 .368 r
.36305 .30877 .36809 .29753 .37585 .27691 .37093 .28709 Mtetra
.917 .866 .431 r
.37093 .28709 .37585 .27691 .3837 .25285 .37892 .26179 Mtetra
.957 .87 .464 r
.37892 .26179 .3837 .25285 .39155 .22719 .3869 .23483 Mtetra
.974 .872 .488 r
.3869 .23483 .39155 .22719 .3993 .20186 .39478 .20822 Mtetra
.978 .88 .512 r
.39478 .20822 .3993 .20186 .40689 .17865 .40247 .18388 Mtetra
.971 .9 .541 r
.40247 .18388 .40689 .17865 .41426 .15913 .40994 .16343 Mtetra
.935 .935 .582 r
.40994 .16343 .41426 .15913 .4214 .14454 .41715 .14819 Mtetra
.762 .946 .615 r
.41715 .14819 .4214 .14454 .42832 .13573 .42411 .13904 Mtetra
0 0 0 r
.42411 .13904 .42832 .13573 .43503 .13314 .43086 .13644 Mtetra
.592 .087 .019 r
.43086 .13644 .43503 .13314 .44159 .13678 .43742 .1404 Mtetra
.773 .325 .186 r
.43742 .1404 .44159 .13678 .44804 .14623 .44387 .15048 Mtetra
.83 .416 .257 r
.44387 .15048 .44804 .14623 .45444 .16063 .45026 .1658 Mtetra
.85 .454 .294 r
.45026 .1658 .45444 .16063 .46086 .17877 .45666 .18507 Mtetra
.852 .466 .314 r
.45666 .18507 .46086 .17877 .46736 .19908 .46313 .20664 Mtetra
.843 .46 .325 r
.46313 .20664 .46736 .19908 .47396 .21975 .46973 .22862 Mtetra
.821 .438 .329 r
.46973 .22862 .47396 .21975 .48072 .23887 .47648 .24898 Mtetra
.781 .395 .325 r
.47648 .24898 .48072 .23887 .48764 .25456 .4834 .26573 Mtetra
.711 .321 .309 r
.4834 .26573 .48764 .25456 .49471 .2652 .4905 .27713 Mtetra
.582 .193 .27 r
.4905 .27713 .49471 .2652 .5019 .26955 .49773 .28189 Mtetra
.344 0 .188 r
.49773 .28189 .5019 .26955 .50919 .26696 .50507 .27929 Mtetra
0 0 .039 r
.50507 .27929 .50919 .26696 .51651 .25741 .51246 .26933 Mtetra
0 0 0 r
.51246 .26933 .51651 .25741 .52382 .24156 .51984 .2527 Mtetra
.716 .761 .26 r
.51984 .2527 .52382 .24156 .53108 .2206 .52717 .23067 Mtetra
.845 .815 .331 r
.52717 .23067 .53108 .2206 .53826 .19617 .53442 .20499 Mtetra
.906 .835 .374 r
.53442 .20499 .53826 .19617 .54533 .17015 .54156 .17763 Mtetra
.934 .846 .406 r
.54156 .17763 .54533 .17015 .55232 .14447 .54861 .15066 Mtetra
.944 .86 .436 r
.54861 .15066 .55232 .14447 .55924 .12093 .55558 .12597 Mtetra
.937 .882 .47 r
.55558 .12597 .55924 .12093 .56613 .10112 .56252 .10522 Mtetra
.893 .914 .514 r
.56252 .10522 .56613 .10112 .57304 .08628 .56946 .08973 Mtetra
.702 .906 .55 r
.56946 .08973 .57304 .08628 .58001 .07728 .57648 .08038 Mtetra
0 0 0 r
.57648 .08038 .58001 .07728 .58711 .07454 .58361 .07763 Mtetra
.562 .035 0 r
.58361 .07763 .58711 .07454 .59438 .07809 .5909 .0815 Mtetra
.758 .282 .113 r
.5909 .0815 .59438 .07809 .60185 .08748 .59841 .09153 Mtetra
.823 .382 .188 r
.59841 .09153 .60185 .08748 .60954 .10187 .60615 .10684 Mtetra
.847 .425 .229 r
.60615 .10684 .60954 .10187 .61746 .12003 .61411 .12614 Mtetra
.851 .44 .253 r
.61411 .12614 .61746 .12003 .62558 .14039 .62229 .14778 Mtetra
.843 .435 .269 r
.62229 .14778 .62558 .14039 .63385 .16112 .63062 .16984 Mtetra
.82 .413 .278 r
.63062 .16984 .63385 .16112 .64219 .1803 .63904 .19027 Mtetra
.778 .37 .279 r
.63904 .19027 .64219 .1803 .65053 .19602 .64745 .20706 Mtetra
.703 .296 .271 r
.64745 .20706 .65053 .19602 .65875 .20664 .65575 .21846 Mtetra
.571 .172 .246 r
.65575 .21846 .65875 .20664 .66677 .2109 .66384 .22313 Mtetra
.344 0 .188 r
.66384 .22313 .66677 .2109 .6745 .20815 .67163 .22038 Mtetra
.008 0 .085 r
.67163 .22038 .6745 .20815 .68189 .19838 .67906 .21018 Mtetra
0 0 0 r
.67906 .21018 .68189 .19838 .68891 .18223 .68612 .19323 Mtetra
.68612 .19323 .68891 .18223 .69559 .16093 .69281 .17085 Mtetra
.742 .734 .212 r
.69281 .17085 .69559 .16093 .70199 .13614 .69921 .14478 Mtetra
.821 .771 .261 r
.69921 .14478 .70199 .13614 .70819 .10975 .70541 .11704 Mtetra
.82 .498 .444 r
.02894 .3744 .03571 .36471 .03807 .38632 .03119 .39666 Mtetra
.807 .481 .439 r
.03119 .39666 .03807 .38632 .04077 .40633 .03379 .41729 Mtetra
.78 .447 .425 r
.03379 .41729 .04077 .40633 .04408 .42284 .03702 .43432 Mtetra
.726 .381 .395 r
.03702 .43432 .04408 .42284 .04823 .43417 .04113 .44603 Mtetra
.612 .25 .33 r
.04113 .44603 .04823 .43417 .05337 .43907 .04626 .45114 Mtetra
.335 0 .172 r
.04626 .45114 .05337 .43907 .05956 .43688 .05249 .44895 Mtetra
0 0 0 r
.05249 .44895 .05956 .43688 .06677 .42758 .05978 .43944 Mtetra
.781 .878 .452 r
.05978 .43944 .06677 .42758 .07487 .41183 .06799 .4233 Mtetra
.939 .916 .538 r
.06799 .4233 .07487 .41183 .08365 .39084 .07691 .40179 Mtetra
.979 .9 .56 r
.07691 .40179 .08365 .39084 .09286 .3663 .08627 .37662 Mtetra
.989 .888 .568 r
.08627 .37662 .09286 .3663 .10222 .34011 .0958 .34977 Mtetra
.991 .885 .573 r
.0958 .34977 .10222 .34011 .11146 .31425 .1052 .32327 Mtetra
.987 .894 .579 r
.1052 .32327 .11146 .31425 .12035 .29058 .11422 .29903 Mtetra
.971 .916 .585 r
.11422 .29903 .12035 .29058 .12868 .27073 .12267 .2787 Mtetra
.902 .939 .574 r
.12267 .2787 .12868 .27073 .13631 .25597 .1304 .26362 Mtetra
0 0 0 r
.1304 .26362 .13631 .25597 .14317 .2472 .13732 .25467 Mtetra
.219 0 0 r
.13732 .25467 .14317 .2472 .14923 .24487 .14341 .25233 Mtetra
.614 .209 .251 r
.14341 .25233 .14923 .24487 .15453 .24898 .14871 .25661 Mtetra
.746 .372 .346 r
.14871 .25661 .15453 .24898 .15915 .2591 .1533 .26705 Mtetra
.798 .444 .386 r
.1533 .26705 .15915 .2591 .16323 .27436 .15733 .28277 Mtetra
.82 .477 .406 r
.15733 .28277 .16323 .27436 .16695 .29348 .16098 .30247 Mtetra
.827 .489 .415 r
.16098 .30247 .16695 .29348 .17052 .31485 .16447 .32448 Mtetra
.824 .486 .417 r
.16447 .32448 .17052 .31485 .17414 .3366 .16802 .34689 Mtetra
.81 .47 .412 r
.16802 .34689 .17414 .3366 .17805 .35675 .17186 .36766 Mtetra
.781 .433 .398 r
.17186 .36766 .17805 .35675 .18244 .37335 .1762 .3848 Mtetra
.723 .365 .37 r
.1762 .3848 .18244 .37335 .18748 .38472 .18121 .39656 Mtetra
.605 .233 .31 r
.18121 .39656 .18748 .38472 .19325 .38959 .18699 .40163 Mtetra
.335 0 .172 r
.18699 .40163 .19325 .38959 .19979 .38728 .19357 .39931 Mtetra
0 0 0 r
.19357 .39931 .19979 .38728 .20706 .37777 .20092 .38959 Mtetra
.699 .816 .363 r
.20092 .38959 .20706 .37777 .21496 .36173 .20891 .37316 Mtetra
.894 .889 .466 r
.20891 .37316 .21496 .36173 .22332 .3404 .2174 .35129 Mtetra
.955 .89 .5 r
.2174 .35129 .22332 .3404 .23196 .31548 .22617 .32573 Mtetra
.975 .884 .513 r
.22617 .32573 .23196 .31548 .24068 .28891 .23502 .29849 Mtetra
.979 .883 .521 r
.23502 .29849 .24068 .28891 .24928 .26267 .24376 .2716 Mtetra
.973 .891 .526 r
.24376 .2716 .24928 .26267 .25761 .23867 .25221 .247 Mtetra
.948 .908 .528 r
.25221 .247 .25761 .23867 .26554 .21852 .26024 .22638 Mtetra
.853 .911 .506 r
.26024 .22638 .26554 .21852 .27298 .20352 .26776 .21104 Mtetra
0 0 0 r
.26776 .21104 .27298 .20352 .27989 .19456 .27473 .20191 Mtetra
.219 0 0 r
.27473 .20191 .27989 .19456 .28628 .19211 .28115 .19944 Mtetra
.603 .184 .221 r
.28115 .19944 .28628 .19211 .29218 .19615 .28706 .20365 Mtetra
.742 .351 .311 r
.28706 .20365 .29218 .19615 .29767 .20626 .29254 .21409 Mtetra
.799 .426 .351 r
.29254 .21409 .29767 .20626 .30285 .22156 .2977 .22985 Mtetra
.823 .462 .371 r
.2977 .22985 .30285 .22156 .30784 .24076 .30265 .24964 Mtetra
.831 .475 .381 r
.30265 .24964 .30784 .24076 .31278 .26224 .30754 .27177 Mtetra
.828 .473 .383 r
.30754 .27177 .31278 .26224 .31781 .28412 .31253 .29432 Mtetra
.813 .455 .379 r
.31253 .29432 .31781 .28412 .32307 .30438 .31775 .31522 Mtetra
.781 .417 .368 r
.31775 .31522 .32307 .30438 .32866 .32107 .32332 .33245 Mtetra
.72 .347 .342 r
.32332 .33245 .32866 .32107 .33467 .33246 .32933 .34424 Mtetra
.596 .214 .289 r
.32933 .34424 .33467 .33246 .34113 .33728 .33582 .34927 Mtetra
.335 0 .172 r
.33582 .34927 .34113 .33728 .34806 .33483 .34279 .34681 Mtetra
0 0 0 r
.34279 .34681 .34806 .33483 .35539 .3251 .35019 .33687 Mtetra
.35019 .33687 .35539 .3251 .36305 .30877 .35794 .32013 Mtetra
.825 .841 .374 r
.35794 .32013 .36305 .30877 .37093 .28709 .36593 .2979 Mtetra
.909 .861 .419 r
.36593 .2979 .37093 .28709 .37892 .26179 .37402 .27195 Mtetra
.941 .864 .439 r
.37402 .27195 .37892 .26179 .3869 .23483 .38211 .2443 Mtetra
.949 .866 .45 r
.38211 .2443 .3869 .23483 .39478 .20822 .39009 .21703 Mtetra
.94 .873 .455 r
.39009 .21703 .39478 .20822 .40247 .18388 .39788 .19208 Mtetra
.903 .881 .452 r
.39788 .19208 .40247 .18388 .40994 .16343 .40543 .17115 Mtetra
.783 .863 .422 r
.40543 .17115 .40994 .16343 .41715 .14819 .41271 .15556 Mtetra
0 0 0 r
.41271 .15556 .41715 .14819 .42411 .13904 .41973 .14623 Mtetra
.219 0 0 r
.41973 .14623 .42411 .13904 .43086 .13644 .42651 .14363 Mtetra
.59 .156 .186 r
.42651 .14363 .43086 .13644 .43742 .1404 .4331 .14776 Mtetra
.736 .325 .27 r
.4331 .14776 .43742 .1404 .44387 .15048 .43956 .15817 Mtetra
.798 .405 .309 r
.43956 .15817 .44387 .15048 .45026 .1658 .44595 .17396 Mtetra
.825 .442 .329 r
.44595 .17396 .45026 .1658 .45666 .18507 .45235 .19381 Mtetra
.834 .457 .339 r
.45235 .19381 .45666 .18507 .46313 .20664 .45882 .21605 Mtetra
.83 .455 .342 r
.45882 .21605 .46313 .20664 .46973 .22862 .46541 .23871 Mtetra
.814 .436 .34 r
.46541 .23871 .46973 .22862 .47648 .24898 .47216 .25971 Mtetra
.78 .397 .331 r
.47216 .25971 .47648 .24898 .4834 .26573 .4791 .27702 Mtetra
.714 .325 .31 r
.4791 .27702 .4834 .26573 .4905 .27713 .48622 .28882 Mtetra
.587 .194 .265 r
.48622 .28882 .4905 .27713 .49773 .28189 .4935 .29379 Mtetra
.335 0 .172 r
.4935 .29379 .49773 .28189 .50507 .27929 .50089 .29119 Mtetra
0 0 .009 r
.50089 .29119 .50507 .27929 .51246 .26933 .50834 .28101 Mtetra
0 0 0 r
.50834 .28101 .51246 .26933 .51984 .2527 .51579 .26396 Mtetra
.729 .766 .266 r
.51579 .26396 .51984 .2527 .52717 .23067 .5232 .24137 Mtetra
.834 .806 .317 r
.5232 .24137 .52717 .23067 .53442 .20499 .53053 .21502 Mtetra
.878 .82 .343 r
.53053 .21502 .53442 .20499 .54156 .17763 .53775 .18697 Mtetra
.892 .826 .356 r
.53775 .18697 .54156 .17763 .54861 .15066 .54487 .15931 Mtetra
.88 .831 .361 r
.54487 .15931 .54861 .15066 .55558 .12597 .55191 .13401 Mtetra
.831 .83 .356 r
.55191 .13401 .55558 .12597 .56252 .10522 .55891 .11277 Mtetra
.691 .793 .323 r
.55891 .11277 .56252 .10522 .56946 .08973 .56591 .09692 Mtetra
0 0 0 r
.56591 .09692 .56946 .08973 .57648 .08038 .57297 .08739 Mtetra
.219 0 0 r
.57297 .08739 .57648 .08038 .58361 .07763 .58014 .08464 Mtetra
.574 .125 .148 r
.58014 .08464 .58361 .07763 .5909 .0815 .58748 .08867 Mtetra
.728 .295 .221 r
.58748 .08867 .5909 .0815 .59841 .09153 .59502 .09903 Mtetra
.795 .377 .257 r
.59502 .09903 .59841 .09153 .60615 .10684 .60279 .11483 Mtetra
.824 .418 .276 r
.60279 .11483 .60615 .10684 .61411 .12614 .61079 .13473 Mtetra
.834 .433 .286 r
.61079 .13473 .61411 .12614 .62229 .14778 .61901 .15704 Mtetra
.831 .432 .291 r
.61901 .15704 .62229 .14778 .63062 .16984 .62738 .17979 Mtetra
.814 .413 .292 r
.62738 .17979 .63062 .16984 .63904 .19027 .63585 .20087 Mtetra
.777 .373 .286 r
.63585 .20087 .63904 .19027 .64745 .20706 .64432 .21823 Mtetra
.707 .3 .272 r
.64432 .21823 .64745 .20706 .65575 .21846 .65267 .23003 Mtetra
.576 .172 .239 r
.65267 .23003 .65575 .21846 .66384 .22313 .66082 .23492 Mtetra
.335 0 .172 r
.66082 .23492 .66384 .22313 .67163 .22038 .66867 .23216 Mtetra
0 0 .06 r
.66867 .23216 .67163 .22038 .67906 .21018 .67616 .22174 Mtetra
0 0 0 r
.67616 .22174 .67906 .21018 .68612 .19323 .68327 .20437 Mtetra
.68327 .20437 .68612 .19323 .69281 .17085 .69002 .1814 Mtetra
.728 .723 .197 r
.69002 .1814 .69281 .17085 .69921 .14478 .69646 .15466 Mtetra
.783 .746 .225 r
.69646 .15466 .69921 .14478 .70541 .11704 .7027 .12621 Mtetra
.817 .495 .444 r
.02204 .38443 .02894 .3744 .03119 .39666 .02429 .40668 Mtetra
.809 .483 .437 r
.02429 .40668 .03119 .39666 .03379 .41729 .02688 .4273 Mtetra
.787 .451 .42 r
.02688 .4273 .03379 .41729 .03702 .43432 .03012 .44432 Mtetra
.738 .387 .385 r
.03012 .44432 .03702 .43432 .04113 .44603 .03424 .45602 Mtetra
.622 .245 .307 r
.03424 .45602 .04113 .44603 .04626 .45114 .03939 .46112 Mtetra
.293 0 .1 r
.03939 .46112 .04626 .45114 .05249 .44895 .04565 .45893 Mtetra
0 0 0 r
.04565 .45893 .05249 .44895 .05978 .43944 .05299 .44943 Mtetra
.87 .927 .54 r
.05299 .44943 .05978 .43944 .06799 .4233 .06125 .43329 Mtetra
.965 .918 .575 r
.06125 .43329 .06799 .4233 .07691 .40179 .07023 .41178 Mtetra
.986 .897 .577 r
.07023 .41178 .07691 .40179 .08627 .37662 .07967 .38662 Mtetra
.99 .886 .574 r
.07967 .38662 .08627 .37662 .0958 .34977 .08926 .35977 Mtetra
.989 .888 .571 r
.08926 .35977 .0958 .34977 .1052 .32327 .09873 .33327 Mtetra
.981 .9 .566 r
.09873 .33327 .1052 .32327 .11422 .29903 .10783 .30902 Mtetra
.947 .918 .552 r
.10783 .30902 .11422 .29903 .12267 .2787 .11634 .2887 Mtetra
.814 .9 .488 r
.11634 .2887 .12267 .2787 .1304 .26362 .12413 .27361 Mtetra
0 0 0 r
.12413 .27361 .1304 .26362 .13732 .25467 .13109 .26466 Mtetra
.291 0 .113 r
.13109 .26466 .13732 .25467 .14341 .25233 .13722 .26232 Mtetra
.599 .218 .291 r
.13722 .26232 .14341 .25233 .14871 .25661 .14254 .26659 Mtetra
.722 .361 .364 r
.14254 .26659 .14871 .25661 .1533 .26705 .14714 .27703 Mtetra
.779 .431 .396 r
.14714 .27703 .1533 .26705 .15733 .28277 .15118 .29274 Mtetra
.807 .466 .412 r
.15118 .29274 .15733 .28277 .16098 .30247 .15483 .31243 Mtetra
.819 .482 .418 r
.15483 .31243 .16098 .30247 .16447 .32448 .15831 .33444 Mtetra
.821 .484 .417 r
.15831 .33444 .16447 .32448 .16802 .34689 .16186 .35684 Mtetra
.812 .47 .409 r
.16186 .35684 .16802 .34689 .17186 .36766 .1657 .37761 Mtetra
.788 .437 .392 r
.1657 .37761 .17186 .36766 .1762 .3848 .17005 .39474 Mtetra
.736 .37 .358 r
.17005 .39474 .1762 .3848 .18121 .39656 .17507 .40649 Mtetra
.614 .225 .283 r
.17507 .40649 .18121 .39656 .18699 .40163 .18087 .41156 Mtetra
.293 0 .1 r
.18087 .41156 .18699 .40163 .19357 .39931 .18749 .40924 Mtetra
0 0 0 r
.18749 .40924 .19357 .39931 .20092 .38959 .19489 .39952 Mtetra
.81 .888 .464 r
.19489 .39952 .20092 .38959 .20891 .37316 .20295 .38308 Mtetra
.936 .905 .514 r
.20295 .38308 .20891 .37316 .2174 .35129 .2115 .36121 Mtetra
.97 .892 .522 r
.2115 .36121 .2174 .35129 .22617 .32573 .22034 .33566 Mtetra
.978 .884 .521 r
.22034 .33566 .22617 .32573 .23502 .29849 .22927 .3084 Mtetra
.976 .885 .517 r
.22927 .3084 .23502 .29849 .24376 .2716 .23808 .28151 Mtetra
.959 .892 .508 r
.23808 .28151 .24376 .2716 .25221 .247 .24661 .25691 Mtetra
.908 .896 .483 r
.24661 .25691 .25221 .247 .26024 .22638 .2547 .23628 Mtetra
.739 .846 .403 r
.2547 .23628 .26024 .22638 .26776 .21104 .26228 .22093 Mtetra
0 0 0 r
.26228 .22093 .26776 .21104 .27473 .20191 .2693 .21179 Mtetra
.291 0 .113 r
.2693 .21179 .27473 .20191 .28115 .19944 .27576 .20932 Mtetra
.589 .198 .268 r
.27576 .20932 .28115 .19944 .28706 .20365 .2817 .21353 Mtetra
.718 .341 .335 r
.2817 .21353 .28706 .20365 .29254 .21409 .2872 .22396 Mtetra
.779 .414 .366 r
.2872 .22396 .29254 .21409 .2977 .22985 .29236 .23973 Mtetra
.809 .451 .38 r
.29236 .23973 .2977 .22985 .30265 .24964 .29732 .25951 Mtetra
.823 .468 .385 r
.29732 .25951 .30265 .24964 .30754 .27177 .30222 .28164 Mtetra
.825 .47 .384 r
.30222 .28164 .30754 .27177 .31253 .29432 .30721 .30419 Mtetra
.815 .455 .376 r
.30721 .30419 .31253 .29432 .31775 .31522 .31244 .32508 Mtetra
.789 .421 .359 r
.31244 .32508 .31775 .31522 .32332 .33245 .31802 .34231 Mtetra
.732 .35 .326 r
.31802 .34231 .32332 .33245 .32933 .34424 .32405 .35409 Mtetra
.604 .204 .257 r
.32405 .35409 .32933 .34424 .33582 .34927 .33057 .35912 Mtetra
.293 0 .1 r
.33057 .35912 .33582 .34927 .34279 .34681 .33758 .35666 Mtetra
0 0 0 r
.33758 .35666 .34279 .34681 .35019 .33687 .34504 .34671 Mtetra
.728 .828 .373 r
.34504 .34671 .35019 .33687 .35794 .32013 .35285 .32997 Mtetra
.885 .873 .434 r
.35285 .32997 .35794 .32013 .36593 .2979 .3609 .30773 Mtetra
.934 .872 .449 r
.3609 .30773 .36593 .2979 .37402 .27195 .36908 .28178 Mtetra
.948 .867 .45 r
.36908 .28178 .37402 .27195 .38211 .2443 .37725 .25412 Mtetra
.943 .865 .444 r
.37725 .25412 .38211 .2443 .39009 .21703 .3853 .22683 Mtetra
.917 .865 .429 r
.3853 .22683 .39009 .21703 .39788 .19208 .39317 .20187 Mtetra
.844 .853 .395 r
.39317 .20187 .39788 .19208 .40543 .17115 .40079 .18092 Mtetra
.647 .773 .307 r
.40079 .18092 .40543 .17115 .41271 .15556 .40813 .16533 Mtetra
0 0 0 r
.40813 .16533 .41271 .15556 .41973 .14623 .4152 .15599 Mtetra
.291 0 .113 r
.4152 .15599 .41973 .14623 .42651 .14363 .42203 .15338 Mtetra
.579 .175 .242 r
.42203 .15338 .42651 .14363 .4331 .14776 .42865 .1575 Mtetra
.712 .319 .301 r
.42865 .1575 .4331 .14776 .43956 .15817 .43513 .16791 Mtetra
.778 .394 .329 r
.43513 .16791 .43956 .15817 .44595 .17396 .44155 .1837 Mtetra
.81 .433 .341 r
.44155 .1837 .44595 .17396 .45235 .19381 .44796 .20356 Mtetra
.825 .451 .345 r
.44796 .20356 .45235 .19381 .45882 .21605 .45443 .2258 Mtetra
.827 .452 .343 r
.45443 .2258 .45882 .21605 .46541 .23871 .46104 .24846 Mtetra
.817 .437 .335 r
.46104 .24846 .46541 .23871 .47216 .25971 .4678 .26947 Mtetra
.788 .4 .32 r
.4678 .26947 .47216 .25971 .4791 .27702 .47476 .28677 Mtetra
.727 .326 .29 r
.47476 .28677 .4791 .27702 .48622 .28882 .48191 .29858 Mtetra
.593 .18 .229 r
.48191 .29858 .48622 .28882 .4935 .29379 .48922 .30354 Mtetra
.293 0 .1 r
.48922 .30354 .4935 .29379 .50089 .29119 .49666 .30093 Mtetra
0 0 0 r
.49666 .30093 .50089 .29119 .50834 .28101 .50417 .29075 Mtetra
.50417 .29075 .50834 .28101 .51579 .26396 .51169 .27369 Mtetra
.806 .816 .334 r
.51169 .27369 .51579 .26396 .5232 .24137 .51917 .25108 Mtetra
.871 .827 .354 r
.51917 .25108 .5232 .24137 .53053 .21502 .52658 .22472 Mtetra
.89 .826 .356 r
.52658 .22472 .53053 .21502 .53775 .18697 .53388 .19665 Mtetra
.882 .823 .348 r
.53388 .19665 .53775 .18697 .54487 .15931 .54108 .16897 Mtetra
.845 .814 .329 r
.54108 .16897 .54487 .15931 .55191 .13401 .5482 .14365 Mtetra
.753 .784 .289 r
.5482 .14365 .55191 .13401 .55891 .11277 .55527 .12239 Mtetra
0 0 0 r
.55527 .12239 .55891 .11277 .56591 .09692 .56233 .10653 Mtetra
.56233 .10653 .56591 .09692 .57297 .08739 .56945 .09699 Mtetra
.291 0 .113 r
.56945 .09699 .57297 .08739 .58014 .08464 .57667 .09422 Mtetra
.566 .151 .214 r
.57667 .09422 .58014 .08464 .58748 .08867 .58405 .09825 Mtetra
.705 .292 .262 r
.58405 .09825 .58748 .08867 .59502 .09903 .59163 .10862 Mtetra
.774 .369 .284 r
.59163 .10862 .59502 .09903 .60279 .11483 .59942 .12442 Mtetra
.81 .41 .293 r
.59942 .12442 .60279 .11483 .61079 .13473 .60745 .14432 Mtetra
.826 .428 .296 r
.60745 .14432 .61079 .13473 .61901 .15704 .61569 .16664 Mtetra
.828 .429 .293 r
.61569 .16664 .61901 .15704 .62738 .17979 .62408 .1894 Mtetra
.816 .413 .286 r
.62408 .1894 .62738 .17979 .63585 .20087 .63257 .21049 Mtetra
.785 .374 .272 r
.63257 .21049 .63585 .20087 .64432 .21823 .64107 .22785 Mtetra
.719 .298 .246 r
.64107 .22785 .64432 .21823 .65267 .23003 .64946 .23965 Mtetra
.58 .154 .197 r
.64946 .23965 .65267 .23003 .66082 .23492 .65765 .24454 Mtetra
.293 0 .1 r
.65765 .24454 .66082 .23492 .66867 .23216 .66556 .24177 Mtetra
0 0 0 r
.66556 .24177 .66867 .23216 .67616 .22174 .67311 .23133 Mtetra
.67311 .23133 .67616 .22174 .68327 .20437 .68029 .21395 Mtetra
.699 .732 .218 r
.68029 .21395 .68327 .20437 .69002 .1814 .68711 .19097 Mtetra
.775 .754 .238 r
.68711 .19097 .69002 .1814 .69646 .15466 .69364 .1642 Mtetra
.799 .757 .24 r
.69364 .1642 .69646 .15466 .7027 .12621 .69996 .13572 Mtetra
.823 .497 .437 r
.01527 .39326 .02204 .38443 .02429 .40668 .01762 .4148 Mtetra
.821 .488 .426 r
.01762 .4148 .02429 .40668 .02688 .4273 .02031 .43475 Mtetra
.806 .461 .403 r
.02031 .43475 .02688 .4273 .03012 .44432 .02362 .45119 Mtetra
.764 .395 .356 r
.02362 .45119 .03012 .44432 .03424 .45602 .02781 .46248 Mtetra
.64 .225 .241 r
.02781 .46248 .03424 .45602 .03939 .46112 .03301 .46736 Mtetra
.158 0 0 r
.03301 .46736 .03939 .46112 .04565 .45893 .0393 .46516 Mtetra
.744 .942 .616 r
.0393 .46516 .04565 .45893 .05299 .44943 .04663 .45587 Mtetra
.956 .946 .651 r
.04663 .45587 .05299 .44943 .06125 .43329 .05489 .44014 Mtetra
.985 .903 .627 r
.05489 .44014 .06125 .43329 .07023 .41178 .06385 .4192 Mtetra
.991 .881 .609 r
.06385 .4192 .07023 .41178 .07967 .38662 .07326 .3947 Mtetra
.993 .876 .597 r
.07326 .3947 .07967 .38662 .08926 .35977 .08283 .36856 Mtetra
.992 .884 .587 r
.08283 .36856 .08926 .35977 .09873 .33327 .09228 .34273 Mtetra
.982 .902 .576 r
.09228 .34273 .09873 .33327 .10783 .30902 .10136 .31909 Mtetra
.939 .921 .549 r
.10136 .31909 .10783 .30902 .11634 .2887 .10987 .29926 Mtetra
.768 .877 .455 r
.10987 .29926 .11634 .2887 .12413 .27361 .11766 .28451 Mtetra
0 0 0 r
.11766 .28451 .12413 .27361 .13109 .26466 .12465 .27574 Mtetra
.311 0 .145 r
.12465 .27574 .13109 .26466 .13722 .26232 .13081 .27339 Mtetra
.587 .213 .3 r
.13081 .27339 .13722 .26232 .14254 .26659 .13618 .27748 Mtetra
.709 .35 .365 r
.13618 .27748 .14254 .26659 .14714 .27703 .14085 .28757 Mtetra
.769 .421 .395 r
.14085 .28757 .14714 .27703 .15118 .29274 .14495 .30279 Mtetra
.802 .46 .408 r
.14495 .30279 .15118 .29274 .15483 .31243 .14868 .32186 Mtetra
.82 .48 .412 r
.14868 .32186 .15483 .31243 .15831 .33444 .15223 .34318 Mtetra
.827 .485 .408 r
.15223 .34318 .15831 .33444 .16186 .35684 .15586 .36488 Mtetra
.825 .476 .396 r
.15586 .36488 .16186 .35684 .1657 .37761 .15977 .38497 Mtetra
.808 .446 .371 r
.15977 .38497 .1657 .37761 .17005 .39474 .16418 .40152 Mtetra
.761 .375 .322 r
.16418 .40152 .17005 .39474 .17507 .40649 .16926 .41285 Mtetra
.628 .199 .207 r
.16926 .41285 .17507 .40649 .18087 .41156 .1751 .41769 Mtetra
.158 0 0 r
.1751 .41769 .18087 .41156 .18749 .40924 .18175 .41537 Mtetra
.686 .903 .554 r
.18175 .41537 .18749 .40924 .19489 .39952 .18917 .40586 Mtetra
.937 .944 .607 r
.18917 .40586 .19489 .39952 .20295 .38308 .19723 .38984 Mtetra
.98 .908 .587 r
.19723 .38984 .20295 .38308 .2115 .36121 .20579 .36854 Mtetra
.989 .887 .569 r
.20579 .36854 .2115 .36121 .22034 .33566 .21464 .34365 Mtetra
.99 .881 .554 r
.21464 .34365 .22034 .33566 .22927 .3084 .22357 .3171 Mtetra
.984 .885 .54 r
.22357 .3171 .22927 .3084 .23808 .28151 .23239 .29089 Mtetra
.963 .896 .52 r
.23239 .29089 .23808 .28151 .24661 .25691 .24093 .26689 Mtetra
.896 .896 .479 r
.24093 .26689 .24661 .25691 .2547 .23628 .24905 .24675 Mtetra
.686 .815 .367 r
.24905 .24675 .2547 .23628 .26228 .22093 .25666 .23175 Mtetra
0 0 0 r
.25666 .23175 .26228 .22093 .2693 .21179 .26371 .22278 Mtetra
.311 0 .145 r
.26371 .22278 .2693 .21179 .27576 .20932 .27021 .2203 Mtetra
.578 .195 .279 r
.27021 .2203 .27576 .20932 .2817 .21353 .2762 .22433 Mtetra
.704 .331 .338 r
.2762 .22433 .2817 .21353 .2872 .22396 .28175 .23441 Mtetra
.769 .404 .365 r
.28175 .23441 .2872 .22396 .29236 .23973 .28696 .24968 Mtetra
.804 .444 .376 r
.28696 .24968 .29236 .23973 .29732 .25951 .29197 .26884 Mtetra
.823 .465 .378 r
.29197 .26884 .29732 .25951 .30222 .28164 .29693 .29028 Mtetra
.831 .47 .372 r
.29693 .29028 .30222 .28164 .30721 .30419 .30197 .31211 Mtetra
.828 .46 .359 r
.30197 .31211 .30721 .30419 .31244 .32508 .30724 .33233 Mtetra
.808 .427 .332 r
.30724 .33233 .31244 .32508 .31802 .34231 .31287 .34897 Mtetra
.757 .351 .282 r
.31287 .34897 .31802 .34231 .32405 .35409 .31894 .36033 Mtetra
.615 .169 .169 r
.31894 .36033 .32405 .35409 .33057 .35912 .3255 .36513 Mtetra
.158 0 0 r
.3255 .36513 .33057 .35912 .33758 .35666 .33254 .36266 Mtetra
.617 .852 .483 r
.33254 .36266 .33758 .35666 .34504 .34671 .34003 .35293 Mtetra
.901 .928 .546 r
.34003 .35293 .34504 .34671 .35285 .32997 .34787 .3366 Mtetra
.961 .903 .532 r
.34787 .3366 .35285 .32997 .3609 .30773 .35596 .31494 Mtetra
.975 .883 .512 r
.35596 .31494 .3609 .30773 .36908 .28178 .36417 .28965 Mtetra
.974 .875 .494 r
.36417 .28965 .36908 .28178 .37725 .25412 .37238 .2627 Mtetra
.96 .874 .474 r
.37238 .2627 .37725 .25412 .3853 .22683 .38048 .23609 Mtetra
.924 .873 .445 r
.38048 .23609 .3853 .22683 .39317 .20187 .38839 .21174 Mtetra
.83 .85 .391 r
.38839 .21174 .39317 .20187 .40079 .18092 .39606 .19128 Mtetra
0 0 0 r
.39606 .19128 .40079 .18092 .40813 .16533 .40345 .17602 Mtetra
.40345 .17602 .40813 .16533 .4152 .15599 .41057 .16686 Mtetra
.311 0 .145 r
.41057 .16686 .4152 .15599 .42203 .15338 .41744 .16424 Mtetra
.568 .175 .256 r
.41744 .16424 .42203 .15338 .42865 .1575 .42411 .16818 Mtetra
.698 .309 .307 r
.42411 .16818 .42865 .1575 .43513 .16791 .43063 .17824 Mtetra
.767 .384 .33 r
.43063 .17824 .43513 .16791 .44155 .1837 .43708 .19353 Mtetra
.805 .426 .338 r
.43708 .19353 .44155 .1837 .44796 .20356 .44352 .21277 Mtetra
.825 .447 .337 r
.44352 .21277 .44796 .20356 .45443 .2258 .45002 .23431 Mtetra
.833 .451 .329 r
.45002 .23431 .45443 .2258 .46104 .24846 .45665 .25625 Mtetra
.829 .439 .313 r
.45665 .25625 .46104 .24846 .4678 .26947 .46344 .27658 Mtetra
.807 .403 .285 r
.46344 .27658 .4678 .26947 .47476 .28677 .47042 .29329 Mtetra
.75 .322 .233 r
.47042 .29329 .47476 .28677 .48191 .29858 .47759 .30467 Mtetra
.598 .135 .125 r
.47759 .30467 .48191 .29858 .48922 .30354 .48494 .3094 Mtetra
.158 0 0 r
.48494 .3094 .48922 .30354 .49666 .30093 .49241 .30679 Mtetra
0 0 0 r
.49241 .30679 .49666 .30093 .50417 .29075 .49997 .29682 Mtetra
.843 .892 .468 r
.49997 .29682 .50417 .29075 .51169 .27369 .50754 .28017 Mtetra
.921 .88 .456 r
.50754 .28017 .51169 .27369 .51917 .25108 .51509 .25814 Mtetra
.939 .862 .436 r
.51509 .25814 .51917 .25108 .52658 .22472 .52257 .23245 Mtetra
.935 .85 .413 r
.52257 .23245 .52658 .22472 .53388 .19665 .52995 .20508 Mtetra
.912 .841 .387 r
.52995 .20508 .53388 .19665 .54108 .16897 .53723 .17809 Mtetra
.857 .825 .349 r
.53723 .17809 .54108 .16897 .5482 .14365 .54443 .15338 Mtetra
.736 .779 .285 r
.54443 .15338 .5482 .14365 .55527 .12239 .55158 .1326 Mtetra
0 0 0 r
.55158 .1326 .55527 .12239 .56233 .10653 .55872 .11708 Mtetra
.55872 .11708 .56233 .10653 .56945 .09699 .56589 .10771 Mtetra
.311 0 .145 r
.56589 .10771 .56945 .09699 .57667 .09422 .57317 .10494 Mtetra
.557 .153 .231 r
.57317 .10494 .57667 .09422 .58405 .09825 .58059 .10878 Mtetra
.69 .284 .271 r
.58059 .10878 .58405 .09825 .59163 .10862 .58819 .11879 Mtetra
.763 .359 .287 r
.58819 .11879 .59163 .10862 .59942 .12442 .59601 .13409 Mtetra
.804 .402 .29 r
.59601 .13409 .59942 .12442 .60745 .14432 .60404 .15337 Mtetra
.825 .423 .286 r
.60404 .15337 .60745 .14432 .61569 .16664 .61227 .17499 Mtetra
.833 .427 .275 r
.61227 .17499 .61569 .16664 .62408 .1894 .62067 .19702 Mtetra
.827 .412 .256 r
.62067 .19702 .62408 .1894 .63257 .21049 .62915 .21743 Mtetra
.802 .373 .226 r
.62915 .21743 .63257 .21049 .64107 .22785 .63765 .23419 Mtetra
.74 .287 .175 r
.63765 .23419 .64107 .22785 .64946 .23965 .64605 .24556 Mtetra
.579 .097 .075 r
.64605 .24556 .64946 .23965 .65765 .24454 .65427 .25022 Mtetra
.158 0 0 r
.65427 .25022 .65765 .24454 .66556 .24177 .66221 .24744 Mtetra
0 0 0 r
.66221 .24744 .66556 .24177 .67311 .23133 .66983 .23722 Mtetra
.76 .832 .37 r
.66983 .23722 .67311 .23133 .68029 .21395 .67709 .22025 Mtetra
.852 .831 .358 r
.67709 .22025 .68029 .21395 .68711 .19097 .68402 .19784 Mtetra
.874 .815 .335 r
.68402 .19784 .68711 .19097 .69364 .1642 .69066 .17175 Mtetra
.865 .799 .308 r
.69066 .17175 .69364 .1642 .69996 .13572 .69709 .14398 Mtetra
0 g
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.03716 .25514 m
.68874 0 L
s
.13514 .21677 m
.13978 .22141 L
s
gsave
.12586 .2075 -85.9375 -18.1788 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.23703 .17687 m
.2415 .18167 L
s
gsave
.22808 .16727 -77.7819 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.4535 .09211 m
.45758 .09725 L
s
gsave
.44535 .08183 -69.7396 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.56863 .04703 m
.57247 .05235 L
s
gsave
.56094 .0364 -75.9168 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.29165 .07573 -77.2364 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gx) show
76.438 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> bmag_wrinkles.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 190
%%HiResBoundingBox: 91.5625 3.1875 321.938 190
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (12:49:17)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 193.188 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
gsave
newpath
 121.688 164.875 moveto
 307.875 164.875 lineto
 307.875 13.875 lineto
 121.688 13.875 lineto
 121.688 164.875 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 190.000000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    186.812500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .81114 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% SurfaceGraphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
-1.55041e-017 1.04977 -0.0679587 1.04977 [
[.02757 .24618 -28.125 -13.7189 ]
[.02757 .24618 0 .46857 ]
[.17646 .18758 -22.2458 -14.1875 ]
[.17646 .18758 .3792 0 ]
[.3345 .12542 -8.84561 -14.1875 ]
[.3345 .12542 .65439 0 ]
[.50253 .05935 -13.1849 -14.1875 ]
[.50253 .05935 1.81509 0 ]
[.68156 -0.01098 -16.9509 -14.1875 ]
[.68156 -0.01098 3.54915 0 ]
[.29165 .07573 -30.1449 -14.1875 ]
[.29165 .07573 2.23009 0 ]
[.70096 -0.00478 0 -9.87144 ]
[.70096 -0.00478 28.125 4.31606 ]
[.78313 .12104 0 -9.67679 ]
[.78313 .12104 22.625 4.51071 ]
[.8565 .23339 0 -9.50763 ]
[.8565 .23339 9.5 4.67987 ]
[.9224 .33431 0 -9.35926 ]
[.9224 .33431 15 4.82824 ]
[.98191 .42546 0 -9.22808 ]
[.98191 .42546 20.5 4.95942 ]
[.91861 .21225 0 -10.1359 ]
[.91861 .21225 32.4375 4.98912 ]
[.01972 .29262 -36.375 -4.3596 ]
[.01972 .29262 0 9.8279 ]
[.00696 .37264 -9.5 -4.46653 ]
[.00696 .37264 0 9.72097 ]
[-0.00648 .45688 -28.75 -4.5797 ]
[-0.00648 .45688 0 9.6078 ]
[-0.05457 .39542 -25 -4.46653 ]
[-0.05457 .39542 0 9.72097 ]
[ 0 0 0 0 ]
[ 1 .81114 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.03716 .25514 m
.68874 0 L
s
.03716 .25514 m
.04196 .25962 L
s
gsave
.02757 .24618 -89.125 -17.7189 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.18558 .19702 m
.19014 .20174 L
s
gsave
.17646 .18758 -83.2458 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.51046 .06981 m
.51442 .07504 L
s
gsave
.50253 .05935 -74.1849 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.68874 0 m
.69233 .00549 L
s
gsave
.68156 -0.01098 -77.9509 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.06616 .24378 m
.06901 .2465 L
s
.09549 .2323 m
.09832 .23504 L
s
.12517 .22067 m
.12797 .22345 L
s
.1552 .20892 m
.15797 .21172 L
s
.21633 .18498 m
.21903 .18784 L
s
.24744 .1728 m
.25012 .17569 L
s
.27893 .16047 m
.28157 .16339 L
s
.3108 .14799 m
.31341 .15094 L
s
.37572 .12257 m
.37826 .12558 L
s
.40878 .10962 m
.41128 .11266 L
s
.44225 .09652 m
.44471 .09959 L
s
.47614 .08324 m
.47856 .08635 L
s
.54521 .0562 m
.54755 .05937 L
s
.58041 .04242 m
.5827 .04562 L
s
.61605 .02846 m
.6183 .03169 L
s
.65216 .01432 m
.65436 .01759 L
s
gsave
.29165 .07573 -91.1449 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(x) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.438 14.750 moveto
(H) show
73.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.875 14.750 moveto
(L) show
91.375 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.68874 0 m
.96935 .42924 L
s
.68874 0 m
.68263 .00239 L
s
gsave
.70096 -0.00478 -61 -13.8714 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.7708 .12553 m
.76464 .12778 L
s
gsave
.78313 .12104 -61 -13.6768 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.84407 .23761 m
.83786 .23973 L
s
gsave
.8565 .23339 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.9099 .3383 m
.90365 .34029 L
s
gsave
.9224 .33431 -61 -13.3593 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.96935 .42924 m
.96306 .43113 L
s
gsave
.98191 .42546 -61 -13.2281 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.70593 .0263 m
.70226 .02771 L
s
.72272 .05198 m
.71904 .05338 L
s
.73912 .07706 m
.73543 .07845 L
s
.75514 .10158 m
.75145 .10294 L
s
.78611 .14895 m
.78241 .15028 L
s
.80108 .17185 m
.79737 .17317 L
s
.81573 .19425 m
.81201 .19555 L
s
.83006 .21617 m
.82633 .21745 L
s
.8578 .2586 m
.85407 .25986 L
s
.87123 .27915 m
.8675 .28039 L
s
.88439 .29928 m
.88065 .3005 L
s
.89727 .31899 m
.89353 .3202 L
s
.92227 .35722 m
.91851 .3584 L
s
.93439 .37576 m
.93063 .37693 L
s
.94627 .39394 m
.94251 .3951 L
s
.95792 .41176 m
.95416 .41291 L
s
gsave
.91861 .21225 -61 -14.1359 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 23.125 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(y) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.500 14.750 moveto
(H) show
74.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.938 14.750 moveto
(L) show
91.438 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.03716 .25514 m
0 .48963 L
s
.03197 .2879 m
.03809 .28554 L
s
gsave
.01972 .29262 -97.375 -8.3596 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.005) show
1.000 setlinewidth
grestore
.01926 .36808 m
.02541 .3658 L
s
gsave
.00696 .37264 -70.5 -8.46653 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.00588 .4525 m
.01207 .45031 L
s
gsave
-0.00648 .45688 -89.75 -8.5797 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.005) show
1.000 setlinewidth
grestore
.125 Mabswid
.02948 .30362 m
.03315 .30221 L
s
.02696 .31949 m
.03064 .31809 L
s
.02442 .33552 m
.02811 .33413 L
s
.02186 .35172 m
.02554 .35034 L
s
.01664 .38461 m
.02034 .38326 L
s
.01399 .40132 m
.01769 .39997 L
s
.01132 .4182 m
.01502 .41687 L
s
.00862 .43526 m
.01232 .43393 L
s
.03443 .27235 m
.0381 .27092 L
s
.03687 .25695 m
.04054 .25552 L
s
.00312 .46992 m
.00684 .46862 L
s
.00033 .48753 m
.00405 .48624 L
s
gsave
-0.05457 .39542 -86 -8.46653 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(B) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.313 14.750 moveto
(H) show
73.813 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(T) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
80.500 14.750 moveto
(L) show
84.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
.40529 .59895 m
.03716 .25514 L
s
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.40529 .59895 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
0 0 m
1 0 L
1 .81114 L
0 .81114 L
closepath
clip
newpath
.883 .749 .71 r
.39852 .69908 .40169 .70185 .40743 .68773 .40419 .6875 Mtetra
.934 .833 .721 r
.40419 .6875 .40743 .68773 .41313 .67388 .40983 .67613 Mtetra
.966 .928 .701 r
.40983 .67613 .41313 .67388 .41879 .66049 .41544 .66511 Mtetra
.857 .934 .556 r
.41544 .66511 .41879 .66049 .4244 .64776 .42101 .6546 Mtetra
0 0 0 r
.42101 .6546 .4244 .64776 .42997 .63584 .42655 .64473 Mtetra
0 0 .066 r
.42655 .64473 .42997 .63584 .43549 .62489 .43206 .63562 Mtetra
.139 0 .23 r
.43206 .63562 .43549 .62489 .44097 .61504 .43753 .6274 Mtetra
.276 .012 .32 r
.43753 .6274 .44097 .61504 .44641 .60642 .44297 .62016 Mtetra
.363 .098 .372 r
.44297 .62016 .44641 .60642 .4518 .59912 .44838 .61398 Mtetra
.422 .158 .406 r
.44838 .61398 .4518 .59912 .45716 .59323 .45376 .60893 Mtetra
.466 .202 .428 r
.45376 .60893 .45716 .59323 .46249 .5888 .45911 .60506 Mtetra
.501 .235 .444 r
.45911 .60506 .46249 .5888 .46779 .58588 .46445 .6024 Mtetra
.529 .262 .454 r
.46445 .6024 .46779 .58588 .47308 .58448 .46978 .60097 Mtetra
.554 .284 .461 r
.46978 .60097 .47308 .58448 .47836 .58462 .47509 .60077 Mtetra
.576 .303 .466 r
.47509 .60077 .47836 .58462 .48364 .58625 .48041 .60179 Mtetra
.596 .319 .467 r
.48041 .60179 .48364 .58625 .48892 .58935 .48574 .60398 Mtetra
.616 .334 .467 r
.48574 .60398 .48892 .58935 .49421 .59386 .49107 .6073 Mtetra
.636 .347 .463 r
.49107 .6073 .49421 .59386 .49953 .59968 .49642 .61168 Mtetra
.657 .36 .457 r
.49642 .61168 .49953 .59968 .50487 .60673 .5018 .61704 Mtetra
.679 .372 .447 r
.5018 .61704 .50487 .60673 .51024 .61487 .5072 .62327 Mtetra
.705 .383 .43 r
.5072 .62327 .51024 .61487 .51565 .62398 .51263 .63026 Mtetra
.735 .394 .403 r
.51263 .63026 .51565 .62398 .52111 .63389 .51811 .63789 Mtetra
.772 .403 .358 r
.51811 .63789 .52111 .63389 .52661 .64444 .52362 .64601 Mtetra
.814 .407 .276 r
.52362 .64601 .52661 .64444 .53217 .65545 .52917 .65449 Mtetra
.842 .384 .108 r
.52917 .65449 .53217 .65545 .53777 .66671 .53477 .66315 Mtetra
.73 .263 0 r
.53477 .66315 .53777 .66671 .54343 .67803 .54042 .67184 Mtetra
0 0 .574 r
.54042 .67184 .54343 .67803 .54914 .68919 .5461 .68039 Mtetra
.059 .183 .68 r
.5461 .68039 .54914 .68919 .55491 .69998 .55183 .68863 Mtetra
.255 .272 .686 r
.55183 .68863 .55491 .69998 .56071 .7102 .5576 .6964 Mtetra
.362 .319 .675 r
.5576 .6964 .56071 .7102 .56656 .71963 .5634 .70354 Mtetra
.428 .348 .664 r
.5634 .70354 .56656 .71963 .57244 .72809 .56924 .70989 Mtetra
.472 .368 .655 r
.56924 .70989 .57244 .72809 .57835 .73538 .57509 .71532 Mtetra
.506 .384 .648 r
.57509 .71532 .57835 .73538 .58428 .74136 .58097 .71969 Mtetra
.532 .397 .643 r
.58097 .71969 .58428 .74136 .59022 .74587 .58686 .72291 Mtetra
.554 .409 .639 r
.58686 .72291 .59022 .74587 .59616 .7488 .59275 .72487 Mtetra
.572 .42 .636 r
.59275 .72487 .59616 .7488 .60209 .75006 .59864 .72552 Mtetra
.589 .431 .635 r
.59864 .72552 .60209 .75006 .608 .7496 .60452 .72481 Mtetra
.605 .441 .634 r
.60452 .72481 .608 .7496 .61388 .7474 .61038 .72272 Mtetra
.62 .452 .633 r
.61038 .72272 .61388 .7474 .61973 .74345 .61621 .71927 Mtetra
.634 .463 .634 r
.61621 .71927 .61973 .74345 .62554 .73781 .62202 .71447 Mtetra
.649 .475 .635 r
.62202 .71447 .62554 .73781 .6313 .73055 .62779 .70839 Mtetra
.664 .488 .637 r
.62779 .70839 .6313 .73055 .637 .72177 .63352 .70111 Mtetra
.68 .503 .64 r
.63352 .70111 .637 .72177 .64264 .7116 .63921 .69273 Mtetra
.697 .519 .643 r
.63921 .69273 .64264 .7116 .64822 .7002 .64485 .68337 Mtetra
.716 .538 .648 r
.64485 .68337 .64822 .7002 .65375 .68774 .65045 .67315 Mtetra
.738 .561 .654 r
.65045 .67315 .65375 .68774 .65922 .67442 .656 .66224 Mtetra
.763 .589 .661 r
.656 .66224 .65922 .67442 .66463 .66044 .66152 .6508 Mtetra
.794 .624 .671 r
.66152 .6508 .66463 .66044 .66999 .646 .667 .63897 Mtetra
.832 .671 .683 r
.667 .63897 .66999 .646 .67531 .63132 .67244 .62694 Mtetra
.88 .735 .697 r
.67244 .62694 .67531 .63132 .6806 .61662 .67787 .61487 Mtetra
.937 .821 .705 r
.67787 .61487 .6806 .61662 .68587 .6021 .68327 .60294 Mtetra
.973 .919 .679 r
.68327 .60294 .68587 .6021 .69112 .58797 .68867 .59129 Mtetra
.853 .915 .514 r
.68867 .59129 .69112 .58797 .69637 .57442 .69406 .5801 Mtetra
0 0 0 r
.69406 .5801 .69637 .57442 .70163 .56162 .69947 .5695 Mtetra
0 0 .105 r
.69947 .5695 .70163 .56162 .70691 .54975 .70489 .55962 Mtetra
.145 0 .254 r
.70489 .55962 .70691 .54975 .71223 .53894 .71035 .5506 Mtetra
.275 .02 .334 r
.71035 .5506 .71223 .53894 .7176 .52933 .71584 .54253 Mtetra
.357 .1 .381 r
.71584 .54253 .7176 .52933 .72303 .52104 .72139 .53551 Mtetra
.414 .155 .41 r
.72139 .53551 .72303 .52104 .72853 .51414 .727 .52962 Mtetra
.456 .196 .429 r
.727 .52962 .72853 .51414 .73412 .50872 .73268 .52491 Mtetra
.49 .227 .442 r
.73268 .52491 .73412 .50872 .73981 .50482 .73844 .52144 Mtetra
.517 .251 .451 r
.73844 .52144 .73981 .50482 .7456 .50249 .74429 .51922 Mtetra
.54 .271 .456 r
.74429 .51922 .7456 .50249 .75152 .50172 .75023 .51826 Mtetra
.562 .288 .458 r
.75023 .51826 .75152 .50172 .75755 .5025 .75628 .51856 Mtetra
.581 .302 .458 r
.75628 .51856 .75755 .5025 .76372 .50481 .76243 .52008 Mtetra
.6 .315 .456 r
.76243 .52008 .76372 .50481 .77003 .50859 .76869 .52279 Mtetra
.619 .326 .45 r
.76869 .52279 .77003 .50859 .77647 .51378 .77507 .52663 Mtetra
.639 .336 .441 r
.77507 .52663 .77647 .51378 .78305 .52026 .78156 .53151 Mtetra
.661 .345 .427 r
.78156 .53151 .78305 .52026 .78977 .52795 .78816 .53734 Mtetra
.685 .352 .406 r
.78816 .53734 .78977 .52795 .79662 .53669 .79487 .54402 Mtetra
.714 .358 .373 r
.79487 .54402 .79662 .53669 .80359 .54635 .80169 .55141 Mtetra
.747 .359 .317 r
.80169 .55141 .80359 .54635 .81069 .55675 .80859 .55939 Mtetra
.784 .349 .217 r
.80859 .55939 .81069 .55675 .81789 .56772 .81559 .56781 Mtetra
.794 .301 .016 r
.81559 .56781 .81789 .56772 .82519 .57907 .82266 .57651 Mtetra
.635 .143 0 r
.82266 .57651 .82519 .57907 .83256 .59057 .8298 .58532 Mtetra
0 .1 .656 r
.8298 .58532 .83256 .59057 .83999 .60203 .83698 .59408 Mtetra
.111 .244 .722 r
.83698 .59408 .83999 .60203 .84746 .61323 .84419 .60262 Mtetra
.281 .308 .712 r
.84419 .60262 .84746 .61323 .85495 .62394 .85142 .61075 Mtetra
.375 .342 .694 r
.85142 .61075 .85495 .62394 .86243 .63396 .85865 .61831 Mtetra
.433 .362 .678 r
.85865 .61831 .86243 .63396 .86988 .64307 .86585 .62515 Mtetra
.474 .378 .666 r
.86585 .62515 .86988 .64307 .87727 .65108 .87301 .6311 Mtetra
.504 .39 .656 r
.87301 .6311 .87727 .65108 .88458 .65781 .88011 .63604 Mtetra
.529 .4 .649 r
.88011 .63604 .88458 .65781 .89179 .6631 .88713 .63983 Mtetra
.549 .409 .644 r
.88713 .63983 .89179 .6631 .89887 .66683 .89406 .64238 Mtetra
.567 .418 .639 r
.89406 .64238 .89887 .66683 .9058 .66887 .90087 .64361 Mtetra
.582 .427 .636 r
.90087 .64361 .9058 .66887 .91257 .66916 .90756 .64345 Mtetra
.597 .436 .634 r
.90756 .64345 .91257 .66916 .91915 .66766 .9141 .64188 Mtetra
.611 .446 .633 r
.9141 .64188 .91915 .66766 .92555 .66436 .9205 .63889 Mtetra
.625 .455 .632 r
.9205 .63889 .92555 .66436 .93175 .65928 .92675 .63451 Mtetra
.64 .466 .632 r
.92675 .63451 .93175 .65928 .93775 .65249 .93285 .62876 Mtetra
.654 .478 .633 r
.93285 .62876 .93775 .65249 .94354 .64408 .93878 .62174 Mtetra
.67 .491 .635 r
.93878 .62174 .94354 .64408 .94914 .63417 .94457 .61353 Mtetra
.687 .507 .637 r
.94457 .61353 .94914 .63417 .95456 .6229 .95022 .60424 Mtetra
.706 .525 .641 r
.95022 .60424 .95456 .6229 .9598 .61046 .95573 .59401 Mtetra
.728 .546 .646 r
.95573 .59401 .9598 .61046 .96489 .59703 .96112 .58299 Mtetra
.754 .574 .652 r
.96112 .58299 .96489 .59703 .96985 .58282 .9664 .57133 Mtetra
.785 .608 .661 r
.9664 .57133 .96985 .58282 .9747 .56803 .9716 .5592 Mtetra
.825 .655 .671 r
.9716 .5592 .9747 .56803 .97946 .5529 .97674 .54678 Mtetra
.877 .719 .682 r
.97674 .54678 .97946 .5529 .98416 .53763 .98183 .53423 Mtetra
.799 .769 .825 r
.39534 .69631 .39852 .69908 .40419 .6875 .40078 .69163 Mtetra
0 0 0 r
.40078 .69163 .40419 .6875 .40983 .67613 .40621 .687 Mtetra
.369 .077 .332 r
.40621 .687 .40983 .67613 .41544 .66511 .41165 .68247 Mtetra
.463 .203 .434 r
.41165 .68247 .41544 .66511 .42101 .6546 .41708 .67808 Mtetra
.499 .254 .473 r
.41708 .67808 .42101 .6546 .42655 .64473 .42251 .67389 Mtetra
.518 .28 .494 r
.42251 .67389 .42655 .64473 .43206 .63562 .42794 .66994 Mtetra
.53 .297 .506 r
.42794 .66994 .43206 .63562 .43753 .6274 .43336 .66626 Mtetra
.539 .308 .513 r
.43336 .66626 .43753 .6274 .44297 .62016 .43877 .66289 Mtetra
.545 .316 .519 r
.43877 .66289 .44297 .62016 .44838 .61398 .44419 .65985 Mtetra
.549 .322 .523 r
.44419 .65985 .44838 .61398 .45376 .60893 .4496 .65718 Mtetra
.553 .326 .525 r
.4496 .65718 .45376 .60893 .45911 .60506 .45501 .65488 Mtetra
.557 .33 .527 r
.45501 .65488 .45911 .60506 .46445 .6024 .46043 .65298 Mtetra
.559 .333 .528 r
.46043 .65298 .46445 .6024 .46978 .60097 .46584 .65147 Mtetra
.562 .335 .528 r
.46584 .65147 .46978 .60097 .47509 .60077 .47127 .65036 Mtetra
.564 .336 .528 r
.47127 .65036 .47509 .60077 .48041 .60179 .47669 .64963 Mtetra
.566 .337 .527 r
.47669 .64963 .48041 .60179 .48574 .60398 .48213 .64929 Mtetra
.568 .337 .526 r
.48213 .64929 .48574 .60398 .49107 .6073 .48758 .6493 Mtetra
.57 .337 .523 r
.48758 .6493 .49107 .6073 .49642 .61168 .49304 .64965 Mtetra
.572 .336 .519 r
.49304 .64965 .49642 .61168 .5018 .61704 .49851 .65031 Mtetra
.574 .333 .513 r
.49851 .65031 .5018 .61704 .5072 .62327 .50401 .65123 Mtetra
.577 .329 .504 r
.50401 .65123 .5072 .62327 .51263 .63026 .50952 .65239 Mtetra
.579 .321 .489 r
.50952 .65239 .51263 .63026 .51811 .63789 .51505 .65374 Mtetra
.583 .306 .462 r
.51505 .65374 .51811 .63789 .52362 .64601 .52059 .65524 Mtetra
.586 .267 .394 r
.52059 .65524 .52362 .64601 .52917 .65449 .52617 .65683 Mtetra
.554 .075 .074 r
.52617 .65683 .52917 .65449 .53477 .66315 .53176 .65846 Mtetra
.418 .546 .877 r
.53176 .65846 .53477 .66315 .54042 .67184 .53737 .66009 Mtetra
.537 .451 .706 r
.53737 .66009 .54042 .67184 .5461 .68039 .54301 .66166 Mtetra
.556 .422 .654 r
.54301 .66166 .5461 .68039 .55183 .68863 .54866 .66312 Mtetra
.564 .409 .63 r
.54866 .66312 .55183 .68863 .5576 .6964 .55434 .66442 Mtetra
.568 .402 .617 r
.55434 .66442 .5576 .6964 .5634 .70354 .56004 .66552 Mtetra
.571 .398 .608 r
.56004 .66552 .5634 .70354 .56924 .70989 .56575 .66636 Mtetra
.574 .396 .603 r
.56575 .66636 .56924 .70989 .57509 .71532 .57148 .6669 Mtetra
.576 .395 .599 r
.57148 .6669 .57509 .71532 .58097 .71969 .57722 .66712 Mtetra
.578 .394 .596 r
.57722 .66712 .58097 .71969 .58686 .72291 .58297 .66698 Mtetra
.58 .394 .595 r
.58297 .66698 .58686 .72291 .59275 .72487 .58874 .66645 Mtetra
.581 .395 .593 r
.58874 .66645 .59275 .72487 .59864 .72552 .59451 .66552 Mtetra
.583 .396 .593 r
.59451 .66552 .59864 .72552 .60452 .72481 .60029 .66417 Mtetra
.585 .397 .593 r
.60029 .66417 .60452 .72481 .61038 .72272 .60607 .6624 Mtetra
.587 .398 .593 r
.60607 .6624 .61038 .72272 .61621 .71927 .61185 .66021 Mtetra
.59 .401 .594 r
.61185 .66021 .61621 .71927 .62202 .71447 .61763 .65762 Mtetra
.592 .403 .595 r
.61763 .65762 .62202 .71447 .62779 .70839 .62341 .65462 Mtetra
.595 .407 .596 r
.62341 .65462 .62779 .70839 .63352 .70111 .62918 .65126 Mtetra
.599 .411 .599 r
.62918 .65126 .63352 .70111 .63921 .69273 .63495 .64755 Mtetra
.603 .417 .603 r
.63495 .64755 .63921 .69273 .64485 .68337 .64072 .64353 Mtetra
.608 .424 .607 r
.64072 .64353 .64485 .68337 .65045 .67315 .64648 .63925 Mtetra
.616 .435 .614 r
.64648 .63925 .65045 .67315 .656 .66224 .65223 .63473 Mtetra
.626 .451 .625 r
.65223 .63473 .656 .66224 .66152 .6508 .65798 .63003 Mtetra
.642 .476 .642 r
.65798 .63003 .66152 .6508 .667 .63897 .66373 .6252 Mtetra
.671 .523 .675 r
.66373 .6252 .667 .63897 .67244 .62694 .66947 .6203 Mtetra
.737 .639 .751 r
.66947 .6203 .67244 .62694 .67787 .61487 .67522 .61536 Mtetra
.779 .998 .848 r
.67522 .61536 .67787 .61487 .68327 .60294 .68096 .61045 Mtetra
.277 0 .233 r
.68096 .61045 .68327 .60294 .68867 .59129 .68671 .60562 Mtetra
.441 .174 .411 r
.68671 .60562 .68867 .59129 .69406 .5801 .69247 .60091 Mtetra
.49 .242 .464 r
.69247 .60091 .69406 .5801 .69947 .5695 .69824 .59638 Mtetra
.514 .274 .489 r
.69824 .59638 .69947 .5695 .70489 .55962 .70403 .59208 Mtetra
.528 .293 .503 r
.70403 .59208 .70489 .55962 .71035 .5506 .70983 .58803 Mtetra
.537 .306 .512 r
.70983 .58803 .71035 .5506 .71584 .54253 .71565 .58428 Mtetra
.543 .314 .518 r
.71565 .58428 .71584 .54253 .72139 .53551 .7215 .58087 Mtetra
.548 .321 .522 r
.7215 .58087 .72139 .53551 .727 .52962 .72738 .57781 Mtetra
.552 .325 .525 r
.72738 .57781 .727 .52962 .73268 .52491 .73328 .57513 Mtetra
.555 .329 .527 r
.73328 .57513 .73268 .52491 .73844 .52144 .73922 .57285 Mtetra
.558 .332 .528 r
.73922 .57285 .73844 .52144 .74429 .51922 .7452 .57097 Mtetra
.561 .334 .528 r
.7452 .57097 .74429 .51922 .75023 .51826 .75122 .5695 Mtetra
.563 .335 .528 r
.75122 .5695 .75023 .51826 .75628 .51856 .75728 .56843 Mtetra
.565 .336 .527 r
.75728 .56843 .75628 .51856 .76243 .52008 .76338 .56776 Mtetra
.566 .336 .526 r
.76338 .56776 .76243 .52008 .76869 .52279 .76953 .56747 Mtetra
.568 .336 .523 r
.76953 .56747 .76869 .52279 .77507 .52663 .77572 .56754 Mtetra
.57 .334 .52 r
.77572 .56754 .77507 .52663 .78156 .53151 .78195 .56793 Mtetra
.571 .332 .514 r
.78195 .56793 .78156 .53151 .78816 .53734 .78823 .56862 Mtetra
.573 .328 .506 r
.78823 .56862 .78816 .53734 .79487 .54402 .79455 .56957 Mtetra
.575 .321 .494 r
.79455 .56957 .79487 .54402 .80169 .55141 .80092 .57074 Mtetra
.577 .308 .472 r
.80092 .57074 .80169 .55141 .80859 .55939 .80732 .57208 Mtetra
.579 .279 .425 r
.80732 .57208 .80859 .55939 .81559 .56781 .81376 .57355 Mtetra
.57 .186 .275 r
.81376 .57355 .81559 .56781 .82266 .57651 .82022 .57508 Mtetra
.043 .551 .877 r
.82022 .57508 .82266 .57651 .8298 .58532 .82672 .57664 Mtetra
.525 .491 .761 r
.82672 .57664 .8298 .58532 .83698 .59408 .83324 .57816 Mtetra
.555 .439 .675 r
.83324 .57816 .83698 .59408 .84419 .60262 .83978 .5796 Mtetra
.564 .418 .642 r
.83978 .5796 .84419 .60262 .85142 .61075 .84633 .5809 Mtetra
.569 .408 .624 r
.84633 .5809 .85142 .61075 .85865 .61831 .85289 .582 Mtetra
.572 .402 .613 r
.85289 .582 .85865 .61831 .86585 .62515 .85944 .58287 Mtetra
.574 .399 .606 r
.85944 .58287 .86585 .62515 .87301 .6311 .866 .58346 Mtetra
.576 .397 .602 r
.866 .58346 .87301 .6311 .88011 .63604 .87254 .58373 Mtetra
.578 .395 .598 r
.87254 .58373 .88011 .63604 .88713 .63983 .87907 .58364 Mtetra
.579 .395 .596 r
.87907 .58364 .88713 .63983 .89406 .64238 .88558 .58317 Mtetra
.581 .395 .594 r
.88558 .58317 .89406 .64238 .90087 .64361 .89207 .58228 Mtetra
.583 .395 .593 r
.89207 .58228 .90087 .64361 .90756 .64345 .89853 .58098 Mtetra
.584 .396 .593 r
.89853 .58098 .90756 .64345 .9141 .64188 .90495 .57925 Mtetra
.586 .397 .593 r
.90495 .57925 .9141 .64188 .9205 .63889 .91134 .57708 Mtetra
.588 .399 .593 r
.91134 .57708 .9205 .63889 .92675 .63451 .9177 .57448 Mtetra
.59 .401 .594 r
.9177 .57448 .92675 .63451 .93285 .62876 .92401 .57147 Mtetra
.593 .404 .595 r
.92401 .57147 .93285 .62876 .93878 .62174 .93029 .56806 Mtetra
.596 .408 .597 r
.93029 .56806 .93878 .62174 .94457 .61353 .93654 .56429 Mtetra
.6 .412 .6 r
.93654 .56429 .94457 .61353 .95022 .60424 .94275 .56017 Mtetra
.604 .419 .604 r
.94275 .56017 .95022 .60424 .95573 .59401 .94892 .55576 Mtetra
.611 .427 .609 r
.94892 .55576 .95573 .59401 .96112 .58299 .95507 .55109 Mtetra
.619 .44 .618 r
.95507 .55109 .96112 .58299 .9664 .57133 .96119 .54621 Mtetra
.632 .459 .631 r
.96119 .54621 .9664 .57133 .9716 .5592 .9673 .54117 Mtetra
.653 .493 .654 r
.9673 .54117 .9716 .5592 .97674 .54678 .97339 .53602 Mtetra
.696 .565 .703 r
.97339 .53602 .97674 .54678 .98183 .53423 .97948 .53082 Mtetra
.658 .752 .919 r
.39214 .69352 .39534 .69631 .40078 .69163 .39748 .69197 Mtetra
.366 .836 .855 r
.39748 .69197 .40078 .69163 .40621 .687 .40282 .69042 Mtetra
.268 0 0 r
.40282 .69042 .40621 .687 .41165 .68247 .40818 .68886 Mtetra
.426 .066 .248 r
.40818 .68886 .41165 .68247 .41708 .67808 .41354 .68731 Mtetra
.478 .161 .35 r
.41354 .68731 .41708 .67808 .42251 .67389 .41892 .68575 Mtetra
.502 .209 .4 r
.41892 .68575 .42251 .67389 .42794 .66994 .42431 .68419 Mtetra
.516 .236 .429 r
.42431 .68419 .42794 .66994 .43336 .66626 .42971 .68264 Mtetra
.524 .254 .448 r
.42971 .68264 .43336 .66626 .43877 .66289 .43511 .68108 Mtetra
.529 .266 .46 r
.43511 .68108 .43877 .66289 .44419 .65985 .44053 .67952 Mtetra
.533 .274 .468 r
.44053 .67952 .44419 .65985 .4496 .65718 .44596 .67797 Mtetra
.535 .279 .473 r
.44596 .67797 .4496 .65718 .45501 .65488 .4514 .67641 Mtetra
.537 .282 .476 r
.4514 .67641 .45501 .65488 .46043 .65298 .45686 .67486 Mtetra
.538 .283 .478 r
.45686 .67486 .46043 .65298 .46584 .65147 .46232 .67331 Mtetra
.46232 .67331 .46584 .65147 .47127 .65036 .46779 .67176 Mtetra
.537 .282 .476 r
.46779 .67176 .47127 .65036 .47669 .64963 .47328 .67021 Mtetra
.535 .278 .472 r
.47328 .67021 .47669 .64963 .48213 .64929 .47877 .66867 Mtetra
.533 .272 .466 r
.47877 .66867 .48213 .64929 .48758 .6493 .48428 .66712 Mtetra
.529 .264 .457 r
.48428 .66712 .48758 .6493 .49304 .64965 .4898 .66557 Mtetra
.523 .251 .444 r
.4898 .66557 .49304 .64965 .49851 .65031 .49532 .66403 Mtetra
.514 .232 .424 r
.49532 .66403 .49851 .65031 .50401 .65123 .50086 .66248 Mtetra
.499 .201 .391 r
.50086 .66248 .50401 .65123 .50952 .65239 .50642 .66094 Mtetra
.472 .147 .333 r
.50642 .66094 .50952 .65239 .51505 .65374 .51198 .65939 Mtetra
.408 .031 .208 r
.51198 .65939 .51505 .65374 .52059 .65524 .51755 .65784 Mtetra
.188 0 0 r
.51755 .65784 .52059 .65524 .52617 .65683 .52314 .65629 Mtetra
.514 .886 .973 r
.52314 .65629 .52617 .65683 .53176 .65846 .52874 .65473 Mtetra
.655 .703 .882 r
.52874 .65473 .53176 .65846 .53737 .66009 .53434 .65318 Mtetra
.64 .583 .774 r
.53434 .65318 .53737 .66009 .54301 .66166 .53996 .65162 Mtetra
.626 .524 .719 r
.53996 .65162 .54301 .66166 .54866 .66312 .5456 .65005 Mtetra
.617 .491 .687 r
.5456 .65005 .54866 .66312 .55434 .66442 .55124 .64848 Mtetra
.61 .471 .667 r
.55124 .64848 .55434 .66442 .56004 .66552 .5569 .6469 Mtetra
.606 .457 .653 r
.5569 .6469 .56004 .66552 .56575 .66636 .56256 .64532 Mtetra
.602 .447 .643 r
.56256 .64532 .56575 .66636 .57148 .6669 .56824 .64373 Mtetra
.6 .44 .636 r
.56824 .64373 .57148 .6669 .57722 .66712 .57393 .64214 Mtetra
.598 .435 .631 r
.57393 .64214 .57722 .66712 .58297 .66698 .57963 .64053 Mtetra
.597 .431 .628 r
.57963 .64053 .58297 .66698 .58874 .66645 .58535 .63892 Mtetra
.596 .429 .625 r
.58535 .63892 .58874 .66645 .59451 .66552 .59107 .6373 Mtetra
.596 .428 .624 r
.59107 .6373 .59451 .66552 .60029 .66417 .59681 .63568 Mtetra
.596 .427 .623 r
.59681 .63568 .60029 .66417 .60607 .6624 .60256 .63404 Mtetra
.596 .427 .624 r
.60256 .63404 .60607 .6624 .61185 .66021 .60832 .6324 Mtetra
.596 .429 .625 r
.60832 .6324 .61185 .66021 .61763 .65762 .61409 .63075 Mtetra
.597 .431 .627 r
.61409 .63075 .61763 .65762 .62341 .65462 .61987 .62909 Mtetra
.598 .434 .63 r
.61987 .62909 .62341 .65462 .62918 .65126 .62567 .62743 Mtetra
.6 .439 .635 r
.62567 .62743 .62918 .65126 .63495 .64755 .63148 .62576 Mtetra
.602 .445 .641 r
.63148 .62576 .63495 .64755 .64072 .64353 .6373 .62408 Mtetra
.606 .454 .65 r
.6373 .62408 .64072 .64353 .64648 .63925 .64313 .62239 Mtetra
.61 .467 .663 r
.64313 .62239 .64648 .63925 .65223 .63473 .64897 .6207 Mtetra
.616 .486 .681 r
.64897 .6207 .65223 .63473 .65798 .63003 .65483 .61901 Mtetra
.625 .515 .709 r
.65483 .61901 .65798 .63003 .66373 .6252 .66069 .61731 Mtetra
.638 .566 .757 r
.66069 .61731 .66373 .6252 .66947 .6203 .66657 .6156 Mtetra
.656 .665 .846 r
.66657 .6156 .66947 .6203 .67522 .61536 .67246 .61389 Mtetra
.612 .864 .991 r
.67246 .61389 .67522 .61536 .68096 .61045 .67837 .61218 Mtetra
.039 0 0 r
.67837 .61218 .68096 .61045 .68671 .60562 .68428 .61046 Mtetra
.373 0 .149 r
.68428 .61046 .68671 .60562 .69247 .60091 .69021 .60874 Mtetra
.458 .123 .31 r
.69021 .60874 .69247 .60091 .69824 .59638 .69615 .60702 Mtetra
.492 .189 .379 r
.69615 .60702 .69824 .59638 .70403 .59208 .70211 .6053 Mtetra
.51 .224 .417 r
.70211 .6053 .70403 .59208 .70983 .58803 .70807 .60358 Mtetra
.52 .246 .439 r
.70807 .60358 .70983 .58803 .71565 .58428 .71405 .60186 Mtetra
.527 .261 .454 r
.71405 .60186 .71565 .58428 .7215 .58087 .72004 .60014 Mtetra
.531 .27 .464 r
.72004 .60014 .7215 .58087 .72738 .57781 .72605 .59842 Mtetra
.534 .277 .471 r
.72605 .59842 .72738 .57781 .73328 .57513 .73206 .5967 Mtetra
.536 .281 .475 r
.73206 .5967 .73328 .57513 .73922 .57285 .73809 .59498 Mtetra
.537 .283 .477 r
.73809 .59498 .73922 .57285 .7452 .57097 .74414 .59326 Mtetra
.538 .284 .478 r
.74414 .59326 .7452 .57097 .75122 .5695 .75019 .59154 Mtetra
.537 .283 .477 r
.75019 .59154 .75122 .5695 .75728 .56843 .75626 .58983 Mtetra
.536 .28 .474 r
.75626 .58983 .75728 .56843 .76338 .56776 .76234 .58811 Mtetra
.534 .276 .469 r
.76234 .58811 .76338 .56776 .76953 .56747 .76844 .5864 Mtetra
.531 .269 .462 r
.76844 .5864 .76953 .56747 .77572 .56754 .77455 .58468 Mtetra
.526 .258 .451 r
.77455 .58468 .77572 .56754 .78195 .56793 .78067 .58297 Mtetra
.519 .243 .435 r
.78067 .58297 .78195 .56793 .78823 .56862 .78681 .58125 Mtetra
.508 .218 .41 r
.78681 .58125 .78823 .56862 .79455 .56957 .79296 .57954 Mtetra
.488 .178 .367 r
.79296 .57954 .79455 .56957 .80092 .57074 .79912 .57782 Mtetra
.447 .101 .284 r
.79912 .57782 .80092 .57074 .80732 .57208 .8053 .5761 Mtetra
.336 0 .077 r
.8053 .5761 .80732 .57208 .81376 .57355 .81148 .57438 Mtetra
0 0 0 r
.81148 .57438 .81376 .57355 .82022 .57508 .81769 .57266 Mtetra
.641 .806 .962 r
.81769 .57266 .82022 .57508 .82672 .57664 .8239 .57093 Mtetra
.649 .631 .819 r
.8239 .57093 .82672 .57664 .83324 .57816 .83013 .5692 Mtetra
.632 .549 .742 r
.83013 .5692 .83324 .57816 .83978 .5796 .83638 .56746 Mtetra
.621 .506 .701 r
.83638 .56746 .83978 .5796 .84633 .5809 .84263 .56572 Mtetra
.613 .48 .676 r
.84263 .56572 .84633 .5809 .85289 .582 .8489 .56397 Mtetra
.608 .463 .659 r
.8489 .56397 .85289 .582 .85944 .58287 .85519 .56221 Mtetra
.604 .451 .648 r
.85519 .56221 .85944 .58287 .866 .58346 .86148 .56045 Mtetra
.601 .443 .64 r
.86148 .56045 .866 .58346 .87254 .58373 .86779 .55868 Mtetra
.599 .437 .634 r
.86779 .55868 .87254 .58373 .87907 .58364 .87412 .55691 Mtetra
.598 .433 .629 r
.87412 .55691 .87907 .58364 .88558 .58317 .88046 .55512 Mtetra
.597 .43 .626 r
.88046 .55512 .88558 .58317 .89207 .58228 .88681 .55333 Mtetra
.596 .428 .625 r
.88681 .55333 .89207 .58228 .89853 .58098 .89317 .55153 Mtetra
.596 .427 .624 r
.89317 .55153 .89853 .58098 .90495 .57925 .89955 .54972 Mtetra
.596 .427 .623 r
.89955 .54972 .90495 .57925 .91134 .57708 .90594 .5479 Mtetra
.596 .428 .624 r
.90594 .5479 .91134 .57708 .9177 .57448 .91234 .54607 Mtetra
.597 .43 .626 r
.91234 .54607 .9177 .57448 .92401 .57147 .91876 .54424 Mtetra
.598 .432 .629 r
.91876 .54424 .92401 .57147 .93029 .56806 .92519 .54239 Mtetra
.599 .436 .632 r
.92519 .54239 .93029 .56806 .93654 .56429 .93163 .54054 Mtetra
.601 .442 .638 r
.93163 .54054 .93654 .56429 .94275 .56017 .93809 .53868 Mtetra
.604 .449 .645 r
.93809 .53868 .94275 .56017 .94892 .55576 .94456 .53681 Mtetra
.608 .46 .656 r
.94456 .53681 .94892 .55576 .95507 .55109 .95105 .53494 Mtetra
.613 .476 .671 r
.95105 .53494 .95507 .55109 .96119 .54621 .95754 .53306 Mtetra
.62 .499 .693 r
.95754 .53306 .96119 .54621 .9673 .54117 .96406 .53117 Mtetra
.631 .537 .73 r
.96406 .53117 .9673 .54117 .97339 .53602 .97058 .52928 Mtetra
.647 .606 .794 r
.97058 .52928 .97339 .53602 .97948 .53082 .97712 .52739 Mtetra
.825 .766 .797 r
.38894 .69072 .39214 .69352 .39748 .69197 .39444 .6848 Mtetra
.745 .624 .725 r
.39444 .6848 .39748 .69197 .40282 .69042 .39994 .67896 Mtetra
.699 .553 .685 r
.39994 .67896 .40282 .69042 .40818 .68886 .40543 .67326 Mtetra
.671 .512 .66 r
.40543 .67326 .40818 .68886 .41354 .68731 .41091 .66777 Mtetra
.652 .485 .645 r
.41091 .66777 .41354 .68731 .41892 .68575 .41638 .66255 Mtetra
.638 .466 .634 r
.41638 .66255 .41892 .68575 .42431 .68419 .42184 .65765 Mtetra
.627 .452 .626 r
.42184 .65765 .42431 .68419 .42971 .68264 .42729 .65314 Mtetra
.619 .441 .62 r
.42729 .65314 .42971 .68264 .43511 .68108 .43274 .64906 Mtetra
.611 .433 .616 r
.43274 .64906 .43511 .68108 .44053 .67952 .43817 .64544 Mtetra
.605 .426 .613 r
.43817 .64544 .44053 .67952 .44596 .67797 .44359 .64232 Mtetra
.599 .42 .61 r
.44359 .64232 .44596 .67797 .4514 .67641 .44901 .63973 Mtetra
.594 .415 .609 r
.44901 .63973 .4514 .67641 .45686 .67486 .45443 .63767 Mtetra
.59 .411 .608 r
.45443 .63767 .45686 .67486 .46232 .67331 .45985 .63617 Mtetra
.585 .408 .608 r
.45985 .63617 .46232 .67331 .46779 .67176 .46526 .63521 Mtetra
.581 .405 .609 r
.46526 .63521 .46779 .67176 .47328 .67021 .47068 .63479 Mtetra
.576 .403 .61 r
.47068 .63479 .47328 .67021 .47877 .66867 .47611 .63489 Mtetra
.572 .401 .612 r
.47611 .63489 .47877 .66867 .48428 .66712 .48155 .63549 Mtetra
.567 .4 .615 r
.48155 .63549 .48428 .66712 .4898 .66557 .487 .63655 Mtetra
.561 .4 .62 r
.487 .63655 .4898 .66557 .49532 .66403 .49247 .63804 Mtetra
.555 .401 .626 r
.49247 .63804 .49532 .66403 .50086 .66248 .49795 .63991 Mtetra
.547 .402 .636 r
.49795 .63991 .50086 .66248 .50642 .66094 .50345 .64211 Mtetra
.536 .406 .651 r
.50345 .64211 .50642 .66094 .51198 .65939 .50898 .64457 Mtetra
.517 .414 .676 r
.50898 .64457 .51198 .65939 .51755 .65784 .51453 .64723 Mtetra
.482 .428 .721 r
.51453 .64723 .51755 .65784 .52314 .65629 .5201 .65003 Mtetra
.374 .455 .816 r
.5201 .65003 .52314 .65629 .52874 .65473 .52571 .6529 Mtetra
0 .297 .7 r
.52571 .6529 .52874 .65473 .53434 .65318 .53133 .65576 Mtetra
.628 .174 .154 r
.53133 .65576 .53434 .65318 .53996 .65162 .53698 .65855 Mtetra
.617 .267 .354 r
.53698 .65855 .53996 .65162 .5456 .65005 .54266 .66119 Mtetra
.603 .296 .423 r
.54266 .66119 .5456 .65005 .55124 .64848 .54836 .66361 Mtetra
.592 .309 .455 r
.54836 .66361 .55124 .64848 .5569 .6469 .55408 .66574 Mtetra
.585 .315 .474 r
.55408 .66574 .5569 .6469 .56256 .64532 .55983 .66753 Mtetra
.578 .318 .486 r
.55983 .66753 .56256 .64532 .56824 .64373 .56559 .66891 Mtetra
.572 .319 .494 r
.56559 .66891 .56824 .64373 .57393 .64214 .57137 .66983 Mtetra
.567 .318 .499 r
.57137 .66983 .57393 .64214 .57963 .64053 .57716 .67026 Mtetra
.562 .317 .502 r
.57716 .67026 .57963 .64053 .58535 .63892 .58296 .67015 Mtetra
.557 .315 .504 r
.58296 .67015 .58535 .63892 .59107 .6373 .58877 .66947 Mtetra
.552 .312 .504 r
.58877 .66947 .59107 .6373 .59681 .63568 .59458 .66822 Mtetra
.547 .308 .504 r
.59458 .66822 .59681 .63568 .60256 .63404 .60039 .66639 Mtetra
.541 .302 .503 r
.60039 .66639 .60256 .63404 .60832 .6324 .6062 .66397 Mtetra
.534 .296 .5 r
.6062 .66397 .60832 .6324 .61409 .63075 .61201 .66097 Mtetra
.527 .288 .496 r
.61201 .66097 .61409 .63075 .61987 .62909 .6178 .65744 Mtetra
.517 .277 .49 r
.6178 .65744 .61987 .62909 .62567 .62743 .62359 .65338 Mtetra
.505 .263 .482 r
.62359 .65338 .62567 .62743 .63148 .62576 .62937 .64885 Mtetra
.489 .244 .469 r
.62937 .64885 .63148 .62576 .6373 .62408 .63514 .64389 Mtetra
.466 .216 .45 r
.63514 .64389 .6373 .62408 .64313 .62239 .6409 .63855 Mtetra
.43 .172 .419 r
.6409 .63855 .64313 .62239 .64897 .6207 .64664 .6329 Mtetra
.364 .091 .359 r
.64664 .6329 .64897 .6207 .65483 .61901 .65238 .62701 Mtetra
.207 0 .213 r
.65238 .62701 .65483 .61901 .66069 .61731 .6581 .62093 Mtetra
0 0 0 r
.6581 .62093 .66069 .61731 .66657 .6156 .66382 .61476 Mtetra
.884 .924 .844 r
.66382 .61476 .66657 .6156 .67246 .61389 .66954 .60854 Mtetra
.786 .691 .76 r
.66954 .60854 .67246 .61389 .67837 .61218 .67525 .60237 Mtetra
.72 .584 .702 r
.67525 .60237 .67837 .61218 .68428 .61046 .68096 .59631 Mtetra
.683 .528 .67 r
.68096 .59631 .68428 .61046 .69021 .60874 .68668 .59043 Mtetra
.659 .494 .65 r
.68668 .59043 .69021 .60874 .69615 .60702 .69242 .5848 Mtetra
.643 .472 .637 r
.69242 .5848 .69615 .60702 .70211 .6053 .69816 .57947 Mtetra
.631 .456 .628 r
.69816 .57947 .70211 .6053 .70807 .60358 .70392 .57451 Mtetra
.621 .444 .621 r
.70392 .57451 .70807 .60358 .71405 .60186 .70971 .56997 Mtetra
.614 .435 .617 r
.70971 .56997 .71405 .60186 .72004 .60014 .71553 .56589 Mtetra
.607 .428 .613 r
.71553 .56589 .72004 .60014 .72605 .59842 .72138 .5623 Mtetra
.601 .422 .611 r
.72138 .5623 .72605 .59842 .73206 .5967 .72727 .55924 Mtetra
.596 .417 .609 r
.72727 .55924 .73206 .5967 .73809 .59498 .73319 .55673 Mtetra
.592 .413 .608 r
.73319 .55673 .73809 .59498 .74414 .59326 .73917 .55477 Mtetra
.588 .41 .608 r
.73917 .55477 .74414 .59326 .75019 .59154 .74519 .55338 Mtetra
.584 .407 .609 r
.74519 .55338 .75019 .59154 .75626 .58983 .75127 .55255 Mtetra
.58 .405 .61 r
.75127 .55255 .75626 .58983 .76234 .58811 .75739 .55226 Mtetra
.576 .404 .612 r
.75739 .55226 .76234 .58811 .76844 .5864 .76358 .5525 Mtetra
.571 .403 .615 r
.76358 .5525 .76844 .5864 .77455 .58468 .76982 .55323 Mtetra
.567 .403 .619 r
.76982 .55323 .77455 .58468 .78067 .58297 .77611 .55442 Mtetra
.562 .404 .625 r
.77611 .55442 .78067 .58297 .78681 .58125 .78247 .55602 Mtetra
.556 .406 .633 r
.78247 .55602 .78681 .58125 .79296 .57954 .78887 .55799 Mtetra
.548 .41 .646 r
.78887 .55799 .79296 .57954 .79912 .57782 .79533 .56026 Mtetra
.536 .417 .665 r
.79533 .56026 .79912 .57782 .8053 .5761 .80183 .56277 Mtetra
.517 .43 .696 r
.80183 .56277 .8053 .5761 .81148 .57438 .80838 .56546 Mtetra
.473 .456 .758 r
.80838 .56546 .81148 .57438 .81769 .57266 .81497 .56826 Mtetra
.301 .5 .884 r
.81497 .56826 .81769 .57266 .8239 .57093 .82159 .57108 Mtetra
.468 0 0 r
.82159 .57108 .8239 .57093 .83013 .5692 .82824 .57386 Mtetra
.606 .193 .232 r
.82824 .57386 .83013 .5692 .83638 .56746 .83491 .57653 Mtetra
.6 .264 .372 r
.83491 .57653 .83638 .56746 .84263 .56572 .8416 .57901 Mtetra
.591 .29 .428 r
.8416 .57901 .84263 .56572 .8489 .56397 .84829 .58123 Mtetra
.583 .303 .457 r
.84829 .58123 .8489 .56397 .85519 .56221 .85497 .58312 Mtetra
.577 .31 .474 r
.85497 .58312 .85519 .56221 .86148 .56045 .86165 .58463 Mtetra
.572 .313 .486 r
.86165 .58463 .86148 .56045 .86779 .55868 .86831 .58569 Mtetra
.568 .315 .493 r
.86831 .58569 .86779 .55868 .87412 .55691 .87494 .58625 Mtetra
.563 .315 .498 r
.87494 .58625 .87412 .55691 .88046 .55512 .88154 .58629 Mtetra
.559 .314 .501 r
.88154 .58629 .88046 .55512 .88681 .55333 .88811 .58575 Mtetra
.554 .312 .503 r
.88811 .58575 .88681 .55333 .89317 .55153 .89462 .58463 Mtetra
.55 .31 .504 r
.89462 .58463 .89317 .55153 .89955 .54972 .90109 .58291 Mtetra
.545 .306 .504 r
.90109 .58291 .89955 .54972 .90594 .5479 .90751 .58058 Mtetra
.539 .301 .503 r
.90751 .58058 .90594 .5479 .91234 .54607 .91387 .57766 Mtetra
.532 .295 .5 r
.91387 .57766 .91234 .54607 .91876 .54424 .92017 .57416 Mtetra
.525 .287 .496 r
.92017 .57416 .91876 .54424 .92519 .54239 .92642 .57012 Mtetra
.515 .276 .491 r
.92642 .57012 .92519 .54239 .93163 .54054 .93261 .56556 Mtetra
.503 .262 .482 r
.93261 .56556 .93163 .54054 .93809 .53868 .93875 .56053 Mtetra
.486 .242 .469 r
.93875 .56053 .93809 .53868 .94456 .53681 .94484 .55509 Mtetra
.462 .212 .448 r
.94484 .55509 .94456 .53681 .95105 .53494 .95088 .54929 Mtetra
.421 .162 .413 r
.95088 .54929 .95105 .53494 .95754 .53306 .95689 .54321 Mtetra
.341 .064 .34 r
.95689 .54321 .95754 .53306 .96406 .53117 .96286 .53691 Mtetra
.121 0 .136 r
.96286 .53691 .96406 .53117 .97058 .52928 .96882 .53046 Mtetra
.667 .922 .617 r
.96882 .53046 .97058 .52928 .97712 .52739 .97476 .52394 Mtetra
.888 .746 .7 r
.38572 .68791 .38894 .69072 .39444 .6848 .39149 .67526 Mtetra
.791 .62 .669 r
.39149 .67526 .39444 .6848 .39994 .67896 .39723 .66285 Mtetra
.735 .553 .646 r
.39723 .66285 .39994 .67896 .40543 .67326 .40293 .65084 Mtetra
.699 .511 .631 r
.40293 .65084 .40543 .67326 .41091 .66777 .40859 .63939 Mtetra
.674 .484 .621 r
.40859 .63939 .41091 .66777 .41638 .66255 .41421 .62865 Mtetra
.655 .464 .613 r
.41421 .62865 .41638 .66255 .42184 .65765 .41979 .61877 Mtetra
.64 .448 .607 r
.41979 .61877 .42184 .65765 .42729 .65314 .42532 .60986 Mtetra
.628 .436 .603 r
.42532 .60986 .42729 .65314 .43274 .64906 .43081 .60202 Mtetra
.617 .426 .6 r
.43081 .60202 .43274 .64906 .43817 .64544 .43626 .59536 Mtetra
.608 .417 .597 r
.43626 .59536 .43817 .64544 .44359 .64232 .44168 .58994 Mtetra
.599 .409 .595 r
.44168 .58994 .44359 .64232 .44901 .63973 .44707 .58581 Mtetra
.591 .402 .594 r
.44707 .58581 .44901 .63973 .45443 .63767 .45243 .58302 Mtetra
.584 .396 .593 r
.45243 .58302 .45443 .63767 .45985 .63617 .45777 .58158 Mtetra
.576 .39 .592 r
.45777 .58158 .45985 .63617 .46526 .63521 .46309 .58149 Mtetra
.568 .384 .592 r
.46309 .58149 .46526 .63521 .47068 .63479 .46841 .58274 Mtetra
.559 .378 .593 r
.46841 .58274 .47068 .63479 .47611 .63489 .47373 .58528 Mtetra
.55 .372 .593 r
.47373 .58528 .47611 .63489 .48155 .63549 .47906 .58906 Mtetra
.539 .366 .595 r
.47906 .58906 .48155 .63549 .487 .63655 .4844 .59401 Mtetra
.527 .359 .597 r
.4844 .59401 .487 .63655 .49247 .63804 .48976 .60003 Mtetra
.511 .351 .601 r
.48976 .60003 .49247 .63804 .49795 .63991 .49515 .60702 Mtetra
.489 .341 .606 r
.49515 .60702 .49795 .63991 .50345 .64211 .50057 .61485 Mtetra
.457 .326 .614 r
.50057 .61485 .50345 .64211 .50898 .64457 .50603 .62339 Mtetra
.399 .301 .627 r
.50603 .62339 .50898 .64457 .51453 .64723 .51153 .63248 Mtetra
.268 .244 .646 r
.51153 .63248 .51453 .64723 .5201 .65003 .51707 .64196 Mtetra
0 .019 .587 r
.51707 .64196 .5201 .65003 .52571 .6529 .52266 .65166 Mtetra
.86 .413 .125 r
.52266 .65166 .52571 .6529 .53133 .65576 .5283 .6614 Mtetra
.769 .421 .395 r
.5283 .6614 .53133 .65576 .53698 .65855 .53399 .67099 Mtetra
.703 .402 .464 r
.53399 .67099 .53698 .65855 .54266 .66119 .53972 .68025 Mtetra
.666 .389 .492 r
.53972 .68025 .54266 .66119 .54836 .66361 .5455 .68899 Mtetra
.642 .379 .506 r
.5455 .68899 .54836 .66361 .55408 .66574 .55132 .69704 Mtetra
.624 .372 .515 r
.55132 .69704 .55408 .66574 .55983 .66753 .55717 .70422 Mtetra
.611 .365 .52 r
.55717 .70422 .55983 .66753 .56559 .66891 .56306 .71038 Mtetra
.599 .359 .523 r
.56306 .71038 .56559 .66891 .57137 .66983 .56897 .71538 Mtetra
.59 .353 .525 r
.56897 .71538 .57137 .66983 .57716 .67026 .57489 .7191 Mtetra
.58 .347 .526 r
.57489 .7191 .57716 .67026 .58296 .67015 .58082 .72143 Mtetra
.572 .341 .527 r
.58082 .72143 .58296 .67015 .58877 .66947 .58675 .7223 Mtetra
.563 .335 .527 r
.58675 .7223 .58877 .66947 .59458 .66822 .59268 .72166 Mtetra
.555 .328 .526 r
.59268 .72166 .59458 .66822 .60039 .66639 .59859 .7195 Mtetra
.546 .32 .524 r
.59859 .7195 .60039 .66639 .6062 .66397 .60447 .71582 Mtetra
.536 .312 .522 r
.60447 .71582 .6062 .66397 .61201 .66097 .61033 .71065 Mtetra
.524 .301 .518 r
.61033 .71065 .61201 .66097 .6178 .65744 .61614 .70406 Mtetra
.511 .289 .514 r
.61614 .70406 .6178 .65744 .62359 .65338 .62192 .69614 Mtetra
.495 .273 .507 r
.62192 .69614 .62359 .65338 .62937 .64885 .62766 .68701 Mtetra
.473 .252 .498 r
.62766 .68701 .62937 .64885 .63514 .64389 .63334 .67679 Mtetra
.443 .223 .483 r
.63334 .67679 .63514 .64389 .6409 .63855 .63898 .66563 Mtetra
.396 .176 .459 r
.63898 .66563 .6409 .63855 .64664 .6329 .64458 .65371 Mtetra
.312 .093 .412 r
.64458 .65371 .64664 .6329 .65238 .62701 .65012 .6412 Mtetra
.12 0 .296 r
.65012 .6412 .65238 .62701 .6581 .62093 .65563 .62828 Mtetra
0 0 0 r
.65563 .62828 .6581 .62093 .66382 .61476 .66111 .61514 Mtetra
.977 .884 .671 r
.66111 .61514 .66382 .61476 .66954 .60854 .66655 .60196 Mtetra
.849 .685 .678 r
.66655 .60196 .66954 .60854 .67525 .60237 .67197 .58894 Mtetra
.764 .582 .651 r
.67197 .58894 .67525 .60237 .68096 .59631 .67739 .57625 Mtetra
.715 .526 .633 r
.67739 .57625 .68096 .59631 .68668 .59043 .6828 .56406 Mtetra
.684 .492 .621 r
.6828 .56406 .68668 .59043 .69242 .5848 .68821 .55253 Mtetra
.662 .468 .612 r
.68821 .55253 .69242 .5848 .69816 .57947 .69365 .54181 Mtetra
.645 .451 .607 r
.69365 .54181 .69816 .57947 .70392 .57451 .69911 .53202 Mtetra
.632 .438 .602 r
.69911 .53202 .70392 .57451 .70971 .56997 .70461 .5233 Mtetra
.621 .427 .599 r
.70461 .5233 .70971 .56997 .71553 .56589 .71017 .51572 Mtetra
.611 .419 .597 r
.71017 .51572 .71553 .56589 .72138 .5623 .71579 .50939 Mtetra
.602 .411 .595 r
.71579 .50939 .72138 .5623 .72727 .55924 .72148 .50436 Mtetra
.595 .404 .594 r
.72148 .50436 .72727 .55924 .73319 .55673 .72725 .50068 Mtetra
.587 .399 .593 r
.72725 .50068 .73319 .55673 .73917 .55477 .73312 .49839 Mtetra
.58 .393 .593 r
.73312 .49839 .73917 .55477 .74519 .55338 .73909 .49748 Mtetra
.573 .388 .593 r
.73909 .49748 .74519 .55338 .75127 .55255 .74516 .49794 Mtetra
.565 .384 .594 r
.74516 .49794 .75127 .55255 .75739 .55226 .75135 .49976 Mtetra
.558 .379 .595 r
.75135 .49976 .75739 .55226 .76358 .5525 .75765 .50288 Mtetra
.549 .374 .597 r
.75765 .50288 .76358 .5525 .76982 .55323 .76407 .50724 Mtetra
.539 .369 .6 r
.76407 .50724 .76982 .55323 .77611 .55442 .77062 .51275 Mtetra
.527 .364 .604 r
.77062 .51275 .77611 .55442 .78247 .55602 .77728 .51931 Mtetra
.512 .358 .609 r
.77728 .51931 .78247 .55602 .78887 .55799 .78406 .52681 Mtetra
.49 .35 .617 r
.78406 .52681 .78887 .55799 .79533 .56026 .79095 .5351 Mtetra
.457 .339 .63 r
.79095 .5351 .79533 .56026 .80183 .56277 .79794 .54404 Mtetra
.396 .318 .651 r
.79794 .54404 .80183 .56277 .80838 .56546 .80503 .55347 Mtetra
.243 .264 .684 r
.80503 .55347 .80838 .56546 .81497 .56826 .8122 .56322 Mtetra
0 0 .565 r
.8122 .56322 .81497 .56826 .82159 .57108 .81943 .57311 Mtetra
.81 .366 .186 r
.81943 .57311 .82159 .57108 .82824 .57386 .82673 .58294 Mtetra
.728 .382 .395 r
.82673 .58294 .82824 .57386 .83491 .57653 .83405 .59252 Mtetra
.677 .376 .457 r
.83405 .59252 .83491 .57653 .8416 .57901 .8414 .60168 Mtetra
.648 .37 .485 r
.8414 .60168 .8416 .57901 .84829 .58123 .84874 .61021 Mtetra
.628 .365 .5 r
.84874 .61021 .84829 .58123 .85497 .58312 .85606 .61794 Mtetra
.613 .36 .51 r
.85606 .61794 .85497 .58312 .86165 .58463 .86333 .6247 Mtetra
.601 .355 .516 r
.86333 .6247 .86165 .58463 .86831 .58569 .87054 .63034 Mtetra
.591 .35 .52 r
.87054 .63034 .86831 .58569 .87494 .58625 .87767 .63471 Mtetra
.583 .346 .523 r
.87767 .63471 .87494 .58625 .88154 .58629 .88468 .63771 Mtetra
.575 .341 .525 r
.88468 .63771 .88154 .58629 .88811 .58575 .89158 .63923 Mtetra
.567 .336 .526 r
.89158 .63923 .88811 .58575 .89462 .58463 .89834 .63923 Mtetra
.559 .331 .526 r
.89834 .63923 .89462 .58463 .90109 .58291 .90495 .63765 Mtetra
.551 .325 .526 r
.90495 .63765 .90109 .58291 .90751 .58058 .9114 .6345 Mtetra
.542 .319 .525 r
.9114 .6345 .90751 .58058 .91387 .57766 .91768 .6298 Mtetra
.533 .311 .523 r
.91768 .6298 .91387 .57766 .92017 .57416 .9238 .6236 Mtetra
.522 .302 .521 r
.9238 .6236 .92017 .57416 .92642 .57012 .92974 .61598 Mtetra
.509 .29 .517 r
.92974 .61598 .92642 .57012 .93261 .56556 .93552 .60704 Mtetra
.493 .275 .511 r
.93552 .60704 .93261 .56556 .93875 .56053 .94114 .59692 Mtetra
.472 .255 .502 r
.94114 .59692 .93875 .56053 .94484 .55509 .94661 .58576 Mtetra
.442 .226 .489 r
.94661 .58576 .94484 .55509 .95088 .54929 .95196 .57372 Mtetra
.393 .179 .466 r
.95196 .57372 .95088 .54929 .95689 .54321 .95718 .56099 Mtetra
.301 .09 .418 r
.95718 .56099 .95689 .54321 .96286 .53691 .96231 .54774 Mtetra
.07 0 .284 r
.96231 .54774 .96286 .53691 .96882 .53046 .96737 .53418 Mtetra
.688 .758 .264 r
.96737 .53418 .96882 .53046 .97476 .52394 .97238 .52049 Mtetra
.892 .743 .689 r
.38249 .68509 .38572 .68791 .39149 .67526 .38832 .67124 Mtetra
.872 .717 .687 r
.38832 .67124 .39149 .67526 .39723 .66285 .39412 .65767 Mtetra
.852 .693 .684 r
.39412 .65767 .39723 .66285 .40293 .65084 .39987 .64454 Mtetra
.832 .671 .683 r
.39987 .64454 .40293 .65084 .40859 .63939 .40558 .63204 Mtetra
.812 .65 .682 r
.40558 .63204 .40859 .63939 .41421 .62865 .41124 .62034 Mtetra
.792 .631 .681 r
.41124 .62034 .41421 .62865 .41979 .61877 .41685 .60958 Mtetra
.771 .612 .682 r
.41685 .60958 .41979 .61877 .42532 .60986 .42241 .5999 Mtetra
.75 .594 .682 r
.42241 .5999 .42532 .60986 .43081 .60202 .42792 .59142 Mtetra
.728 .575 .683 r
.42792 .59142 .43081 .60202 .43626 .59536 .43339 .58422 Mtetra
.704 .557 .685 r
.43339 .58422 .43626 .59536 .44168 .58994 .43881 .5784 Mtetra
.678 .538 .687 r
.43881 .5784 .44168 .58994 .44707 .58581 .4442 .57401 Mtetra
.649 .518 .69 r
.4442 .57401 .44707 .58581 .45243 .58302 .44956 .57108 Mtetra
.616 .496 .693 r
.44956 .57108 .45243 .58302 .45777 .58158 .45489 .56965 Mtetra
.579 .472 .697 r
.45489 .56965 .45777 .58158 .46309 .58149 .46021 .56971 Mtetra
.535 .445 .7 r
.46021 .56971 .46309 .58149 .46841 .58274 .46551 .57124 Mtetra
.481 .414 .704 r
.46551 .57124 .46841 .58274 .47373 .58528 .47081 .57419 Mtetra
.416 .376 .706 r
.47081 .57419 .47373 .58528 .47906 .58906 .47612 .57852 Mtetra
.332 .328 .705 r
.47612 .57852 .47906 .58906 .4844 .59401 .48144 .58413 Mtetra
.223 .267 .697 r
.48144 .58413 .4844 .59401 .48976 .60003 .48678 .59093 Mtetra
.079 .186 .675 r
.48678 .59093 .48976 .60003 .49515 .60702 .49215 .59881 Mtetra
0 .079 .626 r
.49215 .59881 .49515 .60702 .50057 .61485 .49755 .60762 Mtetra
0 0 .534 r
.49755 .60762 .50057 .61485 .50603 .62339 .503 .61722 Mtetra
0 0 .394 r
.503 .61722 .50603 .62339 .51153 .63248 .50848 .62744 Mtetra
.723 .308 0 r
.50848 .62744 .51153 .63248 .51707 .64196 .51402 .6381 Mtetra
.825 .385 0 r
.51402 .6381 .51707 .64196 .52266 .65166 .5196 .649 Mtetra
.868 .424 .052 r
.5196 .649 .52266 .65166 .5283 .6614 .52524 .65996 Mtetra
.874 .438 .144 r
.52524 .65996 .5283 .6614 .53399 .67099 .53093 .67077 Mtetra
.862 .437 .21 r
.53093 .67077 .53399 .67099 .53972 .68025 .53667 .68121 Mtetra
.839 .426 .256 r
.53667 .68121 .53972 .68025 .5455 .68899 .54246 .6911 Mtetra
.811 .41 .289 r
.54246 .6911 .5455 .68899 .55132 .69704 .54829 .70021 Mtetra
.78 .388 .311 r
.54829 .70021 .55132 .69704 .55717 .70422 .55417 .70837 Mtetra
.746 .362 .326 r
.55417 .70837 .55717 .70422 .56306 .71038 .56007 .71541 Mtetra
.708 .332 .333 r
.56007 .71541 .56306 .71038 .56897 .71538 .56601 .72115 Mtetra
.667 .296 .334 r
.56601 .72115 .56897 .71538 .57489 .7191 .57196 .72546 Mtetra
.619 .254 .328 r
.57196 .72546 .57489 .7191 .58082 .72143 .57792 .72824 Mtetra
.563 .203 .315 r
.57792 .72824 .58082 .72143 .58675 .7223 .58388 .72939 Mtetra
.495 .14 .293 r
.58388 .72939 .58675 .7223 .59268 .72166 .58983 .72886 Mtetra
.409 .06 .259 r
.58983 .72886 .59268 .72166 .59859 .7195 .59576 .72663 Mtetra
.299 0 .207 r
.59576 .72663 .59859 .7195 .60447 .71582 .60167 .72271 Mtetra
.153 0 .131 r
.60167 .72271 .60447 .71582 .61033 .71065 .60754 .71714 Mtetra
0 0 .022 r
.60754 .71714 .61033 .71065 .61614 .70406 .61337 .70999 Mtetra
0 0 0 r
.61337 .70999 .61614 .70406 .62192 .69614 .61916 .70135 Mtetra
.61916 .70135 .62192 .69614 .62766 .68701 .6249 .69137 Mtetra
.772 .876 .451 r
.6249 .69137 .62766 .68701 .63334 .67679 .63058 .68018 Mtetra
.908 .932 .56 r
.63058 .68018 .63334 .67679 .63898 .66563 .63622 .66796 Mtetra
.968 .93 .621 r
.63622 .66796 .63898 .66563 .64458 .65371 .6418 .6549 Mtetra
.982 .9 .652 r
.6418 .6549 .64458 .65371 .65012 .6412 .64733 .64118 Mtetra
.973 .861 .667 r
.64733 .64118 .65012 .6412 .65563 .62828 .65282 .62703 Mtetra
.955 .822 .673 r
.65282 .62703 .65563 .62828 .66111 .61514 .65826 .61264 Mtetra
.932 .786 .676 r
.65826 .61264 .66111 .61514 .66655 .60196 .66368 .59822 Mtetra
.908 .753 .677 r
.66368 .59822 .66655 .60196 .67197 .58894 .66906 .58399 Mtetra
.884 .723 .677 r
.66906 .58399 .67197 .58894 .67739 .57625 .67444 .57012 Mtetra
.86 .696 .677 r
.67444 .57012 .67739 .57625 .6828 .56406 .67981 .55682 Mtetra
.836 .671 .677 r
.67981 .55682 .6828 .56406 .68821 .55253 .68518 .54426 Mtetra
.813 .647 .677 r
.68518 .54426 .68821 .55253 .69365 .54181 .69058 .53259 Mtetra
.789 .626 .678 r
.69058 .53259 .69365 .54181 .69911 .53202 .696 .52196 Mtetra
.766 .605 .679 r
.696 .52196 .69911 .53202 .70461 .5233 .70147 .51251 Mtetra
.742 .585 .681 r
.70147 .51251 .70461 .5233 .71017 .51572 .70699 .50433 Mtetra
.716 .565 .683 r
.70699 .50433 .71017 .51572 .71579 .50939 .71258 .49752 Mtetra
.69 .546 .685 r
.71258 .49752 .71579 .50939 .72148 .50436 .71825 .49214 Mtetra
.662 .527 .688 r
.71825 .49214 .72148 .50436 .72725 .50068 .72401 .48826 Mtetra
.632 .507 .691 r
.72401 .48826 .72725 .50068 .73312 .49839 .72986 .4859 Mtetra
.6 .486 .695 r
.72986 .4859 .73312 .49839 .73909 .49748 .73582 .48507 Mtetra
.563 .464 .699 r
.73582 .48507 .73909 .49748 .74516 .49794 .7419 .48575 Mtetra
.522 .44 .704 r
.7419 .48575 .74516 .49794 .75135 .49976 .7481 .48793 Mtetra
.475 .413 .708 r
.7481 .48793 .75135 .49976 .75765 .50288 .75443 .49154 Mtetra
.419 .383 .712 r
.75443 .49154 .75765 .50288 .76407 .50724 .76089 .49651 Mtetra
.352 .348 .715 r
.76089 .49651 .76407 .50724 .77062 .51275 .76747 .50276 Mtetra
.269 .305 .715 r
.76747 .50276 .77062 .51275 .77728 .51931 .77419 .51018 Mtetra
.167 .253 .709 r
.77419 .51018 .77728 .51931 .78406 .52681 .78104 .51863 Mtetra
.038 .187 .691 r
.78104 .51863 .78406 .52681 .79095 .5351 .788 .52797 Mtetra
0 .104 .652 r
.788 .52797 .79095 .5351 .79794 .54404 .79508 .53803 Mtetra
0 .004 .581 r
.79508 .53803 .79794 .54404 .80503 .55347 .80226 .54865 Mtetra
0 0 .47 r
.80226 .54865 .80503 .55347 .8122 .56322 .80953 .55962 Mtetra
.649 .202 0 r
.80953 .55962 .8122 .56322 .81943 .57311 .81688 .57076 Mtetra
.754 .275 0 r
.81688 .57076 .81943 .57311 .82673 .58294 .82429 .58184 Mtetra
.805 .319 0 r
.82429 .58184 .82673 .58294 .83405 .59252 .83173 .59267 Mtetra
.818 .339 .047 r
.83173 .59267 .83405 .59252 .8414 .60168 .8392 .60302 Mtetra
.808 .343 .125 r
.8392 .60302 .8414 .60168 .84874 .61021 .84666 .6127 Mtetra
.784 .335 .182 r
.84666 .6127 .84874 .61021 .85606 .61794 .85409 .62149 Mtetra
.752 .319 .224 r
.85409 .62149 .85606 .61794 .86333 .6247 .86148 .6292 Mtetra
.715 .298 .254 r
.86148 .6292 .86333 .6247 .87054 .63034 .86879 .63567 Mtetra
.674 .271 .274 r
.86879 .63567 .87054 .63034 .87767 .63471 .87601 .64074 Mtetra
.628 .238 .285 r
.87601 .64074 .87767 .63471 .88468 .63771 .88311 .64427 Mtetra
.578 .2 .29 r
.88311 .64427 .88468 .63771 .89158 .63923 .89008 .64618 Mtetra
.52 .155 .287 r
.89008 .64618 .89158 .63923 .89834 .63923 .89689 .64637 Mtetra
.453 .1 .275 r
.89689 .64637 .89834 .63923 .90495 .63765 .90353 .64482 Mtetra
.373 .033 .254 r
.90353 .64482 .90495 .63765 .9114 .6345 .91 .64151 Mtetra
.275 0 .22 r
.91 .64151 .9114 .6345 .91768 .6298 .91628 .63647 Mtetra
.153 0 .17 r
.91628 .63647 .91768 .6298 .9238 .6236 .92236 .62977 Mtetra
0 0 .097 r
.92236 .62977 .9238 .6236 .92974 .61598 .92826 .62148 Mtetra
0 0 0 r
.92826 .62148 .92974 .61598 .93552 .60704 .93398 .61174 Mtetra
.93398 .61174 .93552 .60704 .94114 .59692 .93952 .60067 Mtetra
.93952 .60067 .94114 .59692 .94661 .58576 .9449 .58846 Mtetra
.819 .861 .411 r
.9449 .58846 .94661 .58576 .95196 .57372 .95013 .57528 Mtetra
.931 .906 .512 r
.95013 .57528 .95196 .57372 .95718 .56099 .95523 .56134 Mtetra
.981 .904 .578 r
.95523 .56134 .95718 .56099 .96231 .54774 .96022 .54684 Mtetra
.99 .876 .617 r
.96022 .54684 .96231 .54774 .96737 .53418 .96514 .53199 Mtetra
.977 .839 .639 r
.96514 .53199 .96737 .53418 .97238 .52049 .97 .51702 Mtetra
.855 .76 .756 r
.37924 .68226 .38249 .68509 .38832 .67124 .38487 .67415 Mtetra
.872 .983 .697 r
.38487 .67415 .38832 .67124 .39412 .65767 .39048 .66616 Mtetra
0 0 .074 r
.39048 .66616 .39412 .65767 .39987 .64454 .39607 .65838 Mtetra
.293 .03 .333 r
.39607 .65838 .39987 .64454 .40558 .63204 .40164 .65093 Mtetra
.399 .15 .416 r
.40164 .65093 .40558 .63204 .41124 .62034 .40719 .64389 Mtetra
.451 .209 .455 r
.40719 .64389 .41124 .62034 .41685 .60958 .41272 .63735 Mtetra
.482 .244 .477 r
.41272 .63735 .41685 .60958 .42241 .5999 .41823 .63138 Mtetra
.502 .267 .49 r
.41823 .63138 .42241 .5999 .42792 .59142 .42371 .62604 Mtetra
.517 .283 .5 r
.42371 .62604 .42792 .59142 .43339 .58422 .42918 .62141 Mtetra
.528 .296 .506 r
.42918 .62141 .43339 .58422 .43881 .5784 .43462 .61751 Mtetra
.538 .305 .511 r
.43462 .61751 .43881 .5784 .4442 .57401 .44005 .6144 Mtetra
.546 .313 .514 r
.44005 .6144 .4442 .57401 .44956 .57108 .44547 .61208 Mtetra
.553 .32 .516 r
.44547 .61208 .44956 .57108 .45489 .56965 .45088 .61058 Mtetra
.559 .325 .517 r
.45088 .61058 .45489 .56965 .46021 .56971 .45628 .60989 Mtetra
.565 .33 .518 r
.45628 .60989 .46021 .56971 .46551 .57124 .46169 .61001 Mtetra
.571 .334 .517 r
.46169 .61001 .46551 .57124 .47081 .57419 .46709 .6109 Mtetra
.577 .337 .516 r
.46709 .6109 .47081 .57419 .47612 .57852 .47251 .61253 Mtetra
.584 .34 .513 r
.47251 .61253 .47612 .57852 .48144 .58413 .47793 .61486 Mtetra
.591 .343 .509 r
.47793 .61486 .48144 .58413 .48678 .59093 .48337 .61782 Mtetra
.599 .345 .503 r
.48337 .61782 .48678 .59093 .49215 .59881 .48883 .62135 Mtetra
.609 .346 .494 r
.48883 .62135 .49215 .59881 .49755 .60762 .49432 .62537 Mtetra
.622 .346 .478 r
.49432 .62537 .49755 .60762 .503 .61722 .49983 .6298 Mtetra
.642 .343 .45 r
.49983 .6298 .503 .61722 .50848 .62744 .50537 .63454 Mtetra
.676 .332 .385 r
.50537 .63454 .50848 .62744 .51402 .6381 .51094 .6395 Mtetra
.732 .27 .154 r
.51094 .6395 .51402 .6381 .5196 .649 .51654 .64456 Mtetra
0 .22 .742 r
.51654 .64456 .5196 .649 .52524 .65996 .52217 .64963 Mtetra
.369 .362 .72 r
.52217 .64963 .52524 .65996 .53093 .67077 .52784 .65459 Mtetra
.467 .373 .665 r
.52784 .65459 .53093 .67077 .53667 .68121 .53355 .65934 Mtetra
.506 .376 .638 r
.53355 .65934 .53667 .68121 .54246 .6911 .53928 .66377 Mtetra
.527 .379 .623 r
.53928 .66377 .54246 .6911 .54829 .70021 .54504 .66777 Mtetra
.54 .381 .614 r
.54504 .66777 .54829 .70021 .55417 .70837 .55083 .67127 Mtetra
.55 .383 .607 r
.55083 .67127 .55417 .70837 .56007 .71541 .55664 .67415 Mtetra
.558 .385 .603 r
.55664 .67415 .56007 .71541 .56601 .72115 .56248 .67636 Mtetra
.565 .388 .6 r
.56248 .67636 .56601 .72115 .57196 .72546 .56833 .67781 Mtetra
.571 .39 .598 r
.56833 .67781 .57196 .72546 .57792 .72824 .57418 .67846 Mtetra
.576 .393 .597 r
.57418 .67846 .57792 .72824 .58388 .72939 .58005 .67826 Mtetra
.581 .396 .596 r
.58005 .67826 .58388 .72939 .58983 .72886 .58592 .67718 Mtetra
.586 .4 .596 r
.58592 .67718 .58983 .72886 .59576 .72663 .59178 .67522 Mtetra
.591 .404 .596 r
.59178 .67522 .59576 .72663 .60167 .72271 .59764 .67239 Mtetra
.597 .408 .597 r
.59764 .67239 .60167 .72271 .60754 .71714 .60349 .66869 Mtetra
.602 .414 .599 r
.60349 .66869 .60754 .71714 .61337 .70999 .60932 .66417 Mtetra
.609 .42 .601 r
.60932 .66417 .61337 .70999 .61916 .70135 .61514 .65887 Mtetra
.616 .427 .604 r
.61514 .65887 .61916 .70135 .6249 .69137 .62093 .65285 Mtetra
.624 .436 .608 r
.62093 .65285 .6249 .69137 .63058 .68018 .62671 .64619 Mtetra
.634 .448 .613 r
.62671 .64619 .63058 .68018 .63622 .66796 .63246 .63898 Mtetra
.647 .463 .62 r
.63246 .63898 .63622 .66796 .6418 .6549 .63819 .63131 Mtetra
.665 .484 .631 r
.63819 .63131 .6418 .6549 .64733 .64118 .6439 .62327 Mtetra
.691 .517 .647 r
.6439 .62327 .64733 .64118 .65282 .62703 .64959 .61498 Mtetra
.732 .572 .674 r
.64959 .61498 .65282 .62703 .65826 .61264 .65527 .60653 Mtetra
.81 .682 .723 r
.65527 .60653 .65826 .61264 .66368 .59822 .66093 .59805 Mtetra
.935 .931 .775 r
.66093 .59805 .66368 .59822 .66906 .58399 .66659 .58964 Mtetra
0 0 0 r
.66659 .58964 .66906 .58399 .67444 .57012 .67224 .5814 Mtetra
.248 0 .305 r
.67224 .5814 .67444 .57012 .67981 .55682 .67789 .57345 Mtetra
.384 .136 .409 r
.67789 .57345 .67981 .55682 .68518 .54426 .68355 .56587 Mtetra
.444 .203 .453 r
.68355 .56587 .68518 .54426 .69058 .53259 .68923 .55876 Mtetra
.477 .241 .476 r
.68923 .55876 .69058 .53259 .696 .52196 .69493 .5522 Mtetra
.499 .265 .49 r
.69493 .5522 .696 .52196 .70147 .51251 .70065 .54626 Mtetra
.514 .282 .5 r
.70065 .54626 .70147 .51251 .70699 .50433 .70642 .54101 Mtetra
.526 .294 .506 r
.70642 .54101 .70699 .50433 .71258 .49752 .71222 .5365 Mtetra
.535 .303 .51 r
.71222 .5365 .71258 .49752 .71825 .49214 .71807 .53277 Mtetra
.543 .311 .513 r
.71807 .53277 .71825 .49214 .72401 .48826 .72397 .52985 Mtetra
.55 .317 .515 r
.72397 .52985 .72401 .48826 .72986 .4859 .72993 .52776 Mtetra
.556 .322 .516 r
.72993 .52776 .72986 .4859 .73582 .48507 .73596 .52651 Mtetra
.562 .326 .516 r
.73596 .52651 .73582 .48507 .7419 .48575 .74206 .52609 Mtetra
.567 .33 .516 r
.74206 .52609 .7419 .48575 .7481 .48793 .74822 .52648 Mtetra
.572 .332 .514 r
.74822 .52648 .7481 .48793 .75443 .49154 .75447 .52765 Mtetra
.578 .335 .511 r
.75447 .52765 .75443 .49154 .76089 .49651 .76078 .52956 Mtetra
.584 .336 .507 r
.76078 .52956 .76089 .49651 .76747 .50276 .76718 .53215 Mtetra
.591 .337 .501 r
.76718 .53215 .76747 .50276 .77419 .51018 .77365 .53537 Mtetra
.599 .337 .491 r
.77365 .53537 .77419 .51018 .78104 .51863 .78019 .53912 Mtetra
.609 .335 .476 r
.78019 .53912 .78104 .51863 .788 .52797 .7868 .54334 Mtetra
.624 .33 .45 r
.7868 .54334 .788 .52797 .79508 .53803 .79348 .54794 Mtetra
.648 .316 .396 r
.79348 .54794 .79508 .53803 .80226 .54865 .80022 .5528 Mtetra
.687 .265 .239 r
.80022 .5528 .80226 .54865 .80953 .55962 .80701 .55783 Mtetra
.438 0 0 r
.80701 .55783 .80953 .55962 .81688 .57076 .81385 .56292 Mtetra
.323 .387 .773 r
.81385 .56292 .81688 .57076 .82429 .58184 .82072 .56795 Mtetra
.46 .391 .692 r
.82072 .56795 .82429 .58184 .83173 .59267 .82761 .57283 Mtetra
.504 .388 .654 r
.82761 .57283 .83173 .59267 .8392 .60302 .83452 .57743 Mtetra
.526 .387 .634 r
.83452 .57743 .8392 .60302 .84666 .6127 .84144 .58164 Mtetra
.54 .386 .621 r
.84144 .58164 .84666 .6127 .85409 .62149 .84835 .58538 Mtetra
.55 .387 .613 r
.84835 .58538 .85409 .62149 .86148 .6292 .85523 .58854 Mtetra
.558 .388 .607 r
.85523 .58854 .86148 .6292 .86879 .63567 .86209 .59103 Mtetra
.564 .389 .603 r
.86209 .59103 .86879 .63567 .87601 .64074 .8689 .59279 Mtetra
.569 .391 .6 r
.8689 .59279 .87601 .64074 .88311 .64427 .87565 .59374 Mtetra
.574 .393 .598 r
.87565 .59374 .88311 .64427 .89008 .64618 .88235 .59384 Mtetra
.579 .395 .597 r
.88235 .59384 .89008 .64618 .89689 .64637 .88897 .59305 Mtetra
.584 .398 .596 r
.88897 .59305 .89689 .64637 .90353 .64482 .89551 .59136 Mtetra
.588 .401 .596 r
.89551 .59136 .90353 .64482 .91 .64151 .90196 .58875 Mtetra
.593 .405 .596 r
.90196 .58875 .91 .64151 .91628 .63647 .90833 .58525 Mtetra
.598 .409 .597 r
.90833 .58525 .91628 .63647 .92236 .62977 .91461 .58087 Mtetra
.604 .414 .598 r
.91461 .58087 .92236 .62977 .92826 .62148 .92079 .57567 Mtetra
.61 .421 .6 r
.92079 .57567 .92826 .62148 .93398 .61174 .92689 .5697 Mtetra
.618 .428 .603 r
.92689 .5697 .93398 .61174 .93952 .60067 .9329 .56303 Mtetra
.627 .438 .607 r
.9329 .56303 .93952 .60067 .9449 .58846 .93883 .55574 Mtetra
.638 .451 .613 r
.93883 .55574 .9449 .58846 .95013 .57528 .94468 .54793 Mtetra
.653 .469 .622 r
.94468 .54793 .95013 .57528 .95523 .56134 .95048 .5397 Mtetra
.675 .495 .634 r
.95048 .5397 .95523 .56134 .96022 .54684 .95622 .53115 Mtetra
.709 .538 .655 r
.95622 .53115 .96022 .54684 .96514 .53199 .96193 .52239 Mtetra
.77 .62 .693 r
.96193 .52239 .96514 .53199 .97 .51702 .9676 .51353 Mtetra
.698 .76 .9 r
.37599 .67942 .37924 .68226 .38487 .67415 .38138 .67724 Mtetra
.112 0 0 r
.38138 .67724 .38487 .67415 .39048 .66616 .38678 .67507 Mtetra
.44 .116 .32 r
.38678 .67507 .39048 .66616 .39607 .65838 .39219 .67292 Mtetra
.497 .218 .42 r
.39219 .67292 .39607 .65838 .40164 .65093 .39761 .67079 Mtetra
.52 .259 .46 r
.39761 .67079 .40164 .65093 .40719 .64389 .40303 .6687 Mtetra
.531 .281 .481 r
.40303 .6687 .40719 .64389 .41272 .63735 .40847 .66665 Mtetra
.538 .295 .494 r
.40847 .66665 .41272 .63735 .41823 .63138 .41391 .66466 Mtetra
.543 .304 .503 r
.41391 .66466 .41823 .63138 .42371 .62604 .41936 .66272 Mtetra
.546 .31 .508 r
.41936 .66272 .42371 .62604 .42918 .62141 .42481 .66085 Mtetra
.549 .314 .512 r
.42481 .66085 .42918 .62141 .43462 .61751 .43028 .65905 Mtetra
.551 .317 .515 r
.43028 .65905 .43462 .61751 .44005 .6144 .43575 .65732 Mtetra
.552 .319 .516 r
.43575 .65732 .44005 .6144 .44547 .61208 .44123 .65567 Mtetra
.553 .321 .517 r
.44123 .65567 .44547 .61208 .45088 .61058 .44672 .6541 Mtetra
.44672 .6541 .45088 .61058 .45628 .60989 .45222 .6526 Mtetra
.554 .321 .516 r
.45222 .6526 .45628 .60989 .46169 .61001 .45773 .65118 Mtetra
.554 .32 .515 r
.45773 .65118 .46169 .61001 .46709 .6109 .46325 .64984 Mtetra
.553 .318 .512 r
.46325 .64984 .46709 .6109 .47251 .61253 .46878 .64856 Mtetra
.552 .314 .508 r
.46878 .64856 .47251 .61253 .47793 .61486 .47432 .64735 Mtetra
.551 .309 .503 r
.47432 .64735 .47793 .61486 .48337 .61782 .47987 .6462 Mtetra
.548 .302 .494 r
.47987 .6462 .48337 .61782 .48883 .62135 .48544 .6451 Mtetra
.544 .29 .481 r
.48544 .6451 .48883 .62135 .49432 .62537 .49102 .64404 Mtetra
.537 .271 .459 r
.49102 .64404 .49432 .62537 .49983 .6298 .49661 .64302 Mtetra
.522 .233 .416 r
.49661 .64302 .49983 .6298 .50537 .63454 .50221 .64202 Mtetra
.478 .132 .302 r
.50221 .64202 .50537 .63454 .51094 .6395 .50783 .64104 Mtetra
.114 0 0 r
.50783 .64104 .51094 .6395 .51654 .64456 .51346 .64006 Mtetra
.619 .654 .863 r
.51346 .64006 .51654 .64456 .52217 .64963 .51911 .63908 Mtetra
.608 .509 .716 r
.51911 .63908 .52217 .64963 .52784 .65459 .52477 .63808 Mtetra
.598 .459 .664 r
.52477 .63808 .52784 .65459 .53355 .65934 .53044 .63706 Mtetra
.592 .436 .638 r
.53044 .63706 .53355 .65934 .53928 .66377 .53613 .636 Mtetra
.589 .422 .624 r
.53613 .636 .53928 .66377 .54504 .66777 .54183 .6349 Mtetra
.587 .414 .614 r
.54183 .6349 .54504 .66777 .55083 .67127 .54754 .63374 Mtetra
.585 .408 .608 r
.54754 .63374 .55083 .67127 .55664 .67415 .55327 .63253 Mtetra
.584 .404 .603 r
.55327 .63253 .55664 .67415 .56248 .67636 .55901 .63124 Mtetra
.584 .401 .6 r
.55901 .63124 .56248 .67636 .56833 .67781 .56476 .62988 Mtetra
.584 .399 .598 r
.56476 .62988 .56833 .67781 .57418 .67846 .57052 .62844 Mtetra
.584 .398 .596 r
.57052 .62844 .57418 .67846 .58005 .67826 .57629 .62692 Mtetra
.584 .398 .595 r
.57629 .62692 .58005 .67826 .58592 .67718 .58208 .62532 Mtetra
.58208 .62532 .58592 .67718 .59178 .67522 .58787 .62362 Mtetra
.585 .398 .595 r
.58787 .62362 .59178 .67522 .59764 .67239 .59368 .62185 Mtetra
.585 .399 .596 r
.59368 .62185 .59764 .67239 .60349 .66869 .5995 .61998 Mtetra
.586 .401 .597 r
.5995 .61998 .60349 .66869 .60932 .66417 .60532 .61804 Mtetra
.588 .404 .599 r
.60532 .61804 .60932 .66417 .61514 .65887 .61116 .61602 Mtetra
.589 .407 .602 r
.61116 .61602 .61514 .65887 .62093 .65285 .617 .61393 Mtetra
.592 .412 .607 r
.617 .61393 .62093 .65285 .62671 .64619 .62286 .61178 Mtetra
.595 .418 .612 r
.62286 .61178 .62671 .64619 .63246 .63898 .62872 .60957 Mtetra
.599 .427 .621 r
.62872 .60957 .63246 .63898 .63819 .63131 .63459 .60731 Mtetra
.605 .442 .634 r
.63459 .60731 .63819 .63131 .6439 .62327 .64048 .605 Mtetra
.615 .465 .655 r
.64048 .605 .6439 .62327 .64959 .61498 .64637 .60267 Mtetra
.633 .51 .695 r
.64637 .60267 .64959 .61498 .65527 .60653 .65227 .60032 Mtetra
.67 .622 .792 r
.65227 .60032 .65527 .60653 .66093 .59805 .65818 .59797 Mtetra
.534 .919 .921 r
.65818 .59797 .66093 .59805 .66659 .58964 .6641 .59561 Mtetra
.367 0 .198 r
.6641 .59561 .66659 .58964 .67224 .5814 .67003 .59326 Mtetra
.479 .184 .386 r
.67003 .59326 .67224 .5814 .67789 .57345 .67597 .59094 Mtetra
.512 .244 .445 r
.67597 .59094 .67789 .57345 .68355 .56587 .68193 .58864 Mtetra
.527 .273 .473 r
.68193 .58864 .68355 .56587 .68923 .55876 .6879 .58639 Mtetra
.536 .29 .489 r
.6879 .58639 .68923 .55876 .69493 .5522 .69388 .58419 Mtetra
.541 .3 .499 r
.69388 .58419 .69493 .5522 .70065 .54626 .69988 .58204 Mtetra
.545 .308 .506 r
.69988 .58204 .70065 .54626 .70642 .54101 .70589 .57996 Mtetra
.548 .313 .511 r
.70589 .57996 .70642 .54101 .71222 .5365 .71191 .57795 Mtetra
.55 .316 .514 r
.71191 .57795 .71222 .5365 .71807 .53277 .71796 .57601 Mtetra
.551 .319 .516 r
.71796 .57601 .71807 .53277 .72397 .52985 .72401 .57414 Mtetra
.552 .32 .517 r
.72401 .57414 .72397 .52985 .72993 .52776 .73009 .57236 Mtetra
.553 .321 .517 r
.73009 .57236 .72993 .52776 .73596 .52651 .73619 .57065 Mtetra
.73619 .57065 .73596 .52651 .74206 .52609 .7423 .56903 Mtetra
.553 .32 .516 r
.7423 .56903 .74206 .52609 .74822 .52648 .74843 .56748 Mtetra
.553 .318 .513 r
.74843 .56748 .74822 .52648 .75447 .52765 .75458 .566 Mtetra
.553 .316 .51 r
.75458 .566 .75447 .52765 .76078 .52956 .76076 .56459 Mtetra
.551 .312 .505 r
.76076 .56459 .76078 .52956 .76718 .53215 .76695 .56325 Mtetra
.549 .305 .498 r
.76695 .56325 .76718 .53215 .77365 .53537 .77316 .56196 Mtetra
.546 .296 .488 r
.77316 .56196 .77365 .53537 .78019 .53912 .77938 .56072 Mtetra
.54 .281 .471 r
.77938 .56072 .78019 .53912 .7868 .54334 .78563 .55952 Mtetra
.53 .253 .44 r
.78563 .55952 .7868 .54334 .79348 .54794 .7919 .55835 Mtetra
.504 .193 .372 r
.7919 .55835 .79348 .54794 .80022 .5528 .79818 .55721 Mtetra
.395 0 .123 r
.79818 .55721 .80022 .5528 .80701 .55783 .80448 .55607 Mtetra
.54 .826 .998 r
.80448 .55607 .80701 .55783 .81385 .56292 .8108 .55493 Mtetra
.617 .559 .767 r
.8108 .55493 .81385 .56292 .82072 .56795 .81713 .55378 Mtetra
.603 .48 .685 r
.81713 .55378 .82072 .56795 .82761 .57283 .82348 .55261 Mtetra
.595 .447 .65 r
.82348 .55261 .82761 .57283 .83452 .57743 .82984 .55141 Mtetra
.591 .429 .63 r
.82984 .55141 .83452 .57743 .84144 .58164 .83621 .55016 Mtetra
.588 .418 .619 r
.83621 .55016 .84144 .58164 .84835 .58538 .84259 .54887 Mtetra
.586 .411 .611 r
.84259 .54887 .84835 .58538 .85523 .58854 .84899 .54751 Mtetra
.585 .406 .605 r
.84899 .54751 .85523 .58854 .86209 .59103 .85539 .54609 Mtetra
.584 .403 .602 r
.85539 .54609 .86209 .59103 .8689 .59279 .86181 .54459 Mtetra
.584 .4 .599 r
.86181 .54459 .8689 .59279 .87565 .59374 .86823 .54302 Mtetra
.584 .399 .597 r
.86823 .54302 .87565 .59374 .88235 .59384 .87466 .54136 Mtetra
.584 .398 .596 r
.87466 .54136 .88235 .59384 .88897 .59305 .88109 .53962 Mtetra
.584 .398 .595 r
.88109 .53962 .88897 .59305 .89551 .59136 .88753 .53778 Mtetra
.88753 .53778 .89551 .59136 .90196 .58875 .89397 .53586 Mtetra
.585 .399 .595 r
.89397 .53586 .90196 .58875 .90833 .58525 .90042 .53385 Mtetra
.586 .4 .597 r
.90042 .53385 .90833 .58525 .91461 .58087 .90687 .53175 Mtetra
.587 .402 .598 r
.90687 .53175 .91461 .58087 .92079 .57567 .91333 .52957 Mtetra
.588 .405 .601 r
.91333 .52957 .92079 .57567 .92689 .5697 .91979 .52732 Mtetra
.59 .409 .604 r
.91979 .52732 .92689 .5697 .9329 .56303 .92626 .52499 Mtetra
.593 .414 .609 r
.92626 .52499 .9329 .56303 .93883 .55574 .93273 .52261 Mtetra
.596 .422 .616 r
.93273 .52261 .93883 .55574 .94468 .54793 .93921 .52016 Mtetra
.601 .433 .626 r
.93921 .52016 .94468 .54793 .95048 .5397 .94569 .51768 Mtetra
.609 .451 .642 r
.94569 .51768 .95048 .5397 .95622 .53115 .95218 .51515 Mtetra
.622 .483 .671 r
.95218 .51515 .95622 .53115 .96193 .52239 .95869 .5126 Mtetra
.647 .55 .731 r
.95869 .5126 .96193 .52239 .9676 .51353 .9652 .51003 Mtetra
.742 .767 .872 r
.37272 .67657 .37599 .67942 .38138 .67724 .37816 .67351 Mtetra
.728 .718 .84 r
.37816 .67351 .38138 .67724 .38678 .67507 .3836 .67047 Mtetra
.714 .678 .813 r
.3836 .67047 .38678 .67507 .39219 .67292 .38905 .66747 Mtetra
.701 .645 .791 r
.38905 .66747 .39219 .67292 .39761 .67079 .3945 .66454 Mtetra
.688 .619 .773 r
.3945 .66454 .39761 .67079 .40303 .6687 .39995 .6617 Mtetra
.677 .598 .759 r
.39995 .6617 .40303 .6687 .40847 .66665 .40541 .65897 Mtetra
.668 .58 .747 r
.40541 .65897 .40847 .66665 .41391 .66466 .41087 .65637 Mtetra
.659 .565 .738 r
.41087 .65637 .41391 .66466 .41936 .66272 .41633 .65392 Mtetra
.651 .553 .731 r
.41633 .65392 .41936 .66272 .42481 .66085 .4218 .65162 Mtetra
.644 .544 .726 r
.4218 .65162 .42481 .66085 .43028 .65905 .42727 .6495 Mtetra
.637 .536 .723 r
.42727 .6495 .43028 .65905 .43575 .65732 .43274 .64756 Mtetra
.631 .53 .721 r
.43274 .64756 .43575 .65732 .44123 .65567 .43822 .6458 Mtetra
.626 .525 .72 r
.43822 .6458 .44123 .65567 .44672 .6541 .44371 .64423 Mtetra
.621 .522 .721 r
.44371 .64423 .44672 .6541 .45222 .6526 .4492 .64285 Mtetra
.616 .521 .724 r
.4492 .64285 .45222 .6526 .45773 .65118 .4547 .64165 Mtetra
.611 .521 .728 r
.4547 .64165 .45773 .65118 .46325 .64984 .46021 .64064 Mtetra
.606 .523 .735 r
.46021 .64064 .46325 .64984 .46878 .64856 .46573 .63979 Mtetra
.602 .527 .743 r
.46573 .63979 .46878 .64856 .47432 .64735 .47127 .63911 Mtetra
.598 .534 .754 r
.47127 .63911 .47432 .64735 .47987 .6462 .47681 .63857 Mtetra
.593 .543 .768 r
.47681 .63857 .47987 .6462 .48544 .6451 .48237 .63815 Mtetra
.588 .556 .786 r
.48237 .63815 .48544 .6451 .49102 .64404 .48794 .63785 Mtetra
.581 .574 .81 r
.48794 .63785 .49102 .64404 .49661 .64302 .49352 .63763 Mtetra
.573 .597 .839 r
.49352 .63763 .49661 .64302 .50221 .64202 .49912 .63748 Mtetra
.561 .628 .875 r
.49912 .63748 .50221 .64202 .50783 .64104 .50474 .63737 Mtetra
.54 .667 .919 r
.50474 .63737 .50783 .64104 .51346 .64006 .51037 .63728 Mtetra
.502 .713 .966 r
.51037 .63728 .51346 .64006 .51911 .63908 .51602 .63719 Mtetra
.43 .754 .995 r
.51602 .63719 .51911 .63908 .52477 .63808 .52169 .63706 Mtetra
.299 .753 .956 r
.52169 .63706 .52477 .63808 .53044 .63706 .52738 .63688 Mtetra
.117 .667 .801 r
.52738 .63688 .53044 .63706 .53613 .636 .53308 .63661 Mtetra
.059 0 0 r
.53308 .63661 .53613 .636 .54183 .6349 .53879 .63625 Mtetra
.183 0 0 r
.53879 .63625 .54183 .6349 .54754 .63374 .54452 .63576 Mtetra
.258 0 0 r
.54452 .63576 .54754 .63374 .55327 .63253 .55027 .63514 Mtetra
.3 0 0 r
.55027 .63514 .55327 .63253 .55901 .63124 .55603 .63435 Mtetra
.323 0 0 r
.55603 .63435 .55901 .63124 .56476 .62988 .5618 .63339 Mtetra
.332 0 .012 r
.5618 .63339 .56476 .62988 .57052 .62844 .56759 .63224 Mtetra
.332 0 .037 r
.56759 .63224 .57052 .62844 .57629 .62692 .57338 .63091 Mtetra
.324 0 .048 r
.57338 .63091 .57629 .62692 .58208 .62532 .57919 .62937 Mtetra
.308 0 .044 r
.57919 .62937 .58208 .62532 .58787 .62362 .58501 .62763 Mtetra
.284 0 .027 r
.58501 .62763 .58787 .62362 .59368 .62185 .59083 .62569 Mtetra
.248 0 0 r
.59083 .62569 .59368 .62185 .5995 .61998 .59666 .62356 Mtetra
.199 0 0 r
.59666 .62356 .5995 .61998 .60532 .61804 .6025 .62124 Mtetra
.128 0 0 r
.6025 .62124 .60532 .61804 .61116 .61602 .60834 .61873 Mtetra
.027 0 0 r
.60834 .61873 .61116 .61602 .617 .61393 .61419 .61607 Mtetra
0 0 0 r
.61419 .61607 .617 .61393 .62286 .61178 .62004 .61325 Mtetra
.62004 .61325 .62286 .61178 .62872 .60957 .6259 .6103 Mtetra
.504 .907 .809 r
.6259 .6103 .62872 .60957 .63459 .60731 .63177 .60724 Mtetra
.656 .962 .926 r
.63177 .60724 .63459 .60731 .64048 .605 .63763 .60409 Mtetra
.731 .935 .955 r
.63763 .60409 .64048 .605 .64637 .60267 .64351 .60088 Mtetra
.752 .871 .934 r
.64351 .60088 .64637 .60267 .65227 .60032 .64939 .59763 Mtetra
.748 .805 .898 r
.64939 .59763 .65227 .60032 .65818 .59797 .65527 .59435 Mtetra
.736 .748 .862 r
.65527 .59435 .65818 .59797 .6641 .59561 .66117 .59109 Mtetra
.721 .701 .831 r
.66117 .59109 .6641 .59561 .67003 .59326 .66707 .58786 Mtetra
.707 .664 .805 r
.66707 .58786 .67003 .59326 .67597 .59094 .67298 .58469 Mtetra
.694 .633 .784 r
.67298 .58469 .67597 .59094 .68193 .58864 .6789 .5816 Mtetra
.682 .609 .767 r
.6789 .5816 .68193 .58864 .6879 .58639 .68484 .57861 Mtetra
.672 .589 .754 r
.68484 .57861 .6879 .58639 .69388 .58419 .69079 .57574 Mtetra
.662 .572 .743 r
.69079 .57574 .69388 .58419 .69988 .58204 .69676 .57302 Mtetra
.654 .559 .735 r
.69676 .57302 .69988 .58204 .70589 .57996 .70274 .57045 Mtetra
.647 .548 .729 r
.70274 .57045 .70589 .57996 .71191 .57795 .70874 .56805 Mtetra
.64 .539 .724 r
.70874 .56805 .71191 .57795 .71796 .57601 .71477 .56583 Mtetra
.634 .532 .722 r
.71477 .56583 .71796 .57601 .72401 .57414 .72082 .5638 Mtetra
.628 .527 .72 r
.72082 .5638 .72401 .57414 .73009 .57236 .72689 .56196 Mtetra
.623 .524 .721 r
.72689 .56196 .73009 .57236 .73619 .57065 .73298 .56032 Mtetra
.619 .522 .722 r
.73298 .56032 .73619 .57065 .7423 .56903 .7391 .55887 Mtetra
.614 .521 .726 r
.7391 .55887 .7423 .56903 .74843 .56748 .74525 .5576 Mtetra
.61 .523 .731 r
.74525 .5576 .74843 .56748 .75458 .566 .75143 .55652 Mtetra
.606 .526 .738 r
.75143 .55652 .75458 .566 .76076 .56459 .75763 .5556 Mtetra
.602 .531 .748 r
.75763 .5556 .76076 .56459 .76695 .56325 .76386 .55484 Mtetra
.598 .539 .76 r
.76386 .55484 .76695 .56325 .77316 .56196 .77012 .55422 Mtetra
.594 .55 .775 r
.77012 .55422 .77316 .56196 .77938 .56072 .7764 .55372 Mtetra
.589 .565 .795 r
.7764 .55372 .77938 .56072 .78563 .55952 .78271 .55333 Mtetra
.583 .585 .82 r
.78271 .55333 .78563 .55952 .7919 .55835 .78905 .55301 Mtetra
.575 .611 .851 r
.78905 .55301 .7919 .55835 .79818 .55721 .79541 .55274 Mtetra
.563 .645 .889 r
.79541 .55274 .79818 .55721 .80448 .55607 .80179 .55251 Mtetra
.541 .687 .934 r
.80179 .55251 .80448 .55607 .8108 .55493 .80819 .55228 Mtetra
.499 .735 .978 r
.80819 .55228 .8108 .55493 .81713 .55378 .81461 .55204 Mtetra
.418 .771 .996 r
.81461 .55204 .81713 .55378 .82348 .55261 .82105 .55175 Mtetra
.279 .755 .934 r
.82105 .55175 .82348 .55261 .82984 .55141 .8275 .55138 Mtetra
.096 .653 .759 r
.8275 .55138 .82984 .55141 .83621 .55016 .83396 .55093 Mtetra
.07 0 0 r
.83396 .55093 .83621 .55016 .84259 .54887 .84043 .55036 Mtetra
.184 0 0 r
.84043 .55036 .84259 .54887 .84899 .54751 .84691 .54965 Mtetra
.254 0 0 r
.84691 .54965 .84899 .54751 .85539 .54609 .85339 .54879 Mtetra
.294 0 0 r
.85339 .54879 .85539 .54609 .86181 .54459 .85987 .54775 Mtetra
.316 0 0 r
.85987 .54775 .86181 .54459 .86823 .54302 .86635 .54654 Mtetra
.325 0 .015 r
.86635 .54654 .86823 .54302 .87466 .54136 .87283 .54512 Mtetra
.325 0 .038 r
.87283 .54512 .87466 .54136 .88109 .53962 .8793 .54351 Mtetra
.316 0 .047 r
.8793 .54351 .88109 .53962 .88753 .53778 .88577 .54168 Mtetra
.3 0 .042 r
.88577 .54168 .88753 .53778 .89397 .53586 .89223 .53965 Mtetra
.275 0 .023 r
.89223 .53965 .89397 .53586 .90042 .53385 .89868 .53742 Mtetra
.239 0 0 r
.89868 .53742 .90042 .53385 .90687 .53175 .90511 .53498 Mtetra
.187 0 0 r
.90511 .53498 .90687 .53175 .91333 .52957 .91155 .53236 Mtetra
.112 0 0 r
.91155 .53236 .91333 .52957 .91979 .52732 .91797 .52956 Mtetra
.005 0 0 r
.91797 .52956 .91979 .52732 .92626 .52499 .92438 .5266 Mtetra
0 0 0 r
.92438 .5266 .92626 .52499 .93273 .52261 .93079 .52349 Mtetra
.343 .796 .658 r
.93079 .52349 .93273 .52261 .93921 .52016 .93719 .52025 Mtetra
.542 .927 .844 r
.93719 .52025 .93921 .52016 .94569 .51768 .94359 .51691 Mtetra
.678 .961 .942 r
.94359 .51691 .94569 .51768 .95218 .51515 .94998 .5135 Mtetra
.738 .918 .954 r
.94998 .5135 .95218 .51515 .95869 .5126 .95638 .51002 Mtetra
.75 .85 .925 r
.95638 .51002 .95869 .5126 .9652 .51003 .96279 .50652 Mtetra
.87 .755 .733 r
.36945 .67371 .37272 .67657 .37816 .67351 .37518 .66396 Mtetra
.766 .608 .682 r
.37518 .66396 .37816 .67351 .3836 .67047 .38089 .65437 Mtetra
.711 .537 .651 r
.38089 .65437 .3836 .67047 .38905 .66747 .38657 .64506 Mtetra
.678 .496 .633 r
.38657 .64506 .38905 .66747 .3945 .66454 .39223 .63616 Mtetra
.656 .47 .62 r
.39223 .63616 .3945 .66454 .39995 .6617 .39786 .62777 Mtetra
.639 .451 .612 r
.39786 .62777 .39995 .6617 .40541 .65897 .40345 .62001 Mtetra
.627 .437 .606 r
.40345 .62001 .40541 .65897 .41087 .65637 .40901 .61296 Mtetra
.617 .426 .601 r
.40901 .61296 .41087 .65637 .41633 .65392 .41454 .6067 Mtetra
.608 .417 .598 r
.41454 .6067 .41633 .65392 .4218 .65162 .42004 .60131 Mtetra
.601 .41 .595 r
.42004 .60131 .4218 .65162 .42727 .6495 .42551 .59685 Mtetra
.594 .404 .593 r
.42551 .59685 .42727 .6495 .43274 .64756 .43096 .59335 Mtetra
.587 .398 .592 r
.43096 .59335 .43274 .64756 .43822 .6458 .43639 .59084 Mtetra
.581 .393 .591 r
.43639 .59084 .43822 .6458 .44371 .64423 .4418 .58934 Mtetra
.576 .388 .591 r
.4418 .58934 .44371 .64423 .4492 .64285 .44719 .58884 Mtetra
.57 .384 .591 r
.44719 .58884 .4492 .64285 .4547 .64165 .45259 .58934 Mtetra
.564 .38 .591 r
.45259 .58934 .4547 .64165 .46021 .64064 .45798 .59081 Mtetra
.557 .377 .592 r
.45798 .59081 .46021 .64064 .46573 .63979 .46337 .59319 Mtetra
.55 .373 .594 r
.46337 .59319 .46573 .63979 .47127 .63911 .46877 .59644 Mtetra
.541 .369 .597 r
.46877 .59644 .47127 .63911 .47681 .63857 .47419 .60047 Mtetra
.53 .365 .601 r
.47419 .60047 .47681 .63857 .48237 .63815 .47963 .60522 Mtetra
.516 .36 .608 r
.47963 .60522 .48237 .63815 .48794 .63785 .48509 .61059 Mtetra
.495 .354 .618 r
.48509 .61059 .48794 .63785 .49352 .63763 .49058 .61647 Mtetra
.46 .345 .635 r
.49058 .61647 .49352 .63763 .49912 .63748 .49611 .62274 Mtetra
.385 .324 .666 r
.49611 .62274 .49912 .63748 .50474 .63737 .50167 .62928 Mtetra
.111 .237 .716 r
.50167 .62928 .50474 .63737 .51037 .63728 .50726 .63598 Mtetra
.772 .264 0 r
.50726 .63598 .51037 .63728 .51602 .63719 .5129 .64268 Mtetra
.723 .36 .361 r
.5129 .64268 .51602 .63719 .52169 .63706 .51858 .64926 Mtetra
.666 .361 .447 r
.51858 .64926 .52169 .63706 .52738 .63688 .52429 .65559 Mtetra
.636 .358 .48 r
.52429 .65559 .52738 .63688 .53308 .63661 .53004 .66152 Mtetra
.617 .355 .497 r
.53004 .66152 .53308 .63661 .53879 .63625 .53583 .66693 Mtetra
.604 .351 .507 r
.53583 .66693 .53879 .63625 .54452 .63576 .54165 .6717 Mtetra
.594 .348 .513 r
.54165 .6717 .54452 .63576 .55027 .63514 .5475 .67572 Mtetra
.585 .344 .517 r
.5475 .67572 .55027 .63514 .55603 .63435 .55337 .67888 Mtetra
.578 .34 .52 r
.55337 .67888 .55603 .63435 .5618 .63339 .55926 .68111 Mtetra
.571 .336 .521 r
.55926 .68111 .5618 .63339 .56759 .63224 .56516 .68232 Mtetra
.565 .332 .522 r
.56516 .68232 .56759 .63224 .57338 .63091 .57108 .68247 Mtetra
.558 .328 .522 r
.57108 .68247 .57338 .63091 .57919 .62937 .57699 .68153 Mtetra
.552 .323 .521 r
.57699 .68153 .57919 .62937 .58501 .62763 .58291 .67948 Mtetra
.545 .317 .52 r
.58291 .67948 .58501 .62763 .59083 .62569 .58881 .67632 Mtetra
.537 .31 .518 r
.58881 .67632 .59083 .62569 .59666 .62356 .5947 .67208 Mtetra
.529 .302 .515 r
.5947 .67208 .59666 .62356 .6025 .62124 .60057 .66681 Mtetra
.518 .292 .511 r
.60057 .66681 .6025 .62124 .60834 .61873 .60642 .66056 Mtetra
.506 .279 .505 r
.60642 .66056 .60834 .61873 .61419 .61607 .61224 .65342 Mtetra
.49 .262 .496 r
.61224 .65342 .61419 .61607 .62004 .61325 .61804 .64549 Mtetra
.467 .238 .483 r
.61804 .64549 .62004 .61325 .6259 .6103 .6238 .63686 Mtetra
.432 .201 .461 r
.6238 .63686 .6259 .6103 .63177 .60724 .62954 .62766 Mtetra
.37 .135 .422 r
.62954 .62766 .63177 .60724 .63763 .60409 .63525 .61801 Mtetra
.232 0 .327 r
.63525 .61801 .63763 .60409 .64351 .60088 .64094 .60805 Mtetra
0 0 0 r
.64094 .60805 .64351 .60088 .64939 .59763 .6466 .59791 Mtetra
.958 .923 .727 r
.6466 .59791 .64939 .59763 .65527 .59435 .65224 .58774 Mtetra
.822 .677 .703 r
.65224 .58774 .65527 .59435 .66117 .59109 .65788 .57766 Mtetra
.737 .566 .661 r
.65788 .57766 .66117 .59109 .66707 .58786 .6635 .56781 Mtetra
.692 .51 .637 r
.6635 .56781 .66707 .58786 .67298 .58469 .66912 .55831 Mtetra
.664 .477 .622 r
.66912 .55831 .67298 .58469 .6789 .5816 .67475 .54929 Mtetra
.645 .456 .613 r
.67475 .54929 .6789 .5816 .68484 .57861 .68039 .54086 Mtetra
.631 .44 .606 r
.68039 .54086 .68484 .57861 .69079 .57574 .68606 .53312 Mtetra
.62 .428 .601 r
.68606 .53312 .69079 .57574 .69676 .57302 .69175 .52615 Mtetra
.611 .419 .598 r
.69175 .52615 .69676 .57302 .70274 .57045 .69748 .52004 Mtetra
.603 .411 .595 r
.69748 .52004 .70274 .57045 .70874 .56805 .70326 .51485 Mtetra
.596 .405 .593 r
.70326 .51485 .70874 .56805 .71477 .56583 .70909 .51062 Mtetra
.59 .4 .592 r
.70909 .51062 .71477 .56583 .72082 .5638 .71499 .50741 Mtetra
.584 .395 .591 r
.71499 .50741 .72082 .5638 .72689 .56196 .72095 .50522 Mtetra
.579 .391 .591 r
.72095 .50522 .72689 .56196 .73298 .56032 .72699 .50407 Mtetra
.573 .387 .591 r
.72699 .50407 .73298 .56032 .7391 .55887 .7331 .50394 Mtetra
.568 .384 .592 r
.7331 .50394 .7391 .55887 .74525 .5576 .7393 .50482 Mtetra
.562 .381 .593 r
.7393 .50482 .74525 .5576 .75143 .55652 .74559 .50666 Mtetra
.556 .378 .595 r
.74559 .50666 .75143 .55652 .75763 .5556 .75196 .50943 Mtetra
.549 .375 .598 r
.75196 .50943 .75763 .5556 .76386 .55484 .75843 .51304 Mtetra
.541 .373 .602 r
.75843 .51304 .76386 .55484 .77012 .55422 .76499 .51743 Mtetra
.531 .37 .608 r
.76499 .51743 .77012 .55422 .7764 .55372 .77163 .5225 Mtetra
.517 .368 .617 r
.77163 .5225 .7764 .55372 .78271 .55333 .77835 .52815 Mtetra
.495 .364 .631 r
.77835 .52815 .78271 .55333 .78905 .55301 .78516 .53427 Mtetra
.457 .359 .656 r
.78516 .53427 .78905 .55301 .79541 .55274 .79203 .54074 Mtetra
.364 .345 .704 r
.79203 .54074 .79541 .55274 .80179 .55251 .79897 .54742 Mtetra
0 .223 .744 r
.79897 .54742 .80179 .55251 .80819 .55228 .80596 .55419 Mtetra
.743 .267 .113 r
.80596 .55419 .80819 .55228 .81461 .55204 .81299 .5609 Mtetra
.681 .333 .378 r
.81299 .5609 .81461 .55204 .82105 .55175 .82005 .56742 Mtetra
.642 .342 .447 r
.82005 .56742 .82105 .55175 .8275 .55138 .82713 .57361 Mtetra
.62 .344 .477 r
.82713 .57361 .8275 .55138 .83396 .55093 .83422 .57932 Mtetra
.606 .344 .494 r
.83422 .57932 .83396 .55093 .84043 .55036 .84129 .58444 Mtetra
.595 .342 .504 r
.84129 .58444 .84043 .55036 .84691 .54965 .84833 .58884 Mtetra
.586 .34 .511 r
.84833 .58884 .84691 .54965 .85339 .54879 .85533 .59241 Mtetra
.579 .338 .515 r
.85533 .59241 .85339 .54879 .85987 .54775 .86228 .59506 Mtetra
.573 .335 .518 r
.86228 .59506 .85987 .54775 .86635 .54654 .86916 .5967 Mtetra
.567 .332 .52 r
.86916 .5967 .86635 .54654 .87283 .54512 .87596 .59728 Mtetra
.561 .329 .521 r
.87596 .59728 .87283 .54512 .8793 .54351 .88266 .59674 Mtetra
.555 .325 .522 r
.88266 .59674 .8793 .54351 .88577 .54168 .88927 .59505 Mtetra
.549 .321 .521 r
.88927 .59505 .88577 .54168 .89223 .53965 .89576 .59223 Mtetra
.543 .315 .52 r
.89576 .59223 .89223 .53965 .89868 .53742 .90214 .58828 Mtetra
.535 .309 .519 r
.90214 .58828 .89868 .53742 .90511 .53498 .90841 .58323 Mtetra
.527 .302 .516 r
.90841 .58323 .90511 .53498 .91155 .53236 .91456 .57715 Mtetra
.517 .292 .512 r
.91456 .57715 .91155 .53236 .91797 .52956 .9206 .57011 Mtetra
.505 .28 .507 r
.9206 .57011 .91797 .52956 .92438 .5266 .92652 .5622 Mtetra
.488 .263 .499 r
.92652 .5622 .92438 .5266 .93079 .52349 .93235 .55352 Mtetra
.464 .238 .486 r
.93235 .55352 .93079 .52349 .93719 .52025 .93808 .54418 Mtetra
.427 .199 .464 r
.93808 .54418 .93719 .52025 .94359 .51691 .94374 .53433 Mtetra
.356 .125 .42 r
.94374 .53433 .94359 .51691 .94998 .5135 .94932 .52409 Mtetra
.178 0 .301 r
.94932 .52409 .94998 .5135 .95638 .51002 .95486 .51359 Mtetra
0 0 0 r
.95486 .51359 .95638 .51002 .96279 .50652 .96036 .50299 Mtetra
.894 .742 .686 r
.36615 .67084 .36945 .67371 .37518 .66396 .3721 .65646 Mtetra
.827 .656 .67 r
.3721 .65646 .37518 .66396 .38089 .65437 .37801 .64236 Mtetra
.778 .597 .655 r
.37801 .64236 .38089 .65437 .38657 .64506 .38388 .62874 Mtetra
.741 .556 .643 r
.38388 .62874 .38657 .64506 .39223 .63616 .38969 .61578 Mtetra
.713 .525 .634 r
.38969 .61578 .39223 .63616 .39786 .62777 .39544 .60365 Mtetra
.69 .501 .626 r
.39544 .60365 .39786 .62777 .40345 .62001 .40114 .5925 Mtetra
.67 .481 .621 r
.40114 .5925 .40345 .62001 .40901 .61296 .40678 .58247 Mtetra
.653 .465 .616 r
.40678 .58247 .40901 .61296 .41454 .6067 .41236 .57369 Mtetra
.638 .45 .612 r
.41236 .57369 .41454 .6067 .42004 .60131 .41788 .56624 Mtetra
.624 .438 .609 r
.41788 .56624 .42004 .60131 .42551 .59685 .42336 .56023 Mtetra
.611 .426 .607 r
.42336 .56023 .42551 .59685 .43096 .59335 .42879 .5557 Mtetra
.598 .416 .605 r
.42879 .5557 .43096 .59335 .43639 .59084 .43419 .55269 Mtetra
.586 .405 .604 r
.43419 .55269 .43639 .59084 .4418 .58934 .43955 .55123 Mtetra
.573 .396 .603 r
.43955 .55123 .4418 .58934 .44719 .58884 .44488 .55132 Mtetra
.559 .386 .603 r
.44488 .55132 .44719 .58884 .45259 .58934 .4502 .55294 Mtetra
.544 .376 .603 r
.4502 .55294 .45259 .58934 .45798 .59081 .4555 .55604 Mtetra
.527 .365 .604 r
.4555 .55604 .45798 .59081 .46337 .59319 .46081 .56057 Mtetra
.508 .353 .606 r
.46081 .56057 .46337 .59319 .46877 .59644 .46612 .56643 Mtetra
.484 .34 .609 r
.46612 .56643 .46877 .59644 .47419 .60047 .47145 .57353 Mtetra
.453 .323 .612 r
.47145 .57353 .47419 .60047 .47963 .60522 .4768 .58175 Mtetra
.41 .3 .618 r
.4768 .58175 .47963 .60522 .48509 .61059 .48219 .59094 Mtetra
.342 .265 .624 r
.48219 .59094 .48509 .61059 .49058 .61647 .48761 .60096 Mtetra
.22 .204 .627 r
.48761 .60096 .49058 .61647 .49611 .62274 .49307 .61162 Mtetra
0 .066 .596 r
.49307 .61162 .49611 .62274 .50167 .62928 .49858 .62275 Mtetra
0 0 .333 r
.49858 .62275 .50167 .62928 .50726 .63598 .50414 .63414 Mtetra
.883 .452 .142 r
.50414 .63414 .50726 .63598 .5129 .64268 .50976 .64558 Mtetra
.826 .452 .346 r
.50976 .64558 .5129 .64268 .51858 .64926 .51543 .65688 Mtetra
.761 .429 .423 r
.51543 .65688 .51858 .64926 .52429 .65559 .52116 .6678 Mtetra
.716 .41 .459 r
.52116 .6678 .52429 .65559 .53004 .66152 .52694 .67813 Mtetra
.683 .394 .479 r
.52694 .67813 .53004 .66152 .53583 .66693 .53277 .68767 Mtetra
.657 .381 .49 r
.53277 .68767 .53583 .66693 .54165 .6717 .53865 .69622 Mtetra
.636 .369 .497 r
.53865 .69622 .54165 .6717 .5475 .67572 .54456 .7036 Mtetra
.618 .358 .502 r
.54456 .7036 .5475 .67572 .55337 .67888 .55051 .70963 Mtetra
.601 .348 .505 r
.55051 .70963 .55337 .67888 .55926 .68111 .55649 .71417 Mtetra
.586 .337 .506 r
.55649 .71417 .55926 .68111 .56516 .68232 .56248 .7171 Mtetra
.571 .326 .506 r
.56248 .7171 .56516 .68232 .57108 .68247 .56847 .71835 Mtetra
.556 .315 .505 r
.56847 .71835 .57108 .68247 .57699 .68153 .57447 .71784 Mtetra
.541 .302 .502 r
.57447 .71784 .57699 .68153 .58291 .67948 .58045 .71555 Mtetra
.524 .288 .499 r
.58045 .71555 .58291 .67948 .58881 .67632 .58642 .7115 Mtetra
.505 .272 .494 r
.58642 .7115 .58881 .67632 .5947 .67208 .59235 .70572 Mtetra
.484 .252 .487 r
.59235 .70572 .5947 .67208 .60057 .66681 .59825 .6983 Mtetra
.457 .228 .477 r
.59825 .6983 .60057 .66681 .60642 .66056 .60411 .68933 Mtetra
.424 .196 .463 r
.60411 .68933 .60642 .66056 .61224 .65342 .60993 .67895 Mtetra
.378 .153 .442 r
.60993 .67895 .61224 .65342 .61804 .64549 .61569 .66732 Mtetra
.31 .089 .408 r
.61569 .66732 .61804 .64549 .6238 .63686 .6214 .65462 Mtetra
.199 0 .347 r
.6214 .65462 .6238 .63686 .62954 .62766 .62706 .64104 Mtetra
0 0 .221 r
.62706 .64104 .62954 .62766 .63525 .61801 .63267 .62679 Mtetra
0 0 0 r
.63267 .62679 .63525 .61801 .64094 .60805 .63824 .61208 Mtetra
.93 .906 .513 r
.63824 .61208 .64094 .60805 .6466 .59791 .64376 .59714 Mtetra
.965 .834 .663 r
.64376 .59714 .6466 .59791 .65224 .58774 .64925 .58217 Mtetra
.88 .711 .669 r
.64925 .58217 .65224 .58774 .65788 .57766 .65471 .56738 Mtetra
.811 .629 .655 r
.65471 .56738 .65788 .57766 .6635 .56781 .66016 .553 Mtetra
.763 .574 .642 r
.66016 .553 .6635 .56781 .66912 .55831 .66559 .5392 Mtetra
.727 .536 .632 r
.66559 .5392 .66912 .55831 .67475 .54929 .67103 .52617 Mtetra
.7 .508 .625 r
.67103 .52617 .67475 .54929 .68039 .54086 .67649 .51408 Mtetra
.678 .486 .619 r
.67649 .51408 .68039 .54086 .68606 .53312 .68197 .50307 Mtetra
.659 .468 .614 r
.68197 .50307 .68606 .53312 .69175 .52615 .68749 .49328 Mtetra
.643 .453 .611 r
.68749 .49328 .69175 .52615 .69748 .52004 .69306 .48482 Mtetra
.629 .44 .608 r
.69306 .48482 .69748 .52004 .70326 .51485 .6987 .47778 Mtetra
.616 .429 .606 r
.6987 .47778 .70326 .51485 .70909 .51062 .70441 .47223 Mtetra
.604 .419 .605 r
.70441 .47223 .70909 .51062 .71499 .50741 .7102 .46823 Mtetra
.592 .41 .604 r
.7102 .46823 .71499 .50741 .72095 .50522 .71609 .46581 Mtetra
.58 .401 .604 r
.71609 .46581 .72095 .50522 .72699 .50407 .72209 .46498 Mtetra
.568 .393 .605 r
.72209 .46498 .72699 .50407 .7331 .50394 .7282 .46572 Mtetra
.555 .385 .606 r
.7282 .46572 .7331 .50394 .7393 .50482 .73444 .46801 Mtetra
.541 .377 .607 r
.73444 .46801 .7393 .50482 .74559 .50666 .74079 .4718 Mtetra
.526 .368 .61 r
.74079 .4718 .74559 .50666 .75196 .50943 .74728 .477 Mtetra
.508 .359 .613 r
.74728 .477 .75196 .50943 .75843 .51304 .7539 .48352 Mtetra
.486 .348 .618 r
.7539 .48352 .75843 .51304 .76499 .51743 .76065 .49126 Mtetra
.457 .335 .625 r
.76065 .49126 .76499 .51743 .77163 .5225 .76753 .50008 Mtetra
.417 .317 .634 r
.76753 .50008 .77163 .5225 .77835 .52815 .77453 .50982 Mtetra
.354 .291 .647 r
.77453 .50982 .77835 .52815 .78516 .53427 .78164 .52032 Mtetra
.239 .242 .661 r
.78164 .52032 .78516 .53427 .79203 .54074 .78886 .5314 Mtetra
0 .128 .65 r
.78886 .5314 .79203 .54074 .79897 .54742 .79618 .54286 Mtetra
0 0 .401 r
.79618 .54286 .79897 .54742 .80596 .55419 .80357 .55449 Mtetra
.84 .378 .096 r
.80357 .55449 .80596 .55419 .81299 .5609 .81103 .56607 Mtetra
.791 .4 .315 r
.81103 .56607 .81299 .5609 .82005 .56742 .81853 .57739 Mtetra
.734 .391 .4 r
.81853 .57739 .82005 .56742 .82713 .57361 .82605 .58822 Mtetra
.693 .38 .442 r
.82605 .58822 .82713 .57361 .83422 .57932 .83357 .59834 Mtetra
.663 .37 .465 r
.83357 .59834 .83422 .57932 .84129 .58444 .84106 .60754 Mtetra
.64 .361 .479 r
.84106 .60754 .84129 .58444 .84833 .58884 .84851 .61563 Mtetra
.621 .352 .489 r
.84851 .61563 .84833 .58884 .85533 .59241 .85589 .62242 Mtetra
.605 .344 .495 r
.85589 .62242 .85533 .59241 .86228 .59506 .86318 .62775 Mtetra
.59 .335 .499 r
.86318 .62775 .86228 .59506 .86916 .5967 .87034 .63148 Mtetra
.576 .327 .502 r
.87034 .63148 .86916 .5967 .87596 .59728 .87737 .63351 Mtetra
.562 .318 .503 r
.87737 .63351 .87596 .59728 .88266 .59674 .88425 .63376 Mtetra
.549 .308 .503 r
.88425 .63376 .88266 .59674 .88927 .59505 .89096 .63218 Mtetra
.534 .297 .502 r
.89096 .63218 .88927 .59505 .89576 .59223 .89748 .62877 Mtetra
.519 .285 .5 r
.89748 .62877 .89576 .59223 .90214 .58828 .90382 .62356 Mtetra
.501 .271 .497 r
.90382 .62356 .90214 .58828 .90841 .58323 .90996 .6166 Mtetra
.481 .254 .492 r
.90996 .6166 .90841 .58323 .91456 .57715 .91591 .608 Mtetra
.456 .232 .484 r
.91591 .608 .91456 .57715 .9206 .57011 .92168 .59787 Mtetra
.425 .204 .472 r
.92168 .59787 .9206 .57011 .92652 .5622 .92726 .58637 Mtetra
.382 .164 .455 r
.92726 .58637 .92652 .5622 .93235 .55352 .93268 .57367 Mtetra
.317 .106 .426 r
.93268 .57367 .93235 .55352 .93808 .54418 .93794 .55998 Mtetra
.211 .008 .373 r
.93794 .55998 .93808 .54418 .94374 .53433 .94308 .54549 Mtetra
.003 0 .257 r
.94308 .54549 .94374 .53433 .94932 .52409 .9481 .53042 Mtetra
0 0 0 r
.9481 .53042 .94932 .52409 .95486 .51359 .95304 .515 Mtetra
.952 .891 .498 r
.95304 .515 .95486 .51359 .96036 .50299 .95793 .49945 Mtetra
.881 .749 .712 r
.36285 .66795 .36615 .67084 .3721 .65646 .36869 .65642 Mtetra
.937 .843 .725 r
.36869 .65642 .3721 .65646 .37801 .64236 .3745 .64509 Mtetra
.961 .943 .695 r
.3745 .64509 .37801 .64236 .38388 .62874 .38028 .63412 Mtetra
.789 .901 .498 r
.38028 .63412 .38388 .62874 .38969 .61578 .38602 .62365 Mtetra
0 0 0 r
.38602 .62365 .38969 .61578 .39544 .60365 .39172 .61381 Mtetra
0 0 .123 r
.39172 .61381 .39544 .60365 .40114 .5925 .39738 .60473 Mtetra
.186 0 .261 r
.39738 .60473 .40114 .5925 .40678 .58247 .40299 .59652 Mtetra
.302 .038 .336 r
.40299 .59652 .40678 .58247 .41236 .57369 .40856 .58928 Mtetra
.377 .114 .382 r
.40856 .58928 .41236 .57369 .41788 .56624 .41409 .58308 Mtetra
.429 .166 .411 r
.41409 .58308 .41788 .56624 .42336 .56023 .41958 .57801 Mtetra
.469 .205 .431 r
.41958 .57801 .42336 .56023 .42879 .5557 .42503 .5741 Mtetra
.5 .235 .445 r
.42503 .5741 .42879 .5557 .43419 .55269 .43046 .57139 Mtetra
.525 .26 .455 r
.43046 .57139 .43419 .55269 .43955 .55123 .43586 .56989 Mtetra
.548 .28 .461 r
.43586 .56989 .43955 .55123 .44488 .55132 .44124 .56962 Mtetra
.568 .297 .465 r
.44124 .56962 .44488 .55132 .4502 .55294 .44661 .57054 Mtetra
.587 .312 .467 r
.44661 .57054 .4502 .55294 .4555 .55604 .45198 .57263 Mtetra
.606 .326 .466 r
.45198 .57263 .4555 .55604 .46081 .56057 .45734 .57583 Mtetra
.625 .338 .463 r
.45734 .57583 .46081 .56057 .46612 .56643 .46271 .58008 Mtetra
.644 .35 .457 r
.46271 .58008 .46612 .56643 .47145 .57353 .4681 .58529 Mtetra
.666 .361 .447 r
.4681 .58529 .47145 .57353 .4768 .58175 .4735 .59136 Mtetra
.691 .372 .432 r
.4735 .59136 .4768 .58175 .48219 .59094 .47894 .59819 Mtetra
.721 .383 .406 r
.47894 .59819 .48219 .59094 .48761 .60096 .4844 .60565 Mtetra
.758 .392 .363 r
.4844 .60565 .48761 .60096 .49307 .61162 .4899 .6136 Mtetra
.803 .397 .281 r
.4899 .6136 .49307 .61162 .49858 .62275 .49544 .62189 Mtetra
.836 .375 .107 r
.49544 .62189 .49858 .62275 .50414 .63414 .50102 .63037 Mtetra
.71 .242 0 r
.50102 .63037 .50414 .63414 .50976 .64558 .50665 .63888 Mtetra
0 .03 .601 r
.50665 .63888 .50976 .64558 .51543 .65688 .51232 .64725 Mtetra
.106 .202 .681 r
.51232 .64725 .51543 .65688 .52116 .6678 .51804 .65531 Mtetra
.283 .279 .678 r
.51804 .65531 .52116 .6678 .52694 .67813 .5238 .66291 Mtetra
.378 .319 .665 r
.5238 .66291 .52694 .67813 .53277 .68767 .52961 .66988 Mtetra
.437 .345 .653 r
.52961 .66988 .53277 .68767 .53865 .69622 .53545 .67607 Mtetra
.477 .363 .644 r
.53545 .67607 .53865 .69622 .54456 .7036 .54133 .68135 Mtetra
.507 .377 .638 r
.54133 .68135 .54456 .7036 .55051 .70963 .54723 .68559 Mtetra
.531 .389 .633 r
.54723 .68559 .55051 .70963 .55649 .71417 .55316 .68868 Mtetra
.551 .4 .63 r
.55316 .68868 .55649 .71417 .56248 .7171 .55911 .69053 Mtetra
.568 .41 .627 r
.55911 .69053 .56248 .7171 .56847 .71835 .56507 .69109 Mtetra
.584 .42 .626 r
.56507 .69109 .56847 .71835 .57447 .71784 .57102 .6903 Mtetra
.598 .43 .625 r
.57102 .6903 .57447 .71784 .58045 .71555 .57698 .68815 Mtetra
.612 .441 .625 r
.57698 .68815 .58045 .71555 .58642 .7115 .58292 .68464 Mtetra
.626 .451 .626 r
.58292 .68464 .58642 .7115 .59235 .70572 .58885 .67981 Mtetra
.64 .463 .627 r
.58885 .67981 .59235 .70572 .59825 .6983 .59475 .67371 Mtetra
.655 .475 .63 r
.59475 .67371 .59825 .6983 .60411 .68933 .60062 .66642 Mtetra
.67 .49 .633 r
.60062 .66642 .60411 .68933 .60993 .67895 .60646 .65805 Mtetra
.687 .506 .637 r
.60646 .65805 .60993 .67895 .61569 .66732 .61227 .6487 Mtetra
.706 .525 .642 r
.61227 .6487 .61569 .66732 .6214 .65462 .61804 .63852 Mtetra
.727 .548 .648 r
.61804 .63852 .6214 .65462 .62706 .64104 .62377 .62764 Mtetra
.753 .577 .657 r
.62377 .62764 .62706 .64104 .63267 .62679 .62947 .61623 Mtetra
.785 .614 .668 r
.62947 .61623 .63267 .62679 .63824 .61208 .63514 .60445 Mtetra
.825 .663 .682 r
.63514 .60445 .63824 .61208 .64376 .59714 .64077 .59246 Mtetra
.876 .731 .698 r
.64077 .59246 .64376 .59714 .64925 .58217 .64639 .58044 Mtetra
.937 .827 .709 r
.64639 .58044 .64925 .58217 .65471 .56738 .65198 .56855 Mtetra
.97 .931 .675 r
.65198 .56855 .65471 .56738 .66016 .553 .65756 .55695 Mtetra
.792 .885 .464 r
.65756 .55695 .66016 .553 .66559 .5392 .66314 .54579 Mtetra
0 0 0 r
.66314 .54579 .66559 .5392 .67103 .52617 .66872 .53521 Mtetra
0 0 .152 r
.66872 .53521 .67103 .52617 .67649 .51408 .67431 .52536 Mtetra
.188 0 .279 r
.67431 .52536 .67649 .51408 .68197 .50307 .67993 .51634 Mtetra
.3 .044 .348 r
.67993 .51634 .68197 .50307 .68749 .49328 .68558 .50827 Mtetra
.371 .114 .389 r
.68558 .50827 .68749 .49328 .69306 .48482 .69127 .50124 Mtetra
.422 .164 .415 r
.69127 .50124 .69306 .48482 .6987 .47778 .69701 .49532 Mtetra
.459 .2 .432 r
.69701 .49532 .6987 .47778 .70441 .47223 .70281 .49058 Mtetra
.489 .227 .444 r
.70281 .49058 .70441 .47223 .7102 .46823 .70868 .48705 Mtetra
.514 .25 .452 r
.70868 .48705 .7102 .46823 .71609 .46581 .71463 .48476 Mtetra
.536 .268 .456 r
.71463 .48476 .71609 .46581 .72209 .46498 .72067 .48371 Mtetra
.555 .283 .459 r
.72067 .48371 .72209 .46498 .7282 .46572 .72679 .48391 Mtetra
.573 .297 .458 r
.72679 .48391 .7282 .46572 .73444 .46801 .73302 .48533 Mtetra
.591 .308 .456 r
.73302 .48533 .73444 .46801 .74079 .4718 .73934 .48791 Mtetra
.609 .318 .451 r
.73934 .48791 .74079 .4718 .74728 .477 .74577 .49161 Mtetra
.627 .328 .443 r
.74577 .49161 .74728 .477 .7539 .48352 .7523 .49634 Mtetra
.648 .336 .43 r
.7523 .49634 .7539 .48352 .76065 .49126 .75894 .50201 Mtetra
.671 .343 .41 r
.75894 .50201 .76065 .49126 .76753 .50008 .76568 .50851 Mtetra
.698 .348 .379 r
.76568 .50851 .76753 .50008 .77453 .50982 .77251 .51572 Mtetra
.732 .349 .326 r
.77251 .51572 .77453 .50982 .78164 .52032 .77944 .52352 Mtetra
.77 .34 .229 r
.77944 .52352 .78164 .52032 .78886 .5314 .78645 .53174 Mtetra
.787 .294 .027 r
.78645 .53174 .78886 .5314 .79618 .54286 .79354 .54024 Mtetra
.624 .129 0 r
.79354 .54024 .79618 .54286 .80357 .55449 .80069 .54886 Mtetra
0 .122 .673 r
.80069 .54886 .80357 .55449 .81103 .56607 .80789 .55742 Mtetra
.145 .256 .721 r
.80789 .55742 .81103 .56607 .81853 .57739 .81512 .56575 Mtetra
.303 .312 .704 r
.81512 .56575 .81853 .57739 .82605 .58822 .82237 .57369 Mtetra
.388 .341 .684 r
.82237 .57369 .82605 .58822 .83357 .59834 .82963 .58107 Mtetra
.442 .359 .667 r
.82963 .58107 .83357 .59834 .84106 .60754 .83687 .58772 Mtetra
.478 .372 .655 r
.83687 .58772 .84106 .60754 .84851 .61563 .84407 .59351 Mtetra
.506 .383 .646 r
.84407 .59351 .84851 .61563 .85589 .62242 .85123 .59829 Mtetra
.528 .392 .639 r
.85123 .59829 .85589 .62242 .86318 .62775 .85832 .60193 Mtetra
.547 .4 .634 r
.85832 .60193 .86318 .62775 .87034 .63148 .86532 .60435 Mtetra
.563 .409 .63 r
.86532 .60435 .87034 .63148 .87737 .63351 .87222 .60546 Mtetra
.578 .417 .627 r
.87222 .60546 .87737 .63351 .88425 .63376 .879 .60521 Mtetra
.591 .425 .625 r
.879 .60521 .88425 .63376 .89096 .63218 .88566 .60355 Mtetra
.605 .434 .624 r
.88566 .60355 .89096 .63218 .89748 .62877 .89219 .60049 Mtetra
.618 .444 .624 r
.89219 .60049 .89748 .62877 .90382 .62356 .89857 .59605 Mtetra
.631 .454 .624 r
.89857 .59605 .90382 .62356 .90996 .6166 .90482 .59027 Mtetra
.645 .465 .626 r
.90482 .59027 .90996 .6166 .91591 .608 .91091 .58323 Mtetra
.66 .478 .628 r
.91091 .58323 .91591 .608 .92168 .59787 .91687 .57501 Mtetra
.677 .493 .63 r
.91687 .57501 .92168 .59787 .92726 .58637 .92269 .56572 Mtetra
.695 .511 .634 r
.92269 .56572 .92726 .58637 .93268 .57367 .92839 .55551 Mtetra
.717 .533 .64 r
.92839 .55551 .93268 .57367 .93794 .55998 .93397 .54451 Mtetra
.742 .56 .647 r
.93397 .54451 .93794 .55998 .94308 .54549 .93945 .53288 Mtetra
.774 .595 .657 r
.93945 .53288 .94308 .54549 .9481 .53042 .94485 .52078 Mtetra
.816 .643 .669 r
.94485 .52078 .9481 .53042 .95304 .515 .95019 .5084 Mtetra
.87 .711 .683 r
.95019 .5084 .95304 .515 .95793 .49945 .95548 .49589 Mtetra
.792 .769 .831 r
.35954 .66506 .36285 .66795 .36869 .65642 .36507 .66052 Mtetra
0 0 0 r
.36507 .66052 .36869 .65642 .3745 .64509 .37061 .65602 Mtetra
.358 .058 .313 r
.37061 .65602 .3745 .64509 .38028 .63412 .37614 .65162 Mtetra
.454 .189 .421 r
.37614 .65162 .38028 .63412 .38602 .62365 .38167 .64735 Mtetra
.491 .241 .462 r
.38167 .64735 .38602 .62365 .39172 .61381 .3872 .64327 Mtetra
.511 .268 .483 r
.3872 .64327 .39172 .61381 .39738 .60473 .39272 .6394 Mtetra
.523 .285 .496 r
.39272 .6394 .39738 .60473 .40299 .59652 .39823 .63579 Mtetra
.532 .297 .504 r
.39823 .63579 .40299 .59652 .40856 .58928 .40374 .63247 Mtetra
.538 .305 .51 r
.40374 .63247 .40856 .58928 .41409 .58308 .40925 .62947 Mtetra
.543 .311 .514 r
.40925 .62947 .41409 .58308 .41958 .57801 .41475 .6268 Mtetra
.546 .316 .517 r
.41475 .6268 .41958 .57801 .42503 .5741 .42025 .62449 Mtetra
.55 .319 .519 r
.42025 .62449 .42503 .5741 .43046 .57139 .42574 .62254 Mtetra
.552 .322 .52 r
.42574 .62254 .43046 .57139 .43586 .56989 .43124 .62096 Mtetra
.555 .324 .52 r
.43124 .62096 .43586 .56989 .44124 .56962 .43674 .61976 Mtetra
.557 .325 .52 r
.43674 .61976 .44124 .56962 .44661 .57054 .44224 .61892 Mtetra
.559 .326 .519 r
.44224 .61892 .44661 .57054 .45198 .57263 .44774 .61843 Mtetra
.561 .326 .517 r
.44774 .61843 .45198 .57263 .45734 .57583 .45326 .61828 Mtetra
.563 .326 .515 r
.45326 .61828 .45734 .57583 .46271 .58008 .45878 .61844 Mtetra
.564 .324 .51 r
.45878 .61844 .46271 .58008 .4681 .58529 .46432 .61889 Mtetra
.566 .321 .504 r
.46432 .61889 .4681 .58529 .4735 .59136 .46987 .6196 Mtetra
.568 .316 .495 r
.46987 .6196 .4735 .59136 .47894 .59819 .47544 .62052 Mtetra
.57 .307 .479 r
.47544 .62052 .47894 .59819 .4844 .60565 .48102 .62162 Mtetra
.572 .29 .449 r
.48102 .62162 .4844 .60565 .4899 .6136 .48663 .62285 Mtetra
.572 .245 .376 r
.48663 .62285 .4899 .6136 .49544 .62189 .49225 .62418 Mtetra
.519 .026 .025 r
.49225 .62418 .49544 .62189 .50102 .63037 .4979 .62554 Mtetra
.438 .557 .878 r
.4979 .62554 .50102 .63037 .50665 .63888 .50356 .6269 Mtetra
.539 .452 .705 r
.50356 .6269 .50665 .63888 .51232 .64725 .50925 .6282 Mtetra
.555 .419 .651 r
.50925 .6282 .51232 .64725 .51804 .65531 .51496 .6294 Mtetra
.561 .405 .627 r
.51496 .6294 .51804 .65531 .5238 .66291 .52069 .63045 Mtetra
.565 .397 .613 r
.52069 .63045 .5238 .66291 .52961 .66988 .52645 .6313 Mtetra
.567 .393 .604 r
.52645 .6313 .52961 .66988 .53545 .67607 .53222 .63192 Mtetra
.57 .39 .599 r
.53222 .63192 .53545 .67607 .54133 .68135 .53801 .63226 Mtetra
.571 .388 .595 r
.53801 .63226 .54133 .68135 .54723 .68559 .54382 .63229 Mtetra
.573 .388 .592 r
.54382 .63229 .54723 .68559 .55316 .68868 .54965 .63199 Mtetra
.575 .387 .59 r
.54965 .63199 .55316 .68868 .55911 .69053 .55548 .63132 Mtetra
.577 .388 .589 r
.55548 .63132 .55911 .69053 .56507 .69109 .56133 .63027 Mtetra
.578 .389 .588 r
.56133 .63027 .56507 .69109 .57102 .6903 .56719 .62884 Mtetra
.58 .39 .588 r
.56719 .62884 .57102 .6903 .57698 .68815 .57306 .62701 Mtetra
.582 .391 .588 r
.57306 .62701 .57698 .68815 .58292 .68464 .57894 .62479 Mtetra
.585 .394 .589 r
.57894 .62479 .58292 .68464 .58885 .67981 .58481 .62218 Mtetra
.587 .396 .59 r
.58481 .62218 .58885 .67981 .59475 .67371 .59069 .6192 Mtetra
.59 .4 .592 r
.59069 .6192 .59475 .67371 .60062 .66642 .59657 .61588 Mtetra
.594 .404 .595 r
.59657 .61588 .60062 .66642 .60646 .65805 .60245 .61223 Mtetra
.598 .41 .598 r
.60245 .61223 .60646 .65805 .61227 .6487 .60833 .60829 Mtetra
.603 .418 .604 r
.60833 .60829 .61227 .6487 .61804 .63852 .61421 .6041 Mtetra
.611 .429 .611 r
.61421 .6041 .61804 .63852 .62377 .62764 .62009 .59969 Mtetra
.621 .445 .622 r
.62009 .59969 .62377 .62764 .62947 .61623 .62596 .59512 Mtetra
.637 .471 .641 r
.62596 .59512 .62947 .61623 .63514 .60445 .63183 .59042 Mtetra
.667 .519 .675 r
.63183 .59042 .63514 .60445 .64077 .59246 .63771 .58564 Mtetra
.732 .638 .754 r
.63771 .58564 .64077 .59246 .64639 .58044 .64358 .58084 Mtetra
.77 .996 .862 r
.64358 .58084 .64639 .58044 .65198 .56855 .64946 .57606 Mtetra
.263 0 .207 r
.64946 .57606 .65198 .56855 .65756 .55695 .65534 .57135 Mtetra
.432 .158 .396 r
.65534 .57135 .65756 .55695 .66314 .54579 .66123 .56677 Mtetra
.482 .228 .452 r
.66123 .56677 .66314 .54579 .66872 .53521 .66713 .56234 Mtetra
.506 .262 .478 r
.66713 .56234 .66872 .53521 .67431 .52536 .67304 .55812 Mtetra
.52 .282 .493 r
.67304 .55812 .67431 .52536 .67993 .51634 .67897 .55415 Mtetra
.53 .294 .503 r
.67897 .55415 .67993 .51634 .68558 .50827 .68491 .55046 Mtetra
.536 .303 .509 r
.68491 .55046 .68558 .50827 .69127 .50124 .69088 .54708 Mtetra
.541 .31 .513 r
.69088 .54708 .69127 .50124 .69701 .49532 .69687 .54403 Mtetra
.545 .315 .516 r
.69687 .54403 .69701 .49532 .70281 .49058 .70289 .54134 Mtetra
.548 .318 .518 r
.70289 .54134 .70281 .49058 .70868 .48705 .70893 .53901 Mtetra
.551 .321 .519 r
.70893 .53901 .70868 .48705 .71463 .48476 .71501 .53707 Mtetra
.553 .323 .52 r
.71501 .53707 .71463 .48476 .72067 .48371 .72113 .53551 Mtetra
.556 .324 .52 r
.72113 .53551 .72067 .48371 .72679 .48391 .72728 .53433 Mtetra
.557 .325 .519 r
.72728 .53433 .72679 .48391 .73302 .48533 .73348 .53351 Mtetra
.559 .325 .517 r
.73348 .53351 .73302 .48533 .73934 .48791 .73971 .53306 Mtetra
.561 .324 .515 r
.73971 .53306 .73934 .48791 .74577 .49161 .74598 .53293 Mtetra
.562 .323 .511 r
.74598 .53293 .74577 .49161 .7523 .49634 .75229 .53312 Mtetra
.563 .32 .505 r
.75229 .53312 .7523 .49634 .75894 .50201 .75865 .53358 Mtetra
.565 .316 .497 r
.75865 .53358 .75894 .50201 .76568 .50851 .76504 .53428 Mtetra
.566 .308 .484 r
.76504 .53428 .76568 .50851 .77251 .51572 .77147 .53519 Mtetra
.567 .293 .46 r
.77147 .53519 .77251 .51572 .77944 .52352 .77794 .53626 Mtetra
.566 .261 .41 r
.77794 .53626 .77944 .52352 .78645 .53174 .78444 .53744 Mtetra
.549 .156 .248 r
.78444 .53744 .78645 .53174 .79354 .54024 .79097 .53869 Mtetra
.109 .595 .908 r
.79097 .53869 .79354 .54024 .80069 .54886 .79753 .53996 Mtetra
.529 .494 .761 r
.79753 .53996 .80069 .54886 .80789 .55742 .80412 .54119 Mtetra
.555 .437 .674 r
.80412 .54119 .80789 .55742 .81512 .56575 .81072 .54235 Mtetra
.562 .415 .639 r
.81072 .54235 .81512 .56575 .82237 .57369 .81733 .54337 Mtetra
.566 .403 .62 r
.81733 .54337 .82237 .57369 .82963 .58107 .82396 .54421 Mtetra
.568 .397 .609 r
.82396 .54421 .82963 .58107 .83687 .58772 .83059 .54483 Mtetra
.57 .393 .602 r
.83059 .54483 .83687 .58772 .84407 .59351 .83722 .54519 Mtetra
.572 .39 .597 r
.83722 .54519 .84407 .59351 .85123 .59829 .84385 .54524 Mtetra
.573 .389 .594 r
.84385 .54524 .85123 .59829 .85832 .60193 .85046 .54497 Mtetra
.575 .388 .591 r
.85046 .54497 .85832 .60193 .86532 .60435 .85707 .54433 Mtetra
.576 .388 .59 r
.85707 .54433 .86532 .60435 .87222 .60546 .86365 .54331 Mtetra
.578 .388 .589 r
.86365 .54331 .87222 .60546 .879 .60521 .87021 .54189 Mtetra
.579 .389 .588 r
.87021 .54189 .879 .60521 .88566 .60355 .87674 .54007 Mtetra
.581 .39 .588 r
.87674 .54007 .88566 .60355 .89219 .60049 .88325 .53784 Mtetra
.583 .392 .588 r
.88325 .53784 .89219 .60049 .89857 .59605 .88973 .53521 Mtetra
.585 .394 .589 r
.88973 .53521 .89857 .59605 .90482 .59027 .89617 .53219 Mtetra
.588 .397 .59 r
.89617 .53219 .90482 .59027 .91091 .58323 .90259 .5288 Mtetra
.591 .401 .593 r
.90259 .5288 .91091 .58323 .91687 .57501 .90897 .52507 Mtetra
.595 .406 .596 r
.90897 .52507 .91687 .57501 .92269 .56572 .91533 .52102 Mtetra
.599 .412 .6 r
.91533 .52102 .92269 .56572 .92839 .55551 .92165 .51669 Mtetra
.605 .421 .606 r
.92165 .51669 .92839 .55551 .93397 .54451 .92796 .51211 Mtetra
.614 .434 .615 r
.92796 .51211 .93397 .54451 .93945 .53288 .93424 .50734 Mtetra
.627 .454 .629 r
.93424 .50734 .93945 .53288 .94485 .52078 .94051 .50242 Mtetra
.648 .488 .653 r
.94051 .50242 .94485 .52078 .95019 .5084 .94677 .49739 Mtetra
.691 .562 .705 r
.94677 .49739 .95019 .5084 .95548 .49589 .95303 .49232 Mtetra
.661 .753 .918 r
.35621 .66216 .35954 .66506 .36507 .66052 .36162 .66051 Mtetra
.464 .882 .928 r
.36162 .66051 .36507 .66052 .37061 .65602 .36704 .65886 Mtetra
.161 0 0 r
.36704 .65886 .37061 .65602 .37614 .65162 .37247 .65721 Mtetra
.376 0 .167 r
.37247 .65721 .37614 .65162 .38167 .64735 .37791 .65556 Mtetra
.446 .108 .298 r
.37791 .65556 .38167 .64735 .3872 .64327 .38337 .65391 Mtetra
.478 .168 .361 r
.38337 .65391 .3872 .64327 .39272 .6394 .38883 .65226 Mtetra
.496 .202 .397 r
.38883 .65226 .39272 .6394 .39823 .63579 .3943 .65061 Mtetra
.506 .224 .419 r
.3943 .65061 .39823 .63579 .40374 .63247 .39979 .64897 Mtetra
.513 .238 .434 r
.39979 .64897 .40374 .63247 .40925 .62947 .40529 .64733 Mtetra
.518 .248 .444 r
.40529 .64733 .40925 .62947 .41475 .6268 .41079 .6457 Mtetra
.521 .254 .45 r
.41079 .6457 .41475 .6268 .42025 .62449 .41631 .64407 Mtetra
.523 .258 .454 r
.41631 .64407 .42025 .62449 .42574 .62254 .42184 .64245 Mtetra
.524 .26 .456 r
.42184 .64245 .42574 .62254 .43124 .62096 .42738 .64084 Mtetra
.42738 .64084 .43124 .62096 .43674 .61976 .43293 .63923 Mtetra
.523 .258 .454 r
.43293 .63923 .43674 .61976 .44224 .61892 .43849 .63762 Mtetra
.522 .253 .449 r
.43849 .63762 .44224 .61892 .44774 .61843 .44407 .63602 Mtetra
.518 .247 .442 r
.44407 .63602 .44774 .61843 .45326 .61828 .44965 .63443 Mtetra
.514 .237 .431 r
.44965 .63443 .45326 .61828 .45878 .61844 .45525 .63284 Mtetra
.507 .221 .415 r
.45525 .63284 .45878 .61844 .46432 .61889 .46086 .63125 Mtetra
.495 .198 .391 r
.46086 .63125 .46432 .61889 .46987 .6196 .46648 .62966 Mtetra
.476 .16 .351 r
.46648 .62966 .46987 .6196 .47544 .62052 .47211 .62808 Mtetra
.441 .093 .278 r
.47211 .62808 .47544 .62052 .48102 .62162 .47775 .6265 Mtetra
.357 0 .119 r
.47775 .6265 .48102 .62162 .48663 .62285 .48341 .62492 Mtetra
.074 0 0 r
.48341 .62492 .48663 .62285 .49225 .62418 .48907 .62333 Mtetra
.55 .884 .988 r
.48907 .62333 .49225 .62418 .4979 .62554 .49475 .62175 Mtetra
.653 .706 .887 r
.49475 .62175 .4979 .62554 .50356 .6269 .50044 .62016 Mtetra
.639 .591 .784 r
.50044 .62016 .50356 .6269 .50925 .6282 .50615 .61856 Mtetra
.625 .531 .728 r
.50615 .61856 .50925 .6282 .51496 .6294 .51186 .61696 Mtetra
.616 .497 .694 r
.51186 .61696 .51496 .6294 .52069 .63045 .51759 .61536 Mtetra
.609 .474 .673 r
.51759 .61536 .52069 .63045 .52645 .6313 .52333 .61374 Mtetra
.604 .459 .658 r
.52333 .61374 .52645 .6313 .53222 .63192 .52908 .61212 Mtetra
.601 .449 .647 r
.52908 .61212 .53222 .63192 .53801 .63226 .53485 .61048 Mtetra
.598 .441 .64 r
.53485 .61048 .53801 .63226 .54382 .63229 .54062 .60884 Mtetra
.596 .435 .634 r
.54062 .60884 .54382 .63229 .54965 .63199 .54641 .60718 Mtetra
.595 .431 .63 r
.54641 .60718 .54965 .63199 .55548 .63132 .55221 .60551 Mtetra
.594 .429 .627 r
.55221 .60551 .55548 .63132 .56133 .63027 .55803 .60383 Mtetra
.594 .427 .626 r
.55803 .60383 .56133 .63027 .56719 .62884 .56385 .60214 Mtetra
.593 .427 .625 r
.56385 .60214 .56719 .62884 .57306 .62701 .56969 .60043 Mtetra
.594 .427 .626 r
.56969 .60043 .57306 .62701 .57894 .62479 .57554 .59871 Mtetra
.594 .429 .627 r
.57554 .59871 .57894 .62479 .58481 .62218 .5814 .59698 Mtetra
.595 .431 .629 r
.5814 .59698 .58481 .62218 .59069 .6192 .58727 .59524 Mtetra
.597 .435 .633 r
.58727 .59524 .59069 .6192 .59657 .61588 .59316 .59348 Mtetra
.599 .44 .638 r
.59316 .59348 .59657 .61588 .60245 .61223 .59906 .59172 Mtetra
.601 .447 .645 r
.59906 .59172 .60245 .61223 .60833 .60829 .60497 .58994 Mtetra
.605 .457 .655 r
.60497 .58994 .60833 .60829 .61421 .6041 .61089 .58815 Mtetra
.61 .471 .668 r
.61089 .58815 .61421 .6041 .62009 .59969 .61683 .58636 Mtetra
.616 .492 .688 r
.61683 .58636 .62009 .59969 .62596 .59512 .62277 .58456 Mtetra
.626 .523 .717 r
.62277 .58456 .62596 .59512 .63183 .59042 .62873 .58275 Mtetra
.64 .575 .766 r
.62873 .58275 .63183 .59042 .63771 .58564 .6347 .58093 Mtetra
.658 .672 .852 r
.6347 .58093 .63771 .58564 .64358 .58084 .64069 .57911 Mtetra
.629 .855 .985 r
.64069 .57911 .64358 .58084 .64946 .57606 .64669 .57729 Mtetra
0 0 0 r
.64669 .57729 .64946 .57606 .65534 .57135 .6527 .57546 Mtetra
.303 0 .041 r
.6527 .57546 .65534 .57135 .66123 .56677 .65872 .57364 Mtetra
.419 .06 .247 r
.65872 .57364 .66123 .56677 .66713 .56234 .66475 .57181 Mtetra
.465 .143 .335 r
.66475 .57181 .66713 .56234 .67304 .55812 .6708 .56999 Mtetra
.488 .187 .381 r
.6708 .56999 .67304 .55812 .67897 .55415 .67686 .56817 Mtetra
.502 .214 .409 r
.67686 .56817 .67897 .55415 .68491 .55046 .68294 .56635 Mtetra
.51 .232 .427 r
.68294 .56635 .68491 .55046 .69088 .54708 .68902 .56453 Mtetra
.516 .243 .44 r
.68902 .56453 .69088 .54708 .69687 .54403 .69513 .56272 Mtetra
.52 .251 .448 r
.69513 .56272 .69687 .54403 .70289 .54134 .70124 .56091 Mtetra
.522 .256 .453 r
.70124 .56091 .70289 .54134 .70893 .53901 .70737 .55911 Mtetra
.524 .259 .455 r
.70737 .55911 .70893 .53901 .71501 .53707 .71351 .55732 Mtetra
.524 .26 .456 r
.71351 .55732 .71501 .53707 .72113 .53551 .71967 .55552 Mtetra
.524 .259 .455 r
.71967 .55552 .72113 .53551 .72728 .53433 .72583 .55374 Mtetra
.523 .256 .452 r
.72583 .55374 .72728 .53433 .73348 .53351 .73202 .55196 Mtetra
.52 .25 .446 r
.73202 .55196 .73348 .53351 .73971 .53306 .73822 .55018 Mtetra
.516 .242 .437 r
.73822 .55018 .73971 .53306 .74598 .53293 .74443 .54841 Mtetra
.51 .229 .424 r
.74443 .54841 .74598 .53293 .75229 .53312 .75065 .54664 Mtetra
.501 .211 .404 r
.75065 .54664 .75229 .53312 .75865 .53358 .75689 .54488 Mtetra
.487 .181 .373 r
.75689 .54488 .75865 .53358 .76504 .53428 .76315 .54311 Mtetra
.461 .131 .32 r
.76315 .54311 .76504 .53428 .77147 .53519 .76942 .54135 Mtetra
.408 .035 .215 r
.76942 .54135 .77147 .53519 .77794 .53626 .7757 .53959 Mtetra
.261 0 0 r
.7757 .53959 .77794 .53626 .78444 .53744 .782 .53782 Mtetra
.265 .77 .764 r
.782 .53782 .78444 .53744 .79097 .53869 .78831 .53606 Mtetra
.641 .799 .959 r
.78831 .53606 .79097 .53869 .79753 .53996 .79463 .53429 Mtetra
.647 .639 .827 r
.79463 .53429 .79753 .53996 .80412 .54119 .80097 .53251 Mtetra
.632 .557 .752 r
.80097 .53251 .80412 .54119 .81072 .54235 .80733 .53073 Mtetra
.62 .512 .709 r
.80733 .53073 .81072 .54235 .81733 .54337 .81369 .52894 Mtetra
.612 .484 .682 r
.81369 .52894 .81733 .54337 .82396 .54421 .82007 .52714 Mtetra
.606 .466 .665 r
.82007 .52714 .82396 .54421 .83059 .54483 .82647 .52534 Mtetra
.602 .453 .652 r
.82647 .52534 .83059 .54483 .83722 .54519 .83288 .52352 Mtetra
.599 .444 .643 r
.83288 .52352 .83722 .54519 .84385 .54524 .8393 .52169 Mtetra
.597 .438 .637 r
.8393 .52169 .84385 .54524 .85046 .54497 .84574 .51985 Mtetra
.596 .433 .632 r
.84574 .51985 .85046 .54497 .85707 .54433 .85219 .518 Mtetra
.594 .43 .629 r
.85219 .518 .85707 .54433 .86365 .54331 .85865 .51614 Mtetra
.594 .428 .626 r
.85865 .51614 .86365 .54331 .87021 .54189 .86513 .51426 Mtetra
.594 .427 .625 r
.86513 .51426 .87021 .54189 .87674 .54007 .87162 .51237 Mtetra
.87162 .51237 .87674 .54007 .88325 .53784 .87812 .51046 Mtetra
.594 .428 .626 r
.87812 .51046 .88325 .53784 .88973 .53521 .88464 .50854 Mtetra
.595 .43 .628 r
.88464 .50854 .88973 .53521 .89617 .53219 .89117 .50661 Mtetra
.596 .433 .631 r
.89117 .50661 .89617 .53219 .90259 .5288 .89771 .50466 Mtetra
.598 .437 .635 r
.89771 .50466 .90259 .5288 .90897 .52507 .90427 .50271 Mtetra
.6 .443 .641 r
.90427 .50271 .90897 .52507 .91533 .52102 .91084 .50074 Mtetra
.603 .452 .649 r
.91084 .50074 .91533 .52102 .92165 .51669 .91743 .49876 Mtetra
.607 .464 .661 r
.91743 .49876 .92165 .51669 .92796 .51211 .92403 .49677 Mtetra
.613 .481 .677 r
.92403 .49677 .92796 .51211 .93424 .50734 .93064 .49477 Mtetra
.621 .506 .701 r
.93064 .49477 .93424 .50734 .94051 .50242 .93727 .49276 Mtetra
.632 .546 .739 r
.93727 .49276 .94051 .50242 .94677 .49739 .94391 .49075 Mtetra
.649 .616 .803 r
.94391 .49075 .94677 .49739 .95303 .49232 .95056 .48873 Mtetra
.83 .766 .791 r
.35287 .65924 .35621 .66216 .36162 .66051 .35851 .65295 Mtetra
.747 .622 .72 r
.35851 .65295 .36162 .66051 .36704 .65886 .36414 .64673 Mtetra
.7 .549 .68 r
.36414 .64673 .36704 .65886 .37247 .65721 .36976 .64067 Mtetra
.67 .507 .655 r
.36976 .64067 .37247 .65721 .37791 .65556 .37537 .63483 Mtetra
.65 .479 .639 r
.37537 .63483 .37791 .65556 .38337 .65391 .38096 .62928 Mtetra
.635 .46 .628 r
.38096 .62928 .38337 .65391 .38883 .65226 .38654 .62409 Mtetra
.624 .445 .62 r
.38654 .62409 .38883 .65226 .3943 .65061 .39211 .6193 Mtetra
.615 .434 .615 r
.39211 .6193 .3943 .65061 .39979 .64897 .39765 .61498 Mtetra
.607 .425 .61 r
.39765 .61498 .39979 .64897 .40529 .64733 .40319 .61115 Mtetra
.6 .418 .607 r
.40319 .61115 .40529 .64733 .41079 .6457 .4087 .60786 Mtetra
.595 .412 .605 r
.4087 .60786 .41079 .6457 .41631 .64407 .41421 .60512 Mtetra
.589 .407 .603 r
.41421 .60512 .41631 .64407 .42184 .64245 .4197 .60297 Mtetra
.584 .403 .602 r
.4197 .60297 .42184 .64245 .42738 .64084 .42519 .6014 Mtetra
.58 .399 .602 r
.42519 .6014 .42738 .64084 .43293 .63923 .43067 .60041 Mtetra
.575 .396 .602 r
.43067 .60041 .43293 .63923 .43849 .63762 .43616 .60001 Mtetra
.57 .394 .604 r
.43616 .60001 .43849 .63762 .44407 .63602 .44164 .60016 Mtetra
.565 .392 .606 r
.44164 .60016 .44407 .63602 .44965 .63443 .44713 .60085 Mtetra
.56 .391 .609 r
.44713 .60085 .44965 .63443 .45525 .63284 .45262 .60203 Mtetra
.554 .39 .613 r
.45262 .60203 .45525 .63284 .46086 .63125 .45813 .60367 Mtetra
.547 .39 .62 r
.45813 .60367 .46086 .63125 .46648 .62966 .46365 .60572 Mtetra
.538 .391 .63 r
.46365 .60572 .46648 .62966 .47211 .62808 .46919 .60811 Mtetra
.526 .395 .644 r
.46919 .60811 .47211 .62808 .47775 .6265 .47475 .61079 Mtetra
.506 .401 .669 r
.47475 .61079 .47775 .6265 .48341 .62492 .48034 .61369 Mtetra
.467 .413 .714 r
.48034 .61369 .48341 .62492 .48907 .62333 .48595 .61674 Mtetra
.348 .435 .809 r
.48595 .61674 .48907 .62333 .49475 .62175 .49158 .61986 Mtetra
0 .248 .652 r
.49158 .61986 .49475 .62175 .50044 .62016 .49724 .62298 Mtetra
.634 .184 .165 r
.49724 .62298 .50044 .62016 .50615 .61856 .50293 .62601 Mtetra
.617 .267 .354 r
.50293 .62601 .50615 .61856 .51186 .61696 .50865 .62889 Mtetra
.601 .293 .419 r
.50865 .62889 .51186 .61696 .51759 .61536 .5144 .63153 Mtetra
.589 .304 .451 r
.5144 .63153 .51759 .61536 .52333 .61374 .52018 .63387 Mtetra
.581 .309 .469 r
.52018 .63387 .52333 .61374 .52908 .61212 .52598 .63583 Mtetra
.574 .311 .48 r
.52598 .63583 .52908 .61212 .53485 .61048 .5318 .63736 Mtetra
.568 .312 .488 r
.5318 .63736 .53485 .61048 .54062 .60884 .53764 .6384 Mtetra
.562 .311 .493 r
.53764 .6384 .54062 .60884 .54641 .60718 .54351 .63891 Mtetra
.557 .309 .496 r
.54351 .63891 .54641 .60718 .55221 .60551 .54939 .63884 Mtetra
.551 .306 .498 r
.54939 .63884 .55221 .60551 .55803 .60383 .55528 .63817 Mtetra
.546 .303 .498 r
.55528 .63817 .55803 .60383 .56385 .60214 .56118 .63687 Mtetra
.54 .299 .498 r
.56118 .63687 .56385 .60214 .56969 .60043 .56709 .63495 Mtetra
.534 .293 .496 r
.56709 .63495 .56969 .60043 .57554 .59871 .573 .6324 Mtetra
.527 .286 .493 r
.573 .6324 .57554 .59871 .5814 .59698 .57891 .62924 Mtetra
.519 .278 .489 r
.57891 .62924 .5814 .59698 .58727 .59524 .58482 .62549 Mtetra
.509 .267 .483 r
.58482 .62549 .58727 .59524 .59316 .59348 .59072 .62119 Mtetra
.496 .253 .475 r
.59072 .62119 .59316 .59348 .59906 .59172 .59662 .61637 Mtetra
.48 .233 .462 r
.59662 .61637 .59906 .59172 .60497 .58994 .60251 .6111 Mtetra
.456 .204 .442 r
.60251 .6111 .60497 .58994 .61089 .58815 .60839 .60542 Mtetra
.418 .158 .41 r
.60839 .60542 .61089 .58815 .61683 .58636 .61426 .59941 Mtetra
.349 .075 .349 r
.61426 .59941 .61683 .58636 .62277 .58456 .62012 .59314 Mtetra
.186 0 .202 r
.62012 .59314 .62277 .58456 .62873 .58275 .62597 .58667 Mtetra
0 0 0 r
.62597 .58667 .62873 .58275 .6347 .58093 .63181 .5801 Mtetra
.892 .923 .836 r
.63181 .5801 .6347 .58093 .64069 .57911 .63765 .57349 Mtetra
.789 .69 .755 r
.63765 .57349 .64069 .57911 .64669 .57729 .64349 .56692 Mtetra
.721 .58 .697 r
.64349 .56692 .64669 .57729 .6527 .57546 .64932 .56047 Mtetra
.682 .523 .664 r
.64932 .56047 .6527 .57546 .65872 .57364 .65516 .55422 Mtetra
.657 .489 .645 r
.65516 .55422 .65872 .57364 .66475 .57181 .66101 .54823 Mtetra
.64 .466 .631 r
.66101 .54823 .66475 .57181 .6708 .56999 .66687 .54258 Mtetra
.628 .449 .622 r
.66687 .54258 .6708 .56999 .67686 .56817 .67274 .53731 Mtetra
.618 .437 .616 r
.67274 .53731 .67686 .56817 .68294 .56635 .67864 .5325 Mtetra
.609 .428 .611 r
.67864 .5325 .68294 .56635 .68902 .56453 .68456 .52817 Mtetra
.603 .42 .607 r
.68456 .52817 .68902 .56453 .69513 .56272 .69051 .52438 Mtetra
.597 .414 .605 r
.69051 .52438 .69513 .56272 .70124 .56091 .6965 .52115 Mtetra
.591 .409 .603 r
.6965 .52115 .70124 .56091 .70737 .55911 .70253 .5185 Mtetra
.587 .405 .602 r
.70253 .5185 .70737 .55911 .71351 .55732 .70859 .51646 Mtetra
.582 .401 .602 r
.70859 .51646 .71351 .55732 .71967 .55552 .71471 .51501 Mtetra
.578 .399 .603 r
.71471 .51501 .71967 .55552 .72583 .55374 .72088 .51416 Mtetra
.574 .397 .604 r
.72088 .51416 .72583 .55374 .73202 .55196 .72709 .5139 Mtetra
.569 .395 .606 r
.72709 .5139 .73202 .55196 .73822 .55018 .73336 .5142 Mtetra
.565 .394 .609 r
.73336 .5142 .73822 .55018 .74443 .54841 .73969 .51503 Mtetra
.56 .394 .613 r
.73969 .51503 .74443 .54841 .75065 .54664 .74608 .51635 Mtetra
.555 .394 .619 r
.74608 .51635 .75065 .54664 .75689 .54488 .75252 .51811 Mtetra
.548 .396 .627 r
.75252 .51811 .75689 .54488 .76315 .54311 .75901 .52026 Mtetra
.539 .4 .639 r
.75901 .52026 .76315 .54311 .76942 .54135 .76556 .52273 Mtetra
.527 .406 .658 r
.76556 .52273 .76942 .54135 .7757 .53959 .77215 .52547 Mtetra
.506 .418 .69 r
.77215 .52547 .7757 .53959 .782 .53782 .77879 .5284 Mtetra
.459 .442 .752 r
.77879 .5284 .782 .53782 .78831 .53606 .78548 .53144 Mtetra
.272 .479 .878 r
.78548 .53144 .78831 .53606 .79463 .53429 .7922 .53451 Mtetra
.493 0 0 r
.7922 .53451 .79463 .53429 .80097 .53251 .79895 .53754 Mtetra
.608 .195 .234 r
.79895 .53754 .80097 .53251 .80733 .53073 .80572 .54045 Mtetra
.598 .261 .369 r
.80572 .54045 .80733 .53073 .81369 .52894 .8125 .54316 Mtetra
.587 .285 .423 r
.8125 .54316 .81369 .52894 .82007 .52714 .8193 .54558 Mtetra
.579 .297 .452 r
.8193 .54558 .82007 .52714 .82647 .52534 .8261 .54766 Mtetra
.573 .303 .469 r
.8261 .54766 .82647 .52534 .83288 .52352 .83288 .54933 Mtetra
.567 .306 .48 r
.83288 .54933 .83288 .52352 .8393 .52169 .83966 .55051 Mtetra
.562 .307 .487 r
.83966 .55051 .8393 .52169 .84574 .51985 .84641 .55117 Mtetra
.557 .307 .492 r
.84641 .55117 .84574 .51985 .85219 .518 .85312 .55126 Mtetra
.553 .306 .495 r
.85312 .55126 .85219 .518 .85865 .51614 .85981 .55073 Mtetra
.548 .304 .497 r
.85981 .55073 .85865 .51614 .86513 .51426 .86644 .54958 Mtetra
.543 .301 .498 r
.86644 .54958 .86513 .51426 .87162 .51237 .87303 .54778 Mtetra
.538 .297 .498 r
.87303 .54778 .87162 .51237 .87812 .51046 .87957 .54534 Mtetra
.532 .292 .496 r
.87957 .54534 .87812 .51046 .88464 .50854 .88605 .54225 Mtetra
.525 .285 .494 r
.88605 .54225 .88464 .50854 .89117 .50661 .89247 .53855 Mtetra
.517 .277 .49 r
.89247 .53855 .89117 .50661 .89771 .50466 .89884 .53425 Mtetra
.507 .266 .484 r
.89884 .53425 .89771 .50466 .90427 .50271 .90515 .52941 Mtetra
.494 .252 .475 r
.90515 .52941 .90427 .50271 .91084 .50074 .9114 .52406 Mtetra
.477 .231 .462 r
.9114 .52406 .91084 .50074 .91743 .49876 .91761 .51828 Mtetra
.451 .2 .441 r
.91761 .51828 .91743 .49876 .92403 .49677 .92377 .51211 Mtetra
.409 .149 .405 r
.92377 .51211 .92403 .49677 .93064 .49477 .92989 .50564 Mtetra
.326 .05 .332 r
.92989 .50564 .93064 .49477 .93727 .49276 .93598 .49893 Mtetra
.102 0 .129 r
.93598 .49893 .93727 .49276 .94391 .49075 .94204 .49207 Mtetra
.678 .921 .605 r
.94204 .49207 .94391 .49075 .95056 .48873 .94809 .48513 Mtetra
.888 .746 .698 r
.34952 .65631 .35287 .65924 .35851 .65295 .3555 .6433 Mtetra
.795 .622 .668 r
.3555 .6433 .35851 .65295 .36414 .64673 .36144 .63052 Mtetra
.738 .554 .645 r
.36144 .63052 .36414 .64673 .36976 .64067 .36734 .61815 Mtetra
.701 .512 .629 r
.36734 .61815 .36976 .64067 .37537 .63483 .37319 .60637 Mtetra
.675 .483 .618 r
.37319 .60637 .37537 .63483 .38096 .62928 .37899 .59533 Mtetra
.655 .462 .61 r
.37899 .59533 .38096 .62928 .38654 .62409 .38474 .58515 Mtetra
.639 .445 .604 r
.38474 .58515 .38654 .62409 .39211 .6193 .39043 .57598 Mtetra
.626 .432 .6 r
.39043 .57598 .39211 .6193 .39765 .61498 .39606 .56791 Mtetra
.615 .421 .596 r
.39606 .56791 .39765 .61498 .40319 .61115 .40164 .56105 Mtetra
.605 .412 .594 r
.40164 .56105 .40319 .61115 .4087 .60786 .40718 .55546 Mtetra
.596 .404 .591 r
.40718 .55546 .4087 .60786 .41421 .60512 .41266 .5512 Mtetra
.587 .396 .59 r
.41266 .5512 .41421 .60512 .4197 .60297 .41811 .54831 Mtetra
.579 .389 .589 r
.41811 .54831 .4197 .60297 .42519 .6014 .42352 .54681 Mtetra
.57 .383 .588 r
.42352 .54681 .42519 .6014 .43067 .60041 .4289 .5467 Mtetra
.562 .376 .588 r
.4289 .5467 .43067 .60041 .43616 .60001 .43426 .54795 Mtetra
.552 .37 .588 r
.43426 .54795 .43616 .60001 .44164 .60016 .43961 .55053 Mtetra
.542 .364 .589 r
.43961 .55053 .44164 .60016 .44713 .60085 .44495 .55439 Mtetra
.531 .357 .59 r
.44495 .55439 .44713 .60085 .45262 .60203 .4503 .55944 Mtetra
.517 .349 .592 r
.4503 .55944 .45262 .60203 .45813 .60367 .45565 .5656 Mtetra
.5 .34 .596 r
.45565 .5656 .45813 .60367 .46365 .60572 .46102 .57275 Mtetra
.476 .329 .601 r
.46102 .57275 .46365 .60572 .46919 .60811 .46642 .58077 Mtetra
.44 .312 .609 r
.46642 .58077 .46919 .60811 .47475 .61079 .47185 .58951 Mtetra
.378 .284 .622 r
.47185 .58951 .47475 .61079 .48034 .61369 .47732 .59883 Mtetra
.234 .22 .638 r
.47732 .59883 .48034 .61369 .48595 .61674 .48283 .60855 Mtetra
0 0 .557 r
.48283 .60855 .48595 .61674 .49158 .61986 .48839 .6185 Mtetra
.862 .415 .124 r
.48839 .6185 .49158 .61986 .49724 .62298 .494 .62848 Mtetra
.773 .418 .385 r
.494 .62848 .49724 .62298 .50293 .62601 .49966 .63832 Mtetra
.705 .398 .454 r
.49966 .63832 .50293 .62601 .50865 .62889 .50537 .64782 Mtetra
.666 .384 .483 r
.50537 .64782 .50865 .62889 .5144 .63153 .51113 .65679 Mtetra
.641 .373 .497 r
.51113 .65679 .5144 .63153 .52018 .63387 .51694 .66505 Mtetra
.622 .364 .506 r
.51694 .66505 .52018 .63387 .52598 .63583 .5228 .67242 Mtetra
.608 .357 .512 r
.5228 .67242 .52598 .63583 .5318 .63736 .5287 .67874 Mtetra
.595 .35 .515 r
.5287 .67874 .5318 .63736 .53764 .6384 .53464 .68387 Mtetra
.585 .344 .517 r
.53464 .68387 .53764 .6384 .54351 .63891 .54061 .68767 Mtetra
.575 .337 .518 r
.54061 .68767 .54351 .63891 .54939 .63884 .5466 .69005 Mtetra
.566 .331 .518 r
.5466 .69005 .54939 .63884 .55528 .63817 .5526 .69093 Mtetra
.556 .324 .518 r
.5526 .69093 .55528 .63817 .56118 .63687 .55861 .69025 Mtetra
.547 .316 .517 r
.55861 .69025 .56118 .63687 .56709 .63495 .56462 .688 Mtetra
.537 .308 .515 r
.56462 .688 .56709 .63495 .573 .6324 .57062 .68418 Mtetra
.526 .298 .512 r
.57062 .68418 .573 .6324 .57891 .62924 .57661 .67884 Mtetra
.514 .287 .508 r
.57661 .67884 .57891 .62924 .58482 .62549 .58257 .67203 Mtetra
.499 .274 .503 r
.58257 .67203 .58482 .62549 .59072 .62119 .5885 .66385 Mtetra
.481 .256 .495 r
.5885 .66385 .59072 .62119 .59662 .61637 .59439 .65442 Mtetra
.457 .233 .485 r
.59439 .65442 .59662 .61637 .60251 .6111 .60025 .64388 Mtetra
.424 .2 .468 r
.60025 .64388 .60251 .6111 .60839 .60542 .60607 .63237 Mtetra
.372 .149 .441 r
.60607 .63237 .60839 .60542 .61426 .59941 .61184 .62008 Mtetra
.277 .056 .387 r
.61184 .62008 .61426 .59941 .62012 .59314 .61758 .60719 Mtetra
.061 0 .254 r
.61758 .60719 .62012 .59314 .62597 .58667 .62328 .59387 Mtetra
0 0 0 r
.62328 .59387 .62597 .58667 .63181 .5801 .62894 .58034 Mtetra
.976 .879 .672 r
.62894 .58034 .63181 .5801 .63765 .57349 .63457 .56677 Mtetra
.853 .687 .676 r
.63457 .56677 .63765 .57349 .64349 .56692 .64018 .55336 Mtetra
.768 .584 .649 r
.64018 .55336 .64349 .56692 .64932 .56047 .64577 .5403 Mtetra
.718 .527 .631 r
.64577 .5403 .64932 .56047 .65516 .55422 .65136 .52775 Mtetra
.685 .491 .618 r
.65136 .52775 .65516 .55422 .66101 .54823 .65694 .51588 Mtetra
.662 .466 .61 r
.65694 .51588 .66101 .54823 .66687 .54258 .66254 .50484 Mtetra
.644 .448 .603 r
.66254 .50484 .66687 .54258 .67274 .53731 .66816 .49477 Mtetra
.63 .434 .599 r
.66816 .49477 .67274 .53731 .67864 .5325 .67381 .48578 Mtetra
.618 .423 .595 r
.67381 .48578 .67864 .5325 .68456 .52817 .6795 .47798 Mtetra
.608 .414 .593 r
.6795 .47798 .68456 .52817 .69051 .52438 .68524 .47145 Mtetra
.599 .406 .591 r
.68524 .47145 .69051 .52438 .6965 .52115 .69105 .46626 Mtetra
.591 .399 .59 r
.69105 .46626 .6965 .52115 .70253 .5185 .69693 .46246 Mtetra
.583 .392 .589 r
.69693 .46246 .70253 .5185 .70859 .51646 .70289 .46007 Mtetra
.575 .386 .589 r
.70289 .46007 .70859 .51646 .71471 .51501 .70894 .4591 Mtetra
.567 .381 .589 r
.70894 .4591 .71471 .51501 .72088 .51416 .71509 .45955 Mtetra
.559 .376 .589 r
.71509 .45955 .72088 .51416 .72709 .5139 .72135 .46138 Mtetra
.551 .371 .591 r
.72135 .46138 .72709 .5139 .73336 .5142 .72771 .46455 Mtetra
.541 .366 .593 r
.72771 .46455 .73336 .5142 .73969 .51503 .73419 .46899 Mtetra
.531 .36 .595 r
.73419 .46899 .73969 .51503 .74608 .51635 .74078 .47461 Mtetra
.518 .355 .599 r
.74078 .47461 .74608 .51635 .75252 .51811 .74749 .48132 Mtetra
.501 .348 .605 r
.74749 .48132 .75252 .51811 .75901 .52026 .75431 .48898 Mtetra
.478 .339 .613 r
.75431 .48898 .75901 .52026 .76556 .52273 .76123 .49746 Mtetra
.442 .326 .626 r
.76123 .49746 .76556 .52273 .77215 .52547 .76826 .50661 Mtetra
.376 .304 .647 r
.76826 .50661 .77215 .52547 .77879 .5284 .77539 .51627 Mtetra
.212 .244 .678 r
.77539 .51627 .77879 .5284 .78548 .53144 .7826 .52626 Mtetra
0 0 .544 r
.7826 .52626 .78548 .53144 .7922 .53451 .78987 .53638 Mtetra
.811 .361 .169 r
.78987 .53638 .7922 .53451 .79895 .53754 .79721 .54646 Mtetra
.73 .377 .38 r
.79721 .54646 .79895 .53754 .80572 .54045 .80459 .55629 Mtetra
.678 .37 .445 r
.80459 .55629 .80572 .54045 .8125 .54316 .81198 .56567 Mtetra
.647 .363 .474 r
.81198 .56567 .8125 .54316 .8193 .54558 .81939 .57442 Mtetra
.625 .356 .49 r
.81939 .57442 .8193 .54558 .8261 .54766 .82677 .58235 Mtetra
.61 .351 .5 r
.82677 .58235 .8261 .54766 .83288 .54933 .83412 .58928 Mtetra
.597 .346 .507 r
.83412 .58928 .83288 .54933 .83966 .55051 .84141 .59505 Mtetra
.587 .341 .511 r
.84141 .59505 .83966 .55051 .84641 .55117 .84863 .59952 Mtetra
.577 .336 .514 r
.84863 .59952 .84641 .55117 .85312 .55126 .85575 .60258 Mtetra
.569 .331 .516 r
.85575 .60258 .85312 .55126 .85981 .55073 .86275 .60412 Mtetra
.56 .326 .517 r
.86275 .60412 .85981 .55073 .86644 .54958 .86963 .60408 Mtetra
.552 .32 .517 r
.86963 .60408 .86644 .54958 .87303 .54778 .87636 .60243 Mtetra
.543 .313 .517 r
.87636 .60243 .87303 .54778 .87957 .54534 .88294 .59916 Mtetra
.534 .306 .516 r
.88294 .59916 .87957 .54534 .88605 .54225 .88936 .59429 Mtetra
.524 .298 .514 r
.88936 .59429 .88605 .54225 .89247 .53855 .89561 .58787 Mtetra
.512 .288 .511 r
.89561 .58787 .89247 .53855 .89884 .53425 .9017 .58 Mtetra
.498 .275 .506 r
.9017 .58 .89884 .53425 .90515 .52941 .90763 .57077 Mtetra
.48 .259 .5 r
.90763 .57077 .90515 .52941 .9114 .52406 .91341 .56031 Mtetra
.457 .237 .491 r
.91341 .56031 .9114 .52406 .91761 .51828 .91904 .54879 Mtetra
.423 .205 .475 r
.91904 .54879 .91761 .51828 .92377 .51211 .92454 .53638 Mtetra
.37 .153 .449 r
.92454 .53638 .92377 .51211 .92989 .50564 .92993 .52325 Mtetra
.268 .056 .395 r
.92993 .52325 .92989 .50564 .93598 .49893 .93522 .50959 Mtetra
.012 0 .245 r
.93522 .50959 .93598 .49893 .94204 .49207 .94044 .49561 Mtetra
.742 .796 .312 r
.94044 .49561 .94204 .49207 .94809 .48513 .9456 .48151 Mtetra
.892 .743 .69 r
.34615 .65338 .34952 .65631 .3555 .6433 .35219 .63944 Mtetra
.877 .724 .688 r
.35219 .63944 .3555 .6433 .36144 .63052 .3582 .62577 Mtetra
.861 .705 .688 r
.3582 .62577 .36144 .63052 .36734 .61815 .36415 .61256 Mtetra
.845 .688 .688 r
.36415 .61256 .36734 .61815 .37319 .60637 .37005 .59998 Mtetra
.828 .671 .688 r
.37005 .59998 .37319 .60637 .37899 .59533 .3759 .58819 Mtetra
.81 .654 .69 r
.3759 .58819 .37899 .59533 .38474 .58515 .38168 .57735 Mtetra
.791 .638 .692 r
.38168 .57735 .38474 .58515 .39043 .57598 .3874 .5676 Mtetra
.77 .621 .695 r
.3874 .5676 .39043 .57598 .39606 .56791 .39306 .55903 Mtetra
.747 .604 .698 r
.39306 .55903 .39606 .56791 .40164 .56105 .39866 .55176 Mtetra
.722 .586 .703 r
.39866 .55176 .40164 .56105 .40718 .55546 .4042 .54587 Mtetra
.693 .567 .708 r
.4042 .54587 .40718 .55546 .41266 .5512 .40969 .5414 Mtetra
.66 .545 .713 r
.40969 .5414 .41266 .5512 .41811 .54831 .41514 .53841 Mtetra
.621 .521 .719 r
.41514 .53841 .41811 .54831 .42352 .54681 .42054 .53691 Mtetra
.575 .493 .725 r
.42054 .53691 .42352 .54681 .4289 .5467 .42592 .53691 Mtetra
.517 .46 .731 r
.42592 .53691 .4289 .5467 .43426 .54795 .43126 .53837 Mtetra
.446 .419 .735 r
.43126 .53837 .43426 .54795 .43961 .55053 .4366 .54127 Mtetra
.355 .367 .735 r
.4366 .54127 .43961 .55053 .44495 .55439 .44192 .54554 Mtetra
.238 .3 .726 r
.44192 .54554 .44495 .55439 .4503 .55944 .44724 .55109 Mtetra
.089 .214 .7 r
.44724 .55109 .4503 .55944 .45565 .5656 .45258 .55784 Mtetra
0 .105 .648 r
.45258 .55784 .45565 .5656 .46102 .57275 .45793 .56567 Mtetra
0 0 .56 r
.45793 .56567 .46102 .57275 .46642 .58077 .46331 .57443 Mtetra
0 0 .437 r
.46331 .57443 .46642 .58077 .47185 .58951 .46871 .58398 Mtetra
.663 .261 0 r
.46871 .58398 .47185 .58951 .47732 .59883 .47416 .59416 Mtetra
.772 .341 0 r
.47416 .59416 .47732 .59883 .48283 .60855 .47966 .60477 Mtetra
.835 .391 0 r
.47966 .60477 .48283 .60855 .48839 .6185 .4852 .61564 Mtetra
.863 .418 .038 r
.4852 .61564 .48839 .6185 .494 .62848 .49079 .62655 Mtetra
.871 .427 .105 r
.49079 .62655 .494 .62848 .49966 .63832 .49644 .63732 Mtetra
.864 .425 .155 r
.49644 .63732 .49966 .63832 .50537 .64782 .50215 .64772 Mtetra
.849 .415 .192 r
.50215 .64772 .50537 .64782 .51113 .65679 .50791 .65756 Mtetra
.827 .397 .217 r
.50791 .65756 .51113 .65679 .51694 .66505 .51373 .66664 Mtetra
.799 .372 .233 r
.51373 .66664 .51694 .66505 .5228 .67242 .51959 .67475 Mtetra
.766 .341 .241 r
.51959 .67475 .5228 .67242 .5287 .67874 .5255 .68174 Mtetra
.725 .301 .24 r
.5255 .68174 .5287 .67874 .53464 .68387 .53146 .68743 Mtetra
.675 .251 .231 r
.53146 .68743 .53464 .68387 .54061 .68767 .53744 .69169 Mtetra
.612 .187 .211 r
.53744 .69169 .54061 .68767 .5466 .69005 .54345 .6944 Mtetra
.531 .105 .177 r
.54345 .6944 .5466 .69005 .5526 .69093 .54947 .69549 Mtetra
.422 0 .124 r
.54947 .69549 .5526 .69093 .55861 .69025 .5555 .6949 Mtetra
.273 0 .045 r
.5555 .6949 .55861 .69025 .56462 .688 .56154 .6926 Mtetra
.071 0 0 r
.56154 .6926 .56462 .688 .57062 .68418 .56756 .68859 Mtetra
0 0 0 r
.56756 .68859 .57062 .68418 .57661 .67884 .57356 .68294 Mtetra
.57356 .68294 .57661 .67884 .58257 .67203 .57954 .6757 Mtetra
.706 .891 .512 r
.57954 .6757 .58257 .67203 .5885 .66385 .58549 .66697 Mtetra
.859 .951 .599 r
.58549 .66697 .5885 .66385 .59439 .65442 .5914 .65689 Mtetra
.937 .955 .644 r
.5914 .65689 .59439 .65442 .60025 .64388 .59727 .6456 Mtetra
.97 .933 .664 r
.59727 .6456 .60025 .64388 .60607 .63237 .60309 .63329 Mtetra
.977 .901 .673 r
.60309 .63329 .60607 .63237 .61184 .62008 .60887 .62012 Mtetra
.972 .868 .676 r
.60887 .62012 .61184 .62008 .61758 .60719 .61461 .60631 Mtetra
.96 .837 .677 r
.61461 .60631 .61758 .60719 .62328 .59387 .6203 .59205 Mtetra
.945 .808 .677 r
.6203 .59205 .62328 .59387 .62894 .58034 .62596 .57756 Mtetra
.929 .782 .677 r
.62596 .57756 .62894 .58034 .63457 .56677 .63158 .56304 Mtetra
.911 .757 .678 r
.63158 .56304 .63457 .56677 .64018 .55336 .63718 .5487 Mtetra
.892 .734 .679 r
.63718 .5487 .64018 .55336 .64577 .5403 .64276 .53474 Mtetra
.873 .713 .68 r
.64276 .53474 .64577 .5403 .65136 .52775 .64832 .52134 Mtetra
.853 .693 .682 r
.64832 .52134 .65136 .52775 .65694 .51588 .65389 .50869 Mtetra
.833 .673 .685 r
.65389 .50869 .65694 .51588 .66254 .50484 .65946 .49693 Mtetra
.811 .654 .688 r
.65946 .49693 .66254 .50484 .66816 .49477 .66506 .48621 Mtetra
.788 .635 .691 r
.66506 .48621 .66816 .49477 .67381 .48578 .67069 .47667 Mtetra
.764 .616 .695 r
.67069 .47667 .67381 .48578 .6795 .47798 .67636 .4684 Mtetra
.737 .597 .7 r
.67636 .4684 .6795 .47798 .68524 .47145 .68209 .46151 Mtetra
.708 .577 .705 r
.68209 .46151 .68524 .47145 .69105 .46626 .68788 .45606 Mtetra
.677 .556 .71 r
.68788 .45606 .69105 .46626 .69693 .46246 .69375 .4521 Mtetra
.641 .533 .716 r
.69375 .4521 .69693 .46246 .70289 .46007 .69971 .44966 Mtetra
.601 .509 .722 r
.69971 .44966 .70289 .46007 .70894 .4591 .70576 .44875 Mtetra
.555 .482 .728 r
.70576 .44875 .70894 .4591 .71509 .45955 .71192 .44936 Mtetra
.502 .452 .733 r
.71192 .44936 .71509 .45955 .72135 .46138 .71818 .45146 Mtetra
.44 .417 .738 r
.71818 .45146 .72135 .46138 .72771 .46455 .72456 .455 Mtetra
.366 .377 .739 r
.72456 .455 .72771 .46455 .73419 .46899 .73106 .45991 Mtetra
.278 .33 .737 r
.73106 .45991 .73419 .46899 .74078 .47461 .73768 .46609 Mtetra
.173 .273 .727 r
.73768 .46609 .74078 .47461 .74749 .48132 .74443 .47344 Mtetra
.049 .206 .706 r
.74443 .47344 .74749 .48132 .75431 .48898 .75129 .48182 Mtetra
0 .128 .669 r
.75129 .48182 .75431 .48898 .76123 .49746 .75827 .4911 Mtetra
0 .042 .611 r
.75827 .4911 .76123 .49746 .76826 .50661 .76536 .50111 Mtetra
0 0 .531 r
.76536 .50111 .76826 .50661 .77539 .51627 .77254 .51166 Mtetra
0 0 .433 r
.77254 .51166 .77539 .51627 .7826 .52626 .77982 .52258 Mtetra
.652 .202 0 r
.77982 .52258 .7826 .52626 .78987 .53638 .78718 .53366 Mtetra
.73 .253 0 r
.78718 .53366 .78987 .53638 .79721 .54646 .79459 .54469 Mtetra
.776 .286 0 r
.79459 .54469 .79721 .54646 .80459 .55629 .80205 .55546 Mtetra
.796 .302 0 r
.80205 .55546 .80459 .55629 .81198 .56567 .80953 .56576 Mtetra
.797 .304 .008 r
.80953 .56576 .81198 .56567 .81939 .57442 .81702 .57538 Mtetra
.783 .294 .056 r
.81702 .57538 .81939 .57442 .82677 .58235 .82449 .58411 Mtetra
.757 .274 .093 r
.82449 .58411 .82677 .58235 .83412 .58928 .83192 .59177 Mtetra
.721 .246 .119 r
.83192 .59177 .83412 .58928 .84141 .59505 .83929 .59818 Mtetra
.675 .207 .134 r
.83929 .59818 .84141 .59505 .84863 .59952 .84657 .60318 Mtetra
.618 .158 .139 r
.84657 .60318 .84863 .59952 .85575 .60258 .85375 .60664 Mtetra
.547 .097 .134 r
.85375 .60664 .85575 .60258 .86275 .60412 .86081 .60847 Mtetra
.46 .021 .116 r
.86081 .60847 .86275 .60412 .86963 .60408 .86773 .60859 Mtetra
.35 0 .083 r
.86773 .60859 .86963 .60408 .87636 .60243 .87449 .60695 Mtetra
.213 0 .033 r
.87449 .60695 .87636 .60243 .88294 .59916 .88108 .60355 Mtetra
.042 0 0 r
.88108 .60355 .88294 .59916 .88936 .59429 .88751 .59843 Mtetra
0 0 0 r
.88751 .59843 .88936 .59429 .89561 .58787 .89375 .59162 Mtetra
.89375 .59162 .89561 .58787 .9017 .58 .89982 .58323 Mtetra
.89982 .58323 .9017 .58 .90763 .57077 .90571 .57338 Mtetra
.767 .874 .449 r
.90571 .57338 .90763 .57077 .91341 .56031 .91143 .56221 Mtetra
.882 .917 .52 r
.91143 .56221 .91341 .56031 .91904 .54879 .917 .54988 Mtetra
.949 .925 .569 r
.917 .54988 .91904 .54879 .92454 .53638 .92242 .53659 Mtetra
.98 .912 .601 r
.92242 .53659 .92454 .53638 .92993 .52325 .92772 .52254 Mtetra
.989 .887 .622 r
.92772 .52254 .92993 .52325 .93522 .50959 .93292 .50792 Mtetra
.984 .859 .636 r
.93292 .50792 .93522 .50959 .94044 .49561 .93804 .49296 Mtetra
.971 .83 .646 r
.93804 .49296 .94044 .49561 .9456 .48151 .94311 .47788 Mtetra
.852 .761 .761 r
.34277 .65043 .34615 .65338 .35219 .63944 .34853 .64246 Mtetra
.858 .984 .7 r
.34853 .64246 .35219 .63944 .3582 .62577 .35428 .6346 Mtetra
0 0 .067 r
.35428 .6346 .3582 .62577 .36415 .61256 .36 .62695 Mtetra
.289 .022 .323 r
.36 .62695 .36415 .61256 .37005 .59998 .3657 .61962 Mtetra
.394 .14 .407 r
.3657 .61962 .37005 .59998 .3759 .58819 .37138 .61268 Mtetra
.445 .199 .446 r
.37138 .61268 .3759 .58819 .38168 .57735 .37703 .60622 Mtetra
.475 .234 .468 r
.37703 .60622 .38168 .57735 .3874 .5676 .38266 .60032 Mtetra
.495 .257 .482 r
.38266 .60032 .3874 .5676 .39306 .55903 .38826 .59503 Mtetra
.51 .273 .491 r
.38826 .59503 .39306 .55903 .39866 .55176 .39383 .59042 Mtetra
.522 .286 .498 r
.39383 .59042 .39866 .55176 .4042 .54587 .39937 .58654 Mtetra
.531 .295 .503 r
.39937 .58654 .4042 .54587 .40969 .5414 .4049 .5834 Mtetra
.539 .303 .506 r
.4049 .5834 .40969 .5414 .41514 .53841 .4104 .58104 Mtetra
.546 .31 .508 r
.4104 .58104 .41514 .53841 .42054 .53691 .41589 .57947 Mtetra
.552 .315 .509 r
.41589 .57947 .42054 .53691 .42592 .53691 .42136 .57869 Mtetra
.558 .319 .51 r
.42136 .57869 .42592 .53691 .43126 .53837 .42683 .57869 Mtetra
.564 .323 .51 r
.42683 .57869 .43126 .53837 .4366 .54127 .43229 .57944 Mtetra
.57 .327 .508 r
.43229 .57944 .4366 .54127 .44192 .54554 .43776 .5809 Mtetra
.576 .33 .506 r
.43776 .5809 .44192 .54554 .44724 .55109 .44323 .58304 Mtetra
.583 .332 .502 r
.44323 .58304 .44724 .55109 .45258 .55784 .4487 .5858 Mtetra
.591 .334 .496 r
.4487 .5858 .45258 .55784 .45793 .56567 .4542 .5891 Mtetra
.6 .334 .486 r
.4542 .5891 .45793 .56567 .46331 .57443 .45971 .59289 Mtetra
.613 .334 .47 r
.45971 .59289 .46331 .57443 .46871 .58398 .46524 .59706 Mtetra
.632 .33 .441 r
.46524 .59706 .46871 .58398 .47416 .59416 .47081 .60154 Mtetra
.664 .316 .374 r
.47081 .60154 .47416 .59416 .47966 .60477 .4764 .60622 Mtetra
.716 .245 .132 r
.4764 .60622 .47966 .60477 .4852 .61564 .48202 .61101 Mtetra
0 .25 .763 r
.48202 .61101 .4852 .61564 .49079 .62655 .48767 .6158 Mtetra
.377 .363 .717 r
.48767 .6158 .49079 .62655 .49644 .63732 .49336 .62048 Mtetra
.468 .37 .66 r
.49336 .62048 .49644 .63732 .50215 .64772 .49909 .62496 Mtetra
.504 .371 .633 r
.49909 .62496 .50215 .64772 .50791 .65756 .50485 .62913 Mtetra
.524 .373 .618 r
.50485 .62913 .50791 .65756 .51373 .66664 .51064 .63289 Mtetra
.537 .374 .608 r
.51064 .63289 .51373 .66664 .51959 .67475 .51646 .63615 Mtetra
.546 .376 .602 r
.51646 .63615 .51959 .67475 .5255 .68174 .52232 .63883 Mtetra
.554 .378 .597 r
.52232 .63883 .5255 .68174 .53146 .68743 .5282 .64084 Mtetra
.56 .38 .595 r
.5282 .64084 .53146 .68743 .53744 .69169 .5341 .64212 Mtetra
.566 .383 .593 r
.5341 .64212 .53744 .69169 .54345 .6944 .54003 .64262 Mtetra
.571 .386 .591 r
.54003 .64262 .54345 .6944 .54947 .69549 .54597 .64231 Mtetra
.576 .389 .591 r
.54597 .64231 .54947 .69549 .5555 .6949 .55192 .64114 Mtetra
.581 .392 .591 r
.55192 .64114 .5555 .6949 .56154 .6926 .55787 .63912 Mtetra
.586 .396 .591 r
.55787 .63912 .56154 .6926 .56756 .68859 .56383 .63625 Mtetra
.591 .4 .592 r
.56383 .63625 .56756 .68859 .57356 .68294 .56979 .63254 Mtetra
.597 .406 .593 r
.56979 .63254 .57356 .68294 .57954 .6757 .57574 .62804 Mtetra
.603 .412 .596 r
.57574 .62804 .57954 .6757 .58549 .66697 .58168 .62278 Mtetra
.61 .419 .599 r
.58168 .62278 .58549 .66697 .5914 .65689 .58761 .61682 Mtetra
.618 .428 .603 r
.58761 .61682 .5914 .65689 .59727 .6456 .59353 .61025 Mtetra
.628 .44 .608 r
.59353 .61025 .59727 .6456 .60309 .63329 .59943 .60314 Mtetra
.642 .455 .616 r
.59943 .60314 .60309 .63329 .60887 .62012 .60531 .59558 Mtetra
.659 .477 .627 r
.60531 .59558 .60887 .62012 .61461 .60631 .61118 .58767 Mtetra
.685 .51 .644 r
.61118 .58767 .61461 .60631 .6203 .59205 .61703 .5795 Mtetra
.727 .566 .673 r
.61703 .5795 .6203 .59205 .62596 .57756 .62286 .57119 Mtetra
.805 .679 .725 r
.62286 .57119 .62596 .57756 .63158 .56304 .62869 .56285 Mtetra
.93 .936 .783 r
.62869 .56285 .63158 .56304 .63718 .5487 .63451 .55457 Mtetra
0 0 0 r
.63451 .55457 .63718 .5487 .64276 .53474 .64032 .54646 Mtetra
.245 0 .294 r
.64032 .54646 .64276 .53474 .64832 .52134 .64613 .53862 Mtetra
.379 .126 .399 r
.64613 .53862 .64832 .52134 .65389 .50869 .65195 .53115 Mtetra
.438 .193 .444 r
.65195 .53115 .65389 .50869 .65946 .49693 .65778 .52412 Mtetra
.471 .231 .467 r
.65778 .52412 .65946 .49693 .66506 .48621 .66363 .51763 Mtetra
.492 .255 .482 r
.66363 .51763 .66506 .48621 .67069 .47667 .66949 .51175 Mtetra
.507 .271 .491 r
.66949 .51175 .67069 .47667 .67636 .4684 .67539 .50653 Mtetra
.519 .284 .498 r
.67539 .50653 .67636 .4684 .68209 .46151 .68132 .50203 Mtetra
.528 .293 .502 r
.68132 .50203 .68209 .46151 .68788 .45606 .68729 .49828 Mtetra
.536 .301 .505 r
.68729 .49828 .68788 .45606 .69375 .4521 .6933 .49532 Mtetra
.543 .307 .507 r
.6933 .49532 .69375 .4521 .69971 .44966 .69937 .49317 Mtetra
.549 .312 .508 r
.69937 .49317 .69971 .44966 .70576 .44875 .70549 .49182 Mtetra
.554 .316 .509 r
.70549 .49182 .70576 .44875 .71192 .44936 .71168 .49128 Mtetra
.56 .319 .508 r
.71168 .49128 .71192 .44936 .71818 .45146 .71793 .49153 Mtetra
.565 .322 .506 r
.71793 .49153 .71818 .45146 .72456 .455 .72424 .49253 Mtetra
.57 .324 .504 r
.72424 .49253 .72456 .455 .73106 .45991 .73063 .49425 Mtetra
.576 .325 .499 r
.73063 .49425 .73106 .45991 .73768 .46609 .73708 .49663 Mtetra
.583 .326 .493 r
.73708 .49663 .73768 .46609 .74443 .47344 .7436 .49961 Mtetra
.59 .325 .483 r
.7436 .49961 .74443 .47344 .75129 .48182 .75019 .50312 Mtetra
.6 .323 .468 r
.75019 .50312 .75129 .48182 .75827 .4911 .75685 .50707 Mtetra
.614 .317 .441 r
.75685 .50707 .75827 .4911 .76536 .50111 .76357 .51139 Mtetra
.636 .3 .386 r
.76357 .51139 .76536 .50111 .77254 .51166 .77035 .51596 Mtetra
.671 .244 .224 r
.77035 .51596 .77254 .51166 .77982 .52258 .77717 .5207 Mtetra
0 .148 .587 r
.77717 .5207 .77982 .52258 .78718 .53366 .78404 .52549 Mtetra
.335 .392 .773 r
.78404 .52549 .78718 .53366 .79459 .54469 .79095 .53023 Mtetra
.462 .388 .688 r
.79095 .53023 .79459 .54469 .80205 .55546 .79789 .53481 Mtetra
.503 .383 .65 r
.79789 .53481 .80205 .55546 .80953 .56576 .80484 .53913 Mtetra
.524 .381 .629 r
.80484 .53913 .80953 .56576 .81702 .57538 .8118 .54308 Mtetra
.537 .38 .616 r
.8118 .54308 .81702 .57538 .82449 .58411 .81876 .54655 Mtetra
.546 .38 .607 r
.81876 .54655 .82449 .58411 .83192 .59177 .8257 .54947 Mtetra
.553 .381 .602 r
.8257 .54947 .83192 .59177 .83929 .59818 .83262 .55175 Mtetra
.559 .382 .598 r
.83262 .55175 .83929 .59818 .84657 .60318 .83951 .5533 Mtetra
.564 .383 .595 r
.83951 .5533 .84657 .60318 .85375 .60664 .84635 .55408 Mtetra
.569 .385 .593 r
.84635 .55408 .85375 .60664 .86081 .60847 .85313 .55404 Mtetra
.574 .388 .591 r
.85313 .55404 .86081 .60847 .86773 .60859 .85986 .55313 Mtetra
.578 .39 .591 r
.85986 .55313 .86773 .60859 .87449 .60695 .86651 .55135 Mtetra
.583 .393 .59 r
.86651 .55135 .87449 .60695 .88108 .60355 .87309 .54868 Mtetra
.588 .397 .591 r
.87309 .54868 .88108 .60355 .88751 .59843 .87959 .54514 Mtetra
.593 .401 .592 r
.87959 .54514 .88751 .59843 .89375 .59162 .886 .54076 Mtetra
.598 .407 .593 r
.886 .54076 .89375 .59162 .89982 .58323 .89234 .53558 Mtetra
.605 .413 .595 r
.89234 .53558 .89982 .58323 .90571 .57338 .89859 .52965 Mtetra
.612 .42 .598 r
.89859 .52965 .90571 .57338 .91143 .56221 .90477 .52305 Mtetra
.621 .43 .603 r
.90477 .52305 .91143 .56221 .917 .54988 .91088 .51585 Mtetra
.632 .443 .609 r
.91088 .51585 .917 .54988 .92242 .53659 .91692 .50814 Mtetra
.647 .461 .618 r
.91692 .50814 .92242 .53659 .92772 .52254 .9229 .50002 Mtetra
.669 .488 .631 r
.9229 .50002 .92772 .52254 .93292 .50792 .92883 .49159 Mtetra
.703 .531 .653 r
.92883 .49159 .93292 .50792 .93804 .49296 .93473 .48296 Mtetra
.764 .615 .693 r
.93473 .48296 .93804 .49296 .94311 .47788 .9406 .47423 Mtetra
.691 .759 .904 r
.33938 .64747 .34277 .65043 .34853 .64246 .34485 .64534 Mtetra
.061 0 0 r
.34485 .64534 .34853 .64246 .35428 .6346 .35033 .64321 Mtetra
.421 .085 .288 r
.35033 .64321 .35428 .6346 .36 .62695 .35581 .64109 Mtetra
.485 .196 .4 r
.35581 .64109 .36 .62695 .3657 .61962 .36131 .639 Mtetra
.509 .242 .444 r
.36131 .639 .3657 .61962 .37138 .61268 .36681 .63693 Mtetra
.522 .266 .468 r
.36681 .63693 .37138 .61268 .37703 .60622 .37232 .6349 Mtetra
.53 .28 .482 r
.37232 .6349 .37703 .60622 .38266 .60032 .37784 .63292 Mtetra
.535 .29 .491 r
.37784 .63292 .38266 .60032 .38826 .59503 .38337 .63098 Mtetra
.538 .296 .497 r
.38337 .63098 .38826 .59503 .39383 .59042 .3889 .62909 Mtetra
.541 .301 .501 r
.3889 .62909 .39383 .59042 .39937 .58654 .39445 .62726 Mtetra
.542 .304 .504 r
.39445 .62726 .39937 .58654 .4049 .5834 .4 .62549 Mtetra
.544 .306 .506 r
.4 .62549 .4049 .5834 .4104 .58104 .40556 .62379 Mtetra
.545 .308 .507 r
.40556 .62379 .4104 .58104 .41589 .57947 .41113 .62215 Mtetra
.41113 .62215 .41589 .57947 .42136 .57869 .41671 .62057 Mtetra
.545 .308 .506 r
.41671 .62057 .42136 .57869 .42683 .57869 .4223 .61905 Mtetra
.545 .306 .504 r
.4223 .61905 .42683 .57869 .43229 .57944 .4279 .6176 Mtetra
.544 .304 .501 r
.4279 .6176 .43229 .57944 .43776 .5809 .43351 .6162 Mtetra
.543 .3 .497 r
.43351 .6162 .43776 .5809 .44323 .58304 .43913 .61485 Mtetra
.541 .295 .491 r
.43913 .61485 .44323 .58304 .4487 .5858 .44476 .61356 Mtetra
.538 .286 .481 r
.44476 .61356 .4487 .5858 .4542 .5891 .45041 .6123 Mtetra
.533 .273 .467 r
.45041 .6123 .4542 .5891 .45971 .59289 .45606 .61108 Mtetra
.524 .251 .442 r
.45606 .61108 .45971 .59289 .46524 .59706 .46174 .60989 Mtetra
.506 .207 .394 r
.46174 .60989 .46524 .59706 .47081 .60154 .46742 .60872 Mtetra
.451 .091 .263 r
.46742 .60872 .47081 .60154 .4764 .60622 .47312 .60756 Mtetra
.018 0 0 r
.47312 .60756 .4764 .60622 .48202 .61101 .47883 .6064 Mtetra
.625 .659 .864 r
.47883 .6064 .48202 .61101 .48767 .6158 .48455 .60524 Mtetra
.609 .511 .718 r
.48455 .60524 .48767 .6158 .49336 .62048 .49029 .60407 Mtetra
.597 .459 .664 r
.49029 .60407 .49336 .62048 .49909 .62496 .49604 .60287 Mtetra
.59 .434 .638 r
.49604 .60287 .49909 .62496 .50485 .62913 .50181 .60164 Mtetra
.586 .419 .622 r
.50181 .60164 .50485 .62913 .51064 .63289 .50759 .60038 Mtetra
.583 .409 .612 r
.50759 .60038 .51064 .63289 .51646 .63615 .51338 .59907 Mtetra
.581 .403 .605 r
.51338 .59907 .51646 .63615 .52232 .63883 .51919 .59771 Mtetra
.58 .399 .6 r
.51919 .59771 .52232 .63883 .5282 .64084 .52501 .59629 Mtetra
.58 .396 .597 r
.52501 .59629 .5282 .64084 .5341 .64212 .53084 .59481 Mtetra
.579 .394 .594 r
.53084 .59481 .5341 .64212 .54003 .64262 .53669 .59326 Mtetra
.579 .392 .593 r
.53669 .59326 .54003 .64262 .54597 .64231 .54255 .59164 Mtetra
.579 .392 .592 r
.54255 .59164 .54597 .64231 .55192 .64114 .54842 .58996 Mtetra
.579 .392 .591 r
.54842 .58996 .55192 .64114 .55787 .63912 .55431 .5882 Mtetra
.58 .392 .592 r
.55431 .5882 .55787 .63912 .56383 .63625 .5602 .58636 Mtetra
.581 .393 .592 r
.5602 .58636 .56383 .63625 .56979 .63254 .56611 .58446 Mtetra
.582 .395 .594 r
.56611 .58446 .56979 .63254 .57574 .62804 .57203 .58249 Mtetra
.583 .398 .596 r
.57203 .58249 .57574 .62804 .58168 .62278 .57796 .58046 Mtetra
.585 .401 .599 r
.57796 .58046 .58168 .62278 .58761 .61682 .5839 .57836 Mtetra
.587 .406 .604 r
.5839 .57836 .58761 .61682 .59353 .61025 .58985 .57622 Mtetra
.59 .413 .61 r
.58985 .57622 .59353 .61025 .59943 .60314 .59581 .57402 Mtetra
.595 .423 .619 r
.59581 .57402 .59943 .60314 .60531 .59558 .60179 .57178 Mtetra
.601 .438 .633 r
.60179 .57178 .60531 .59558 .61118 .58767 .60777 .56951 Mtetra
.611 .462 .655 r
.60777 .56951 .61118 .58767 .61703 .5795 .61376 .56721 Mtetra
.629 .509 .697 r
.61376 .56721 .61703 .5795 .62286 .57119 .61976 .5649 Mtetra
.666 .624 .797 r
.61976 .5649 .62286 .57119 .62869 .56285 .62578 .56257 Mtetra
.549 .92 .941 r
.62578 .56257 .62869 .56285 .63451 .55457 .6318 .56025 Mtetra
.339 0 .15 r
.6318 .56025 .63451 .55457 .64032 .54646 .63784 .55794 Mtetra
.464 .159 .362 r
.63784 .55794 .64032 .54646 .64613 .53862 .64389 .55564 Mtetra
.501 .225 .428 r
.64389 .55564 .64613 .53862 .65195 .53115 .64995 .55337 Mtetra
.517 .256 .458 r
.64995 .55337 .65195 .53115 .65778 .52412 .65603 .55113 Mtetra
.527 .275 .476 r
.65603 .55113 .65778 .52412 .66363 .51763 .66212 .54893 Mtetra
.533 .286 .487 r
.66212 .54893 .66363 .51763 .66949 .51175 .66822 .54678 Mtetra
.537 .294 .494 r
.66822 .54678 .66949 .51175 .67539 .50653 .67433 .54468 Mtetra
.54 .299 .5 r
.67433 .54468 .67539 .50653 .68132 .50203 .68047 .54263 Mtetra
.542 .303 .503 r
.68047 .54263 .68132 .50203 .68729 .49828 .68661 .54065 Mtetra
.543 .306 .505 r
.68661 .54065 .68729 .49828 .6933 .49532 .69278 .53873 Mtetra
.544 .307 .506 r
.69278 .53873 .6933 .49532 .69937 .49317 .69896 .53687 Mtetra
.545 .308 .507 r
.69896 .53687 .69937 .49317 .70549 .49182 .70515 .53508 Mtetra
.545 .308 .506 r
.70515 .53508 .70549 .49182 .71168 .49128 .71137 .53335 Mtetra
.545 .307 .505 r
.71137 .53335 .71168 .49128 .71793 .49153 .7176 .53168 Mtetra
.545 .305 .503 r
.7176 .53168 .71793 .49153 .72424 .49253 .72385 .53008 Mtetra
.544 .302 .499 r
.72385 .53008 .72424 .49253 .73063 .49425 .73012 .52853 Mtetra
.542 .297 .494 r
.73012 .52853 .73063 .49425 .73708 .49663 .73641 .52703 Mtetra
.539 .29 .486 r
.73641 .52703 .73708 .49663 .7436 .49961 .74271 .52558 Mtetra
.535 .279 .474 r
.74271 .52558 .7436 .49961 .75019 .50312 .74903 .52417 Mtetra
.529 .262 .455 r
.74903 .52417 .75019 .50312 .75685 .50707 .75538 .52279 Mtetra
.516 .231 .421 r
.75538 .52279 .75685 .50707 .76357 .51139 .76174 .52143 Mtetra
.485 .162 .344 r
.76174 .52143 .76357 .51139 .77035 .51596 .76811 .52009 Mtetra
.35 0 .059 r
.76811 .52009 .77035 .51596 .77717 .5207 .77451 .51876 Mtetra
.563 .829 .995 r
.77451 .51876 .77717 .5207 .78404 .52549 .78092 .51743 Mtetra
.619 .563 .77 r
.78092 .51743 .78404 .52549 .79095 .53023 .78734 .51609 Mtetra
.603 .481 .686 r
.78734 .51609 .79095 .53023 .79789 .53481 .79379 .51472 Mtetra
.593 .445 .649 r
.79379 .51472 .79789 .53481 .80484 .53913 .80024 .51333 Mtetra
.588 .426 .629 r
.80024 .51333 .80484 .53913 .8118 .54308 .80671 .51191 Mtetra
.585 .414 .617 r
.80671 .51191 .8118 .54308 .81876 .54655 .81319 .51044 Mtetra
.583 .406 .608 r
.81319 .51044 .81876 .54655 .8257 .54947 .81969 .50892 Mtetra
.581 .401 .602 r
.81969 .50892 .8257 .54947 .83262 .55175 .82619 .50735 Mtetra
.58 .397 .598 r
.82619 .50735 .83262 .55175 .83951 .5533 .83271 .50571 Mtetra
.579 .395 .595 r
.83271 .50571 .83951 .5533 .84635 .55408 .83924 .50401 Mtetra
.579 .393 .593 r
.83924 .50401 .84635 .55408 .85313 .55404 .84577 .50223 Mtetra
.579 .392 .592 r
.84577 .50223 .85313 .55404 .85986 .55313 .85231 .50038 Mtetra
.579 .392 .591 r
.85231 .50038 .85986 .55313 .86651 .55135 .85886 .49846 Mtetra
.58 .392 .591 r
.85886 .49846 .86651 .55135 .87309 .54868 .86542 .49647 Mtetra
.58 .393 .592 r
.86542 .49647 .87309 .54868 .87959 .54514 .87199 .4944 Mtetra
.581 .394 .593 r
.87199 .4944 .87959 .54514 .886 .54076 .87856 .49226 Mtetra
.582 .396 .595 r
.87856 .49226 .886 .54076 .89234 .53558 .88514 .49004 Mtetra
.584 .399 .597 r
.88514 .49004 .89234 .53558 .89859 .52965 .89173 .48777 Mtetra
.586 .403 .601 r
.89173 .48777 .89859 .52965 .90477 .52305 .89833 .48544 Mtetra
.588 .409 .606 r
.89833 .48544 .90477 .52305 .91088 .51585 .90493 .48305 Mtetra
.592 .417 .614 r
.90493 .48305 .91088 .51585 .91692 .50814 .91154 .48061 Mtetra
.597 .429 .625 r
.91154 .48061 .91692 .50814 .9229 .50002 .91816 .47814 Mtetra
.605 .448 .642 r
.91816 .47814 .9229 .50002 .92883 .49159 .92479 .47564 Mtetra
.618 .481 .672 r
.92479 .47564 .92883 .49159 .93473 .48296 .93143 .47311 Mtetra
.644 .551 .735 r
.93143 .47311 .93473 .48296 .9406 .47423 .93808 .47057 Mtetra
.75 .767 .867 r
.33598 .6445 .33938 .64747 .34485 .64534 .34152 .64117 Mtetra
.73 .706 .827 r
.34152 .64117 .34485 .64534 .35033 .64321 .34706 .63787 Mtetra
.712 .658 .795 r
.34706 .63787 .35033 .64321 .35581 .64109 .35261 .63461 Mtetra
.695 .621 .77 r
.35261 .63461 .35581 .64109 .36131 .639 .35815 .63144 Mtetra
.681 .592 .75 r
.35815 .63144 .36131 .639 .36681 .63693 .3637 .62836 Mtetra
.668 .569 .734 r
.3637 .62836 .36681 .63693 .37232 .6349 .36925 .62541 Mtetra
.658 .55 .722 r
.36925 .62541 .37232 .6349 .37784 .63292 .37481 .62261 Mtetra
.648 .535 .712 r
.37481 .62261 .37784 .63292 .38337 .63098 .38036 .61997 Mtetra
.64 .523 .705 r
.38036 .61997 .38337 .63098 .3889 .62909 .38591 .61751 Mtetra
.633 .513 .699 r
.38591 .61751 .3889 .62909 .39445 .62726 .39146 .61525 Mtetra
.626 .506 .696 r
.39146 .61525 .39445 .62726 .4 .62549 .39702 .61319 Mtetra
.62 .499 .694 r
.39702 .61319 .4 .62549 .40556 .62379 .40258 .61134 Mtetra
.615 .495 .693 r
.40258 .61134 .40556 .62379 .41113 .62215 .40814 .60971 Mtetra
.61 .492 .694 r
.40814 .60971 .41113 .62215 .41671 .62057 .41371 .60829 Mtetra
.605 .49 .696 r
.41371 .60829 .41671 .62057 .4223 .61905 .41928 .60708 Mtetra
.601 .49 .7 r
.41928 .60708 .4223 .61905 .4279 .6176 .42486 .60607 Mtetra
.597 .492 .706 r
.42486 .60607 .4279 .6176 .43351 .6162 .43045 .60526 Mtetra
.592 .496 .714 r
.43045 .60526 .43351 .6162 .43913 .61485 .43604 .60463 Mtetra
.588 .502 .724 r
.43604 .60463 .43913 .61485 .44476 .61356 .44165 .60416 Mtetra
.584 .511 .738 r
.44165 .60416 .44476 .61356 .45041 .6123 .44727 .60383 Mtetra
.579 .524 .757 r
.44727 .60383 .45041 .6123 .45606 .61108 .45291 .60363 Mtetra
.573 .542 .781 r
.45291 .60363 .45606 .61108 .46174 .60989 .45855 .60353 Mtetra
.565 .567 .814 r
.45855 .60353 .46174 .60989 .46742 .60872 .46422 .60351 Mtetra
.552 .601 .856 r
.46422 .60351 .46742 .60872 .47312 .60756 .4699 .60353 Mtetra
.527 .649 .911 r
.4699 .60353 .47312 .60756 .47883 .6064 .4756 .60358 Mtetra
.474 .706 .971 r
.4756 .60358 .47883 .6064 .48455 .60524 .48132 .60361 Mtetra
.352 .743 .986 r
.48132 .60361 .48455 .60524 .49029 .60407 .48705 .60362 Mtetra
.125 .667 .835 r
.48705 .60362 .49029 .60407 .49604 .60287 .4928 .60356 Mtetra
.116 0 0 r
.4928 .60356 .49604 .60287 .50181 .60164 .49857 .60341 Mtetra
.268 0 0 r
.49857 .60341 .50181 .60164 .50759 .60038 .50436 .60314 Mtetra
.346 0 0 r
.50436 .60314 .50759 .60038 .51338 .59907 .51017 .60274 Mtetra
.385 0 .04 r
.51017 .60274 .51338 .59907 .51919 .59771 .516 .60218 Mtetra
.405 0 .11 r
.516 .60218 .51919 .59771 .52501 .59629 .52184 .60143 Mtetra
.414 .007 .156 r
.52184 .60143 .52501 .59629 .53084 .59481 .5277 .60049 Mtetra
.416 .024 .184 r
.5277 .60049 .53084 .59481 .53669 .59326 .53357 .59935 Mtetra
.413 .031 .201 r
.53357 .59935 .53669 .59326 .54255 .59164 .53945 .59798 Mtetra
.406 .029 .207 r
.53945 .59798 .54255 .59164 .54842 .58996 .54535 .59639 Mtetra
.394 .02 .206 r
.54535 .59639 .54842 .58996 .55431 .5882 .55126 .59457 Mtetra
.377 .003 .195 r
.55126 .59457 .55431 .5882 .5602 .58636 .55718 .59252 Mtetra
.354 0 .175 r
.55718 .59252 .5602 .58636 .56611 .58446 .56311 .59025 Mtetra
.322 0 .141 r
.56311 .59025 .56611 .58446 .57203 .58249 .56904 .58777 Mtetra
.277 0 .091 r
.56904 .58777 .57203 .58249 .57796 .58046 .57499 .58508 Mtetra
.211 0 .014 r
.57499 .58508 .57796 .58046 .5839 .57836 .58094 .58221 Mtetra
.113 0 0 r
.58094 .58221 .5839 .57836 .58985 .57622 .58689 .57917 Mtetra
0 0 0 r
.58689 .57917 .58985 .57622 .59581 .57402 .59286 .57598 Mtetra
.59286 .57598 .59581 .57402 .60179 .57178 .59882 .57266 Mtetra
.532 .918 .8 r
.59882 .57266 .60179 .57178 .60777 .56951 .6048 .56925 Mtetra
.706 .968 .935 r
.6048 .56925 .60777 .56951 .61376 .56721 .61077 .56575 Mtetra
.761 .903 .939 r
.61077 .56575 .61376 .56721 .61976 .5649 .61676 .56222 Mtetra
.759 .816 .898 r
.61676 .56222 .61976 .5649 .62578 .56257 .62275 .55866 Mtetra
.741 .742 .852 r
.62275 .55866 .62578 .56257 .6318 .56025 .62874 .55512 Mtetra
.721 .685 .814 r
.62874 .55512 .6318 .56025 .63784 .55794 .63475 .55161 Mtetra
.703 .64 .784 r
.63475 .55161 .63784 .55794 .64389 .55564 .64076 .54817 Mtetra
.687 .606 .761 r
.64076 .54817 .64389 .55564 .64995 .55337 .64679 .54482 Mtetra
.673 .58 .742 r
.64679 .54482 .64995 .55337 .65603 .55113 .65282 .54159 Mtetra
.662 .559 .728 r
.65282 .54159 .65603 .55113 .66212 .54893 .65887 .53849 Mtetra
.652 .542 .717 r
.65887 .53849 .66212 .54893 .66822 .54678 .66494 .53556 Mtetra
.643 .528 .708 r
.66494 .53556 .66822 .54678 .67433 .54468 .67102 .53281 Mtetra
.636 .517 .702 r
.67102 .53281 .67433 .54468 .68047 .54263 .67712 .53024 Mtetra
.629 .509 .697 r
.67712 .53024 .68047 .54263 .68661 .54065 .68325 .52788 Mtetra
.623 .502 .694 r
.68325 .52788 .68661 .54065 .69278 .53873 .68939 .52574 Mtetra
.618 .497 .693 r
.68939 .52574 .69278 .53873 .69896 .53687 .69556 .52381 Mtetra
.613 .493 .693 r
.69556 .52381 .69896 .53687 .70515 .53508 .70175 .5221 Mtetra
.608 .491 .695 r
.70175 .5221 .70515 .53508 .71137 .53335 .70797 .52061 Mtetra
.604 .491 .698 r
.70797 .52061 .71137 .53335 .7176 .53168 .71422 .51934 Mtetra
.6 .492 .703 r
.71422 .51934 .7176 .53168 .72385 .53008 .72049 .51826 Mtetra
.596 .495 .709 r
.72049 .51826 .72385 .53008 .73012 .52853 .72679 .51738 Mtetra
.593 .5 .718 r
.72679 .51738 .73012 .52853 .73641 .52703 .73313 .51667 Mtetra
.589 .508 .73 r
.73313 .51667 .73641 .52703 .74271 .52558 .73949 .51613 Mtetra
.585 .518 .746 r
.73949 .51613 .74271 .52558 .74903 .52417 .74587 .51572 Mtetra
.581 .534 .767 r
.74587 .51572 .74903 .52417 .75538 .52279 .75229 .51542 Mtetra
.576 .555 .794 r
.75229 .51542 .75538 .52279 .76174 .52143 .75873 .51522 Mtetra
.568 .583 .829 r
.75873 .51522 .76174 .52143 .76811 .52009 .7652 .51508 Mtetra
.554 .623 .875 r
.7652 .51508 .76811 .52009 .77451 .51876 .77169 .51497 Mtetra
.526 .675 .932 r
.77169 .51497 .77451 .51876 .78092 .51743 .77821 .51487 Mtetra
.463 .734 .986 r
.77821 .51487 .78092 .51743 .78734 .51609 .78474 .51475 Mtetra
.319 .753 .969 r
.78474 .51475 .78734 .51609 .79379 .51472 .79129 .51458 Mtetra
.081 .641 .77 r
.79129 .51458 .79379 .51472 .80024 .51333 .79786 .51433 Mtetra
.141 0 0 r
.79786 .51433 .80024 .51333 .80671 .51191 .80444 .51398 Mtetra
.274 0 0 r
.80444 .51398 .80671 .51191 .81319 .51044 .81102 .51349 Mtetra
.343 0 0 r
.81102 .51349 .81319 .51044 .81969 .50892 .81762 .51285 Mtetra
.38 0 .053 r
.81762 .51285 .81969 .50892 .82619 .50735 .82422 .51203 Mtetra
.399 0 .118 r
.82422 .51203 .82619 .50735 .83271 .50571 .83082 .51102 Mtetra
.408 .005 .16 r
.83082 .51102 .83271 .50571 .83924 .50401 .83742 .5098 Mtetra
.41 .021 .186 r
.83742 .5098 .83924 .50401 .84577 .50223 .84402 .50836 Mtetra
.407 .027 .201 r
.84402 .50836 .84577 .50223 .85231 .50038 .85061 .50669 Mtetra
.4 .025 .207 r
.85061 .50669 .85231 .50038 .85886 .49846 .85719 .50478 Mtetra
.388 .015 .204 r
.85719 .50478 .85886 .49846 .86542 .49647 .86377 .50265 Mtetra
.371 0 .193 r
.86377 .50265 .86542 .49647 .87199 .4944 .87033 .50027 Mtetra
.347 0 .171 r
.87033 .50027 .87199 .4944 .87856 .49226 .87689 .49768 Mtetra
.314 0 .135 r
.87689 .49768 .87856 .49226 .88514 .49004 .88344 .49487 Mtetra
.267 0 .081 r
.88344 .49487 .88514 .49004 .89173 .48777 .88997 .49185 Mtetra
.197 0 0 r
.88997 .49185 .89173 .48777 .89833 .48544 .8965 .48866 Mtetra
.088 0 0 r
.8965 .48866 .89833 .48544 .90493 .48305 .90302 .4853 Mtetra
0 0 0 r
.90302 .4853 .90493 .48305 .91154 .48061 .90953 .4818 Mtetra
.90953 .4818 .91154 .48061 .91816 .47814 .91604 .47818 Mtetra
.587 .947 .852 r
.91604 .47818 .91816 .47814 .92479 .47564 .92254 .47447 Mtetra
.729 .955 .947 r
.92254 .47447 .92479 .47564 .93143 .47311 .92905 .4707 Mtetra
.761 .874 .929 r
.92905 .4707 .93143 .47311 .93808 .47057 .93556 .46689 Mtetra
.872 .754 .73 r
.33256 .64152 .33598 .6445 .34152 .64117 .33848 .63134 Mtetra
.769 .608 .68 r
.33848 .63134 .34152 .64117 .34706 .63787 .34437 .62134 Mtetra
.713 .536 .649 r
.34437 .62134 .34706 .63787 .35261 .63461 .35023 .61163 Mtetra
.678 .494 .63 r
.35023 .61163 .35261 .63461 .35815 .63144 .35606 .60234 Mtetra
.655 .466 .617 r
.35606 .60234 .35815 .63144 .3637 .62836 .36185 .5936 Mtetra
.638 .447 .608 r
.36185 .5936 .3637 .62836 .36925 .62541 .36759 .5855 Mtetra
.625 .432 .602 r
.36759 .5855 .36925 .62541 .37481 .62261 .3733 .57815 Mtetra
.614 .421 .597 r
.3733 .57815 .37481 .62261 .38036 .61997 .37896 .57163 Mtetra
.605 .411 .593 r
.37896 .57163 .38036 .61997 .38591 .61751 .38458 .56601 Mtetra
.597 .403 .591 r
.38458 .56601 .38591 .61751 .39146 .61525 .39016 .56136 Mtetra
.589 .397 .588 r
.39016 .56136 .39146 .61525 .39702 .61319 .3957 .55771 Mtetra
.583 .391 .587 r
.3957 .55771 .39702 .61319 .40258 .61134 .40121 .5551 Mtetra
.576 .385 .586 r
.40121 .5551 .40258 .61134 .40814 .60971 .40669 .55353 Mtetra
.57 .381 .585 r
.40669 .55353 .40814 .60971 .41371 .60829 .41215 .55302 Mtetra
.563 .376 .585 r
.41215 .55302 .41371 .60829 .41928 .60708 .41759 .55354 Mtetra
.557 .372 .586 r
.41759 .55354 .41928 .60708 .42486 .60607 .42301 .55506 Mtetra
.55 .367 .587 r
.42301 .55506 .42486 .60607 .43045 .60526 .42843 .55754 Mtetra
.542 .363 .589 r
.42843 .55754 .43045 .60526 .43604 .60463 .43386 .56093 Mtetra
.532 .359 .591 r
.43386 .56093 .43604 .60463 .44165 .60416 .43929 .56514 Mtetra
.521 .354 .596 r
.43929 .56514 .44165 .60416 .44727 .60383 .44473 .57009 Mtetra
.506 .349 .602 r
.44473 .57009 .44727 .60383 .45291 .60363 .45019 .57568 Mtetra
.483 .342 .612 r
.45019 .57568 .45291 .60363 .45855 .60353 .45568 .58181 Mtetra
.445 .33 .629 r
.45568 .58181 .45855 .60353 .46422 .60351 .4612 .58836 Mtetra
.362 .307 .66 r
.4612 .58836 .46422 .60351 .4699 .60353 .46675 .59519 Mtetra
.066 .206 .7 r
.46675 .59519 .4699 .60353 .4756 .60358 .47234 .60218 Mtetra
.781 .277 0 r
.47234 .60218 .4756 .60358 .48132 .60361 .47797 .60918 Mtetra
.725 .358 .354 r
.47797 .60918 .48132 .60361 .48705 .60362 .48364 .61606 Mtetra
.666 .356 .439 r
.48364 .61606 .48705 .60362 .4928 .60356 .48936 .62266 Mtetra
.635 .352 .472 r
.48936 .62266 .4928 .60356 .49857 .60341 .49512 .62887 Mtetra
.615 .347 .489 r
.49512 .62887 .49857 .60341 .50436 .60314 .50092 .63452 Mtetra
.601 .343 .499 r
.50092 .63452 .50436 .60314 .51017 .60274 .50677 .63952 Mtetra
.59 .339 .505 r
.50677 .63952 .51017 .60274 .516 .60218 .51265 .64372 Mtetra
.581 .335 .509 r
.51265 .64372 .516 .60218 .52184 .60143 .51857 .64703 Mtetra
.573 .331 .512 r
.51857 .64703 .52184 .60143 .5277 .60049 .52451 .64936 Mtetra
.565 .327 .513 r
.52451 .64936 .5277 .60049 .53357 .59935 .53049 .65064 Mtetra
.558 .322 .514 r
.53049 .65064 .53357 .59935 .53945 .59798 .53648 .6508 Mtetra
.551 .317 .514 r
.53648 .6508 .53945 .59798 .54535 .59639 .54249 .64982 Mtetra
.544 .312 .513 r
.54249 .64982 .54535 .59639 .55126 .59457 .5485 .64767 Mtetra
.537 .305 .511 r
.5485 .64767 .55126 .59457 .55718 .59252 .55451 .64437 Mtetra
.529 .298 .509 r
.55451 .64437 .55718 .59252 .56311 .59025 .56053 .63994 Mtetra
.519 .289 .506 r
.56053 .63994 .56311 .59025 .56904 .58777 .56653 .63443 Mtetra
.508 .279 .501 r
.56653 .63443 .56904 .58777 .57499 .58508 .57252 .6279 Mtetra
.495 .265 .494 r
.57252 .6279 .57499 .58508 .58094 .58221 .57849 .62044 Mtetra
.477 .247 .485 r
.57849 .62044 .58094 .58221 .58689 .57917 .58443 .61214 Mtetra
.452 .22 .471 r
.58443 .61214 .58689 .57917 .59286 .57598 .59036 .60312 Mtetra
.414 .18 .448 r
.59036 .60312 .59286 .57598 .59882 .57266 .59626 .59351 Mtetra
.347 .109 .404 r
.59626 .59351 .59882 .57266 .6048 .56925 .60213 .58343 Mtetra
.194 0 .3 r
.60213 .58343 .6048 .56925 .61077 .56575 .60798 .57303 Mtetra
0 0 0 r
.60798 .57303 .61077 .56575 .61676 .56222 .61381 .56245 Mtetra
.959 .917 .724 r
.61381 .56245 .61676 .56222 .62275 .55866 .61962 .55182 Mtetra
.825 .678 .7 r
.61962 .55182 .62275 .55866 .62874 .55512 .62541 .5413 Mtetra
.739 .566 .658 r
.62541 .5413 .62874 .55512 .63475 .55161 .63119 .53102 Mtetra
.693 .509 .634 r
.63119 .53102 .63475 .55161 .64076 .54817 .63697 .52112 Mtetra
.664 .474 .619 r
.63697 .52112 .64076 .54817 .64679 .54482 .64275 .51171 Mtetra
.643 .452 .609 r
.64275 .51171 .64679 .54482 .65282 .54159 .64853 .50292 Mtetra
.628 .435 .602 r
.64853 .50292 .65282 .54159 .65887 .53849 .65433 .49484 Mtetra
.617 .423 .597 r
.65433 .49484 .65887 .53849 .66494 .53556 .66016 .48758 Mtetra
.607 .413 .593 r
.66016 .48758 .66494 .53556 .67102 .53281 .66602 .4812 Mtetra
.599 .405 .59 r
.66602 .4812 .67102 .53281 .67712 .53024 .67191 .47579 Mtetra
.592 .398 .588 r
.67191 .47579 .67712 .53024 .68325 .52788 .67785 .47139 Mtetra
.585 .393 .587 r
.67785 .47139 .68325 .52788 .68939 .52574 .68385 .46803 Mtetra
.579 .388 .586 r
.68385 .46803 .68939 .52574 .69556 .52381 .68991 .46574 Mtetra
.573 .383 .586 r
.68991 .46574 .69556 .52381 .70175 .5221 .69603 .46454 Mtetra
.568 .379 .586 r
.69603 .46454 .70175 .5221 .70797 .52061 .70223 .4644 Mtetra
.562 .376 .587 r
.70223 .4644 .70797 .52061 .71422 .51934 .70851 .46531 Mtetra
.556 .372 .588 r
.70851 .46531 .71422 .51934 .72049 .51826 .71487 .46723 Mtetra
.549 .369 .59 r
.71487 .46723 .72049 .51826 .72679 .51738 .72132 .4701 Mtetra
.542 .366 .593 r
.72132 .4701 .72679 .51738 .73313 .51667 .72785 .47386 Mtetra
.533 .363 .597 r
.72785 .47386 .73313 .51667 .73949 .51613 .73447 .47843 Mtetra
.522 .36 .603 r
.73447 .47843 .73949 .51613 .74587 .51572 .74117 .48371 Mtetra
.507 .357 .612 r
.74117 .48371 .74587 .51572 .75229 .51542 .74796 .4896 Mtetra
.484 .353 .627 r
.74796 .4896 .75229 .51542 .75873 .51522 .75482 .49598 Mtetra
.442 .347 .652 r
.75482 .49598 .75873 .51522 .7652 .51508 .76176 .50272 Mtetra
.342 .329 .7 r
.76176 .50272 .7652 .51508 .77169 .51497 .76876 .50969 Mtetra
0 .195 .725 r
.76876 .50969 .77169 .51497 .77821 .51487 .77582 .51675 Mtetra
.745 .265 .103 r
.77582 .51675 .77821 .51487 .78474 .51475 .78292 .52376 Mtetra
.682 .327 .366 r
.78292 .52376 .78474 .51475 .79129 .51458 .79006 .53056 Mtetra
.641 .335 .438 r
.79006 .53056 .79129 .51458 .79786 .51433 .79721 .53702 Mtetra
.617 .336 .468 r
.79721 .53702 .79786 .51433 .80444 .51398 .80438 .54299 Mtetra
.602 .335 .485 r
.80438 .54299 .80444 .51398 .81102 .51349 .81154 .54834 Mtetra
.591 .333 .495 r
.81154 .54834 .81102 .51349 .81762 .51285 .81868 .55294 Mtetra
.581 .331 .502 r
.81868 .55294 .81762 .51285 .82422 .51203 .82578 .55667 Mtetra
.574 .329 .507 r
.82578 .55667 .82422 .51203 .83082 .51102 .83283 .55944 Mtetra
.567 .326 .51 r
.83283 .55944 .83082 .51102 .83742 .5098 .83982 .56116 Mtetra
.56 .322 .512 r
.83982 .56116 .83742 .5098 .84402 .50836 .84673 .56176 Mtetra
.554 .319 .513 r
.84673 .56176 .84402 .50836 .85061 .50669 .85356 .56119 Mtetra
.548 .314 .513 r
.85356 .56119 .85061 .50669 .85719 .50478 .86029 .55943 Mtetra
.541 .31 .513 r
.86029 .55943 .85719 .50478 .86377 .50265 .86691 .55647 Mtetra
.534 .304 .512 r
.86691 .55647 .86377 .50265 .87033 .50027 .87343 .55234 Mtetra
.527 .297 .51 r
.87343 .55234 .87033 .50027 .87689 .49768 .87983 .54706 Mtetra
.518 .289 .507 r
.87983 .54706 .87689 .49768 .88344 .49487 .88611 .5407 Mtetra
.507 .279 .503 r
.88611 .5407 .88344 .49487 .88997 .49185 .89229 .53334 Mtetra
.494 .266 .497 r
.89229 .53334 .88997 .49185 .8965 .48866 .89835 .52506 Mtetra
.476 .248 .488 r
.89835 .52506 .8965 .48866 .90302 .4853 .90432 .51598 Mtetra
.45 .221 .474 r
.90432 .51598 .90302 .4853 .90953 .4818 .91019 .50623 Mtetra
.409 .179 .451 r
.91019 .50623 .90953 .4818 .91604 .47818 .91599 .49593 Mtetra
.333 .1 .403 r
.91599 .49593 .91604 .47818 .92254 .47447 .92171 .48523 Mtetra
.14 0 .274 r
.92171 .48523 .92254 .47447 .92905 .4707 .92738 .47427 Mtetra
0 0 0 r
.92738 .47427 .92905 .4707 .93556 .46689 .93302 .4632 Mtetra
.894 .742 .685 r
.32913 .63853 .33256 .64152 .33848 .63134 .33531 .6239 Mtetra
.831 .66 .67 r
.33531 .6239 .33848 .63134 .34437 .62134 .34144 .60956 Mtetra
.783 .603 .656 r
.34144 .60956 .34437 .62134 .35023 .61163 .34752 .59571 Mtetra
.746 .561 .644 r
.34752 .59571 .35023 .61163 .35606 .60234 .35354 .58253 Mtetra
.717 .529 .634 r
.35354 .58253 .35606 .60234 .36185 .5936 .35949 .57018 Mtetra
.693 .504 .626 r
.35949 .57018 .36185 .5936 .36759 .5855 .36537 .55884 Mtetra
.673 .483 .62 r
.36537 .55884 .36759 .5855 .3733 .57815 .37118 .54864 Mtetra
.655 .465 .615 r
.37118 .54864 .3733 .57815 .37896 .57163 .37691 .53969 Mtetra
.639 .45 .611 r
.37691 .53969 .37896 .57163 .38458 .56601 .38258 .5321 Mtetra
.624 .436 .608 r
.38258 .5321 .38458 .56601 .39016 .56136 .38818 .52596 Mtetra
.61 .424 .606 r
.38818 .52596 .39016 .56136 .3957 .55771 .39372 .52133 Mtetra
.596 .412 .604 r
.39372 .52133 .3957 .55771 .40121 .5551 .3992 .51823 Mtetra
.582 .401 .602 r
.3992 .51823 .40121 .5551 .40669 .55353 .40463 .51671 Mtetra
.567 .39 .601 r
.40463 .51671 .40669 .55353 .41215 .55302 .41002 .51676 Mtetra
.552 .379 .601 r
.41002 .51676 .41215 .55302 .41759 .55354 .41538 .51834 Mtetra
.536 .368 .601 r
.41538 .51834 .41759 .55354 .42301 .55506 .42071 .52144 Mtetra
.517 .356 .602 r
.42071 .52144 .42301 .55506 .42843 .55754 .42602 .52597 Mtetra
.495 .343 .603 r
.42602 .52597 .42843 .55754 .43386 .56093 .43133 .53186 Mtetra
.469 .328 .606 r
.43133 .53186 .43386 .56093 .43929 .56514 .43664 .53901 Mtetra
.434 .308 .609 r
.43664 .53901 .43929 .56514 .44473 .57009 .44197 .54729 Mtetra
.385 .282 .614 r
.44197 .54729 .44473 .57009 .45019 .57568 .44731 .55656 Mtetra
.308 .243 .619 r
.44731 .55656 .45019 .57568 .45568 .58181 .45269 .56667 Mtetra
.171 .173 .618 r
.45269 .56667 .45568 .58181 .4612 .58836 .4581 .57743 Mtetra
0 .021 .571 r
.4581 .57743 .4612 .58836 .46675 .59519 .46356 .58866 Mtetra
.651 .28 0 r
.46356 .58866 .46675 .59519 .47234 .60218 .46907 .60016 Mtetra
.882 .45 .135 r
.46907 .60016 .47234 .60218 .47797 .60918 .47463 .61173 Mtetra
.831 .449 .33 r
.47463 .61173 .47797 .60918 .48364 .61606 .48026 .62313 Mtetra
.768 .426 .408 r
.48026 .62313 .48364 .61606 .48936 .62266 .48594 .63417 Mtetra
.721 .406 .445 r
.48594 .63417 .48936 .62266 .49512 .62887 .49169 .64461 Mtetra
.686 .389 .466 r
.49169 .64461 .49512 .62887 .50092 .63452 .49749 .65424 Mtetra
.658 .374 .478 r
.49749 .65424 .50092 .63452 .50677 .63952 .50336 .66288 Mtetra
.636 .361 .485 r
.50336 .66288 .50677 .63952 .51265 .64372 .50927 .67032 Mtetra
.616 .349 .49 r
.50927 .67032 .51265 .64372 .51857 .64703 .51524 .67639 Mtetra
.598 .337 .493 r
.51524 .67639 .51857 .64703 .52451 .64936 .52124 .68096 Mtetra
.581 .325 .493 r
.52124 .68096 .52451 .64936 .53049 .65064 .52728 .68389 Mtetra
.565 .313 .493 r
.52728 .68389 .53049 .65064 .53648 .6508 .53335 .68511 Mtetra
.548 .3 .492 r
.53335 .68511 .53648 .6508 .54249 .64982 .53943 .68454 Mtetra
.531 .286 .489 r
.53943 .68454 .54249 .64982 .5485 .64767 .54551 .68217 Mtetra
.512 .27 .484 r
.54551 .68217 .5485 .64767 .55451 .64437 .5516 .67801 Mtetra
.49 .251 .478 r
.5516 .67801 .55451 .64437 .56053 .63994 .55767 .67209 Mtetra
.465 .228 .47 r
.55767 .67209 .56053 .63994 .56653 .63443 .56372 .6645 Mtetra
.435 .2 .458 r
.56372 .6645 .56653 .63443 .57252 .6279 .56975 .65535 Mtetra
.396 .164 .441 r
.56975 .65535 .57252 .6279 .57849 .62044 .57574 .64476 Mtetra
.342 .113 .415 r
.57574 .64476 .57849 .62044 .58443 .61214 .5817 .63291 Mtetra
.262 .038 .373 r
.5817 .63291 .58443 .61214 .59036 .60312 .58761 .61996 Mtetra
.129 0 .298 r
.58761 .61996 .59036 .60312 .59626 .59351 .59347 .60613 Mtetra
0 0 .145 r
.59347 .60613 .59626 .59351 .60213 .58343 .5993 .59162 Mtetra
0 0 0 r
.5993 .59162 .60213 .58343 .60798 .57303 .60508 .57665 Mtetra
.956 .915 .553 r
.60508 .57665 .60798 .57303 .61381 .56245 .61082 .56144 Mtetra
.962 .829 .665 r
.61082 .56144 .61381 .56245 .61962 .55182 .61652 .5462 Mtetra
.883 .714 .668 r
.61652 .5462 .61962 .55182 .62541 .5413 .62219 .53116 Mtetra
.817 .635 .655 r
.62219 .53116 .62541 .5413 .63119 .53102 .62784 .51653 Mtetra
.769 .58 .643 r
.62784 .51653 .63119 .53102 .63697 .52112 .63348 .50249 Mtetra
.733 .541 .632 r
.63348 .50249 .63697 .52112 .64275 .51171 .63911 .48923 Mtetra
.704 .511 .624 r
.63911 .48923 .64275 .51171 .64853 .50292 .64475 .47693 Mtetra
.681 .488 .618 r
.64475 .47693 .64853 .50292 .65433 .49484 .65041 .46572 Mtetra
.662 .469 .613 r
.65041 .46572 .65433 .49484 .66016 .48758 .65609 .45575 Mtetra
.644 .453 .61 r
.65609 .45575 .66016 .48758 .66602 .4812 .66181 .44712 Mtetra
.629 .439 .607 r
.66181 .44712 .66602 .4812 .67191 .47579 .66759 .43994 Mtetra
.615 .427 .605 r
.66759 .43994 .67191 .47579 .67785 .47139 .67342 .43427 Mtetra
.601 .416 .603 r
.67342 .43427 .67785 .47139 .68385 .46803 .67933 .43016 Mtetra
.588 .406 .602 r
.67933 .43016 .68385 .46803 .68991 .46574 .68532 .42765 Mtetra
.575 .397 .602 r
.68532 .42765 .68991 .46574 .69603 .46454 .69141 .42675 Mtetra
.562 .387 .603 r
.69141 .42675 .69603 .46454 .70223 .4644 .69759 .42745 Mtetra
.548 .378 .603 r
.69759 .42745 .70223 .4644 .70851 .46531 .70389 .42971 Mtetra
.533 .369 .605 r
.70389 .42971 .70851 .46531 .71487 .46723 .7103 .43348 Mtetra
.516 .36 .608 r
.7103 .43348 .71487 .46723 .72132 .4701 .71683 .43869 Mtetra
.496 .349 .611 r
.71683 .43869 .72132 .4701 .72785 .47386 .72348 .44524 Mtetra
.471 .337 .616 r
.72348 .44524 .72785 .47386 .73447 .47843 .73026 .45302 Mtetra
.44 .323 .623 r
.73026 .45302 .73447 .47843 .74117 .48371 .73716 .46189 Mtetra
.395 .303 .633 r
.73716 .46189 .74117 .48371 .74796 .4896 .74417 .47171 Mtetra
.325 .273 .645 r
.74417 .47171 .74796 .4896 .75482 .49598 .7513 .48229 Mtetra
.2 .22 .657 r
.7513 .48229 .75482 .49598 .76176 .50272 .75853 .49347 Mtetra
0 .099 .636 r
.75853 .49347 .76176 .50272 .76876 .50969 .76586 .50502 Mtetra
0 0 .387 r
.76586 .50502 .76876 .50969 .77582 .51675 .77327 .51676 Mtetra
.836 .369 .07 r
.77327 .51676 .77582 .51675 .78292 .52376 .78074 .52844 Mtetra
.796 .393 .289 r
.78074 .52844 .78292 .52376 .79006 .53056 .78826 .53987 Mtetra
.739 .384 .379 r
.78826 .53987 .79006 .53056 .79721 .53702 .7958 .55079 Mtetra
.697 .373 .424 r
.7958 .55079 .79721 .53702 .80438 .54299 .80336 .56101 Mtetra
.665 .362 .449 r
.80336 .56101 .80438 .54299 .81154 .54834 .8109 .57029 Mtetra
.64 .351 .465 r
.8109 .57029 .81154 .54834 .81868 .55294 .8184 .57845 Mtetra
.62 .342 .475 r
.8184 .57845 .81868 .55294 .82578 .55667 .82584 .58528 Mtetra
.602 .333 .482 r
.82584 .58528 .82578 .55667 .83283 .55944 .8332 .59064 Mtetra
.585 .323 .486 r
.8332 .59064 .83283 .55944 .83982 .56116 .84046 .59437 Mtetra
.57 .314 .489 r
.84046 .59437 .83982 .56116 .84673 .56176 .84759 .59637 Mtetra
.555 .304 .49 r
.84759 .59637 .84673 .56176 .85356 .56119 .85457 .59656 Mtetra
.539 .293 .49 r
.85457 .59656 .85356 .56119 .86029 .55943 .8614 .5949 Mtetra
.523 .28 .489 r
.8614 .5949 .86029 .55943 .86691 .55647 .86806 .59138 Mtetra
.506 .267 .486 r
.86806 .59138 .86691 .55647 .87343 .55234 .87455 .58602 Mtetra
.486 .25 .482 r
.87455 .58602 .87343 .55234 .87983 .54706 .88085 .5789 Mtetra
.463 .231 .476 r
.88085 .5789 .87983 .54706 .88611 .5407 .88696 .57011 Mtetra
.435 .206 .466 r
.88696 .57011 .88611 .5407 .89229 .53334 .8929 .55976 Mtetra
.398 .173 .452 r
.8929 .55976 .89229 .53334 .89835 .52506 .89866 .54803 Mtetra
.348 .128 .431 r
.89866 .54803 .89835 .52506 .90432 .51598 .90426 .53509 Mtetra
.274 .06 .396 r
.90426 .53509 .90432 .51598 .91019 .50623 .90971 .52113 Mtetra
.149 0 .332 r
.90971 .52113 .91019 .50623 .91599 .49593 .91504 .50636 Mtetra
0 0 .194 r
.91504 .50636 .91599 .49593 .92171 .48523 .92026 .49102 Mtetra
0 0 0 r
.92026 .49102 .92171 .48523 .92738 .47427 .92539 .47532 Mtetra
.968 .895 .525 r
.92539 .47532 .92738 .47427 .93302 .4632 .93047 .45949 Mtetra
.88 .75 .715 r
.32569 .63552 .32913 .63853 .33531 .6239 .33171 .62405 Mtetra
.939 .853 .729 r
.33171 .62405 .33531 .6239 .34144 .60956 .3377 .61277 Mtetra
.952 .954 .687 r
.3377 .61277 .34144 .60956 .34752 .59571 .34365 .60185 Mtetra
.716 .86 .44 r
.34365 .60185 .34752 .59571 .35354 .58253 .34956 .59142 Mtetra
0 0 0 r
.34956 .59142 .35354 .58253 .35949 .57018 .35542 .58162 Mtetra
.044 0 .159 r
.35542 .58162 .35949 .57018 .36537 .55884 .36123 .57256 Mtetra
.216 0 .279 r
.36123 .57256 .36537 .55884 .37118 .54864 .36699 .56437 Mtetra
.318 .053 .345 r
.36699 .56437 .37118 .54864 .37691 .53969 .37269 .55713 Mtetra
.385 .121 .386 r
.37269 .55713 .37691 .53969 .38258 .5321 .37834 .55092 Mtetra
.432 .169 .413 r
.37834 .55092 .38258 .5321 .38818 .52596 .38395 .54582 Mtetra
.468 .204 .431 r
.38395 .54582 .38818 .52596 .39372 .52133 .3895 .54187 Mtetra
.496 .232 .444 r
.3895 .54187 .39372 .52133 .3992 .51823 .39502 .53911 Mtetra
.52 .255 .453 r
.39502 .53911 .3992 .51823 .40463 .51671 .4005 .53754 Mtetra
.541 .273 .459 r
.4005 .53754 .40463 .51671 .41002 .51676 .40595 .53718 Mtetra
.56 .289 .462 r
.40595 .53718 .41002 .51676 .41538 .51834 .41137 .538 Mtetra
.578 .304 .464 r
.41137 .538 .41538 .51834 .42071 .52144 .41677 .53998 Mtetra
.596 .316 .464 r
.41677 .53998 .42071 .52144 .42602 .52597 .42217 .54305 Mtetra
.613 .328 .461 r
.42217 .54305 .42602 .52597 .43133 .53186 .42756 .54715 Mtetra
.632 .339 .455 r
.42756 .54715 .43133 .53186 .43664 .53901 .43296 .55221 Mtetra
.653 .35 .446 r
.43296 .55221 .43664 .53901 .44197 .54729 .43837 .55812 Mtetra
.677 .361 .431 r
.43837 .55812 .44197 .54729 .44731 .55656 .44379 .56478 Mtetra
.707 .371 .406 r
.44379 .56478 .44731 .55656 .45269 .56667 .44925 .57205 Mtetra
.744 .38 .364 r
.44925 .57205 .45269 .56667 .4581 .57743 .45473 .57981 Mtetra
.791 .385 .283 r
.45473 .57981 .4581 .57743 .46356 .58866 .46026 .58791 Mtetra
.828 .364 .104 r
.46026 .58791 .46356 .58866 .46907 .60016 .46582 .59619 Mtetra
.688 .221 0 r
.46582 .59619 .46907 .60016 .47463 .61173 .47143 .6045 Mtetra
0 .058 .622 r
.47143 .6045 .47463 .61173 .48026 .62313 .47709 .61267 Mtetra
.142 .215 .679 r
.47709 .61267 .48026 .62313 .48594 .63417 .48279 .62054 Mtetra
.303 .282 .67 r
.48279 .62054 .48594 .63417 .49169 .64461 .48855 .62794 Mtetra
.389 .318 .655 r
.48855 .62794 .49169 .64461 .49749 .65424 .49435 .63473 Mtetra
.442 .34 .643 r
.49435 .63473 .49749 .65424 .50336 .66288 .5002 .64075 Mtetra
.479 .356 .634 r
.5002 .64075 .50336 .66288 .50927 .67032 .5061 .64587 Mtetra
.507 .369 .628 r
.5061 .64587 .50927 .67032 .51524 .67639 .51204 .64996 Mtetra
.529 .38 .624 r
.51204 .64996 .51524 .67639 .52124 .68096 .51801 .65292 Mtetra
.547 .391 .62 r
.51801 .65292 .52124 .68096 .52728 .68389 .52401 .65466 Mtetra
.563 .4 .618 r
.52401 .65466 .52728 .68389 .53335 .68511 .53003 .65511 Mtetra
.578 .41 .617 r
.53003 .65511 .53335 .68511 .53943 .68454 .53607 .65423 Mtetra
.592 .419 .617 r
.53607 .65423 .53943 .68454 .54551 .68217 .54212 .65201 Mtetra
.605 .429 .617 r
.54212 .65201 .54551 .68217 .5516 .67801 .54818 .64845 Mtetra
.618 .44 .618 r
.54818 .64845 .5516 .67801 .55767 .67209 .55423 .64359 Mtetra
.632 .451 .62 r
.55423 .64359 .55767 .67209 .56372 .6645 .56026 .63747 Mtetra
.646 .463 .622 r
.56026 .63747 .56372 .6645 .56975 .65535 .56629 .63018 Mtetra
.661 .477 .626 r
.56629 .63018 .56975 .65535 .57574 .64476 .57229 .62181 Mtetra
.677 .494 .63 r
.57229 .62181 .57574 .64476 .5817 .63291 .57826 .61248 Mtetra
.696 .513 .636 r
.57826 .61248 .5817 .63291 .58761 .61996 .58421 .60233 Mtetra
.718 .536 .643 r
.58421 .60233 .58761 .61996 .59347 .60613 .59013 .59149 Mtetra
.744 .565 .653 r
.59013 .59149 .59347 .60613 .5993 .59162 .59602 .58013 Mtetra
.776 .603 .665 r
.59602 .58013 .5993 .59162 .60508 .57665 .60188 .5684 Mtetra
.818 .655 .681 r
.60188 .5684 .60508 .57665 .61082 .56144 .60771 .55646 Mtetra
.872 .728 .7 r
.60771 .55646 .61082 .56144 .61652 .5462 .61352 .54449 Mtetra
.938 .832 .714 r
.61352 .54449 .61652 .5462 .62219 .53116 .6193 .53265 Mtetra
.963 .941 .671 r
.6193 .53265 .62219 .53116 .62784 .51653 .62508 .5211 Mtetra
.728 .85 .416 r
.62508 .5211 .62784 .51653 .63348 .50249 .63084 .50998 Mtetra
0 0 0 r
.63084 .50998 .63348 .50249 .63911 .48923 .6366 .49944 Mtetra
.047 0 .182 r
.6366 .49944 .63911 .48923 .64475 .47693 .64237 .4896 Mtetra
.216 0 .294 r
.64237 .4896 .64475 .47693 .65041 .46572 .64816 .4806 Mtetra
.315 .058 .355 r
.64816 .4806 .65041 .46572 .65609 .45575 .65396 .47253 Mtetra
.38 .122 .392 r
.65396 .47253 .65609 .45575 .66181 .44712 .6598 .46549 Mtetra
.425 .166 .416 r
.6598 .46549 .66181 .44712 .66759 .43994 .66568 .45954 Mtetra
.459 .199 .432 r
.66568 .45954 .66759 .43994 .67342 .43427 .67161 .45475 Mtetra
.487 .225 .442 r
.67161 .45475 .67342 .43427 .67933 .43016 .6776 .45117 Mtetra
.51 .245 .45 r
.6776 .45117 .67933 .43016 .68532 .42765 .68366 .4488 Mtetra
.53 .262 .454 r
.68366 .4488 .68532 .42765 .69141 .42675 .68978 .44767 Mtetra
.548 .277 .456 r
.68978 .44767 .69141 .42675 .69759 .42745 .69599 .44777 Mtetra
.565 .289 .456 r
.69599 .44777 .69759 .42745 .70389 .42971 .70229 .44906 Mtetra
.581 .3 .454 r
.70229 .44906 .70389 .42971 .7103 .43348 .70867 .45151 Mtetra
.598 .309 .449 r
.70867 .45151 .7103 .43348 .71683 .43869 .71515 .45505 Mtetra
.615 .318 .441 r
.71515 .45505 .71683 .43869 .72348 .44524 .72173 .45962 Mtetra
.635 .325 .429 r
.72173 .45962 .72348 .44524 .73026 .45302 .7284 .46511 Mtetra
.657 .332 .411 r
.7284 .46511 .73026 .45302 .73716 .46189 .73517 .47143 Mtetra
.683 .336 .381 r
.73517 .47143 .73716 .46189 .74417 .47171 .74202 .47844 Mtetra
.716 .338 .331 r
.74202 .47844 .74417 .47171 .7513 .48229 .74897 .48603 Mtetra
.756 .329 .237 r
.74897 .48603 .7513 .48229 .75853 .49347 .756 .49404 Mtetra
.779 .284 .034 r
.756 .49404 .75853 .49347 .76586 .50502 .7631 .50233 Mtetra
.612 .113 0 r
.7631 .50233 .76586 .50502 .77327 .51676 .77026 .51073 Mtetra
0 .142 .687 r
.77026 .51073 .77327 .51676 .78074 .52844 .77747 .51907 Mtetra
.173 .265 .718 r
.77747 .51907 .78074 .52844 .78826 .53987 .78472 .52719 Mtetra
.32 .314 .696 r
.78472 .52719 .78826 .53987 .7958 .55079 .792 .53492 Mtetra
.398 .338 .674 r
.792 .53492 .7958 .55079 .80336 .56101 .79928 .54209 Mtetra
.447 .354 .657 r
.79928 .54209 .80336 .56101 .8109 .57029 .80656 .54856 Mtetra
.481 .365 .645 r
.80656 .54856 .8109 .57029 .8184 .57845 .81381 .55416 Mtetra
.506 .375 .636 r
.81381 .55416 .8184 .57845 .82584 .58528 .82102 .55876 Mtetra
.526 .383 .63 r
.82102 .55876 .82584 .58528 .8332 .59064 .82817 .56225 Mtetra
.543 .391 .625 r
.82817 .56225 .8332 .59064 .84046 .59437 .83525 .56453 Mtetra
.559 .399 .621 r
.83525 .56453 .84046 .59437 .84759 .59637 .84224 .56551 Mtetra
.572 .407 .619 r
.84224 .56551 .84759 .59637 .85457 .59656 .84913 .56515 Mtetra
.585 .415 .617 r
.84913 .56515 .85457 .59656 .8614 .5949 .85591 .5634 Mtetra
.598 .423 .616 r
.85591 .5634 .8614 .5949 .86806 .59138 .86256 .56027 Mtetra
.61 .432 .616 r
.86256 .56027 .86806 .59138 .87455 .58602 .86909 .55578 Mtetra
.623 .442 .617 r
.86909 .55578 .87455 .58602 .88085 .5789 .87549 .54996 Mtetra
.636 .453 .618 r
.87549 .54996 .88085 .5789 .88696 .57011 .88175 .54289 Mtetra
.651 .466 .62 r
.88175 .54289 .88696 .57011 .8929 .55976 .88788 .53466 Mtetra
.667 .48 .624 r
.88788 .53466 .8929 .55976 .89866 .54803 .89389 .52538 Mtetra
.685 .498 .628 r
.89389 .52538 .89866 .54803 .90426 .53509 .89978 .51519 Mtetra
.706 .52 .634 r
.89978 .51519 .90426 .53509 .90971 .52113 .90556 .50421 Mtetra
.732 .547 .642 r
.90556 .50421 .90971 .52113 .91504 .50636 .91125 .49262 Mtetra
.764 .583 .653 r
.91125 .49262 .91504 .50636 .92026 .49102 .91686 .48056 Mtetra
.806 .633 .667 r
.91686 .48056 .92026 .49102 .92539 .47532 .92241 .46822 Mtetra
.863 .704 .684 r
.92241 .46822 .92539 .47532 .93047 .45949 .92791 .45576 Mtetra
.786 .769 .838 r
.32224 .6325 .32569 .63552 .33171 .62405 .32787 .62809 Mtetra
0 0 0 r
.32787 .62809 .33171 .62405 .3377 .61277 .3335 .62373 Mtetra
.345 .037 .291 r
.3335 .62373 .3377 .61277 .34365 .60185 .33913 .61944 Mtetra
.444 .173 .406 r
.33913 .61944 .34365 .60185 .34956 .59142 .34476 .61529 Mtetra
.483 .227 .449 r
.34476 .61529 .34956 .59142 .35542 .58162 .35038 .6113 Mtetra
.503 .255 .472 r
.35038 .6113 .35542 .58162 .36123 .57256 .356 .60752 Mtetra
.515 .273 .486 r
.356 .60752 .36123 .57256 .36699 .56437 .36161 .60398 Mtetra
.524 .285 .494 r
.36161 .60398 .36699 .56437 .37269 .55713 .36721 .6007 Mtetra
.53 .293 .5 r
.36721 .6007 .37269 .55713 .37834 .55092 .37281 .59772 Mtetra
.535 .299 .505 r
.37281 .59772 .37834 .55092 .38395 .54582 .37839 .59506 Mtetra
.539 .304 .508 r
.37839 .59506 .38395 .54582 .3895 .54187 .38398 .59272 Mtetra
.542 .308 .51 r
.38398 .59272 .3895 .54187 .39502 .53911 .38956 .59073 Mtetra
.545 .31 .511 r
.38956 .59073 .39502 .53911 .4005 .53754 .39513 .58908 Mtetra
.547 .312 .511 r
.39513 .58908 .4005 .53754 .40595 .53718 .40071 .58778 Mtetra
.549 .314 .511 r
.40071 .58778 .40595 .53718 .41137 .538 .40629 .58682 Mtetra
.551 .314 .51 r
.40629 .58682 .41137 .538 .41677 .53998 .41187 .58619 Mtetra
.553 .314 .508 r
.41187 .58619 .41677 .53998 .42217 .54305 .41745 .58587 Mtetra
.554 .313 .505 r
.41745 .58587 .42217 .54305 .42756 .54715 .42304 .58584 Mtetra
.556 .312 .501 r
.42304 .58584 .42756 .54715 .43296 .55221 .42865 .58609 Mtetra
.557 .308 .494 r
.42865 .58609 .43296 .55221 .43837 .55812 .43426 .58656 Mtetra
.558 .302 .484 r
.43426 .58656 .43837 .55812 .44379 .56478 .43989 .58725 Mtetra
.56 .292 .467 r
.43989 .58725 .44379 .56478 .44925 .57205 .44553 .58809 Mtetra
.56 .272 .435 r
.44553 .58809 .44925 .57205 .45473 .57981 .45119 .58906 Mtetra
.556 .221 .356 r
.45119 .58906 .45473 .57981 .46026 .58791 .45687 .59012 Mtetra
.478 0 0 r
.45687 .59012 .46026 .58791 .46582 .59619 .46258 .59121 Mtetra
.456 .568 .879 r
.46258 .59121 .46582 .59619 .47143 .6045 .4683 .59229 Mtetra
.54 .452 .704 r
.4683 .59229 .47143 .6045 .47709 .61267 .47405 .59332 Mtetra
.553 .416 .649 r
.47405 .59332 .47709 .61267 .48279 .62054 .47982 .59426 Mtetra
.558 .4 .623 r
.47982 .59426 .48279 .62054 .48855 .62794 .48561 .59505 Mtetra
.561 .392 .609 r
.48561 .59505 .48855 .62794 .49435 .63473 .49142 .59566 Mtetra
.563 .387 .6 r
.49142 .59566 .49435 .63473 .5002 .64075 .49726 .59605 Mtetra
.565 .383 .594 r
.49726 .59605 .5002 .64075 .5061 .64587 .50312 .59618 Mtetra
.567 .382 .59 r
.50312 .59618 .5061 .64587 .51204 .64996 .509 .59602 Mtetra
.568 .381 .587 r
.509 .59602 .51204 .64996 .51801 .65292 .5149 .59555 Mtetra
.57 .38 .585 r
.5149 .59555 .51801 .65292 .52401 .65466 .52081 .59474 Mtetra
.571 .38 .584 r
.52081 .59474 .52401 .65466 .53003 .65511 .52674 .59358 Mtetra
.573 .381 .583 r
.52674 .59358 .53003 .65511 .53607 .65423 .53269 .59205 Mtetra
.575 .382 .583 r
.53269 .59205 .53607 .65423 .54212 .65201 .53864 .59015 Mtetra
.577 .384 .583 r
.53864 .59015 .54212 .65201 .54818 .64845 .54461 .58789 Mtetra
.579 .386 .584 r
.54461 .58789 .54818 .64845 .55423 .64359 .55059 .58527 Mtetra
.582 .389 .585 r
.55059 .58527 .55423 .64359 .56026 .63747 .55657 .5823 Mtetra
.585 .392 .587 r
.55657 .5823 .56026 .63747 .56629 .63018 .56256 .57901 Mtetra
.588 .397 .59 r
.56256 .57901 .56629 .63018 .57229 .62181 .56855 .57542 Mtetra
.592 .403 .594 r
.56855 .57542 .57229 .62181 .57826 .61248 .57455 .57155 Mtetra
.598 .411 .6 r
.57455 .57155 .57826 .61248 .58421 .60233 .58054 .56745 Mtetra
.605 .422 .607 r
.58054 .56745 .58421 .60233 .59013 .59149 .58654 .56315 Mtetra
.616 .439 .619 r
.58654 .56315 .59013 .59149 .59602 .58013 .59254 .55869 Mtetra
.632 .465 .639 r
.59254 .55869 .59602 .58013 .60188 .5684 .59854 .55411 Mtetra
.662 .515 .674 r
.59854 .55411 .60188 .5684 .60771 .55646 .60454 .54946 Mtetra
.727 .636 .757 r
.60454 .54946 .60771 .55646 .61352 .54449 .61055 .54479 Mtetra
.762 .993 .876 r
.61055 .54479 .61352 .54449 .6193 .53265 .61656 .54013 Mtetra
.246 0 .178 r
.61656 .54013 .6193 .53265 .62508 .5211 .62257 .53555 Mtetra
.421 .14 .378 r
.62257 .53555 .62508 .5211 .63084 .50998 .62859 .53107 Mtetra
.473 .213 .439 r
.62859 .53107 .63084 .50998 .6366 .49944 .63462 .52674 Mtetra
.498 .248 .467 r
.63462 .52674 .6366 .49944 .64237 .4896 .64066 .52261 Mtetra
.512 .269 .483 r
.64066 .52261 .64237 .4896 .64816 .4806 .64671 .51871 Mtetra
.522 .282 .493 r
.64671 .51871 .64816 .4806 .65396 .47253 .65278 .51506 Mtetra
.528 .291 .499 r
.65278 .51506 .65396 .47253 .6598 .46549 .65886 .51171 Mtetra
.533 .298 .504 r
.65886 .51171 .6598 .46549 .66568 .45954 .66497 .50866 Mtetra
.537 .303 .507 r
.66497 .50866 .66568 .45954 .67161 .45475 .6711 .50595 Mtetra
.541 .307 .509 r
.6711 .50595 .67161 .45475 .6776 .45117 .67726 .50359 Mtetra
.543 .309 .51 r
.67726 .50359 .6776 .45117 .68366 .4488 .68345 .50157 Mtetra
.546 .311 .511 r
.68345 .50157 .68366 .4488 .68978 .44767 .68967 .49991 Mtetra
.548 .313 .511 r
.68967 .49991 .68978 .44767 .69599 .44777 .69592 .49861 Mtetra
.549 .313 .51 r
.69592 .49861 .69599 .44777 .70229 .44906 .7022 .49765 Mtetra
.551 .313 .508 r
.7022 .49765 .70229 .44906 .70867 .45151 .70852 .49702 Mtetra
.552 .312 .505 r
.70852 .49702 .70867 .45151 .71515 .45505 .71488 .4967 Mtetra
.554 .31 .501 r
.71488 .4967 .71515 .45505 .72173 .45962 .72127 .49667 Mtetra
.555 .307 .495 r
.72127 .49667 .72173 .45962 .7284 .46511 .72771 .4969 Mtetra
.556 .302 .486 r
.72771 .4969 .7284 .46511 .73517 .47143 .73418 .49735 Mtetra
.556 .293 .472 r
.73418 .49735 .73517 .47143 .74202 .47844 .74068 .498 Mtetra
.556 .276 .447 r
.74068 .498 .74202 .47844 .74897 .48603 .74722 .49879 Mtetra
.552 .24 .393 r
.74722 .49879 .74897 .48603 .756 .49404 .75379 .49969 Mtetra
.526 .122 .218 r
.75379 .49969 .756 .49404 .7631 .50233 .76039 .50064 Mtetra
.171 .635 .935 r
.76039 .50064 .7631 .50233 .77026 .51073 .76702 .50162 Mtetra
.534 .497 .761 r
.76702 .50162 .77026 .51073 .77747 .51907 .77367 .50256 Mtetra
.554 .435 .672 r
.77367 .50256 .77747 .51907 .78472 .52719 .78034 .50343 Mtetra
.559 .411 .636 r
.78034 .50343 .78472 .52719 .792 .53492 .78703 .50417 Mtetra
.562 .398 .617 r
.78703 .50417 .792 .53492 .79928 .54209 .79373 .50475 Mtetra
.564 .391 .605 r
.79373 .50475 .79928 .54209 .80656 .54856 .80044 .50511 Mtetra
.566 .387 .598 r
.80044 .50511 .80656 .54856 .81381 .55416 .80715 .50523 Mtetra
.567 .384 .593 r
.80715 .50523 .81381 .55416 .82102 .55876 .81386 .50507 Mtetra
.568 .382 .589 r
.81386 .50507 .82102 .55876 .82817 .56225 .82057 .5046 Mtetra
.57 .381 .586 r
.82057 .5046 .82817 .56225 .83525 .56453 .82727 .50379 Mtetra
.571 .381 .585 r
.82727 .50379 .83525 .56453 .84224 .56551 .83395 .50262 Mtetra
.572 .381 .583 r
.83395 .50262 .84224 .56551 .84913 .56515 .84062 .50109 Mtetra
.574 .382 .583 r
.84062 .50109 .84913 .56515 .85591 .5634 .84727 .49917 Mtetra
.576 .383 .583 r
.84727 .49917 .85591 .5634 .86256 .56027 .85389 .49688 Mtetra
.578 .385 .583 r
.85389 .49688 .86256 .56027 .86909 .55578 .86049 .49421 Mtetra
.58 .387 .584 r
.86049 .49421 .86909 .55578 .87549 .54996 .86707 .49118 Mtetra
.582 .39 .586 r
.86707 .49118 .87549 .54996 .88175 .54289 .87362 .4878 Mtetra
.585 .393 .588 r
.87362 .4878 .88175 .54289 .88788 .53466 .88015 .4841 Mtetra
.589 .398 .591 r
.88015 .4841 .88788 .53466 .89389 .52538 .88666 .48011 Mtetra
.594 .405 .595 r
.88666 .48011 .89389 .52538 .89978 .51519 .89314 .47585 Mtetra
.6 .414 .602 r
.89314 .47585 .89978 .51519 .90556 .50421 .8996 .47137 Mtetra
.609 .427 .611 r
.8996 .47137 .90556 .50421 .91125 .49262 .90605 .4667 Mtetra
.621 .448 .626 r
.90605 .4667 .91125 .49262 .91686 .48056 .91249 .46189 Mtetra
.643 .483 .652 r
.91249 .46189 .91686 .48056 .92241 .46822 .91891 .45698 Mtetra
.686 .559 .706 r
.91891 .45698 .92241 .46822 .92791 .45576 .92534 .45202 Mtetra
.664 .753 .917 r
.31877 .62948 .32224 .6325 .32787 .62809 .32426 .62771 Mtetra
.539 .9 .969 r
.32426 .62771 .32787 .62809 .3335 .62373 .32975 .62595 Mtetra
.014 0 0 r
.32975 .62595 .3335 .62373 .33913 .61944 .33527 .62419 Mtetra
.302 0 .054 r
.33527 .62419 .33913 .61944 .34476 .61529 .34079 .62242 Mtetra
.401 .036 .226 r
.34079 .62242 .34476 .61529 .35038 .6113 .34632 .62066 Mtetra
.445 .113 .308 r
.34632 .62066 .35038 .6113 .356 .60752 .35186 .61891 Mtetra
.469 .157 .354 r
.35186 .61891 .356 .60752 .36161 .60398 .35741 .61716 Mtetra
.484 .185 .383 r
.35741 .61716 .36161 .60398 .36721 .6007 .36298 .61543 Mtetra
.493 .203 .401 r
.36298 .61543 .36721 .6007 .37281 .59772 .36855 .6137 Mtetra
.499 .215 .414 r
.36855 .6137 .37281 .59772 .37839 .59506 .37414 .61198 Mtetra
.503 .223 .422 r
.37414 .61198 .37839 .59506 .38398 .59272 .37974 .61027 Mtetra
.506 .228 .427 r
.37974 .61027 .38398 .59272 .38956 .59073 .38534 .60857 Mtetra
.507 .23 .429 r
.38534 .60857 .38956 .59073 .39513 .58908 .39096 .60689 Mtetra
.508 .23 .429 r
.39096 .60689 .39513 .58908 .40071 .58778 .39659 .60522 Mtetra
.507 .228 .426 r
.39659 .60522 .40071 .58778 .40629 .58682 .40223 .60355 Mtetra
.504 .223 .421 r
.40223 .60355 .40629 .58682 .41187 .58619 .40789 .6019 Mtetra
.501 .215 .412 r
.40789 .6019 .41187 .58619 .41745 .58587 .41355 .60026 Mtetra
.495 .202 .399 r
.41355 .60026 .41745 .58587 .42304 .58584 .41923 .59863 Mtetra
.486 .184 .379 r
.41923 .59863 .42304 .58584 .42865 .58609 .42492 .59701 Mtetra
.471 .155 .348 r
.42492 .59701 .42865 .58609 .43426 .58656 .43062 .59539 Mtetra
.446 .108 .297 r
.43062 .59539 .43426 .58656 .43989 .58725 .43633 .59378 Mtetra
.399 .023 .204 r
.43633 .59378 .43989 .58725 .44553 .58809 .44205 .59217 Mtetra
.286 0 0 r
.44205 .59217 .44553 .58809 .45119 .58906 .44779 .59056 Mtetra
0 0 0 r
.44779 .59056 .45119 .58906 .45687 .59012 .45354 .58895 Mtetra
.574 .874 .994 r
.45354 .58895 .45687 .59012 .46258 .59121 .4593 .58734 Mtetra
.649 .71 .892 r
.4593 .58734 .46258 .59121 .4683 .59229 .46508 .58573 Mtetra
.638 .601 .795 r
.46508 .58573 .4683 .59229 .47405 .59332 .47087 .58411 Mtetra
.625 .54 .739 r
.47087 .58411 .47405 .59332 .47982 .59426 .47667 .58248 Mtetra
.615 .503 .704 r
.47667 .58248 .47982 .59426 .48561 .59505 .48248 .58085 Mtetra
.608 .48 .68 r
.48248 .58085 .48561 .59505 .49142 .59566 .48831 .5792 Mtetra
.603 .463 .664 r
.48831 .5792 .49142 .59566 .49726 .59605 .49414 .57754 Mtetra
.599 .452 .653 r
.49414 .57754 .49726 .59605 .50312 .59618 .5 .57586 Mtetra
.596 .443 .644 r
.5 .57586 .50312 .59618 .509 .59602 .50586 .57417 Mtetra
.594 .437 .638 r
.50586 .57417 .509 .59602 .5149 .59555 .51174 .57246 Mtetra
.593 .433 .634 r
.51174 .57246 .5149 .59555 .52081 .59474 .51763 .57073 Mtetra
.592 .43 .631 r
.51763 .57073 .52081 .59474 .52674 .59358 .52353 .56899 Mtetra
.592 .428 .629 r
.52353 .56899 .52674 .59358 .53269 .59205 .52945 .56722 Mtetra
.592 .428 .628 r
.52945 .56722 .53269 .59205 .53864 .59015 .53538 .56544 Mtetra
.592 .428 .629 r
.53538 .56544 .53864 .59015 .54461 .58789 .54132 .56364 Mtetra
.593 .43 .63 r
.54132 .56364 .54461 .58789 .55059 .58527 .54727 .56181 Mtetra
.594 .433 .633 r
.54727 .56181 .55059 .58527 .55657 .5823 .55324 .55997 Mtetra
.595 .437 .637 r
.55324 .55997 .55657 .5823 .56256 .57901 .55922 .55812 Mtetra
.598 .443 .642 r
.55922 .55812 .56256 .57901 .56855 .57542 .56521 .55624 Mtetra
.601 .451 .65 r
.56521 .55624 .56855 .57542 .57455 .57155 .57121 .55435 Mtetra
.605 .462 .661 r
.57121 .55435 .57455 .57155 .58054 .56745 .57723 .55245 Mtetra
.61 .478 .675 r
.57723 .55245 .58054 .56745 .58654 .56315 .58326 .55054 Mtetra
.618 .5 .696 r
.58326 .55054 .58654 .56315 .59254 .55869 .5893 .54861 Mtetra
.628 .533 .727 r
.5893 .54861 .59254 .55869 .59854 .55411 .59536 .54668 Mtetra
.643 .586 .776 r
.59536 .54668 .59854 .55411 .60454 .54946 .60143 .54473 Mtetra
.66 .681 .858 r
.60143 .54473 .60454 .54946 .61055 .54479 .60751 .54279 Mtetra
.643 .845 .978 r
.60751 .54279 .61055 .54479 .61656 .54013 .6136 .54084 Mtetra
.272 .771 .737 r
.6136 .54084 .61656 .54013 .62257 .53555 .61971 .53889 Mtetra
.202 0 0 r
.61971 .53889 .62257 .53555 .62859 .53107 .62582 .53694 Mtetra
.364 0 .16 r
.62582 .53694 .62859 .53107 .63462 .52674 .63196 .53499 Mtetra
.427 .082 .274 r
.63196 .53499 .63462 .52674 .64066 .52261 .6381 .53304 Mtetra
.459 .139 .335 r
.6381 .53304 .64066 .52261 .64671 .51871 .64426 .53111 Mtetra
.477 .173 .37 r
.64426 .53111 .64671 .51871 .65278 .51506 .65043 .52917 Mtetra
.489 .195 .393 r
.65043 .52917 .65278 .51506 .65886 .51171 .65662 .52725 Mtetra
.497 .21 .408 r
.65662 .52725 .65886 .51171 .66497 .50866 .66282 .52534 Mtetra
.502 .22 .418 r
.66282 .52534 .66497 .50866 .6711 .50595 .66904 .52344 Mtetra
.505 .226 .425 r
.66904 .52344 .6711 .50595 .67726 .50359 .67527 .52155 Mtetra
.507 .23 .428 r
.67527 .52155 .67726 .50359 .68345 .50157 .68151 .51967 Mtetra
.508 .231 .429 r
.68151 .51967 .68345 .50157 .68967 .49991 .68777 .5178 Mtetra
.507 .229 .428 r
.68777 .5178 .68967 .49991 .69592 .49861 .69404 .51594 Mtetra
.506 .226 .424 r
.69404 .51594 .69592 .49861 .7022 .49765 .70033 .51409 Mtetra
.503 .219 .417 r
.70033 .51409 .7022 .49765 .70852 .49702 .70663 .51226 Mtetra
.498 .209 .406 r
.70663 .51226 .70852 .49702 .71488 .4967 .71295 .51043 Mtetra
.49 .194 .389 r
.71295 .51043 .71488 .4967 .72127 .49667 .71928 .50861 Mtetra
.479 .17 .364 r
.71928 .50861 .72127 .49667 .72771 .4969 .72563 .5068 Mtetra
.46 .133 .325 r
.72563 .5068 .72771 .4969 .73418 .49735 .73199 .50499 Mtetra
.426 .071 .257 r
.73199 .50499 .73418 .49735 .74068 .498 .73837 .50319 Mtetra
.355 0 .122 r
.73837 .50319 .74068 .498 .74722 .49879 .74476 .50139 Mtetra
.157 0 0 r
.74476 .50139 .74722 .49879 .75379 .49969 .75117 .49959 Mtetra
.376 .841 .874 r
.75117 .49959 .75379 .49969 .76039 .50064 .75759 .49779 Mtetra
.64 .792 .955 r
.75759 .49779 .76039 .50064 .76702 .50162 .76403 .49598 Mtetra
.645 .646 .837 r
.76403 .49598 .76702 .50162 .77367 .50256 .77048 .49417 Mtetra
.631 .566 .763 r
.77048 .49417 .77367 .50256 .78034 .50343 .77695 .49235 Mtetra
.619 .52 .719 r
.77695 .49235 .78034 .50343 .78703 .50417 .78343 .49052 Mtetra
.611 .49 .691 r
.78343 .49052 .78703 .50417 .79373 .50475 .78993 .48868 Mtetra
.605 .471 .672 r
.78993 .48868 .79373 .50475 .80044 .50511 .79644 .48683 Mtetra
.601 .457 .658 r
.79644 .48683 .80044 .50511 .80715 .50523 .80296 .48496 Mtetra
.598 .447 .648 r
.80296 .48496 .80715 .50523 .81386 .50507 .8095 .48308 Mtetra
.595 .44 .641 r
.8095 .48308 .81386 .50507 .82057 .5046 .81605 .48118 Mtetra
.594 .435 .636 r
.81605 .48118 .82057 .5046 .82727 .50379 .82262 .47926 Mtetra
.592 .431 .632 r
.82262 .47926 .82727 .50379 .83395 .50262 .8292 .47732 Mtetra
.592 .429 .63 r
.8292 .47732 .83395 .50262 .84062 .50109 .83579 .47536 Mtetra
.592 .428 .628 r
.83579 .47536 .84062 .50109 .84727 .49917 .8424 .47338 Mtetra
.8424 .47338 .84727 .49917 .85389 .49688 .84902 .47138 Mtetra
.592 .429 .629 r
.84902 .47138 .85389 .49688 .86049 .49421 .85566 .46936 Mtetra
.593 .431 .631 r
.85566 .46936 .86049 .49421 .86707 .49118 .86231 .46732 Mtetra
.595 .435 .635 r
.86231 .46732 .86707 .49118 .87362 .4878 .86897 .46526 Mtetra
.596 .44 .639 r
.86897 .46526 .87362 .4878 .88015 .4841 .87564 .46319 Mtetra
.599 .446 .646 r
.87564 .46319 .88015 .4841 .88666 .48011 .88233 .46109 Mtetra
.603 .456 .655 r
.88233 .46109 .88666 .48011 .89314 .47585 .88903 .45899 Mtetra
.607 .469 .667 r
.88903 .45899 .89314 .47585 .8996 .47137 .89575 .45686 Mtetra
.614 .487 .685 r
.89575 .45686 .8996 .47137 .90605 .4667 .90248 .45473 Mtetra
.622 .514 .71 r
.90248 .45473 .90605 .4667 .91249 .46189 .90923 .45258 Mtetra
.635 .556 .749 r
.90923 .45258 .91249 .46189 .91891 .45698 .91598 .45043 Mtetra
.651 .627 .812 r
.91598 .45043 .91891 .45698 .92534 .45202 .92276 .44826 Mtetra
.834 .765 .786 r
.31528 .62644 .31877 .62948 .32426 .62771 .32107 .61975 Mtetra
.749 .62 .716 r
.32107 .61975 .32426 .62771 .32975 .62595 .32685 .61315 Mtetra
.7 .546 .675 r
.32685 .61315 .32975 .62595 .33527 .62419 .33261 .60671 Mtetra
.669 .502 .651 r
.33261 .60671 .33527 .62419 .34079 .62242 .33836 .60052 Mtetra
.648 .474 .634 r
.33836 .60052 .34079 .62242 .34632 .62066 .34409 .59463 Mtetra
.632 .454 .623 r
.34409 .59463 .34632 .62066 .35186 .61891 .34979 .58913 Mtetra
.62 .439 .615 r
.34979 .58913 .35186 .61891 .35741 .61716 .35548 .58406 Mtetra
.611 .427 .609 r
.35548 .58406 .35741 .61716 .36298 .61543 .36114 .57948 Mtetra
.603 .418 .604 r
.36114 .57948 .36298 .61543 .36855 .6137 .36677 .57543 Mtetra
.596 .41 .601 r
.36677 .57543 .36855 .6137 .37414 .61198 .37239 .57195 Mtetra
.589 .404 .598 r
.37239 .57195 .37414 .61198 .37974 .61027 .37798 .56908 Mtetra
.584 .399 .597 r
.37798 .56908 .37974 .61027 .38534 .60857 .38356 .56681 Mtetra
.579 .394 .596 r
.38356 .56681 .38534 .60857 .39096 .60689 .38912 .56518 Mtetra
.573 .39 .595 r
.38912 .56518 .39096 .60689 .39659 .60522 .39467 .56417 Mtetra
.568 .387 .596 r
.39467 .56417 .39659 .60522 .40223 .60355 .40021 .56378 Mtetra
.563 .384 .597 r
.40021 .56378 .40223 .60355 .40789 .6019 .40575 .56398 Mtetra
.558 .382 .599 r
.40575 .56398 .40789 .6019 .41355 .60026 .41128 .56475 Mtetra
.553 .381 .602 r
.41128 .56475 .41355 .60026 .41923 .59863 .41682 .56606 Mtetra
.546 .379 .606 r
.41682 .56606 .41923 .59863 .42492 .59701 .42236 .56785 Mtetra
.539 .379 .613 r
.42236 .56785 .42492 .59701 .43062 .59539 .42791 .57007 Mtetra
.529 .38 .623 r
.42791 .57007 .43062 .59539 .43633 .59378 .43348 .57267 Mtetra
.516 .382 .637 r
.43348 .57267 .43633 .59378 .44205 .59217 .43907 .57558 Mtetra
.494 .388 .662 r
.43907 .57558 .44205 .59217 .44779 .59056 .44468 .57872 Mtetra
.451 .398 .707 r
.44468 .57872 .44779 .59056 .45354 .58895 .45032 .58201 Mtetra
.32 .414 .802 r
.45032 .58201 .45354 .58895 .4593 .58734 .45598 .58539 Mtetra
.364 0 0 r
.45598 .58539 .4593 .58734 .46508 .58573 .46167 .58877 Mtetra
.64 .192 .172 r
.46167 .58877 .46508 .58573 .47087 .58411 .46739 .59205 Mtetra
.617 .265 .351 r
.46739 .59205 .47087 .58411 .47667 .58248 .47315 .59517 Mtetra
.598 .288 .415 r
.47315 .59517 .47667 .58248 .48248 .58085 .47894 .59804 Mtetra
.586 .297 .445 r
.47894 .59804 .48248 .58085 .48831 .5792 .48476 .60059 Mtetra
.576 .302 .463 r
.48476 .60059 .48831 .5792 .49414 .57754 .49061 .60274 Mtetra
.569 .303 .474 r
.49061 .60274 .49414 .57754 .5 .57586 .49649 .60442 Mtetra
.562 .303 .481 r
.49649 .60442 .5 .57586 .50586 .57417 .5024 .60558 Mtetra
.556 .302 .486 r
.5024 .60558 .50586 .57417 .51174 .57246 .50833 .60616 Mtetra
.55 .3 .489 r
.50833 .60616 .51174 .57246 .51763 .57073 .51429 .60614 Mtetra
.545 .297 .49 r
.51429 .60614 .51763 .57073 .52353 .56899 .52027 .60546 Mtetra
.539 .293 .491 r
.52027 .60546 .52353 .56899 .52945 .56722 .52626 .60412 Mtetra
.533 .288 .49 r
.52626 .60412 .52945 .56722 .53538 .56544 .53227 .60211 Mtetra
.526 .283 .489 r
.53227 .60211 .53538 .56544 .54132 .56364 .53829 .59942 Mtetra
.519 .276 .486 r
.53829 .59942 .54132 .56364 .54727 .56181 .54431 .59608 Mtetra
.51 .267 .481 r
.54431 .59608 .54727 .56181 .55324 .55997 .55033 .59211 Mtetra
.5 .255 .475 r
.55033 .59211 .55324 .55997 .55922 .55812 .55636 .58755 Mtetra
.486 .24 .466 r
.55636 .58755 .55922 .55812 .56521 .55624 .56238 .58244 Mtetra
.469 .22 .453 r
.56238 .58244 .56521 .55624 .57121 .55435 .5684 .57684 Mtetra
.443 .19 .433 r
.5684 .57684 .57121 .55435 .57723 .55245 .57441 .57081 Mtetra
.404 .142 .4 r
.57441 .57081 .57723 .55245 .58326 .55054 .58042 .56442 Mtetra
.331 .056 .337 r
.58042 .56442 .58326 .55054 .5893 .54861 .58641 .55776 Mtetra
.161 0 .186 r
.58641 .55776 .5893 .54861 .59536 .54668 .5924 .55089 Mtetra
0 0 0 r
.5924 .55089 .59536 .54668 .60143 .54473 .59838 .5439 Mtetra
.898 .922 .827 r
.59838 .5439 .60143 .54473 .60751 .54279 .60436 .53687 Mtetra
.793 .689 .75 r
.60436 .53687 .60751 .54279 .6136 .54084 .61033 .5299 Mtetra
.722 .578 .692 r
.61033 .5299 .6136 .54084 .61971 .53889 .61629 .52305 Mtetra
.681 .519 .659 r
.61629 .52305 .61971 .53889 .62582 .53694 .62226 .51641 Mtetra
.656 .483 .639 r
.62226 .51641 .62582 .53694 .63196 .53499 .62824 .51006 Mtetra
.638 .46 .626 r
.62824 .51006 .63196 .53499 .6381 .53304 .63422 .50406 Mtetra
.624 .443 .617 r
.63422 .50406 .6381 .53304 .64426 .53111 .64021 .49848 Mtetra
.614 .43 .61 r
.64021 .49848 .64426 .53111 .65043 .52917 .64622 .49338 Mtetra
.605 .42 .605 r
.64622 .49338 .65043 .52917 .65662 .52725 .65226 .48881 Mtetra
.598 .412 .601 r
.65226 .48881 .65662 .52725 .66282 .52534 .65832 .4848 Mtetra
.592 .406 .599 r
.65832 .4848 .66282 .52534 .66904 .52344 .66441 .48139 Mtetra
.586 .401 .597 r
.66441 .48139 .66904 .52344 .67527 .52155 .67054 .4786 Mtetra
.581 .396 .596 r
.67054 .4786 .67527 .52155 .68151 .51967 .6767 .47646 Mtetra
.576 .393 .596 r
.6767 .47646 .68151 .51967 .68777 .5178 .68291 .47496 Mtetra
.572 .39 .596 r
.68291 .47496 .68777 .5178 .69404 .51594 .68917 .47409 Mtetra
.567 .387 .597 r
.68917 .47409 .69404 .51594 .70033 .51409 .69548 .47385 Mtetra
.563 .385 .599 r
.69548 .47385 .70033 .51409 .70663 .51226 .70183 .47421 Mtetra
.558 .384 .602 r
.70183 .47421 .70663 .51226 .71295 .51043 .70825 .47513 Mtetra
.553 .384 .606 r
.70825 .47513 .71295 .51043 .71928 .50861 .71472 .47658 Mtetra
.547 .384 .612 r
.71472 .47658 .71928 .50861 .72563 .5068 .72124 .4785 Mtetra
.54 .385 .62 r
.72124 .4785 .72563 .5068 .73199 .50499 .72782 .48083 Mtetra
.53 .389 .633 r
.72782 .48083 .73199 .50499 .73837 .50319 .73445 .48352 Mtetra
.517 .395 .652 r
.73445 .48352 .73837 .50319 .74476 .50139 .74114 .48648 Mtetra
.494 .406 .684 r
.74114 .48648 .74476 .50139 .75117 .49959 .74787 .48965 Mtetra
.443 .428 .747 r
.74787 .48965 .75117 .49959 .75759 .49779 .75464 .49294 Mtetra
.241 .458 .87 r
.75464 .49294 .75759 .49779 .76403 .49598 .76145 .49627 Mtetra
.513 0 0 r
.76145 .49627 .76403 .49598 .77048 .49417 .76829 .49955 Mtetra
.609 .195 .232 r
.76829 .49955 .77048 .49417 .77695 .49235 .77516 .5027 Mtetra
.596 .256 .364 r
.77516 .5027 .77695 .49235 .78343 .49052 .78205 .50564 Mtetra
.584 .279 .417 r
.78205 .50564 .78343 .49052 .78993 .48868 .78895 .50828 Mtetra
.575 .289 .445 r
.78895 .50828 .78993 .48868 .79644 .48683 .79586 .51055 Mtetra
.568 .295 .462 r
.79586 .51055 .79644 .48683 .80296 .48496 .80276 .51237 Mtetra
.562 .297 .473 r
.80276 .51237 .80296 .48496 .8095 .48308 .80964 .51369 Mtetra
.556 .298 .48 r
.80964 .51369 .8095 .48308 .81605 .48118 .81651 .51444 Mtetra
.551 .298 .485 r
.81651 .51444 .81605 .48118 .82262 .47926 .82334 .51457 Mtetra
.546 .296 .488 r
.82334 .51457 .82262 .47926 .8292 .47732 .83015 .51406 Mtetra
.541 .294 .49 r
.83015 .51406 .8292 .47732 .83579 .47536 .83691 .51287 Mtetra
.536 .291 .491 r
.83691 .51287 .83579 .47536 .8424 .47338 .84362 .51099 Mtetra
.53 .287 .49 r
.84362 .51099 .8424 .47338 .84902 .47138 .85028 .50842 Mtetra
.524 .281 .489 r
.85028 .50842 .84902 .47138 .85566 .46936 .85689 .50516 Mtetra
.517 .275 .486 r
.85689 .50516 .85566 .46936 .86231 .46732 .86344 .50124 Mtetra
.508 .266 .482 r
.86344 .50124 .86231 .46732 .86897 .46526 .86993 .49668 Mtetra
.498 .255 .476 r
.86993 .49668 .86897 .46526 .87564 .46319 .87637 .49154 Mtetra
.485 .24 .467 r
.87637 .49154 .87564 .46319 .88233 .46109 .88275 .48587 Mtetra
.466 .218 .454 r
.88275 .48587 .88233 .46109 .88903 .45899 .88908 .47972 Mtetra
.439 .187 .432 r
.88908 .47972 .88903 .45899 .89575 .45686 .89536 .47317 Mtetra
.395 .134 .396 r
.89536 .47317 .89575 .45686 .90248 .45473 .90161 .46629 Mtetra
.309 .033 .322 r
.90161 .46629 .90248 .45473 .90923 .45258 .90782 .45916 Mtetra
.077 0 .117 r
.90782 .45916 .90923 .45258 .91598 .45043 .914 .45186 Mtetra
.693 .923 .598 r
.914 .45186 .91598 .45043 .92276 .44826 .92017 .44449 Mtetra
.889 .745 .696 r
.31179 .62339 .31528 .62644 .32107 .61975 .31799 .60999 Mtetra
.798 .625 .667 r
.31799 .60999 .32107 .61975 .32685 .61315 .32415 .59685 Mtetra
.741 .556 .644 r
.32415 .59685 .32685 .61315 .33261 .60671 .33027 .58414 Mtetra
.703 .512 .628 r
.33027 .58414 .33261 .60671 .33836 .60052 .33632 .57202 Mtetra
.676 .482 .616 r
.33632 .57202 .33836 .60052 .34409 .59463 .34232 .56066 Mtetra
.655 .46 .608 r
.34232 .56066 .34409 .59463 .34979 .58913 .34824 .5502 Mtetra
.638 .442 .601 r
.34824 .5502 .34979 .58913 .35548 .58406 .3541 .54077 Mtetra
.624 .428 .596 r
.3541 .54077 .35548 .58406 .36114 .57948 .35989 .53247 Mtetra
.612 .417 .593 r
.35989 .53247 .36114 .57948 .36677 .57543 .36561 .52541 Mtetra
.602 .407 .59 r
.36561 .52541 .36677 .57543 .37239 .57195 .37126 .51965 Mtetra
.592 .398 .587 r
.37126 .51965 .37239 .57195 .37798 .56908 .37685 .51526 Mtetra
.582 .39 .585 r
.37685 .51526 .37798 .56908 .38356 .56681 .38239 .51226 Mtetra
.573 .382 .584 r
.38239 .51226 .38356 .56681 .38912 .56518 .38787 .5107 Mtetra
.564 .375 .583 r
.38787 .5107 .38912 .56518 .39467 .56417 .39331 .51055 Mtetra
.555 .368 .583 r
.39331 .51055 .39467 .56417 .40021 .56378 .39871 .5118 Mtetra
.545 .361 .583 r
.39871 .5118 .40021 .56378 .40575 .56398 .40408 .51442 Mtetra
.534 .354 .584 r
.40408 .51442 .40575 .56398 .41128 .56475 .40943 .51834 Mtetra
.522 .347 .585 r
.40943 .51834 .41128 .56475 .41682 .56606 .41478 .52349 Mtetra
.507 .338 .587 r
.41478 .52349 .41682 .56606 .42236 .56785 .42012 .52978 Mtetra
.488 .328 .591 r
.42012 .52978 .42236 .56785 .42791 .57007 .42547 .53708 Mtetra
.462 .316 .596 r
.42547 .53708 .42791 .57007 .43348 .57267 .43084 .54528 Mtetra
.423 .297 .604 r
.43084 .54528 .43348 .57267 .43907 .57558 .43623 .55422 Mtetra
.353 .265 .616 r
.43623 .55422 .43907 .57558 .44468 .57872 .44165 .56376 Mtetra
.195 .193 .628 r
.44165 .56376 .44468 .57872 .45032 .58201 .44712 .57371 Mtetra
0 0 .525 r
.44712 .57371 .45032 .58201 .45598 .58539 .45263 .58389 Mtetra
.863 .417 .122 r
.45263 .58389 .45598 .58539 .46167 .58877 .45819 .59412 Mtetra
.776 .416 .373 r
.45819 .59412 .46167 .58877 .46739 .59205 .46381 .6042 Mtetra
.708 .394 .443 r
.46381 .6042 .46739 .59205 .47315 .59517 .46949 .61393 Mtetra
.667 .378 .473 r
.46949 .61393 .47315 .59517 .47894 .59804 .47523 .62312 Mtetra
.64 .366 .488 r
.47523 .62312 .47894 .59804 .48476 .60059 .48103 .63158 Mtetra
.62 .356 .497 r
.48103 .63158 .48476 .60059 .49061 .60274 .48688 .63913 Mtetra
.604 .348 .502 r
.48688 .63913 .49061 .60274 .49649 .60442 .49279 .64561 Mtetra
.591 .341 .506 r
.49279 .64561 .49649 .60442 .5024 .60558 .49875 .65085 Mtetra
.58 .334 .508 r
.49875 .65085 .5024 .60558 .50833 .60616 .50476 .65474 Mtetra
.569 .327 .509 r
.50476 .65474 .50833 .60616 .51429 .60614 .5108 .65716 Mtetra
.559 .319 .509 r
.5108 .65716 .51429 .60614 .52027 .60546 .51688 .65803 Mtetra
.549 .312 .508 r
.51688 .65803 .52027 .60546 .52626 .60412 .52298 .65731 Mtetra
.539 .304 .507 r
.52298 .65731 .52626 .60412 .53227 .60211 .52909 .65497 Mtetra
.528 .294 .505 r
.52909 .65497 .53227 .60211 .53829 .59942 .53521 .65101 Mtetra
.516 .284 .501 r
.53521 .65101 .53829 .59942 .54431 .59608 .54133 .64549 Mtetra
.502 .272 .497 r
.54133 .64549 .54431 .59608 .55033 .59211 .54744 .63846 Mtetra
.486 .257 .491 r
.54744 .63846 .55033 .59211 .55636 .58755 .55354 .63002 Mtetra
.466 .237 .482 r
.55354 .63002 .55636 .58755 .56238 .58244 .55961 .62029 Mtetra
.44 .212 .47 r
.55961 .62029 .56238 .58244 .5684 .57684 .56565 .60942 Mtetra
.402 .175 .451 r
.56565 .60942 .5684 .57684 .57441 .57081 .57166 .59757 Mtetra
.344 .118 .42 r
.57166 .59757 .57441 .57081 .58042 .56442 .57763 .5849 Mtetra
.237 .014 .358 r
.57763 .5849 .58042 .56442 .58641 .55776 .58357 .57162 Mtetra
0 0 .205 r
.58357 .57162 .58641 .55776 .5924 .55089 .58947 .55792 Mtetra
0 0 0 r
.58947 .55792 .5924 .55089 .59838 .5439 .59534 .54398 Mtetra
.974 .873 .673 r
.59534 .54398 .59838 .5439 .60436 .53687 .60118 .53002 Mtetra
.856 .689 .674 r
.60118 .53002 .60436 .53687 .61033 .5299 .60699 .51623 Mtetra
.772 .587 .648 r
.60699 .51623 .61033 .5299 .61629 .52305 .61278 .50279 Mtetra
.721 .528 .629 r
.61278 .50279 .61629 .52305 .62226 .51641 .61855 .48988 Mtetra
.687 .491 .616 r
.61855 .48988 .62226 .51641 .62824 .51006 .62432 .47768 Mtetra
.662 .465 .607 r
.62432 .47768 .62824 .51006 .63422 .50406 .63009 .46632 Mtetra
.644 .445 .6 r
.63009 .46632 .63422 .50406 .64021 .49848 .63587 .45596 Mtetra
.629 .431 .595 r
.63587 .45596 .64021 .49848 .64622 .49338 .64167 .44671 Mtetra
.616 .418 .592 r
.64167 .44671 .64622 .49338 .65226 .48881 .64751 .43868 Mtetra
.605 .408 .589 r
.64751 .43868 .65226 .48881 .65832 .4848 .65338 .43195 Mtetra
.595 .4 .587 r
.65338 .43195 .65832 .4848 .66441 .48139 .65931 .4266 Mtetra
.586 .392 .585 r
.65931 .4266 .66441 .48139 .67054 .4786 .6653 .42267 Mtetra
.578 .385 .584 r
.6653 .42267 .67054 .4786 .6767 .47646 .67136 .42018 Mtetra
.569 .379 .584 r
.67136 .42018 .6767 .47646 .68291 .47496 .6775 .41915 Mtetra
.561 .373 .584 r
.6775 .41915 .68291 .47496 .68917 .47409 .68373 .41957 Mtetra
.552 .368 .585 r
.68373 .41957 .68917 .47409 .69548 .47385 .69005 .42141 Mtetra
.543 .362 .586 r
.69005 .42141 .69548 .47385 .70183 .47421 .69648 .42462 Mtetra
.533 .357 .588 r
.69648 .42462 .70183 .47421 .70825 .47513 .70301 .42914 Mtetra
.521 .351 .591 r
.70301 .42914 .70825 .47513 .71472 .47658 .70964 .43486 Mtetra
.507 .344 .595 r
.70964 .43486 .71472 .47658 .72124 .4785 .71639 .44169 Mtetra
.489 .337 .6 r
.71639 .44169 .72124 .4785 .72782 .48083 .72324 .44951 Mtetra
.464 .327 .609 r
.72324 .44951 .72782 .48083 .73445 .48352 .7302 .45817 Mtetra
.426 .313 .622 r
.7302 .45817 .73445 .48352 .74114 .48648 .73726 .46752 Mtetra
.354 .288 .643 r
.73726 .46752 .74114 .48648 .74787 .48965 .74441 .47739 Mtetra
.178 .222 .671 r
.74441 .47739 .74787 .48965 .75464 .49294 .75165 .48761 Mtetra
0 0 .522 r
.75165 .48761 .75464 .49294 .76145 .49627 .75896 .49797 Mtetra
.812 .356 .151 r
.75896 .49797 .76145 .49627 .76829 .49955 .76633 .50828 Mtetra
.733 .37 .365 r
.76633 .50828 .76829 .49955 .77516 .5027 .77374 .51834 Mtetra
.679 .362 .432 r
.77374 .51834 .77516 .5027 .78205 .50564 .78119 .52794 Mtetra
.646 .355 .463 r
.78119 .52794 .78205 .50564 .78895 .50828 .78864 .5369 Mtetra
.623 .348 .48 r
.78864 .5369 .78895 .50828 .79586 .51055 .79609 .54501 Mtetra
.606 .342 .49 r
.79609 .54501 .79586 .51055 .80276 .51237 .80351 .5521 Mtetra
.593 .336 .497 r
.80351 .5521 .80276 .51237 .80964 .51369 .81088 .558 Mtetra
.582 .331 .501 r
.81088 .558 .80964 .51369 .81651 .51444 .81819 .56256 Mtetra
.571 .325 .504 r
.81819 .56256 .81651 .51444 .82334 .51457 .8254 .56567 Mtetra
.562 .32 .506 r
.8254 .56567 .82334 .51457 .83015 .51406 .83252 .56722 Mtetra
.553 .314 .507 r
.83252 .56722 .83015 .51406 .83691 .51287 .83951 .56715 Mtetra
.544 .308 .507 r
.83951 .56715 .83691 .51287 .84362 .51099 .84637 .56542 Mtetra
.534 .3 .507 r
.84637 .56542 .84362 .51099 .85028 .50842 .85308 .56202 Mtetra
.524 .293 .505 r
.85308 .56202 .85028 .50842 .85689 .50516 .85965 .55697 Mtetra
.513 .283 .503 r
.85965 .55697 .85689 .50516 .86344 .50124 .86605 .55033 Mtetra
.5 .272 .5 r
.86605 .55033 .86344 .50124 .86993 .49668 .8723 .54219 Mtetra
.485 .259 .495 r
.8723 .54219 .86993 .49668 .87637 .49154 .87839 .53267 Mtetra
.466 .241 .488 r
.87839 .53267 .87637 .49154 .88275 .48587 .88433 .52188 Mtetra
.44 .217 .477 r
.88433 .52188 .88275 .48587 .88908 .47972 .89013 .51 Mtetra
.403 .181 .46 r
.89013 .51 .88908 .47972 .89536 .47317 .89581 .49721 Mtetra
.343 .124 .43 r
.89581 .49721 .89536 .47317 .90161 .46629 .90137 .48368 Mtetra
.229 .016 .369 r
.90137 .48368 .90161 .46629 .90782 .45916 .90683 .46961 Mtetra
0 0 .199 r
.90683 .46961 .90782 .45916 .914 .45186 .91222 .45522 Mtetra
.791 .829 .358 r
.91222 .45522 .914 .45186 .92017 .44449 .91756 .4407 Mtetra
.892 .744 .691 r
.30828 .62033 .31179 .62339 .31799 .60999 .31454 .60631 Mtetra
.881 .731 .69 r
.31454 .60631 .31799 .60999 .32415 .59685 .32076 .59256 Mtetra
.87 .718 .691 r
.32076 .59256 .32415 .59685 .33027 .58414 .32692 .57926 Mtetra
.858 .706 .693 r
.32692 .57926 .33027 .58414 .33632 .57202 .33302 .5666 Mtetra
.845 .694 .695 r
.33302 .5666 .33632 .57202 .34232 .56066 .33906 .55474 Mtetra
.83 .682 .699 r
.33906 .55474 .34232 .56066 .34824 .5502 .34502 .54383 Mtetra
.813 .67 .704 r
.34502 .54383 .34824 .5502 .3541 .54077 .35091 .53399 Mtetra
.794 .657 .711 r
.35091 .53399 .3541 .54077 .35989 .53247 .35672 .52535 Mtetra
.773 .643 .718 r
.35672 .52535 .35989 .53247 .36561 .52541 .36246 .51801 Mtetra
.747 .627 .727 r
.36246 .51801 .36561 .52541 .37126 .51965 .36813 .51204 Mtetra
.716 .609 .736 r
.36813 .51204 .37126 .51965 .37685 .51526 .37373 .50751 Mtetra
.678 .587 .747 r
.37373 .50751 .37685 .51526 .38239 .51226 .37926 .50445 Mtetra
.63 .561 .759 r
.37926 .50445 .38239 .51226 .38787 .5107 .38474 .50288 Mtetra
.569 .528 .77 r
.38474 .50288 .38787 .5107 .39331 .51055 .39018 .5028 Mtetra
.49 .486 .779 r
.39018 .5028 .39331 .51055 .39871 .5118 .39557 .5042 Mtetra
.386 .428 .782 r
.39557 .5042 .39871 .5118 .40408 .51442 .40093 .50703 Mtetra
.251 .351 .772 r
.40093 .50703 .40408 .51442 .40943 .51834 .40627 .51123 Mtetra
.08 .251 .739 r
.40627 .51123 .40943 .51834 .41478 .52349 .41159 .51672 Mtetra
0 .127 .672 r
.41159 .51672 .41478 .52349 .42012 .52978 .41691 .5234 Mtetra
0 0 .569 r
.41691 .5234 .42012 .52978 .42547 .53708 .42224 .53116 Mtetra
0 0 .442 r
.42224 .53116 .42547 .53708 .43084 .54528 .42759 .53986 Mtetra
.653 .241 0 r
.42759 .53986 .43084 .54528 .43623 .55422 .43296 .54935 Mtetra
.748 .316 0 r
.43296 .54935 .43623 .55422 .44165 .56376 .43836 .55946 Mtetra
.808 .366 0 r
.43836 .55946 .44165 .56376 .44712 .57371 .44381 .57001 Mtetra
.842 .396 0 r
.44381 .57001 .44712 .57371 .45263 .58389 .4493 .58082 Mtetra
.859 .411 .024 r
.4493 .58082 .45263 .58389 .45819 .59412 .45485 .59168 Mtetra
.864 .415 .065 r
.45485 .59168 .45819 .59412 .46381 .6042 .46045 .60238 Mtetra
.861 .41 .093 r
.46045 .60238 .46381 .6042 .46949 .61393 .46612 .61273 Mtetra
.851 .397 .112 r
.46612 .61273 .46949 .61393 .47523 .62312 .47185 .62251 Mtetra
.834 .376 .12 r
.47185 .62251 .47523 .62312 .48103 .63158 .47764 .63152 Mtetra
.811 .345 .119 r
.47764 .63152 .48103 .63158 .48688 .63913 .48349 .63958 Mtetra
.778 .303 .107 r
.48349 .63958 .48688 .63913 .49279 .64561 .4894 .6465 Mtetra
.733 .245 .082 r
.4894 .6465 .49279 .64561 .49875 .65085 .49537 .65213 Mtetra
.669 .165 .039 r
.49537 .65213 .49875 .65085 .50476 .65474 .50139 .65632 Mtetra
.575 .053 0 r
.50139 .65632 .50476 .65474 .5108 .65716 .50744 .65897 Mtetra
.43 0 0 r
.50744 .65897 .5108 .65716 .51688 .65803 .51353 .65999 Mtetra
.209 0 0 r
.51353 .65999 .51688 .65803 .52298 .65731 .51965 .65932 Mtetra
0 0 0 r
.51965 .65932 .52298 .65731 .52909 .65497 .52578 .65694 Mtetra
.44 .84 .64 r
.52578 .65694 .52909 .65497 .53521 .65101 .53192 .65286 Mtetra
.7 .966 .73 r
.53192 .65286 .53521 .65101 .54133 .64549 .53806 .64712 Mtetra
.848 .995 .754 r
.53806 .64712 .54133 .64549 .54744 .63846 .5442 .63979 Mtetra
.919 .978 .747 r
.5442 .63979 .54744 .63846 .55354 .63002 .55031 .63097 Mtetra
.95 .947 .732 r
.55031 .63097 .55354 .63002 .55961 .62029 .5564 .6208 Mtetra
.962 .915 .717 r
.5564 .6208 .55961 .62029 .56565 .60942 .56246 .60942 Mtetra
.964 .885 .704 r
.56246 .60942 .56565 .60942 .57166 .59757 .56849 .59701 Mtetra
.96 .858 .695 r
.56849 .59701 .57166 .59757 .57763 .5849 .57448 .58375 Mtetra
.954 .835 .688 r
.57448 .58375 .57763 .5849 .58357 .57162 .58043 .56984 Mtetra
.945 .814 .683 r
.58043 .56984 .58357 .57162 .58947 .55792 .58634 .55549 Mtetra
.936 .795 .68 r
.58634 .55549 .58947 .55792 .59534 .54398 .59222 .54091 Mtetra
.925 .778 .679 r
.59222 .54091 .59534 .54398 .60118 .53002 .59806 .5263 Mtetra
.913 .761 .679 r
.59806 .5263 .60118 .53002 .60699 .51623 .60388 .51187 Mtetra
.9 .746 .681 r
.60388 .51187 .60699 .51623 .61278 .50279 .60967 .49782 Mtetra
.887 .732 .684 r
.60967 .49782 .61278 .50279 .61855 .48988 .61544 .48433 Mtetra
.871 .717 .688 r
.61544 .48433 .61855 .48988 .62432 .47768 .62121 .47159 Mtetra
.855 .703 .693 r
.62121 .47159 .62432 .47768 .63009 .46632 .62697 .45974 Mtetra
.836 .688 .699 r
.62697 .45974 .63009 .46632 .63587 .45596 .63275 .44894 Mtetra
.815 .673 .706 r
.63275 .44894 .63587 .45596 .64167 .44671 .63855 .43931 Mtetra
.792 .657 .714 r
.63855 .43931 .64167 .44671 .64751 .43868 .64438 .43097 Mtetra
.765 .64 .723 r
.64438 .43097 .64751 .43868 .65338 .43195 .65025 .42399 Mtetra
.734 .621 .733 r
.65025 .42399 .65338 .43195 .65931 .4266 .65618 .41845 Mtetra
.697 .599 .743 r
.65618 .41845 .65931 .4266 .6653 .42267 .66216 .41441 Mtetra
.654 .575 .753 r
.66216 .41441 .6653 .42267 .67136 .42018 .66822 .41189 Mtetra
.604 .547 .764 r
.66822 .41189 .67136 .42018 .6775 .41915 .67437 .4109 Mtetra
.543 .513 .773 r
.67437 .4109 .6775 .41915 .68373 .41957 .6806 .41142 Mtetra
.471 .473 .779 r
.6806 .41142 .68373 .41957 .69005 .42141 .68693 .41344 Mtetra
.384 .425 .781 r
.68693 .41344 .69005 .42141 .69648 .42462 .69336 .4169 Mtetra
.281 .368 .775 r
.69336 .4169 .69648 .42462 .70301 .42914 .6999 .42173 Mtetra
.163 .301 .759 r
.6999 .42173 .70301 .42914 .70964 .43486 .70656 .42783 Mtetra
.03 .224 .728 r
.70656 .42783 .70964 .43486 .71639 .44169 .71332 .4351 Mtetra
0 .141 .682 r
.71332 .4351 .71639 .44169 .72324 .44951 .7202 .4434 Mtetra
0 .055 .622 r
.7202 .4434 .72324 .44951 .7302 .45817 .72719 .4526 Mtetra
0 0 .549 r
.72719 .4526 .7302 .45817 .73726 .46752 .73428 .46253 Mtetra
0 0 .472 r
.73428 .46253 .73726 .46752 .74441 .47739 .74147 .47301 Mtetra
0 0 .396 r
.74147 .47301 .74441 .47739 .75165 .48761 .74875 .48385 Mtetra
.655 .201 0 r
.74875 .48385 .75165 .48761 .75896 .49797 .75611 .49485 Mtetra
.704 .231 0 r
.75611 .49485 .75896 .49797 .76633 .50828 .76353 .50581 Mtetra
.736 .249 0 r
.76353 .50581 .76633 .50828 .77374 .51834 .77099 .51651 Mtetra
.753 .254 0 r
.77099 .51651 .77374 .51834 .78119 .52794 .77849 .52673 Mtetra
.757 .247 0 r
.77849 .52673 .78119 .52794 .78864 .5369 .786 .53628 Mtetra
.748 .228 0 r
.786 .53628 .78864 .5369 .79609 .54501 .7935 .54493 Mtetra
.726 .197 0 r
.7935 .54493 .79609 .54501 .80351 .5521 .80097 .55251 Mtetra
.69 .15 0 r
.80097 .55251 .80351 .5521 .81088 .558 .80839 .55884 Mtetra
.635 .084 0 r
.80839 .55884 .81088 .558 .81819 .56256 .81574 .56377 Mtetra
.554 0 0 r
.81574 .56377 .81819 .56256 .8254 .56567 .823 .56715 Mtetra
.438 0 0 r
.823 .56715 .8254 .56567 .83252 .56722 .83015 .56889 Mtetra
.275 0 0 r
.83015 .56889 .83252 .56722 .83951 .56715 .83718 .56892 Mtetra
.055 0 0 r
.83718 .56892 .83951 .56715 .84637 .56542 .84406 .56719 Mtetra
0 0 0 r
.84406 .56719 .84637 .56542 .85308 .56202 .85079 .56371 Mtetra
.465 .832 .579 r
.85079 .56371 .85308 .56202 .85965 .55697 .85736 .55848 Mtetra
.674 .929 .632 r
.85736 .55848 .85965 .55697 .86605 .55033 .86377 .55158 Mtetra
.814 .968 .655 r
.86377 .55158 .86605 .55033 .8723 .54219 .87001 .54309 Mtetra
.898 .97 .66 r
.87001 .54309 .8723 .54219 .87839 .53267 .87608 .53313 Mtetra
.945 .955 .658 r
.87608 .53313 .87839 .53267 .88433 .52188 .882 .52185 Mtetra
.97 .932 .653 r
.882 .52185 .88433 .52188 .89013 .51 .88777 .50942 Mtetra
.981 .908 .65 r
.88777 .50942 .89013 .51 .89581 .49721 .8934 .49603 Mtetra
.984 .884 .648 r
.8934 .49603 .89581 .49721 .90137 .48368 .89892 .48187 Mtetra
.981 .862 .647 r
.89892 .48187 .90137 .48368 .90683 .46961 .90433 .46715 Mtetra
.974 .84 .649 r
.90433 .46715 .90683 .46961 .91222 .45522 .90967 .45209 Mtetra
.965 .82 .651 r
.90967 .45209 .91222 .45522 .91756 .4407 .91495 .4369 Mtetra
.849 .762 .766 r
.30476 .61725 .30828 .62033 .31454 .60631 .31065 .60942 Mtetra
.846 .985 .705 r
.31065 .60942 .31454 .60631 .32076 .59256 .31653 .60169 Mtetra
0 0 .055 r
.31653 .60169 .32076 .59256 .32692 .57926 .32239 .59418 Mtetra
.284 .011 .311 r
.32239 .59418 .32692 .57926 .33302 .5666 .32823 .58696 Mtetra
.387 .129 .395 r
.32823 .58696 .33302 .5666 .33906 .55474 .33403 .58012 Mtetra
.438 .187 .435 r
.33403 .58012 .33906 .55474 .34502 .54383 .33981 .57375 Mtetra
.468 .222 .458 r
.33981 .57375 .34502 .54383 .35091 .53399 .34555 .56792 Mtetra
.488 .245 .472 r
.34555 .56792 .35091 .53399 .35672 .52535 .35127 .56268 Mtetra
.503 .262 .482 r
.35127 .56268 .35672 .52535 .36246 .51801 .35695 .5581 Mtetra
.514 .274 .489 r
.35695 .5581 .36246 .51801 .36813 .51204 .36259 .55421 Mtetra
.523 .284 .494 r
.36259 .55421 .36813 .51204 .37373 .50751 .36821 .55105 Mtetra
.531 .292 .497 r
.36821 .55105 .37373 .50751 .37926 .50445 .3738 .54865 Mtetra
.538 .298 .5 r
.3738 .54865 .37926 .50445 .38474 .50288 .37937 .54701 Mtetra
.544 .304 .501 r
.37937 .54701 .38474 .50288 .39018 .5028 .38492 .54613 Mtetra
.55 .308 .501 r
.38492 .54613 .39018 .5028 .39557 .5042 .39045 .546 Mtetra
.556 .312 .501 r
.39045 .546 .39557 .5042 .40093 .50703 .39598 .5466 Mtetra
.562 .315 .5 r
.39598 .5466 .40093 .50703 .40627 .51123 .40149 .54789 Mtetra
.568 .318 .497 r
.40149 .54789 .40627 .51123 .41159 .51672 .40701 .54983 Mtetra
.574 .32 .493 r
.40701 .54983 .41159 .51672 .41691 .5234 .41252 .55237 Mtetra
.582 .321 .487 r
.41252 .55237 .41691 .5234 .42224 .53116 .41805 .55545 Mtetra
.591 .321 .477 r
.41805 .55545 .42224 .53116 .42759 .53986 .42359 .55898 Mtetra
.603 .32 .46 r
.42359 .55898 .42759 .53986 .43296 .54935 .42916 .56289 Mtetra
.621 .315 .43 r
.42916 .56289 .43296 .54935 .43836 .55946 .43474 .56709 Mtetra
.652 .299 .361 r
.43474 .56709 .43836 .55946 .44381 .57001 .44035 .57149 Mtetra
.697 .218 .106 r
.44035 .57149 .44381 .57001 .4493 .58082 .446 .576 Mtetra
0 .279 .782 r
.446 .576 .4493 .58082 .45485 .59168 .45167 .5805 Mtetra
.384 .365 .714 r
.45167 .5805 .45485 .59168 .46045 .60238 .45738 .5849 Mtetra
.468 .366 .656 r
.45738 .5849 .46045 .60238 .46612 .61273 .46313 .5891 Mtetra
.502 .366 .628 r
.46313 .5891 .46612 .61273 .47185 .62251 .46892 .593 Mtetra
.52 .366 .612 r
.46892 .593 .47185 .62251 .47764 .63152 .47474 .59651 Mtetra
.533 .367 .602 r
.47474 .59651 .47764 .63152 .48349 .63958 .48061 .59952 Mtetra
.542 .368 .596 r
.48061 .59952 .48349 .63958 .4894 .6465 .48651 .60198 Mtetra
.549 .37 .592 r
.48651 .60198 .4894 .6465 .49537 .65213 .49244 .60379 Mtetra
.555 .372 .589 r
.49244 .60379 .49537 .65213 .50139 .65632 .4984 .60489 Mtetra
.56 .375 .587 r
.4984 .60489 .50139 .65632 .50744 .65897 .50439 .60524 Mtetra
.565 .377 .585 r
.50439 .60524 .50744 .65897 .51353 .65999 .5104 .6048 Mtetra
.57 .38 .585 r
.5104 .6048 .51353 .65999 .51965 .65932 .51644 .60354 Mtetra
.575 .384 .585 r
.51644 .60354 .51965 .65932 .52578 .65694 .52249 .60146 Mtetra
.58 .388 .585 r
.52249 .60146 .52578 .65694 .53192 .65286 .52855 .59854 Mtetra
.585 .392 .586 r
.52855 .59854 .53192 .65286 .53806 .64712 .53462 .59482 Mtetra
.591 .397 .588 r
.53462 .59482 .53806 .64712 .5442 .63979 .54069 .59033 Mtetra
.597 .403 .59 r
.54069 .59033 .5442 .63979 .55031 .63097 .54676 .58511 Mtetra
.604 .411 .593 r
.54676 .58511 .55031 .63097 .5564 .6208 .55283 .57922 Mtetra
.612 .42 .598 r
.55283 .57922 .5564 .6208 .56246 .60942 .55889 .57273 Mtetra
.622 .432 .604 r
.55889 .57273 .56246 .60942 .56849 .59701 .56494 .56572 Mtetra
.635 .448 .612 r
.56494 .56572 .56849 .59701 .57448 .58375 .57097 .55827 Mtetra
.653 .47 .623 r
.57097 .55827 .57448 .58375 .58043 .56984 .577 .55048 Mtetra
.679 .504 .641 r
.577 .55048 .58043 .56984 .58634 .55549 .58301 .54245 Mtetra
.722 .561 .672 r
.58301 .54245 .58634 .55549 .59222 .54091 .58902 .53428 Mtetra
.801 .677 .727 r
.58902 .53428 .59222 .54091 .59806 .5263 .59501 .52607 Mtetra
.924 .94 .792 r
.59501 .52607 .59806 .5263 .60388 .51187 .60099 .51792 Mtetra
0 0 0 r
.60099 .51792 .60388 .51187 .60967 .49782 .60697 .50994 Mtetra
.24 0 .28 r
.60697 .50994 .60967 .49782 .61544 .48433 .61294 .50222 Mtetra
.372 .114 .387 r
.61294 .50222 .61544 .48433 .62121 .47159 .61892 .49485 Mtetra
.431 .181 .433 r
.61892 .49485 .62121 .47159 .62697 .45974 .6249 .48792 Mtetra
.464 .219 .457 r
.6249 .48792 .62697 .45974 .63275 .44894 .6309 .4815 Mtetra
.485 .243 .472 r
.6309 .4815 .63275 .44894 .63855 .43931 .63691 .47566 Mtetra
.5 .26 .482 r
.63691 .47566 .63855 .43931 .64438 .43097 .64294 .47047 Mtetra
.512 .273 .489 r
.64294 .47047 .64438 .43097 .65025 .42399 .649 .46598 Mtetra
.521 .282 .494 r
.649 .46598 .65025 .42399 .65618 .41845 .6551 .46221 Mtetra
.528 .29 .497 r
.6551 .46221 .65618 .41845 .66216 .41441 .66123 .45921 Mtetra
.535 .296 .499 r
.66123 .45921 .66216 .41441 .66822 .41189 .6674 .45698 Mtetra
.541 .3 .5 r
.6674 .45698 .66822 .41189 .67437 .4109 .67363 .45554 Mtetra
.546 .304 .5 r
.67363 .45554 .67437 .4109 .6806 .41142 .6799 .45487 Mtetra
.552 .308 .499 r
.6799 .45487 .6806 .41142 .68693 .41344 .68624 .45497 Mtetra
.557 .31 .498 r
.68624 .45497 .68693 .41344 .69336 .4169 .69263 .45579 Mtetra
.562 .312 .495 r
.69263 .45579 .69336 .4169 .6999 .42173 .69908 .45731 Mtetra
.568 .313 .491 r
.69908 .45731 .6999 .42173 .70656 .42783 .7056 .45947 Mtetra
.574 .314 .484 r
.7056 .45947 .70656 .42783 .71332 .4351 .71218 .4622 Mtetra
.581 .313 .474 r
.71218 .4622 .71332 .4351 .7202 .4434 .71882 .46545 Mtetra
.59 .309 .459 r
.71882 .46545 .7202 .4434 .72719 .4526 .72552 .46913 Mtetra
.603 .302 .431 r
.72552 .46913 .72719 .4526 .73428 .46253 .73228 .47315 Mtetra
.623 .284 .374 r
.73228 .47315 .73428 .46253 .74147 .47301 .7391 .47743 Mtetra
.654 .221 .206 r
.7391 .47743 .74147 .47301 .74875 .48385 .74597 .48186 Mtetra
0 .19 .626 r
.74597 .48186 .74875 .48385 .75611 .49485 .75288 .48635 Mtetra
.346 .397 .772 r
.75288 .48635 .75611 .49485 .76353 .50581 .75982 .49078 Mtetra
.463 .386 .684 r
.75982 .49078 .76353 .50581 .77099 .51651 .7668 .49506 Mtetra
.501 .378 .645 r
.7668 .49506 .77099 .51651 .77849 .52673 .7738 .49908 Mtetra
.521 .375 .623 r
.7738 .49908 .77849 .52673 .786 .53628 .78081 .50274 Mtetra
.533 .373 .61 r
.78081 .50274 .786 .53628 .7935 .54493 .78782 .50595 Mtetra
.542 .373 .602 r
.78782 .50595 .7935 .54493 .80097 .55251 .79483 .50862 Mtetra
.548 .373 .596 r
.79483 .50862 .80097 .55251 .80839 .55884 .80182 .51067 Mtetra
.554 .374 .592 r
.80182 .51067 .80839 .55884 .81574 .56377 .80878 .51202 Mtetra
.559 .375 .589 r
.80878 .51202 .81574 .56377 .823 .56715 .8157 .51261 Mtetra
.564 .377 .587 r
.8157 .51261 .823 .56715 .83015 .56889 .82258 .51241 Mtetra
.568 .379 .585 r
.82258 .51241 .83015 .56889 .83718 .56892 .82941 .51138 Mtetra
.573 .382 .585 r
.82941 .51138 .83718 .56892 .84406 .56719 .83618 .5095 Mtetra
.577 .385 .585 r
.83618 .5095 .84406 .56719 .85079 .56371 .84288 .50677 Mtetra
.582 .389 .585 r
.84288 .50677 .85079 .56371 .85736 .55848 .84952 .50319 Mtetra
.587 .393 .586 r
.84952 .50319 .85736 .55848 .86377 .55158 .85608 .4988 Mtetra
.592 .398 .587 r
.85608 .4988 .86377 .55158 .87001 .54309 .86257 .49364 Mtetra
.598 .404 .59 r
.86257 .49364 .87001 .54309 .87608 .53313 .86899 .48776 Mtetra
.606 .412 .593 r
.86899 .48776 .87608 .53313 .882 .52185 .87534 .48122 Mtetra
.615 .422 .598 r
.87534 .48122 .882 .52185 .88777 .50942 .88163 .4741 Mtetra
.626 .435 .604 r
.88163 .4741 .88777 .50942 .8934 .49603 .88785 .46649 Mtetra
.641 .453 .614 r
.88785 .46649 .8934 .49603 .89892 .48187 .89403 .45848 Mtetra
.663 .48 .628 r
.89403 .45848 .89892 .48187 .90433 .46715 .90015 .45017 Mtetra
.697 .525 .651 r
.90015 .45017 .90433 .46715 .90967 .45209 .90625 .44167 Mtetra
.759 .61 .693 r
.90625 .44167 .90967 .45209 .91495 .4369 .91232 .43308 Mtetra
.685 .758 .907 r
.30122 .61417 .30476 .61725 .31065 .60942 .30677 .61206 Mtetra
.002 0 0 r
.30677 .61206 .31065 .60942 .31653 .60169 .31232 .60996 Mtetra
.399 .048 .251 r
.31232 .60996 .31653 .60169 .32239 .59418 .31788 .60787 Mtetra
.47 .172 .376 r
.31788 .60787 .32239 .59418 .32823 .58696 .32345 .6058 Mtetra
.497 .221 .426 r
.32345 .6058 .32823 .58696 .33403 .58012 .32903 .60375 Mtetra
.511 .248 .452 r
.32903 .60375 .33403 .58012 .33981 .57375 .33462 .60172 Mtetra
.519 .264 .467 r
.33462 .60172 .33981 .57375 .34555 .56792 .34022 .59973 Mtetra
.525 .274 .477 r
.34022 .59973 .34555 .56792 .35127 .56268 .34583 .59778 Mtetra
.529 .281 .484 r
.34583 .59778 .35127 .56268 .35695 .5581 .35144 .59587 Mtetra
.531 .286 .489 r
.35144 .59587 .35695 .5581 .36259 .55421 .35707 .59401 Mtetra
.533 .29 .492 r
.35707 .59401 .36259 .55421 .36821 .55105 .3627 .5922 Mtetra
.535 .292 .494 r
.3627 .5922 .36821 .55105 .3738 .54865 .36834 .59043 Mtetra
.535 .293 .495 r
.36834 .59043 .3738 .54865 .37937 .54701 .374 .58872 Mtetra
.536 .294 .495 r
.374 .58872 .37937 .54701 .38492 .54613 .37966 .58705 Mtetra
.536 .293 .494 r
.37966 .58705 .38492 .54613 .39045 .546 .38533 .58544 Mtetra
.535 .291 .492 r
.38533 .58544 .39045 .546 .39598 .5466 .39101 .58387 Mtetra
.535 .289 .489 r
.39101 .58387 .39598 .5466 .40149 .54789 .3967 .58235 Mtetra
.533 .284 .484 r
.3967 .58235 .40149 .54789 .40701 .54983 .40241 .58087 Mtetra
.531 .278 .477 r
.40241 .58087 .40701 .54983 .41252 .55237 .40812 .57943 Mtetra
.527 .269 .467 r
.40812 .57943 .41252 .55237 .41805 .55545 .41385 .57803 Mtetra
.521 .254 .45 r
.41385 .57803 .41805 .55545 .42359 .55898 .41959 .57665 Mtetra
.51 .228 .423 r
.41959 .57665 .42359 .55898 .42916 .56289 .42534 .57529 Mtetra
.487 .178 .368 r
.42534 .57529 .42916 .56289 .43474 .56709 .43111 .57395 Mtetra
.419 .044 .218 r
.43111 .57395 .43474 .56709 .44035 .57149 .43689 .57261 Mtetra
0 0 0 r
.43689 .57261 .44035 .57149 .446 .576 .44268 .57128 Mtetra
.63 .665 .865 r
.44268 .57128 .446 .576 .45167 .5805 .44848 .56994 Mtetra
.61 .514 .721 r
.44848 .56994 .45167 .5805 .45738 .5849 .45431 .5686 Mtetra
.596 .459 .665 r
.45431 .5686 .45738 .5849 .46313 .5891 .46014 .56723 Mtetra
.588 .432 .637 r
.46014 .56723 .46313 .5891 .46892 .593 .46599 .56584 Mtetra
.583 .415 .62 r
.46599 .56584 .46892 .593 .47474 .59651 .47185 .56441 Mtetra
.58 .405 .61 r
.47185 .56441 .47474 .59651 .48061 .59952 .47773 .56295 Mtetra
.577 .398 .602 r
.47773 .56295 .48061 .59952 .48651 .60198 .48363 .56145 Mtetra
.576 .393 .597 r
.48363 .56145 .48651 .60198 .49244 .60379 .48953 .5599 Mtetra
.575 .39 .593 r
.48953 .5599 .49244 .60379 .4984 .60489 .49545 .55829 Mtetra
.574 .388 .591 r
.49545 .55829 .4984 .60489 .50439 .60524 .50139 .55663 Mtetra
.574 .386 .589 r
.50139 .55663 .50439 .60524 .5104 .6048 .50734 .55492 Mtetra
.574 .385 .588 r
.50734 .55492 .5104 .6048 .51644 .60354 .5133 .55315 Mtetra
.5133 .55315 .51644 .60354 .52249 .60146 .51927 .55131 Mtetra
.575 .386 .588 r
.51927 .55131 .52249 .60146 .52855 .59854 .52526 .54942 Mtetra
.576 .387 .589 r
.52526 .54942 .52855 .59854 .53462 .59482 .53126 .54747 Mtetra
.577 .389 .59 r
.53126 .54747 .53462 .59482 .54069 .59033 .53728 .54546 Mtetra
.578 .392 .593 r
.53728 .54546 .54069 .59033 .54676 .58511 .5433 .54341 Mtetra
.58 .395 .596 r
.5433 .54341 .54676 .58511 .55283 .57922 .54934 .5413 Mtetra
.582 .401 .601 r
.54934 .5413 .55283 .57922 .55889 .57273 .55539 .53914 Mtetra
.585 .408 .608 r
.55539 .53914 .55889 .57273 .56494 .56572 .56145 .53695 Mtetra
.59 .418 .617 r
.56145 .53695 .56494 .56572 .57097 .55827 .56752 .53472 Mtetra
.597 .434 .632 r
.56752 .53472 .57097 .55827 .577 .55048 .57361 .53246 Mtetra
.607 .46 .656 r
.57361 .53246 .577 .55048 .58301 .54245 .5797 .53019 Mtetra
.626 .509 .7 r
.5797 .53019 .58301 .54245 .58902 .53428 .58581 .52789 Mtetra
.662 .625 .802 r
.58581 .52789 .58902 .53428 .59501 .52607 .59193 .52559 Mtetra
.564 .919 .957 r
.59193 .52559 .59501 .52607 .60099 .51792 .59806 .52329 Mtetra
.305 0 .094 r
.59806 .52329 .60099 .51792 .60697 .50994 .6042 .52099 Mtetra
.447 .13 .333 r
.6042 .52099 .60697 .50994 .61294 .50222 .61036 .51871 Mtetra
.487 .203 .407 r
.61036 .51871 .61294 .50222 .61892 .49485 .61653 .51645 Mtetra
.506 .238 .442 r
.61653 .51645 .61892 .49485 .6249 .48792 .62271 .51421 Mtetra
.516 .257 .461 r
.62271 .51421 .6249 .48792 .6309 .4815 .62891 .512 Mtetra
.523 .27 .473 r
.62891 .512 .6309 .4815 .63691 .47566 .63512 .50983 Mtetra
.527 .279 .482 r
.63512 .50983 .63691 .47566 .64294 .47047 .64134 .5077 Mtetra
.53 .284 .487 r
.64134 .5077 .64294 .47047 .649 .46598 .64758 .50562 Mtetra
.532 .288 .491 r
.64758 .50562 .649 .46598 .6551 .46221 .65383 .50358 Mtetra
.534 .291 .493 r
.65383 .50358 .6551 .46221 .66123 .45921 .6601 .50159 Mtetra
.535 .293 .495 r
.6601 .50159 .66123 .45921 .6674 .45698 .66639 .49966 Mtetra
.536 .293 .495 r
.66639 .49966 .6674 .45698 .67363 .45554 .67269 .49777 Mtetra
.67269 .49777 .67363 .45554 .6799 .45487 .67901 .49594 Mtetra
.536 .292 .493 r
.67901 .49594 .6799 .45487 .68624 .45497 .68534 .49416 Mtetra
.535 .29 .49 r
.68534 .49416 .68624 .45497 .69263 .45579 .6917 .49242 Mtetra
.534 .286 .486 r
.6917 .49242 .69263 .45579 .69908 .45731 .69807 .49073 Mtetra
.532 .281 .481 r
.69807 .49073 .69908 .45731 .7056 .45947 .70446 .48908 Mtetra
.529 .273 .472 r
.70446 .48908 .7056 .45947 .71218 .4622 .71086 .48747 Mtetra
.524 .261 .459 r
.71086 .48747 .71218 .4622 .71882 .46545 .71729 .48589 Mtetra
.515 .241 .438 r
.71729 .48589 .71882 .46545 .72552 .46913 .72373 .48433 Mtetra
.499 .206 .399 r
.72373 .48433 .72552 .46913 .73228 .47315 .73019 .48279 Mtetra
.461 .127 .311 r
.73019 .48279 .73228 .47315 .7391 .47743 .73666 .48126 Mtetra
.296 0 0 r
.73666 .48126 .7391 .47743 .74597 .48186 .74316 .47974 Mtetra
.583 .83 .992 r
.74316 .47974 .74597 .48186 .75288 .48635 .74967 .47821 Mtetra
.621 .568 .773 r
.74967 .47821 .75288 .48635 .75982 .49078 .75619 .47668 Mtetra
.602 .482 .688 r
.75619 .47668 .75982 .49078 .7668 .49506 .76273 .47513 Mtetra
.592 .444 .649 r
.76273 .47513 .7668 .49506 .7738 .49908 .76929 .47355 Mtetra
.585 .423 .628 r
.76929 .47355 .7738 .49908 .78081 .50274 .77586 .47195 Mtetra
.581 .41 .615 r
.77586 .47195 .78081 .50274 .78782 .50595 .78245 .47031 Mtetra
.579 .402 .606 r
.78245 .47031 .78782 .50595 .79483 .50862 .78905 .46863 Mtetra
.577 .396 .599 r
.78905 .46863 .79483 .50862 .80182 .51067 .79566 .4669 Mtetra
.576 .392 .595 r
.79566 .4669 .80182 .51067 .80878 .51202 .80228 .46512 Mtetra
.575 .389 .592 r
.80228 .46512 .80878 .51202 .8157 .51261 .80892 .46329 Mtetra
.574 .387 .59 r
.80892 .46329 .8157 .51261 .82258 .51241 .81556 .46139 Mtetra
.574 .386 .588 r
.81556 .46139 .82258 .51241 .82941 .51138 .82222 .45944 Mtetra
.574 .385 .588 r
.82222 .45944 .82941 .51138 .83618 .5095 .82889 .45742 Mtetra
.575 .385 .588 r
.82889 .45742 .83618 .5095 .84288 .50677 .83557 .45535 Mtetra
.575 .386 .588 r
.83557 .45535 .84288 .50677 .84952 .50319 .84225 .45321 Mtetra
.576 .388 .589 r
.84225 .45321 .84952 .50319 .85608 .4988 .84895 .45101 Mtetra
.577 .39 .591 r
.84895 .45101 .85608 .4988 .86257 .49364 .85566 .44876 Mtetra
.579 .393 .594 r
.85566 .44876 .86257 .49364 .86899 .48776 .86237 .44645 Mtetra
.581 .397 .598 r
.86237 .44645 .86899 .48776 .87534 .48122 .8691 .4441 Mtetra
.583 .404 .604 r
.8691 .4441 .87534 .48122 .88163 .4741 .87584 .4417 Mtetra
.587 .412 .612 r
.87584 .4417 .88163 .4741 .88785 .46649 .88258 .43926 Mtetra
.593 .425 .624 r
.88258 .43926 .88785 .46649 .89403 .45848 .88934 .43679 Mtetra
.601 .445 .642 r
.88934 .43679 .89403 .45848 .90015 .45017 .89611 .43429 Mtetra
.615 .48 .674 r
.89611 .43429 .90015 .45017 .90625 .44167 .90289 .43177 Mtetra
.64 .552 .739 r
.90289 .43177 .90625 .44167 .91232 .43308 .90969 .42924 Mtetra
.758 .768 .861 r
.29767 .61107 .30122 .61417 .30677 .61206 .30332 .60745 Mtetra
.732 .695 .815 r
.30332 .60745 .30677 .61206 .31232 .60996 .30897 .60387 Mtetra
.709 .641 .779 r
.30897 .60387 .31232 .60996 .31788 .60787 .31463 .60034 Mtetra
.69 .601 .752 r
.31463 .60034 .31788 .60787 .32345 .6058 .32028 .5969 Mtetra
.674 .57 .73 r
.32028 .5969 .32345 .6058 .32903 .60375 .32593 .59358 Mtetra
.66 .546 .714 r
.32593 .59358 .32903 .60375 .33462 .60172 .33158 .59039 Mtetra
.649 .527 .701 r
.33158 .59039 .33462 .60172 .34022 .59973 .33723 .58737 Mtetra
.639 .512 .692 r
.33723 .58737 .34022 .59973 .34583 .59778 .34288 .58454 Mtetra
.631 .5 .684 r
.34288 .58454 .34583 .59778 .35144 .59587 .34852 .58191 Mtetra
.623 .49 .679 r
.34852 .58191 .35144 .59587 .35707 .59401 .35416 .5795 Mtetra
.617 .482 .675 r
.35416 .5795 .35707 .59401 .3627 .5922 .3598 .57732 Mtetra
.611 .476 .673 r
.3598 .57732 .3627 .5922 .36834 .59043 .36544 .57537 Mtetra
.605 .471 .672 r
.36544 .57537 .36834 .59043 .374 .58872 .37108 .57367 Mtetra
.6 .468 .672 r
.37108 .57367 .374 .58872 .37966 .58705 .37672 .57221 Mtetra
.595 .466 .674 r
.37672 .57221 .37966 .58705 .38533 .58544 .38236 .57098 Mtetra
.591 .466 .678 r
.38236 .57098 .38533 .58544 .39101 .58387 .38801 .56998 Mtetra
.587 .467 .683 r
.38801 .56998 .39101 .58387 .3967 .58235 .39366 .5692 Mtetra
.583 .47 .691 r
.39366 .5692 .3967 .58235 .40241 .58087 .39932 .56863 Mtetra
.579 .476 .701 r
.39932 .56863 .40241 .58087 .40812 .57943 .40499 .56823 Mtetra
.574 .484 .715 r
.40499 .56823 .40812 .57943 .41385 .57803 .41068 .568 Mtetra
.57 .496 .733 r
.41068 .568 .41385 .57803 .41959 .57665 .41637 .56791 Mtetra
.564 .514 .758 r
.41637 .56791 .41959 .57665 .42534 .57529 .42208 .56794 Mtetra
.556 .54 .792 r
.42208 .56794 .42534 .57529 .43111 .57395 .4278 .56805 Mtetra
.542 .577 .84 r
.4278 .56805 .43111 .57395 .43689 .57261 .43354 .56821 Mtetra
.513 .631 .904 r
.43354 .56821 .43689 .57261 .44268 .57128 .4393 .5684 Mtetra
.442 .697 .974 r
.4393 .5684 .44268 .57128 .44848 .56994 .44508 .56858 Mtetra
.259 .715 .954 r
.44508 .56858 .44848 .56994 .45431 .5686 .45088 .56872 Mtetra
.044 0 0 r
.45088 .56872 .45431 .5686 .46014 .56723 .4567 .56879 Mtetra
.266 0 0 r
.4567 .56879 .46014 .56723 .46599 .56584 .46254 .56876 Mtetra
.369 0 0 r
.46254 .56876 .46599 .56584 .47185 .56441 .4684 .5686 Mtetra
.415 0 .079 r
.4684 .5686 .47185 .56441 .47773 .56295 .47429 .56829 Mtetra
.436 .025 .159 r
.47429 .56829 .47773 .56295 .48363 .56145 .48019 .5678 Mtetra
.446 .059 .21 r
.48019 .5678 .48363 .56145 .48953 .5599 .48611 .5671 Mtetra
.45 .079 .242 r
.48611 .5671 .48953 .5599 .49545 .55829 .49205 .56619 Mtetra
.449 .09 .263 r
.49205 .56619 .49545 .55829 .50139 .55663 .49801 .56503 Mtetra
.445 .094 .275 r
.49801 .56503 .50139 .55663 .50734 .55492 .50398 .56364 Mtetra
.437 .091 .28 r
.50398 .56364 .50734 .55492 .5133 .55315 .50997 .56199 Mtetra
.427 .084 .278 r
.50997 .56199 .5133 .55315 .51927 .55131 .51598 .56008 Mtetra
.414 .07 .27 r
.51598 .56008 .51927 .55131 .52526 .54942 .522 .55791 Mtetra
.395 .049 .256 r
.522 .55791 .52526 .54942 .53126 .54747 .52803 .5555 Mtetra
.371 .019 .232 r
.52803 .5555 .53126 .54747 .53728 .54546 .53407 .55285 Mtetra
.338 0 .196 r
.53407 .55285 .53728 .54546 .5433 .54341 .54012 .54997 Mtetra
.29 0 .141 r
.54012 .54997 .5433 .54341 .54934 .5413 .54618 .54687 Mtetra
.218 0 .056 r
.54618 .54687 .54934 .5413 .55539 .53914 .55224 .54359 Mtetra
.102 0 0 r
.55224 .54359 .55539 .53914 .56145 .53695 .55832 .54014 Mtetra
0 0 0 r
.55832 .54014 .56145 .53695 .56752 .53472 .56439 .53655 Mtetra
.384 .807 .621 r
.56439 .53655 .56752 .53472 .57361 .53246 .57048 .53285 Mtetra
.661 .972 .882 r
.57048 .53285 .57361 .53246 .5797 .53019 .57657 .52906 Mtetra
.768 .931 .939 r
.57657 .52906 .5797 .53019 .58581 .52789 .58266 .52523 Mtetra
.77 .827 .896 r
.58266 .52523 .58581 .52789 .59193 .52559 .58876 .52137 Mtetra
.746 .737 .843 r
.58876 .52137 .59193 .52559 .59806 .52329 .59487 .51752 Mtetra
.721 .67 .8 r
.59487 .51752 .59806 .52329 .6042 .52099 .60098 .51372 Mtetra
.699 .621 .766 r
.60098 .51372 .6042 .52099 .61036 .51871 .60711 .50999 Mtetra
.681 .585 .741 r
.60711 .50999 .61036 .51871 .61653 .51645 .61324 .50637 Mtetra
.666 .557 .722 r
.61324 .50637 .61653 .51645 .62271 .51421 .61938 .50288 Mtetra
.653 .535 .707 r
.61938 .50288 .62271 .51421 .62891 .512 .62554 .49954 Mtetra
.643 .518 .696 r
.62554 .49954 .62891 .512 .63512 .50983 .63171 .49639 Mtetra
.634 .504 .687 r
.63171 .49639 .63512 .50983 .64134 .5077 .6379 .49343 Mtetra
.626 .493 .681 r
.6379 .49343 .64134 .5077 .64758 .50562 .6441 .4907 Mtetra
.619 .485 .676 r
.6441 .4907 .64758 .50562 .65383 .50358 .65033 .48819 Mtetra
.613 .478 .673 r
.65033 .48819 .65383 .50358 .6601 .50159 .65657 .48592 Mtetra
.608 .473 .672 r
.65657 .48592 .6601 .50159 .66639 .49966 .66284 .4839 Mtetra
.603 .469 .672 r
.66284 .4839 .66639 .49966 .67269 .49777 .66913 .48212 Mtetra
.598 .467 .673 r
.66913 .48212 .67269 .49777 .67901 .49594 .67545 .48059 Mtetra
.594 .466 .676 r
.67545 .48059 .67901 .49594 .68534 .49416 .6818 .4793 Mtetra
.59 .467 .681 r
.6818 .4793 .68534 .49416 .6917 .49242 .68817 .47824 Mtetra
.587 .47 .687 r
.68817 .47824 .6917 .49242 .69807 .49073 .69458 .47739 Mtetra
.583 .475 .696 r
.69458 .47739 .69807 .49073 .70446 .48908 .70101 .47674 Mtetra
.58 .482 .708 r
.70101 .47674 .70446 .48908 .71086 .48747 .70747 .47627 Mtetra
.576 .492 .723 r
.70747 .47627 .71086 .48747 .71729 .48589 .71396 .47596 Mtetra
.572 .507 .744 r
.71396 .47596 .71729 .48589 .72373 .48433 .72048 .47577 Mtetra
.567 .529 .772 r
.72048 .47577 .72373 .48433 .73019 .48279 .72703 .47569 Mtetra
.559 .559 .81 r
.72703 .47569 .73019 .48279 .73666 .48126 .73361 .47568 Mtetra
.544 .602 .862 r
.73361 .47568 .73666 .48126 .74316 .47974 .74021 .47571 Mtetra
.51 .663 .93 r
.74021 .47571 .74316 .47974 .74967 .47821 .74683 .47574 Mtetra
.421 .729 .99 r
.74683 .47574 .74967 .47821 .75619 .47668 .75348 .47575 Mtetra
.204 .707 .907 r
.75348 .47575 .75619 .47668 .76273 .47513 .76014 .47571 Mtetra
.092 0 0 r
.76014 .47571 .76273 .47513 .76929 .47355 .76683 .47558 Mtetra
.28 0 0 r
.76683 .47558 .76929 .47355 .77586 .47195 .77352 .47533 Mtetra
.368 0 0 r
.77352 .47533 .77586 .47195 .78245 .47031 .78023 .47493 Mtetra
.41 0 .095 r
.78023 .47493 .78245 .47031 .78905 .46863 .78694 .47436 Mtetra
.43 .025 .168 r
.78694 .47436 .78905 .46863 .79566 .4669 .79366 .47359 Mtetra
.44 .057 .215 r
.79366 .47359 .79566 .4669 .80228 .46512 .80039 .4726 Mtetra
.444 .076 .245 r
.80039 .4726 .80228 .46512 .80892 .46329 .80711 .47138 Mtetra
.443 .087 .264 r
.80711 .47138 .80892 .46329 .81556 .46139 .81383 .46991 Mtetra
.439 .09 .275 r
.81383 .46991 .81556 .46139 .82222 .45944 .82054 .46818 Mtetra
.433 .088 .279 r
.82054 .46818 .82222 .45944 .82889 .45742 .82725 .46619 Mtetra
.423 .08 .277 r
.82725 .46619 .82889 .45742 .83557 .45535 .83395 .46394 Mtetra
.409 .066 .269 r
.83395 .46394 .83557 .45535 .84225 .45321 .84064 .46142 Mtetra
.391 .044 .253 r
.84064 .46142 .84225 .45321 .84895 .45101 .84732 .45865 Mtetra
.365 .013 .228 r
.84732 .45865 .84895 .45101 .85566 .44876 .85399 .45564 Mtetra
.33 0 .189 r
.85399 .45564 .85566 .44876 .86237 .44645 .86064 .4524 Mtetra
.279 0 .13 r
.86064 .4524 .86237 .44645 .8691 .4441 .86729 .44896 Mtetra
.201 0 .036 r
.86729 .44896 .8691 .4441 .87584 .4417 .87392 .44533 Mtetra
.071 0 0 r
.87392 .44533 .87584 .4417 .88258 .43926 .88055 .44154 Mtetra
0 0 0 r
.88055 .44154 .88258 .43926 .88934 .43679 .88717 .43762 Mtetra
.464 .869 .707 r
.88717 .43762 .88934 .43679 .89611 .43429 .89379 .4336 Mtetra
.707 .975 .92 r
.89379 .4336 .89611 .43429 .90289 .43177 .90041 .42951 Mtetra
.772 .897 .931 r
.90041 .42951 .90289 .43177 .90969 .42924 .90704 .42538 Mtetra
.874 .753 .726 r
.29411 .60796 .29767 .61107 .30332 .60745 .30023 .59735 Mtetra
.772 .609 .677 r
.30023 .59735 .30332 .60745 .30897 .60387 .30631 .58692 Mtetra
.714 .536 .646 r
.30631 .58692 .30897 .60387 .31463 .60034 .31237 .5768 Mtetra
.679 .492 .627 r
.31237 .5768 .31463 .60034 .32028 .5969 .31837 .56713 Mtetra
.654 .463 .614 r
.31837 .56713 .32028 .5969 .32593 .59358 .32434 .55802 Mtetra
.636 .443 .604 r
.32434 .55802 .32593 .59358 .33158 .59039 .33025 .54958 Mtetra
.622 .427 .598 r
.33025 .54958 .33158 .59039 .33723 .58737 .3361 .54193 Mtetra
.611 .415 .592 r
.3361 .54193 .33723 .58737 .34288 .58454 .3419 .53514 Mtetra
.601 .405 .588 r
.3419 .53514 .34288 .58454 .34852 .58191 .34765 .52929 Mtetra
.592 .397 .585 r
.34765 .52929 .34852 .58191 .35416 .5795 .35335 .52445 Mtetra
.584 .389 .583 r
.35335 .52445 .35416 .5795 .3598 .57732 .35899 .52064 Mtetra
.577 .383 .581 r
.35899 .52064 .3598 .57732 .36544 .57537 .36458 .51792 Mtetra
.57 .377 .58 r
.36458 .51792 .36544 .57537 .37108 .57367 .37014 .51629 Mtetra
.564 .372 .58 r
.37014 .51629 .37108 .57367 .37672 .57221 .37565 .51575 Mtetra
.557 .367 .58 r
.37565 .51575 .37672 .57221 .38236 .57098 .38114 .51628 Mtetra
.55 .362 .58 r
.38114 .51628 .38236 .57098 .38801 .56998 .3866 .51786 Mtetra
.542 .358 .581 r
.3866 .51786 .38801 .56998 .39366 .5692 .39205 .52044 Mtetra
.533 .353 .583 r
.39205 .52044 .39366 .5692 .39932 .56863 .39748 .52396 Mtetra
.523 .348 .585 r
.39748 .52396 .39932 .56863 .40499 .56823 .40291 .52833 Mtetra
.511 .343 .59 r
.40291 .52833 .40499 .56823 .41068 .568 .40835 .53348 Mtetra
.494 .337 .596 r
.40835 .53348 .41068 .568 .41637 .56791 .41381 .53931 Mtetra
.47 .328 .606 r
.41381 .53931 .41637 .56791 .42208 .56794 .41928 .54569 Mtetra
.428 .315 .623 r
.41928 .54569 .42208 .56794 .4278 .56805 .42478 .5525 Mtetra
.338 .287 .653 r
.42478 .5525 .4278 .56805 .43354 .56821 .43031 .55962 Mtetra
.017 .172 .683 r
.43031 .55962 .43354 .56821 .4393 .5684 .43588 .5669 Mtetra
.788 .288 0 r
.43588 .5669 .4393 .5684 .44508 .56858 .44149 .5742 Mtetra
.727 .355 .345 r
.44149 .5742 .44508 .56858 .45088 .56872 .44715 .58137 Mtetra
.666 .351 .43 r
.44715 .58137 .45088 .56872 .4567 .56879 .45286 .58826 Mtetra
.633 .345 .464 r
.45286 .58826 .4567 .56879 .46254 .56876 .45862 .59473 Mtetra
.612 .34 .481 r
.45862 .59473 .46254 .56876 .4684 .5686 .46443 .60063 Mtetra
.597 .335 .491 r
.46443 .60063 .4684 .5686 .47429 .56829 .47029 .60584 Mtetra
.585 .33 .497 r
.47029 .60584 .47429 .56829 .48019 .5678 .4762 .61023 Mtetra
.575 .325 .501 r
.4762 .61023 .48019 .5678 .48611 .5671 .48216 .61369 Mtetra
.567 .321 .503 r
.48216 .61369 .48611 .5671 .49205 .56619 .48816 .61612 Mtetra
.559 .316 .504 r
.48816 .61612 .49205 .56619 .49801 .56503 .4942 .61745 Mtetra
.551 .311 .505 r
.4942 .61745 .49801 .56503 .50398 .56364 .50027 .61762 Mtetra
.544 .306 .505 r
.50027 .61762 .50398 .56364 .50997 .56199 .50637 .6166 Mtetra
.536 .3 .504 r
.50637 .6166 .50997 .56199 .51598 .56008 .51249 .61435 Mtetra
.528 .293 .502 r
.51249 .61435 .51598 .56008 .522 .55791 .51862 .61091 Mtetra
.519 .285 .499 r
.51862 .61091 .522 .55791 .52803 .5555 .52476 .60628 Mtetra
.509 .275 .496 r
.52476 .60628 .52803 .5555 .53407 .55285 .5309 .60052 Mtetra
.497 .264 .49 r
.5309 .60052 .53407 .55285 .54012 .54997 .53704 .5937 Mtetra
.482 .249 .483 r
.53704 .5937 .54012 .54997 .54618 .54687 .54317 .5859 Mtetra
.463 .229 .473 r
.54317 .5859 .54618 .54687 .55224 .54359 .54928 .57724 Mtetra
.436 .201 .457 r
.54928 .57724 .55224 .54359 .55832 .54014 .55538 .56783 Mtetra
.394 .157 .432 r
.55538 .56783 .55832 .54014 .56439 .53655 .56145 .55779 Mtetra
.32 .079 .384 r
.56145 .55779 .56439 .53655 .57048 .53285 .56751 .54728 Mtetra
.152 0 .269 r
.56751 .54728 .57048 .53285 .57657 .52906 .57354 .53642 Mtetra
0 0 0 r
.57354 .53642 .57657 .52906 .58266 .52523 .57954 .52538 Mtetra
.96 .911 .721 r
.57954 .52538 .58266 .52523 .58876 .52137 .58553 .5143 Mtetra
.829 .679 .697 r
.58553 .5143 .58876 .52137 .59487 .51752 .5915 .50333 Mtetra
.742 .566 .656 r
.5915 .50333 .59487 .51752 .60098 .51372 .59745 .49262 Mtetra
.694 .507 .631 r
.59745 .49262 .60098 .51372 .60711 .50999 .6034 .4823 Mtetra
.663 .471 .615 r
.6034 .4823 .60711 .50999 .61324 .50637 .60934 .47249 Mtetra
.642 .448 .605 r
.60934 .47249 .61324 .50637 .61938 .50288 .61528 .46333 Mtetra
.626 .43 .597 r
.61528 .46333 .61938 .50288 .62554 .49954 .62123 .45492 Mtetra
.614 .417 .592 r
.62123 .45492 .62554 .49954 .63171 .49639 .6272 .44735 Mtetra
.604 .407 .588 r
.6272 .44735 .63171 .49639 .6379 .49343 .63318 .44071 Mtetra
.595 .398 .585 r
.63318 .44071 .6379 .49343 .6441 .4907 .6392 .43507 Mtetra
.587 .391 .583 r
.6392 .43507 .6441 .4907 .65033 .48819 .64526 .43048 Mtetra
.58 .385 .582 r
.64526 .43048 .65033 .48819 .65657 .48592 .65136 .42698 Mtetra
.574 .38 .581 r
.65136 .42698 .65657 .48592 .66284 .4839 .65752 .42459 Mtetra
.567 .375 .58 r
.65752 .42459 .66284 .4839 .66913 .48212 .66374 .42333 Mtetra
.561 .371 .58 r
.66374 .42333 .66913 .48212 .67545 .48059 .67002 .42317 Mtetra
.555 .367 .581 r
.67002 .42317 .67545 .48059 .6818 .4793 .67638 .42411 Mtetra
.548 .363 .582 r
.67638 .42411 .6818 .4793 .68817 .47824 .68281 .42609 Mtetra
.541 .36 .584 r
.68281 .42609 .68817 .47824 .69458 .47739 .68932 .42907 Mtetra
.533 .356 .587 r
.68932 .42907 .69458 .47739 .70101 .47674 .69591 .43297 Mtetra
.524 .353 .592 r
.69591 .43297 .70101 .47674 .70747 .47627 .70259 .43772 Mtetra
.512 .35 .598 r
.70259 .43772 .70747 .47627 .71396 .47596 .70935 .4432 Mtetra
.496 .346 .607 r
.70935 .4432 .71396 .47596 .72048 .47577 .71619 .44932 Mtetra
.471 .341 .622 r
.71619 .44932 .72048 .47577 .72703 .47569 .72311 .45596 Mtetra
.426 .333 .647 r
.72311 .45596 .72703 .47569 .73361 .47568 .7301 .46297 Mtetra
.319 .312 .694 r
.7301 .46297 .73361 .47568 .74021 .47571 .73716 .47022 Mtetra
0 .167 .706 r
.73716 .47022 .74021 .47571 .74683 .47574 .74427 .47757 Mtetra
.747 .263 .091 r
.74427 .47757 .74683 .47574 .75348 .47575 .75144 .48487 Mtetra
.682 .32 .354 r
.75144 .48487 .75348 .47575 .76014 .47571 .75864 .49196 Mtetra
.639 .327 .427 r
.75864 .49196 .76014 .47571 .76683 .47558 .76587 .49869 Mtetra
.614 .328 .458 r
.76587 .49869 .76683 .47558 .77352 .47533 .77311 .50491 Mtetra
.598 .326 .476 r
.77311 .50491 .77352 .47533 .78023 .47493 .78036 .51048 Mtetra
.586 .324 .486 r
.78036 .51048 .78023 .47493 .78694 .47436 .78759 .51528 Mtetra
.576 .321 .493 r
.78759 .51528 .78694 .47436 .79366 .47359 .79479 .51917 Mtetra
.568 .318 .498 r
.79479 .51917 .79366 .47359 .80039 .4726 .80194 .52205 Mtetra
.56 .315 .501 r
.80194 .52205 .80039 .4726 .80711 .47138 .80904 .52384 Mtetra
.553 .311 .503 r
.80904 .52384 .80711 .47138 .81383 .46991 .81607 .52446 Mtetra
.547 .307 .504 r
.81607 .52446 .81383 .46991 .82054 .46818 .82302 .52386 Mtetra
.54 .303 .504 r
.82302 .52386 .82054 .46818 .82725 .46619 .82988 .52202 Mtetra
.533 .297 .504 r
.82988 .52202 .82725 .46619 .83395 .46394 .83664 .51892 Mtetra
.525 .291 .502 r
.83664 .51892 .83395 .46394 .84064 .46142 .84329 .5146 Mtetra
.517 .284 .5 r
.84329 .5146 .84064 .46142 .84732 .45865 .84983 .50908 Mtetra
.507 .275 .497 r
.84983 .50908 .84732 .45865 .85399 .45564 .85627 .50243 Mtetra
.496 .265 .493 r
.85627 .50243 .85399 .45564 .86064 .4524 .86259 .49473 Mtetra
.481 .25 .486 r
.86259 .49473 .86064 .4524 .86729 .44896 .86881 .48609 Mtetra
.462 .231 .477 r
.86881 .48609 .86729 .44896 .87392 .44533 .87492 .47661 Mtetra
.434 .203 .462 r
.87492 .47661 .87392 .44533 .88055 .44154 .88095 .46642 Mtetra
.39 .157 .436 r
.88095 .46642 .88055 .44154 .88717 .43762 .88689 .45567 Mtetra
.307 .071 .384 r
.88689 .45567 .88717 .43762 .89379 .4336 .89277 .4445 Mtetra
.097 0 .244 r
.89277 .4445 .89379 .4336 .90041 .42951 .89859 .43306 Mtetra
.642 .782 .325 r
.89859 .43306 .90041 .42951 .90704 .42538 .90438 .42151 Mtetra
.894 .742 .685 r
.29053 .60484 .29411 .60796 .30023 .59735 .29695 .58997 Mtetra
.835 .664 .671 r
.29695 .58997 .30023 .59735 .30631 .58692 .30332 .5754 Mtetra
.789 .608 .656 r
.30332 .5754 .30631 .58692 .31237 .5768 .30962 .56132 Mtetra
.752 .566 .644 r
.30962 .56132 .31237 .5768 .31837 .56713 .31586 .54792 Mtetra
.723 .534 .634 r
.31586 .54792 .31837 .56713 .32434 .55802 .32202 .53537 Mtetra
.698 .507 .627 r
.32202 .53537 .32434 .55802 .33025 .54958 .32809 .52384 Mtetra
.676 .485 .62 r
.32809 .52384 .33025 .54958 .3361 .54193 .33408 .51346 Mtetra
.657 .467 .615 r
.33408 .51346 .3361 .54193 .3419 .53514 .33998 .50435 Mtetra
.64 .45 .611 r
.33998 .50435 .3419 .53514 .34765 .52929 .3458 .49662 Mtetra
.624 .435 .607 r
.3458 .49662 .34765 .52929 .35335 .52445 .35153 .49035 Mtetra
.608 .422 .604 r
.35153 .49035 .35335 .52445 .35899 .52064 .35718 .48561 Mtetra
.593 .409 .602 r
.35718 .48561 .35899 .52064 .36458 .51792 .36275 .48243 Mtetra
.578 .397 .6 r
.36275 .48243 .36458 .51792 .37014 .51629 .36826 .48084 Mtetra
.562 .385 .599 r
.36826 .48084 .37014 .51629 .37565 .51575 .3737 .48083 Mtetra
.545 .373 .599 r
.3737 .48083 .37565 .51575 .38114 .51628 .37909 .48238 Mtetra
.527 .36 .599 r
.37909 .48238 .38114 .51628 .3866 .51786 .38445 .48546 Mtetra
.506 .347 .599 r
.38445 .48546 .3866 .51786 .39205 .52044 .38976 .49 Mtetra
.481 .332 .601 r
.38976 .49 .39205 .52044 .39748 .52396 .39506 .49591 Mtetra
.451 .314 .603 r
.39506 .49591 .39748 .52396 .40291 .52833 .40035 .50309 Mtetra
.411 .292 .606 r
.40035 .50309 .40291 .52833 .40835 .53348 .40564 .51141 Mtetra
.356 .262 .61 r
.40564 .51141 .40835 .53348 .41381 .53931 .41094 .52075 Mtetra
.269 .217 .613 r
.41094 .52075 .41381 .53931 .41928 .54569 .41626 .53092 Mtetra
.114 .137 .606 r
.41626 .53092 .41928 .54569 .42478 .5525 .42161 .54177 Mtetra
0 0 .542 r
.42161 .54177 .42478 .5525 .43031 .55962 .42701 .5531 Mtetra
.689 .307 0 r
.42701 .5531 .43031 .55962 .43588 .5669 .43246 .5647 Mtetra
.882 .449 .128 r
.43246 .5647 .43588 .5669 .44149 .5742 .43796 .57636 Mtetra
.836 .446 .312 r
.43796 .57636 .44149 .5742 .44715 .58137 .44352 .58787 Mtetra
.774 .423 .391 r
.44352 .58787 .44715 .58137 .45286 .58826 .44915 .599 Mtetra
.726 .401 .429 r
.44915 .599 .45286 .58826 .45862 .59473 .45485 .60953 Mtetra
.689 .383 .451 r
.45485 .60953 .45862 .59473 .46443 .60063 .46063 .61925 Mtetra
.66 .367 .464 r
.46063 .61925 .46443 .60063 .47029 .60584 .46647 .62795 Mtetra
.636 .352 .472 r
.46647 .62795 .47029 .60584 .4762 .61023 .47238 .63544 Mtetra
.614 .339 .476 r
.47238 .63544 .4762 .61023 .48216 .61369 .47835 .64155 Mtetra
.594 .325 .479 r
.47835 .64155 .48216 .61369 .48816 .61612 .48439 .64613 Mtetra
.576 .312 .48 r
.48439 .64613 .48816 .61612 .4942 .61745 .49047 .64905 Mtetra
.557 .298 .479 r
.49047 .64905 .4942 .61745 .50027 .61762 .4966 .65023 Mtetra
.538 .283 .477 r
.4966 .65023 .50027 .61762 .50637 .6166 .50277 .64961 Mtetra
.519 .267 .473 r
.50277 .64961 .50637 .6166 .51249 .61435 .50896 .64715 Mtetra
.497 .248 .468 r
.50896 .64715 .51249 .61435 .51862 .61091 .51517 .64287 Mtetra
.473 .227 .46 r
.51517 .64287 .51862 .61091 .52476 .60628 .52139 .63681 Mtetra
.444 .201 .449 r
.52139 .63681 .52476 .60628 .5309 .60052 .5276 .62906 Mtetra
.408 .168 .435 r
.5276 .62906 .5309 .60052 .53704 .5937 .53381 .61972 Mtetra
.362 .125 .414 r
.53381 .61972 .53704 .5937 .54317 .5859 .53999 .60892 Mtetra
.298 .065 .382 r
.53999 .60892 .54317 .5859 .54928 .57724 .54615 .59685 Mtetra
.202 0 .33 r
.54615 .59685 .54928 .57724 .55538 .56783 .55227 .58367 Mtetra
.044 0 .237 r
.55227 .58367 .55538 .56783 .56145 .55779 .55836 .56959 Mtetra
0 0 .052 r
.55836 .56959 .56145 .55779 .56751 .54728 .56441 .55482 Mtetra
.688 .771 .285 r
.56441 .55482 .56751 .54728 .57354 .53642 .57042 .53959 Mtetra
.972 .916 .585 r
.57042 .53959 .57354 .53642 .57954 .52538 .57639 .52412 Mtetra
.959 .824 .667 r
.57639 .52412 .57954 .52538 .58553 .5143 .58232 .50863 Mtetra
.886 .718 .668 r
.58232 .50863 .58553 .5143 .5915 .50333 .58822 .49334 Mtetra
.824 .641 .655 r
.58822 .49334 .5915 .50333 .59745 .49262 .59409 .47846 Mtetra
.776 .586 .643 r
.59409 .47846 .59745 .49262 .6034 .4823 .59994 .46419 Mtetra
.739 .546 .633 r
.59994 .46419 .6034 .4823 .60934 .47249 .60578 .45071 Mtetra
.709 .515 .624 r
.60578 .45071 .60934 .47249 .61528 .46333 .61161 .43819 Mtetra
.685 .491 .618 r
.61161 .43819 .61528 .46333 .62123 .45492 .61745 .42679 Mtetra
.664 .471 .613 r
.61745 .42679 .62123 .45492 .6272 .44735 .62331 .41664 Mtetra
.646 .453 .609 r
.62331 .41664 .6272 .44735 .63318 .44071 .62919 .40785 Mtetra
.629 .439 .606 r
.62919 .40785 .63318 .44071 .6392 .43507 .63511 .40052 Mtetra
.614 .425 .603 r
.63511 .40052 .6392 .43507 .64526 .43048 .64107 .39472 Mtetra
.599 .414 .602 r
.64107 .39472 .64526 .43048 .65136 .42698 .6471 .3905 Mtetra
.585 .402 .601 r
.6471 .3905 .65136 .42698 .65752 .42459 .65319 .3879 Mtetra
.57 .392 .6 r
.65319 .3879 .65752 .42459 .66374 .42333 .65937 .38693 Mtetra
.556 .382 .601 r
.65937 .38693 .66374 .42333 .67002 .42317 .66563 .38757 Mtetra
.54 .372 .602 r
.66563 .38757 .67002 .42317 .67638 .42411 .67199 .38979 Mtetra
.523 .362 .603 r
.67199 .38979 .67638 .42411 .68281 .42609 .67845 .39354 Mtetra
.504 .351 .606 r
.67845 .39354 .68281 .42609 .68932 .42907 .68502 .39875 Mtetra
.482 .339 .61 r
.68502 .39875 .68932 .42907 .69591 .43297 .69171 .40531 Mtetra
.455 .326 .615 r
.69171 .40531 .69591 .43297 .70259 .43772 .6985 .41312 Mtetra
.42 .309 .622 r
.6985 .41312 .70259 .43772 .70935 .4432 .70542 .42203 Mtetra
.37 .287 .631 r
.70542 .42203 .70935 .4432 .71619 .44932 .71244 .4319 Mtetra
.293 .254 .642 r
.71244 .4319 .71619 .44932 .72311 .45596 .71958 .44256 Mtetra
.156 .195 .651 r
.71958 .44256 .72311 .45596 .7301 .46297 .72681 .4538 Mtetra
0 .068 .619 r
.72681 .4538 .7301 .46297 .73716 .47022 .73414 .46544 Mtetra
.602 .184 0 r
.73414 .46544 .73716 .47022 .74427 .47757 .74155 .47726 Mtetra
.832 .359 .042 r
.74155 .47726 .74427 .47757 .75144 .48487 .74903 .48904 Mtetra
.8 .385 .26 r
.74903 .48904 .75144 .48487 .75864 .49196 .75656 .50055 Mtetra
.745 .377 .356 r
.75656 .50055 .75864 .49196 .76587 .49869 .76413 .51156 Mtetra
.701 .364 .404 r
.76413 .51156 .76587 .49869 .77311 .50491 .77171 .52185 Mtetra
.667 .352 .431 r
.77171 .52185 .77311 .50491 .78036 .51048 .77929 .53119 Mtetra
.64 .341 .448 r
.77929 .53119 .78036 .51048 .78759 .51528 .78684 .5394 Mtetra
.618 .33 .459 r
.78684 .5394 .78759 .51528 .79479 .51917 .79434 .54626 Mtetra
.598 .32 .466 r
.79434 .54626 .79479 .51917 .80194 .52205 .80177 .55163 Mtetra
.58 .31 .471 r
.80177 .55163 .80194 .52205 .80904 .52384 .80911 .55535 Mtetra
.563 .299 .474 r
.80911 .55535 .80904 .52384 .81607 .52446 .81634 .55731 Mtetra
.546 .287 .475 r
.81634 .55731 .81607 .52446 .82302 .52386 .82344 .55744 Mtetra
.528 .275 .475 r
.82344 .55744 .82302 .52386 .82988 .52202 .8304 .55569 Mtetra
.51 .261 .473 r
.8304 .55569 .82988 .52202 .83664 .51892 .8372 .55206 Mtetra
.49 .245 .47 r
.8372 .55206 .83664 .51892 .84329 .5146 .84384 .54656 Mtetra
.468 .227 .464 r
.84384 .54656 .84329 .5146 .84983 .50908 .8503 .53927 Mtetra
.442 .204 .457 r
.8503 .53927 .84983 .50908 .85627 .50243 .85659 .53028 Mtetra
.409 .175 .445 r
.85659 .53028 .85627 .50243 .86259 .49473 .86271 .51973 Mtetra
.367 .137 .428 r
.86271 .51973 .86259 .49473 .86881 .48609 .86866 .50776 Mtetra
.308 .085 .402 r
.86866 .50776 .86881 .48609 .87492 .47661 .87446 .49457 Mtetra
.221 .005 .36 r
.87446 .49457 .87492 .47661 .88095 .46642 .88012 .48035 Mtetra
.075 0 .281 r
.88012 .48035 .88095 .46642 .88689 .45567 .88565 .46532 Mtetra
0 0 .118 r
.88565 .46532 .88689 .45567 .89277 .4445 .89108 .4497 Mtetra
0 0 0 r
.89108 .4497 .89277 .4445 .89859 .43306 .89642 .43373 Mtetra
.978 .896 .549 r
.89642 .43373 .89859 .43306 .90438 .42151 .90171 .41762 Mtetra
.879 .751 .717 r
.28694 .6017 .29053 .60484 .29695 .58997 .29314 .59029 Mtetra
.941 .862 .734 r
.29314 .59029 .29695 .58997 .30332 .5754 .29932 .57908 Mtetra
.939 .962 .678 r
.29932 .57908 .30332 .5754 .30962 .56132 .30544 .56821 Mtetra
.645 .816 .388 r
.30544 .56821 .30962 .56132 .31586 .54792 .31153 .55783 Mtetra
0 0 0 r
.31153 .55783 .31586 .54792 .32202 .53537 .31755 .54807 Mtetra
.082 0 .181 r
.31755 .54807 .32202 .53537 .32809 .52384 .32352 .53904 Mtetra
.236 0 .288 r
.32352 .53904 .32809 .52384 .33408 .51346 .32943 .53086 Mtetra
.327 .061 .348 r
.32943 .53086 .33408 .51346 .33998 .50435 .33527 .52363 Mtetra
.388 .123 .386 r
.33527 .52363 .33998 .50435 .3458 .49662 .34105 .51741 Mtetra
.431 .167 .41 r
.34105 .51741 .3458 .49662 .35153 .49035 .34677 .51229 Mtetra
.464 .2 .428 r
.34677 .51229 .35153 .49035 .35718 .48561 .35243 .5083 Mtetra
.491 .226 .44 r
.35243 .5083 .35718 .48561 .36275 .48243 .35804 .50547 Mtetra
.514 .247 .448 r
.35804 .50547 .36275 .48243 .36826 .48084 .3636 .50383 Mtetra
.533 .265 .454 r
.3636 .50383 .36826 .48084 .3737 .48083 .36911 .50338 Mtetra
.551 .28 .458 r
.36911 .50338 .3737 .48083 .37909 .48238 .37459 .5041 Mtetra
.568 .294 .459 r
.37459 .5041 .37909 .48238 .38445 .48546 .38004 .50595 Mtetra
.585 .306 .459 r
.38004 .50595 .38445 .48546 .38976 .49 .38546 .50888 Mtetra
.602 .317 .457 r
.38546 .50888 .38976 .49 .39506 .49591 .39087 .51283 Mtetra
.62 .328 .451 r
.39087 .51283 .39506 .49591 .40035 .50309 .39628 .51772 Mtetra
.641 .338 .442 r
.39628 .51772 .40035 .50309 .40564 .51141 .40169 .52345 Mtetra
.664 .348 .428 r
.40169 .52345 .40564 .51141 .41094 .52075 .40711 .52992 Mtetra
.693 .358 .404 r
.40711 .52992 .41094 .52075 .41626 .53092 .41256 .537 Mtetra
.73 .367 .363 r
.41256 .537 .41626 .53092 .42161 .54177 .41803 .54455 Mtetra
.778 .372 .282 r
.41803 .54455 .42161 .54177 .42701 .5531 .42353 .55243 Mtetra
.82 .351 .098 r
.42353 .55243 .42701 .5531 .43246 .5647 .42907 .5605 Mtetra
.665 .199 0 r
.42907 .5605 .43246 .5647 .43796 .57636 .43466 .5686 Mtetra
0 .082 .637 r
.43466 .5686 .43796 .57636 .44352 .58787 .4403 .57655 Mtetra
.171 .224 .676 r
.4403 .57655 .44352 .58787 .44915 .599 .44599 .58421 Mtetra
.318 .283 .661 r
.44599 .58421 .44915 .599 .45485 .60953 .45174 .59142 Mtetra
.397 .314 .645 r
.45174 .59142 .45485 .60953 .46063 .61925 .45755 .59801 Mtetra
.446 .334 .633 r
.45755 .59801 .46063 .61925 .46647 .62795 .46341 .60384 Mtetra
.479 .349 .625 r
.46341 .60384 .46647 .62795 .47238 .63544 .46932 .60879 Mtetra
.505 .361 .619 r
.46932 .60879 .47238 .63544 .47835 .64155 .47529 .61272 Mtetra
.526 .371 .614 r
.47529 .61272 .47835 .64155 .48439 .64613 .4813 .61553 Mtetra
.543 .381 .611 r
.4813 .61553 .48439 .64613 .49047 .64905 .48736 .61714 Mtetra
.558 .39 .61 r
.48736 .61714 .49047 .64905 .4966 .65023 .49345 .61748 Mtetra
.572 .399 .609 r
.49345 .61748 .4966 .65023 .50277 .64961 .49957 .61651 Mtetra
.585 .408 .608 r
.49957 .61651 .50277 .64961 .50896 .64715 .50572 .61422 Mtetra
.598 .418 .609 r
.50572 .61422 .50896 .64715 .51517 .64287 .51189 .6106 Mtetra
.611 .428 .61 r
.51189 .6106 .51517 .64287 .52139 .63681 .51806 .6057 Mtetra
.624 .439 .612 r
.51806 .6057 .52139 .63681 .5276 .62906 .52424 .59956 Mtetra
.637 .451 .615 r
.52424 .59956 .5276 .62906 .53381 .61972 .53042 .59227 Mtetra
.652 .465 .619 r
.53042 .59227 .53381 .61972 .53999 .60892 .53658 .58391 Mtetra
.668 .481 .623 r
.53658 .58391 .53999 .60892 .54615 .59685 .54273 .57461 Mtetra
.687 .501 .63 r
.54273 .57461 .54615 .59685 .55227 .58367 .54887 .56449 Mtetra
.708 .524 .638 r
.54887 .56449 .55227 .58367 .55836 .56959 .55498 .5537 Mtetra
.735 .554 .648 r
.55498 .5537 .55836 .56959 .56441 .55482 .56106 .54239 Mtetra
.768 .593 .662 r
.56106 .54239 .56441 .55482 .57042 .53959 .56712 .53071 Mtetra
.811 .647 .68 r
.56712 .53071 .57042 .53959 .57639 .52412 .57315 .51884 Mtetra
.868 .725 .701 r
.57315 .51884 .57639 .52412 .58232 .50863 .57916 .50693 Mtetra
.938 .837 .718 r
.57916 .50693 .58232 .50863 .58822 .49334 .58515 .49514 Mtetra
.955 .95 .668 r
.58515 .49514 .58822 .49334 .59409 .47846 .59112 .48364 Mtetra
.666 .814 .374 r
.59112 .48364 .59409 .47846 .59994 .46419 .59708 .47256 Mtetra
0 0 0 r
.59708 .47256 .59994 .46419 .60578 .45071 .60303 .46206 Mtetra
.083 0 .2 r
.60303 .46206 .60578 .45071 .61161 .43819 .60898 .45226 Mtetra
.235 0 .301 r
.60898 .45226 .61161 .43819 .61745 .42679 .61494 .44327 Mtetra
.324 .065 .357 r
.61494 .44327 .61745 .42679 .62331 .41664 .62091 .43521 Mtetra
.383 .123 .391 r
.62091 .43521 .62331 .41664 .62919 .40785 .6269 .42815 Mtetra
.425 .165 .413 r
.6269 .42815 .62919 .40785 .63511 .40052 .63293 .42217 Mtetra
.457 .195 .428 r
.63293 .42217 .63511 .40052 .64107 .39472 .63899 .41734 Mtetra
.482 .219 .439 r
.63899 .41734 .64107 .39472 .6471 .3905 .6451 .41369 Mtetra
.504 .239 .445 r
.6451 .41369 .6471 .3905 .65319 .3879 .65126 .41125 Mtetra
.522 .254 .45 r
.65126 .41125 .65319 .3879 .65937 .38693 .65749 .41003 Mtetra
.54 .268 .452 r
.65749 .41003 .65937 .38693 .66563 .38757 .66378 .41001 Mtetra
.556 .279 .452 r
.66378 .41001 .66563 .38757 .67199 .38979 .67015 .41117 Mtetra
.571 .29 .45 r
.67015 .41117 .67199 .38979 .67845 .39354 .6766 .41347 Mtetra
.587 .299 .446 r
.6766 .41347 .67845 .39354 .68502 .39875 .68313 .41685 Mtetra
.604 .307 .438 r
.68313 .41685 .68502 .39875 .69171 .40531 .68975 .42124 Mtetra
.622 .314 .427 r
.68975 .42124 .69171 .40531 .6985 .41312 .69645 .42654 Mtetra
.643 .32 .409 r
.69645 .42654 .6985 .41312 .70542 .42203 .70325 .43265 Mtetra
.669 .324 .38 r
.70325 .43265 .70542 .42203 .71244 .4319 .71013 .43946 Mtetra
.701 .325 .332 r
.71013 .43946 .71244 .4319 .71958 .44256 .71709 .44683 Mtetra
.741 .316 .24 r
.71709 .44683 .71958 .44256 .72681 .4538 .72413 .45461 Mtetra
.768 .272 .036 r
.72413 .45461 .72681 .4538 .73414 .46544 .73124 .46266 Mtetra
.598 .095 0 r
.73124 .46266 .73414 .46544 .74155 .47726 .73842 .47082 Mtetra
0 .16 .698 r
.73842 .47082 .74155 .47726 .74903 .48904 .74564 .47893 Mtetra
.196 .271 .715 r
.74564 .47893 .74903 .48904 .75656 .50055 .75291 .48682 Mtetra
.332 .313 .687 r
.75291 .48682 .75656 .50055 .76413 .51156 .76021 .49432 Mtetra
.405 .334 .664 r
.76021 .49432 .76413 .51156 .77171 .52185 .76752 .50127 Mtetra
.45 .348 .648 r
.76752 .50127 .77171 .52185 .77929 .53119 .77484 .50753 Mtetra
.481 .358 .635 r
.77484 .50753 .77929 .53119 .78684 .5394 .78213 .51293 Mtetra
.504 .367 .627 r
.78213 .51293 .78684 .5394 .79434 .54626 .7894 .51735 Mtetra
.523 .374 .62 r
.7894 .51735 .79434 .54626 .80177 .55163 .79662 .52067 Mtetra
.539 .382 .616 r
.79662 .52067 .80177 .55163 .80911 .55535 .80378 .52279 Mtetra
.554 .389 .612 r
.80378 .52279 .80911 .55535 .81634 .55731 .81086 .52364 Mtetra
.567 .396 .61 r
.81086 .52364 .81634 .55731 .82344 .55744 .81786 .52316 Mtetra
.579 .404 .609 r
.81786 .52316 .82344 .55744 .8304 .55569 .82475 .52132 Mtetra
.591 .412 .608 r
.82475 .52132 .8304 .55569 .8372 .55206 .83154 .51811 Mtetra
.603 .421 .608 r
.83154 .51811 .8372 .55206 .84384 .54656 .83821 .51355 Mtetra
.615 .43 .609 r
.83821 .51355 .84384 .54656 .8503 .53927 .84477 .50769 Mtetra
.628 .441 .61 r
.84477 .50769 .8503 .53927 .85659 .53028 .8512 .5006 Mtetra
.642 .453 .613 r
.8512 .5006 .85659 .53028 .86271 .51973 .85752 .49237 Mtetra
.657 .468 .617 r
.85752 .49237 .86271 .51973 .86866 .50776 .86372 .4831 Mtetra
.675 .485 .621 r
.86372 .4831 .86866 .50776 .87446 .49457 .86981 .47292 Mtetra
.696 .507 .628 r
.86981 .47292 .87446 .49457 .88012 .48035 .8758 .46198 Mtetra
.722 .535 .637 r
.8758 .46198 .88012 .48035 .88565 .46532 .8817 .45042 Mtetra
.754 .571 .649 r
.8817 .45042 .88565 .46532 .89108 .4497 .88753 .43842 Mtetra
.797 .622 .664 r
.88753 .43842 .89108 .4497 .89642 .43373 .8933 .42613 Mtetra
.856 .698 .684 r
.8933 .42613 .89642 .43373 .90171 .41762 .89902 .41372 Mtetra
.779 .769 .844 r
.28334 .59856 .28694 .6017 .29314 .59029 .28906 .59427 Mtetra
0 0 0 r
.28906 .59427 .29314 .59029 .29932 .57908 .29479 .59002 Mtetra
.33 .013 .267 r
.29479 .59002 .29932 .57908 .30544 .56821 .30052 .58586 Mtetra
.433 .154 .389 r
.30052 .58586 .30544 .56821 .31153 .55783 .30625 .58181 Mtetra
.473 .211 .435 r
.30625 .58181 .31153 .55783 .31755 .54807 .31196 .57791 Mtetra
.493 .241 .46 r
.31196 .57791 .31755 .54807 .32352 .53904 .31768 .57421 Mtetra
.506 .259 .474 r
.31768 .57421 .32352 .53904 .32943 .53086 .32338 .57073 Mtetra
.515 .271 .483 r
.32338 .57073 .32943 .53086 .33527 .52363 .32907 .56749 Mtetra
.521 .28 .49 r
.32907 .56749 .33527 .52363 .34105 .51741 .33476 .56453 Mtetra
.526 .286 .494 r
.33476 .56453 .34105 .51741 .34677 .51229 .34044 .56186 Mtetra
.53 .291 .497 r
.34044 .56186 .34677 .51229 .35243 .5083 .34611 .5595 Mtetra
.533 .295 .5 r
.34611 .5595 .35243 .5083 .35804 .50547 .35178 .55746 Mtetra
.536 .298 .501 r
.35178 .55746 .35804 .50547 .3636 .50383 .35743 .55573 Mtetra
.538 .3 .501 r
.35743 .55573 .3636 .50383 .36911 .50338 .36309 .55433 Mtetra
.54 .301 .501 r
.36309 .55433 .36911 .50338 .37459 .5041 .36875 .55325 Mtetra
.542 .301 .5 r
.36875 .55325 .37459 .5041 .38004 .50595 .3744 .55246 Mtetra
.544 .301 .498 r
.3744 .55246 .38004 .50595 .38546 .50888 .38006 .55198 Mtetra
.545 .3 .495 r
.38006 .55198 .38546 .50888 .39087 .51283 .38572 .55176 Mtetra
.546 .298 .49 r
.38572 .55176 .39087 .51283 .39628 .51772 .39139 .55179 Mtetra
.547 .294 .483 r
.39139 .55179 .39628 .51772 .40169 .52345 .39707 .55204 Mtetra
.548 .287 .472 r
.39707 .55204 .40169 .52345 .40711 .52992 .40277 .55247 Mtetra
.548 .275 .453 r
.40277 .55247 .40711 .52992 .41256 .537 .40847 .55306 Mtetra
.547 .252 .419 r
.40847 .55306 .41256 .537 .41803 .54455 .4142 .55377 Mtetra
.538 .194 .332 r
.4142 .55377 .41803 .54455 .42353 .55243 .41994 .55455 Mtetra
.43 0 0 r
.41994 .55455 .42353 .55243 .42907 .5605 .42571 .55536 Mtetra
.473 .578 .88 r
.42571 .55536 .42907 .5605 .43466 .5686 .43149 .55617 Mtetra
.542 .453 .704 r
.43149 .55617 .43466 .5686 .4403 .57655 .4373 .55693 Mtetra
.551 .413 .647 r
.4373 .55693 .4403 .57655 .44599 .58421 .44313 .5576 Mtetra
.555 .395 .62 r
.44313 .5576 .44599 .58421 .45174 .59142 .44899 .55813 Mtetra
.557 .386 .605 r
.44899 .55813 .45174 .59142 .45755 .59801 .45487 .5585 Mtetra
.559 .38 .595 r
.45487 .5585 .45755 .59801 .46341 .60384 .46077 .55865 Mtetra
.56 .376 .589 r
.46077 .55865 .46341 .60384 .46932 .60879 .4667 .55857 Mtetra
.562 .374 .585 r
.4667 .55857 .46932 .60879 .47529 .61272 .47265 .55822 Mtetra
.563 .373 .582 r
.47265 .55822 .47529 .61272 .4813 .61553 .47863 .55758 Mtetra
.564 .373 .58 r
.47863 .55758 .4813 .61553 .48736 .61714 .48462 .55662 Mtetra
.566 .373 .578 r
.48462 .55662 .48736 .61714 .49345 .61748 .49064 .55533 Mtetra
.567 .373 .578 r
.49064 .55533 .49345 .61748 .49957 .61651 .49667 .55371 Mtetra
.569 .374 .577 r
.49667 .55371 .49957 .61651 .50572 .61422 .50272 .55174 Mtetra
.571 .376 .578 r
.50272 .55174 .50572 .61422 .51189 .6106 .50879 .54944 Mtetra
.573 .378 .579 r
.50879 .54944 .51189 .6106 .51806 .6057 .51486 .54679 Mtetra
.576 .381 .58 r
.51486 .54679 .51806 .6057 .52424 .59956 .52095 .54383 Mtetra
.579 .385 .582 r
.52095 .54383 .52424 .59956 .53042 .59227 .52705 .54057 Mtetra
.582 .389 .585 r
.52705 .54057 .53042 .59227 .53658 .58391 .53315 .53702 Mtetra
.587 .395 .589 r
.53315 .53702 .53658 .58391 .54273 .57461 .53926 .53322 Mtetra
.592 .404 .595 r
.53926 .53322 .54273 .57461 .54887 .56449 .54538 .5292 Mtetra
.6 .415 .604 r
.54538 .5292 .54887 .56449 .55498 .5537 .5515 .525 Mtetra
.61 .432 .616 r
.5515 .525 .55498 .5537 .56106 .54239 .55763 .52064 Mtetra
.627 .46 .637 r
.55763 .52064 .56106 .54239 .56712 .53071 .56375 .51618 Mtetra
.657 .511 .674 r
.56375 .51618 .56712 .53071 .57315 .51884 .56988 .51165 Mtetra
.721 .635 .761 r
.56988 .51165 .57315 .51884 .57916 .50693 .57602 .5071 Mtetra
.754 .99 .889 r
.57602 .5071 .57916 .50693 .58515 .49514 .58216 .50256 Mtetra
.227 0 .144 r
.58216 .50256 .58515 .49514 .59112 .48364 .5883 .49809 Mtetra
.409 .119 .359 r
.5883 .49809 .59112 .48364 .59708 .47256 .59445 .49371 Mtetra
.463 .196 .424 r
.59445 .49371 .59708 .47256 .60303 .46206 .60061 .48948 Mtetra
.488 .233 .454 r
.60061 .48948 .60303 .46206 .60898 .45226 .60678 .48543 Mtetra
.503 .255 .471 r
.60678 .48543 .60898 .45226 .61494 .44327 .61296 .48158 Mtetra
.513 .268 .481 r
.61296 .48158 .61494 .44327 .62091 .43521 .61915 .47798 Mtetra
.52 .278 .488 r
.61915 .47798 .62091 .43521 .6269 .42815 .62536 .47465 Mtetra
.525 .285 .493 r
.62536 .47465 .6269 .42815 .63293 .42217 .63159 .4716 Mtetra
.529 .29 .497 r
.63159 .4716 .63293 .42217 .63899 .41734 .63784 .46886 Mtetra
.532 .294 .499 r
.63784 .46886 .63899 .41734 .6451 .41369 .64411 .46645 Mtetra
.535 .296 .5 r
.64411 .46645 .6451 .41369 .65126 .41125 .6504 .46436 Mtetra
.537 .298 .501 r
.6504 .46436 .65126 .41125 .65749 .41003 .65673 .4626 Mtetra
.539 .3 .501 r
.65673 .4626 .65749 .41003 .66378 .41001 .66308 .46117 Mtetra
.541 .3 .5 r
.66308 .46117 .66378 .41001 .67015 .41117 .66946 .46006 Mtetra
.542 .3 .498 r
.66946 .46006 .67015 .41117 .6766 .41347 .67588 .45925 Mtetra
.543 .299 .495 r
.67588 .45925 .6766 .41347 .68313 .41685 .68232 .45873 Mtetra
.544 .297 .491 r
.68232 .45873 .68313 .41685 .68975 .42124 .6888 .45848 Mtetra
.545 .293 .484 r
.6888 .45848 .68975 .42124 .69645 .42654 .69532 .45847 Mtetra
.545 .287 .475 r
.69532 .45847 .69645 .42654 .70325 .43265 .70187 .45867 Mtetra
.545 .277 .459 r
.70187 .45867 .70325 .43265 .71013 .43946 .70845 .45904 Mtetra
.543 .258 .432 r
.70845 .45904 .71013 .43946 .71709 .44683 .71507 .45955 Mtetra
.537 .218 .374 r
.71507 .45955 .71709 .44683 .72413 .45461 .72171 .46016 Mtetra
.499 .083 .182 r
.72171 .46016 .72413 .45461 .73124 .46266 .72839 .46083 Mtetra
.231 .67 .956 r
.72839 .46083 .73124 .46266 .73842 .47082 .73509 .4615 Mtetra
.538 .5 .762 r
.73509 .4615 .73842 .47082 .74564 .47893 .74182 .46215 Mtetra
.553 .433 .67 r
.74182 .46215 .74564 .47893 .75291 .48682 .74856 .46273 Mtetra
.557 .407 .633 r
.74856 .46273 .75291 .48682 .76021 .49432 .75533 .46319 Mtetra
.558 .393 .613 r
.75533 .46319 .76021 .49432 .76752 .50127 .76211 .46349 Mtetra
.56 .385 .601 r
.76211 .46349 .76752 .50127 .77484 .50753 .7689 .4636 Mtetra
.561 .38 .593 r
.7689 .4636 .77484 .50753 .78213 .51293 .7757 .46348 Mtetra
.562 .377 .588 r
.7757 .46348 .78213 .51293 .7894 .51735 .7825 .46309 Mtetra
.563 .375 .584 r
.7825 .46309 .7894 .51735 .79662 .52067 .7893 .46242 Mtetra
.564 .373 .581 r
.7893 .46242 .79662 .52067 .80378 .52279 .7961 .46144 Mtetra
.565 .373 .579 r
.7961 .46144 .80378 .52279 .81086 .52364 .80289 .46012 Mtetra
.567 .373 .578 r
.80289 .46012 .81086 .52364 .81786 .52316 .80966 .45846 Mtetra
.568 .374 .577 r
.80966 .45846 .81786 .52316 .82475 .52132 .81643 .45644 Mtetra
.57 .375 .577 r
.81643 .45644 .82475 .52132 .83154 .51811 .82318 .45408 Mtetra
.572 .376 .578 r
.82318 .45408 .83154 .51811 .83821 .51355 .82991 .45137 Mtetra
.574 .379 .579 r
.82991 .45137 .83821 .51355 .84477 .50769 .83662 .44831 Mtetra
.576 .382 .58 r
.83662 .44831 .84477 .50769 .8512 .5006 .84332 .44494 Mtetra
.58 .386 .583 r
.84332 .44494 .8512 .5006 .85752 .49237 .84999 .44127 Mtetra
.583 .391 .586 r
.84999 .44127 .85752 .49237 .86372 .4831 .85665 .43732 Mtetra
.588 .398 .591 r
.85665 .43732 .86372 .4831 .86981 .47292 .86329 .43313 Mtetra
.594 .407 .598 r
.86329 .43313 .86981 .47292 .8758 .46198 .86991 .42873 Mtetra
.603 .421 .608 r
.86991 .42873 .8758 .46198 .8817 .45042 .87653 .42415 Mtetra
.616 .442 .623 r
.87653 .42415 .8817 .45042 .88753 .43842 .88313 .41944 Mtetra
.638 .479 .651 r
.88313 .41944 .88753 .43842 .8933 .42613 .88973 .41464 Mtetra
.681 .556 .707 r
.88973 .41464 .8933 .42613 .89902 .41372 .89633 .4098 Mtetra
.668 .754 .915 r
.27972 .5954 .28334 .59856 .28906 .59427 .28529 .5935 Mtetra
.594 .9 .986 r
.28529 .5935 .28906 .59427 .29479 .59002 .29087 .5916 Mtetra
0 0 0 r
.29087 .5916 .29479 .59002 .30052 .58586 .29646 .58971 Mtetra
.192 0 0 r
.29646 .58971 .30052 .58586 .30625 .58181 .30207 .58782 Mtetra
.334 0 .124 r
.30207 .58782 .30625 .58181 .31196 .57791 .30768 .58594 Mtetra
.398 .039 .234 r
.30768 .58594 .31196 .57791 .31768 .57421 .3133 .58406 Mtetra
.432 .097 .295 r
.3133 .58406 .31768 .57421 .32338 .57073 .31894 .5822 Mtetra
.453 .133 .333 r
.31894 .5822 .32338 .57073 .32907 .56749 .32459 .58036 Mtetra
.466 .157 .357 r
.32459 .58036 .32907 .56749 .33476 .56453 .33024 .57853 Mtetra
.474 .173 .373 r
.33024 .57853 .33476 .56453 .34044 .56186 .33591 .57671 Mtetra
.48 .183 .384 r
.33591 .57671 .34044 .56186 .34611 .5595 .34159 .57492 Mtetra
.484 .19 .39 r
.34159 .57492 .34611 .5595 .35178 .55746 .34728 .57314 Mtetra
.486 .193 .393 r
.34728 .57314 .35178 .55746 .35743 .55573 .35298 .57138 Mtetra
.35298 .57138 .35743 .55573 .36309 .55433 .35869 .56964 Mtetra
.485 .19 .39 r
.35869 .56964 .36309 .55433 .36875 .55325 .36441 .56792 Mtetra
.482 .184 .383 r
.36441 .56792 .36875 .55325 .3744 .55246 .37014 .56622 Mtetra
.478 .174 .372 r
.37014 .56622 .3744 .55246 .38006 .55198 .37589 .56453 Mtetra
.47 .158 .355 r
.37589 .56453 .38006 .55198 .38572 .55176 .38164 .56286 Mtetra
.458 .135 .329 r
.38164 .56286 .38572 .55176 .39139 .55179 .38741 .5612 Mtetra
.439 .098 .289 r
.38741 .5612 .39139 .55179 .39707 .55204 .39319 .55956 Mtetra
.405 .038 .223 r
.39319 .55956 .39707 .55204 .40277 .55247 .39899 .55792 Mtetra
.34 0 .101 r
.39899 .55792 .40277 .55247 .40847 .55306 .40479 .5563 Mtetra
.186 0 0 r
.40479 .5563 .40847 .55306 .4142 .55377 .41061 .55467 Mtetra
.211 .729 .706 r
.41061 .55467 .4142 .55377 .41994 .55455 .41645 .55305 Mtetra
.59 .86 .994 r
.41645 .55305 .41994 .55455 .42571 .55536 .42229 .55142 Mtetra
.645 .713 .897 r
.42229 .55142 .42571 .55536 .43149 .55617 .42815 .54979 Mtetra
.636 .611 .808 r
.42815 .54979 .43149 .55617 .4373 .55693 .43402 .54816 Mtetra
.624 .55 .751 r
.43402 .54816 .4373 .55693 .44313 .5576 .43991 .54651 Mtetra
.614 .512 .715 r
.43991 .54651 .44313 .5576 .44899 .55813 .44581 .54485 Mtetra
.607 .487 .69 r
.44581 .54485 .44899 .55813 .45487 .5585 .45172 .54318 Mtetra
.602 .469 .673 r
.45172 .54318 .45487 .5585 .46077 .55865 .45765 .54148 Mtetra
.598 .456 .66 r
.45765 .54148 .46077 .55865 .4667 .55857 .46359 .53977 Mtetra
.595 .447 .651 r
.46359 .53977 .4667 .55857 .47265 .55822 .46954 .53803 Mtetra
.593 .44 .644 r
.46954 .53803 .47265 .55822 .47863 .55758 .47551 .53627 Mtetra
.591 .436 .639 r
.47551 .53627 .47863 .55758 .48462 .55662 .4815 .53449 Mtetra
.59 .433 .636 r
.4815 .53449 .48462 .55662 .49064 .55533 .48749 .53267 Mtetra
.59 .431 .634 r
.48749 .53267 .49064 .55533 .49667 .55371 .4935 .53083 Mtetra
.59 .43 .633 r
.4935 .53083 .49667 .55371 .50272 .55174 .49952 .52897 Mtetra
.591 .431 .633 r
.49952 .52897 .50272 .55174 .50879 .54944 .50556 .52707 Mtetra
.592 .433 .635 r
.50556 .52707 .50879 .54944 .51486 .54679 .51161 .52515 Mtetra
.593 .436 .638 r
.51161 .52515 .51486 .54679 .52095 .54383 .51767 .52321 Mtetra
.595 .441 .642 r
.51767 .52321 .52095 .54383 .52705 .54057 .52375 .52124 Mtetra
.598 .448 .649 r
.52375 .52124 .52705 .54057 .53315 .53702 .52983 .51924 Mtetra
.601 .457 .657 r
.52983 .51924 .53315 .53702 .53926 .53322 .53594 .51722 Mtetra
.606 .469 .669 r
.53594 .51722 .53926 .53322 .54538 .5292 .54205 .51519 Mtetra
.612 .486 .685 r
.54205 .51519 .54538 .5292 .5515 .525 .54818 .51314 Mtetra
.62 .51 .707 r
.54818 .51314 .5515 .525 .55763 .52064 .55432 .51107 Mtetra
.632 .545 .739 r
.55432 .51107 .55763 .52064 .56375 .51618 .56047 .50899 Mtetra
.647 .6 .787 r
.56047 .50899 .56375 .51618 .56988 .51165 .56664 .5069 Mtetra
.664 .689 .864 r
.56664 .5069 .56988 .51165 .57602 .5071 .57282 .50481 Mtetra
.655 .834 .969 r
.57282 .50481 .57602 .5071 .58216 .50256 .57901 .50271 Mtetra
.418 .865 .87 r
.57901 .50271 .58216 .50256 .5883 .49809 .58522 .50062 Mtetra
.057 0 0 r
.58522 .50062 .5883 .49809 .59445 .49371 .59144 .49852 Mtetra
.282 0 .036 r
.59144 .49852 .59445 .49371 .60061 .48948 .59767 .49644 Mtetra
.373 0 .19 r
.59767 .49644 .60061 .48948 .60678 .48543 .60392 .49436 Mtetra
.418 .073 .27 r
.60392 .49436 .60678 .48543 .61296 .48158 .61018 .49229 Mtetra
.444 .118 .317 r
.61018 .49229 .61296 .48158 .61915 .47798 .61645 .49023 Mtetra
.46 .147 .347 r
.61645 .49023 .61915 .47798 .62536 .47465 .62274 .48819 Mtetra
.471 .166 .367 r
.62274 .48819 .62536 .47465 .63159 .4716 .62904 .48617 Mtetra
.478 .179 .38 r
.62904 .48617 .63159 .4716 .63784 .46886 .63536 .48416 Mtetra
.482 .187 .388 r
.63536 .48416 .63784 .46886 .64411 .46645 .6417 .48217 Mtetra
.485 .192 .392 r
.6417 .48217 .64411 .46645 .6504 .46436 .64804 .4802 Mtetra
.486 .193 .394 r
.64804 .4802 .6504 .46436 .65673 .4626 .65441 .47825 Mtetra
.486 .192 .392 r
.65441 .47825 .65673 .4626 .66308 .46117 .66078 .47631 Mtetra
.484 .187 .387 r
.66078 .47631 .66308 .46117 .66946 .46006 .66718 .4744 Mtetra
.48 .179 .378 r
.66718 .4744 .66946 .46006 .67588 .45925 .67359 .4725 Mtetra
.474 .166 .364 r
.67359 .4725 .67588 .45925 .68232 .45873 .68001 .47062 Mtetra
.464 .147 .343 r
.68001 .47062 .68232 .45873 .6888 .45848 .68646 .46876 Mtetra
.449 .117 .311 r
.68646 .46876 .6888 .45848 .69532 .45847 .69291 .4669 Mtetra
.423 .07 .259 r
.69291 .4669 .69532 .45847 .70187 .45867 .69939 .46506 Mtetra
.377 0 .17 r
.69939 .46506 .70187 .45867 .70845 .45904 .70588 .46322 Mtetra
.278 0 0 r
.70588 .46322 .70845 .45904 .71507 .45955 .71238 .46139 Mtetra
.02 0 0 r
.71238 .46139 .71507 .45955 .72171 .46016 .7189 .45956 Mtetra
.461 .875 .944 r
.7189 .45956 .72171 .46016 .72839 .46083 .72544 .45774 Mtetra
.637 .785 .952 r
.72544 .45774 .72839 .46083 .73509 .4615 .732 .4559 Mtetra
.642 .655 .847 r
.732 .4559 .73509 .4615 .74182 .46215 .73857 .45406 Mtetra
.63 .577 .776 r
.73857 .45406 .74182 .46215 .74856 .46273 .74515 .45221 Mtetra
.619 .529 .731 r
.74515 .45221 .74856 .46273 .75533 .46319 .75175 .45035 Mtetra
.61 .499 .701 r
.75175 .45035 .75533 .46319 .76211 .46349 .75836 .44848 Mtetra
.604 .477 .681 r
.75836 .44848 .76211 .46349 .7689 .4636 .765 .44658 Mtetra
.6 .462 .666 r
.765 .44658 .7689 .4636 .7757 .46348 .77164 .44467 Mtetra
.596 .452 .655 r
.77164 .44467 .7757 .46348 .7825 .46309 .7783 .44273 Mtetra
.594 .444 .647 r
.7783 .44273 .7825 .46309 .7893 .46242 .78497 .44076 Mtetra
.592 .438 .641 r
.78497 .44076 .7893 .46242 .7961 .46144 .79166 .43878 Mtetra
.591 .434 .637 r
.79166 .43878 .7961 .46144 .80289 .46012 .79836 .43676 Mtetra
.59 .432 .635 r
.79836 .43676 .80289 .46012 .80966 .45846 .80508 .43472 Mtetra
.59 .43 .633 r
.80508 .43472 .80966 .45846 .81643 .45644 .81181 .43264 Mtetra
.81181 .43264 .81643 .45644 .82318 .45408 .81855 .43054 Mtetra
.591 .432 .634 r
.81855 .43054 .82318 .45408 .82991 .45137 .82531 .42841 Mtetra
.592 .434 .636 r
.82531 .42841 .82991 .45137 .83662 .44831 .83208 .42625 Mtetra
.594 .438 .64 r
.83208 .42625 .83662 .44831 .84332 .44494 .83886 .42407 Mtetra
.596 .444 .645 r
.83886 .42407 .84332 .44494 .84999 .44127 .84565 .42186 Mtetra
.599 .452 .653 r
.84565 .42186 .84999 .44127 .85665 .43732 .85246 .41963 Mtetra
.603 .462 .662 r
.85246 .41963 .85665 .43732 .86329 .43313 .85929 .41737 Mtetra
.609 .477 .676 r
.85929 .41737 .86329 .43313 .86991 .42873 .86613 .4151 Mtetra
.616 .497 .695 r
.86613 .4151 .86991 .42873 .87653 .42415 .87298 .41281 Mtetra
.625 .526 .721 r
.87298 .41281 .87653 .42415 .88313 .41944 .87984 .4105 Mtetra
.638 .569 .761 r
.87984 .4105 .88313 .41944 .88973 .41464 .88673 .40818 Mtetra
.655 .639 .822 r
.88673 .40818 .88973 .41464 .89633 .4098 .89362 .40586 Mtetra
.838 .764 .781 r
.27608 .59223 .27972 .5954 .28529 .5935 .28203 .58513 Mtetra
.751 .618 .712 r
.28203 .58513 .28529 .5935 .29087 .5916 .28797 .57813 Mtetra
.7 .543 .671 r
.28797 .57813 .29087 .5916 .29646 .58971 .29389 .57131 Mtetra
.668 .498 .646 r
.29389 .57131 .29646 .58971 .30207 .58782 .29978 .56474 Mtetra
.646 .468 .629 r
.29978 .56474 .30207 .58782 .30768 .58594 .30565 .55851 Mtetra
.629 .447 .618 r
.30565 .55851 .30768 .58594 .3133 .58406 .3115 .55268 Mtetra
.617 .432 .609 r
.3115 .55268 .3133 .58406 .31894 .5822 .31731 .54731 Mtetra
.607 .42 .603 r
.31731 .54731 .31894 .5822 .32459 .58036 .32309 .54247 Mtetra
.598 .41 .598 r
.32309 .54247 .32459 .58036 .33024 .57853 .32884 .5382 Mtetra
.591 .402 .595 r
.32884 .5382 .33024 .57853 .33591 .57671 .33456 .53453 Mtetra
.584 .395 .592 r
.33456 .53453 .33591 .57671 .34159 .57492 .34025 .5315 Mtetra
.578 .39 .59 r
.34025 .5315 .34159 .57492 .34728 .57314 .34591 .52913 Mtetra
.572 .385 .589 r
.34591 .52913 .34728 .57314 .35298 .57138 .35154 .52743 Mtetra
.567 .381 .589 r
.35154 .52743 .35298 .57138 .35869 .56964 .35716 .52639 Mtetra
.562 .377 .589 r
.35716 .52639 .35869 .56964 .36441 .56792 .36276 .526 Mtetra
.556 .374 .59 r
.36276 .526 .36441 .56792 .37014 .56622 .36834 .52625 Mtetra
.551 .372 .592 r
.36834 .52625 .37014 .56622 .37589 .56453 .37392 .52711 Mtetra
.544 .37 .595 r
.37392 .52711 .37589 .56453 .38164 .56286 .37949 .52853 Mtetra
.538 .368 .599 r
.37949 .52853 .38164 .56286 .38741 .5612 .38506 .53048 Mtetra
.529 .367 .606 r
.38506 .53048 .38741 .5612 .39319 .55956 .39064 .53288 Mtetra
.519 .368 .615 r
.39064 .53288 .39319 .55956 .39899 .55792 .39624 .53569 Mtetra
.504 .369 .63 r
.39624 .53569 .39899 .55792 .40479 .5563 .40184 .53882 Mtetra
.481 .373 .655 r
.40184 .53882 .40479 .5563 .41061 .55467 .40747 .54221 Mtetra
.434 .381 .7 r
.40747 .54221 .41061 .55467 .41645 .55305 .41312 .54576 Mtetra
.289 .391 .794 r
.41312 .54576 .41645 .55305 .42229 .55142 .4188 .5494 Mtetra
.412 0 0 r
.4188 .5494 .42229 .55142 .42815 .54979 .42452 .55304 Mtetra
.644 .197 .175 r
.42452 .55304 .42815 .54979 .43402 .54816 .43026 .55658 Mtetra
.616 .262 .347 r
.43026 .55658 .43402 .54816 .43991 .54651 .43605 .55995 Mtetra
.595 .282 .408 r
.43605 .55995 .43991 .54651 .44581 .54485 .44187 .56305 Mtetra
.582 .29 .439 r
.44187 .56305 .44581 .54485 .45172 .54318 .44772 .56581 Mtetra
.571 .293 .456 r
.44772 .56581 .45172 .54318 .45765 .54148 .45362 .56814 Mtetra
.563 .294 .467 r
.45362 .56814 .45765 .54148 .46359 .53977 .45955 .56998 Mtetra
.556 .294 .474 r
.45955 .56998 .46359 .53977 .46954 .53803 .46552 .57126 Mtetra
.55 .292 .478 r
.46552 .57126 .46954 .53803 .47551 .53627 .47153 .57192 Mtetra
.543 .29 .481 r
.47153 .57192 .47551 .53627 .4815 .53449 .47756 .57193 Mtetra
.537 .286 .482 r
.47756 .57193 .4815 .53449 .48749 .53267 .48362 .57125 Mtetra
.531 .282 .483 r
.48362 .57125 .48749 .53267 .4935 .53083 .48971 .56986 Mtetra
.525 .277 .482 r
.48971 .56986 .4935 .53083 .49952 .52897 .49582 .56775 Mtetra
.518 .271 .48 r
.49582 .56775 .49952 .52897 .50556 .52707 .50195 .56493 Mtetra
.51 .263 .477 r
.50195 .56493 .50556 .52707 .51161 .52515 .50809 .5614 Mtetra
.501 .254 .472 r
.50809 .5614 .51161 .52515 .51767 .52321 .51424 .5572 Mtetra
.489 .242 .466 r
.51424 .5572 .51767 .52321 .52375 .52124 .5204 .55237 Mtetra
.475 .226 .456 r
.5204 .55237 .52375 .52124 .52983 .51924 .52656 .54695 Mtetra
.456 .205 .443 r
.52656 .54695 .52983 .51924 .53594 .51722 .53271 .54101 Mtetra
.43 .173 .422 r
.53271 .54101 .53594 .51722 .54205 .51519 .53887 .53461 Mtetra
.387 .124 .388 r
.53887 .53461 .54205 .51519 .54818 .51314 .54502 .52784 Mtetra
.31 .034 .322 r
.54502 .52784 .54818 .51314 .55432 .51107 .55116 .52076 Mtetra
.131 0 .166 r
.55116 .52076 .55432 .51107 .56047 .50899 .5573 .51347 Mtetra
0 0 0 r
.5573 .51347 .56047 .50899 .56664 .5069 .56343 .50605 Mtetra
.904 .921 .819 r
.56343 .50605 .56664 .5069 .57282 .50481 .56955 .4986 Mtetra
.797 .688 .745 r
.56955 .4986 .57282 .50481 .57901 .50271 .57567 .4912 Mtetra
.723 .575 .687 r
.57567 .4912 .57901 .50271 .58522 .50062 .58178 .48394 Mtetra
.681 .515 .654 r
.58178 .48394 .58522 .50062 .59144 .49852 .58789 .47691 Mtetra
.654 .478 .634 r
.58789 .47691 .59144 .49852 .59767 .49644 .594 .47017 Mtetra
.635 .453 .62 r
.594 .47017 .59767 .49644 .60392 .49436 .60012 .46382 Mtetra
.621 .436 .611 r
.60012 .46382 .60392 .49436 .61018 .49229 .60624 .45792 Mtetra
.61 .423 .604 r
.60624 .45792 .61018 .49229 .61645 .49023 .61238 .45252 Mtetra
.601 .412 .599 r
.61238 .45252 .61645 .49023 .62274 .48819 .61853 .44768 Mtetra
.593 .404 .595 r
.61853 .44768 .62274 .48819 .62904 .48617 .6247 .44345 Mtetra
.586 .397 .592 r
.6247 .44345 .62904 .48617 .63536 .48416 .6309 .43986 Mtetra
.58 .392 .591 r
.6309 .43986 .63536 .48416 .6417 .48217 .63714 .43693 Mtetra
.575 .387 .589 r
.63714 .43693 .6417 .48217 .64804 .4802 .6434 .43468 Mtetra
.57 .383 .589 r
.6434 .43468 .64804 .4802 .65441 .47825 .64971 .43311 Mtetra
.565 .38 .589 r
.64971 .43311 .65441 .47825 .66078 .47631 .65606 .43222 Mtetra
.56 .377 .59 r
.65606 .43222 .66078 .47631 .66718 .4744 .66245 .432 Mtetra
.555 .375 .592 r
.66245 .432 .66718 .4744 .67359 .4725 .6689 .43242 Mtetra
.55 .374 .595 r
.6689 .43242 .67359 .4725 .68001 .47062 .6754 .43343 Mtetra
.545 .373 .599 r
.6754 .43343 .68001 .47062 .68646 .46876 .68195 .43501 Mtetra
.538 .373 .605 r
.68195 .43501 .68646 .46876 .69291 .4669 .68855 .43708 Mtetra
.531 .374 .614 r
.68855 .43708 .69291 .4669 .69939 .46506 .69521 .43961 Mtetra
.521 .377 .626 r
.69521 .43961 .69939 .46506 .70588 .46322 .70193 .4425 Mtetra
.506 .382 .645 r
.70193 .4425 .70588 .46322 .71238 .46139 .70869 .44569 Mtetra
.481 .392 .678 r
.70869 .44569 .71238 .46139 .7189 .45956 .71551 .44911 Mtetra
.426 .412 .741 r
.71551 .44911 .7189 .45956 .72544 .45774 .72236 .45265 Mtetra
.208 .436 .861 r
.72236 .45265 .72544 .45774 .732 .4559 .72926 .45623 Mtetra
.53 0 0 r
.72926 .45623 .732 .4559 .73857 .45406 .7362 .45977 Mtetra
.609 .193 .228 r
.7362 .45977 .73857 .45406 .74515 .45221 .74316 .46317 Mtetra
.593 .25 .357 r
.74316 .46317 .74515 .45221 .75175 .45035 .75015 .46634 Mtetra
.58 .271 .41 r
.75015 .46634 .75175 .45035 .75836 .44848 .75715 .4692 Mtetra
.57 .281 .437 r
.75715 .4692 .75836 .44848 .765 .44658 .76416 .47166 Mtetra
.562 .286 .454 r
.76416 .47166 .765 .44658 .77164 .44467 .77116 .47364 Mtetra
.556 .288 .465 r
.77116 .47364 .77164 .44467 .7783 .44273 .77816 .47509 Mtetra
.55 .288 .472 r
.77816 .47509 .7783 .44273 .78497 .44076 .78515 .47593 Mtetra
.544 .287 .477 r
.78515 .47593 .78497 .44076 .79166 .43878 .7921 .47611 Mtetra
.539 .286 .48 r
.7921 .47611 .79166 .43878 .79836 .43676 .79903 .4756 Mtetra
.534 .283 .482 r
.79903 .4756 .79836 .43676 .80508 .43472 .80592 .47437 Mtetra
.528 .28 .482 r
.80592 .47437 .80508 .43472 .81181 .43264 .81276 .4724 Mtetra
.522 .275 .482 r
.81276 .4724 .81181 .43264 .81855 .43054 .81955 .46969 Mtetra
.515 .269 .48 r
.81955 .46969 .81855 .43054 .82531 .42841 .82629 .46625 Mtetra
.508 .262 .477 r
.82629 .46625 .82531 .42841 .83208 .42625 .83298 .4621 Mtetra
.499 .253 .473 r
.83298 .4621 .83208 .42625 .83886 .42407 .83961 .45728 Mtetra
.488 .242 .467 r
.83961 .45728 .83886 .42407 .84565 .42186 .84618 .45183 Mtetra
.474 .226 .458 r
.84618 .45183 .84565 .42186 .85246 .41963 .85269 .44581 Mtetra
.454 .204 .444 r
.85269 .44581 .85246 .41963 .85929 .41737 .85916 .43929 Mtetra
.426 .171 .422 r
.85916 .43929 .85929 .41737 .86613 .4151 .86558 .43234 Mtetra
.379 .117 .384 r
.86558 .43234 .86613 .4151 .87298 .41281 .87195 .42503 Mtetra
.289 .012 .308 r
.87195 .42503 .87298 .41281 .87984 .4105 .87829 .41747 Mtetra
.048 0 .1 r
.87829 .41747 .87984 .4105 .88673 .40818 .88461 .40973 Mtetra
.711 .927 .596 r
.88461 .40973 .88673 .40818 .89362 .40586 .8909 .4019 Mtetra
.89 .745 .695 r
.27244 .58904 .27608 .59223 .28203 .58513 .27888 .57528 Mtetra
.802 .628 .666 r
.27888 .57528 .28203 .58513 .28797 .57813 .28528 .56177 Mtetra
.744 .558 .642 r
.28528 .56177 .28797 .57813 .29389 .57131 .29162 .54871 Mtetra
.705 .513 .626 r
.29162 .54871 .29389 .57131 .29978 .56474 .29789 .53626 Mtetra
.677 .481 .614 r
.29789 .53626 .29978 .56474 .30565 .55851 .3041 .52459 Mtetra
.655 .458 .605 r
.3041 .52459 .30565 .55851 .3115 .55268 .31022 .51384 Mtetra
.637 .439 .598 r
.31022 .51384 .3115 .55268 .31731 .54731 .31625 .50414 Mtetra
.623 .424 .593 r
.31625 .50414 .31731 .54731 .32309 .54247 .3222 .49561 Mtetra
.61 .412 .589 r
.3222 .49561 .32309 .54247 .32884 .5382 .32807 .48834 Mtetra
.598 .401 .585 r
.32807 .48834 .32884 .5382 .33456 .53453 .33385 .48242 Mtetra
.588 .391 .583 r
.33385 .48242 .33456 .53453 .34025 .5315 .33955 .47788 Mtetra
.578 .383 .581 r
.33955 .47788 .34025 .5315 .34591 .52913 .34518 .47479 Mtetra
.568 .375 .579 r
.34518 .47479 .34591 .52913 .35154 .52743 .35073 .47315 Mtetra
.558 .367 .578 r
.35073 .47315 .35154 .52743 .35716 .52639 .35622 .47296 Mtetra
.548 .359 .578 r
.35622 .47296 .35716 .52639 .36276 .526 .36166 .47421 Mtetra
.537 .352 .578 r
.36166 .47421 .36276 .526 .36834 .52625 .36706 .47686 Mtetra
.525 .344 .578 r
.36706 .47686 .36834 .52625 .37392 .52711 .37242 .48084 Mtetra
.511 .336 .579 r
.37242 .48084 .37392 .52711 .37949 .52853 .37775 .48608 Mtetra
.495 .326 .581 r
.37775 .48608 .37949 .52853 .38506 .53048 .38307 .49248 Mtetra
.474 .315 .585 r
.38307 .49248 .38506 .53048 .39064 .53288 .38839 .49993 Mtetra
.446 .301 .59 r
.38839 .49993 .39064 .53288 .39624 .53569 .39371 .5083 Mtetra
.402 .28 .597 r
.39371 .5083 .39624 .53569 .40184 .53882 .39906 .51743 Mtetra
.326 .244 .608 r
.39906 .51743 .40184 .53882 .40747 .54221 .40443 .52717 Mtetra
.152 .163 .616 r
.40443 .52717 .40747 .54221 .41312 .54576 .40983 .53733 Mtetra
0 0 .489 r
.40983 .53733 .41312 .54576 .4188 .5494 .41529 .54774 Mtetra
.864 .419 .12 r
.41529 .54774 .4188 .5494 .42452 .55304 .42079 .5582 Mtetra
.78 .413 .361 r
.42079 .5582 .42452 .55304 .43026 .55658 .42636 .56851 Mtetra
.71 .389 .432 r
.42636 .56851 .43026 .55658 .43605 .55995 .43199 .57847 Mtetra
.667 .371 .462 r
.43199 .57847 .43605 .55995 .44187 .56305 .43769 .58787 Mtetra
.638 .358 .478 r
.43769 .58787 .44187 .56305 .44772 .56581 .44346 .59653 Mtetra
.617 .348 .487 r
.44346 .59653 .44772 .56581 .45362 .56814 .44931 .60425 Mtetra
.601 .339 .492 r
.44931 .60425 .45362 .56814 .45955 .56998 .45522 .61087 Mtetra
.586 .331 .496 r
.45522 .61087 .45955 .56998 .46552 .57126 .46119 .61623 Mtetra
.574 .323 .498 r
.46119 .61623 .46552 .57126 .47153 .57192 .46723 .62019 Mtetra
.562 .315 .498 r
.46723 .62019 .47153 .57192 .47756 .57193 .47333 .62264 Mtetra
.551 .307 .498 r
.47333 .62264 .47756 .57193 .48362 .57125 .47948 .62351 Mtetra
.541 .299 .497 r
.47948 .62351 .48362 .57125 .48971 .56986 .48567 .62274 Mtetra
.529 .29 .496 r
.48567 .62274 .48971 .56986 .49582 .56775 .49189 .6203 Mtetra
.517 .279 .493 r
.49189 .6203 .49582 .56775 .50195 .56493 .49814 .6162 Mtetra
.504 .268 .489 r
.49814 .6162 .50195 .56493 .50809 .5614 .5044 .61049 Mtetra
.489 .254 .484 r
.5044 .61049 .50809 .5614 .51424 .5572 .51067 .60323 Mtetra
.471 .238 .477 r
.51067 .60323 .51424 .5572 .5204 .55237 .51694 .59453 Mtetra
.449 .216 .468 r
.51694 .59453 .5204 .55237 .52656 .54695 .52319 .58451 Mtetra
.42 .188 .454 r
.52319 .58451 .52656 .54695 .53271 .54101 .52943 .57331 Mtetra
.378 .147 .432 r
.52943 .57331 .53271 .54101 .53887 .53461 .53565 .5611 Mtetra
.311 .082 .396 r
.53565 .5611 .53887 .53461 .54502 .52784 .54184 .54806 Mtetra
.191 0 .325 r
.54184 .54806 .54502 .52784 .55116 .52076 .548 .5344 Mtetra
0 0 .149 r
.548 .5344 .55116 .52076 .5573 .51347 .55412 .5203 Mtetra
.717 .805 .335 r
.55412 .5203 .5573 .51347 .56343 .50605 .56021 .50597 Mtetra
.972 .867 .674 r
.56021 .50597 .56343 .50605 .56955 .4986 .56627 .49161 Mtetra
.86 .692 .673 r
.56627 .49161 .56955 .4986 .57567 .4912 .57229 .47743 Mtetra
.776 .589 .647 r
.57229 .47743 .57567 .4912 .58178 .48394 .57829 .46362 Mtetra
.724 .529 .627 r
.57829 .46362 .58178 .48394 .58789 .47691 .58427 .45036 Mtetra
.688 .49 .614 r
.58427 .45036 .58789 .47691 .594 .47017 .59024 .43781 Mtetra
.663 .463 .604 r
.59024 .43781 .594 .47017 .60012 .46382 .5962 .42614 Mtetra
.643 .443 .597 r
.5962 .42614 .60012 .46382 .60624 .45792 .60215 .41549 Mtetra
.627 .427 .592 r
.60215 .41549 .60624 .45792 .61238 .45252 .60812 .40598 Mtetra
.614 .414 .588 r
.60812 .40598 .61238 .45252 .61853 .44768 .61411 .39772 Mtetra
.602 .403 .585 r
.61411 .39772 .61853 .44768 .6247 .44345 .62013 .39079 Mtetra
.591 .394 .582 r
.62013 .39079 .6247 .44345 .6309 .43986 .62618 .38527 Mtetra
.582 .386 .581 r
.62618 .38527 .6309 .43986 .63714 .43693 .63229 .3812 Mtetra
.572 .378 .58 r
.63229 .3812 .63714 .43693 .6434 .43468 .63845 .37861 Mtetra
.563 .371 .579 r
.63845 .37861 .6434 .43468 .64971 .43311 .64468 .37752 Mtetra
.554 .365 .579 r
.64468 .37752 .64971 .43311 .65606 .43222 .65099 .37791 Mtetra
.545 .359 .58 r
.65099 .37791 .65606 .43222 .66245 .432 .65738 .37975 Mtetra
.535 .353 .581 r
.65738 .37975 .66245 .432 .6689 .43242 .66386 .38299 Mtetra
.524 .347 .583 r
.66386 .38299 .6689 .43242 .6754 .43343 .67043 .38756 Mtetra
.511 .34 .586 r
.67043 .38756 .6754 .43343 .68195 .43501 .67711 .39338 Mtetra
.496 .333 .59 r
.67711 .39338 .68195 .43501 .68855 .43708 .68389 .40033 Mtetra
.477 .325 .596 r
.68389 .40033 .68855 .43708 .69521 .43961 .69077 .40829 Mtetra
.449 .314 .604 r
.69077 .40829 .69521 .43961 .70193 .4425 .69775 .41712 Mtetra
.407 .298 .618 r
.69775 .41712 .70193 .4425 .70869 .44569 .70482 .42666 Mtetra
.33 .27 .638 r
.70482 .42666 .70869 .44569 .71551 .44911 .712 .43673 Mtetra
.142 .199 .662 r
.712 .43673 .71551 .44911 .72236 .45265 .71925 .44715 Mtetra
0 0 .501 r
.71925 .44715 .72236 .45265 .72926 .45623 .72658 .45773 Mtetra
.812 .35 .131 r
.72658 .45773 .72926 .45623 .7362 .45977 .73398 .46827 Mtetra
.735 .364 .347 r
.73398 .46827 .7362 .45977 .74316 .46317 .74143 .47854 Mtetra
.679 .355 .418 r
.74143 .47854 .74316 .46317 .75015 .46634 .74891 .48836 Mtetra
.645 .346 .45 r
.74891 .48836 .75015 .46634 .75715 .4692 .75641 .49751 Mtetra
.621 .338 .468 r
.75641 .49751 .75715 .4692 .76416 .47166 .76391 .5058 Mtetra
.603 .332 .479 r
.76391 .5058 .76416 .47166 .77116 .47364 .77139 .51303 Mtetra
.588 .325 .486 r
.77139 .51303 .77116 .47364 .77816 .47509 .77884 .51905 Mtetra
.576 .319 .491 r
.77884 .51905 .77816 .47509 .78515 .47593 .78623 .5237 Mtetra
.565 .313 .494 r
.78623 .5237 .78515 .47593 .7921 .47611 .79354 .52685 Mtetra
.555 .307 .496 r
.79354 .52685 .7921 .47611 .79903 .4756 .80077 .52841 Mtetra
.545 .301 .496 r
.80077 .52841 .79903 .4756 .80592 .47437 .80788 .52829 Mtetra
.535 .294 .497 r
.80788 .52829 .80592 .47437 .81276 .4724 .81487 .52647 Mtetra
.525 .286 .496 r
.81487 .52647 .81276 .4724 .81955 .46969 .82173 .52293 Mtetra
.514 .278 .494 r
.82173 .52293 .81955 .46969 .82629 .46625 .82844 .5177 Mtetra
.501 .267 .492 r
.82844 .5177 .82629 .46625 .83298 .4621 .83501 .51084 Mtetra
.487 .255 .488 r
.83501 .51084 .83298 .4621 .83961 .45728 .84142 .50244 Mtetra
.47 .24 .482 r
.84142 .50244 .83961 .45728 .84618 .45183 .84769 .49261 Mtetra
.449 .22 .474 r
.84769 .49261 .84618 .45183 .85269 .44581 .85381 .48149 Mtetra
.421 .194 .462 r
.85381 .48149 .85269 .44581 .85916 .43929 .8598 .46925 Mtetra
.379 .154 .442 r
.8598 .46925 .85916 .43929 .86558 .43234 .86566 .45607 Mtetra
.312 .091 .409 r
.86566 .45607 .86558 .43234 .87195 .42503 .87141 .44214 Mtetra
.185 0 .339 r
.87141 .44214 .87195 .42503 .87829 .41747 .87706 .42767 Mtetra
0 0 .148 r
.87706 .42767 .87829 .41747 .88461 .40973 .88265 .41286 Mtetra
.833 .856 .4 r
.88265 .41286 .88461 .40973 .8909 .4019 .88817 .39793 Mtetra
.891 .744 .692 r
.26877 .58585 .27244 .58904 .27888 .57528 .27526 .57175 Mtetra
.885 .738 .693 r
.27526 .57175 .27888 .57528 .28528 .56177 .2817 .55793 Mtetra
.879 .732 .695 r
.2817 .55793 .28528 .56177 .29162 .54871 .28808 .54456 Mtetra
.871 .726 .698 r
.28808 .54456 .29162 .54871 .29789 .53626 .2944 .53183 Mtetra
.863 .72 .703 r
.2944 .53183 .29789 .53626 .3041 .52459 .30063 .5199 Mtetra
.852 .714 .71 r
.30063 .5199 .3041 .52459 .31022 .51384 .30678 .50891 Mtetra
.839 .708 .719 r
.30678 .50891 .31022 .51384 .31625 .50414 .31284 .49901 Mtetra
.824 .701 .73 r
.31284 .49901 .31625 .50414 .3222 .49561 .31882 .4903 Mtetra
.804 .694 .743 r
.31882 .4903 .3222 .49561 .32807 .48834 .3247 .48288 Mtetra
.779 .684 .758 r
.3247 .48288 .32807 .48834 .33385 .48242 .3305 .47684 Mtetra
.747 .671 .777 r
.3305 .47684 .33385 .48242 .33955 .47788 .33621 .47224 Mtetra
.703 .653 .798 r
.33621 .47224 .33955 .47788 .34518 .47479 .34184 .4691 Mtetra
.642 .628 .821 r
.34184 .4691 .34518 .47479 .35073 .47315 .3474 .46746 Mtetra
.557 .589 .842 r
.3474 .46746 .35073 .47315 .35622 .47296 .35289 .4673 Mtetra
.436 .53 .855 r
.35289 .4673 .35622 .47296 .36166 .47421 .35832 .46862 Mtetra
.269 .439 .846 r
.35832 .46862 .36166 .47421 .36706 .47686 .36371 .47137 Mtetra
.054 .31 .796 r
.36371 .47137 .36706 .47686 .37242 .48084 .36906 .47549 Mtetra
0 .153 .694 r
.36906 .47549 .37242 .48084 .37775 .48608 .37438 .4809 Mtetra
0 0 .555 r
.37438 .4809 .37775 .48608 .38307 .49248 .37969 .48751 Mtetra
0 0 .411 r
.37969 .48751 .38307 .49248 .38839 .49993 .38499 .49519 Mtetra
.686 .241 0 r
.38499 .49519 .38839 .49993 .39371 .5083 .3903 .50381 Mtetra
.759 .309 0 r
.3903 .50381 .39371 .5083 .39906 .51743 .39563 .51322 Mtetra
.804 .354 0 r
.39563 .51322 .39906 .51743 .40443 .52717 .40098 .52325 Mtetra
.831 .382 0 r
.40098 .52325 .40443 .52717 .40983 .53733 .40637 .53373 Mtetra
.846 .398 0 r
.40637 .53373 .40983 .53733 .41529 .54774 .41181 .54445 Mtetra
.853 .403 .009 r
.41181 .54445 .41529 .54774 .42079 .5582 .4173 .55523 Mtetra
.854 .401 .022 r
.4173 .55523 .42079 .5582 .42636 .56851 .42285 .56586 Mtetra
.849 .39 .025 r
.42285 .56586 .42636 .56851 .43199 .57847 .42847 .57613 Mtetra
.838 .371 .016 r
.42847 .57613 .43199 .57847 .43769 .58787 .43416 .58584 Mtetra
.821 .34 0 r
.43416 .58584 .43769 .58787 .44346 .59653 .43993 .59478 Mtetra
.793 .296 0 r
.43993 .59478 .44346 .59653 .44931 .60425 .44576 .60276 Mtetra
.75 .231 0 r
.44576 .60276 .44931 .60425 .45522 .61087 .45167 .6096 Mtetra
.681 .133 0 r
.45167 .6096 .45522 .61087 .46119 .61623 .45765 .61515 Mtetra
.565 0 0 r
.45765 .61515 .46119 .61623 .46723 .62019 .46369 .61927 Mtetra
.367 0 0 r
.46369 .61927 .46723 .62019 .47333 .62264 .4698 .62184 Mtetra
0 .523 .76 r
.4698 .62184 .47333 .62264 .47948 .62351 .47595 .62278 Mtetra
.319 .787 .933 r
.47595 .62278 .47948 .62351 .48567 .62274 .48216 .62202 Mtetra
.61 .922 .973 r
.48216 .62202 .48567 .62274 .49189 .6203 .48839 .61956 Mtetra
.773 .951 .933 r
.48839 .61956 .49189 .6203 .49814 .6162 .49466 .6154 Mtetra
.856 .936 .876 r
.49466 .6154 .49814 .6162 .5044 .61049 .50094 .60957 Mtetra
.897 .911 .825 r
.50094 .60957 .5044 .61049 .51067 .60323 .50723 .60215 Mtetra
.918 .886 .785 r
.50723 .60215 .51067 .60323 .51694 .59453 .51352 .59325 Mtetra
.929 .864 .754 r
.51352 .59325 .51694 .59453 .52319 .58451 .5198 .58299 Mtetra
.934 .845 .731 r
.5198 .58299 .52319 .58451 .52943 .57331 .52606 .57153 Mtetra
.936 .828 .714 r
.52606 .57153 .52943 .57331 .53565 .5611 .5323 .55903 Mtetra
.936 .814 .701 r
.5323 .55903 .53565 .5611 .54184 .54806 .53851 .54568 Mtetra
.934 .802 .692 r
.53851 .54568 .54184 .54806 .548 .5344 .54469 .53168 Mtetra
.93 .792 .685 r
.54469 .53168 .548 .5344 .55412 .5203 .55083 .51725 Mtetra
.926 .782 .682 r
.55083 .51725 .55412 .5203 .56021 .50597 .55694 .50258 Mtetra
.921 .774 .68 r
.55694 .50258 .56021 .50597 .56627 .49161 .56301 .48789 Mtetra
.915 .766 .681 r
.56301 .48789 .56627 .49161 .57229 .47743 .56906 .47337 Mtetra
.908 .759 .683 r
.56906 .47337 .57229 .47743 .57829 .46362 .57507 .45924 Mtetra
.9 .751 .688 r
.57507 .45924 .57829 .46362 .58427 .45036 .58106 .44567 Mtetra
.89 .744 .694 r
.58106 .44567 .58427 .45036 .59024 .43781 .58704 .43285 Mtetra
.878 .737 .702 r
.58704 .43285 .59024 .43781 .5962 .42614 .59301 .42092 Mtetra
.864 .73 .712 r
.59301 .42092 .5962 .42614 .60215 .41549 .59898 .41004 Mtetra
.847 .721 .724 r
.59898 .41004 .60215 .41549 .60812 .40598 .60495 .40033 Mtetra
.827 .712 .738 r
.60495 .40033 .60812 .40598 .61411 .39772 .61095 .3919 Mtetra
.801 .7 .754 r
.61095 .3919 .61411 .39772 .62013 .39079 .61697 .38484 Mtetra
.768 .686 .772 r
.61697 .38484 .62013 .39079 .62618 .38527 .62303 .37922 Mtetra
.727 .667 .791 r
.62303 .37922 .62618 .38527 .63229 .3812 .62914 .37509 Mtetra
.674 .643 .811 r
.62914 .37509 .63229 .3812 .63845 .37861 .63531 .37248 Mtetra
.606 .61 .829 r
.63531 .37248 .63845 .37861 .64468 .37752 .64154 .3714 Mtetra
.52 .567 .843 r
.64154 .3714 .64468 .37752 .65099 .37791 .64786 .37184 Mtetra
.412 .509 .848 r
.64786 .37184 .65099 .37791 .65738 .37975 .65425 .37377 Mtetra
.282 .435 .838 r
.65425 .37377 .65738 .37975 .66386 .38299 .66074 .37713 Mtetra
.133 .346 .808 r
.66074 .37713 .66386 .38299 .67043 .38756 .66732 .38186 Mtetra
0 .247 .758 r
.66732 .38186 .67043 .38756 .67711 .39338 .674 .38787 Mtetra
0 .146 .69 r
.674 .38787 .67711 .39338 .68389 .40033 .68079 .39504 Mtetra
0 .052 .614 r
.68079 .39504 .68389 .40033 .69077 .40829 .68768 .40325 Mtetra
0 0 .538 r
.68768 .40325 .69077 .40829 .69775 .41712 .69467 .41235 Mtetra
0 0 .468 r
.69467 .41235 .69775 .41712 .70482 .42666 .70177 .42218 Mtetra
0 0 .409 r
.70177 .42218 .70482 .42666 .712 .43673 .70895 .43256 Mtetra
.622 .177 0 r
.70895 .43256 .712 .43673 .71925 .44715 .71623 .44331 Mtetra
.656 .199 0 r
.71623 .44331 .71925 .44715 .72658 .45773 .72358 .45421 Mtetra
.676 .209 0 r
.72358 .45421 .72658 .45773 .73398 .46827 .731 .46507 Mtetra
.686 .208 0 r
.731 .46507 .73398 .46827 .74143 .47854 .73847 .47568 Mtetra
.685 .196 0 r
.73847 .47568 .74143 .47854 .74891 .48836 .74597 .48581 Mtetra
.673 .171 0 r
.74597 .48581 .74891 .48836 .75641 .49751 .7535 .49526 Mtetra
.648 .131 0 r
.7535 .49526 .75641 .49751 .76391 .5058 .76103 .50382 Mtetra
.606 .072 0 r
.76103 .50382 .76391 .5058 .77139 .51303 .76854 .51131 Mtetra
.539 0 0 r
.76854 .51131 .77139 .51303 .77884 .51905 .77601 .51754 Mtetra
.435 0 0 r
.77601 .51754 .77884 .51905 .78623 .5237 .78342 .52237 Mtetra
0 .299 .659 r
.78342 .52237 .78623 .5237 .79354 .52685 .79076 .52566 Mtetra
0 .504 .8 r
.79076 .52566 .79354 .52685 .80077 .52841 .79801 .52731 Mtetra
.222 .715 .919 r
.79801 .52731 .80077 .52841 .80788 .52829 .80514 .52724 Mtetra
.487 .873 .971 r
.80514 .52724 .80788 .52829 .81487 .52647 .81215 .52542 Mtetra
.686 .952 .954 r
.81215 .52542 .81487 .52647 .82173 .52293 .81902 .52183 Mtetra
.81 .971 .903 r
.81902 .52183 .82173 .52293 .82844 .5177 .82575 .5165 Mtetra
.882 .96 .846 r
.82575 .5165 .82844 .5177 .83501 .51084 .83232 .5095 Mtetra
.922 .94 .796 r
.83232 .5095 .83501 .51084 .84142 .50244 .83875 .50091 Mtetra
.945 .917 .755 r
.83875 .50091 .84142 .50244 .84769 .49261 .84501 .49086 Mtetra
.958 .896 .723 r
.84501 .49086 .84769 .49261 .85381 .48149 .85114 .47948 Mtetra
.964 .877 .7 r
.85114 .47948 .85381 .48149 .8598 .46925 .85712 .46695 Mtetra
.967 .86 .682 r
.85712 .46695 .8598 .46925 .86566 .45607 .86297 .45345 Mtetra
.967 .846 .67 r
.86297 .45345 .86566 .45607 .87141 .44214 .86871 .43919 Mtetra
.966 .833 .662 r
.86871 .43919 .87141 .44214 .87706 .42767 .87435 .42438 Mtetra
.962 .822 .657 r
.87435 .42438 .87706 .42767 .88265 .41286 .87992 .40922 Mtetra
.958 .811 .656 r
.87992 .40922 .88265 .41286 .88817 .39793 .88543 .39394 Mtetra
.846 .762 .77 r
.2651 .58264 .26877 .58585 .27526 .57175 .27113 .57494 Mtetra
.834 .986 .712 r
.27113 .57494 .27526 .57175 .2817 .55793 .27714 .56736 Mtetra
0 0 .04 r
.27714 .56736 .2817 .55793 .28808 .54456 .28314 .55997 Mtetra
.276 0 .296 r
.28314 .55997 .28808 .54456 .2944 .53183 .28911 .55287 Mtetra
.379 .115 .382 r
.28911 .55287 .2944 .53183 .30063 .5199 .29504 .54613 Mtetra
.429 .174 .423 r
.29504 .54613 .30063 .5199 .30678 .50891 .30095 .53985 Mtetra
.459 .209 .447 r
.30095 .53985 .30678 .50891 .31284 .49901 .30681 .53408 Mtetra
.479 .233 .462 r
.30681 .53408 .31284 .49901 .31882 .4903 .31264 .52889 Mtetra
.494 .249 .472 r
.31264 .52889 .31882 .4903 .3247 .48288 .31843 .52433 Mtetra
.506 .262 .479 r
.31843 .52433 .3247 .48288 .3305 .47684 .32418 .52045 Mtetra
.515 .272 .484 r
.32418 .52045 .3305 .47684 .33621 .47224 .3299 .51726 Mtetra
.523 .279 .488 r
.3299 .51726 .33621 .47224 .34184 .4691 .33558 .51481 Mtetra
.53 .286 .49 r
.33558 .51481 .34184 .4691 .3474 .46746 .34123 .51309 Mtetra
.536 .291 .491 r
.34123 .51309 .3474 .46746 .35289 .4673 .34685 .5121 Mtetra
.542 .296 .492 r
.34685 .5121 .35289 .4673 .35832 .46862 .35245 .51184 Mtetra
.547 .299 .492 r
.35245 .51184 .35832 .46862 .36371 .47137 .35804 .51229 Mtetra
.553 .302 .49 r
.35804 .51229 .36371 .47137 .36906 .47549 .36361 .5134 Mtetra
.559 .305 .488 r
.36361 .5134 .36906 .47549 .37438 .4809 .36917 .51514 Mtetra
.565 .307 .484 r
.36917 .51514 .37438 .4809 .37969 .48751 .37473 .51746 Mtetra
.572 .308 .477 r
.37473 .51746 .37969 .48751 .38499 .49519 .38029 .52029 Mtetra
.581 .307 .467 r
.38029 .52029 .38499 .49519 .3903 .50381 .38587 .52356 Mtetra
.592 .305 .45 r
.38587 .52356 .3903 .50381 .39563 .51322 .39146 .5272 Mtetra
.609 .299 .418 r
.39146 .5272 .39563 .51322 .40098 .52325 .39707 .53112 Mtetra
.638 .279 .346 r
.39707 .53112 .40098 .52325 .40637 .53373 .40271 .53522 Mtetra
.677 .186 .076 r
.40271 .53522 .40637 .53373 .41181 .54445 .40837 .53943 Mtetra
0 .307 .799 r
.40837 .53943 .41181 .54445 .4173 .55523 .41407 .54363 Mtetra
.39 .366 .711 r
.41407 .54363 .4173 .55523 .42285 .56586 .41981 .54774 Mtetra
.468 .362 .651 r
.41981 .54774 .42285 .56586 .42847 .57613 .42559 .55165 Mtetra
.499 .36 .622 r
.42559 .55165 .42847 .57613 .43416 .58584 .4314 .55527 Mtetra
.516 .359 .606 r
.4314 .55527 .43416 .58584 .43993 .59478 .43726 .55851 Mtetra
.528 .359 .596 r
.43726 .55851 .43993 .59478 .44576 .60276 .44317 .56128 Mtetra
.536 .36 .59 r
.44317 .56128 .44576 .60276 .45167 .6096 .44911 .5635 Mtetra
.543 .362 .585 r
.44911 .5635 .45167 .6096 .45765 .61515 .4551 .5651 Mtetra
.549 .364 .582 r
.4551 .5651 .45765 .61515 .46369 .61927 .46112 .56602 Mtetra
.554 .366 .58 r
.46112 .56602 .46369 .61927 .4698 .62184 .46718 .56622 Mtetra
.559 .368 .579 r
.46718 .56622 .4698 .62184 .47595 .62278 .47327 .56565 Mtetra
.564 .371 .578 r
.47327 .56565 .47595 .62278 .48216 .62202 .47939 .56429 Mtetra
.569 .375 .578 r
.47939 .56429 .48216 .62202 .48839 .61956 .48554 .56212 Mtetra
.574 .379 .579 r
.48554 .56212 .48839 .61956 .49466 .6154 .4917 .55917 Mtetra
.579 .383 .58 r
.4917 .55917 .49466 .6154 .50094 .60957 .49789 .55544 Mtetra
.584 .388 .582 r
.49789 .55544 .50094 .60957 .50723 .60215 .50408 .55095 Mtetra
.59 .394 .584 r
.50408 .55095 .50723 .60215 .51352 .59325 .51028 .54577 Mtetra
.597 .402 .588 r
.51028 .54577 .51352 .59325 .5198 .58299 .51649 .53994 Mtetra
.606 .411 .592 r
.51649 .53994 .5198 .58299 .52606 .57153 .52269 .53353 Mtetra
.616 .423 .598 r
.52269 .53353 .52606 .57153 .5323 .55903 .52889 .52662 Mtetra
.629 .44 .607 r
.52889 .52662 .5323 .55903 .53851 .54568 .53509 .51928 Mtetra
.647 .462 .619 r
.53509 .51928 .53851 .54568 .54469 .53168 .54127 .51162 Mtetra
.673 .497 .639 r
.54127 .51162 .54469 .53168 .55083 .51725 .54745 .50372 Mtetra
.716 .556 .67 r
.54745 .50372 .55083 .51725 .55694 .50258 .55362 .49568 Mtetra
.796 .674 .729 r
.55362 .49568 .55694 .50258 .56301 .48789 .55978 .48761 Mtetra
.918 .943 .801 r
.55978 .48761 .56301 .48789 .56906 .47337 .56593 .4796 Mtetra
0 0 0 r
.56593 .4796 .56906 .47337 .57507 .45924 .57208 .47174 Mtetra
.231 0 .264 r
.57208 .47174 .57507 .45924 .58106 .44567 .57822 .46414 Mtetra
.363 .099 .373 r
.57822 .46414 .58106 .44567 .58704 .43285 .58436 .45687 Mtetra
.422 .167 .421 r
.58436 .45687 .58704 .43285 .59301 .42092 .5905 .45003 Mtetra
.455 .206 .446 r
.5905 .45003 .59301 .42092 .59898 .41004 .59665 .44368 Mtetra
.476 .23 .461 r
.59665 .44368 .59898 .41004 .60495 .40033 .60281 .43789 Mtetra
.492 .247 .472 r
.60281 .43789 .60495 .40033 .61095 .3919 .60898 .43273 Mtetra
.503 .26 .479 r
.60898 .43273 .61095 .3919 .61697 .38484 .61518 .42823 Mtetra
.512 .27 .484 r
.61518 .42823 .61697 .38484 .62303 .37922 .6214 .42444 Mtetra
.52 .277 .487 r
.6214 .42444 .62303 .37922 .62914 .37509 .62765 .42139 Mtetra
.526 .283 .489 r
.62765 .42139 .62914 .37509 .63531 .37248 .63393 .41908 Mtetra
.532 .288 .49 r
.63393 .41908 .63531 .37248 .64154 .3714 .64026 .41754 Mtetra
.538 .292 .491 r
.64026 .41754 .64154 .3714 .64786 .37184 .64663 .41674 Mtetra
.543 .295 .49 r
.64663 .41674 .64786 .37184 .65425 .37377 .65305 .41667 Mtetra
.548 .298 .488 r
.65305 .41667 .65425 .37377 .66074 .37713 .65952 .41732 Mtetra
.553 .299 .485 r
.65952 .41732 .66074 .37713 .66732 .38186 .66605 .41862 Mtetra
.558 .3 .481 r
.66605 .41862 .66732 .38186 .674 .38787 .67263 .42055 Mtetra
.564 .3 .474 r
.67263 .42055 .674 .38787 .68079 .39504 .67927 .42303 Mtetra
.571 .299 .464 r
.67927 .42303 .68079 .39504 .68768 .40325 .68596 .42601 Mtetra
.58 .295 .448 r
.68596 .42601 .68768 .40325 .69467 .41235 .69272 .4294 Mtetra
.592 .286 .42 r
.69272 .4294 .69467 .41235 .70177 .42218 .69952 .43312 Mtetra
.61 .265 .361 r
.69952 .43312 .70177 .42218 .70895 .43256 .70638 .43709 Mtetra
.636 .195 .185 r
.70638 .43709 .70895 .43256 .71623 .44331 .71329 .4412 Mtetra
0 .235 .666 r
.71329 .4412 .71623 .44331 .72358 .45421 .72024 .44537 Mtetra
.356 .402 .771 r
.72024 .44537 .72358 .45421 .731 .46507 .72723 .44948 Mtetra
.463 .383 .68 r
.72723 .44948 .731 .46507 .73847 .47568 .73426 .45345 Mtetra
.499 .373 .64 r
.73426 .45345 .73847 .47568 .74597 .48581 .7413 .45716 Mtetra
.517 .368 .618 r
.7413 .45716 .74597 .48581 .7535 .49526 .74837 .46053 Mtetra
.528 .366 .604 r
.74837 .46053 .7535 .49526 .76103 .50382 .75544 .46346 Mtetra
.537 .365 .596 r
.75544 .46346 .76103 .50382 .76854 .51131 .76251 .46586 Mtetra
.543 .365 .59 r
.76251 .46586 .76854 .51131 .77601 .51754 .76957 .46767 Mtetra
.548 .366 .585 r
.76957 .46767 .77601 .51754 .78342 .52237 .77661 .4688 Mtetra
.553 .367 .582 r
.77661 .4688 .78342 .52237 .79076 .52566 .78362 .46921 Mtetra
.558 .368 .58 r
.78362 .46921 .79076 .52566 .79801 .52731 .7906 .46885 Mtetra
.562 .37 .579 r
.7906 .46885 .79801 .52731 .80514 .52724 .79754 .46768 Mtetra
.566 .373 .578 r
.79754 .46768 .80514 .52724 .81215 .52542 .80443 .4657 Mtetra
.571 .376 .578 r
.80443 .4657 .81215 .52542 .81902 .52183 .81126 .46289 Mtetra
.575 .38 .579 r
.81126 .46289 .81902 .52183 .82575 .5165 .81804 .45928 Mtetra
.58 .384 .58 r
.81804 .45928 .82575 .5165 .83232 .5095 .82475 .45487 Mtetra
.586 .389 .582 r
.82475 .45487 .83232 .5095 .83875 .50091 .8314 .44972 Mtetra
.592 .395 .584 r
.8314 .44972 .83875 .50091 .84501 .49086 .83799 .44388 Mtetra
.599 .403 .588 r
.83799 .44388 .84501 .49086 .85114 .47948 .84452 .4374 Mtetra
.608 .413 .592 r
.84452 .4374 .85114 .47948 .85712 .46695 .85099 .43036 Mtetra
.62 .427 .599 r
.85099 .43036 .85712 .46695 .86297 .45345 .8574 .42285 Mtetra
.635 .445 .609 r
.8574 .42285 .86297 .45345 .86871 .43919 .86377 .41496 Mtetra
.657 .473 .624 r
.86377 .41496 .86871 .43919 .87435 .42438 .8701 .40677 Mtetra
.691 .518 .649 r
.8701 .40677 .87435 .42438 .87992 .40922 .8764 .3984 Mtetra
.753 .605 .694 r
.8764 .3984 .87992 .40922 .88543 .39394 .88268 .38993 Mtetra
.679 .757 .91 r
.26141 .57942 .2651 .58264 .27113 .57494 .26703 .57733 Mtetra
0 0 0 r
.26703 .57733 .27113 .57494 .27714 .56736 .27266 .57525 Mtetra
.372 .006 .207 r
.27266 .57525 .27714 .56736 .28314 .55997 .2783 .57317 Mtetra
.453 .143 .349 r
.2783 .57317 .28314 .55997 .28911 .55287 .28395 .5711 Mtetra
.483 .199 .405 r
.28395 .5711 .28911 .55287 .29504 .54613 .2896 .56905 Mtetra
.499 .228 .434 r
.2896 .56905 .29504 .54613 .30095 .53985 .29527 .56702 Mtetra
.508 .245 .451 r
.29527 .56702 .30095 .53985 .30681 .53408 .30095 .56502 Mtetra
.514 .257 .462 r
.30095 .56502 .30681 .53408 .31264 .52889 .30664 .56305 Mtetra
.518 .265 .47 r
.30664 .56305 .31264 .52889 .31843 .52433 .31234 .56111 Mtetra
.521 .27 .475 r
.31234 .56111 .31843 .52433 .32418 .52045 .31804 .5592 Mtetra
.523 .274 .479 r
.31804 .5592 .32418 .52045 .3299 .51726 .32376 .55733 Mtetra
.524 .276 .481 r
.32376 .55733 .3299 .51726 .33558 .51481 .32948 .5555 Mtetra
.525 .277 .482 r
.32948 .5555 .33558 .51481 .34123 .51309 .33522 .55371 Mtetra
.33522 .55371 .34123 .51309 .34685 .5121 .34096 .55196 Mtetra
.525 .277 .481 r
.34096 .55196 .34685 .5121 .35245 .51184 .34672 .55024 Mtetra
.525 .275 .479 r
.34672 .55024 .35245 .51184 .35804 .51229 .35248 .54856 Mtetra
.524 .272 .475 r
.35248 .54856 .35804 .51229 .36361 .5134 .35826 .54692 Mtetra
.522 .267 .47 r
.35826 .54692 .36361 .5134 .36917 .51514 .36405 .54531 Mtetra
.519 .26 .462 r
.36405 .54531 .36917 .51514 .37473 .51746 .36985 .54373 Mtetra
.514 .249 .45 r
.36985 .54373 .37473 .51746 .38029 .52029 .37566 .54217 Mtetra
.506 .232 .432 r
.37566 .54217 .38029 .52029 .38587 .52356 .38149 .54063 Mtetra
.493 .202 .4 r
.38149 .54063 .38587 .52356 .39146 .5272 .38733 .53911 Mtetra
.465 .144 .337 r
.38733 .53911 .39146 .5272 .39707 .53112 .39318 .53761 Mtetra
.38 0 .163 r
.39318 .53761 .39707 .53112 .40271 .53522 .39904 .5361 Mtetra
.188 .713 .7 r
.39904 .5361 .40271 .53522 .40837 .53943 .40492 .5346 Mtetra
.634 .67 .867 r
.40492 .5346 .40837 .53943 .41407 .54363 .41081 .53309 Mtetra
.61 .518 .724 r
.41081 .53309 .41407 .54363 .41981 .54774 .41672 .53157 Mtetra
.594 .459 .667 r
.41672 .53157 .41981 .54774 .42559 .55165 .42264 .53004 Mtetra
.585 .43 .637 r
.42264 .53004 .42559 .55165 .4314 .55527 .42858 .52849 Mtetra
.579 .412 .619 r
.42858 .52849 .4314 .55527 .43726 .55851 .43453 .5269 Mtetra
.576 .401 .607 r
.43453 .5269 .43726 .55851 .44317 .56128 .4405 .52529 Mtetra
.573 .393 .599 r
.4405 .52529 .44317 .56128 .44911 .5635 .44648 .52365 Mtetra
.571 .388 .594 r
.44648 .52365 .44911 .5635 .4551 .5651 .45248 .52196 Mtetra
.57 .384 .59 r
.45248 .52196 .4551 .5651 .46112 .56602 .45849 .52024 Mtetra
.57 .381 .587 r
.45849 .52024 .46112 .56602 .46718 .56622 .46451 .51846 Mtetra
.569 .38 .585 r
.46451 .51846 .46718 .56622 .47327 .56565 .47055 .51665 Mtetra
.569 .379 .584 r
.47055 .51665 .47327 .56565 .47939 .56429 .4766 .51478 Mtetra
.4766 .51478 .47939 .56429 .48554 .56212 .48267 .51287 Mtetra
.48267 .51287 .48554 .56212 .4917 .55917 .48876 .51091 Mtetra
.57 .38 .585 r
.48876 .51091 .4917 .55917 .49789 .55544 .49485 .50891 Mtetra
.571 .382 .586 r
.49485 .50891 .49789 .55544 .50408 .55095 .50096 .50685 Mtetra
.573 .385 .589 r
.50096 .50685 .50408 .55095 .51028 .54577 .50708 .50476 Mtetra
.574 .389 .593 r
.50708 .50476 .51028 .54577 .51649 .53994 .51322 .50263 Mtetra
.577 .395 .598 r
.51322 .50263 .51649 .53994 .52269 .53353 .51937 .50045 Mtetra
.58 .403 .605 r
.51937 .50045 .52269 .53353 .52889 .52662 .52553 .49825 Mtetra
.585 .414 .616 r
.52553 .49825 .52889 .52662 .53509 .51928 .5317 .49602 Mtetra
.592 .431 .631 r
.5317 .49602 .53509 .51928 .54127 .51162 .53789 .49376 Mtetra
.603 .458 .657 r
.53789 .49376 .54127 .51162 .54745 .50372 .54409 .49149 Mtetra
.622 .509 .703 r
.54409 .49149 .54745 .50372 .55362 .49568 .5503 .4892 Mtetra
.658 .627 .808 r
.5503 .4892 .55362 .49568 .55978 .48761 .55653 .48691 Mtetra
.577 .915 .97 r
.55653 .48691 .55978 .48761 .56593 .4796 .56277 .48461 Mtetra
.263 0 .028 r
.56277 .48461 .56593 .4796 .57208 .47174 .56902 .48232 Mtetra
.426 .095 .3 r
.56902 .48232 .57208 .47174 .57822 .46414 .57528 .48004 Mtetra
.472 .177 .383 r
.57528 .48004 .57822 .46414 .58436 .45687 .58156 .47777 Mtetra
.493 .216 .422 r
.58156 .47777 .58436 .45687 .5905 .45003 .58785 .47552 Mtetra
.504 .238 .444 r
.58785 .47552 .5905 .45003 .59665 .44368 .59415 .47329 Mtetra
.512 .252 .458 r
.59415 .47329 .59665 .44368 .60281 .43789 .60047 .47109 Mtetra
.516 .261 .467 r
.60047 .47109 .60281 .43789 .60898 .43273 .6068 .46892 Mtetra
.52 .268 .473 r
.6068 .46892 .60898 .43273 .61518 .42823 .61315 .46679 Mtetra
.522 .272 .477 r
.61315 .46679 .61518 .42823 .6214 .42444 .61952 .46469 Mtetra
.524 .275 .48 r
.61952 .46469 .6214 .42444 .62765 .42139 .62589 .46263 Mtetra
.525 .277 .481 r
.62589 .46263 .62765 .42139 .63393 .41908 .63229 .46061 Mtetra
.525 .277 .482 r
.63229 .46061 .63393 .41908 .64026 .41754 .6387 .45863 Mtetra
.525 .277 .481 r
.6387 .45863 .64026 .41754 .64663 .41674 .64512 .45669 Mtetra
.525 .276 .48 r
.64512 .45669 .64663 .41674 .65305 .41667 .65157 .45478 Mtetra
.524 .273 .477 r
.65157 .45478 .65305 .41667 .65952 .41732 .65803 .45292 Mtetra
.522 .269 .472 r
.65803 .45292 .65952 .41732 .66605 .41862 .6645 .45108 Mtetra
.52 .263 .466 r
.6645 .45108 .66605 .41862 .67263 .42055 .671 .44928 Mtetra
.516 .254 .456 r
.671 .44928 .67263 .42055 .67927 .42303 .67751 .4475 Mtetra
.51 .24 .441 r
.67751 .4475 .67927 .42303 .68596 .42601 .68404 .44575 Mtetra
.5 .218 .417 r
.68404 .44575 .68596 .42601 .69272 .4294 .69059 .44402 Mtetra
.481 .177 .373 r
.69059 .44402 .69272 .4294 .69952 .43312 .69715 .4423 Mtetra
.434 .085 .273 r
.69715 .4423 .69952 .43312 .70638 .43709 .70373 .44058 Mtetra
.23 0 0 r
.70373 .44058 .70638 .43709 .71329 .4412 .71033 .43887 Mtetra
.6 .83 .987 r
.71033 .43887 .71329 .4412 .72024 .44537 .71694 .43716 Mtetra
.623 .573 .777 r
.71694 .43716 .72024 .44537 .72723 .44948 .72357 .43544 Mtetra
.602 .483 .69 r
.72357 .43544 .72723 .44948 .73426 .45345 .73022 .4337 Mtetra
.59 .443 .65 r
.73022 .4337 .73426 .45345 .7413 .45716 .73689 .43195 Mtetra
.582 .42 .627 r
.73689 .43195 .7413 .45716 .74837 .46053 .74356 .43017 Mtetra
.578 .406 .613 r
.74356 .43017 .74837 .46053 .75544 .46346 .75026 .42836 Mtetra
.575 .397 .603 r
.75026 .42836 .75544 .46346 .76251 .46586 .75697 .42651 Mtetra
.572 .39 .596 r
.75697 .42651 .76251 .46586 .76957 .46767 .76369 .42463 Mtetra
.571 .386 .592 r
.76369 .42463 .76957 .46767 .77661 .4688 .77043 .42271 Mtetra
.57 .383 .588 r
.77043 .42271 .77661 .4688 .78362 .46921 .77718 .42074 Mtetra
.569 .381 .586 r
.77718 .42074 .78362 .46921 .7906 .46885 .78394 .41872 Mtetra
.569 .379 .584 r
.78394 .41872 .7906 .46885 .79754 .46768 .79071 .41665 Mtetra
.79071 .41665 .79754 .46768 .80443 .4657 .7975 .41454 Mtetra
.7975 .41454 .80443 .4657 .81126 .46289 .8043 .41238 Mtetra
.57 .38 .584 r
.8043 .41238 .81126 .46289 .81804 .45928 .81112 .41016 Mtetra
.571 .381 .585 r
.81112 .41016 .81804 .45928 .82475 .45487 .81794 .4079 Mtetra
.572 .383 .588 r
.81794 .4079 .82475 .45487 .8314 .44972 .82478 .40559 Mtetra
.573 .387 .591 r
.82478 .40559 .8314 .44972 .83799 .44388 .83162 .40324 Mtetra
.575 .392 .595 r
.83162 .40324 .83799 .44388 .84452 .4374 .83848 .40085 Mtetra
.578 .398 .601 r
.83848 .40085 .84452 .4374 .85099 .43036 .84536 .39842 Mtetra
.582 .407 .61 r
.84536 .39842 .85099 .43036 .8574 .42285 .85224 .39596 Mtetra
.588 .421 .622 r
.85224 .39596 .8574 .42285 .86377 .41496 .85914 .39348 Mtetra
.597 .442 .642 r
.85914 .39348 .86377 .41496 .8701 .40677 .86605 .39097 Mtetra
.611 .479 .676 r
.86605 .39097 .8701 .40677 .8764 .3984 .87297 .38844 Mtetra
.637 .554 .744 r
.87297 .38844 .8764 .3984 .88268 .38993 .87991 .3859 Mtetra
.765 .768 .855 r
.2577 .57618 .26141 .57942 .26703 .57733 .26347 .57227 Mtetra
.734 .686 .804 r
.26347 .57227 .26703 .57733 .27266 .57525 .26924 .56838 Mtetra
.707 .627 .765 r
.26924 .56838 .27266 .57525 .2783 .57317 .27501 .56457 Mtetra
.685 .584 .736 r
.27501 .56457 .2783 .57317 .28395 .5711 .28077 .56085 Mtetra
.668 .552 .714 r
.28077 .56085 .28395 .5711 .2896 .56905 .28654 .55725 Mtetra
.653 .527 .697 r
.28654 .55725 .2896 .56905 .29527 .56702 .2923 .55382 Mtetra
.641 .507 .685 r
.2923 .55382 .29527 .56702 .30095 .56502 .29805 .55057 Mtetra
.631 .492 .675 r
.29805 .55057 .30095 .56502 .30664 .56305 .3038 .54753 Mtetra
.622 .48 .667 r
.3038 .54753 .30664 .56305 .31234 .56111 .30954 .54472 Mtetra
.614 .47 .662 r
.30954 .54472 .31234 .56111 .31804 .5592 .31527 .54215 Mtetra
.608 .462 .658 r
.31527 .54215 .31804 .5592 .32376 .55733 .32099 .53984 Mtetra
.601 .455 .655 r
.32099 .53984 .32376 .55733 .32948 .5555 .32672 .53779 Mtetra
.596 .451 .654 r
.32672 .53779 .32948 .5555 .33522 .55371 .33243 .53601 Mtetra
.591 .447 .655 r
.33243 .53601 .33522 .55371 .34096 .55196 .33815 .53451 Mtetra
.586 .445 .656 r
.33815 .53451 .34096 .55196 .34672 .55024 .34386 .53326 Mtetra
.582 .445 .66 r
.34386 .53326 .34672 .55024 .35248 .54856 .34958 .53227 Mtetra
.577 .445 .665 r
.34958 .53227 .35248 .54856 .35826 .54692 .35529 .53153 Mtetra
.573 .448 .672 r
.35529 .53153 .35826 .54692 .36405 .54531 .36101 .53101 Mtetra
.569 .453 .682 r
.36101 .53101 .36405 .54531 .36985 .54373 .36674 .5307 Mtetra
.565 .461 .695 r
.36674 .5307 .36985 .54373 .37566 .54217 .37248 .53057 Mtetra
.56 .473 .713 r
.37248 .53057 .37566 .54217 .38149 .54063 .37823 .5306 Mtetra
.554 .49 .738 r
.37823 .5306 .38149 .54063 .38733 .53911 .384 .53075 Mtetra
.545 .516 .774 r
.384 .53075 .38733 .53911 .39318 .53761 .38978 .531 Mtetra
.53 .554 .825 r
.38978 .531 .39318 .53761 .39904 .5361 .39557 .53131 Mtetra
.497 .613 .897 r
.39557 .53131 .39904 .5361 .40492 .5346 .40139 .53165 Mtetra
.407 .686 .975 r
.40139 .53165 .40492 .5346 .41081 .53309 .40723 .53198 Mtetra
.159 .669 .9 r
.40723 .53198 .41081 .53309 .41672 .53157 .41308 .53227 Mtetra
.177 0 0 r
.41308 .53227 .41672 .53157 .42264 .53004 .41897 .53248 Mtetra
.351 0 0 r
.41897 .53248 .42264 .53004 .42858 .52849 .42487 .53258 Mtetra
.418 0 .055 r
.42487 .53258 .42858 .52849 .43453 .5269 .4308 .53253 Mtetra
.447 .033 .16 r
.4308 .53253 .43453 .5269 .4405 .52529 .43675 .53231 Mtetra
.459 .075 .223 r
.43675 .53231 .4405 .52529 .44648 .52365 .44273 .53189 Mtetra
.464 .1 .262 r
.44273 .53189 .44648 .52365 .45248 .52196 .44873 .53125 Mtetra
.465 .115 .287 r
.44873 .53125 .45248 .52196 .45849 .52024 .45476 .53036 Mtetra
.462 .122 .303 r
.45476 .53036 .45849 .52024 .46451 .51846 .4608 .5292 Mtetra
.457 .124 .312 r
.4608 .5292 .46451 .51846 .47055 .51665 .46687 .52777 Mtetra
.45 .122 .316 r
.46687 .52777 .47055 .51665 .4766 .51478 .47296 .52606 Mtetra
.441 .114 .315 r
.47296 .52606 .4766 .51478 .48267 .51287 .47906 .52406 Mtetra
.429 .102 .308 r
.47906 .52406 .48267 .51287 .48876 .51091 .48518 .52177 Mtetra
.413 .085 .297 r
.48518 .52177 .48876 .51091 .49485 .50891 .49132 .5192 Mtetra
.393 .06 .277 r
.49132 .5192 .49485 .50891 .50096 .50685 .49747 .51636 Mtetra
.365 .025 .249 r
.49747 .51636 .50096 .50685 .50708 .50476 .50363 .51327 Mtetra
.326 0 .206 r
.50363 .51327 .50708 .50476 .51322 .50263 .5098 .50995 Mtetra
.268 0 .139 r
.5098 .50995 .51322 .50263 .51937 .50045 .51599 .50641 Mtetra
.176 0 .032 r
.51599 .50641 .51937 .50045 .52553 .49825 .52218 .50269 Mtetra
.017 0 0 r
.52218 .50269 .52553 .49825 .5317 .49602 .52837 .4988 Mtetra
0 0 0 r
.52837 .4988 .5317 .49602 .53789 .49376 .53458 .4948 Mtetra
.604 .949 .807 r
.53458 .4948 .53789 .49376 .54409 .49149 .54079 .4907 Mtetra
.773 .954 .932 r
.54079 .4907 .54409 .49149 .5503 .4892 .547 .48654 Mtetra
.781 .836 .894 r
.547 .48654 .5503 .4892 .55653 .48691 .55322 .48236 Mtetra
.751 .732 .835 r
.55322 .48236 .55653 .48691 .56277 .48461 .55945 .4782 Mtetra
.72 .658 .787 r
.55945 .4782 .56277 .48461 .56902 .48232 .56568 .47408 Mtetra
.695 .605 .751 r
.56568 .47408 .56902 .48232 .57528 .48004 .57192 .47005 Mtetra
.675 .566 .725 r
.57192 .47005 .57528 .48004 .58156 .47777 .57817 .46614 Mtetra
.659 .537 .705 r
.57817 .46614 .58156 .47777 .58785 .47552 .58443 .46237 Mtetra
.645 .515 .69 r
.58443 .46237 .58785 .47552 .59415 .47329 .59069 .45878 Mtetra
.634 .498 .679 r
.59069 .45878 .59415 .47329 .60047 .47109 .59698 .45539 Mtetra
.625 .484 .67 r
.59698 .45539 .60047 .47109 .6068 .46892 .60327 .45222 Mtetra
.617 .473 .664 r
.60327 .45222 .6068 .46892 .61315 .46679 .60958 .4493 Mtetra
.61 .465 .659 r
.60958 .4493 .61315 .46679 .61952 .46469 .61591 .44663 Mtetra
.604 .458 .656 r
.61591 .44663 .61952 .46469 .62589 .46263 .62226 .44423 Mtetra
.598 .453 .655 r
.62226 .44423 .62589 .46263 .63229 .46061 .62864 .44211 Mtetra
.593 .449 .654 r
.62864 .44211 .63229 .46061 .6387 .45863 .63503 .44026 Mtetra
.589 .447 .656 r
.63503 .44026 .6387 .45863 .64512 .45669 .64145 .43868 Mtetra
.585 .446 .658 r
.64145 .43868 .64512 .45669 .65157 .45478 .6479 .43737 Mtetra
.581 .446 .662 r
.6479 .43737 .65157 .45478 .65803 .45292 .65437 .43632 Mtetra
.577 .449 .669 r
.65437 .43632 .65803 .45292 .6645 .45108 .66088 .43551 Mtetra
.574 .453 .677 r
.66088 .43551 .6645 .45108 .671 .44928 .66741 .43492 Mtetra
.57 .46 .688 r
.66741 .43492 .671 .44928 .67751 .4475 .67398 .43453 Mtetra
.567 .47 .704 r
.67398 .43453 .67751 .4475 .68404 .44575 .68057 .43432 Mtetra
.562 .484 .725 r
.68057 .43432 .68404 .44575 .69059 .44402 .6872 .43425 Mtetra
.557 .505 .753 r
.6872 .43425 .69059 .44402 .69715 .4423 .69385 .43429 Mtetra
.549 .536 .793 r
.69385 .43429 .69715 .4423 .70373 .44058 .70053 .43442 Mtetra
.533 .583 .851 r
.70053 .43442 .70373 .44058 .71033 .43887 .70724 .43459 Mtetra
.493 .651 .929 r
.70724 .43459 .71033 .43887 .71694 .43716 .71397 .43476 Mtetra
.376 .72 .988 r
.71397 .43476 .71694 .43716 .72357 .43544 .72073 .43492 Mtetra
.086 .639 .815 r
.72073 .43492 .72357 .43544 .73022 .4337 .72751 .43501 Mtetra
.213 0 0 r
.72751 .43501 .73022 .4337 .73689 .43195 .73431 .435 Mtetra
.355 0 0 r
.73431 .435 .73689 .43195 .74356 .43017 .74112 .43486 Mtetra
.413 0 .078 r
.74112 .43486 .74356 .43017 .75026 .42836 .74795 .43456 Mtetra
.44 .034 .172 r
.74795 .43456 .75026 .42836 .75697 .42651 .75478 .43406 Mtetra
.452 .073 .228 r
.75478 .43406 .75697 .42651 .76369 .42463 .76163 .43334 Mtetra
.458 .097 .265 r
.76163 .43334 .76369 .42463 .77043 .42271 .76848 .43238 Mtetra
.459 .111 .289 r
.76848 .43238 .77043 .42271 .77718 .42074 .77532 .43115 Mtetra
.457 .119 .304 r
.77532 .43115 .77718 .42074 .78394 .41872 .78217 .42965 Mtetra
.452 .121 .312 r
.78217 .42965 .78394 .41872 .79071 .41665 .78901 .42786 Mtetra
.446 .118 .316 r
.78901 .42786 .79071 .41665 .7975 .41454 .79585 .42578 Mtetra
.437 .111 .314 r
.79585 .42578 .7975 .41454 .8043 .41238 .80267 .42339 Mtetra
.425 .099 .307 r
.80267 .42339 .8043 .41238 .81112 .41016 .80949 .42072 Mtetra
.409 .081 .295 r
.80949 .42072 .81112 .41016 .81794 .4079 .8163 .41777 Mtetra
.388 .055 .275 r
.8163 .41777 .81794 .4079 .82478 .40559 .82309 .41454 Mtetra
.359 .018 .244 r
.82309 .41454 .82478 .40559 .83162 .40324 .82987 .41106 Mtetra
.318 0 .198 r
.82987 .41106 .83162 .40324 .83848 .40085 .83664 .40735 Mtetra
.255 0 .125 r
.83664 .40735 .83848 .40085 .84536 .39842 .84341 .40344 Mtetra
.151 0 .004 r
.84341 .40344 .84536 .39842 .85224 .39596 .85016 .39935 Mtetra
0 0 0 r
.85016 .39935 .85224 .39596 .85914 .39348 .8569 .39511 Mtetra
.8569 .39511 .85914 .39348 .86605 .39097 .86365 .39076 Mtetra
.676 .977 .874 r
.86365 .39076 .86605 .39097 .87297 .38844 .87039 .38633 Mtetra
.783 .917 .929 r
.87039 .38633 .87297 .38844 .87991 .3859 .87713 .38186 Mtetra
.875 .752 .723 r
.25398 .57294 .2577 .57618 .26347 .57227 .26032 .56189 Mtetra
.775 .61 .675 r
.26032 .56189 .26347 .57227 .26924 .56838 .26662 .55103 Mtetra
.716 .535 .644 r
.26662 .55103 .26924 .56838 .27501 .56457 .27288 .5405 Mtetra
.679 .49 .624 r
.27288 .5405 .27501 .56457 .28077 .56085 .27908 .53043 Mtetra
.653 .46 .61 r
.27908 .53043 .28077 .56085 .28654 .55725 .28523 .52095 Mtetra
.634 .438 .6 r
.28523 .52095 .28654 .55725 .2923 .55382 .29132 .51217 Mtetra
.619 .422 .593 r
.29132 .51217 .2923 .55382 .29805 .55057 .29734 .50421 Mtetra
.607 .409 .587 r
.29734 .50421 .29805 .55057 .3038 .54753 .30329 .49715 Mtetra
.597 .398 .583 r
.30329 .49715 .3038 .54753 .30954 .54472 .30918 .49106 Mtetra
.588 .389 .58 r
.30918 .49106 .30954 .54472 .31527 .54215 .31499 .48602 Mtetra
.579 .382 .578 r
.31499 .48602 .31527 .54215 .32099 .53984 .32074 .48206 Mtetra
.572 .375 .576 r
.32074 .48206 .32099 .53984 .32672 .53779 .32642 .47922 Mtetra
.564 .368 .574 r
.32642 .47922 .32672 .53779 .33243 .53601 .33205 .47751 Mtetra
.557 .363 .573 r
.33205 .47751 .33243 .53601 .33815 .53451 .33763 .47694 Mtetra
.549 .357 .573 r
.33763 .47694 .33815 .53451 .34386 .53326 .34316 .47749 Mtetra
.542 .352 .573 r
.34316 .47749 .34386 .53326 .34958 .53227 .34865 .47912 Mtetra
.533 .347 .574 r
.34865 .47912 .34958 .53227 .35529 .53153 .35411 .48179 Mtetra
.524 .342 .576 r
.35411 .48179 .35529 .53153 .36101 .53101 .35955 .48543 Mtetra
.513 .336 .579 r
.35955 .48543 .36101 .53101 .36674 .5307 .36498 .48997 Mtetra
.5 .33 .583 r
.36498 .48997 .36674 .5307 .37248 .53057 .37041 .49532 Mtetra
.481 .323 .589 r
.37041 .49532 .37248 .53057 .37823 .5306 .37584 .50136 Mtetra
.455 .314 .599 r
.37584 .50136 .37823 .5306 .384 .53075 .38128 .50799 Mtetra
.409 .298 .616 r
.38128 .50799 .384 .53075 .38978 .531 .38675 .51507 Mtetra
.31 .265 .645 r
.38675 .51507 .38978 .531 .39557 .53131 .39225 .52247 Mtetra
0 .135 .662 r
.39225 .52247 .39557 .53131 .40139 .53165 .39779 .53004 Mtetra
.794 .298 0 r
.39779 .53004 .40139 .53165 .40723 .53198 .40337 .53763 Mtetra
.729 .352 .336 r
.40337 .53763 .40723 .53198 .41308 .53227 .40901 .54509 Mtetra
.666 .345 .421 r
.40901 .54509 .41308 .53227 .41897 .53248 .41469 .55226 Mtetra
.631 .337 .454 r
.41469 .55226 .41897 .53248 .42487 .53258 .42044 .55899 Mtetra
.608 .331 .471 r
.42044 .55899 .42487 .53258 .4308 .53253 .42625 .56514 Mtetra
.592 .325 .481 r
.42625 .56514 .4308 .53253 .43675 .53231 .43212 .57057 Mtetra
.58 .32 .487 r
.43212 .57057 .43675 .53231 .44273 .53189 .43805 .57514 Mtetra
.569 .315 .491 r
.43805 .57514 .44273 .53189 .44873 .53125 .44404 .57874 Mtetra
.56 .31 .494 r
.44404 .57874 .44873 .53125 .45476 .53036 .45009 .58127 Mtetra
.552 .305 .495 r
.45009 .58127 .45476 .53036 .4608 .5292 .45619 .58265 Mtetra
.543 .299 .495 r
.45619 .58265 .4608 .5292 .46687 .52777 .46234 .58283 Mtetra
.535 .293 .495 r
.46234 .58283 .46687 .52777 .47296 .52606 .46853 .58175 Mtetra
.527 .286 .493 r
.46853 .58175 .47296 .52606 .47906 .52406 .47476 .57941 Mtetra
.518 .279 .491 r
.47476 .57941 .47906 .52406 .48518 .52177 .48101 .57581 Mtetra
.509 .27 .488 r
.48101 .57581 .48518 .52177 .49132 .5192 .48729 .57097 Mtetra
.498 .26 .484 r
.48729 .57097 .49132 .5192 .49747 .51636 .49358 .56496 Mtetra
.485 .247 .479 r
.49358 .56496 .49747 .51636 .50363 .51327 .49988 .55784 Mtetra
.469 .231 .471 r
.49988 .55784 .50363 .51327 .5098 .50995 .50617 .54971 Mtetra
.447 .21 .459 r
.50617 .54971 .5098 .50995 .51599 .50641 .51247 .54067 Mtetra
.418 .179 .442 r
.51247 .54067 .51599 .50641 .52218 .50269 .51875 .53085 Mtetra
.372 .131 .414 r
.51875 .53085 .52218 .50269 .52837 .4988 .52502 .52039 Mtetra
.289 .046 .361 r
.52502 .52039 .52837 .4988 .53458 .4948 .53127 .50942 Mtetra
.104 0 .233 r
.53127 .50942 .53458 .4948 .54079 .4907 .53749 .49811 Mtetra
0 0 0 r
.53749 .49811 .54079 .4907 .547 .48654 .5437 .48661 Mtetra
.961 .905 .719 r
.5437 .48661 .547 .48654 .55322 .48236 .54988 .47507 Mtetra
.832 .681 .694 r
.54988 .47507 .55322 .48236 .55945 .4782 .55604 .46364 Mtetra
.745 .566 .653 r
.55604 .46364 .55945 .4782 .56568 .47408 .56219 .45249 Mtetra
.695 .506 .628 r
.56219 .45249 .56568 .47408 .57192 .47005 .56831 .44174 Mtetra
.663 .468 .611 r
.56831 .44174 .57192 .47005 .57817 .46614 .57443 .43153 Mtetra
.64 .443 .6 r
.57443 .43153 .57817 .46614 .58443 .46237 .58054 .422 Mtetra
.624 .425 .593 r
.58054 .422 .58443 .46237 .59069 .45878 .58665 .41324 Mtetra
.611 .411 .587 r
.58665 .41324 .59069 .45878 .59698 .45539 .59277 .40537 Mtetra
.6 .4 .583 r
.59277 .40537 .59698 .45539 .60327 .45222 .5989 .39846 Mtetra
.59 .391 .58 r
.5989 .39846 .60327 .45222 .60958 .4493 .60505 .39258 Mtetra
.582 .383 .577 r
.60505 .39258 .60958 .4493 .61591 .44663 .61123 .3878 Mtetra
.575 .377 .576 r
.61123 .3878 .61591 .44663 .62226 .44423 .61745 .38415 Mtetra
.568 .371 .575 r
.61745 .38415 .62226 .44423 .62864 .44211 .62371 .38165 Mtetra
.561 .366 .574 r
.62371 .38165 .62864 .44211 .63503 .44026 .63002 .38032 Mtetra
.554 .361 .574 r
.63002 .38032 .63503 .44026 .64145 .43868 .63638 .38015 Mtetra
.547 .357 .575 r
.63638 .38015 .64145 .43868 .6479 .43737 .64281 .3811 Mtetra
.54 .353 .576 r
.64281 .3811 .6479 .43737 .65437 .43632 .64931 .38314 Mtetra
.533 .349 .578 r
.64931 .38314 .65437 .43632 .66088 .43551 .65589 .38622 Mtetra
.524 .346 .581 r
.65589 .38622 .66088 .43551 .66741 .43492 .66254 .39026 Mtetra
.514 .342 .585 r
.66254 .39026 .66741 .43492 .67398 .43453 .66926 .39517 Mtetra
.501 .338 .592 r
.66926 .39517 .67398 .43453 .68057 .43432 .67607 .40086 Mtetra
.483 .333 .601 r
.67607 .40086 .68057 .43432 .6872 .43425 .68296 .4072 Mtetra
.457 .328 .616 r
.68296 .4072 .6872 .43425 .69385 .43429 .68992 .41408 Mtetra
.409 .318 .641 r
.68992 .41408 .69385 .43429 .70053 .43442 .69696 .42136 Mtetra
.293 .293 .688 r
.69696 .42136 .70053 .43442 .70724 .43459 .70406 .42889 Mtetra
0 .139 .685 r
.70406 .42889 .70724 .43459 .71397 .43476 .71123 .43653 Mtetra
.748 .26 .078 r
.71123 .43653 .71397 .43476 .72073 .43492 .71845 .44411 Mtetra
.682 .313 .34 r
.71845 .44411 .72073 .43492 .72751 .43501 .72571 .45147 Mtetra
.637 .319 .415 r
.72571 .45147 .72751 .43501 .73431 .435 .733 .45847 Mtetra
.611 .318 .447 r
.733 .45847 .73431 .435 .74112 .43486 .74032 .46494 Mtetra
.593 .316 .465 r
.74032 .46494 .74112 .43486 .74795 .43456 .74764 .47073 Mtetra
.58 .313 .476 r
.74764 .47073 .74795 .43456 .75478 .43406 .75495 .47572 Mtetra
.57 .31 .483 r
.75495 .47572 .75478 .43406 .76163 .43334 .76224 .47976 Mtetra
.561 .307 .488 r
.76224 .47976 .76163 .43334 .76848 .43238 .7695 .48276 Mtetra
.553 .303 .491 r
.7695 .48276 .76848 .43238 .77532 .43115 .77671 .48461 Mtetra
.546 .299 .493 r
.77671 .48461 .77532 .43115 .78217 .42965 .78386 .48524 Mtetra
.538 .295 .494 r
.78386 .48524 .78217 .42965 .78901 .42786 .79094 .48461 Mtetra
.531 .29 .494 r
.79094 .48461 .78901 .42786 .79585 .42578 .79793 .48267 Mtetra
.524 .284 .493 r
.79793 .48267 .79585 .42578 .80267 .42339 .80483 .47943 Mtetra
.516 .277 .492 r
.80483 .47943 .80267 .42339 .80949 .42072 .81162 .47491 Mtetra
.506 .27 .49 r
.81162 .47491 .80949 .42072 .8163 .41777 .81832 .46914 Mtetra
.496 .26 .486 r
.81832 .46914 .8163 .41777 .82309 .41454 .82491 .4622 Mtetra
.484 .248 .481 r
.82491 .4622 .82309 .41454 .82987 .41106 .83139 .45416 Mtetra
.468 .233 .474 r
.83139 .45416 .82987 .41106 .83664 .40735 .83777 .44513 Mtetra
.447 .212 .464 r
.83777 .44513 .83664 .40735 .84341 .40344 .84406 .43524 Mtetra
.416 .181 .447 r
.84406 .43524 .84341 .40344 .85016 .39935 .85025 .42461 Mtetra
.368 .132 .419 r
.85025 .42461 .85016 .39935 .8569 .39511 .85636 .4134 Mtetra
.277 .04 .363 r
.85636 .4134 .8569 .39511 .86365 .39076 .8624 .40175 Mtetra
.048 0 .21 r
.8624 .40175 .86365 .39076 .87039 .38633 .86839 .38983 Mtetra
.691 .815 .363 r
.86839 .38983 .87039 .38633 .87713 .38186 .87434 .3778 Mtetra
.894 .742 .685 r
.25025 .56968 .25398 .57294 .26032 .56189 .25692 .55458 Mtetra
.839 .669 .671 r
.25692 .55458 .26032 .56189 .26662 .55103 .26354 .53978 Mtetra
.795 .614 .657 r
.26354 .53978 .26662 .55103 .27288 .5405 .27009 .52547 Mtetra
.758 .572 .645 r
.27009 .52547 .27288 .5405 .27908 .53043 .27656 .51186 Mtetra
.728 .539 .635 r
.27656 .51186 .27908 .53043 .28523 .52095 .28294 .49912 Mtetra
.703 .512 .627 r
.28294 .49912 .28523 .52095 .29132 .51217 .28922 .48739 Mtetra
.68 .489 .62 r
.28922 .48739 .29132 .51217 .29734 .50421 .2954 .47684 Mtetra
.66 .469 .615 r
.2954 .47684 .29734 .50421 .30329 .49715 .30147 .46758 Mtetra
.641 .451 .61 r
.30147 .46758 .30329 .49715 .30918 .49106 .30744 .45971 Mtetra
.624 .435 .606 r
.30744 .45971 .30918 .49106 .31499 .48602 .3133 .45331 Mtetra
.607 .42 .603 r
.3133 .45331 .31499 .48602 .32074 .48206 .31907 .44846 Mtetra
.59 .406 .601 r
.31907 .44846 .32074 .48206 .32642 .47922 .32474 .44519 Mtetra
.573 .393 .599 r
.32474 .44519 .32642 .47922 .33205 .47751 .33032 .44352 Mtetra
.556 .379 .598 r
.33032 .44352 .33205 .47751 .33763 .47694 .33582 .44345 Mtetra
.537 .366 .597 r
.33582 .44345 .33763 .47694 .34316 .47749 .34125 .44497 Mtetra
.516 .352 .597 r
.34125 .44497 .34316 .47749 .34865 .47912 .34662 .44802 Mtetra
.493 .337 .597 r
.34662 .44802 .34865 .47912 .35411 .48179 .35194 .45254 Mtetra
.465 .319 .598 r
.35194 .45254 .35411 .48179 .35955 .48543 .35722 .45846 Mtetra
.431 .299 .6 r
.35722 .45846 .35955 .48543 .36498 .48997 .36248 .46566 Mtetra
.386 .274 .603 r
.36248 .46566 .36498 .48997 .37041 .49532 .36772 .47402 Mtetra
.322 .24 .606 r
.36772 .47402 .37041 .49532 .37584 .50136 .37297 .4834 Mtetra
.222 .187 .606 r
.37297 .4834 .37584 .50136 .38128 .50799 .37823 .49364 Mtetra
.049 .097 .591 r
.37823 .49364 .38128 .50799 .38675 .51507 .38351 .50455 Mtetra
0 0 .506 r
.38351 .50455 .38675 .51507 .39225 .52247 .38883 .51595 Mtetra
.722 .331 0 r
.38883 .51595 .39225 .52247 .39779 .53004 .3942 .52763 Mtetra
.881 .447 .12 r
.3942 .52763 .39779 .53004 .40337 .53763 .39963 .53938 Mtetra
.84 .443 .293 r
.39963 .53938 .40337 .53763 .40901 .54509 .40512 .55097 Mtetra
.781 .419 .372 r
.40512 .55097 .40901 .54509 .41469 .55226 .41069 .56218 Mtetra
.732 .397 .412 r
.41069 .56218 .41469 .55226 .42044 .55899 .41634 .57279 Mtetra
.694 .377 .435 r
.41634 .57279 .42044 .55899 .42625 .56514 .42206 .58258 Mtetra
.663 .359 .448 r
.42206 .58258 .42625 .56514 .43212 .57057 .42788 .59133 Mtetra
.636 .343 .456 r
.42788 .59133 .43212 .57057 .43805 .57514 .43377 .59887 Mtetra
.612 .328 .461 r
.43377 .59887 .43805 .57514 .44404 .57874 .43975 .605 Mtetra
.591 .313 .463 r
.43975 .605 .44404 .57874 .45009 .58127 .44581 .60958 Mtetra
.57 .297 .464 r
.44581 .60958 .45009 .58127 .45619 .58265 .45194 .61248 Mtetra
.549 .281 .462 r
.45194 .61248 .45619 .58265 .46234 .58283 .45814 .61362 Mtetra
.528 .264 .459 r
.45814 .61362 .46234 .58283 .46853 .58175 .46439 .61292 Mtetra
.505 .245 .455 r
.46439 .61292 .46853 .58175 .47476 .57941 .4707 .61037 Mtetra
.48 .224 .448 r
.4707 .61037 .47476 .57941 .48101 .57581 .47704 .60597 Mtetra
.452 .199 .438 r
.47704 .60597 .48101 .57581 .48729 .57097 .4834 .59978 Mtetra
.418 .168 .425 r
.4834 .59978 .48729 .57097 .49358 .56496 .48979 .59186 Mtetra
.376 .129 .407 r
.48979 .59186 .49358 .56496 .49988 .55784 .49618 .58233 Mtetra
.321 .078 .381 r
.49618 .58233 .49988 .55784 .50617 .54971 .50256 .57133 Mtetra
.244 .006 .34 r
.50256 .57133 .50617 .54971 .51247 .54067 .50893 .55903 Mtetra
.128 0 .275 r
.50893 .55903 .51247 .54067 .51875 .53085 .51528 .54562 Mtetra
0 0 .159 r
.51528 .54562 .51875 .53085 .52502 .52039 .52161 .5313 Mtetra
0 0 0 r
.52161 .5313 .52502 .52039 .53127 .50942 .5279 .51629 Mtetra
.788 .843 .383 r
.5279 .51629 .53127 .50942 .53749 .49811 .53415 .5008 Mtetra
.98 .912 .61 r
.53415 .5008 .53749 .49811 .5437 .48661 .54037 .48508 Mtetra
.956 .819 .668 r
.54037 .48508 .5437 .48661 .54988 .47507 .54655 .46934 Mtetra
.889 .721 .668 r
.54655 .46934 .54988 .47507 .55604 .46364 .55269 .4538 Mtetra
.83 .647 .656 r
.55269 .4538 .55604 .46364 .56219 .45249 .5588 .43868 Mtetra
.783 .593 .644 r
.5588 .43868 .56219 .45249 .56831 .44174 .56488 .42418 Mtetra
.746 .552 .633 r
.56488 .42418 .56831 .44174 .57443 .43153 .57093 .41048 Mtetra
.715 .52 .625 r
.57093 .41048 .57443 .43153 .58054 .422 .57698 .39776 Mtetra
.69 .495 .618 r
.57698 .39776 .58054 .422 .58665 .41324 .58301 .38617 Mtetra
.668 .473 .613 r
.58301 .38617 .58665 .41324 .59277 .40537 .58905 .37584 Mtetra
.648 .455 .608 r
.58905 .37584 .59277 .40537 .5989 .39846 .5951 .36689 Mtetra
.63 .439 .605 r
.5951 .36689 .5989 .39846 .60505 .39258 .60117 .35941 Mtetra
.613 .424 .602 r
.60117 .35941 .60505 .39258 .61123 .3878 .60727 .35348 Mtetra
.597 .411 .601 r
.60727 .35348 .61123 .3878 .61745 .38415 .61342 .34915 Mtetra
.581 .399 .599 r
.61342 .34915 .61745 .38415 .62371 .38165 .61962 .34646 Mtetra
.565 .387 .599 r
.61962 .34646 .62371 .38165 .63002 .38032 .62589 .3454 Mtetra
.549 .376 .599 r
.62589 .3454 .63002 .38032 .63638 .38015 .63223 .34598 Mtetra
.532 .365 .6 r
.63223 .34598 .63638 .38015 .64281 .3811 .63865 .34815 Mtetra
.513 .353 .602 r
.63865 .34815 .64281 .3811 .64931 .38314 .64516 .35187 Mtetra
.492 .341 .604 r
.64516 .35187 .64931 .38314 .65589 .38622 .65177 .35706 Mtetra
.467 .328 .608 r
.65177 .35706 .65589 .38622 .66254 .39026 .65848 .36362 Mtetra
.436 .313 .613 r
.65848 .36362 .66254 .39026 .66926 .39517 .66529 .37144 Mtetra
.397 .294 .62 r
.66529 .37144 .66926 .39517 .67607 .40086 .67221 .38038 Mtetra
.341 .269 .629 r
.67221 .38038 .67607 .40086 .68296 .4072 .67924 .39029 Mtetra
.256 .232 .639 r
.67924 .39029 .68296 .4072 .68992 .41408 .68637 .40098 Mtetra
.108 .167 .643 r
.68637 .40098 .68992 .41408 .69696 .42136 .6936 .41229 Mtetra
0 .037 .6 r
.6936 .41229 .69696 .42136 .70406 .42889 .70092 .42399 Mtetra
.615 .193 0 r
.70092 .42399 .70406 .42889 .71123 .43653 .70833 .43587 Mtetra
.826 .349 .014 r
.70833 .43587 .71123 .43653 .71845 .44411 .7158 .44772 Mtetra
.804 .376 .229 r
.7158 .44772 .71845 .44411 .72571 .45147 .72334 .4593 Mtetra
.751 .368 .329 r
.72334 .4593 .72571 .45147 .733 .45847 .73092 .47037 Mtetra
.706 .355 .38 r
.73092 .47037 .733 .45847 .74032 .46494 .73852 .48072 Mtetra
.67 .342 .41 r
.73852 .48072 .74032 .46494 .74764 .47073 .74613 .49011 Mtetra
.641 .33 .429 r
.74613 .49011 .74764 .47073 .75495 .47572 .75372 .49835 Mtetra
.616 .318 .441 r
.75372 .49835 .75495 .47572 .76224 .47976 .76128 .50523 Mtetra
.594 .306 .449 r
.76128 .50523 .76224 .47976 .7695 .48276 .76878 .5106 Mtetra
.574 .294 .454 r
.76878 .5106 .7695 .48276 .77671 .48461 .7762 .51429 Mtetra
.555 .282 .457 r
.7762 .51429 .77671 .48461 .78386 .48524 .78353 .51621 Mtetra
.536 .269 .458 r
.78353 .51621 .78386 .48524 .79094 .48461 .79075 .51627 Mtetra
.516 .255 .457 r
.79075 .51627 .79094 .48461 .79793 .48267 .79784 .51442 Mtetra
.495 .239 .454 r
.79784 .51442 .79793 .48267 .80483 .47943 .80479 .51066 Mtetra
.473 .22 .45 r
.80479 .51066 .80483 .47943 .81162 .47491 .81158 .50502 Mtetra
.447 .199 .444 r
.81158 .50502 .81162 .47491 .81832 .46914 .81822 .49756 Mtetra
.416 .172 .434 r
.81822 .49756 .81832 .46914 .82491 .4622 .82469 .48838 Mtetra
.378 .139 .42 r
.82469 .48838 .82491 .4622 .83139 .45416 .83101 .47761 Mtetra
.328 .095 .399 r
.83101 .47761 .83139 .45416 .83777 .44513 .83716 .46542 Mtetra
.259 .032 .367 r
.83716 .46542 .83777 .44513 .84406 .43524 .84318 .45198 Mtetra
.155 0 .314 r
.84318 .45198 .84406 .43524 .85025 .42461 .84905 .43751 Mtetra
0 0 .218 r
.84905 .43751 .85025 .42461 .85636 .4134 .85481 .42221 Mtetra
0 0 .028 r
.85481 .42221 .85636 .4134 .8624 .40175 .86046 .40633 Mtetra
.752 .791 .301 r
.86046 .40633 .8624 .40175 .86839 .38983 .86603 .39009 Mtetra
.985 .895 .569 r
.86603 .39009 .86839 .38983 .87434 .3778 .87154 .37372 Mtetra
.877 .752 .72 r
.2465 .5664 .25025 .56968 .25692 .55458 .25289 .55507 Mtetra
.942 .871 .739 r
.25289 .55507 .25692 .55458 .26354 .53978 .25925 .54392 Mtetra
.923 .967 .668 r
.25925 .54392 .26354 .53978 .27009 .52547 .26556 .53311 Mtetra
0 0 0 r
.26556 .53311 .27009 .52547 .27656 .51186 .27182 .52278 Mtetra
0 0 .004 r
.27182 .52278 .27656 .51186 .28294 .49912 .27802 .51306 Mtetra
.108 0 .193 r
.27802 .51306 .28294 .49912 .28922 .48739 .28415 .50407 Mtetra
.247 0 .291 r
.28415 .50407 .28922 .48739 .2954 .47684 .29021 .49591 Mtetra
.331 .062 .347 r
.29021 .49591 .2954 .47684 .30147 .46758 .29619 .48868 Mtetra
.387 .12 .382 r
.29619 .48868 .30147 .46758 .30744 .45971 .30211 .48246 Mtetra
.428 .162 .406 r
.30211 .48246 .30744 .45971 .3133 .45331 .30795 .47731 Mtetra
.459 .193 .422 r
.30795 .47731 .3133 .45331 .31907 .44846 .31371 .47327 Mtetra
.485 .218 .434 r
.31371 .47327 .31907 .44846 .32474 .44519 .31941 .47039 Mtetra
.506 .238 .442 r
.31941 .47039 .32474 .44519 .33032 .44352 .32505 .46867 Mtetra
.525 .255 .448 r
.32505 .46867 .33032 .44352 .33582 .44345 .33063 .46812 Mtetra
.542 .269 .451 r
.33063 .46812 .33582 .44345 .34125 .44497 .33617 .46872 Mtetra
.558 .282 .453 r
.33617 .46872 .34125 .44497 .34662 .44802 .34166 .47044 Mtetra
.574 .294 .453 r
.34166 .47044 .34662 .44802 .35194 .45254 .34711 .47322 Mtetra
.591 .305 .451 r
.34711 .47322 .35194 .45254 .35722 .45846 .35255 .47701 Mtetra
.608 .315 .446 r
.35255 .47701 .35722 .45846 .36248 .46566 .35796 .48172 Mtetra
.628 .325 .437 r
.35796 .48172 .36248 .46566 .36772 .47402 .36338 .48726 Mtetra
.651 .334 .423 r
.36338 .48726 .36772 .47402 .37297 .4834 .36879 .49352 Mtetra
.679 .344 .4 r
.36879 .49352 .37297 .4834 .37823 .49364 .37422 .50038 Mtetra
.716 .353 .359 r
.37422 .50038 .37823 .49364 .38351 .50455 .37967 .50772 Mtetra
.766 .358 .278 r
.37967 .50772 .38351 .50455 .38883 .51595 .38516 .51538 Mtetra
.81 .336 .089 r
.38516 .51538 .38883 .51595 .3942 .52763 .39068 .52321 Mtetra
.64 .176 0 r
.39068 .52321 .3942 .52763 .39963 .53938 .39624 .53107 Mtetra
0 .102 .648 r
.39624 .53107 .39963 .53938 .40512 .55097 .40186 .5388 Mtetra
.194 .229 .67 r
.40186 .5388 .40512 .55097 .41069 .56218 .40754 .54623 Mtetra
.329 .281 .652 r
.40754 .54623 .41069 .56218 .41634 .57279 .41328 .55322 Mtetra
.401 .309 .635 r
.41328 .55322 .41634 .57279 .42206 .58258 .41908 .5596 Mtetra
.447 .327 .624 r
.41908 .5596 .42206 .58258 .42788 .59133 .42495 .56524 Mtetra
.478 .341 .615 r
.42495 .56524 .42788 .59133 .43377 .59887 .43088 .56999 Mtetra
.502 .352 .609 r
.43088 .56999 .43377 .59887 .43975 .605 .43688 .57375 Mtetra
.521 .361 .605 r
.43688 .57375 .43975 .605 .44581 .60958 .44293 .57641 Mtetra
.538 .371 .602 r
.44293 .57641 .44581 .60958 .45194 .61248 .44905 .57788 Mtetra
.552 .379 .601 r
.44905 .57788 .45194 .61248 .45814 .61362 .45521 .5781 Mtetra
.565 .388 .6 r
.45521 .5781 .45814 .61362 .46439 .61292 .46142 .57703 Mtetra
.578 .397 .6 r
.46142 .57703 .46439 .61292 .4707 .61037 .46767 .57466 Mtetra
.59 .406 .601 r
.46767 .57466 .4707 .61037 .47704 .60597 .47395 .57099 Mtetra
.603 .416 .602 r
.47395 .57099 .47704 .60597 .4834 .59978 .48026 .56605 Mtetra
.615 .427 .604 r
.48026 .56605 .4834 .59978 .48979 .59186 .48658 .55989 Mtetra
.629 .439 .607 r
.48658 .55989 .48979 .59186 .49618 .58233 .49291 .55259 Mtetra
.643 .453 .611 r
.49291 .55259 .49618 .58233 .50256 .57133 .49925 .54425 Mtetra
.659 .469 .617 r
.49925 .54425 .50256 .57133 .50893 .55903 .50558 .53497 Mtetra
.678 .489 .623 r
.50558 .53497 .50893 .55903 .51528 .54562 .5119 .52489 Mtetra
.699 .513 .632 r
.5119 .52489 .51528 .54562 .52161 .5313 .51821 .51415 Mtetra
.726 .543 .643 r
.51821 .51415 .52161 .5313 .5279 .51629 .52449 .5029 Mtetra
.76 .583 .658 r
.52449 .5029 .5279 .51629 .53415 .5008 .53076 .49128 Mtetra
.804 .64 .678 r
.53076 .49128 .53415 .5008 .54037 .48508 .537 .47947 Mtetra
.865 .722 .703 r
.537 .47947 .54037 .48508 .54655 .46934 .54322 .46763 Mtetra
.938 .843 .723 r
.54322 .46763 .54655 .46934 .55269 .4538 .54942 .45591 Mtetra
.945 .956 .664 r
.54942 .45591 .55269 .4538 .5588 .43868 .5556 .44446 Mtetra
0 0 0 r
.5556 .44446 .5588 .43868 .56488 .42418 .56176 .43344 Mtetra
0 0 .021 r
.56176 .43344 .56488 .42418 .57093 .41048 .5679 .42298 Mtetra
.106 0 .209 r
.5679 .42298 .57093 .41048 .57698 .39776 .57404 .4132 Mtetra
.245 0 .302 r
.57404 .4132 .57698 .39776 .58301 .38617 .58018 .40424 Mtetra
.328 .065 .355 r
.58018 .40424 .58301 .38617 .58905 .37584 .58632 .39617 Mtetra
.383 .12 .387 r
.58632 .39617 .58905 .37584 .5951 .36689 .59247 .3891 Mtetra
.422 .159 .408 r
.59247 .3891 .5951 .36689 .60117 .35941 .59864 .3831 Mtetra
.452 .188 .423 r
.59864 .3831 .60117 .35941 .60727 .35348 .60484 .37822 Mtetra
.476 .211 .433 r
.60484 .37822 .60727 .35348 .61342 .34915 .61107 .37451 Mtetra
.496 .229 .439 r
.61107 .37451 .61342 .34915 .61962 .34646 .61735 .37198 Mtetra
.514 .245 .444 r
.61735 .37198 .61962 .34646 .62589 .3454 .62367 .37065 Mtetra
.53 .257 .446 r
.62367 .37065 .62589 .3454 .63223 .34598 .63005 .37051 Mtetra
.546 .268 .446 r
.63005 .37051 .63223 .34598 .63865 .34815 .6365 .37154 Mtetra
.561 .278 .444 r
.6365 .37154 .63865 .34815 .64516 .35187 .64301 .37368 Mtetra
.576 .287 .44 r
.64301 .37368 .64516 .35187 .65177 .35706 .64959 .37689 Mtetra
.592 .294 .433 r
.64959 .37689 .65177 .35706 .65848 .36362 .65625 .38108 Mtetra
.609 .301 .422 r
.65625 .38108 .65848 .36362 .66529 .37144 .663 .38618 Mtetra
.63 .306 .405 r
.663 .38618 .66529 .37144 .67221 .38038 .66982 .39207 Mtetra
.654 .31 .377 r
.66982 .39207 .67221 .38038 .67924 .39029 .67672 .39865 Mtetra
.686 .311 .33 r
.67672 .39865 .67924 .39029 .68637 .40098 .6837 .40577 Mtetra
.726 .302 .24 r
.6837 .40577 .68637 .40098 .6936 .41229 .69075 .41331 Mtetra
.756 .257 .034 r
.69075 .41331 .6936 .41229 .70092 .42399 .69788 .42111 Mtetra
.581 .075 0 r
.69788 .42111 .70092 .42399 .70833 .43587 .70506 .42902 Mtetra
0 .176 .707 r
.70506 .42902 .70833 .43587 .7158 .44772 .7123 .43687 Mtetra
.215 .275 .71 r
.7123 .43687 .7158 .44772 .72334 .4593 .71959 .44451 Mtetra
.342 .311 .679 r
.71959 .44451 .72334 .4593 .73092 .47037 .72691 .45177 Mtetra
.409 .329 .655 r
.72691 .45177 .73092 .47037 .73852 .48072 .73425 .45848 Mtetra
.451 .341 .638 r
.73425 .45848 .73852 .48072 .74613 .49011 .7416 .4645 Mtetra
.48 .35 .626 r
.7416 .4645 .74613 .49011 .75372 .49835 .74894 .46969 Mtetra
.502 .358 .617 r
.74894 .46969 .75372 .49835 .76128 .50523 .75626 .47391 Mtetra
.519 .365 .611 r
.75626 .47391 .76128 .50523 .76878 .5106 .76355 .47705 Mtetra
.535 .372 .607 r
.76355 .47705 .76878 .5106 .7762 .51429 .77079 .479 Mtetra
.548 .378 .603 r
.77079 .479 .7762 .51429 .78353 .51621 .77797 .47971 Mtetra
.56 .385 .601 r
.77797 .47971 .78353 .51621 .79075 .51627 .78507 .4791 Mtetra
.572 .393 .6 r
.78507 .4791 .79075 .51627 .79784 .51442 .79209 .47715 Mtetra
.583 .4 .6 r
.79209 .47715 .79784 .51442 .80479 .51066 .79902 .47386 Mtetra
.595 .409 .6 r
.79902 .47386 .80479 .51066 .81158 .50502 .80585 .46924 Mtetra
.607 .418 .601 r
.80585 .46924 .81158 .50502 .81822 .49756 .81257 .46334 Mtetra
.619 .429 .603 r
.81257 .46334 .81822 .49756 .82469 .48838 .81918 .45623 Mtetra
.633 .441 .606 r
.81918 .45623 .82469 .48838 .83101 .47761 .82568 .44799 Mtetra
.648 .456 .609 r
.82568 .44799 .83101 .47761 .83716 .46542 .83208 .43873 Mtetra
.666 .473 .615 r
.83208 .43873 .83716 .46542 .84318 .45198 .83838 .42857 Mtetra
.686 .495 .622 r
.83838 .42857 .84318 .45198 .84905 .43751 .84459 .41767 Mtetra
.712 .523 .631 r
.84459 .41767 .84905 .43751 .85481 .42221 .85071 .40616 Mtetra
.745 .56 .644 r
.85071 .40616 .85481 .42221 .86046 .40633 .85677 .39421 Mtetra
.789 .613 .662 r
.85677 .39421 .86046 .40633 .86603 .39009 .86277 .38197 Mtetra
.85 .691 .685 r
.86277 .38197 .86603 .39009 .87154 .37372 .86872 .36962 Mtetra
.772 .769 .85 r
.24273 .56312 .2465 .5664 .25289 .55507 .24856 .55895 Mtetra
0 0 0 r
.24856 .55895 .25289 .55507 .25925 .54392 .25438 .55482 Mtetra
.313 0 .239 r
.25438 .55482 .25925 .54392 .26556 .53311 .26021 .55076 Mtetra
.42 .134 .37 r
.26021 .55076 .26556 .53311 .27182 .52278 .26603 .54681 Mtetra
.461 .193 .42 r
.26603 .54681 .27182 .52278 .27802 .51306 .27184 .543 Mtetra
.483 .224 .446 r
.27184 .543 .27802 .51306 .28415 .50407 .27765 .53937 Mtetra
.496 .243 .461 r
.27765 .53937 .28415 .50407 .29021 .49591 .28344 .53594 Mtetra
.505 .256 .471 r
.28344 .53594 .29021 .49591 .29619 .48868 .28923 .53274 Mtetra
.512 .265 .478 r
.28923 .53274 .29619 .48868 .30211 .48246 .29501 .5298 Mtetra
.517 .272 .483 r
.29501 .5298 .30211 .48246 .30795 .47731 .30078 .52712 Mtetra
.521 .277 .486 r
.30078 .52712 .30795 .47731 .31371 .47327 .30654 .52473 Mtetra
.524 .281 .488 r
.30654 .52473 .31371 .47327 .31941 .47039 .31229 .52262 Mtetra
.527 .284 .49 r
.31229 .52262 .31941 .47039 .32505 .46867 .31803 .52082 Mtetra
.529 .285 .49 r
.31803 .52082 .32505 .46867 .33063 .46812 .32377 .51931 Mtetra
.531 .287 .49 r
.32377 .51931 .33063 .46812 .33617 .46872 .32951 .5181 Mtetra
.532 .287 .489 r
.32951 .5181 .33617 .46872 .34166 .47044 .33524 .51716 Mtetra
.534 .287 .486 r
.33524 .51716 .34166 .47044 .34711 .47322 .34098 .5165 Mtetra
.535 .285 .483 r
.34098 .5165 .34711 .47322 .35255 .47701 .34671 .51609 Mtetra
.536 .282 .478 r
.34671 .51609 .35255 .47701 .35796 .48172 .35246 .5159 Mtetra
.536 .278 .47 r
.35246 .5159 .35796 .48172 .36338 .48726 .35821 .51592 Mtetra
.536 .27 .458 r
.35821 .51592 .36338 .48726 .36879 .49352 .36397 .51611 Mtetra
.535 .256 .438 r
.36397 .51611 .36879 .49352 .37422 .50038 .36975 .51644 Mtetra
.532 .23 .4 r
.36975 .51644 .37422 .50038 .37967 .50772 .37554 .51687 Mtetra
.517 .163 .305 r
.37554 .51687 .37967 .50772 .38516 .51538 .38135 .51738 Mtetra
.373 0 0 r
.38135 .51738 .38516 .51538 .39068 .52321 .38718 .51791 Mtetra
.488 .588 .88 r
.38718 .51791 .39068 .52321 .39624 .53107 .39303 .51844 Mtetra
.543 .453 .703 r
.39303 .51844 .39624 .53107 .40186 .5388 .3989 .51892 Mtetra
.549 .41 .644 r
.3989 .51892 .40186 .5388 .40754 .54623 .4048 .51932 Mtetra
.551 .39 .616 r
.4048 .51932 .40754 .54623 .41328 .55322 .41073 .51959 Mtetra
.553 .38 .601 r
.41073 .51959 .41328 .55322 .41908 .5596 .41668 .51971 Mtetra
.554 .373 .591 r
.41668 .51971 .41908 .5596 .42495 .56524 .42265 .51963 Mtetra
.555 .369 .584 r
.42265 .51963 .42495 .56524 .43088 .56999 .42866 .51933 Mtetra
.556 .366 .579 r
.42866 .51933 .43088 .56999 .43688 .57375 .43469 .51878 Mtetra
.557 .365 .576 r
.43469 .51878 .43688 .57375 .44293 .57641 .44074 .51797 Mtetra
.558 .364 .574 r
.44074 .51797 .44293 .57641 .44905 .57788 .44682 .51686 Mtetra
.56 .364 .573 r
.44682 .51686 .44905 .57788 .45521 .5781 .45292 .51544 Mtetra
.561 .365 .572 r
.45292 .51544 .45521 .5781 .46142 .57703 .45904 .51372 Mtetra
.563 .366 .572 r
.45904 .51372 .46142 .57703 .46767 .57466 .46519 .51167 Mtetra
.565 .367 .572 r
.46519 .51167 .46767 .57466 .47395 .57099 .47135 .50931 Mtetra
.567 .369 .573 r
.47135 .50931 .47395 .57099 .48026 .56605 .47753 .50665 Mtetra
.569 .372 .574 r
.47753 .50665 .48026 .56605 .48658 .55989 .48372 .50368 Mtetra
.572 .376 .577 r
.48372 .50368 .48658 .55989 .49291 .55259 .48993 .50044 Mtetra
.576 .381 .58 r
.48993 .50044 .49291 .55259 .49925 .54425 .49615 .49693 Mtetra
.58 .387 .584 r
.49615 .49693 .49925 .54425 .50558 .53497 .50238 .49319 Mtetra
.586 .396 .591 r
.50238 .49319 .50558 .53497 .5119 .52489 .50861 .48925 Mtetra
.594 .408 .6 r
.50861 .48925 .5119 .52489 .51821 .51415 .51486 .48513 Mtetra
.604 .426 .613 r
.51486 .48513 .51821 .51415 .52449 .5029 .52111 .48088 Mtetra
.621 .454 .635 r
.52111 .48088 .52449 .5029 .53076 .49128 .52736 .47652 Mtetra
.651 .507 .674 r
.52736 .47652 .53076 .49128 .537 .47947 .53362 .4721 Mtetra
.716 .634 .765 r
.53362 .4721 .537 .47947 .54322 .46763 .53989 .46766 Mtetra
.747 .986 .902 r
.53989 .46766 .54322 .46763 .54942 .45591 .54616 .46323 Mtetra
.203 0 .106 r
.54616 .46323 .54942 .45591 .5556 .44446 .55244 .45886 Mtetra
.394 .096 .337 r
.55244 .45886 .5556 .44446 .56176 .43344 .55872 .45458 Mtetra
.451 .178 .407 r
.55872 .45458 .56176 .43344 .5679 .42298 .56501 .45044 Mtetra
.478 .216 .439 r
.56501 .45044 .5679 .42298 .57404 .4132 .57131 .44645 Mtetra
.493 .239 .457 r
.57131 .44645 .57404 .4132 .58018 .40424 .57762 .44266 Mtetra
.503 .253 .469 r
.57762 .44266 .58018 .40424 .58632 .39617 .58394 .43909 Mtetra
.51 .263 .476 r
.58394 .43909 .58632 .39617 .59247 .3891 .59027 .43577 Mtetra
.515 .27 .482 r
.59027 .43577 .59247 .3891 .59864 .3831 .59662 .43272 Mtetra
.52 .276 .485 r
.59662 .43272 .59864 .3831 .60484 .37822 .60299 .42995 Mtetra
.523 .28 .488 r
.60299 .42995 .60484 .37822 .61107 .37451 .60937 .42748 Mtetra
.525 .282 .489 r
.60937 .42748 .61107 .37451 .61735 .37198 .61578 .42531 Mtetra
.528 .284 .49 r
.61578 .42531 .61735 .37198 .62367 .37065 .62221 .42344 Mtetra
.53 .286 .49 r
.62221 .42344 .62367 .37065 .63005 .37051 .62867 .42187 Mtetra
.531 .286 .489 r
.62867 .42187 .63005 .37051 .6365 .37154 .63515 .4206 Mtetra
.532 .286 .487 r
.63515 .4206 .6365 .37154 .64301 .37368 .64166 .41962 Mtetra
.533 .284 .484 r
.64166 .41962 .64301 .37368 .64959 .37689 .64821 .4189 Mtetra
.534 .282 .479 r
.64821 .4189 .64959 .37689 .65625 .38108 .65478 .41842 Mtetra
.534 .277 .472 r
.65478 .41842 .65625 .38108 .663 .38618 .66138 .41817 Mtetra
.534 .27 .462 r
.66138 .41817 .663 .38618 .66982 .39207 .66802 .41811 Mtetra
.533 .259 .445 r
.66802 .41811 .66982 .39207 .67672 .39865 .67468 .41821 Mtetra
.529 .238 .416 r
.67468 .41821 .67672 .39865 .6837 .40577 .68138 .41843 Mtetra
.519 .192 .352 r
.68138 .41843 .6837 .40577 .69075 .41331 .68811 .41875 Mtetra
.468 .039 .141 r
.68811 .41875 .69075 .41331 .69788 .42111 .69486 .41911 Mtetra
.287 .7 .972 r
.69486 .41911 .69788 .42111 .70506 .42902 .70164 .41949 Mtetra
.542 .503 .762 r
.70164 .41949 .70506 .42902 .7123 .43687 .70845 .41984 Mtetra
.552 .431 .669 r
.70845 .41984 .7123 .43687 .71959 .44451 .71528 .42012 Mtetra
.554 .402 .63 r
.71528 .42012 .71959 .44451 .72691 .45177 .72213 .42029 Mtetra
.554 .387 .609 r
.72213 .42029 .72691 .45177 .73425 .45848 .72899 .42032 Mtetra
.555 .378 .596 r
.72899 .42032 .73425 .45848 .7416 .4645 .73587 .42016 Mtetra
.556 .372 .588 r
.73587 .42016 .7416 .4645 .74894 .46969 .74276 .4198 Mtetra
.556 .369 .582 r
.74276 .4198 .74894 .46969 .75626 .47391 .74966 .41919 Mtetra
.557 .367 .578 r
.74966 .41919 .75626 .47391 .76355 .47705 .75656 .41831 Mtetra
.558 .365 .576 r
.75656 .41831 .76355 .47705 .77079 .479 .76346 .41714 Mtetra
.559 .365 .574 r
.76346 .41714 .77079 .479 .77797 .47971 .77036 .41566 Mtetra
.561 .365 .572 r
.77036 .41566 .77797 .47971 .78507 .4791 .77725 .41387 Mtetra
.562 .365 .572 r
.77725 .41387 .78507 .4791 .79209 .47715 .78413 .41175 Mtetra
.564 .366 .572 r
.78413 .41175 .79209 .47715 .79902 .47386 .79101 .40931 Mtetra
.565 .368 .572 r
.79101 .40931 .79902 .47386 .80585 .46924 .79787 .40654 Mtetra
.568 .37 .573 r
.79787 .40654 .80585 .46924 .81257 .46334 .80473 .40346 Mtetra
.57 .373 .575 r
.80473 .40346 .81257 .46334 .81918 .45623 .81156 .40009 Mtetra
.573 .377 .577 r
.81156 .40009 .81918 .45623 .82568 .44799 .81839 .39643 Mtetra
.577 .382 .581 r
.81839 .39643 .82568 .44799 .83208 .43873 .8252 .39252 Mtetra
.582 .39 .586 r
.8252 .39252 .83208 .43873 .83838 .42857 .832 .38839 Mtetra
.588 .399 .593 r
.832 .38839 .83838 .42857 .84459 .41767 .83879 .38406 Mtetra
.597 .414 .604 r
.83879 .38406 .84459 .41767 .85071 .40616 .84557 .37956 Mtetra
.61 .435 .621 r
.84557 .37956 .85071 .40616 .85677 .39421 .85235 .37495 Mtetra
.632 .474 .65 r
.85235 .37495 .85677 .39421 .86277 .38197 .85912 .37025 Mtetra
.676 .554 .709 r
.85912 .37025 .86277 .38197 .86872 .36962 .8659 .36551 Mtetra
.673 .755 .913 r
.23895 .55982 .24273 .56312 .24856 .55895 .24461 .55777 Mtetra
.633 .888 .987 r
.24461 .55777 .24856 .55895 .25438 .55482 .25028 .55573 Mtetra
.36 .83 .797 r
.25028 .55573 .25438 .55482 .26021 .55076 .25596 .55369 Mtetra
.027 0 0 r
.25596 .55369 .26021 .55076 .26603 .54681 .26165 .55165 Mtetra
.231 0 0 r
.26165 .55165 .26603 .54681 .27184 .543 .26735 .54963 Mtetra
.327 0 .125 r
.26735 .54963 .27184 .543 .27765 .53937 .27306 .54762 Mtetra
.378 .012 .211 r
.27306 .54762 .27765 .53937 .28344 .53594 .27878 .54563 Mtetra
.408 .061 .262 r
.27878 .54563 .28344 .53594 .28923 .53274 .28451 .54366 Mtetra
.427 .094 .296 r
.28451 .54366 .28923 .53274 .29501 .5298 .29025 .54172 Mtetra
.44 .115 .318 r
.29025 .54172 .29501 .5298 .30078 .52712 .296 .5398 Mtetra
.448 .129 .332 r
.296 .5398 .30078 .52712 .30654 .52473 .30176 .53791 Mtetra
.453 .138 .341 r
.30176 .53791 .30654 .52473 .31229 .52262 .30753 .53604 Mtetra
.456 .143 .345 r
.30753 .53604 .31229 .52262 .31803 .52082 .31332 .53421 Mtetra
.457 .143 .345 r
.31332 .53421 .31803 .52082 .32377 .51931 .31911 .5324 Mtetra
.456 .14 .341 r
.31911 .5324 .32377 .51931 .32951 .5181 .32491 .53062 Mtetra
.453 .132 .332 r
.32491 .53062 .32951 .5181 .33524 .51716 .33073 .52886 Mtetra
.446 .119 .317 r
.33073 .52886 .33524 .51716 .34098 .5165 .33655 .52713 Mtetra
.436 .099 .295 r
.33655 .52713 .34098 .5165 .34671 .51609 .34239 .52543 Mtetra
.42 .068 .261 r
.34239 .52543 .34671 .51609 .35246 .5159 .34824 .52374 Mtetra
.393 .02 .207 r
.34824 .52374 .35246 .5159 .35821 .51592 .3541 .52208 Mtetra
.346 0 .118 r
.3541 .52208 .35821 .51592 .36397 .51611 .35998 .52042 Mtetra
.254 0 0 r
.35998 .52042 .36397 .51611 .36975 .51644 .36586 .51878 Mtetra
.047 0 0 r
.36586 .51878 .36975 .51644 .37554 .51687 .37177 .51715 Mtetra
.345 .823 .852 r
.37177 .51715 .37554 .51687 .38135 .51738 .37768 .51552 Mtetra
.599 .844 .991 r
.37768 .51552 .38135 .51738 .38718 .51791 .38361 .51389 Mtetra
.639 .716 .903 r
.38361 .51389 .38718 .51791 .39303 .51844 .38955 .51225 Mtetra
.633 .622 .822 r
.38955 .51225 .39303 .51844 .3989 .51892 .39551 .51061 Mtetra
.622 .563 .766 r
.39551 .51061 .3989 .51892 .4048 .51932 .40148 .50895 Mtetra
.613 .524 .729 r
.40148 .50895 .4048 .51932 .41073 .51959 .40747 .50727 Mtetra
.606 .497 .703 r
.40747 .50727 .41073 .51959 .41668 .51971 .41347 .50557 Mtetra
.601 .478 .684 r
.41347 .50557 .41668 .51971 .42265 .51963 .41949 .50385 Mtetra
.597 .464 .67 r
.41949 .50385 .42265 .51963 .42866 .51933 .42552 .50211 Mtetra
.594 .454 .66 r
.42552 .50211 .42866 .51933 .43469 .51878 .43156 .50033 Mtetra
.592 .446 .652 r
.43156 .50033 .43469 .51878 .44074 .51797 .43763 .49852 Mtetra
.59 .441 .647 r
.43763 .49852 .44074 .51797 .44682 .51686 .4437 .49667 Mtetra
.59 .438 .643 r
.4437 .49667 .44682 .51686 .45292 .51544 .44979 .49479 Mtetra
.589 .436 .641 r
.44979 .49479 .45292 .51544 .45904 .51372 .4559 .49287 Mtetra
.59 .435 .64 r
.4559 .49287 .45904 .51372 .46519 .51167 .46202 .49091 Mtetra
.59 .436 .641 r
.46202 .49091 .46519 .51167 .47135 .50931 .46815 .48892 Mtetra
.591 .438 .642 r
.46815 .48892 .47135 .50931 .47753 .50665 .4743 .48689 Mtetra
.593 .442 .646 r
.4743 .48689 .47753 .50665 .48372 .50368 .48046 .48483 Mtetra
.596 .448 .651 r
.48046 .48483 .48372 .50368 .48993 .50044 .48663 .48273 Mtetra
.599 .455 .658 r
.48663 .48273 .48993 .50044 .49615 .49693 .49282 .4806 Mtetra
.603 .466 .667 r
.49282 .4806 .49615 .49693 .50238 .49319 .49903 .47844 Mtetra
.608 .479 .679 r
.49903 .47844 .50238 .49319 .50861 .48925 .50524 .47626 Mtetra
.615 .498 .696 r
.50524 .47626 .50861 .48925 .51486 .48513 .51147 .47405 Mtetra
.624 .524 .72 r
.51147 .47405 .51486 .48513 .52111 .48088 .51772 .47182 Mtetra
.636 .56 .752 r
.51772 .47182 .52111 .48088 .52736 .47652 .52397 .46958 Mtetra
.651 .615 .8 r
.52397 .46958 .52736 .47652 .53362 .4721 .53024 .46733 Mtetra
.668 .699 .87 r
.53024 .46733 .53362 .4721 .53989 .46766 .53653 .46507 Mtetra
.666 .825 .96 r
.53653 .46507 .53989 .46766 .54616 .46323 .54282 .46281 Mtetra
.53 .909 .948 r
.54282 .46281 .54616 .46323 .55244 .45886 .54913 .46055 Mtetra
0 0 0 r
.54913 .46055 .55244 .45886 .55872 .45458 .55546 .45829 Mtetra
.155 0 0 r
.55546 .45829 .55872 .45458 .56501 .45044 .56179 .45605 Mtetra
.291 0 .065 r
.56179 .45605 .56501 .45044 .57131 .44645 .56815 .45381 Mtetra
.358 0 .177 r
.56815 .45381 .57131 .44645 .57762 .44266 .57451 .4516 Mtetra
.396 .041 .241 r
.57451 .4516 .57762 .44266 .58394 .43909 .58089 .4494 Mtetra
.419 .08 .282 r
.58089 .4494 .58394 .43909 .59027 .43577 .58728 .44723 Mtetra
.435 .106 .309 r
.58728 .44723 .59027 .43577 .59662 .43272 .59369 .44508 Mtetra
.445 .124 .326 r
.59369 .44508 .59662 .43272 .60299 .42995 .60012 .44295 Mtetra
.451 .135 .337 r
.60012 .44295 .60299 .42995 .60937 .42748 .60656 .44086 Mtetra
.455 .141 .343 r
.60656 .44086 .60937 .42748 .61578 .42531 .61301 .43879 Mtetra
.457 .144 .345 r
.61301 .43879 .61578 .42531 .62221 .42344 .61948 .43675 Mtetra
.457 .142 .343 r
.61948 .43675 .62221 .42344 .62867 .42187 .62597 .43474 Mtetra
.454 .136 .336 r
.62597 .43474 .62867 .42187 .63515 .4206 .63247 .43276 Mtetra
.449 .126 .325 r
.63247 .43276 .63515 .4206 .64166 .41962 .63899 .4308 Mtetra
.441 .109 .306 r
.63899 .4308 .64166 .41962 .64821 .4189 .64553 .42887 Mtetra
.428 .084 .278 r
.64553 .42887 .64821 .4189 .65478 .41842 .65208 .42696 Mtetra
.406 .045 .235 r
.65208 .42696 .65478 .41842 .66138 .41817 .65865 .42506 Mtetra
.371 0 .166 r
.65865 .42506 .66138 .41817 .66802 .41811 .66524 .42319 Mtetra
.305 0 .044 r
.66524 .42319 .66802 .41811 .67468 .41821 .67185 .42132 Mtetra
.165 0 0 r
.67185 .42132 .67468 .41821 .68138 .41843 .67847 .41947 Mtetra
0 0 0 r
.67847 .41947 .68138 .41843 .68811 .41875 .68511 .41762 Mtetra
.52 .881 .981 r
.68511 .41762 .68811 .41875 .69486 .41911 .69176 .41577 Mtetra
.633 .777 .95 r
.69176 .41577 .69486 .41911 .70164 .41949 .69844 .41392 Mtetra
.639 .663 .858 r
.69844 .41392 .70164 .41949 .70845 .41984 .70512 .41206 Mtetra
.628 .589 .791 r
.70512 .41206 .70845 .41984 .71528 .42012 .71183 .41018 Mtetra
.618 .541 .746 r
.71183 .41018 .71528 .42012 .72213 .42029 .71855 .4083 Mtetra
.61 .509 .715 r
.71855 .4083 .72213 .42029 .72899 .42032 .72529 .40639 Mtetra
.604 .487 .693 r
.72529 .40639 .72899 .42032 .73587 .42016 .73204 .40445 Mtetra
.599 .47 .677 r
.73204 .40445 .73587 .42016 .74276 .4198 .73881 .40249 Mtetra
.595 .458 .665 r
.73881 .40249 .74276 .4198 .74966 .41919 .74559 .4005 Mtetra
.593 .45 .656 r
.74559 .4005 .74966 .41919 .75656 .41831 .75239 .39848 Mtetra
.591 .444 .649 r
.75239 .39848 .75656 .41831 .76346 .41714 .75921 .39642 Mtetra
.59 .439 .645 r
.75921 .39642 .76346 .41714 .77036 .41566 .76603 .39432 Mtetra
.589 .437 .642 r
.76603 .39432 .77036 .41566 .77725 .41387 .77287 .39219 Mtetra
.589 .435 .64 r
.77287 .39219 .77725 .41387 .78413 .41175 .77973 .39002 Mtetra
.59 .435 .64 r
.77973 .39002 .78413 .41175 .79101 .40931 .7866 .38781 Mtetra
.591 .437 .641 r
.7866 .38781 .79101 .40931 .79787 .40654 .79348 .38556 Mtetra
.592 .44 .644 r
.79348 .38556 .79787 .40654 .80473 .40346 .80038 .38327 Mtetra
.594 .445 .648 r
.80038 .38327 .80473 .40346 .81156 .40009 .80728 .38094 Mtetra
.597 .451 .654 r
.80728 .38094 .81156 .40009 .81839 .39643 .81421 .37858 Mtetra
.601 .46 .662 r
.81421 .37858 .81839 .39643 .8252 .39252 .82114 .37619 Mtetra
.605 .472 .673 r
.82114 .37619 .8252 .39252 .832 .38839 .82809 .37378 Mtetra
.611 .488 .687 r
.82809 .37378 .832 .38839 .83879 .38406 .83506 .37133 Mtetra
.619 .509 .707 r
.83506 .37133 .83879 .38406 .84557 .37956 .84203 .36886 Mtetra
.63 .54 .735 r
.84203 .36886 .84557 .37956 .85235 .37495 .84903 .36638 Mtetra
.643 .585 .774 r
.84903 .36638 .85235 .37495 .85912 .37025 .85603 .36388 Mtetra
.659 .652 .832 r
.85603 .36388 .85912 .37025 .8659 .36551 .86305 .36137 Mtetra
.842 .763 .775 r
.23516 .55651 .23895 .55982 .24461 .55777 .24128 .549 Mtetra
.753 .617 .708 r
.24128 .549 .24461 .55777 .25028 .55573 .24739 .54158 Mtetra
.7 .54 .667 r
.24739 .54158 .25028 .55573 .25596 .55369 .25348 .53436 Mtetra
.667 .493 .641 r
.25348 .53436 .25596 .55369 .26165 .55165 .25954 .52741 Mtetra
.644 .463 .624 r
.25954 .52741 .26165 .55165 .26735 .54963 .26557 .52082 Mtetra
.626 .441 .612 r
.26557 .52082 .26735 .54963 .27306 .54762 .27156 .51465 Mtetra
.613 .425 .603 r
.27156 .51465 .27306 .54762 .27878 .54563 .27751 .50899 Mtetra
.602 .412 .597 r
.27751 .50899 .27878 .54563 .28451 .54366 .28342 .50387 Mtetra
.593 .402 .592 r
.28342 .50387 .28451 .54366 .29025 .54172 .28929 .49936 Mtetra
.585 .393 .588 r
.28929 .49936 .29025 .54172 .296 .5398 .29512 .4955 Mtetra
.578 .386 .585 r
.29512 .4955 .296 .5398 .30176 .53791 .3009 .49232 Mtetra
.572 .38 .583 r
.3009 .49232 .30176 .53791 .30753 .53604 .30665 .48983 Mtetra
.566 .375 .582 r
.30665 .48983 .30753 .53604 .31332 .53421 .31236 .48804 Mtetra
.56 .371 .582 r
.31236 .48804 .31332 .53421 .31911 .5324 .31805 .48697 Mtetra
.554 .367 .582 r
.31805 .48697 .31911 .5324 .32491 .53062 .3237 .48659 Mtetra
.548 .363 .583 r
.3237 .48659 .32491 .53062 .33073 .52886 .32933 .48689 Mtetra
.542 .36 .584 r
.32933 .48689 .33073 .52886 .33655 .52713 .33494 .48783 Mtetra
.536 .358 .587 r
.33494 .48783 .33655 .52713 .34239 .52543 .34055 .48937 Mtetra
.528 .356 .592 r
.34055 .48937 .34239 .52543 .34824 .52374 .34614 .49147 Mtetra
.519 .355 .598 r
.34614 .49147 .34824 .52374 .3541 .52208 .35174 .49406 Mtetra
.508 .354 .608 r
.35174 .49406 .3541 .52208 .35998 .52042 .35735 .49707 Mtetra
.492 .355 .622 r
.35735 .49707 .35998 .52042 .36586 .51878 .36296 .50043 Mtetra
.466 .358 .647 r
.36296 .50043 .36586 .51878 .37177 .51715 .3686 .50406 Mtetra
.415 .364 .693 r
.3686 .50406 .37177 .51715 .37768 .51552 .37426 .50787 Mtetra
.255 .366 .784 r
.37426 .50787 .37768 .51552 .38361 .51389 .37995 .51178 Mtetra
.456 0 0 r
.37995 .51178 .38361 .51389 .38955 .51225 .38567 .51568 Mtetra
.647 .201 .176 r
.38567 .51568 .38955 .51225 .39551 .51061 .39143 .51949 Mtetra
.615 .258 .341 r
.39143 .51949 .39551 .51061 .40148 .50895 .39723 .52311 Mtetra
.592 .275 .401 r
.39723 .52311 .40148 .50895 .40747 .50727 .40307 .52645 Mtetra
.577 .282 .43 r
.40307 .52645 .40747 .50727 .41347 .50557 .40896 .52942 Mtetra
.566 .284 .447 r
.40896 .52942 .41347 .50557 .41949 .50385 .4149 .53194 Mtetra
.557 .284 .458 r
.4149 .53194 .41949 .50385 .42552 .50211 .42088 .53393 Mtetra
.549 .283 .465 r
.42088 .53393 .42552 .50211 .43156 .50033 .4269 .53533 Mtetra
.542 .281 .469 r
.4269 .53533 .43156 .50033 .43763 .49852 .43297 .53607 Mtetra
.536 .278 .472 r
.43297 .53607 .43763 .49852 .4437 .49667 .43908 .53612 Mtetra
.529 .274 .473 r
.43908 .53612 .4437 .49667 .44979 .49479 .44523 .53543 Mtetra
.523 .27 .473 r
.44523 .53543 .44979 .49479 .4559 .49287 .45141 .53399 Mtetra
.516 .264 .472 r
.45141 .53399 .4559 .49287 .46202 .49091 .45763 .53177 Mtetra
.508 .258 .47 r
.45763 .53177 .46202 .49091 .46815 .48892 .46387 .5288 Mtetra
.5 .25 .467 r
.46387 .5288 .46815 .48892 .4743 .48689 .47014 .52507 Mtetra
.49 .24 .462 r
.47014 .52507 .4743 .48689 .48046 .48483 .47642 .52063 Mtetra
.478 .227 .455 r
.47642 .52063 .48046 .48483 .48663 .48273 .48272 .51552 Mtetra
.463 .21 .445 r
.48272 .51552 .48663 .48273 .49282 .4806 .48902 .50978 Mtetra
.443 .188 .431 r
.48902 .50978 .49282 .4806 .49903 .47844 .49533 .50349 Mtetra
.414 .155 .409 r
.49533 .50349 .49903 .47844 .50524 .47626 .50164 .49671 Mtetra
.369 .102 .373 r
.50164 .49671 .50524 .47626 .51147 .47405 .50795 .48953 Mtetra
.286 .008 .304 r
.50795 .48953 .51147 .47405 .51772 .47182 .51426 .48203 Mtetra
.096 0 .141 r
.51426 .48203 .51772 .47182 .52397 .46958 .52056 .47431 Mtetra
0 0 0 r
.52056 .47431 .52397 .46958 .53024 .46733 .52685 .46645 Mtetra
.91 .918 .811 r
.52685 .46645 .53024 .46733 .53653 .46507 .53314 .45856 Mtetra
.801 .688 .74 r
.53314 .45856 .53653 .46507 .54282 .46281 .53941 .45072 Mtetra
.725 .573 .683 r
.53941 .45072 .54282 .46281 .54913 .46055 .54568 .44303 Mtetra
.68 .511 .649 r
.54568 .44303 .54913 .46055 .55546 .45829 .55195 .43558 Mtetra
.652 .473 .629 r
.55195 .43558 .55546 .45829 .56179 .45605 .55821 .42846 Mtetra
.632 .447 .614 r
.55821 .42846 .56179 .45605 .56815 .45381 .56447 .42174 Mtetra
.617 .429 .605 r
.56447 .42174 .56815 .45381 .57451 .4516 .57073 .4155 Mtetra
.605 .415 .597 r
.57073 .4155 .57451 .4516 .58089 .4494 .577 .4098 Mtetra
.596 .404 .592 r
.577 .4098 .58089 .4494 .58728 .44723 .58328 .40469 Mtetra
.588 .395 .588 r
.58328 .40469 .58728 .44723 .59369 .44508 .58958 .40022 Mtetra
.58 .388 .586 r
.58958 .40022 .59369 .44508 .60012 .44295 .59589 .39644 Mtetra
.574 .382 .584 r
.59589 .39644 .60012 .44295 .60656 .44086 .60223 .39336 Mtetra
.568 .377 .582 r
.60223 .39336 .60656 .44086 .61301 .43879 .6086 .391 Mtetra
.563 .373 .582 r
.6086 .391 .61301 .43879 .61948 .43675 .61501 .38936 Mtetra
.558 .37 .582 r
.61501 .38936 .61948 .43675 .62597 .43474 .62145 .38845 Mtetra
.553 .367 .583 r
.62145 .38845 .62597 .43474 .63247 .43276 .62793 .38824 Mtetra
.547 .364 .585 r
.62793 .38824 .63247 .43276 .63899 .4308 .63446 .3887 Mtetra
.542 .363 .588 r
.63446 .3887 .63899 .4308 .64553 .42887 .64104 .38981 Mtetra
.536 .362 .592 r
.64104 .38981 .64553 .42887 .65208 .42696 .64767 .39151 Mtetra
.529 .361 .598 r
.64767 .39151 .65208 .42696 .65865 .42506 .65436 .39375 Mtetra
.521 .362 .606 r
.65436 .39375 .65865 .42506 .66524 .42319 .66109 .39645 Mtetra
.51 .364 .619 r
.66109 .39645 .66524 .42319 .67185 .42132 .66788 .39956 Mtetra
.494 .369 .639 r
.66788 .39956 .67185 .42132 .67847 .41947 .67472 .40298 Mtetra
.468 .378 .672 r
.67472 .40298 .67847 .41947 .68511 .41762 .68161 .40664 Mtetra
.407 .396 .735 r
.68161 .40664 .68511 .41762 .69176 .41577 .68855 .41043 Mtetra
.174 .412 .851 r
.68855 .41043 .69176 .41577 .69844 .41392 .69553 .41428 Mtetra
.543 0 0 r
.69553 .41428 .69844 .41392 .70512 .41206 .70255 .41807 Mtetra
.609 .189 .221 r
.70255 .41807 .70512 .41206 .71183 .41018 .7096 .42172 Mtetra
.59 .242 .348 r
.7096 .42172 .71183 .41018 .71855 .4083 .71668 .42513 Mtetra
.575 .262 .401 r
.71668 .42513 .71855 .4083 .72529 .40639 .72378 .4282 Mtetra
.564 .271 .428 r
.72378 .4282 .72529 .40639 .73204 .40445 .73089 .43085 Mtetra
.556 .275 .445 r
.73089 .43085 .73204 .40445 .73881 .40249 .738 .433 Mtetra
.549 .277 .456 r
.738 .433 .73881 .40249 .74559 .4005 .74511 .43457 Mtetra
.542 .277 .463 r
.74511 .43457 .74559 .4005 .75239 .39848 .75221 .4355 Mtetra
.537 .276 .467 r
.75221 .4355 .75239 .39848 .75921 .39642 .75929 .43573 Mtetra
.531 .274 .471 r
.75929 .43573 .75921 .39642 .76603 .39432 .76634 .43522 Mtetra
.525 .271 .472 r
.76634 .43522 .76603 .39432 .77287 .39219 .77336 .43394 Mtetra
.519 .267 .473 r
.77336 .43394 .77287 .39219 .77973 .39002 .78033 .43188 Mtetra
.513 .262 .472 r
.78033 .43188 .77973 .39002 .7866 .38781 .78726 .42902 Mtetra
.506 .256 .471 r
.78726 .42902 .7866 .38781 .79348 .38556 .79414 .42539 Mtetra
.498 .249 .468 r
.79414 .42539 .79348 .38556 .80038 .38327 .80097 .42101 Mtetra
.488 .239 .463 r
.80097 .42101 .80038 .38327 .80728 .38094 .80774 .4159 Mtetra
.476 .227 .456 r
.80774 .4159 .80728 .38094 .81421 .37858 .81446 .41013 Mtetra
.461 .21 .447 r
.81446 .41013 .81421 .37858 .82114 .37619 .82112 .40375 Mtetra
.441 .187 .432 r
.82112 .40375 .82114 .37619 .82809 .37378 .82773 .39684 Mtetra
.411 .153 .41 r
.82773 .39684 .82809 .37378 .83506 .37133 .8343 .38947 Mtetra
.361 .096 .371 r
.8343 .38947 .83506 .37133 .84203 .36886 .84082 .38173 Mtetra
.265 0 .292 r
.84082 .38173 .84203 .36886 .84903 .36638 .8473 .37371 Mtetra
.014 0 .078 r
.8473 .37371 .84903 .36638 .85603 .36388 .85376 .36551 Mtetra
.731 .933 .598 r
.85376 .36551 .85603 .36388 .86305 .36137 .8602 .35722 Mtetra
.89 .744 .694 r
.23135 .55318 .23516 .55651 .24128 .549 .23805 .53905 Mtetra
.805 .63 .665 r
.23805 .53905 .24128 .549 .24739 .54158 .24471 .52518 Mtetra
.748 .56 .641 r
.24471 .52518 .24739 .54158 .25348 .53436 .25129 .51176 Mtetra
.708 .514 .624 r
.25129 .51176 .25348 .53436 .25954 .52741 .2578 .49898 Mtetra
.678 .481 .612 r
.2578 .49898 .25954 .52741 .26557 .52082 .26422 .487 Mtetra
.655 .456 .602 r
.26422 .487 .26557 .52082 .27156 .51465 .27055 .47597 Mtetra
.637 .436 .595 r
.27055 .47597 .27156 .51465 .27751 .50899 .27678 .46601 Mtetra
.621 .42 .589 r
.27678 .46601 .27751 .50899 .28342 .50387 .2829 .45724 Mtetra
.607 .407 .585 r
.2829 .45724 .28342 .50387 .28929 .49936 .28893 .44977 Mtetra
.595 .395 .581 r
.28893 .44977 .28929 .49936 .29512 .4955 .29484 .44367 Mtetra
.583 .385 .578 r
.29484 .44367 .29512 .4955 .3009 .49232 .30066 .439 Mtetra
.572 .375 .576 r
.30066 .439 .3009 .49232 .30665 .48983 .30638 .43579 Mtetra
.562 .367 .574 r
.30638 .43579 .30665 .48983 .31236 .48804 .31201 .43407 Mtetra
.551 .358 .573 r
.31201 .43407 .31236 .48804 .31805 .48697 .31756 .43385 Mtetra
.54 .35 .572 r
.31756 .43385 .31805 .48697 .3237 .48659 .32303 .43508 Mtetra
.528 .342 .572 r
.32303 .43508 .3237 .48659 .32933 .48689 .32844 .43775 Mtetra
.515 .333 .572 r
.32844 .43775 .32933 .48689 .33494 .48783 .3338 .44178 Mtetra
.5 .324 .573 r
.3338 .44178 .33494 .48783 .34055 .48937 .33912 .4471 Mtetra
.482 .313 .575 r
.33912 .4471 .34055 .48937 .34614 .49147 .34441 .45361 Mtetra
.459 .301 .578 r
.34441 .45361 .34614 .49147 .35174 .49406 .34968 .4612 Mtetra
.428 .285 .583 r
.34968 .4612 .35174 .49406 .35735 .49707 .35495 .46972 Mtetra
.38 .261 .59 r
.35495 .46972 .35735 .49707 .36296 .50043 .36023 .47903 Mtetra
.295 .22 .6 r
.36023 .47903 .36296 .50043 .3686 .50406 .36553 .48896 Mtetra
.104 .129 .602 r
.36553 .48896 .3686 .50406 .37426 .50787 .37087 .49933 Mtetra
0 0 .45 r
.37087 .49933 .37426 .50787 .37995 .51178 .37625 .50996 Mtetra
.866 .42 .118 r
.37625 .50996 .37995 .51178 .38567 .51568 .38169 .52064 Mtetra
.784 .41 .349 r
.38169 .52064 .38567 .51568 .39143 .51949 .38719 .53116 Mtetra
.712 .384 .42 r
.38719 .53116 .39143 .51949 .39723 .52311 .39276 .54133 Mtetra
.668 .365 .451 r
.39276 .54133 .39723 .52311 .40307 .52645 .39841 .55094 Mtetra
.637 .35 .467 r
.39841 .55094 .40307 .52645 .40896 .52942 .40414 .55978 Mtetra
.615 .339 .476 r
.40414 .55978 .40896 .52942 .4149 .53194 .40996 .56767 Mtetra
.597 .329 .481 r
.40996 .56767 .4149 .53194 .42088 .53393 .41586 .57442 Mtetra
.581 .32 .485 r
.41586 .57442 .42088 .53393 .4269 .53533 .42185 .57988 Mtetra
.568 .311 .487 r
.42185 .57988 .4269 .53533 .43297 .53607 .42792 .58391 Mtetra
.555 .302 .487 r
.42792 .58391 .43297 .53607 .43908 .53612 .43406 .58639 Mtetra
.543 .293 .487 r
.43406 .58639 .43908 .53612 .44523 .53543 .44028 .58724 Mtetra
.531 .284 .486 r
.44028 .58724 .44523 .53543 .45141 .53399 .44656 .58641 Mtetra
.519 .274 .483 r
.44656 .58641 .45141 .53399 .45763 .53177 .45289 .58387 Mtetra
.506 .263 .48 r
.45289 .58387 .45763 .53177 .46387 .5288 .45927 .57963 Mtetra
.491 .25 .476 r
.45927 .57963 .46387 .5288 .47014 .52507 .46569 .57373 Mtetra
.475 .235 .47 r
.46569 .57373 .47014 .52507 .47642 .52063 .47213 .56624 Mtetra
.455 .216 .462 r
.47213 .56624 .47642 .52063 .48272 .51552 .47858 .55727 Mtetra
.43 .192 .451 r
.47858 .55727 .48272 .51552 .48902 .50978 .48504 .54694 Mtetra
.397 .16 .435 r
.48504 .54694 .48902 .50978 .49533 .50349 .49149 .53541 Mtetra
.349 .114 .41 r
.49149 .53541 .49533 .50349 .50164 .49671 .49793 .52285 Mtetra
.274 .041 .368 r
.49793 .52285 .50164 .49671 .50795 .48953 .50435 .50944 Mtetra
.136 0 .285 r
.50435 .50944 .50795 .48953 .51426 .48203 .51075 .49539 Mtetra
0 0 .083 r
.51075 .49539 .51426 .48203 .52056 .47431 .51711 .4809 Mtetra
.782 .85 .397 r
.51711 .4809 .52056 .47431 .52685 .46645 .52344 .46617 Mtetra
.97 .862 .675 r
.52344 .46617 .52685 .46645 .53314 .45856 .52974 .45143 Mtetra
.863 .694 .671 r
.52974 .45143 .53314 .45856 .53941 .45072 .536 .43686 Mtetra
.781 .592 .645 r
.536 .43686 .53941 .45072 .54568 .44303 .54223 .42268 Mtetra
.727 .531 .625 r
.54223 .42268 .54568 .44303 .55195 .43558 .54843 .40905 Mtetra
.691 .49 .611 r
.54843 .40905 .55195 .43558 .55821 .42846 .55461 .39617 Mtetra
.664 .461 .601 r
.55461 .39617 .55821 .42846 .56447 .42174 .56077 .38419 Mtetra
.643 .44 .593 r
.56077 .38419 .56447 .42174 .57073 .4155 .56692 .37325 Mtetra
.626 .423 .588 r
.56692 .37325 .57073 .4155 .577 .4098 .57306 .36347 Mtetra
.611 .409 .583 r
.57306 .36347 .577 .4098 .58328 .40469 .57921 .35498 Mtetra
.599 .397 .58 r
.57921 .35498 .58328 .40469 .58958 .40022 .58538 .34785 Mtetra
.587 .387 .578 r
.58538 .34785 .58958 .40022 .59589 .39644 .59157 .34216 Mtetra
.577 .378 .576 r
.59157 .34216 .59589 .39644 .60223 .39336 .5978 .33795 Mtetra
.567 .37 .575 r
.5978 .33795 .60223 .39336 .6086 .391 .60407 .33525 Mtetra
.557 .363 .574 r
.60407 .33525 .6086 .391 .61501 .38936 .61039 .33409 Mtetra
.547 .356 .574 r
.61039 .33409 .61501 .38936 .62145 .38845 .61677 .33443 Mtetra
.537 .349 .574 r
.61677 .33443 .62145 .38845 .62793 .38824 .62323 .33626 Mtetra
.526 .343 .575 r
.62323 .33626 .62793 .38824 .63446 .3887 .62976 .33952 Mtetra
.514 .336 .577 r
.62976 .33952 .63446 .3887 .64104 .38981 .63638 .34415 Mtetra
.5 .329 .58 r
.63638 .34415 .64104 .38981 .64767 .39151 .64309 .35004 Mtetra
.484 .321 .584 r
.64309 .35004 .64767 .39151 .65436 .39375 .64989 .3571 Mtetra
.462 .312 .59 r
.64989 .3571 .65436 .39375 .66109 .39645 .65678 .3652 Mtetra
.433 .3 .599 r
.65678 .3652 .66109 .39645 .66788 .39956 .66378 .37418 Mtetra
.387 .282 .613 r
.66378 .37418 .66788 .39956 .67472 .40298 .67087 .38389 Mtetra
.303 .251 .633 r
.67087 .38389 .67472 .40298 .68161 .40664 .67804 .39415 Mtetra
.103 .174 .653 r
.67804 .39415 .68161 .40664 .68855 .41043 .68531 .40477 Mtetra
0 0 .48 r
.68531 .40477 .68855 .41043 .69553 .41428 .69265 .41556 Mtetra
.811 .343 .111 r
.69265 .41556 .69553 .41428 .70255 .41807 .70006 .4263 Mtetra
.738 .356 .329 r
.70006 .4263 .70255 .41807 .7096 .42172 .70753 .43678 Mtetra
.68 .346 .402 r
.70753 .43678 .7096 .42172 .71668 .42513 .71504 .44679 Mtetra
.643 .336 .436 r
.71504 .44679 .71668 .42513 .72378 .4282 .72258 .45612 Mtetra
.618 .328 .455 r
.72258 .45612 .72378 .4282 .73089 .43085 .73012 .46457 Mtetra
.599 .321 .466 r
.73012 .46457 .73089 .43085 .738 .433 .73767 .47195 Mtetra
.583 .314 .474 r
.73767 .47195 .738 .433 .74511 .43457 .74518 .47807 Mtetra
.57 .307 .479 r
.74518 .47807 .74511 .43457 .75221 .4355 .75265 .48279 Mtetra
.558 .3 .482 r
.75265 .48279 .75221 .4355 .75929 .43573 .76006 .48598 Mtetra
.547 .294 .484 r
.76006 .48598 .75929 .43573 .76634 .43522 .76739 .48752 Mtetra
.536 .287 .484 r
.76739 .48752 .76634 .43522 .77336 .43394 .77463 .48736 Mtetra
.525 .279 .484 r
.77463 .48736 .77336 .43394 .78033 .43188 .78176 .48544 Mtetra
.514 .27 .483 r
.78176 .48544 .78033 .43188 .78726 .42902 .78876 .48176 Mtetra
.502 .261 .481 r
.78876 .48176 .78726 .42902 .79414 .42539 .79563 .47634 Mtetra
.488 .25 .478 r
.79563 .47634 .79414 .42539 .80097 .42101 .80237 .46925 Mtetra
.473 .236 .474 r
.80237 .46925 .80097 .42101 .80774 .4159 .80897 .46058 Mtetra
.454 .219 .467 r
.80897 .46058 .80774 .4159 .81446 .41013 .81542 .45045 Mtetra
.43 .198 .458 r
.81542 .45045 .81446 .41013 .82112 .40375 .82174 .43899 Mtetra
.398 .168 .444 r
.82174 .43899 .82112 .40375 .82773 .39684 .82792 .42639 Mtetra
.352 .124 .422 r
.82792 .42639 .82773 .39684 .8343 .38947 .83399 .41282 Mtetra
.277 .053 .383 r
.83399 .41282 .8343 .38947 .84082 .38173 .83994 .39849 Mtetra
.134 0 .303 r
.83994 .39849 .84082 .38173 .8473 .37371 .84581 .38361 Mtetra
0 0 .09 r
.84581 .38361 .8473 .37371 .85376 .36551 .8516 .36839 Mtetra
.869 .877 .438 r
.8516 .36839 .85376 .36551 .8602 .35722 .85733 .35305 Mtetra
.89 .744 .694 r
.22753 .54985 .23135 .55318 .23805 .53905 .23425 .53569 Mtetra
.89 .745 .695 r
.23425 .53569 .23805 .53905 .24471 .52518 .24093 .5218 Mtetra
.888 .746 .699 r
.24093 .5218 .24471 .52518 .25129 .51176 .24754 .50837 Mtetra
.885 .747 .704 r
.24754 .50837 .25129 .51176 .2578 .49898 .25407 .49557 Mtetra
.881 .749 .712 r
.25407 .49557 .2578 .49898 .26422 .487 .26051 .48357 Mtetra
.876 .751 .722 r
.26051 .48357 .26422 .487 .27055 .47597 .26686 .47252 Mtetra
.868 .754 .735 r
.26686 .47252 .27055 .47597 .27678 .46601 .2731 .46255 Mtetra
.857 .757 .751 r
.2731 .46255 .27678 .46601 .2829 .45724 .27924 .45377 Mtetra
.842 .76 .772 r
.27924 .45377 .2829 .45724 .28893 .44977 .28528 .44628 Mtetra
.82 .763 .799 r
.28528 .44628 .28893 .44977 .29484 .44367 .29121 .44017 Mtetra
.786 .763 .832 r
.29121 .44017 .29484 .44367 .30066 .439 .29703 .43549 Mtetra
.734 .757 .871 r
.29703 .43549 .30066 .439 .30638 .43579 .30276 .43227 Mtetra
.65 .739 .914 r
.30276 .43227 .30638 .43579 .31201 .43407 .3084 .43055 Mtetra
.513 .691 .948 r
.3084 .43055 .31201 .43407 .31756 .43385 .31395 .43031 Mtetra
.297 .587 .943 r
.31395 .43031 .31756 .43385 .32303 .43508 .31943 .43155 Mtetra
.007 .41 .856 r
.31943 .43155 .32303 .43508 .32844 .43775 .32484 .43421 Mtetra
0 .191 .684 r
.32484 .43421 .32844 .43775 .3338 .44178 .3302 .43824 Mtetra
.508 .005 0 r
.3302 .43824 .3338 .44178 .33912 .4471 .33552 .44356 Mtetra
.65 .149 0 r
.33552 .44356 .33912 .4471 .34441 .45361 .3408 .45007 Mtetra
.735 .245 0 r
.3408 .45007 .34441 .45361 .34968 .4612 .34607 .45766 Mtetra
.785 .309 0 r
.34607 .45766 .34968 .4612 .35495 .46972 .35134 .46618 Mtetra
.816 .35 0 r
.35134 .46618 .35495 .46972 .36023 .47903 .35661 .47549 Mtetra
.835 .376 0 r
.35661 .47549 .36023 .47903 .36553 .48896 .36191 .48543 Mtetra
.845 .391 0 r
.36191 .48543 .36553 .48896 .37087 .49933 .36724 .4958 Mtetra
.849 .398 0 r
.36724 .4958 .37087 .49933 .37625 .50996 .37262 .50643 Mtetra
.847 .396 0 r
.37262 .50643 .37625 .50996 .38169 .52064 .37805 .51712 Mtetra
.841 .385 0 r
.37805 .51712 .38169 .52064 .38719 .53116 .38354 .52765 Mtetra
.827 .366 0 r
.38354 .52765 .38719 .53116 .39276 .54133 .38911 .53783 Mtetra
.805 .334 0 r
.38911 .53783 .39276 .54133 .39841 .55094 .39475 .54743 Mtetra
.768 .285 0 r
.39475 .54743 .39841 .55094 .40414 .55978 .40048 .55628 Mtetra
.709 .213 0 r
.40048 .55628 .40414 .55978 .40996 .56767 .40629 .56417 Mtetra
.612 .105 0 r
.40629 .56417 .40996 .56767 .41586 .57442 .41219 .57092 Mtetra
0 .05 .544 r
.41219 .57092 .41586 .57442 .42185 .57988 .41818 .57638 Mtetra
0 .255 .733 r
.41818 .57638 .42185 .57988 .42792 .58391 .42425 .58041 Mtetra
.077 .471 .89 r
.42425 .58041 .42792 .58391 .43406 .58639 .4304 .58289 Mtetra
.356 .637 .961 r
.4304 .58289 .43406 .58639 .44028 .58724 .43663 .58374 Mtetra
.559 .731 .955 r
.43663 .58374 .44028 .58724 .44656 .58641 .44291 .5829 Mtetra
.688 .773 .916 r
.44291 .5829 .44656 .58641 .45289 .58387 .44926 .58034 Mtetra
.767 .789 .87 r
.44926 .58034 .45289 .58387 .45927 .57963 .45565 .57609 Mtetra
.817 .792 .829 r
.45565 .57609 .45927 .57963 .46569 .57373 .46208 .57018 Mtetra
.849 .791 .794 r
.46208 .57018 .46569 .57373 .47213 .56624 .46853 .56268 Mtetra
.871 .787 .766 r
.46853 .56268 .47213 .56624 .47858 .55727 .475 .55369 Mtetra
.886 .784 .743 r
.475 .55369 .47858 .55727 .48504 .54694 .48148 .54335 Mtetra
.896 .78 .725 r
.48148 .54335 .48504 .54694 .49149 .53541 .48795 .5318 Mtetra
.904 .777 .711 r
.48795 .5318 .49149 .53541 .49793 .52285 .49442 .51922 Mtetra
.909 .774 .7 r
.49442 .51922 .49793 .52285 .50435 .50944 .50086 .50579 Mtetra
.913 .773 .692 r
.50086 .50579 .50435 .50944 .51075 .49539 .50727 .49172 Mtetra
.916 .771 .686 r
.50727 .49172 .51075 .49539 .51711 .4809 .51366 .4772 Mtetra
.917 .77 .683 r
.51366 .4772 .51711 .4809 .52344 .46617 .52001 .46246 Mtetra
.918 .77 .682 r
.52001 .46246 .52344 .46617 .52974 .45143 .52633 .44769 Mtetra
.917 .77 .683 r
.52633 .44769 .52974 .45143 .536 .43686 .53262 .4331 Mtetra
.916 .771 .686 r
.53262 .4331 .536 .43686 .54223 .42268 .53887 .4189 Mtetra
.913 .772 .692 r
.53887 .4189 .54223 .42268 .54843 .40905 .54509 .40526 Mtetra
.909 .774 .7 r
.54509 .40526 .54843 .40905 .55461 .39617 .55129 .39235 Mtetra
.903 .776 .711 r
.55129 .39235 .55461 .39617 .56077 .38419 .55747 .38035 Mtetra
.895 .778 .725 r
.55747 .38035 .56077 .38419 .56692 .37325 .56364 .3694 Mtetra
.883 .78 .743 r
.56364 .3694 .56692 .37325 .57306 .36347 .5698 .35961 Mtetra
.867 .782 .765 r
.5698 .35961 .57306 .36347 .57921 .35498 .57597 .3511 Mtetra
.845 .783 .792 r
.57597 .3511 .57921 .35498 .58538 .34785 .58215 .34396 Mtetra
.812 .78 .823 r
.58215 .34396 .58538 .34785 .59157 .34216 .58835 .33825 Mtetra
.765 .772 .859 r
.58835 .33825 .59157 .34216 .5978 .33795 .59459 .33403 Mtetra
.696 .753 .896 r
.59459 .33403 .5978 .33795 .60407 .33525 .60087 .33133 Mtetra
.597 .716 .928 r
.60087 .33133 .60407 .33525 .61039 .33409 .6072 .33015 Mtetra
.457 .652 .943 r
.6072 .33015 .61039 .33409 .61677 .33443 .61359 .33049 Mtetra
.278 .552 .926 r
.61359 .33049 .61677 .33443 .62323 .33626 .62005 .33232 Mtetra
.075 .422 .868 r
.62005 .33232 .62323 .33626 .62976 .33952 .62659 .33557 Mtetra
0 .28 .775 r
.62659 .33557 .62976 .33952 .63638 .34415 .63321 .34019 Mtetra
0 .147 .67 r
.63321 .34019 .63638 .34415 .64309 .35004 .63992 .34609 Mtetra
0 .037 .57 r
.63992 .34609 .64309 .35004 .64989 .3571 .64672 .35315 Mtetra
0 0 .487 r
.64672 .35315 .64989 .3571 .65678 .3652 .65362 .36124 Mtetra
.571 .108 0 r
.65362 .36124 .65678 .3652 .66378 .37418 .66061 .37022 Mtetra
.613 .151 0 r
.66061 .37022 .66378 .37418 .67087 .38389 .6677 .37993 Mtetra
.639 .178 0 r
.6677 .37993 .67087 .38389 .67804 .39415 .67488 .3902 Mtetra
.652 .192 0 r
.67488 .3902 .67804 .39415 .68531 .40477 .68214 .40082 Mtetra
.655 .195 0 r
.68214 .40082 .68531 .40477 .69265 .41556 .68949 .41161 Mtetra
.647 .187 0 r
.68949 .41161 .69265 .41556 .70006 .4263 .6969 .42235 Mtetra
.628 .167 0 r
.6969 .42235 .70006 .4263 .70753 .43678 .70436 .43284 Mtetra
.596 .134 0 r
.70436 .43284 .70753 .43678 .71504 .44679 .71187 .44285 Mtetra
0 0 .446 r
.71187 .44285 .71504 .44679 .72258 .45612 .71941 .45219 Mtetra
0 0 .515 r
.71941 .45219 .72258 .45612 .73012 .46457 .72696 .46064 Mtetra
0 .072 .601 r
.72696 .46064 .73012 .46457 .73767 .47195 .73451 .46801 Mtetra
0 .187 .701 r
.73451 .46801 .73767 .47195 .74518 .47807 .74203 .47414 Mtetra
0 .322 .803 r
.74203 .47414 .74518 .47807 .75265 .48279 .74951 .47886 Mtetra
.119 .465 .891 r
.74951 .47886 .75265 .48279 .76006 .48598 .75693 .48204 Mtetra
.319 .594 .943 r
.75693 .48204 .76006 .48598 .76739 .48752 .76427 .48358 Mtetra
.495 .692 .956 r
.76427 .48358 .76739 .48752 .77463 .48736 .77151 .4834 Mtetra
.632 .756 .936 r
.77151 .4834 .77463 .48736 .78176 .48544 .77865 .48147 Mtetra
.731 .792 .9 r
.77865 .48147 .78176 .48544 .78876 .48176 .78567 .47778 Mtetra
.8 .81 .859 r
.78567 .47778 .78876 .48176 .79563 .47634 .79256 .47236 Mtetra
.847 .817 .82 r
.79256 .47236 .79563 .47634 .80237 .46925 .79931 .46525 Mtetra
.88 .819 .784 r
.79931 .46525 .80237 .46925 .80897 .46058 .80592 .45656 Mtetra
.902 .817 .754 r
.80592 .45656 .80897 .46058 .81542 .45045 .8124 .44641 Mtetra
.918 .814 .728 r
.8124 .44641 .81542 .45045 .82174 .43899 .81873 .43493 Mtetra
.93 .811 .707 r
.81873 .43493 .82174 .43899 .82792 .42639 .82494 .42231 Mtetra
.938 .809 .691 r
.82494 .42231 .82792 .42639 .83399 .41282 .83102 .40872 Mtetra
.944 .806 .678 r
.83102 .40872 .83399 .41282 .83994 .39849 .837 .39437 Mtetra
.948 .804 .669 r
.837 .39437 .83994 .39849 .84581 .38361 .84289 .37947 Mtetra
.95 .803 .663 r
.84289 .37947 .84581 .38361 .8516 .36839 .8487 .36422 Mtetra
.951 .802 .66 r
.8487 .36422 .8516 .36839 .85733 .35305 .85446 .34886 Mtetra
.842 .763 .775 r
.22369 .54649 .22753 .54985 .23425 .53569 .22985 .53894 Mtetra
.824 .988 .721 r
.22985 .53894 .23425 .53569 .24093 .5218 .23601 .53149 Mtetra
0 0 .019 r
.23601 .53149 .24093 .5218 .24754 .50837 .24214 .52423 Mtetra
.265 0 .279 r
.24214 .52423 .24754 .50837 .25407 .49557 .24824 .51724 Mtetra
.368 .099 .367 r
.24824 .51724 .25407 .49557 .26051 .48357 .2543 .51061 Mtetra
.419 .159 .41 r
.2543 .51061 .26051 .48357 .26686 .47252 .26033 .50442 Mtetra
.449 .194 .434 r
.26033 .50442 .26686 .47252 .2731 .46255 .26632 .49871 Mtetra
.47 .218 .45 r
.26632 .49871 .2731 .46255 .27924 .45377 .27227 .49357 Mtetra
.485 .235 .46 r
.27227 .49357 .27924 .45377 .28528 .44628 .27817 .48903 Mtetra
.496 .248 .468 r
.27817 .48903 .28528 .44628 .29121 .44017 .28402 .48514 Mtetra
.505 .258 .473 r
.28402 .48514 .29121 .44017 .29703 .43549 .28984 .48193 Mtetra
.513 .266 .477 r
.28984 .48193 .29703 .43549 .30276 .43227 .29561 .47941 Mtetra
.52 .272 .479 r
.29561 .47941 .30276 .43227 .3084 .43055 .30135 .47761 Mtetra
.526 .277 .481 r
.30135 .47761 .3084 .43055 .31395 .43031 .30705 .47651 Mtetra
.532 .282 .482 r
.30705 .47651 .31395 .43031 .31943 .43155 .31272 .47612 Mtetra
.537 .286 .481 r
.31272 .47612 .31943 .43155 .32484 .43421 .31836 .4764 Mtetra
.543 .288 .48 r
.31836 .4764 .32484 .43421 .3302 .43824 .32399 .47732 Mtetra
.549 .291 .477 r
.32399 .47732 .3302 .43824 .33552 .44356 .3296 .47886 Mtetra
.555 .292 .473 r
.3296 .47886 .33552 .44356 .3408 .45007 .33521 .48094 Mtetra
.562 .293 .466 r
.33521 .48094 .3408 .45007 .34607 .45766 .34081 .48352 Mtetra
.57 .292 .455 r
.34081 .48352 .34607 .45766 .35134 .46618 .34643 .48652 Mtetra
.581 .289 .438 r
.34643 .48652 .35134 .46618 .35661 .47549 .35205 .48987 Mtetra
.597 .281 .405 r
.35205 .48987 .35661 .47549 .36191 .48543 .35769 .4935 Mtetra
.623 .257 .328 r
.35769 .4935 .36191 .48543 .36724 .4958 .36335 .4973 Mtetra
.653 .151 .042 r
.36335 .4973 .36724 .4958 .37262 .50643 .36904 .5012 Mtetra
.039 .334 .815 r
.36904 .5012 .37262 .50643 .37805 .51712 .37477 .5051 Mtetra
.395 .366 .708 r
.37477 .5051 .37805 .51712 .38354 .52765 .38053 .5089 Mtetra
.467 .358 .646 r
.38053 .5089 .38354 .52765 .38911 .53783 .38634 .51251 Mtetra
.496 .353 .617 r
.38634 .51251 .38911 .53783 .39475 .54743 .39219 .51584 Mtetra
.512 .351 .6 r
.39219 .51584 .39475 .54743 .40048 .55628 .39809 .51881 Mtetra
.523 .351 .59 r
.39809 .51881 .40048 .55628 .40629 .56417 .40403 .52131 Mtetra
.531 .352 .583 r
.40403 .52131 .40629 .56417 .41219 .57092 .41003 .5233 Mtetra
.537 .353 .579 r
.41003 .5233 .41219 .57092 .41818 .57638 .41607 .52468 Mtetra
.543 .354 .575 r
.41607 .52468 .41818 .57638 .42425 .58041 .42215 .52541 Mtetra
.548 .356 .573 r
.42215 .52541 .42425 .58041 .4304 .58289 .42828 .52544 Mtetra
.553 .359 .572 r
.42828 .52544 .4304 .58289 .43663 .58374 .43446 .52473 Mtetra
.557 .362 .572 r
.43446 .52473 .43663 .58374 .44291 .5829 .44067 .52326 Mtetra
.562 .365 .572 r
.44067 .52326 .44291 .5829 .44926 .58034 .44691 .52102 Mtetra
.567 .369 .572 r
.44691 .52102 .44926 .58034 .45565 .57609 .45318 .51802 Mtetra
.572 .373 .573 r
.45318 .51802 .45565 .57609 .46208 .57018 .45948 .51426 Mtetra
.577 .379 .575 r
.45948 .51426 .46208 .57018 .46853 .56268 .4658 .50979 Mtetra
.583 .385 .578 r
.4658 .50979 .46853 .56268 .475 .55369 .47213 .50464 Mtetra
.59 .393 .582 r
.47213 .50464 .475 .55369 .48148 .54335 .47848 .49887 Mtetra
.599 .402 .586 r
.47848 .49887 .48148 .54335 .48795 .5318 .48483 .49254 Mtetra
.609 .414 .593 r
.48483 .49254 .48795 .5318 .49442 .51922 .49119 .48572 Mtetra
.623 .431 .602 r
.49119 .48572 .49442 .51922 .50086 .50579 .49754 .4785 Mtetra
.641 .454 .615 r
.49754 .4785 .50086 .50579 .50727 .49172 .50389 .47096 Mtetra
.667 .49 .635 r
.50389 .47096 .50727 .49172 .51366 .4772 .51024 .46319 Mtetra
.711 .55 .669 r
.51024 .46319 .51366 .4772 .52001 .46246 .51658 .45529 Mtetra
.791 .672 .732 r
.51658 .45529 .52001 .46246 .52633 .44769 .52291 .44735 Mtetra
.912 .945 .811 r
.52291 .44735 .52633 .44769 .53262 .4331 .52923 .43947 Mtetra
0 0 0 r
.52923 .43947 .53262 .4331 .53887 .4189 .53555 .43174 Mtetra
.22 0 .244 r
.53555 .43174 .53887 .4189 .54509 .40526 .54186 .42425 Mtetra
.353 .083 .358 r
.54186 .42425 .54509 .40526 .55129 .39235 .54816 .41709 Mtetra
.412 .152 .407 r
.54816 .41709 .55129 .39235 .55747 .38035 .55446 .41033 Mtetra
.445 .191 .433 r
.55446 .41033 .55747 .38035 .56364 .3694 .56077 .40405 Mtetra
.467 .216 .449 r
.56077 .40405 .56364 .3694 .5698 .35961 .56708 .39831 Mtetra
.482 .233 .46 r
.56708 .39831 .5698 .35961 .57597 .3511 .5734 .39317 Mtetra
.494 .246 .468 r
.5734 .39317 .57597 .3511 .58215 .34396 .57973 .38867 Mtetra
.503 .256 .473 r
.57973 .38867 .58215 .34396 .58835 .33825 .58608 .38485 Mtetra
.51 .263 .476 r
.58608 .38485 .58835 .33825 .59459 .33403 .59245 .38174 Mtetra
.517 .269 .479 r
.59245 .38174 .59459 .33403 .60087 .33133 .59885 .37935 Mtetra
.523 .274 .48 r
.59885 .37935 .60087 .33133 .6072 .33015 .60528 .37769 Mtetra
.528 .278 .48 r
.60528 .37769 .6072 .33015 .61359 .33049 .61175 .37676 Mtetra
.533 .281 .479 r
.61175 .37676 .61359 .33049 .62005 .33232 .61826 .37652 Mtetra
.538 .284 .478 r
.61826 .37652 .62005 .33232 .62659 .33557 .62482 .37697 Mtetra
.543 .285 .475 r
.62482 .37697 .62659 .33557 .63321 .34019 .63142 .37806 Mtetra
.548 .286 .47 r
.63142 .37806 .63321 .34019 .63992 .34609 .63807 .37974 Mtetra
.554 .285 .463 r
.63807 .37974 .63992 .34609 .64672 .35315 .64477 .38196 Mtetra
.56 .283 .453 r
.64477 .38196 .64672 .35315 .65362 .36124 .65152 .38466 Mtetra
.568 .278 .436 r
.65152 .38466 .65362 .36124 .66061 .37022 .65833 .38775 Mtetra
.579 .268 .406 r
.65833 .38775 .66061 .37022 .6677 .37993 .66519 .39116 Mtetra
.595 .244 .345 r
.66519 .39116 .6677 .37993 .67488 .3902 .67209 .3948 Mtetra
.615 .165 .16 r
.67209 .3948 .67488 .3902 .68214 .40082 .67905 .39859 Mtetra
0 .281 .706 r
.67905 .39859 .68214 .40082 .68949 .41161 .68604 .40242 Mtetra
.366 .406 .77 r
.68604 .40242 .68949 .41161 .6969 .42235 .69308 .4062 Mtetra
.464 .38 .676 r
.69308 .4062 .6969 .42235 .70436 .43284 .70015 .40984 Mtetra
.496 .367 .635 r
.70015 .40984 .70436 .43284 .71187 .44285 .70725 .41324 Mtetra
.513 .361 .612 r
.70725 .41324 .71187 .44285 .71941 .45219 .71437 .4163 Mtetra
.523 .358 .598 r
.71437 .4163 .71941 .45219 .72696 .46064 .7215 .41893 Mtetra
.531 .356 .589 r
.7215 .41893 .72696 .46064 .73451 .46801 .72864 .42107 Mtetra
.537 .356 .583 r
.72864 .42107 .73451 .46801 .74203 .47414 .73577 .42262 Mtetra
.542 .356 .579 r
.73577 .42262 .74203 .47414 .74951 .47886 .7429 .42353 Mtetra
.547 .357 .576 r
.7429 .42353 .74951 .47886 .75693 .48204 .75001 .42374 Mtetra
.551 .359 .574 r
.75001 .42374 .75693 .48204 .76427 .48358 .75709 .4232 Mtetra
.555 .361 .572 r
.75709 .4232 .76427 .48358 .77151 .4834 .76414 .4219 Mtetra
.56 .363 .572 r
.76414 .4219 .77151 .4834 .77865 .48147 .77115 .41981 Mtetra
.564 .366 .572 r
.77115 .41981 .77865 .48147 .78567 .47778 .77812 .41692 Mtetra
.568 .37 .572 r
.77812 .41692 .78567 .47778 .79256 .47236 .78504 .41325 Mtetra
.573 .374 .573 r
.78504 .41325 .79256 .47236 .79931 .46525 .79191 .40883 Mtetra
.579 .379 .575 r
.79191 .40883 .79931 .46525 .80592 .45656 .79872 .40369 Mtetra
.585 .386 .578 r
.79872 .40369 .80592 .45656 .8124 .44641 .80548 .39788 Mtetra
.592 .394 .581 r
.80548 .39788 .8124 .44641 .81873 .43493 .81219 .39146 Mtetra
.601 .404 .587 r
.81219 .39146 .81873 .43493 .82494 .42231 .81885 .3845 Mtetra
.613 .418 .594 r
.81885 .3845 .82494 .42231 .83102 .40872 .82546 .37709 Mtetra
.628 .437 .604 r
.82546 .37709 .83102 .40872 .837 .39437 .83203 .3693 Mtetra
.65 .465 .62 r
.83203 .3693 .837 .39437 .84289 .37947 .83857 .36123 Mtetra
.685 .512 .646 r
.83857 .36123 .84289 .37947 .8487 .36422 .84507 .35298 Mtetra
.747 .601 .694 r
.84507 .35298 .8487 .36422 .85446 .34886 .85156 .34465 Mtetra
.673 .755 .913 r
.21983 .54313 .22369 .54649 .22985 .53894 .22552 .54105 Mtetra
0 0 0 r
.22552 .54105 .22985 .53894 .23601 .53149 .23123 .53896 Mtetra
.339 0 .155 r
.23123 .53896 .23601 .53149 .24214 .52423 .23695 .53688 Mtetra
.432 .11 .317 r
.23695 .53688 .24214 .52423 .24824 .51724 .24268 .53481 Mtetra
.467 .172 .38 r
.24268 .53481 .24824 .51724 .2543 .51061 .24841 .53275 Mtetra
.484 .205 .413 r
.24841 .53275 .2543 .51061 .26033 .50442 .25416 .5307 Mtetra
.495 .224 .433 r
.25416 .5307 .26033 .50442 .26632 .49871 .25992 .52868 Mtetra
.501 .237 .445 r
.25992 .52868 .26632 .49871 .27227 .49357 .26569 .52667 Mtetra
.506 .245 .454 r
.26569 .52667 .27227 .49357 .27817 .48903 .27147 .52469 Mtetra
.509 .251 .46 r
.27147 .52469 .27817 .48903 .28402 .48514 .27726 .52273 Mtetra
.511 .255 .463 r
.27726 .52273 .28402 .48514 .28984 .48193 .28306 .5208 Mtetra
.513 .258 .466 r
.28306 .5208 .28984 .48193 .29561 .47941 .28887 .5189 Mtetra
.513 .259 .467 r
.28887 .5189 .29561 .47941 .30135 .47761 .29469 .51702 Mtetra
.514 .259 .467 r
.29469 .51702 .30135 .47761 .30705 .47651 .30052 .51518 Mtetra
.514 .258 .466 r
.30052 .51518 .30705 .47651 .31272 .47612 .30636 .51336 Mtetra
.513 .256 .463 r
.30636 .51336 .31272 .47612 .31836 .4764 .31221 .51157 Mtetra
.511 .253 .459 r
.31221 .51157 .31836 .4764 .32399 .47732 .31808 .5098 Mtetra
.509 .247 .453 r
.31808 .5098 .32399 .47732 .3296 .47886 .32395 .50806 Mtetra
.505 .239 .444 r
.32395 .50806 .3296 .47886 .33521 .48094 .32984 .50634 Mtetra
.499 .226 .431 r
.32984 .50634 .33521 .48094 .34081 .48352 .33574 .50463 Mtetra
.49 .206 .41 r
.33574 .50463 .34081 .48352 .34643 .48652 .34166 .50294 Mtetra
.474 .173 .374 r
.34166 .50294 .34643 .48652 .35205 .48987 .34758 .50126 Mtetra
.439 .105 .301 r
.34758 .50126 .35205 .48987 .35769 .4935 .35352 .49959 Mtetra
.334 0 .098 r
.35352 .49959 .35769 .4935 .36335 .4973 .35948 .49792 Mtetra
.285 .785 .787 r
.35948 .49792 .36335 .4973 .36904 .5012 .36545 .49625 Mtetra
.638 .674 .868 r
.36545 .49625 .36904 .5012 .37477 .5051 .37143 .49458 Mtetra
.611 .521 .728 r
.37143 .49458 .37477 .5051 .38053 .5089 .37743 .49289 Mtetra
.593 .46 .668 r
.37743 .49289 .38053 .5089 .38634 .51251 .38344 .4912 Mtetra
.583 .428 .637 r
.38344 .4912 .38634 .51251 .39219 .51584 .38947 .48948 Mtetra
.576 .409 .618 r
.38947 .48948 .39219 .51584 .39809 .51881 .39551 .48775 Mtetra
.572 .396 .605 r
.39551 .48775 .39809 .51881 .40403 .52131 .40157 .48599 Mtetra
.569 .388 .597 r
.40157 .48599 .40403 .52131 .41003 .5233 .40764 .4842 Mtetra
.567 .382 .59 r
.40764 .4842 .41003 .5233 .41607 .52468 .41373 .48238 Mtetra
.565 .378 .586 r
.41373 .48238 .41607 .52468 .42215 .52541 .41983 .48053 Mtetra
.564 .375 .583 r
.41983 .48053 .42215 .52541 .42828 .52544 .42595 .47864 Mtetra
.564 .373 .581 r
.42595 .47864 .42828 .52544 .43446 .52473 .43208 .47672 Mtetra
.563 .372 .58 r
.43208 .47672 .43446 .52473 .44067 .52326 .43823 .47476 Mtetra
.563 .372 .579 r
.43823 .47476 .44067 .52326 .44691 .52102 .4444 .47277 Mtetra
.564 .372 .58 r
.4444 .47277 .44691 .52102 .45318 .51802 .45057 .47073 Mtetra
.564 .373 .581 r
.45057 .47073 .45318 .51802 .45948 .51426 .45677 .46866 Mtetra
.566 .375 .583 r
.45677 .46866 .45948 .51426 .4658 .50979 .46297 .46655 Mtetra
.567 .378 .585 r
.46297 .46655 .4658 .50979 .47213 .50464 .4692 .46441 Mtetra
.569 .383 .589 r
.4692 .46441 .47213 .50464 .47848 .49887 .47543 .46224 Mtetra
.572 .389 .595 r
.47543 .46224 .47848 .49887 .48483 .49254 .48168 .46004 Mtetra
.575 .397 .603 r
.48168 .46004 .48483 .49254 .49119 .48572 .48794 .45781 Mtetra
.58 .409 .614 r
.48794 .45781 .49119 .48572 .49754 .4785 .49422 .45556 Mtetra
.588 .427 .631 r
.49422 .45556 .49754 .4785 .50389 .47096 .50051 .45329 Mtetra
.599 .456 .658 r
.50051 .45329 .50389 .47096 .51024 .46319 .50682 .45101 Mtetra
.619 .509 .707 r
.50682 .45101 .51024 .46319 .51658 .45529 .51314 .44871 Mtetra
.655 .63 .813 r
.51314 .44871 .51658 .45529 .52291 .44735 .51947 .44641 Mtetra
.589 .91 .979 r
.51947 .44641 .52291 .44735 .52923 .43947 .52581 .4441 Mtetra
.212 0 0 r
.52581 .4441 .52923 .43947 .53555 .43174 .53217 .4418 Mtetra
.401 .056 .26 r
.53217 .4418 .53555 .43174 .54186 .42425 .53855 .4395 Mtetra
.454 .148 .356 r
.53855 .4395 .54186 .42425 .54816 .41709 .54493 .43721 Mtetra
.478 .191 .4 r
.54493 .43721 .54816 .41709 .55446 .41033 .55133 .43493 Mtetra
.491 .216 .425 r
.55133 .43493 .55446 .41033 .56077 .40405 .55775 .43267 Mtetra
.499 .232 .44 r
.55775 .43267 .56077 .40405 .56708 .39831 .56418 .43043 Mtetra
.504 .242 .45 r
.56418 .43043 .56708 .39831 .5734 .39317 .57062 .42821 Mtetra
.508 .249 .457 r
.57062 .42821 .5734 .39317 .57973 .38867 .57708 .42601 Mtetra
.51 .254 .462 r
.57708 .42601 .57973 .38867 .58608 .38485 .58355 .42385 Mtetra
.512 .257 .465 r
.58355 .42385 .58608 .38485 .59245 .38174 .59004 .42171 Mtetra
.513 .259 .466 r
.59004 .42171 .59245 .38174 .59885 .37935 .59655 .41959 Mtetra
.514 .259 .467 r
.59655 .41959 .59885 .37935 .60528 .37769 .60307 .41751 Mtetra
.514 .259 .466 r
.60307 .41751 .60528 .37769 .61175 .37676 .60961 .41545 Mtetra
.513 .257 .464 r
.60961 .41545 .61175 .37676 .61826 .37652 .61616 .41343 Mtetra
.512 .254 .461 r
.61616 .41343 .61826 .37652 .62482 .37697 .62273 .41142 Mtetra
.51 .25 .456 r
.62273 .41142 .62482 .37697 .63142 .37806 .62932 .40945 Mtetra
.507 .243 .449 r
.62932 .40945 .63142 .37806 .63807 .37974 .63593 .40749 Mtetra
.502 .232 .438 r
.63593 .40749 .63807 .37974 .64477 .38196 .64255 .40555 Mtetra
.495 .217 .421 r
.64255 .40555 .64477 .38196 .65152 .38466 .64919 .40363 Mtetra
.483 .191 .394 r
.64919 .40363 .65152 .38466 .65833 .38775 .65584 .40173 Mtetra
.459 .144 .343 r
.65584 .40173 .65833 .38775 .66519 .39116 .66252 .39983 Mtetra
.402 .037 .227 r
.66252 .39983 .66519 .39116 .67209 .3948 .66921 .39793 Mtetra
.153 0 0 r
.66921 .39793 .67209 .3948 .67905 .39859 .67592 .39604 Mtetra
.614 .828 .982 r
.67592 .39604 .67905 .39859 .68604 .40242 .68264 .39414 Mtetra
.625 .578 .782 r
.68264 .39414 .68604 .40242 .69308 .4062 .68939 .39223 Mtetra
.601 .485 .693 r
.68939 .39223 .69308 .4062 .70015 .40984 .69614 .39031 Mtetra
.588 .442 .651 r
.69614 .39031 .70015 .40984 .70725 .41324 .70292 .38838 Mtetra
.579 .417 .626 r
.70292 .38838 .70725 .41324 .71437 .4163 .70971 .38642 Mtetra
.574 .402 .611 r
.70971 .38642 .71437 .4163 .7215 .41893 .71652 .38444 Mtetra
.57 .392 .601 r
.71652 .38444 .7215 .41893 .72864 .42107 .72334 .38244 Mtetra
.568 .385 .593 r
.72334 .38244 .72864 .42107 .73577 .42262 .73018 .3804 Mtetra
.566 .38 .588 r
.73018 .3804 .73577 .42262 .7429 .42353 .73704 .37833 Mtetra
.565 .376 .585 r
.73704 .37833 .7429 .42353 .75001 .42374 .74391 .37622 Mtetra
.564 .374 .582 r
.74391 .37622 .75001 .42374 .75709 .4232 .75079 .37408 Mtetra
.563 .372 .58 r
.75079 .37408 .75709 .4232 .76414 .4219 .75769 .3719 Mtetra
.75769 .3719 .76414 .4219 .77115 .41981 .7646 .36967 Mtetra
.564 .372 .579 r
.7646 .36967 .77115 .41981 .77812 .41692 .77153 .36741 Mtetra
.564 .373 .58 r
.77153 .36741 .77812 .41692 .78504 .41325 .77847 .36511 Mtetra
.565 .374 .582 r
.77847 .36511 .78504 .41325 .79191 .40883 .78543 .36278 Mtetra
.566 .377 .584 r
.78543 .36278 .79191 .40883 .79872 .40369 .7924 .3604 Mtetra
.568 .38 .587 r
.7924 .3604 .79872 .40369 .80548 .39788 .79938 .35799 Mtetra
.57 .385 .592 r
.79938 .35799 .80548 .39788 .81219 .39146 .80637 .35555 Mtetra
.573 .392 .598 r
.80637 .35555 .81219 .39146 .81885 .3845 .81339 .35308 Mtetra
.577 .402 .608 r
.81339 .35308 .81885 .3845 .82546 .37709 .82041 .35059 Mtetra
.583 .417 .622 r
.82041 .35059 .82546 .37709 .83203 .3693 .82745 .34807 Mtetra
.593 .439 .643 r
.82745 .34807 .83203 .3693 .83857 .36123 .8345 .34553 Mtetra
.607 .478 .679 r
.8345 .34553 .83857 .36123 .84507 .35298 .84157 .34298 Mtetra
.634 .556 .749 r
.84157 .34298 .84507 .35298 .85156 .34465 .84866 .34042 Mtetra
.772 .769 .85 r
.21596 .53975 .21983 .54313 .22552 .54105 .22185 .53552 Mtetra
.736 .678 .794 r
.22185 .53552 .22552 .54105 .23123 .53896 .22775 .53132 Mtetra
.705 .614 .753 r
.22775 .53132 .23123 .53896 .23695 .53688 .23365 .52719 Mtetra
.681 .569 .722 r
.23365 .52719 .23695 .53688 .24268 .53481 .23954 .52317 Mtetra
.662 .536 .7 r
.23954 .52317 .24268 .53481 .24841 .53275 .24542 .5193 Mtetra
.646 .51 .683 r
.24542 .5193 .24841 .53275 .25416 .5307 .25129 .5156 Mtetra
.634 .49 .67 r
.25129 .5156 .25416 .5307 .25992 .52868 .25716 .51211 Mtetra
.623 .475 .66 r
.25716 .51211 .25992 .52868 .26569 .52667 .26301 .50885 Mtetra
.614 .462 .652 r
.26301 .50885 .26569 .52667 .27147 .52469 .26885 .50585 Mtetra
.606 .452 .647 r
.26885 .50585 .27147 .52469 .27726 .52273 .27468 .50311 Mtetra
.599 .444 .643 r
.27468 .50311 .27726 .52273 .28306 .5208 .2805 .50066 Mtetra
.592 .437 .64 r
.2805 .50066 .28306 .5208 .28887 .5189 .2863 .4985 Mtetra
.587 .432 .639 r
.2863 .4985 .28887 .5189 .29469 .51702 .2921 .49665 Mtetra
.581 .429 .639 r
.2921 .49665 .29469 .51702 .30052 .51518 .29789 .49509 Mtetra
.577 .426 .641 r
.29789 .49509 .30052 .51518 .30636 .51336 .30367 .49382 Mtetra
.572 .425 .644 r
.30367 .49382 .30636 .51336 .31221 .51157 .30945 .49284 Mtetra
.567 .426 .648 r
.30945 .49284 .31221 .51157 .31808 .5098 .31523 .49213 Mtetra
.563 .428 .655 r
.31523 .49213 .31808 .5098 .32395 .50806 .32101 .49168 Mtetra
.559 .433 .665 r
.32101 .49168 .32395 .50806 .32984 .50634 .32679 .49145 Mtetra
.554 .44 .678 r
.32679 .49145 .32984 .50634 .33574 .50463 .33259 .49142 Mtetra
.549 .451 .696 r
.33259 .49142 .33574 .50463 .34166 .50294 .33839 .49157 Mtetra
.543 .468 .721 r
.33839 .49157 .34166 .50294 .34758 .50126 .3442 .49186 Mtetra
.533 .493 .757 r
.3442 .49186 .34758 .50126 .35352 .49959 .35003 .49226 Mtetra
.517 .532 .811 r
.35003 .49226 .35352 .49959 .35948 .49792 .35587 .49273 Mtetra
.48 .594 .89 r
.35587 .49273 .35948 .49792 .36545 .49625 .36174 .49323 Mtetra
.368 .671 .974 r
.36174 .49323 .36545 .49625 .37143 .49458 .36763 .49372 Mtetra
.058 .609 .828 r
.36763 .49372 .37143 .49458 .37743 .49289 .37354 .49416 Mtetra
.268 0 0 r
.37354 .49416 .37743 .49289 .38344 .4912 .37948 .49451 Mtetra
.398 0 0 r
.37948 .49451 .38344 .4912 .38947 .48948 .38545 .49475 Mtetra
.444 .011 .121 r
.38545 .49475 .38947 .48948 .39551 .48775 .39144 .49482 Mtetra
.462 .069 .207 r
.39144 .49482 .39551 .48775 .40157 .48599 .39746 .4947 Mtetra
.469 .102 .258 r
.39746 .4947 .40157 .48599 .40764 .4842 .40351 .49436 Mtetra
.471 .121 .29 r
.40351 .49436 .40764 .4842 .41373 .48238 .40959 .49376 Mtetra
.47 .132 .311 r
.40959 .49376 .41373 .48238 .41983 .48053 .4157 .4929 Mtetra
.466 .138 .324 r
.4157 .4929 .41983 .48053 .42595 .47864 .42183 .49174 Mtetra
.461 .138 .332 r
.42183 .49174 .42595 .47864 .43208 .47672 .42799 .49027 Mtetra
.454 .135 .335 r
.42799 .49027 .43208 .47672 .43823 .47476 .43418 .48849 Mtetra
.445 .128 .333 r
.43418 .48849 .43823 .47476 .4444 .47277 .44038 .48639 Mtetra
.434 .117 .328 r
.44038 .48639 .4444 .47277 .45057 .47073 .44661 .48397 Mtetra
.419 .101 .317 r
.44661 .48397 .45057 .47073 .45677 .46866 .45286 .48124 Mtetra
.4 .079 .301 r
.45286 .48124 .45677 .46866 .46297 .46655 .45913 .47821 Mtetra
.376 .048 .277 r
.45913 .47821 .46297 .46655 .4692 .46441 .46541 .47489 Mtetra
.341 .004 .24 r
.46541 .47489 .4692 .46441 .47543 .46224 .4717 .47132 Mtetra
.291 0 .185 r
.4717 .47132 .47543 .46224 .48168 .46004 .47801 .46751 Mtetra
.212 0 .095 r
.47801 .46751 .48168 .46004 .48794 .45781 .48432 .46349 Mtetra
.076 0 0 r
.48432 .46349 .48794 .45781 .49422 .45556 .49065 .4593 Mtetra
0 0 0 r
.49065 .4593 .49422 .45556 .50051 .45329 .49698 .45497 Mtetra
.547 .911 .725 r
.49698 .45497 .50051 .45329 .50682 .45101 .50332 .45054 Mtetra
.776 .971 .92 r
.50332 .45054 .50682 .45101 .51314 .44871 .50967 .44604 Mtetra
.792 .844 .891 r
.50967 .44604 .51314 .44871 .51947 .44641 .51602 .44152 Mtetra
.756 .728 .827 r
.51602 .44152 .51947 .44641 .52581 .4441 .52237 .43702 Mtetra
.72 .646 .775 r
.52237 .43702 .52581 .4441 .53217 .4418 .52873 .43257 Mtetra
.692 .59 .738 r
.52873 .43257 .53217 .4418 .53855 .4395 .5351 .42822 Mtetra
.67 .55 .71 r
.5351 .42822 .53855 .4395 .54493 .43721 .54147 .424 Mtetra
.652 .52 .69 r
.54147 .424 .54493 .43721 .55133 .43493 .54785 .41994 Mtetra
.638 .498 .675 r
.54785 .41994 .55133 .43493 .55775 .43267 .55424 .41607 Mtetra
.627 .48 .664 r
.55424 .41607 .55775 .43267 .56418 .43043 .56064 .41243 Mtetra
.617 .466 .655 r
.56064 .41243 .56418 .43043 .57062 .42821 .56705 .40904 Mtetra
.609 .455 .649 r
.56705 .40904 .57062 .42821 .57708 .42601 .57347 .40592 Mtetra
.601 .447 .644 r
.57347 .40592 .57708 .42601 .58355 .42385 .57991 .40309 Mtetra
.595 .44 .641 r
.57991 .40309 .58355 .42385 .59004 .42171 .58637 .40055 Mtetra
.589 .435 .639 r
.58637 .40055 .59004 .42171 .59655 .41959 .59285 .39831 Mtetra
.584 .431 .639 r
.59285 .39831 .59655 .41959 .60307 .41751 .59935 .39639 Mtetra
.58 .428 .64 r
.59935 .39639 .60307 .41751 .60961 .41545 .60587 .39476 Mtetra
.575 .427 .643 r
.60587 .39476 .60961 .41545 .61616 .41343 .61242 .39343 Mtetra
.571 .427 .647 r
.61242 .39343 .61616 .41343 .62273 .41142 .619 .39239 Mtetra
.568 .429 .653 r
.619 .39239 .62273 .41142 .62932 .40945 .6256 .39162 Mtetra
.564 .433 .661 r
.6256 .39162 .62932 .40945 .63593 .40749 .63224 .39109 Mtetra
.56 .439 .672 r
.63224 .39109 .63593 .40749 .64255 .40555 .6389 .39078 Mtetra
.556 .449 .687 r
.6389 .39078 .64255 .40555 .64919 .40363 .6456 .39067 Mtetra
.552 .463 .708 r
.6456 .39067 .64919 .40363 .65584 .40173 .65232 .39072 Mtetra
.546 .484 .737 r
.65232 .39072 .65584 .40173 .66252 .39983 .65908 .3909 Mtetra
.538 .515 .779 r
.65908 .3909 .66252 .39983 .66921 .39793 .66587 .39116 Mtetra
.52 .564 .84 r
.66587 .39116 .66921 .39793 .67592 .39604 .67268 .39148 Mtetra
.474 .637 .926 r
.67268 .39148 .67592 .39604 .68264 .39414 .67952 .39181 Mtetra
.327 .706 .982 r
.67952 .39181 .68264 .39414 .68939 .39223 .68639 .39211 Mtetra
0 .561 .713 r
.68639 .39211 .68939 .39223 .69614 .39031 .69328 .39234 Mtetra
.29 0 0 r
.69328 .39234 .69614 .39031 .70292 .38838 .7002 .39246 Mtetra
.395 0 .003 r
.7002 .39246 .70292 .38838 .70971 .38642 .70713 .39243 Mtetra
.436 .014 .138 r
.70713 .39243 .70971 .38642 .71652 .38444 .71407 .39223 Mtetra
.454 .067 .215 r
.71407 .39223 .71652 .38444 .72334 .38244 .72103 .3918 Mtetra
.462 .098 .262 r
.72103 .3918 .72334 .38244 .73018 .3804 .728 .39114 Mtetra
.464 .117 .292 r
.728 .39114 .73018 .3804 .73704 .37833 .73497 .3902 Mtetra
.464 .128 .312 r
.73497 .3902 .73704 .37833 .74391 .37622 .74195 .38897 Mtetra
.461 .134 .324 r
.74195 .38897 .74391 .37622 .75079 .37408 .74892 .38743 Mtetra
.456 .135 .332 r
.74892 .38743 .75079 .37408 .75769 .3719 .75589 .38558 Mtetra
.45 .132 .334 r
.75589 .38558 .75769 .3719 .7646 .36967 .76286 .38339 Mtetra
.441 .125 .333 r
.76286 .38339 .7646 .36967 .77153 .36741 .76982 .38087 Mtetra
.43 .114 .327 r
.76982 .38087 .77153 .36741 .77847 .36511 .77677 .37804 Mtetra
.415 .098 .316 r
.77677 .37804 .77847 .36511 .78543 .36278 .78371 .37488 Mtetra
.396 .075 .299 r
.78371 .37488 .78543 .36278 .7924 .3604 .79064 .37143 Mtetra
.371 .043 .274 r
.79064 .37143 .7924 .3604 .79938 .35799 .79756 .36769 Mtetra
.335 0 .235 r
.79756 .36769 .79938 .35799 .80637 .35555 .80446 .3637 Mtetra
.281 0 .174 r
.80446 .3637 .80637 .35555 .81339 .35308 .81136 .35948 Mtetra
.193 0 .073 r
.81136 .35948 .81339 .35308 .82041 .35059 .81824 .35507 Mtetra
.036 0 0 r
.81824 .35507 .82041 .35059 .82745 .34807 .82512 .35049 Mtetra
0 0 0 r
.82512 .35049 .82745 .34807 .8345 .34553 .83199 .34579 Mtetra
.64 .963 .817 r
.83199 .34579 .8345 .34553 .84157 .34298 .83887 .341 Mtetra
.793 .934 .924 r
.83887 .341 .84157 .34298 .84866 .34042 .84574 .33617 Mtetra
.877 .752 .72 r
.21207 .53636 .21596 .53975 .22185 .53552 .21864 .52487 Mtetra
.778 .611 .673 r
.21864 .52487 .22185 .53552 .22775 .53132 .22517 .51357 Mtetra
.718 .535 .641 r
.22517 .51357 .22775 .53132 .23365 .52719 .23166 .50262 Mtetra
.68 .488 .62 r
.23166 .50262 .23365 .52719 .23954 .52317 .23808 .49215 Mtetra
.653 .457 .606 r
.23808 .49215 .23954 .52317 .24542 .5193 .24443 .48229 Mtetra
.633 .434 .596 r
.24443 .48229 .24542 .5193 .25129 .5156 .25071 .47317 Mtetra
.617 .417 .588 r
.25071 .47317 .25129 .5156 .25716 .51211 .25691 .46489 Mtetra
.604 .403 .582 r
.25691 .46489 .25716 .51211 .26301 .50885 .26302 .45755 Mtetra
.592 .391 .578 r
.26302 .45755 .26301 .50885 .26885 .50585 .26905 .45122 Mtetra
.583 .382 .574 r
.26905 .45122 .26885 .50585 .27468 .50311 .27499 .44598 Mtetra
.574 .373 .571 r
.27499 .44598 .27468 .50311 .2805 .50066 .28085 .44186 Mtetra
.565 .366 .569 r
.28085 .44186 .2805 .50066 .2863 .4985 .28663 .43889 Mtetra
.557 .359 .568 r
.28663 .43889 .2863 .4985 .2921 .49665 .29233 .43711 Mtetra
.549 .353 .567 r
.29233 .43711 .2921 .49665 .29789 .49509 .29796 .4365 Mtetra
.541 .347 .566 r
.29796 .4365 .29789 .49509 .30367 .49382 .30354 .43706 Mtetra
.533 .341 .566 r
.30354 .43706 .30367 .49382 .30945 .49284 .30905 .43873 Mtetra
.524 .336 .567 r
.30905 .43873 .30945 .49284 .31523 .49213 .31453 .44149 Mtetra
.514 .33 .569 r
.31453 .44149 .31523 .49213 .32101 .49168 .31997 .44526 Mtetra
.502 .324 .571 r
.31997 .44526 .32101 .49168 .32679 .49145 .32538 .44995 Mtetra
.487 .317 .575 r
.32538 .44995 .32679 .49145 .33259 .49142 .33078 .45549 Mtetra
.467 .309 .582 r
.33078 .45549 .33259 .49142 .33839 .49157 .33618 .46175 Mtetra
.438 .297 .592 r
.33618 .46175 .33839 .49157 .3442 .49186 .34159 .46862 Mtetra
.388 .28 .608 r
.34159 .46862 .3442 .49186 .35003 .49226 .34701 .47596 Mtetra
.279 .241 .636 r
.34701 .47596 .35003 .49226 .35587 .49273 .35246 .48363 Mtetra
0 .096 .638 r
.35246 .48363 .35587 .49273 .36174 .49323 .35795 .49149 Mtetra
.8 .307 0 r
.35795 .49149 .36174 .49323 .36763 .49372 .36349 .49937 Mtetra
.732 .349 .325 r
.36349 .49937 .36763 .49372 .37354 .49416 .36909 .50711 Mtetra
.666 .339 .41 r
.36909 .50711 .37354 .49416 .37948 .49451 .37474 .51456 Mtetra
.629 .329 .444 r
.37474 .51456 .37948 .49451 .38545 .49475 .38046 .52156 Mtetra
.605 .322 .461 r
.38046 .52156 .38545 .49475 .39144 .49482 .38626 .52794 Mtetra
.587 .315 .471 r
.38626 .52794 .39144 .49482 .39746 .4947 .39212 .53358 Mtetra
.574 .309 .477 r
.39212 .53358 .39746 .4947 .40351 .49436 .39807 .53833 Mtetra
.563 .303 .481 r
.39807 .53833 .40351 .49436 .40959 .49376 .40408 .54207 Mtetra
.553 .298 .483 r
.40408 .54207 .40959 .49376 .4157 .4929 .41017 .5447 Mtetra
.544 .292 .484 r
.41017 .5447 .4157 .4929 .42183 .49174 .41633 .54613 Mtetra
.535 .286 .484 r
.41633 .54613 .42183 .49174 .42799 .49027 .42256 .5463 Mtetra
.526 .279 .484 r
.42256 .5463 .42799 .49027 .43418 .48849 .42884 .54517 Mtetra
.517 .272 .482 r
.42884 .54517 .43418 .48849 .44038 .48639 .43518 .54271 Mtetra
.508 .264 .48 r
.43518 .54271 .44038 .48639 .44661 .48397 .44157 .53895 Mtetra
.497 .254 .476 r
.44157 .53895 .44661 .48397 .45286 .48124 .44799 .5339 Mtetra
.485 .243 .472 r
.44799 .5339 .45286 .48124 .45913 .47821 .45444 .52763 Mtetra
.471 .229 .465 r
.45444 .52763 .45913 .47821 .46541 .47489 .46091 .5202 Mtetra
.453 .211 .457 r
.46091 .5202 .46541 .47489 .4717 .47132 .46739 .51172 Mtetra
.43 .188 .444 r
.46739 .51172 .4717 .47132 .47801 .46751 .47388 .5023 Mtetra
.397 .154 .425 r
.47388 .5023 .47801 .46751 .48432 .46349 .48036 .49207 Mtetra
.346 .101 .393 r
.48036 .49207 .48432 .46349 .49065 .4593 .48684 .48117 Mtetra
.255 .008 .334 r
.48684 .48117 .49065 .4593 .49698 .45497 .4933 .46975 Mtetra
.049 0 .191 r
.4933 .46975 .49698 .45497 .50332 .45054 .49974 .45798 Mtetra
0 0 0 r
.49974 .45798 .50332 .45054 .50967 .44604 .50616 .446 Mtetra
.961 .899 .716 r
.50616 .446 .50967 .44604 .51602 .44152 .51256 .43399 Mtetra
.836 .682 .692 r
.51256 .43399 .51602 .44152 .52237 .43702 .51893 .42211 Mtetra
.748 .567 .65 r
.51893 .42211 .52237 .43702 .52873 .43257 .52528 .4105 Mtetra
.696 .504 .624 r
.52528 .4105 .52873 .43257 .5351 .42822 .53161 .39933 Mtetra
.663 .465 .607 r
.53161 .39933 .5351 .42822 .54147 .424 .53792 .38871 Mtetra
.639 .439 .596 r
.53792 .38871 .54147 .424 .54785 .41994 .54421 .3788 Mtetra
.621 .42 .588 r
.54421 .3788 .54785 .41994 .55424 .41607 .5505 .3697 Mtetra
.607 .405 .582 r
.5505 .3697 .55424 .41607 .56064 .41243 .55678 .36151 Mtetra
.595 .393 .577 r
.55678 .36151 .56064 .41243 .56705 .40904 .56306 .35432 Mtetra
.585 .383 .574 r
.56306 .35432 .56705 .40904 .57347 .40592 .56935 .34821 Mtetra
.577 .375 .571 r
.56935 .34821 .57347 .40592 .57991 .40309 .57566 .34323 Mtetra
.569 .368 .569 r
.57566 .34323 .57991 .40309 .58637 .40055 .58199 .33942 Mtetra
.561 .362 .568 r
.58199 .33942 .58637 .40055 .59285 .39831 .58836 .33681 Mtetra
.554 .356 .568 r
.58836 .33681 .59285 .39831 .59935 .39639 .59476 .33541 Mtetra
.547 .351 .568 r
.59476 .33541 .59935 .39639 .60587 .39476 .60121 .3352 Mtetra
.539 .347 .568 r
.60121 .3352 .60587 .39476 .61242 .39343 .60772 .33617 Mtetra
.532 .342 .569 r
.60772 .33617 .61242 .39343 .619 .39239 .61428 .33826 Mtetra
.523 .338 .571 r
.61428 .33826 .619 .39239 .6256 .39162 .62092 .34143 Mtetra
.514 .334 .574 r
.62092 .34143 .6256 .39162 .63224 .39109 .62761 .3456 Mtetra
.503 .33 .579 r
.62761 .3456 .63224 .39109 .6389 .39078 .63439 .35067 Mtetra
.489 .325 .585 r
.63439 .35067 .6389 .39078 .6456 .39067 .64124 .35655 Mtetra
.47 .32 .595 r
.64124 .35655 .6456 .39067 .65232 .39072 .64816 .36311 Mtetra
.441 .313 .61 r
.64816 .36311 .65232 .39072 .65908 .3909 .65516 .37023 Mtetra
.389 .302 .635 r
.65516 .37023 .65908 .3909 .66587 .39116 .66223 .37777 Mtetra
.265 .273 .682 r
.66223 .37777 .66587 .39116 .67268 .39148 .66937 .38557 Mtetra
0 .11 .663 r
.66937 .38557 .67268 .39148 .67952 .39181 .67658 .39348 Mtetra
.749 .257 .064 r
.67658 .39348 .67952 .39181 .68639 .39211 .68384 .40134 Mtetra
.682 .305 .325 r
.68384 .40134 .68639 .39211 .69328 .39234 .69115 .40897 Mtetra
.635 .309 .401 r
.69115 .40897 .69328 .39234 .7002 .39246 .6985 .41623 Mtetra
.607 .308 .435 r
.6985 .41623 .7002 .39246 .70713 .39243 .70587 .42294 Mtetra
.588 .305 .453 r
.70587 .42294 .70713 .39243 .71407 .39223 .71327 .42895 Mtetra
.575 .301 .465 r
.71327 .42895 .71407 .39223 .72103 .3918 .72066 .43412 Mtetra
.563 .298 .472 r
.72066 .43412 .72103 .3918 .728 .39114 .72804 .43831 Mtetra
.554 .294 .477 r
.72804 .43831 .728 .39114 .73497 .3902 .7354 .44141 Mtetra
.545 .29 .48 r
.7354 .44141 .73497 .3902 .74195 .38897 .74272 .44332 Mtetra
.537 .286 .482 r
.74272 .44332 .74195 .38897 .74892 .38743 .74998 .44396 Mtetra
.529 .281 .483 r
.74998 .44396 .74892 .38743 .75589 .38558 .75719 .44328 Mtetra
.522 .275 .483 r
.75719 .44328 .75589 .38558 .76286 .38339 .76432 .44124 Mtetra
.513 .269 .482 r
.76432 .44124 .76286 .38339 .76982 .38087 .77136 .43785 Mtetra
.505 .262 .48 r
.77136 .43785 .76982 .38087 .77677 .37804 .77832 .43312 Mtetra
.495 .254 .478 r
.77832 .43312 .77677 .37804 .78371 .37488 .78517 .4271 Mtetra
.483 .243 .474 r
.78517 .4271 .78371 .37488 .79064 .37143 .79193 .41985 Mtetra
.47 .231 .469 r
.79193 .41985 .79064 .37143 .79756 .36769 .79859 .41146 Mtetra
.453 .214 .461 r
.79859 .41146 .79756 .36769 .80446 .3637 .80514 .40204 Mtetra
.43 .191 .449 r
.80514 .40204 .80446 .3637 .81136 .35948 .81161 .39173 Mtetra
.396 .158 .431 r
.81161 .39173 .81136 .35948 .81824 .35507 .81798 .38066 Mtetra
.343 .104 .4 r
.81798 .38066 .81824 .35507 .82512 .35049 .82428 .36897 Mtetra
.243 .004 .338 r
.82428 .36897 .82512 .35049 .83199 .34579 .8305 .35684 Mtetra
0 0 .171 r
.8305 .35684 .83199 .34579 .83887 .341 .83668 .34443 Mtetra
.736 .844 .4 r
.83668 .34443 .83887 .341 .84574 .33617 .84281 .33191 Mtetra
.894 .742 .685 r
.20817 .53295 .21207 .53636 .21864 .52487 .21511 .51762 Mtetra
.844 .674 .672 r
.21511 .51762 .21864 .52487 .22517 .51357 .222 .5026 Mtetra
.801 .621 .658 r
.222 .5026 .22517 .51357 .23166 .50262 .2288 .48808 Mtetra
.765 .579 .646 r
.2288 .48808 .23166 .50262 .23808 .49215 .23552 .47426 Mtetra
.735 .546 .637 r
.23552 .47426 .23808 .49215 .24443 .48229 .24213 .46132 Mtetra
.708 .517 .628 r
.24213 .46132 .24443 .48229 .25071 .47317 .24863 .44942 Mtetra
.685 .493 .621 r
.24863 .44942 .25071 .47317 .25691 .46489 .25501 .4387 Mtetra
.664 .472 .615 r
.25501 .4387 .25691 .46489 .26302 .45755 .26127 .42928 Mtetra
.644 .453 .61 r
.26127 .42928 .26302 .45755 .26905 .45122 .2674 .42126 Mtetra
.625 .436 .606 r
.2674 .42126 .26905 .45122 .27499 .44598 .27341 .41474 Mtetra
.606 .419 .603 r
.27341 .41474 .27499 .44598 .28085 .44186 .27929 .40978 Mtetra
.588 .404 .6 r
.27929 .40978 .28085 .44186 .28663 .43889 .28506 .40641 Mtetra
.569 .389 .598 r
.28506 .40641 .28663 .43889 .29233 .43711 .29072 .40466 Mtetra
.549 .374 .596 r
.29072 .40466 .29233 .43711 .29796 .4365 .29627 .40453 Mtetra
.528 .359 .595 r
.29627 .40453 .29796 .4365 .30354 .43706 .30174 .40599 Mtetra
.505 .343 .595 r
.30174 .40599 .30354 .43706 .30905 .43873 .30712 .40901 Mtetra
.478 .326 .595 r
.30712 .40901 .30905 .43873 .31453 .44149 .31243 .41351 Mtetra
.447 .306 .596 r
.31243 .41351 .31453 .44149 .31997 .44526 .31769 .41942 Mtetra
.407 .283 .597 r
.31769 .41942 .31997 .44526 .32538 .44995 .32291 .42663 Mtetra
.355 .253 .599 r
.32291 .42663 .32538 .44995 .33078 .45549 .32811 .43501 Mtetra
.282 .213 .6 r
.32811 .43501 .33078 .45549 .33618 .46175 .33329 .44443 Mtetra
.168 .153 .596 r
.33329 .44443 .33618 .46175 .34159 .46862 .33847 .4547 Mtetra
0 .05 .571 r
.33847 .4547 .34159 .46862 .34701 .47596 .34367 .46567 Mtetra
0 0 .465 r
.34367 .46567 .34701 .47596 .35246 .48363 .34891 .47713 Mtetra
.751 .352 0 r
.34891 .47713 .35246 .48363 .35795 .49149 .35419 .48887 Mtetra
.88 .444 .113 r
.35419 .48887 .35795 .49149 .36349 .49937 .35953 .50068 Mtetra
.845 .44 .273 r
.35953 .50068 .36349 .49937 .36909 .50711 .36494 .51234 Mtetra
.788 .416 .351 r
.36494 .51234 .36909 .50711 .37474 .51456 .37043 .52361 Mtetra
.739 .392 .393 r
.37043 .52361 .37474 .51456 .38046 .52156 .37601 .53428 Mtetra
.699 .37 .416 r
.37601 .53428 .38046 .52156 .38626 .52794 .38169 .54412 Mtetra
.666 .351 .43 r
.38169 .54412 .38626 .52794 .39212 .53358 .38746 .55291 Mtetra
.637 .333 .439 r
.38746 .55291 .39212 .53358 .39807 .53833 .39334 .56047 Mtetra
.611 .315 .444 r
.39334 .56047 .39807 .53833 .40408 .54207 .39932 .56661 Mtetra
.587 .298 .446 r
.39932 .56661 .40408 .54207 .41017 .5447 .4054 .57118 Mtetra
.563 .281 .445 r
.4054 .57118 .41017 .5447 .41633 .54613 .41157 .57406 Mtetra
.539 .262 .443 r
.41157 .57406 .41633 .54613 .42256 .5463 .41783 .57514 Mtetra
.515 .242 .439 r
.41783 .57514 .42256 .5463 .42884 .54517 .42417 .57437 Mtetra
.489 .22 .433 r
.42417 .57437 .42884 .54517 .43518 .54271 .43059 .57172 Mtetra
.46 .195 .424 r
.43059 .57172 .43518 .54271 .44157 .53895 .43706 .5672 Mtetra
.426 .165 .412 r
.43706 .5672 .44157 .53895 .44799 .5339 .44359 .56086 Mtetra
.386 .128 .396 r
.44359 .56086 .44799 .5339 .45444 .52763 .45015 .55277 Mtetra
.336 .082 .372 r
.45015 .55277 .45444 .52763 .46091 .5202 .45674 .54306 Mtetra
.269 .02 .339 r
.45674 .54306 .46091 .5202 .46739 .51172 .46334 .53186 Mtetra
.175 0 .288 r
.46334 .53186 .46739 .51172 .47388 .5023 .46994 .51934 Mtetra
.034 0 .204 r
.46994 .51934 .47388 .5023 .48036 .49207 .47653 .5057 Mtetra
0 0 .061 r
.47653 .5057 .48036 .49207 .48684 .48117 .4831 .49114 Mtetra
0 0 0 r
.4831 .49114 .48684 .48117 .4933 .46975 .48965 .47589 Mtetra
.866 .891 .466 r
.48965 .47589 .4933 .46975 .49974 .45798 .49617 .46016 Mtetra
.984 .905 .629 r
.49617 .46016 .49974 .45798 .50616 .446 .50265 .44419 Mtetra
.953 .815 .67 r
.50265 .44419 .50616 .446 .51256 .43399 .50909 .4282 Mtetra
.892 .725 .668 r
.50909 .4282 .51256 .43399 .51893 .42211 .51549 .41243 Mtetra
.836 .654 .656 r
.51549 .41243 .51893 .42211 .52528 .4105 .52185 .39708 Mtetra
.791 .601 .644 r
.52185 .39708 .52528 .4105 .53161 .39933 .52818 .38235 Mtetra
.753 .56 .634 r
.52818 .38235 .53161 .39933 .53792 .38871 .53447 .36844 Mtetra
.722 .527 .625 r
.53447 .36844 .53792 .38871 .54421 .3788 .54073 .35552 Mtetra
.695 .499 .618 r
.54073 .35552 .54421 .3788 .5505 .3697 .54698 .34374 Mtetra
.672 .477 .613 r
.54698 .34374 .5505 .3697 .55678 .36151 .55321 .33324 Mtetra
.651 .457 .608 r
.55321 .33324 .55678 .36151 .56306 .35432 .55944 .32412 Mtetra
.631 .439 .605 r
.55944 .32412 .56306 .35432 .56935 .34821 .56567 .3165 Mtetra
.613 .424 .602 r
.56567 .3165 .56935 .34821 .57566 .34323 .57192 .31044 Mtetra
.595 .409 .6 r
.57192 .31044 .57566 .34323 .58199 .33942 .57819 .30599 Mtetra
.578 .396 .599 r
.57819 .30599 .58199 .33942 .58836 .33681 .5845 .30319 Mtetra
.56 .383 .598 r
.5845 .30319 .58836 .33681 .59476 .33541 .59086 .30205 Mtetra
.542 .37 .598 r
.59086 .30205 .59476 .33541 .60121 .3352 .59728 .30255 Mtetra
.523 .358 .599 r
.59728 .30255 .60121 .3352 .60772 .33617 .60376 .30466 Mtetra
.502 .345 .6 r
.60376 .30466 .60772 .33617 .61428 .33826 .61032 .30834 Mtetra
.478 .331 .603 r
.61032 .30834 .61428 .33826 .62092 .34143 .61696 .3135 Mtetra
.45 .316 .607 r
.61696 .3135 .62092 .34143 .62761 .3456 .62369 .32004 Mtetra
.415 .299 .612 r
.62369 .32004 .62761 .3456 .63439 .35067 .63051 .32785 Mtetra
.371 .278 .619 r
.63051 .32785 .63439 .35067 .64124 .35655 .63743 .3368 Mtetra
.308 .249 .627 r
.63743 .3368 .64124 .35655 .64816 .36311 .64445 .34673 Mtetra
.213 .208 .635 r
.64445 .34673 .64816 .36311 .65516 .37023 .65157 .35745 Mtetra
.054 .137 .634 r
.65157 .35745 .65516 .37023 .66223 .37777 .65878 .36879 Mtetra
0 .005 .578 r
.65878 .36879 .66223 .37777 .66937 .38557 .66609 .38053 Mtetra
.626 .201 0 r
.66609 .38053 .66937 .38557 .67658 .39348 .67348 .39246 Mtetra
.819 .338 0 r
.67348 .39246 .67658 .39348 .68384 .40134 .68095 .40436 Mtetra
.807 .365 .194 r
.68095 .40436 .68384 .40134 .69115 .40897 .68848 .41598 Mtetra
.757 .358 .298 r
.68848 .41598 .69115 .40897 .6985 .41623 .69606 .4271 Mtetra
.711 .345 .354 r
.69606 .4271 .6985 .41623 .70587 .42294 .70367 .43748 Mtetra
.673 .331 .386 r
.70367 .43748 .70587 .42294 .71327 .42895 .7113 .44691 Mtetra
.642 .317 .407 r
.7113 .44691 .71327 .42895 .72066 .43412 .71893 .45516 Mtetra
.615 .304 .42 r
.71893 .45516 .72066 .43412 .72804 .43831 .72654 .46204 Mtetra
.59 .29 .428 r
.72654 .46204 .72804 .43831 .7354 .44141 .73411 .46739 Mtetra
.568 .277 .434 r
.73411 .46739 .7354 .44141 .74272 .44332 .74162 .47105 Mtetra
.546 .263 .436 r
.74162 .47105 .74272 .44332 .74998 .44396 .74905 .47291 Mtetra
.524 .248 .437 r
.74905 .47291 .74998 .44396 .75719 .44328 .75638 .47288 Mtetra
.502 .231 .436 r
.75638 .47288 .75719 .44328 .76432 .44124 .76361 .47093 Mtetra
.478 .212 .433 r
.76361 .47093 .76432 .44124 .77136 .43785 .7707 .46704 Mtetra
.451 .191 .427 r
.7707 .46704 .77136 .43785 .77832 .43312 .77767 .46125 Mtetra
.421 .166 .419 r
.77767 .46125 .77832 .43312 .78517 .4271 .78449 .45361 Mtetra
.385 .135 .407 r
.78449 .45361 .78517 .4271 .79193 .41985 .79116 .44424 Mtetra
.34 .095 .389 r
.79116 .44424 .79193 .41985 .79859 .41146 .79768 .43326 Mtetra
.281 .042 .363 r
.79768 .43326 .79859 .41146 .80514 .40204 .80406 .42084 Mtetra
.199 0 .323 r
.80406 .42084 .80514 .40204 .81161 .39173 .8103 .40716 Mtetra
.075 0 .257 r
.8103 .40716 .81161 .39173 .81798 .38066 .81641 .39244 Mtetra
0 0 .139 r
.81641 .39244 .81798 .38066 .82428 .36897 .8224 .37689 Mtetra
0 0 0 r
.8224 .37689 .82428 .36897 .8305 .35684 .8283 .36075 Mtetra
.829 .843 .379 r
.8283 .36075 .8305 .35684 .83668 .34443 .83411 .34425 Mtetra
.989 .891 .586 r
.83411 .34425 .83668 .34443 .84281 .33191 .83986 .32762 Mtetra
.875 .752 .723 r
.20425 .52953 .20817 .53295 .21511 .51762 .21084 .51827 Mtetra
.942 .88 .744 r
.21084 .51827 .21511 .51762 .222 .5026 .21738 .5072 Mtetra
.905 .969 .66 r
.21738 .5072 .222 .5026 .2288 .48808 .22388 .49645 Mtetra
0 0 0 r
.22388 .49645 .2288 .48808 .23552 .47426 .23033 .48618 Mtetra
0 0 .021 r
.23033 .48618 .23552 .47426 .24213 .46132 .2367 .47651 Mtetra
.123 0 .197 r
.2367 .47651 .24213 .46132 .24863 .44942 .243 .46756 Mtetra
.252 0 .289 r
.243 .46756 .24863 .44942 .25501 .4387 .24921 .45942 Mtetra
.331 .059 .342 r
.24921 .45942 .25501 .4387 .26127 .42928 .25535 .45219 Mtetra
.384 .114 .375 r
.25535 .45219 .26127 .42928 .2674 .42126 .26139 .44596 Mtetra
.422 .153 .398 r
.26139 .44596 .2674 .42126 .27341 .41474 .26735 .44078 Mtetra
.452 .183 .414 r
.26735 .44078 .27341 .41474 .27929 .40978 .27323 .4367 Mtetra
.476 .207 .426 r
.27323 .4367 .27929 .40978 .28506 .40641 .27903 .43375 Mtetra
.497 .226 .434 r
.27903 .43375 .28506 .40641 .29072 .40466 .28475 .43195 Mtetra
.515 .243 .44 r
.28475 .43195 .29072 .40466 .29627 .40453 .2904 .43129 Mtetra
.532 .257 .443 r
.2904 .43129 .29627 .40453 .30174 .40599 .29599 .43177 Mtetra
.548 .269 .445 r
.29599 .43177 .30174 .40599 .30712 .40901 .30152 .43334 Mtetra
.563 .281 .445 r
.30152 .43334 .30712 .40901 .31243 .41351 .30701 .43597 Mtetra
.579 .291 .443 r
.30701 .43597 .31243 .41351 .31769 .41942 .31246 .43958 Mtetra
.596 .301 .438 r
.31246 .43958 .31769 .41942 .32291 .42663 .31789 .4441 Mtetra
.615 .31 .43 r
.31789 .4441 .32291 .42663 .32811 .43501 .3233 .44943 Mtetra
.638 .32 .416 r
.3233 .44943 .32811 .43501 .33329 .44443 .32871 .45548 Mtetra
.666 .329 .393 r
.32871 .45548 .33329 .44443 .33847 .4547 .33413 .46211 Mtetra
.702 .337 .353 r
.33413 .46211 .33847 .4547 .34367 .46567 .33956 .4692 Mtetra
.752 .342 .272 r
.33956 .4692 .34367 .46567 .34891 .47713 .34502 .47662 Mtetra
.799 .32 .077 r
.34502 .47662 .34891 .47713 .35419 .48887 .35052 .48421 Mtetra
.613 .151 0 r
.35052 .48421 .35419 .48887 .35953 .50068 .35606 .49182 Mtetra
0 .118 .656 r
.35606 .49182 .35953 .50068 .36494 .51234 .36166 .4993 Mtetra
.212 .232 .664 r
.36166 .4993 .36494 .51234 .37043 .52361 .36732 .50649 Mtetra
.337 .278 .643 r
.36732 .50649 .37043 .52361 .37601 .53428 .37305 .51324 Mtetra
.404 .303 .626 r
.37305 .51324 .37601 .53428 .38169 .54412 .37885 .51939 Mtetra
.446 .319 .614 r
.37885 .51939 .38169 .54412 .38746 .55291 .38472 .52482 Mtetra
.475 .331 .605 r
.38472 .52482 .38746 .55291 .39334 .56047 .39067 .52937 Mtetra
.498 .342 .6 r
.39067 .52937 .39334 .56047 .39932 .56661 .3967 .53294 Mtetra
.516 .351 .596 r
.3967 .53294 .39932 .56661 .4054 .57118 .4028 .53543 Mtetra
.532 .36 .593 r
.4028 .53543 .4054 .57118 .41157 .57406 .40897 .53676 Mtetra
.545 .368 .592 r
.40897 .53676 .41157 .57406 .41783 .57514 .4152 .53685 Mtetra
.558 .377 .591 r
.4152 .53685 .41783 .57514 .42417 .57437 .4215 .53568 Mtetra
.57 .385 .591 r
.4215 .53568 .42417 .57437 .43059 .57172 .42785 .53323 Mtetra
.582 .394 .592 r
.42785 .53323 .43059 .57172 .43706 .5672 .43425 .52949 Mtetra
.594 .404 .594 r
.43425 .52949 .43706 .5672 .44359 .56086 .4407 .52451 Mtetra
.607 .415 .596 r
.4407 .52451 .44359 .56086 .45015 .55277 .44717 .51833 Mtetra
.62 .427 .6 r
.44717 .51833 .45015 .55277 .45674 .54306 .45366 .51103 Mtetra
.634 .441 .604 r
.45366 .51103 .45674 .54306 .46334 .53186 .46017 .5027 Mtetra
.65 .457 .61 r
.46017 .5027 .46334 .53186 .46994 .51934 .46669 .49345 Mtetra
.669 .477 .617 r
.46669 .49345 .46994 .51934 .47653 .5057 .4732 .48342 Mtetra
.69 .501 .626 r
.4732 .48342 .47653 .5057 .4831 .49114 .47971 .47273 Mtetra
.717 .532 .638 r
.47971 .47273 .4831 .49114 .48965 .47589 .48621 .46153 Mtetra
.752 .574 .655 r
.48621 .46153 .48965 .47589 .49617 .46016 .49269 .44999 Mtetra
.798 .633 .677 r
.49269 .44999 .49617 .46016 .50265 .44419 .49915 .43825 Mtetra
.861 .719 .705 r
.49915 .43825 .50265 .44419 .50909 .4282 .50558 .42648 Mtetra
.937 .848 .729 r
.50558 .42648 .50909 .4282 .51549 .41243 .512 .41482 Mtetra
.933 .961 .662 r
.512 .41482 .51549 .41243 .52185 .39708 .51839 .40344 Mtetra
0 0 0 r
.51839 .40344 .52185 .39708 .52818 .38235 .52475 .39247 Mtetra
0 0 .035 r
.52475 .39247 .52818 .38235 .53447 .36844 .5311 .38205 Mtetra
.12 0 .211 r
.5311 .38205 .53447 .36844 .54073 .35552 .53744 .37232 Mtetra
.25 0 .299 r
.53744 .37232 .54073 .35552 .54698 .34374 .54376 .36337 Mtetra
.327 .061 .349 r
.54376 .36337 .54698 .34374 .55321 .33324 .55007 .35531 Mtetra
.379 .114 .38 r
.55007 .35531 .55321 .33324 .55944 .32412 .55639 .34823 Mtetra
.417 .151 .401 r
.55639 .34823 .55944 .32412 .56567 .3165 .56271 .34219 Mtetra
.445 .179 .415 r
.56271 .34219 .56567 .3165 .57192 .31044 .56905 .33727 Mtetra
.468 .201 .424 r
.56905 .33727 .57192 .31044 .57819 .30599 .57541 .33348 Mtetra
.488 .218 .431 r
.57541 .33348 .57819 .30599 .5845 .30319 .5818 .33087 Mtetra
.505 .233 .435 r
.5818 .33087 .5845 .30319 .59086 .30205 .58823 .32943 Mtetra
.52 .245 .438 r
.58823 .32943 .59086 .30205 .59728 .30255 .5947 .32916 Mtetra
.535 .256 .438 r
.5947 .32916 .59728 .30255 .60376 .30466 .60122 .33003 Mtetra
.549 .265 .436 r
.60122 .33003 .60376 .30466 .61032 .30834 .6078 .332 Mtetra
.564 .273 .432 r
.6078 .332 .61032 .30834 .61696 .3135 .61444 .33502 Mtetra
.579 .28 .425 r
.61444 .33502 .61696 .3135 .62369 .32004 .62114 .33901 Mtetra
.596 .286 .415 r
.62114 .33901 .62369 .32004 .63051 .32785 .62792 .34389 Mtetra
.616 .291 .398 r
.62792 .34389 .63051 .32785 .63743 .3368 .63477 .34955 Mtetra
.64 .295 .371 r
.63477 .34955 .63743 .3368 .64445 .34673 .64169 .35588 Mtetra
.67 .295 .325 r
.64169 .35588 .64445 .34673 .65157 .35745 .64869 .36274 Mtetra
.71 .285 .236 r
.64869 .36274 .65157 .35745 .65878 .36879 .65575 .37002 Mtetra
.742 .239 .028 r
.65575 .37002 .65878 .36879 .66609 .38053 .66289 .37755 Mtetra
.562 .053 0 r
.66289 .37755 .66609 .38053 .67348 .39246 .67008 .38518 Mtetra
0 .19 .715 r
.67008 .38518 .67348 .39246 .68095 .40436 .67734 .39276 Mtetra
.23 .277 .705 r
.67734 .39276 .68095 .40436 .68848 .41598 .68464 .40013 Mtetra
.348 .307 .671 r
.68464 .40013 .68848 .41598 .69606 .4271 .69198 .40712 Mtetra
.411 .323 .646 r
.69198 .40712 .69606 .4271 .70367 .43748 .69934 .41357 Mtetra
.45 .333 .628 r
.69934 .41357 .70367 .43748 .7113 .44691 .70673 .41935 Mtetra
.477 .341 .617 r
.70673 .41935 .7113 .44691 .71893 .45516 .71412 .42431 Mtetra
.498 .348 .608 r
.71412 .42431 .71893 .45516 .72654 .46204 .7215 .42831 Mtetra
.514 .354 .602 r
.7215 .42831 .72654 .46204 .73411 .46739 .72886 .43125 Mtetra
.529 .361 .598 r
.72886 .43125 .73411 .46739 .74162 .47105 .73618 .43303 Mtetra
.542 .367 .594 r
.73618 .43303 .74162 .47105 .74905 .47291 .74346 .43357 Mtetra
.553 .374 .592 r
.74346 .43357 .74905 .47291 .75638 .47288 .75067 .43283 Mtetra
.565 .381 .591 r
.75067 .43283 .75638 .47288 .76361 .47093 .75782 .43077 Mtetra
.576 .389 .591 r
.75782 .43077 .76361 .47093 .7707 .46704 .76489 .42739 Mtetra
.587 .397 .591 r
.76489 .42739 .7707 .46704 .77767 .46125 .77188 .4227 Mtetra
.598 .406 .593 r
.77188 .4227 .77767 .46125 .78449 .45361 .77877 .41676 Mtetra
.611 .417 .595 r
.77877 .41676 .78449 .45361 .79116 .44424 .78556 .40962 Mtetra
.624 .429 .598 r
.78556 .40962 .79116 .44424 .79768 .43326 .79227 .40137 Mtetra
.639 .443 .602 r
.79227 .40137 .79768 .43326 .80406 .42084 .79887 .39212 Mtetra
.656 .461 .608 r
.79887 .39212 .80406 .42084 .8103 .40716 .80539 .382 Mtetra
.677 .483 .615 r
.80539 .382 .8103 .40716 .81641 .39244 .81182 .37113 Mtetra
.703 .511 .626 r
.81182 .37113 .81641 .39244 .8224 .37689 .81818 .35967 Mtetra
.736 .549 .64 r
.81818 .35967 .8224 .37689 .8283 .36075 .82447 .34777 Mtetra
.781 .603 .659 r
.82447 .34777 .8283 .36075 .83411 .34425 .83071 .3356 Mtetra
.844 .685 .685 r
.83071 .3356 .83411 .34425 .83986 .32762 .83691 .32331 Mtetra
.765 .768 .855 r
.20032 .5261 .20425 .52953 .21084 .51827 .20623 .52204 Mtetra
0 0 0 r
.20623 .52204 .21084 .51827 .21738 .5072 .21215 .51802 Mtetra
.292 0 .208 r
.21215 .51802 .21738 .5072 .22388 .49645 .21807 .51406 Mtetra
.405 .111 .348 r
.21807 .51406 .22388 .49645 .23033 .48618 .22398 .5102 Mtetra
.449 .173 .402 r
.22398 .5102 .23033 .48618 .2367 .47651 .22989 .50647 Mtetra
.471 .206 .43 r
.22989 .50647 .2367 .47651 .243 .46756 .23579 .5029 Mtetra
.485 .226 .447 r
.23579 .5029 .243 .46756 .24921 .45942 .24169 .49952 Mtetra
.494 .24 .457 r
.24169 .49952 .24921 .45942 .25535 .45219 .24757 .49635 Mtetra
.501 .249 .465 r
.24757 .49635 .25535 .45219 .26139 .44596 .25344 .49341 Mtetra
.506 .256 .47 r
.25344 .49341 .26139 .44596 .26735 .44078 .2593 .49072 Mtetra
.51 .261 .473 r
.2593 .49072 .26735 .44078 .27323 .4367 .26515 .48828 Mtetra
.514 .265 .476 r
.26515 .48828 .27323 .4367 .27903 .43375 .27099 .48612 Mtetra
.516 .268 .477 r
.27099 .48612 .27903 .43375 .28475 .43195 .27682 .48423 Mtetra
.518 .27 .478 r
.27682 .48423 .28475 .43195 .2904 .43129 .28264 .48261 Mtetra
.52 .271 .477 r
.28264 .48261 .2904 .43129 .29599 .43177 .28846 .48126 Mtetra
.522 .271 .476 r
.28846 .48126 .29599 .43177 .30152 .43334 .29427 .48017 Mtetra
.523 .27 .474 r
.29427 .48017 .30152 .43334 .30701 .43597 .30009 .47933 Mtetra
.524 .269 .47 r
.30009 .47933 .30701 .43597 .31246 .43958 .3059 .47871 Mtetra
.524 .265 .464 r
.3059 .47871 .31246 .43958 .31789 .4441 .31172 .47831 Mtetra
.524 .26 .456 r
.31172 .47831 .31789 .4441 .3233 .44943 .31755 .47809 Mtetra
.524 .251 .443 r
.31755 .47809 .3233 .44943 .32871 .45548 .32338 .47803 Mtetra
.521 .235 .421 r
.32338 .47803 .32871 .45548 .33413 .46211 .32923 .47809 Mtetra
.515 .205 .379 r
.32923 .47809 .33413 .46211 .33956 .4692 .33509 .47826 Mtetra
.493 .128 .274 r
.33509 .47826 .33956 .4692 .34502 .47662 .34097 .47849 Mtetra
.306 0 0 r
.34097 .47849 .34502 .47662 .35052 .48421 .34687 .47874 Mtetra
.503 .597 .88 r
.34687 .47874 .35052 .48421 .35606 .49182 .3528 .47899 Mtetra
.544 .454 .703 r
.3528 .47899 .35606 .49182 .36166 .4993 .35874 .47919 Mtetra
.547 .407 .642 r
.35874 .47919 .36166 .4993 .36732 .50649 .36471 .47931 Mtetra
.547 .385 .613 r
.36471 .47931 .36732 .50649 .37305 .51324 .37071 .47932 Mtetra
.548 .373 .596 r
.37071 .47932 .37305 .51324 .37885 .51939 .37674 .47918 Mtetra
.548 .366 .586 r
.37674 .47918 .37885 .51939 .38472 .52482 .38279 .47887 Mtetra
.549 .361 .579 r
.38279 .47887 .38472 .52482 .39067 .52937 .38887 .47835 Mtetra
.55 .358 .574 r
.38887 .47835 .39067 .52937 .3967 .53294 .39498 .4776 Mtetra
.551 .356 .57 r
.39498 .4776 .3967 .53294 .4028 .53543 .40112 .4766 Mtetra
.552 .355 .568 r
.40112 .4766 .4028 .53543 .40897 .53676 .40728 .47534 Mtetra
.553 .355 .566 r
.40728 .47534 .40897 .53676 .4152 .53685 .41347 .47379 Mtetra
.554 .355 .566 r
.41347 .47379 .4152 .53685 .4215 .53568 .41969 .47196 Mtetra
.556 .356 .565 r
.41969 .47196 .4215 .53568 .42785 .53323 .42593 .46983 Mtetra
.558 .358 .566 r
.42593 .46983 .42785 .53323 .43425 .52949 .43219 .46741 Mtetra
.56 .36 .567 r
.43219 .46741 .43425 .52949 .4407 .52451 .43848 .46471 Mtetra
.562 .363 .568 r
.43848 .46471 .4407 .52451 .44717 .51833 .44478 .46174 Mtetra
.565 .367 .571 r
.44478 .46174 .44717 .51833 .45366 .51103 .4511 .4585 Mtetra
.569 .372 .574 r
.4511 .4585 .45366 .51103 .46017 .5027 .45743 .45503 Mtetra
.573 .379 .579 r
.45743 .45503 .46017 .5027 .46669 .49345 .46378 .45134 Mtetra
.579 .387 .586 r
.46378 .45134 .46669 .49345 .4732 .48342 .47013 .44747 Mtetra
.587 .4 .595 r
.47013 .44747 .4732 .48342 .47971 .47273 .4765 .44343 Mtetra
.598 .418 .609 r
.4765 .44343 .47971 .47273 .48621 .46153 .48288 .43926 Mtetra
.616 .448 .632 r
.48288 .43926 .48621 .46153 .49269 .44999 .48926 .435 Mtetra
.646 .503 .674 r
.48926 .435 .49269 .44999 .49915 .43825 .49565 .43069 Mtetra
.71 .633 .769 r
.49565 .43069 .49915 .43825 .50558 .42648 .50205 .42635 Mtetra
.74 .981 .914 r
.50205 .42635 .50558 .42648 .512 .41482 .50845 .42202 Mtetra
.175 0 .063 r
.50845 .42202 .512 .41482 .51839 .40344 .51486 .41774 Mtetra
.377 .07 .312 r
.51486 .41774 .51839 .40344 .52475 .39247 .52128 .41355 Mtetra
.437 .156 .387 r
.52128 .41355 .52475 .39247 .5311 .38205 .5277 .40948 Mtetra
.465 .197 .422 r
.5277 .40948 .5311 .38205 .53744 .37232 .53413 .40556 Mtetra
.481 .221 .442 r
.53413 .40556 .53744 .37232 .54376 .36337 .54057 .40181 Mtetra
.492 .236 .455 r
.54057 .40181 .54376 .36337 .55007 .35531 .54701 .39827 Mtetra
.499 .247 .463 r
.54701 .39827 .55007 .35531 .55639 .34823 .55347 .39496 Mtetra
.505 .254 .469 r
.55347 .39496 .55639 .34823 .56271 .34219 .55995 .39189 Mtetra
.509 .26 .473 r
.55995 .39189 .56271 .34219 .56905 .33727 .56643 .38908 Mtetra
.512 .264 .475 r
.56643 .38908 .56905 .33727 .57541 .33348 .57294 .38654 Mtetra
.515 .267 .477 r
.57294 .38654 .57541 .33348 .5818 .33087 .57946 .38428 Mtetra
.517 .269 .477 r
.57946 .38428 .5818 .33087 .58823 .32943 .586 .3823 Mtetra
.519 .27 .477 r
.586 .3823 .58823 .32943 .5947 .32916 .59257 .38059 Mtetra
.52 .27 .476 r
.59257 .38059 .5947 .32916 .60122 .33003 .59916 .37916 Mtetra
.521 .27 .474 r
.59916 .37916 .60122 .33003 .6078 .332 .60577 .37799 Mtetra
.522 .268 .471 r
.60577 .37799 .6078 .332 .61444 .33502 .61242 .37706 Mtetra
.523 .265 .466 r
.61242 .37706 .61444 .33502 .62114 .33901 .61908 .37635 Mtetra
.522 .26 .458 r
.61908 .37635 .62114 .33901 .62792 .34389 .62578 .37585 Mtetra
.522 .252 .447 r
.62578 .37585 .62792 .34389 .63477 .34955 .63251 .37553 Mtetra
.519 .239 .429 r
.63251 .37553 .63477 .34955 .64169 .35588 .63926 .37535 Mtetra
.514 .215 .397 r
.63926 .37535 .64169 .35588 .64869 .36274 .64605 .37528 Mtetra
.499 .163 .327 r
.64605 .37528 .64869 .36274 .65575 .37002 .65286 .3753 Mtetra
.431 0 .093 r
.65286 .3753 .65575 .37002 .66289 .37755 .6597 .37536 Mtetra
.338 .725 .984 r
.6597 .37536 .66289 .37755 .67008 .38518 .66657 .37543 Mtetra
.546 .507 .763 r
.66657 .37543 .67008 .38518 .67734 .39276 .67346 .37548 Mtetra
.551 .429 .668 r
.67346 .37548 .67734 .39276 .68464 .40013 .68038 .37546 Mtetra
.55 .398 .627 r
.68038 .37546 .68464 .40013 .69198 .40712 .68731 .37534 Mtetra
.55 .381 .605 r
.68731 .37534 .69198 .40712 .69934 .41357 .69427 .37508 Mtetra
.55 .371 .592 r
.69427 .37508 .69934 .41357 .70673 .41935 .70124 .37466 Mtetra
.55 .365 .583 r
.70124 .37466 .70673 .41935 .71412 .42431 .70823 .37405 Mtetra
.55 .361 .577 r
.70823 .37405 .71412 .42431 .7215 .42831 .71522 .3732 Mtetra
.551 .358 .572 r
.71522 .3732 .7215 .42831 .72886 .43125 .72223 .37212 Mtetra
.552 .356 .569 r
.72223 .37212 .72886 .43125 .73618 .43303 .72924 .37076 Mtetra
.553 .356 .567 r
.72924 .37076 .73618 .43303 .74346 .43357 .73625 .36912 Mtetra
.554 .355 .566 r
.73625 .36912 .74346 .43357 .75067 .43283 .74326 .36719 Mtetra
.555 .356 .565 r
.74326 .36719 .75067 .43283 .75782 .43077 .75028 .36496 Mtetra
.557 .357 .565 r
.75028 .36496 .75782 .43077 .76489 .42739 .75728 .36243 Mtetra
.559 .359 .566 r
.75728 .36243 .76489 .42739 .77188 .4227 .76428 .3596 Mtetra
.561 .361 .567 r
.76428 .3596 .77188 .4227 .77877 .41676 .77128 .35648 Mtetra
.563 .364 .569 r
.77128 .35648 .77877 .41676 .78556 .40962 .77826 .35309 Mtetra
.566 .368 .572 r
.77826 .35309 .78556 .40962 .79227 .40137 .78524 .34945 Mtetra
.57 .374 .576 r
.78524 .34945 .79227 .40137 .79887 .39212 .79221 .34556 Mtetra
.575 .381 .581 r
.79221 .34556 .79887 .39212 .80539 .382 .79917 .34147 Mtetra
.581 .391 .589 r
.79917 .34147 .80539 .382 .81182 .37113 .80613 .3372 Mtetra
.591 .406 .6 r
.80613 .3372 .81182 .37113 .81818 .35967 .81308 .33279 Mtetra
.604 .429 .618 r
.81308 .33279 .81818 .35967 .82447 .34777 .82003 .32825 Mtetra
.627 .468 .648 r
.82003 .32825 .82447 .34777 .83071 .3356 .82698 .32364 Mtetra
.67 .551 .711 r
.82698 .32364 .83071 .3356 .83691 .32331 .83393 .31899 Mtetra
.679 .757 .91 r
.19636 .52265 .20032 .5261 .20623 .52204 .20211 .52043 Mtetra
.66 .87 .978 r
.20211 .52043 .20623 .52204 .21215 .51802 .20787 .51822 Mtetra
.514 .909 .922 r
.20787 .51822 .21215 .51802 .21807 .51406 .21364 .51601 Mtetra
0 0 0 r
.21364 .51601 .21807 .51406 .22398 .5102 .21942 .51382 Mtetra
.066 0 0 r
.21942 .51382 .22398 .5102 .22989 .50647 .22521 .51164 Mtetra
.211 0 0 r
.22521 .51164 .22989 .50647 .23579 .5029 .23101 .50948 Mtetra
.291 0 .08 r
.23101 .50948 .23579 .5029 .24169 .49952 .23682 .50735 Mtetra
.338 0 .155 r
.23682 .50735 .24169 .49952 .24757 .49635 .24264 .50524 Mtetra
.368 .001 .203 r
.24264 .50524 .24757 .49635 .25344 .49341 .24847 .50317 Mtetra
.387 .032 .235 r
.24847 .50317 .25344 .49341 .2593 .49072 .25431 .50114 Mtetra
.401 .052 .255 r
.25431 .50114 .2593 .49072 .26515 .48828 .26015 .49914 Mtetra
.409 .065 .268 r
.26015 .49914 .26515 .48828 .27099 .48612 .26601 .49718 Mtetra
.414 .072 .274 r
.26601 .49718 .27099 .48612 .27682 .48423 .27187 .49526 Mtetra
.415 .073 .274 r
.27187 .49526 .27682 .48423 .28264 .48261 .27775 .49338 Mtetra
.414 .069 .269 r
.27775 .49338 .28264 .48261 .28846 .48126 .28363 .49154 Mtetra
.409 .059 .257 r
.28363 .49154 .28846 .48126 .29427 .48017 .28953 .48973 Mtetra
.4 .042 .237 r
.28953 .48973 .29427 .48017 .30009 .47933 .29544 .48796 Mtetra
.386 .015 .207 r
.29544 .48796 .30009 .47933 .3059 .47871 .30136 .48622 Mtetra
.362 0 .159 r
.30136 .48622 .3059 .47871 .31172 .47831 .30729 .48451 Mtetra
.323 0 .085 r
.30729 .48451 .31172 .47831 .31755 .47809 .31323 .48283 Mtetra
.255 0 0 r
.31323 .48283 .31755 .47809 .32338 .47803 .31918 .48117 Mtetra
.124 0 0 r
.31918 .48117 .32338 .47803 .32923 .47809 .32515 .47952 Mtetra
0 0 0 r
.32515 .47952 .32923 .47809 .33509 .47826 .33114 .47788 Mtetra
.447 .867 .943 r
.33114 .47788 .33509 .47826 .34097 .47849 .33713 .47625 Mtetra
.604 .827 .985 r
.33713 .47625 .34097 .47849 .34687 .47874 .34314 .47462 Mtetra
.633 .718 .909 r
.34314 .47462 .34687 .47874 .3528 .47899 .34917 .47299 Mtetra
.63 .635 .837 r
.34917 .47299 .3528 .47899 .35874 .47919 .35521 .47134 Mtetra
.621 .578 .784 r
.35521 .47134 .35874 .47919 .36471 .47931 .36127 .46968 Mtetra
.613 .538 .747 r
.36127 .46968 .36471 .47931 .37071 .47932 .36734 .46799 Mtetra
.606 .51 .719 r
.36734 .46799 .37071 .47932 .37674 .47918 .37343 .46628 Mtetra
.601 .49 .699 r
.37343 .46628 .37674 .47918 .38279 .47887 .37954 .46454 Mtetra
.597 .475 .684 r
.37954 .46454 .38279 .47887 .38887 .47835 .38566 .46276 Mtetra
.594 .464 .673 r
.38566 .46276 .38887 .47835 .39498 .4776 .3918 .46094 Mtetra
.592 .456 .664 r
.3918 .46094 .39498 .4776 .40112 .4766 .39795 .45908 Mtetra
.59 .45 .658 r
.39795 .45908 .40112 .4766 .40728 .47534 .40413 .45717 Mtetra
.59 .446 .654 r
.40413 .45717 .40728 .47534 .41347 .47379 .41031 .45522 Mtetra
.59 .444 .652 r
.41031 .45522 .41347 .47379 .41969 .47196 .41652 .45321 Mtetra
.59 .444 .651 r
.41652 .45321 .41969 .47196 .42593 .46983 .42273 .45116 Mtetra
.591 .445 .651 r
.42273 .45116 .42593 .46983 .43219 .46741 .42897 .44906 Mtetra
.593 .448 .653 r
.42897 .44906 .43219 .46741 .43848 .46471 .43522 .44691 Mtetra
.595 .452 .657 r
.43522 .44691 .43848 .46471 .44478 .46174 .44148 .44472 Mtetra
.598 .458 .662 r
.44148 .44472 .44478 .46174 .4511 .4585 .44776 .44248 Mtetra
.602 .467 .67 r
.44776 .44248 .4511 .4585 .45743 .45503 .45406 .4402 Mtetra
.607 .479 .68 r
.45406 .4402 .45743 .45503 .46378 .45134 .46037 .43788 Mtetra
.613 .494 .693 r
.46037 .43788 .46378 .45134 .47013 .44747 .46669 .43553 Mtetra
.62 .514 .711 r
.46669 .43553 .47013 .44747 .4765 .44343 .47303 .43315 Mtetra
.63 .541 .735 r
.47303 .43315 .4765 .44343 .48288 .43926 .47938 .43074 Mtetra
.642 .579 .768 r
.47938 .43074 .48288 .43926 .48926 .435 .48574 .42832 Mtetra
.657 .632 .813 r
.48574 .42832 .48926 .435 .49565 .43069 .49212 .42588 Mtetra
.673 .709 .875 r
.49212 .42588 .49565 .43069 .50205 .42635 .49851 .42344 Mtetra
.675 .815 .95 r
.49851 .42344 .50205 .42635 .50845 .42202 .50492 .42099 Mtetra
.606 .913 .979 r
.50492 .42099 .50845 .42202 .51486 .41774 .51134 .41854 Mtetra
.351 .823 .773 r
.51134 .41854 .51486 .41774 .52128 .41355 .51777 .41611 Mtetra
0 0 0 r
.51777 .41611 .52128 .41355 .5277 .40948 .52421 .41369 Mtetra
.157 0 0 r
.52421 .41369 .5277 .40948 .53413 .40556 .53067 .41128 Mtetra
.261 0 .033 r
.53067 .41128 .53413 .40556 .54057 .40181 .53715 .4089 Mtetra
.32 0 .126 r
.53715 .4089 .54057 .40181 .54701 .39827 .54364 .40655 Mtetra
.357 0 .184 r
.54364 .40655 .54701 .39827 .55347 .39496 .55014 .40423 Mtetra
.38 .02 .222 r
.55014 .40423 .55347 .39496 .55995 .39189 .55666 .40194 Mtetra
.395 .044 .247 r
.55666 .40194 .55995 .39189 .56643 .38908 .56319 .39969 Mtetra
.406 .06 .263 r
.56319 .39969 .56643 .38908 .57294 .38654 .56974 .39748 Mtetra
.412 .069 .272 r
.56974 .39748 .57294 .38654 .57946 .38428 .57631 .39531 Mtetra
.415 .073 .275 r
.57631 .39531 .57946 .38428 .586 .3823 .58289 .39318 Mtetra
.415 .071 .272 r
.58289 .39318 .586 .3823 .59257 .38059 .58949 .39108 Mtetra
.411 .064 .263 r
.58949 .39108 .59257 .38059 .59916 .37916 .5961 .38903 Mtetra
.404 .05 .247 r
.5961 .38903 .59916 .37916 .60577 .37799 .60274 .38701 Mtetra
.392 .028 .221 r
.60274 .38701 .60577 .37799 .61242 .37706 .60939 .38503 Mtetra
.373 0 .182 r
.60939 .38503 .61242 .37706 .61908 .37635 .61605 .38307 Mtetra
.342 0 .122 r
.61605 .38307 .61908 .37635 .62578 .37585 .62274 .38114 Mtetra
.289 0 .025 r
.62274 .38114 .62578 .37585 .63251 .37553 .62944 .37924 Mtetra
.192 0 0 r
.62944 .37924 .63251 .37553 .63926 .37535 .63617 .37735 Mtetra
.003 0 0 r
.63617 .37735 .63926 .37535 .64605 .37528 .64291 .37548 Mtetra
.31 .802 .818 r
.64291 .37548 .64605 .37528 .65286 .3753 .64966 .37362 Mtetra
.557 .869 .995 r
.64966 .37362 .65286 .3753 .6597 .37536 .65644 .37175 Mtetra
.628 .769 .948 r
.65644 .37175 .6597 .37536 .66657 .37543 .66323 .36989 Mtetra
.634 .672 .869 r
.66323 .36989 .66657 .37543 .67346 .37548 .67004 .36801 Mtetra
.626 .603 .807 r
.67004 .36801 .67346 .37548 .68038 .37546 .67687 .36612 Mtetra
.617 .556 .763 r
.67687 .36612 .68038 .37546 .68731 .37534 .68372 .36421 Mtetra
.61 .523 .732 r
.68372 .36421 .68731 .37534 .69427 .37508 .69058 .36228 Mtetra
.604 .499 .708 r
.69058 .36228 .69427 .37508 .70124 .37466 .69746 .36031 Mtetra
.599 .482 .691 r
.69746 .36031 .70124 .37466 .70823 .37405 .70436 .35831 Mtetra
.595 .469 .678 r
.70436 .35831 .70823 .37405 .71522 .3732 .71127 .35626 Mtetra
.593 .459 .668 r
.71127 .35626 .71522 .3732 .72223 .37212 .7182 .35418 Mtetra
.591 .453 .661 r
.7182 .35418 .72223 .37212 .72924 .37076 .72514 .35205 Mtetra
.59 .448 .656 r
.72514 .35205 .72924 .37076 .73625 .36912 .7321 .34987 Mtetra
.59 .445 .653 r
.7321 .34987 .73625 .36912 .74326 .36719 .73907 .34764 Mtetra
.59 .444 .651 r
.73907 .34764 .74326 .36719 .75028 .36496 .74605 .34536 Mtetra
.591 .444 .651 r
.74605 .34536 .75028 .36496 .75728 .36243 .75305 .34303 Mtetra
.592 .446 .652 r
.75305 .34303 .75728 .36243 .76428 .3596 .76006 .34065 Mtetra
.594 .449 .655 r
.76006 .34065 .76428 .3596 .77128 .35648 .76709 .33821 Mtetra
.596 .455 .659 r
.76709 .33821 .77128 .35648 .77826 .35309 .77413 .33574 Mtetra
.599 .462 .666 r
.77413 .33574 .77826 .35309 .78524 .34945 .78118 .33321 Mtetra
.604 .472 .674 r
.78118 .33321 .78524 .34945 .79221 .34556 .78825 .33065 Mtetra
.609 .485 .686 r
.78825 .33065 .79221 .34556 .79917 .34147 .79533 .32805 Mtetra
.616 .503 .702 r
.79533 .32805 .79917 .34147 .80613 .3372 .80243 .32541 Mtetra
.625 .526 .723 r
.80243 .32541 .80613 .3372 .81308 .33279 .80953 .32275 Mtetra
.635 .558 .751 r
.80953 .32275 .81308 .33279 .82003 .32825 .81666 .32006 Mtetra
.649 .603 .789 r
.81666 .32006 .82003 .32825 .82698 .32364 .82379 .31736 Mtetra
.665 .667 .843 r
.82379 .31736 .82698 .32364 .83393 .31899 .83095 .31464 Mtetra
.846 .762 .77 r
.1924 .51919 .19636 .52265 .20211 .52043 .19871 .51124 Mtetra
.756 .616 .704 r
.19871 .51124 .20211 .52043 .20787 .51822 .20501 .5034 Mtetra
.701 .537 .662 r
.20501 .5034 .20787 .51822 .21364 .51601 .21128 .49577 Mtetra
.666 .489 .636 r
.21128 .49577 .21364 .51601 .21942 .51382 .21752 .48843 Mtetra
.641 .457 .619 r
.21752 .48843 .21942 .51382 .22521 .51164 .22372 .48146 Mtetra
.623 .434 .606 r
.22372 .48146 .22521 .51164 .23101 .50948 .22987 .47495 Mtetra
.609 .417 .597 r
.22987 .47495 .23101 .50948 .23682 .50735 .23597 .46897 Mtetra
.597 .404 .59 r
.23597 .46897 .23682 .50735 .24264 .50524 .24202 .46358 Mtetra
.588 .393 .585 r
.24202 .46358 .24264 .50524 .24847 .50317 .24802 .45882 Mtetra
.579 .384 .581 r
.24802 .45882 .24847 .50317 .25431 .50114 .25396 .45476 Mtetra
.572 .377 .578 r
.25396 .45476 .25431 .50114 .26015 .49914 .25985 .45141 Mtetra
.565 .37 .576 r
.25985 .45141 .26015 .49914 .26601 .49718 .26569 .44879 Mtetra
.558 .365 .574 r
.26569 .44879 .26601 .49718 .27187 .49526 .27148 .44693 Mtetra
.552 .36 .574 r
.27148 .44693 .27187 .49526 .27775 .49338 .27722 .44582 Mtetra
.546 .355 .574 r
.27722 .44582 .27775 .49338 .28363 .49154 .28293 .44544 Mtetra
.54 .352 .575 r
.28293 .44544 .28363 .49154 .28953 .48973 .28861 .44578 Mtetra
.533 .348 .576 r
.28861 .44578 .28953 .48973 .29544 .48796 .29425 .44681 Mtetra
.526 .345 .579 r
.29425 .44681 .29544 .48796 .30136 .48622 .29988 .44847 Mtetra
.518 .343 .583 r
.29988 .44847 .30136 .48622 .30729 .48451 .30549 .45071 Mtetra
.508 .341 .59 r
.30549 .45071 .30729 .48451 .31323 .48283 .3111 .45348 Mtetra
.496 .34 .599 r
.3111 .45348 .31323 .48283 .31918 .48117 .3167 .4567 Mtetra
.478 .34 .614 r
.3167 .4567 .31918 .48117 .32515 .47952 .32232 .4603 Mtetra
.45 .341 .639 r
.32232 .4603 .32515 .47952 .33114 .47788 .32795 .46417 Mtetra
.393 .344 .685 r
.32795 .46417 .33114 .47788 .33713 .47625 .33361 .46825 Mtetra
.217 .338 .774 r
.33361 .46825 .33713 .47625 .34314 .47462 .33929 .47242 Mtetra
.494 0 0 r
.33929 .47242 .34314 .47462 .34917 .47299 .34501 .47659 Mtetra
.65 .202 .175 r
.34501 .47659 .34917 .47299 .35521 .47134 .35077 .48066 Mtetra
.613 .252 .333 r
.35077 .48066 .35521 .47134 .36127 .46968 .35658 .48453 Mtetra
.588 .267 .392 r
.35658 .48453 .36127 .46968 .36734 .46799 .36244 .48811 Mtetra
.572 .272 .421 r
.36244 .48811 .36734 .46799 .37343 .46628 .36835 .4913 Mtetra
.56 .274 .438 r
.36835 .4913 .37343 .46628 .37954 .46454 .37431 .49401 Mtetra
.55 .273 .448 r
.37431 .49401 .37954 .46454 .38566 .46276 .38033 .49615 Mtetra
.542 .271 .455 r
.38033 .49615 .38566 .46276 .3918 .46094 .38641 .49767 Mtetra
.534 .269 .459 r
.38641 .49767 .3918 .46094 .39795 .45908 .39254 .4985 Mtetra
.527 .265 .462 r
.39254 .4985 .39795 .45908 .40413 .45717 .39872 .49858 Mtetra
.52 .261 .463 r
.39872 .49858 .40413 .45717 .41031 .45522 .40496 .49787 Mtetra
.513 .256 .463 r
.40496 .49787 .41031 .45522 .41652 .45321 .41124 .49637 Mtetra
.506 .25 .461 r
.41124 .49637 .41652 .45321 .42273 .45116 .41756 .49405 Mtetra
.497 .243 .459 r
.41756 .49405 .42273 .45116 .42897 .44906 .42393 .49091 Mtetra
.488 .234 .455 r
.42393 .49091 .42897 .44906 .43522 .44691 .43032 .48698 Mtetra
.478 .224 .45 r
.43032 .48698 .43522 .44691 .44148 .44472 .43675 .48229 Mtetra
.465 .21 .443 r
.43675 .48229 .44148 .44472 .44776 .44248 .44319 .47688 Mtetra
.448 .192 .432 r
.44319 .47688 .44776 .44248 .45406 .4402 .44966 .47082 Mtetra
.427 .168 .417 r
.44966 .47082 .45406 .4402 .46037 .43788 .45613 .46416 Mtetra
.396 .133 .394 r
.45613 .46416 .46037 .43788 .46669 .43553 .46261 .45699 Mtetra
.347 .078 .355 r
.46261 .45699 .46669 .43553 .47303 .43315 .4691 .44939 Mtetra
.259 0 .283 r
.4691 .44939 .47303 .43315 .47938 .43074 .47558 .44145 Mtetra
.055 0 .111 r
.47558 .44145 .47938 .43074 .48574 .42832 .48206 .43328 Mtetra
0 0 0 r
.48206 .43328 .48574 .42832 .49212 .42588 .48853 .42496 Mtetra
.915 .915 .804 r
.48853 .42496 .49212 .42588 .49851 .42344 .49499 .41661 Mtetra
.804 .688 .736 r
.49499 .41661 .49851 .42344 .50492 .42099 .50145 .40832 Mtetra
.726 .57 .679 r
.50145 .40832 .50492 .42099 .51134 .41854 .50789 .40019 Mtetra
.68 .506 .645 r
.50789 .40019 .51134 .41854 .51777 .41611 .51432 .39232 Mtetra
.65 .467 .623 r
.51432 .39232 .51777 .41611 .52421 .41369 .52074 .3848 Mtetra
.629 .44 .608 r
.52074 .3848 .52421 .41369 .53067 .41128 .52716 .3777 Mtetra
.613 .421 .598 r
.52716 .3777 .53067 .41128 .53715 .4089 .53357 .37111 Mtetra
.601 .407 .591 r
.53357 .37111 .53715 .4089 .54364 .40655 .53999 .36509 Mtetra
.59 .395 .585 r
.53999 .36509 .54364 .40655 .55014 .40423 .5464 .3597 Mtetra
.582 .386 .581 r
.5464 .3597 .55014 .40423 .55666 .40194 .55283 .35499 Mtetra
.574 .379 .578 r
.55283 .35499 .55666 .40194 .56319 .39969 .55927 .351 Mtetra
.567 .372 .576 r
.55927 .351 .56319 .39969 .56974 .39748 .56572 .34776 Mtetra
.561 .367 .575 r
.56572 .34776 .56974 .39748 .57631 .39531 .5722 .34529 Mtetra
.555 .362 .574 r
.5722 .34529 .57631 .39531 .58289 .39318 .5787 .34358 Mtetra
.55 .359 .575 r
.5787 .34358 .58289 .39318 .58949 .39108 .58524 .34263 Mtetra
.544 .355 .575 r
.58524 .34263 .58949 .39108 .5961 .38903 .59181 .34243 Mtetra
.539 .353 .577 r
.59181 .34243 .5961 .38903 .60274 .38701 .59843 .34294 Mtetra
.533 .351 .58 r
.59843 .34294 .60274 .38701 .60939 .38503 .60508 .34414 Mtetra
.526 .349 .584 r
.60508 .34414 .60939 .38503 .61605 .38307 .61179 .34596 Mtetra
.519 .349 .59 r
.61179 .34596 .61605 .38307 .62274 .38114 .61854 .34835 Mtetra
.51 .349 .599 r
.61854 .34835 .62274 .38114 .62944 .37924 .62535 .35124 Mtetra
.498 .351 .611 r
.62535 .35124 .62944 .37924 .63617 .37735 .6322 .35456 Mtetra
.481 .355 .631 r
.6322 .35456 .63617 .37735 .64291 .37548 .63911 .35821 Mtetra
.452 .363 .665 r
.63911 .35821 .64291 .37548 .64966 .37362 .64607 .36211 Mtetra
.387 .379 .729 r
.64607 .36211 .64966 .37362 .65644 .37175 .65308 .36616 Mtetra
.137 .387 .84 r
.65308 .36616 .65644 .37175 .66323 .36989 .66014 .37026 Mtetra
.554 0 0 r
.66014 .37026 .66323 .36989 .67004 .36801 .66723 .37431 Mtetra
.607 .184 .212 r
.66723 .37431 .67004 .36801 .67687 .36612 .67437 .37821 Mtetra
.586 .233 .338 r
.67437 .37821 .67687 .36612 .68372 .36421 .68153 .38185 Mtetra
.569 .251 .39 r
.68153 .38185 .68372 .36421 .69058 .36228 .68872 .38514 Mtetra
.558 .26 .418 r
.68872 .38514 .69058 .36228 .69746 .36031 .69593 .38798 Mtetra
.549 .263 .434 r
.69593 .38798 .69746 .36031 .70436 .35831 .70314 .39029 Mtetra
.541 .265 .445 r
.70314 .39029 .70436 .35831 .71127 .35626 .71036 .39199 Mtetra
.534 .264 .452 r
.71036 .39199 .71127 .35626 .7182 .35418 .71758 .393 Mtetra
.528 .263 .457 r
.71758 .393 .7182 .35418 .72514 .35205 .72478 .39327 Mtetra
.522 .261 .46 r
.72478 .39327 .72514 .35205 .7321 .34987 .73196 .39276 Mtetra
.516 .257 .462 r
.73196 .39276 .7321 .34987 .73907 .34764 .73911 .39143 Mtetra
.509 .253 .462 r
.73911 .39143 .73907 .34764 .74605 .34536 .74622 .38926 Mtetra
.502 .248 .461 r
.74622 .38926 .74605 .34536 .75305 .34303 .75329 .38625 Mtetra
.495 .242 .46 r
.75329 .38625 .75305 .34303 .76006 .34065 .76032 .38242 Mtetra
.486 .234 .456 r
.76032 .38242 .76006 .34065 .76709 .33821 .7673 .37778 Mtetra
.476 .223 .452 r
.7673 .37778 .76709 .33821 .77413 .33574 .77422 .37239 Mtetra
.463 .21 .445 r
.77422 .37239 .77413 .33574 .78118 .33321 .7811 .36628 Mtetra
.447 .193 .434 r
.7811 .36628 .78118 .33321 .78825 .33065 .78792 .35953 Mtetra
.425 .169 .419 r
.78792 .35953 .78825 .33065 .79533 .32805 .79469 .35221 Mtetra
.393 .132 .396 r
.79469 .35221 .79533 .32805 .80243 .32541 .80141 .34441 Mtetra
.34 .073 .355 r
.80141 .34441 .80243 .32541 .80953 .32275 .80809 .33622 Mtetra
.238 0 .272 r
.80809 .33622 .80953 .32275 .81666 .32006 .81474 .32773 Mtetra
0 0 .051 r
.81474 .32773 .81666 .32006 .82379 .31736 .82135 .31905 Mtetra
.753 .939 .603 r
.82135 .31905 .82379 .31736 .83095 .31464 .82795 .31028 Mtetra
.891 .744 .692 r
.18842 .51571 .1924 .51919 .19871 .51124 .1954 .5012 Mtetra
.809 .633 .664 r
.1954 .5012 .19871 .51124 .20501 .5034 .20232 .48697 Mtetra
.751 .563 .64 r
.20232 .48697 .20501 .5034 .21128 .49577 .20917 .47321 Mtetra
.711 .515 .623 r
.20917 .47321 .21128 .49577 .21752 .48843 .21593 .4601 Mtetra
.68 .481 .61 r
.21593 .4601 .21752 .48843 .22372 .48146 .22259 .44781 Mtetra
.656 .454 .6 r
.22259 .44781 .22372 .48146 .22987 .47495 .22914 .43649 Mtetra
.636 .434 .592 r
.22914 .43649 .22987 .47495 .23597 .46897 .23558 .42627 Mtetra
.619 .416 .585 r
.23558 .42627 .23597 .46897 .24202 .46358 .24188 .41727 Mtetra
.604 .402 .58 r
.24188 .41727 .24202 .46358 .24802 .45882 .24807 .40959 Mtetra
.591 .389 .576 r
.24807 .40959 .24802 .45882 .25396 .45476 .25413 .40331 Mtetra
.579 .378 .573 r
.25413 .40331 .25396 .45476 .25985 .45141 .26006 .39849 Mtetra
.567 .368 .571 r
.26006 .39849 .25985 .45141 .26569 .44879 .26588 .39518 Mtetra
.555 .358 .568 r
.26588 .39518 .26569 .44879 .27148 .44693 .27159 .39338 Mtetra
.543 .349 .567 r
.27159 .39338 .27148 .44693 .27722 .44582 .27719 .3931 Mtetra
.531 .34 .566 r
.27719 .3931 .27722 .44582 .28293 .44544 .2827 .39432 Mtetra
.518 .33 .566 r
.2827 .39432 .28293 .44544 .28861 .44578 .28812 .397 Mtetra
.504 .321 .566 r
.28812 .397 .28861 .44578 .29425 .44681 .29347 .40107 Mtetra
.487 .311 .567 r
.29347 .40107 .29425 .44681 .29988 .44847 .29877 .40646 Mtetra
.468 .299 .568 r
.29877 .40646 .29988 .44847 .30549 .45071 .30402 .41307 Mtetra
.442 .285 .571 r
.30402 .41307 .30549 .45071 .3111 .45348 .30924 .42077 Mtetra
.407 .267 .576 r
.30924 .42077 .3111 .45348 .3167 .4567 .31444 .42944 Mtetra
.354 .24 .582 r
.31444 .42944 .3167 .4567 .32232 .4603 .31964 .43891 Mtetra
.26 .194 .59 r
.31964 .43891 .32232 .4603 .32795 .46417 .32486 .44902 Mtetra
.051 .092 .585 r
.32486 .44902 .32795 .46417 .33361 .46825 .33011 .45959 Mtetra
0 0 .41 r
.33011 .45959 .33361 .46825 .33929 .47242 .33541 .47042 Mtetra
.866 .422 .115 r
.33541 .47042 .33929 .47242 .34501 .47659 .34076 .4813 Mtetra
.788 .407 .335 r
.34076 .4813 .34501 .47659 .35077 .48066 .34617 .49204 Mtetra
.715 .378 .407 r
.34617 .49204 .35077 .48066 .35658 .48453 .35167 .50241 Mtetra
.668 .357 .438 r
.35167 .50241 .35658 .48453 .36244 .48811 .35726 .5122 Mtetra
.636 .342 .454 r
.35726 .5122 .36244 .48811 .36835 .4913 .36294 .52122 Mtetra
.612 .329 .464 r
.36294 .52122 .36835 .4913 .37431 .49401 .36872 .52925 Mtetra
.592 .318 .469 r
.36872 .52925 .37431 .49401 .38033 .49615 .3746 .53613 Mtetra
.576 .308 .473 r
.3746 .53613 .38033 .49615 .38641 .49767 .38059 .54168 Mtetra
.561 .298 .474 r
.38059 .54168 .38641 .49767 .39254 .4985 .38668 .54577 Mtetra
.547 .288 .475 r
.38668 .54577 .39254 .4985 .39872 .49858 .39287 .54827 Mtetra
.534 .278 .474 r
.39287 .54827 .39872 .49858 .40496 .49787 .39916 .5491 Mtetra
.521 .268 .472 r
.39916 .5491 .40496 .49787 .41124 .49637 .40553 .54821 Mtetra
.507 .257 .47 r
.40553 .54821 .41124 .49637 .41756 .49405 .41198 .54555 Mtetra
.493 .244 .466 r
.41198 .54555 .41756 .49405 .42393 .49091 .4185 .54116 Mtetra
.477 .23 .461 r
.4185 .54116 .42393 .49091 .43032 .48698 .42507 .53507 Mtetra
.458 .213 .454 r
.42507 .53507 .43032 .48698 .43675 .48229 .43169 .52734 Mtetra
.436 .192 .445 r
.43169 .52734 .43675 .48229 .44319 .47688 .43834 .5181 Mtetra
.408 .165 .432 r
.43834 .5181 .44319 .47688 .44966 .47082 .44502 .50747 Mtetra
.37 .129 .413 r
.44502 .50747 .44966 .47082 .45613 .46416 .4517 .49561 Mtetra
.316 .077 .384 r
.4517 .49561 .45613 .46416 .46261 .45699 .45838 .48269 Mtetra
.23 0 .334 r
.45838 .48269 .46261 .45699 .4691 .44939 .46505 .46892 Mtetra
.073 0 .237 r
.46505 .46892 .4691 .44939 .47558 .44145 .4717 .45448 Mtetra
0 0 .009 r
.4717 .45448 .47558 .44145 .48206 .43328 .47832 .43959 Mtetra
.837 .884 .453 r
.47832 .43959 .48206 .43328 .48853 .42496 .48492 .42447 Mtetra
.968 .856 .676 r
.48492 .42447 .48853 .42496 .49499 .41661 .49147 .40934 Mtetra
.866 .697 .67 r
.49147 .40934 .49499 .41661 .50145 .40832 .49799 .39439 Mtetra
.785 .596 .644 r
.49799 .39439 .50145 .40832 .50789 .40019 .50447 .37983 Mtetra
.731 .533 .624 r
.50447 .37983 .50789 .40019 .51432 .39232 .51091 .36585 Mtetra
.693 .49 .609 r
.51091 .36585 .51432 .39232 .52074 .3848 .51732 .35264 Mtetra
.665 .46 .598 r
.51732 .35264 .52074 .3848 .52716 .3777 .52369 .34034 Mtetra
.642 .437 .59 r
.52369 .34034 .52716 .3777 .53357 .37111 .53005 .32911 Mtetra
.624 .419 .584 r
.53005 .32911 .53357 .37111 .53999 .36509 .53638 .31907 Mtetra
.609 .404 .579 r
.53638 .31907 .53999 .36509 .5464 .3597 .54271 .31034 Mtetra
.595 .391 .575 r
.54271 .31034 .5464 .3597 .55283 .35499 .54903 .30301 Mtetra
.583 .381 .573 r
.54903 .30301 .55283 .35499 .55927 .351 .55537 .29714 Mtetra
.571 .371 .571 r
.55537 .29714 .55927 .351 .56572 .34776 .56172 .29279 Mtetra
.561 .362 .569 r
.56172 .29279 .56572 .34776 .5722 .34529 .5681 .28998 Mtetra
.55 .354 .568 r
.5681 .28998 .5722 .34529 .5787 .34358 .57451 .28873 Mtetra
.539 .347 .568 r
.57451 .28873 .5787 .34358 .58524 .34263 .58098 .28903 Mtetra
.528 .339 .568 r
.58098 .28903 .58524 .34263 .59181 .34243 .58749 .29084 Mtetra
.516 .332 .569 r
.58749 .29084 .59181 .34243 .59843 .34294 .59408 .29411 Mtetra
.503 .324 .571 r
.59408 .29411 .59843 .34294 .60508 .34414 .60073 .29877 Mtetra
.488 .317 .574 r
.60073 .29877 .60508 .34414 .61179 .34596 .60746 .30473 Mtetra
.47 .308 .578 r
.60746 .30473 .61179 .34596 .61854 .34835 .61428 .31189 Mtetra
.447 .298 .585 r
.61428 .31189 .61854 .34835 .62535 .35124 .62119 .32009 Mtetra
.414 .284 .594 r
.62119 .32009 .62535 .35124 .6322 .35456 .62818 .32921 Mtetra
.364 .265 .607 r
.62818 .32921 .6322 .35456 .63911 .35821 .63527 .33908 Mtetra
.273 .23 .626 r
.63527 .33908 .63911 .35821 .64607 .36211 .64244 .34951 Mtetra
.06 .146 .641 r
.64244 .34951 .64607 .36211 .65308 .36616 .6497 .36032 Mtetra
0 0 .459 r
.6497 .36032 .65308 .36616 .66014 .37026 .65705 .37129 Mtetra
.81 .337 .09 r
.65705 .37129 .66014 .37026 .66723 .37431 .66446 .38222 Mtetra
.74 .348 .308 r
.66446 .38222 .66723 .37431 .67437 .37821 .67193 .39289 Mtetra
.681 .337 .385 r
.67193 .39289 .67437 .37821 .68153 .38185 .67946 .40309 Mtetra
.642 .326 .421 r
.67946 .40309 .68153 .38185 .68872 .38514 .68702 .41258 Mtetra
.615 .317 .441 r
.68702 .41258 .68872 .38514 .69593 .38798 .69461 .42118 Mtetra
.594 .308 .453 r
.69461 .42118 .69593 .38798 .70314 .39029 .7022 .42868 Mtetra
.577 .301 .46 r
.7022 .42868 .70314 .39029 .71036 .39199 .70978 .4349 Mtetra
.563 .293 .465 r
.70978 .4349 .71036 .39199 .71758 .393 .71733 .43968 Mtetra
.55 .286 .469 r
.71733 .43968 .71758 .393 .72478 .39327 .72483 .44289 Mtetra
.538 .279 .47 r
.72483 .44289 .72478 .39327 .73196 .39276 .73227 .44442 Mtetra
.526 .271 .471 r
.73227 .44442 .73196 .39276 .73911 .39143 .73963 .44419 Mtetra
.514 .262 .471 r
.73963 .44419 .73911 .39143 .74622 .38926 .7469 .44217 Mtetra
.502 .253 .47 r
.7469 .44217 .74622 .38926 .75329 .38625 .75406 .43834 Mtetra
.488 .242 .467 r
.75406 .43834 .75329 .38625 .76032 .38242 .7611 .43273 Mtetra
.473 .23 .464 r
.7611 .43273 .76032 .38242 .7673 .37778 .76802 .4254 Mtetra
.456 .215 .458 r
.76802 .4254 .7673 .37778 .77422 .37239 .7748 .41646 Mtetra
.435 .196 .451 r
.7748 .41646 .77422 .37239 .7811 .36628 .78146 .40601 Mtetra
.409 .172 .44 r
.78146 .40601 .7811 .36628 .78792 .35953 .78799 .39422 Mtetra
.373 .139 .424 r
.78799 .39422 .78792 .35953 .79469 .35221 .79439 .38125 Mtetra
.321 .09 .399 r
.79439 .38125 .79469 .35221 .80141 .34441 .80068 .3673 Mtetra
.237 .011 .354 r
.80068 .3673 .80141 .34441 .80809 .33622 .80686 .35257 Mtetra
.076 0 .262 r
.80686 .35257 .80809 .33622 .81474 .32773 .81296 .33728 Mtetra
0 0 .025 r
.81296 .33728 .81474 .32773 .82135 .31905 .81897 .32165 Mtetra
.899 .892 .472 r
.81897 .32165 .82135 .31905 .82795 .31028 .82494 .30589 Mtetra
.89 .745 .695 r
.18442 .51222 .18842 .51571 .1954 .5012 .19139 .49801 Mtetra
.894 .752 .698 r
.19139 .49801 .1954 .5012 .20232 .48697 .19831 .48406 Mtetra
.897 .76 .703 r
.19831 .48406 .20232 .48697 .20917 .47321 .20516 .47057 Mtetra
.899 .77 .71 r
.20516 .47057 .20917 .47321 .21593 .4601 .21192 .45772 Mtetra
.9 .78 .72 r
.21192 .45772 .21593 .4601 .22259 .44781 .21858 .44566 Mtetra
.9 .793 .733 r
.21858 .44566 .22259 .44781 .22914 .43649 .22513 .43454 Mtetra
.898 .807 .75 r
.22513 .43454 .22914 .43649 .23558 .42627 .23156 .42451 Mtetra
.892 .824 .773 r
.23156 .42451 .23558 .42627 .24188 .41727 .23788 .41566 Mtetra
.881 .843 .803 r
.23788 .41566 .24188 .41727 .24807 .40959 .24407 .40811 Mtetra
.86 .865 .841 r
.24407 .40811 .24807 .40959 .25413 .40331 .25014 .40192 Mtetra
.821 .887 .891 r
.25014 .40192 .25413 .40331 .26006 .39849 .25608 .39716 Mtetra
.745 .9 .947 r
.25608 .39716 .26006 .39849 .26588 .39518 .26191 .39387 Mtetra
.595 .877 .993 r
.26191 .39387 .26588 .39518 .27159 .39338 .26763 .39206 Mtetra
.323 .761 .967 r
.26763 .39206 .27159 .39338 .27719 .3931 .27324 .39173 Mtetra
0 .515 .803 r
.27324 .39173 .27719 .3931 .2827 .39432 .27876 .39287 Mtetra
.362 0 0 r
.27876 .39287 .2827 .39432 .28812 .397 .2842 .39543 Mtetra
.566 0 0 r
.2842 .39543 .28812 .397 .29347 .40107 .28957 .39936 Mtetra
.683 .138 0 r
.28957 .39936 .29347 .40107 .29877 .40646 .29487 .40458 Mtetra
.752 .234 0 r
.29487 .40458 .29877 .40646 .30402 .41307 .30014 .41098 Mtetra
.794 .298 0 r
.30014 .41098 .30402 .41307 .30924 .42077 .30537 .41845 Mtetra
.821 .34 0 r
.30537 .41845 .30924 .42077 .31444 .42944 .31059 .42686 Mtetra
.838 .369 .018 r
.31059 .42686 .31444 .42944 .31964 .43891 .31581 .43606 Mtetra
.847 .387 .026 r
.31581 .43606 .31964 .43891 .32486 .44902 .32104 .44587 Mtetra
.851 .395 .021 r
.32104 .44587 .32486 .44902 .33011 .45959 .3263 .45613 Mtetra
.85 .396 .005 r
.3263 .45613 .33011 .45959 .33541 .47042 .3316 .46665 Mtetra
.841 .387 0 r
.3316 .46665 .33541 .47042 .34076 .4813 .33696 .47721 Mtetra
.824 .368 0 r
.33696 .47721 .34076 .4813 .34617 .49204 .34239 .48763 Mtetra
.794 .336 0 r
.34239 .48763 .34617 .49204 .35167 .50241 .3479 .49769 Mtetra
.744 .286 0 r
.3479 .49769 .35167 .50241 .35726 .5122 .35349 .50718 Mtetra
.664 .211 0 r
.35349 .50718 .35726 .5122 .36294 .52122 .35918 .51592 Mtetra
0 0 .446 r
.35918 .51592 .36294 .52122 .36872 .52925 .36496 .5237 Mtetra
0 .038 .593 r
.36496 .5237 .36872 .52925 .3746 .53613 .37085 .53034 Mtetra
0 .2 .729 r
.37085 .53034 .3746 .53613 .38059 .54168 .37685 .53569 Mtetra
.102 .355 .822 r
.37685 .53569 .38059 .54168 .38668 .54577 .38294 .53962 Mtetra
.311 .476 .862 r
.38294 .53962 .38668 .54577 .39287 .54827 .38914 .542 Mtetra
.471 .56 .864 r
.38914 .542 .39287 .54827 .39916 .5491 .39543 .54275 Mtetra
.586 .614 .847 r
.39543 .54275 .39916 .5491 .40553 .54821 .4018 .54181 Mtetra
.667 .65 .823 r
.4018 .54181 .40553 .54821 .41198 .54555 .40826 .53916 Mtetra
.726 .673 .799 r
.40826 .53916 .41198 .54555 .4185 .54116 .41478 .53482 Mtetra
.768 .69 .776 r
.41478 .53482 .4185 .54116 .42507 .53507 .42136 .52882 Mtetra
.801 .702 .756 r
.42136 .52882 .42507 .53507 .43169 .52734 .42799 .52123 Mtetra
.825 .711 .739 r
.42799 .52123 .43169 .52734 .43834 .5181 .43465 .51216 Mtetra
.845 .719 .724 r
.43465 .51216 .43834 .5181 .44502 .50747 .44133 .50174 Mtetra
.861 .726 .712 r
.44133 .50174 .44502 .50747 .4517 .49561 .44803 .49011 Mtetra
.874 .733 .703 r
.44803 .49011 .4517 .49561 .45838 .48269 .45472 .47745 Mtetra
.885 .739 .695 r
.45472 .47745 .45838 .48269 .46505 .46892 .46141 .46395 Mtetra
.894 .745 .689 r
.46141 .46395 .46505 .46892 .4717 .45448 .46807 .44981 Mtetra
.902 .752 .685 r
.46807 .44981 .4717 .45448 .47832 .43959 .47471 .43523 Mtetra
.909 .759 .683 r
.47471 .43523 .47832 .43959 .48492 .42447 .48132 .42041 Mtetra
.915 .767 .683 r
.48132 .42041 .48492 .42447 .49147 .40934 .4879 .40558 Mtetra
.919 .775 .685 r
.4879 .40558 .49147 .40934 .49799 .39439 .49444 .39093 Mtetra
.923 .784 .689 r
.49444 .39093 .49799 .39439 .50447 .37983 .50094 .37665 Mtetra
.926 .794 .696 r
.50094 .37665 .50447 .37983 .51091 .36585 .5074 .36295 Mtetra
.927 .805 .705 r
.5074 .36295 .51091 .36585 .51732 .35264 .51383 .34998 Mtetra
.927 .818 .718 r
.51383 .34998 .51732 .35264 .52369 .34034 .52024 .33791 Mtetra
.924 .833 .736 r
.52024 .33791 .52369 .34034 .53005 .32911 .52661 .32688 Mtetra
.918 .849 .759 r
.52661 .32688 .53005 .32911 .53638 .31907 .53297 .31701 Mtetra
.907 .867 .789 r
.53297 .31701 .53638 .31907 .54271 .31034 .53932 .30842 Mtetra
.886 .886 .827 r
.53932 .30842 .54271 .31034 .54903 .30301 .54566 .3012 Mtetra
.85 .904 .873 r
.54566 .3012 .54903 .30301 .55537 .29714 .55202 .2954 Mtetra
.786 .913 .926 r
.55202 .2954 .55537 .29714 .56172 .29279 .55838 .29109 Mtetra
.677 .9 .976 r
.55838 .29109 .56172 .29279 .5681 .28998 .56478 .28829 Mtetra
.499 .837 .998 r
.56478 .28829 .5681 .28998 .57451 .28873 .57121 .28701 Mtetra
.251 .701 .956 r
.57121 .28701 .57451 .28873 .58098 .28903 .57768 .28724 Mtetra
0 .506 .841 r
.57768 .28724 .58098 .28903 .58749 .29084 .58421 .28895 Mtetra
0 .305 .693 r
.58421 .28895 .58749 .29084 .59408 .29411 .5908 .29209 Mtetra
.422 0 0 r
.5908 .29209 .59408 .29411 .60073 .29877 .59746 .29658 Mtetra
.533 0 0 r
.59746 .29658 .60073 .29877 .60746 .30473 .60419 .30235 Mtetra
.604 .072 0 r
.60419 .30235 .60746 .30473 .61428 .31189 .61101 .30927 Mtetra
.649 .131 0 r
.61101 .30927 .61428 .31189 .62119 .32009 .61791 .31723 Mtetra
.674 .171 0 r
.61791 .31723 .62119 .32009 .62818 .32921 .6249 .32608 Mtetra
.686 .194 0 r
.6249 .32608 .62818 .32921 .63527 .33908 .63197 .33565 Mtetra
.687 .205 0 r
.63197 .33565 .63527 .33908 .64244 .34951 .63914 .34577 Mtetra
.676 .203 0 r
.63914 .34577 .64244 .34951 .6497 .36032 .64638 .35625 Mtetra
.653 .19 0 r
.64638 .35625 .6497 .36032 .65705 .37129 .65371 .3669 Mtetra
.617 .165 0 r
.65371 .3669 .65705 .37129 .66446 .38222 .66111 .3775 Mtetra
0 0 .42 r
.66111 .3775 .66446 .38222 .67193 .39289 .66857 .38785 Mtetra
0 0 .484 r
.66857 .38785 .67193 .39289 .67946 .40309 .67608 .39772 Mtetra
0 0 .557 r
.67608 .39772 .67946 .40309 .68702 .41258 .68362 .40692 Mtetra
0 .08 .636 r
.68362 .40692 .68702 .41258 .69461 .42118 .69119 .41523 Mtetra
0 .177 .712 r
.69119 .41523 .69461 .42118 .7022 .42868 .69877 .42248 Mtetra
.006 .278 .778 r
.69877 .42248 .7022 .42868 .70978 .4349 .70634 .42847 Mtetra
.163 .376 .826 r
.70634 .42847 .70978 .4349 .71733 .43968 .71388 .43306 Mtetra
.31 .463 .852 r
.71388 .43306 .71733 .43968 .72483 .44289 .72137 .43612 Mtetra
.438 .535 .859 r
.72137 .43612 .72483 .44289 .73227 .44442 .72881 .43754 Mtetra
.545 .591 .851 r
.72881 .43754 .73227 .44442 .73963 .44419 .73617 .43725 Mtetra
.631 .634 .835 r
.73617 .43725 .73963 .44419 .7469 .44217 .74344 .43521 Mtetra
.698 .666 .814 r
.74344 .43521 .7469 .44217 .75406 .43834 .75061 .43141 Mtetra
.751 .69 .792 r
.75061 .43141 .75406 .43834 .7611 .43273 .75767 .42587 Mtetra
.793 .708 .771 r
.75767 .42587 .7611 .43273 .76802 .4254 .76461 .41866 Mtetra
.826 .722 .75 r
.76461 .41866 .76802 .4254 .7748 .41646 .77142 .40987 Mtetra
.853 .734 .732 r
.77142 .40987 .7748 .41646 .78146 .40601 .77811 .39962 Mtetra
.874 .744 .716 r
.77811 .39962 .78146 .40601 .78799 .39422 .78467 .38806 Mtetra
.892 .753 .701 r
.78467 .38806 .78799 .39422 .79439 .38125 .79112 .37534 Mtetra
.907 .761 .689 r
.79112 .37534 .79439 .38125 .80068 .3673 .79745 .36167 Mtetra
.919 .769 .679 r
.79745 .36167 .80068 .3673 .80686 .35257 .80368 .34724 Mtetra
.929 .777 .672 r
.80368 .34724 .80686 .35257 .81296 .33728 .80982 .33225 Mtetra
.938 .785 .666 r
.80982 .33225 .81296 .33728 .81897 .32165 .81589 .31693 Mtetra
.945 .794 .663 r
.81589 .31693 .81897 .32165 .82494 .30589 .82191 .30149 Mtetra
.838 .764 .781 r
.1804 .50872 .18442 .51222 .19139 .49801 .18671 .5013 Mtetra
.815 .989 .731 r
.18671 .5013 .19139 .49801 .19831 .48406 .193 .49399 Mtetra
0 0 0 r
.193 .49399 .19831 .48406 .20516 .47057 .19926 .48685 Mtetra
.251 0 .258 r
.19926 .48685 .20516 .47057 .21192 .45772 .2055 .47998 Mtetra
.356 .08 .35 r
.2055 .47998 .21192 .45772 .21858 .44566 .2117 .47345 Mtetra
.407 .141 .395 r
.2117 .47345 .21858 .44566 .22513 .43454 .21785 .46734 Mtetra
.438 .178 .42 r
.21785 .46734 .22513 .43454 .23156 .42451 .22396 .4617 Mtetra
.459 .202 .436 r
.22396 .4617 .23156 .42451 .23788 .41566 .23003 .4566 Mtetra
.474 .219 .447 r
.23003 .4566 .23788 .41566 .24407 .40811 .23604 .45208 Mtetra
.485 .232 .455 r
.23604 .45208 .24407 .40811 .25014 .40192 .242 .44818 Mtetra
.495 .242 .461 r
.242 .44818 .25014 .40192 .25608 .39716 .24792 .44493 Mtetra
.503 .25 .465 r
.24792 .44493 .25608 .39716 .26191 .39387 .25378 .44236 Mtetra
.509 .257 .467 r
.25378 .44236 .26191 .39387 .26763 .39206 .2596 .44046 Mtetra
.516 .262 .469 r
.2596 .44046 .26763 .39206 .27324 .39173 .26539 .43925 Mtetra
.521 .267 .47 r
.26539 .43925 .27324 .39173 .27876 .39287 .27113 .43871 Mtetra
.527 .27 .469 r
.27113 .43871 .27876 .39287 .2842 .39543 .27684 .43882 Mtetra
.532 .273 .468 r
.27684 .43882 .2842 .39543 .28957 .39936 .28253 .43955 Mtetra
.538 .275 .465 r
.28253 .43955 .28957 .39936 .29487 .40458 .28819 .44086 Mtetra
.543 .276 .461 r
.28819 .44086 .29487 .40458 .30014 .41098 .29385 .44271 Mtetra
.55 .277 .454 r
.29385 .44271 .30014 .41098 .30537 .41845 .29949 .44502 Mtetra
.558 .275 .442 r
.29949 .44502 .30537 .41845 .31059 .42686 .30514 .44775 Mtetra
.568 .271 .424 r
.30514 .44775 .31059 .42686 .31581 .43606 .3108 .45081 Mtetra
.583 .261 .389 r
.3108 .45081 .31581 .43606 .32104 .44587 .31647 .45413 Mtetra
.606 .233 .308 r
.31647 .45413 .32104 .44587 .3263 .45613 .32216 .45762 Mtetra
.625 .11 .001 r
.32216 .45762 .3263 .45613 .3316 .46665 .32788 .4612 Mtetra
.078 .359 .828 r
.32788 .4612 .3316 .46665 .33696 .47721 .33364 .46478 Mtetra
.4 .366 .706 r
.33364 .46478 .33696 .47721 .34239 .48763 .33944 .46826 Mtetra
.465 .352 .641 r
.33944 .46826 .34239 .48763 .3479 .49769 .34527 .47156 Mtetra
.491 .346 .611 r
.34527 .47156 .3479 .49769 .35349 .50718 .35116 .4746 Mtetra
.506 .343 .594 r
.35116 .4746 .35349 .50718 .35918 .51592 .3571 .47727 Mtetra
.517 .342 .583 r
.3571 .47727 .35918 .51592 .36496 .5237 .36309 .47951 Mtetra
.524 .342 .576 r
.36309 .47951 .36496 .5237 .37085 .53034 .36913 .48124 Mtetra
.53 .343 .571 r
.36913 .48124 .37085 .53034 .37685 .53569 .37523 .4824 Mtetra
.536 .344 .568 r
.37523 .4824 .37685 .53569 .38294 .53962 .38138 .48293 Mtetra
.541 .346 .566 r
.38138 .48293 .38294 .53962 .38914 .542 .38759 .48279 Mtetra
.545 .348 .565 r
.38759 .48279 .38914 .542 .39543 .54275 .39384 .48193 Mtetra
.55 .351 .564 r
.39384 .48193 .39543 .54275 .4018 .54181 .40014 .48035 Mtetra
.554 .355 .564 r
.40014 .48035 .4018 .54181 .40826 .53916 .40649 .47803 Mtetra
.559 .358 .565 r
.40649 .47803 .40826 .53916 .41478 .53482 .41287 .47497 Mtetra
.564 .363 .566 r
.41287 .47497 .41478 .53482 .42136 .52882 .41929 .47119 Mtetra
.57 .368 .568 r
.41929 .47119 .42136 .52882 .42799 .52123 .42573 .46672 Mtetra
.576 .375 .571 r
.42573 .46672 .42799 .52123 .43465 .51216 .4322 .4616 Mtetra
.583 .382 .575 r
.4322 .4616 .43465 .51216 .44133 .50174 .43869 .45588 Mtetra
.592 .392 .58 r
.43869 .45588 .44133 .50174 .44803 .49011 .44519 .44962 Mtetra
.602 .405 .587 r
.44519 .44962 .44803 .49011 .45472 .47745 .4517 .4429 Mtetra
.615 .422 .597 r
.4517 .4429 .45472 .47745 .46141 .46395 .45822 .43579 Mtetra
.634 .446 .611 r
.45822 .43579 .46141 .46395 .46807 .44981 .46474 .42837 Mtetra
.661 .482 .632 r
.46474 .42837 .46807 .44981 .47471 .43523 .47126 .42073 Mtetra
.705 .544 .668 r
.47126 .42073 .47471 .43523 .48132 .42041 .47777 .41296 Mtetra
.787 .67 .735 r
.47777 .41296 .48132 .42041 .4879 .40558 .48427 .40516 Mtetra
.905 .947 .82 r
.48427 .40516 .4879 .40558 .49444 .39093 .49077 .39741 Mtetra
0 0 0 r
.49077 .39741 .49444 .39093 .50094 .37665 .49725 .38981 Mtetra
.206 0 .222 r
.49725 .38981 .50094 .37665 .5074 .36295 .50373 .38243 Mtetra
.34 .063 .34 r
.50373 .38243 .5074 .36295 .51383 .34998 .51021 .37537 Mtetra
.4 .134 .391 r
.51021 .37537 .51383 .34998 .52024 .33791 .51667 .36869 Mtetra
.434 .174 .419 r
.51667 .36869 .52024 .33791 .52661 .32688 .52314 .36248 Mtetra
.456 .2 .436 r
.52314 .36248 .52661 .32688 .53297 .31701 .5296 .35678 Mtetra
.471 .217 .447 r
.5296 .35678 .53297 .31701 .53932 .30842 .53607 .35165 Mtetra
.483 .23 .455 r
.53607 .35165 .53932 .30842 .54566 .3012 .54254 .34715 Mtetra
.492 .24 .46 r
.54254 .34715 .54566 .3012 .55202 .2954 .54902 .3433 Mtetra
.5 .248 .464 r
.54902 .3433 .55202 .2954 .55838 .29109 .55552 .34012 Mtetra
.506 .254 .467 r
.55552 .34012 .55838 .29109 .56478 .28829 .56204 .33765 Mtetra
.512 .259 .468 r
.56204 .33765 .56478 .28829 .57121 .28701 .56858 .33587 Mtetra
.517 .263 .468 r
.56858 .33587 .57121 .28701 .57768 .28724 .57515 .33478 Mtetra
.522 .266 .468 r
.57515 .33478 .57768 .28724 .58421 .28895 .58175 .33437 Mtetra
.527 .268 .466 r
.58175 .33437 .58421 .28895 .5908 .29209 .58839 .33462 Mtetra
.532 .27 .463 r
.58839 .33462 .5908 .29209 .59746 .29658 .59507 .33548 Mtetra
.537 .27 .458 r
.59507 .33548 .59746 .29658 .60419 .30235 .6018 .33691 Mtetra
.542 .269 .451 r
.6018 .33691 .60419 .30235 .61101 .30927 .60856 .33886 Mtetra
.548 .266 .44 r
.60856 .33886 .61101 .30927 .61791 .31723 .61538 .34125 Mtetra
.555 .261 .422 r
.61538 .34125 .61791 .31723 .6249 .32608 .62224 .34403 Mtetra
.565 .249 .391 r
.62224 .34403 .6249 .32608 .63197 .33565 .62915 .34712 Mtetra
.579 .221 .326 r
.62915 .34712 .63197 .33565 .63914 .34577 .63611 .35043 Mtetra
.592 .132 .131 r
.63611 .35043 .63914 .34577 .64638 .35625 .64311 .35387 Mtetra
0 .328 .746 r
.64311 .35387 .64638 .35625 .65371 .3669 .65016 .35736 Mtetra
.374 .41 .77 r
.65016 .35736 .65371 .3669 .66111 .3775 .65725 .3608 Mtetra
.463 .376 .672 r
.65725 .3608 .66111 .3775 .66857 .38785 .66437 .36409 Mtetra
.493 .361 .629 r
.66437 .36409 .66857 .38785 .67608 .39772 .67152 .36716 Mtetra
.508 .353 .606 r
.67152 .36716 .67608 .39772 .68362 .40692 .6787 .3699 Mtetra
.518 .349 .592 r
.6787 .3699 .68362 .40692 .69119 .41523 .6859 .37223 Mtetra
.525 .347 .582 r
.6859 .37223 .69119 .41523 .69877 .42248 .69311 .37408 Mtetra
.531 .346 .576 r
.69311 .37408 .69877 .42248 .70634 .42847 .70032 .37537 Mtetra
.535 .346 .571 r
.70032 .37537 .70634 .42847 .71388 .43306 .70754 .37604 Mtetra
.54 .347 .568 r
.70754 .37604 .71388 .43306 .72137 .43612 .71474 .37604 Mtetra
.544 .349 .566 r
.71474 .37604 .72137 .43612 .72881 .43754 .72193 .37533 Mtetra
.548 .351 .565 r
.72193 .37533 .72881 .43754 .73617 .43725 .7291 .37388 Mtetra
.552 .353 .564 r
.7291 .37388 .73617 .43725 .74344 .43521 .73624 .37167 Mtetra
.556 .356 .564 r
.73624 .37167 .74344 .43521 .75061 .43141 .74334 .36869 Mtetra
.561 .359 .565 r
.74334 .36869 .75061 .43141 .75767 .42587 .75041 .36497 Mtetra
.566 .364 .566 r
.75041 .36497 .75767 .42587 .76461 .41866 .75744 .36052 Mtetra
.571 .369 .568 r
.75744 .36052 .76461 .41866 .77142 .40987 .76442 .35539 Mtetra
.577 .376 .571 r
.76442 .35539 .77142 .40987 .77811 .39962 .77136 .3496 Mtetra
.585 .384 .575 r
.77136 .3496 .77811 .39962 .78467 .38806 .77826 .34324 Mtetra
.594 .394 .58 r
.77826 .34324 .78467 .38806 .79112 .37534 .78511 .33636 Mtetra
.605 .408 .588 r
.78511 .33636 .79112 .37534 .79745 .36167 .79192 .32903 Mtetra
.621 .428 .599 r
.79192 .32903 .79745 .36167 .80368 .34724 .7987 .32135 Mtetra
.643 .457 .616 r
.7987 .32135 .80368 .34724 .80982 .33225 .80544 .3134 Mtetra
.678 .505 .644 r
.80544 .3134 .80982 .33225 .81589 .31693 .81216 .30527 Mtetra
.742 .596 .695 r
.81216 .30527 .81589 .31693 .82191 .30149 .81887 .29706 Mtetra
.668 .754 .915 r
.17637 .5052 .1804 .50872 .18671 .5013 .18214 .5031 Mtetra
0 0 0 r
.18214 .5031 .18671 .5013 .193 .49399 .18792 .501 Mtetra
.298 0 .092 r
.18792 .501 .193 .49399 .19926 .48685 .19372 .49891 Mtetra
.408 .071 .279 r
.19372 .49891 .19926 .48685 .2055 .47998 .19952 .49681 Mtetra
.448 .141 .352 r
.19952 .49681 .2055 .47998 .2117 .47345 .20534 .49473 Mtetra
.468 .178 .389 r
.20534 .49473 .2117 .47345 .21785 .46734 .21117 .49265 Mtetra
.48 .2 .411 r
.21117 .49265 .21785 .46734 .22396 .4617 .21701 .49059 Mtetra
.487 .214 .426 r
.21701 .49059 .22396 .4617 .23003 .4566 .22286 .48854 Mtetra
.492 .224 .435 r
.22286 .48854 .23003 .4566 .23604 .45208 .22872 .4865 Mtetra
.496 .23 .442 r
.22872 .4865 .23604 .45208 .242 .44818 .2346 .48448 Mtetra
.498 .235 .446 r
.2346 .48448 .242 .44818 .24792 .44493 .24048 .48248 Mtetra
.499 .238 .449 r
.24048 .48248 .24792 .44493 .25378 .44236 .24638 .4805 Mtetra
.5 .239 .45 r
.24638 .4805 .25378 .44236 .2596 .44046 .25228 .47854 Mtetra
.25228 .47854 .2596 .44046 .26539 .43925 .2582 .4766 Mtetra
.5 .238 .448 r
.2582 .4766 .26539 .43925 .27113 .43871 .26413 .47467 Mtetra
.499 .235 .446 r
.26413 .47467 .27113 .43871 .27684 .43882 .27007 .47276 Mtetra
.497 .231 .441 r
.27007 .47276 .27684 .43882 .28253 .43955 .27603 .47087 Mtetra
.494 .224 .434 r
.27603 .47087 .28253 .43955 .28819 .44086 .28199 .469 Mtetra
.489 .215 .424 r
.28199 .469 .28819 .44086 .29385 .44271 .28797 .46714 Mtetra
.482 .2 .409 r
.28797 .46714 .29385 .44271 .29949 .44502 .29396 .46529 Mtetra
.471 .177 .385 r
.29396 .46529 .29949 .44502 .30514 .44775 .29997 .46345 Mtetra
.451 .138 .343 r
.29997 .46345 .30514 .44775 .3108 .45081 .30599 .46161 Mtetra
.408 .059 .258 r
.30599 .46161 .3108 .45081 .31647 .45413 .31202 .45978 Mtetra
.277 0 .02 r
.31202 .45978 .31647 .45413 .32216 .45762 .31807 .45795 Mtetra
.371 .839 .857 r
.31807 .45795 .32216 .45762 .32788 .4612 .32413 .45612 Mtetra
.642 .679 .87 r
.32413 .45612 .32788 .4612 .33364 .46478 .33021 .45428 Mtetra
.612 .526 .733 r
.33021 .45428 .33364 .46478 .33944 .46826 .3363 .45244 Mtetra
.592 .46 .671 r
.3363 .45244 .33944 .46826 .34527 .47156 .3424 .45058 Mtetra
.58 .426 .637 r
.3424 .45058 .34527 .47156 .35116 .4746 .34853 .44871 Mtetra
.572 .405 .617 r
.34853 .44871 .35116 .4746 .3571 .47727 .35466 .44682 Mtetra
.567 .392 .603 r
.35466 .44682 .3571 .47727 .36309 .47951 .36081 .44492 Mtetra
.564 .382 .594 r
.36081 .44492 .36309 .47951 .36913 .48124 .36698 .44299 Mtetra
.561 .376 .587 r
.36698 .44299 .36913 .48124 .37523 .4824 .37317 .44104 Mtetra
.56 .371 .583 r
.37317 .44104 .37523 .4824 .38138 .48293 .37937 .43906 Mtetra
.559 .368 .579 r
.37937 .43906 .38138 .48293 .38759 .48279 .38558 .43706 Mtetra
.558 .366 .577 r
.38558 .43706 .38759 .48279 .39384 .48193 .39181 .43502 Mtetra
.557 .365 .576 r
.39181 .43502 .39384 .48193 .40014 .48035 .39806 .43296 Mtetra
.557 .364 .575 r
.39806 .43296 .40014 .48035 .40649 .47803 .40432 .43088 Mtetra
.558 .365 .575 r
.40432 .43088 .40649 .47803 .41287 .47497 .41059 .42876 Mtetra
.558 .366 .577 r
.41059 .42876 .41287 .47497 .41929 .47119 .41689 .42661 Mtetra
.559 .368 .579 r
.41689 .42661 .41929 .47119 .42573 .46672 .42319 .42444 Mtetra
.561 .372 .582 r
.42319 .42444 .42573 .46672 .4322 .4616 .42952 .42224 Mtetra
.563 .376 .586 r
.42952 .42224 .4322 .4616 .43869 .45588 .43585 .42002 Mtetra
.566 .383 .592 r
.43585 .42002 .43869 .45588 .44519 .44962 .44221 .41777 Mtetra
.57 .392 .601 r
.44221 .41777 .44519 .44962 .4517 .4429 .44857 .4155 Mtetra
.575 .405 .613 r
.44857 .4155 .4517 .4429 .45822 .43579 .45496 .41322 Mtetra
.583 .424 .631 r
.45496 .41322 .45822 .43579 .46474 .42837 .46135 .41092 Mtetra
.596 .455 .66 r
.46135 .41092 .46474 .42837 .47126 .42073 .46776 .40861 Mtetra
.616 .511 .711 r
.46776 .40861 .47126 .42073 .47777 .41296 .47419 .40628 Mtetra
.651 .633 .819 r
.47419 .40628 .47777 .41296 .48427 .40516 .48063 .40395 Mtetra
.6 .904 .985 r
.48063 .40395 .48427 .40516 .49077 .39741 .48708 .40162 Mtetra
.15 0 0 r
.48708 .40162 .49077 .39741 .49725 .38981 .49355 .39929 Mtetra
.371 .008 .213 r
.49355 .39929 .49725 .38981 .50373 .38243 .50003 .39695 Mtetra
.432 .114 .323 r
.50003 .39695 .50373 .38243 .51021 .37537 .50653 .39463 Mtetra
.46 .163 .374 r
.50653 .39463 .51021 .37537 .51667 .36869 .51304 .39231 Mtetra
.475 .191 .402 r
.51304 .39231 .51667 .36869 .52314 .36248 .51957 .39 Mtetra
.484 .208 .419 r
.51957 .39 .52314 .36248 .5296 .35678 .52611 .3877 Mtetra
.49 .22 .431 r
.52611 .3877 .5296 .35678 .53607 .35165 .53267 .38542 Mtetra
.494 .228 .439 r
.53267 .38542 .53607 .35165 .54254 .34715 .53925 .38316 Mtetra
.497 .233 .444 r
.53925 .38316 .54254 .34715 .54902 .3433 .54583 .38091 Mtetra
.499 .236 .447 r
.54583 .38091 .54902 .3433 .55552 .34012 .55244 .37868 Mtetra
.5 .238 .449 r
.55244 .37868 .55552 .34012 .56204 .33765 .55906 .37647 Mtetra
.5 .239 .45 r
.55906 .37647 .56204 .33765 .56858 .33587 .56569 .37427 Mtetra
.5 .239 .449 r
.56569 .37427 .56858 .33587 .57515 .33478 .57235 .3721 Mtetra
.499 .237 .447 r
.57235 .3721 .57515 .33478 .58175 .33437 .57902 .36994 Mtetra
.498 .233 .443 r
.57902 .36994 .58175 .33437 .58839 .33462 .5857 .3678 Mtetra
.496 .228 .438 r
.5857 .3678 .58839 .33462 .59507 .33548 .5924 .36568 Mtetra
.492 .22 .429 r
.5924 .36568 .59507 .33548 .6018 .33691 .59912 .36357 Mtetra
.486 .208 .417 r
.59912 .36357 .6018 .33691 .60856 .33886 .60586 .36147 Mtetra
.477 .19 .398 r
.60586 .36147 .60856 .33886 .61538 .34125 .61262 .35939 Mtetra
.462 .16 .366 r
.61262 .35939 .61538 .34125 .62224 .34403 .61939 .35731 Mtetra
.433 .105 .308 r
.61939 .35731 .62224 .34403 .62915 .34712 .62618 .35523 Mtetra
.362 0 .172 r
.62618 .35523 .62915 .34712 .63611 .35043 .63298 .35316 Mtetra
.062 0 0 r
.63298 .35316 .63611 .35043 .64311 .35387 .63981 .35108 Mtetra
.626 .826 .977 r
.63981 .35108 .64311 .35387 .65016 .35736 .64665 .349 Mtetra
.627 .584 .786 r
.64665 .349 .65016 .35736 .65725 .3608 .65351 .34691 Mtetra
.601 .487 .696 r
.65351 .34691 .65725 .3608 .66437 .36409 .66039 .34481 Mtetra
.585 .441 .652 r
.66039 .34481 .66437 .36409 .67152 .36716 .66728 .3427 Mtetra
.576 .415 .626 r
.66728 .3427 .67152 .36716 .6787 .3699 .67419 .34057 Mtetra
.57 .398 .609 r
.67419 .34057 .6787 .3699 .6859 .37223 .68112 .33842 Mtetra
.566 .387 .598 r
.68112 .33842 .6859 .37223 .69311 .37408 .68806 .33625 Mtetra
.563 .379 .59 r
.68806 .33625 .69311 .37408 .70032 .37537 .69502 .33406 Mtetra
.561 .374 .585 r
.69502 .33406 .70032 .37537 .70754 .37604 .702 .33184 Mtetra
.559 .37 .581 r
.702 .33184 .70754 .37604 .71474 .37604 .709 .32959 Mtetra
.558 .367 .578 r
.709 .32959 .71474 .37604 .72193 .37533 .71601 .32732 Mtetra
.558 .365 .576 r
.71601 .32732 .72193 .37533 .7291 .37388 .72303 .32501 Mtetra
.557 .364 .575 r
.72303 .32501 .7291 .37388 .73624 .37167 .73007 .32268 Mtetra
.73007 .32268 .73624 .37167 .74334 .36869 .73713 .32031 Mtetra
.558 .365 .576 r
.73713 .32031 .74334 .36869 .75041 .36497 .74421 .31791 Mtetra
.559 .367 .577 r
.74421 .31791 .75041 .36497 .75744 .36052 .7513 .31549 Mtetra
.56 .37 .58 r
.7513 .31549 .75744 .36052 .76442 .35539 .7584 .31303 Mtetra
.562 .374 .584 r
.7584 .31303 .76442 .35539 .77136 .3496 .76552 .31055 Mtetra
.564 .379 .589 r
.76552 .31055 .77136 .3496 .77826 .34324 .77266 .30805 Mtetra
.568 .387 .596 r
.77266 .30805 .77826 .34324 .78511 .33636 .77981 .30552 Mtetra
.572 .397 .606 r
.77981 .30552 .78511 .33636 .79192 .32903 .78698 .30297 Mtetra
.579 .413 .621 r
.78698 .30297 .79192 .32903 .7987 .32135 .79416 .3004 Mtetra
.588 .437 .644 r
.79416 .3004 .7987 .32135 .80544 .3134 .80136 .29782 Mtetra
.604 .478 .682 r
.80136 .29782 .80544 .3134 .81216 .30527 .80858 .29522 Mtetra
.631 .558 .754 r
.80858 .29522 .81216 .30527 .81887 .29706 .81581 .29262 Mtetra
.779 .769 .844 r
.17232 .50166 .17637 .5052 .18214 .5031 .17836 .49709 Mtetra
.737 .67 .785 r
.17836 .49709 .18214 .5031 .18792 .501 .18439 .49256 Mtetra
.703 .603 .742 r
.18439 .49256 .18792 .501 .19372 .49891 .19042 .48811 Mtetra
.677 .556 .71 r
.19042 .48811 .19372 .49891 .19952 .49681 .19645 .48378 Mtetra
.656 .521 .687 r
.19645 .48378 .19952 .49681 .20534 .49473 .20246 .4796 Mtetra
.64 .495 .67 r
.20246 .4796 .20534 .49473 .21117 .49265 .20846 .47563 Mtetra
.627 .475 .657 r
.20846 .47563 .21117 .49265 .21701 .49059 .21444 .47188 Mtetra
.615 .459 .647 r
.21444 .47188 .21701 .49059 .22286 .48854 .22041 .46839 Mtetra
.606 .446 .639 r
.22041 .46839 .22286 .48854 .22872 .4865 .22635 .46518 Mtetra
.597 .436 .633 r
.22635 .46518 .22872 .4865 .2346 .48448 .23228 .46226 Mtetra
.59 .427 .629 r
.23228 .46226 .2346 .48448 .24048 .48248 .23819 .45967 Mtetra
.583 .421 .627 r
.23819 .45967 .24048 .48248 .24638 .4805 .24409 .45739 Mtetra
.577 .415 .625 r
.24409 .45739 .24638 .4805 .25228 .47854 .24997 .45545 Mtetra
.572 .411 .625 r
.24997 .45545 .25228 .47854 .2582 .4766 .25583 .45384 Mtetra
.567 .409 .626 r
.25583 .45384 .2582 .4766 .26413 .47467 .26168 .45255 Mtetra
.562 .407 .629 r
.26168 .45255 .26413 .47467 .27007 .47276 .26753 .45158 Mtetra
.557 .408 .634 r
.26753 .45158 .27007 .47276 .27603 .47087 .27336 .45091 Mtetra
.553 .409 .64 r
.27336 .45091 .27603 .47087 .28199 .469 .2792 .45051 Mtetra
.548 .413 .649 r
.2792 .45051 .28199 .469 .28797 .46714 .28503 .45037 Mtetra
.543 .42 .662 r
.28503 .45037 .28797 .46714 .29396 .46529 .29087 .45045 Mtetra
.537 .43 .68 r
.29087 .45045 .29396 .46529 .29997 .46345 .29671 .45073 Mtetra
.53 .446 .705 r
.29671 .45073 .29997 .46345 .30599 .46161 .30257 .45116 Mtetra
.52 .471 .742 r
.30257 .45116 .30599 .46161 .31202 .45978 .30844 .45172 Mtetra
.502 .511 .798 r
.30844 .45172 .31202 .45978 .31807 .45795 .31433 .45234 Mtetra
.46 .575 .883 r
.31433 .45234 .31807 .45795 .32413 .45612 .32024 .45301 Mtetra
.326 .654 .97 r
.32024 .45301 .32413 .45612 .33021 .45428 .32617 .45366 Mtetra
0 .544 .748 r
.32617 .45366 .33021 .45428 .3363 .45244 .33213 .45427 Mtetra
.328 0 0 r
.33213 .45427 .3363 .45244 .3424 .45058 .33812 .45478 Mtetra
.425 0 .027 r
.33812 .45478 .3424 .45058 .34853 .44871 .34414 .45515 Mtetra
.457 .041 .161 r
.34414 .45515 .34853 .44871 .35466 .44682 .3502 .45535 Mtetra
.468 .088 .234 r
.3502 .45535 .35466 .44682 .36081 .44492 .35628 .45533 Mtetra
.472 .115 .277 r
.35628 .45533 .36081 .44492 .36698 .44299 .3624 .45507 Mtetra
.472 .13 .305 r
.3624 .45507 .36698 .44299 .37317 .44104 .36856 .45452 Mtetra
.47 .139 .323 r
.36856 .45452 .37317 .44104 .37937 .43906 .37475 .45368 Mtetra
.465 .143 .334 r
.37475 .45368 .37937 .43906 .38558 .43706 .38097 .45251 Mtetra
.459 .143 .341 r
.38097 .45251 .38558 .43706 .39181 .43502 .38722 .45101 Mtetra
.452 .139 .343 r
.38722 .45101 .39181 .43502 .39806 .43296 .3935 .44915 Mtetra
.443 .132 .341 r
.3935 .44915 .39806 .43296 .40432 .43088 .39982 .44694 Mtetra
.432 .121 .336 r
.39982 .44694 .40432 .43088 .41059 .42876 .40616 .44438 Mtetra
.418 .106 .327 r
.40616 .44438 .41059 .42876 .41689 .42661 .41252 .44148 Mtetra
.4 .085 .312 r
.41252 .44148 .41689 .42661 .42319 .42444 .41891 .43824 Mtetra
.377 .057 .29 r
.41891 .43824 .42319 .42444 .42952 .42224 .42532 .43469 Mtetra
.345 .017 .258 r
.42532 .43469 .42952 .42224 .43585 .42002 .43174 .43085 Mtetra
.299 0 .208 r
.43174 .43085 .43585 .42002 .44221 .41777 .43818 .42676 Mtetra
.228 0 .13 r
.43818 .42676 .44221 .41777 .44857 .4155 .44463 .42243 Mtetra
.106 0 0 r
.44463 .42243 .44857 .4155 .45496 .41322 .4511 .41791 Mtetra
0 0 0 r
.4511 .41791 .45496 .41322 .46135 .41092 .45757 .41324 Mtetra
.5 .871 .652 r
.45757 .41324 .46135 .41092 .46776 .40861 .46405 .40845 Mtetra
.779 .983 .904 r
.46405 .40845 .46776 .40861 .47419 .40628 .47053 .4036 Mtetra
.803 .852 .887 r
.47053 .4036 .47419 .40628 .48063 .40395 .47702 .39872 Mtetra
.76 .724 .819 r
.47702 .39872 .48063 .40395 .48708 .40162 .48352 .39386 Mtetra
.72 .637 .764 r
.48352 .39386 .48708 .40162 .49355 .39929 .49002 .38906 Mtetra
.688 .577 .725 r
.49002 .38906 .49355 .39929 .50003 .39695 .49652 .38437 Mtetra
.665 .536 .697 r
.49652 .38437 .50003 .39695 .50653 .39463 .50302 .37982 Mtetra
.646 .505 .677 r
.50302 .37982 .50653 .39463 .51304 .39231 .50953 .37545 Mtetra
.631 .482 .662 r
.50953 .37545 .51304 .39231 .51957 .39 .51605 .3713 Mtetra
.619 .464 .65 r
.51605 .3713 .51957 .39 .52611 .3877 .52257 .3674 Mtetra
.609 .45 .641 r
.52257 .3674 .52611 .3877 .53267 .38542 .52911 .36377 Mtetra
.6 .439 .635 r
.52911 .36377 .53267 .38542 .53925 .38316 .53565 .36044 Mtetra
.593 .43 .63 r
.53565 .36044 .53925 .38316 .54583 .38091 .54221 .35742 Mtetra
.586 .423 .627 r
.54221 .35742 .54583 .38091 .55244 .37868 .54878 .35473 Mtetra
.58 .418 .626 r
.54878 .35473 .55244 .37868 .55906 .37647 .55537 .35238 Mtetra
.575 .414 .625 r
.55537 .35238 .55906 .37647 .56569 .37427 .56197 .35037 Mtetra
.57 .411 .626 r
.56197 .35037 .56569 .37427 .57235 .3721 .5686 .34869 Mtetra
.566 .409 .628 r
.5686 .34869 .57235 .3721 .57902 .36994 .57525 .34734 Mtetra
.561 .409 .632 r
.57525 .34734 .57902 .36994 .5857 .3678 .58193 .34631 Mtetra
.557 .411 .638 r
.58193 .34631 .5857 .3678 .5924 .36568 .58864 .34557 Mtetra
.554 .414 .646 r
.58864 .34557 .5924 .36568 .59912 .36357 .59537 .3451 Mtetra
.55 .42 .657 r
.59537 .3451 .59912 .36357 .60586 .36147 .60213 .34488 Mtetra
.546 .429 .672 r
.60213 .34488 .60586 .36147 .61262 .35939 .60893 .34487 Mtetra
.541 .443 .693 r
.60893 .34487 .61262 .35939 .61939 .35731 .61575 .34505 Mtetra
.535 .463 .722 r
.61575 .34505 .61939 .35731 .62618 .35523 .62261 .34536 Mtetra
.525 .495 .765 r
.62261 .34536 .62618 .35523 .63298 .35316 .6295 .34577 Mtetra
.506 .545 .83 r
.6295 .34577 .63298 .35316 .63981 .35108 .63641 .34624 Mtetra
.454 .623 .924 r
.63641 .34624 .63981 .35108 .64665 .349 .64336 .34672 Mtetra
.276 .688 .97 r
.64336 .34672 .64665 .349 .65351 .34691 .65034 .34717 Mtetra
.105 0 0 r
.65034 .34717 .65351 .34691 .66039 .34481 .65734 .34755 Mtetra
.337 0 0 r
.65734 .34755 .66039 .34481 .66728 .3427 .66436 .3478 Mtetra
.416 0 .057 r
.66436 .3478 .66728 .3427 .67419 .34057 .67141 .3479 Mtetra
.446 .039 .173 r
.67141 .3479 .67419 .34057 .68112 .33842 .67847 .34779 Mtetra
.459 .084 .239 r
.67847 .34779 .68112 .33842 .68806 .33625 .68555 .34745 Mtetra
.464 .11 .279 r
.68555 .34745 .68806 .33625 .69502 .33406 .69265 .34683 Mtetra
.465 .126 .306 r
.69265 .34683 .69502 .33406 .702 .33184 .69975 .34592 Mtetra
.463 .135 .323 r
.69975 .34592 .702 .33184 .709 .32959 .70685 .34468 Mtetra
.46 .139 .334 r
.70685 .34468 .709 .32959 .71601 .32732 .71396 .3431 Mtetra
.454 .139 .34 r
.71396 .3431 .71601 .32732 .72303 .32501 .72107 .34117 Mtetra
.448 .136 .342 r
.72107 .34117 .72303 .32501 .73007 .32268 .72817 .33888 Mtetra
.439 .129 .341 r
.72817 .33888 .73007 .32268 .73713 .32031 .73527 .33622 Mtetra
.428 .118 .336 r
.73527 .33622 .73713 .32031 .74421 .31791 .74236 .3332 Mtetra
.415 .103 .326 r
.74236 .3332 .74421 .31791 .7513 .31549 .74944 .32984 Mtetra
.397 .082 .311 r
.74944 .32984 .7513 .31549 .7584 .31303 .75651 .32614 Mtetra
.373 .053 .288 r
.75651 .32614 .7584 .31303 .76552 .31055 .76357 .32213 Mtetra
.34 .011 .254 r
.76357 .32213 .76552 .31055 .77266 .30805 .77062 .31784 Mtetra
.291 0 .2 r
.77062 .31784 .77266 .30805 .77981 .30552 .77766 .3133 Mtetra
.212 0 .113 r
.77766 .3133 .77981 .30552 .78698 .30297 .78469 .30854 Mtetra
.072 0 0 r
.78469 .30854 .78698 .30297 .79416 .3004 .79171 .30361 Mtetra
0 0 0 r
.79171 .30361 .79416 .3004 .80136 .29782 .79872 .29853 Mtetra
.606 .942 .759 r
.79872 .29853 .80136 .29782 .80858 .29522 .80573 .29337 Mtetra
.803 .949 .917 r
.80573 .29337 .80858 .29522 .81581 .29262 .81274 .28815 Mtetra
.879 .751 .717 r
.16825 .49812 .17232 .50166 .17836 .49709 .17508 .48617 Mtetra
.781 .613 .671 r
.17508 .48617 .17836 .49709 .18439 .49256 .18186 .47444 Mtetra
.72 .535 .639 r
.18186 .47444 .18439 .49256 .19042 .48811 .18859 .46306 Mtetra
.68 .486 .617 r
.18859 .46306 .19042 .48811 .19645 .48378 .19524 .45218 Mtetra
.652 .453 .602 r
.19524 .45218 .19645 .48378 .20246 .4796 .20182 .44195 Mtetra
.631 .429 .591 r
.20182 .44195 .20246 .4796 .20846 .47563 .2083 .43248 Mtetra
.614 .411 .583 r
.2083 .43248 .20846 .47563 .21444 .47188 .21469 .42388 Mtetra
.6 .396 .577 r
.21469 .42388 .21444 .47188 .22041 .46839 .22098 .41625 Mtetra
.588 .384 .572 r
.22098 .41625 .22041 .46839 .22635 .46518 .22716 .40968 Mtetra
.577 .373 .568 r
.22716 .40968 .22635 .46518 .23228 .46226 .23324 .40422 Mtetra
.568 .364 .565 r
.23324 .40422 .23228 .46226 .23819 .45967 .23921 .39994 Mtetra
.559 .356 .562 r
.23921 .39994 .23819 .45967 .24409 .45739 .24509 .39685 Mtetra
.55 .349 .561 r
.24509 .39685 .24409 .45739 .24997 .45545 .25087 .39498 Mtetra
.541 .342 .56 r
.25087 .39498 .24997 .45545 .25583 .45384 .25656 .39433 Mtetra
.533 .335 .559 r
.25656 .39433 .25583 .45384 .26168 .45255 .26217 .39488 Mtetra
.524 .329 .559 r
.26217 .39488 .26168 .45255 .26753 .45158 .26771 .3966 Mtetra
.514 .323 .559 r
.26771 .3966 .26753 .45158 .27336 .45091 .27318 .39944 Mtetra
.503 .317 .561 r
.27318 .39944 .27336 .45091 .2792 .45051 .27861 .40332 Mtetra
.49 .31 .563 r
.27861 .40332 .2792 .45051 .28503 .45037 .284 .40817 Mtetra
.473 .302 .567 r
.284 .40817 .28503 .45037 .29087 .45045 .28937 .41388 Mtetra
.452 .292 .573 r
.28937 .41388 .29087 .45045 .29671 .45073 .29472 .42035 Mtetra
.42 .28 .583 r
.29472 .42035 .29671 .45073 .30257 .45116 .30007 .42746 Mtetra
.365 .259 .599 r
.30007 .42746 .30257 .45116 .30844 .45172 .30543 .43505 Mtetra
.244 .214 .625 r
.30543 .43505 .30844 .45172 .31433 .45234 .31082 .443 Mtetra
0 .054 .611 r
.31082 .443 .31433 .45234 .32024 .45301 .31625 .45113 Mtetra
.806 .316 0 r
.31625 .45113 .32024 .45301 .32617 .45366 .32173 .45929 Mtetra
.734 .345 .314 r
.32173 .45929 .32617 .45366 .33213 .45427 .32727 .46732 Mtetra
.666 .332 .398 r
.32727 .46732 .33213 .45427 .33812 .45478 .33287 .47504 Mtetra
.626 .32 .432 r
.33287 .47504 .33812 .45478 .34414 .45515 .33855 .48229 Mtetra
.601 .311 .449 r
.33855 .48229 .34414 .45515 .3502 .45535 .34432 .48891 Mtetra
.582 .304 .459 r
.34432 .48891 .3502 .45535 .35628 .45533 .35017 .49475 Mtetra
.568 .297 .466 r
.35017 .49475 .35628 .45533 .3624 .45507 .35611 .49967 Mtetra
.555 .291 .469 r
.35611 .49967 .3624 .45507 .36856 .45452 .36215 .50354 Mtetra
.545 .284 .471 r
.36215 .50354 .36856 .45452 .37475 .45368 .36828 .50626 Mtetra
.535 .278 .472 r
.36828 .50626 .37475 .45368 .38097 .45251 .37449 .50773 Mtetra
.525 .271 .472 r
.37449 .50773 .38097 .45251 .38722 .45101 .38079 .5079 Mtetra
.516 .264 .471 r
.38079 .5079 .38722 .45101 .3935 .44915 .38718 .5067 Mtetra
.506 .256 .469 r
.38718 .5067 .3935 .44915 .39982 .44694 .39363 .50414 Mtetra
.495 .247 .467 r
.39363 .50414 .39982 .44694 .40616 .44438 .40015 .5002 Mtetra
.484 .236 .463 r
.40015 .5002 .40616 .44438 .41252 .44148 .40672 .49494 Mtetra
.471 .224 .458 r
.40672 .49494 .41252 .44148 .41891 .43824 .41334 .4884 Mtetra
.455 .209 .45 r
.41334 .4884 .41891 .43824 .42532 .43469 .42 .48066 Mtetra
.435 .189 .441 r
.42 .48066 .42532 .43469 .43174 .43085 .42668 .47182 Mtetra
.41 .163 .426 r
.42668 .47182 .43174 .43085 .43818 .42676 .43338 .46201 Mtetra
.373 .126 .405 r
.43338 .46201 .43818 .42676 .44463 .42243 .44008 .45136 Mtetra
.317 .068 .37 r
.44008 .45136 .44463 .42243 .4511 .41791 .44678 .44001 Mtetra
.215 0 .303 r
.44678 .44001 .4511 .41791 .45757 .41324 .45348 .42813 Mtetra
0 0 .144 r
.45348 .42813 .45757 .41324 .46405 .40845 .46016 .41588 Mtetra
0 0 0 r
.46016 .41588 .46405 .40845 .47053 .4036 .46681 .40343 Mtetra
.961 .893 .714 r
.46681 .40343 .47053 .4036 .47702 .39872 .47345 .39095 Mtetra
.84 .684 .689 r
.47345 .39095 .47702 .39872 .48352 .39386 .48005 .3786 Mtetra
.751 .568 .648 r
.48005 .3786 .48352 .39386 .49002 .38906 .48663 .36654 Mtetra
.697 .503 .621 r
.48663 .36654 .49002 .38906 .49652 .38437 .49317 .35493 Mtetra
.662 .462 .603 r
.49317 .35493 .49652 .38437 .50302 .37982 .49969 .3439 Mtetra
.637 .434 .591 r
.49969 .3439 .50302 .37982 .50953 .37545 .50618 .3336 Mtetra
.618 .414 .582 r
.50618 .3336 .50953 .37545 .51605 .3713 .51266 .32415 Mtetra
.603 .398 .576 r
.51266 .32415 .51605 .3713 .52257 .3674 .51911 .31564 Mtetra
.591 .385 .571 r
.51911 .31564 .52257 .3674 .52911 .36377 .52556 .30817 Mtetra
.58 .375 .567 r
.52556 .30817 .52911 .36377 .53565 .36044 .532 .30181 Mtetra
.571 .366 .565 r
.532 .30181 .53565 .36044 .54221 .35742 .53844 .29663 Mtetra
.562 .359 .563 r
.53844 .29663 .54221 .35742 .54878 .35473 .5449 .29266 Mtetra
.554 .352 .561 r
.5449 .29266 .54878 .35473 .55537 .35238 .55138 .28993 Mtetra
.546 .346 .561 r
.55138 .28993 .55537 .35238 .56197 .35037 .55788 .28845 Mtetra
.538 .34 .56 r
.55788 .28845 .56197 .35037 .5686 .34869 .56441 .28821 Mtetra
.53 .335 .561 r
.56441 .28821 .5686 .34869 .57525 .34734 .57099 .28918 Mtetra
.522 .331 .562 r
.57099 .28918 .57525 .34734 .58193 .34631 .57762 .29132 Mtetra
.513 .326 .564 r
.57762 .29132 .58193 .34631 .58864 .34557 .5843 .29456 Mtetra
.503 .321 .567 r
.5843 .29456 .58864 .34557 .59537 .3451 .59104 .29885 Mtetra
.491 .316 .571 r
.59104 .29885 .59537 .3451 .60213 .34488 .59785 .30407 Mtetra
.476 .311 .578 r
.59785 .30407 .60213 .34488 .60893 .34487 .60473 .31013 Mtetra
.455 .305 .588 r
.60473 .31013 .60893 .34487 .61575 .34505 .61168 .3169 Mtetra
.424 .297 .603 r
.61168 .3169 .61575 .34505 .62261 .34536 .6187 .32425 Mtetra
.368 .284 .629 r
.6187 .32425 .62261 .34536 .6295 .34577 .6258 .33204 Mtetra
.234 .251 .674 r
.6258 .33204 .6295 .34577 .63641 .34624 .63296 .3401 Mtetra
0 .082 .64 r
.63296 .3401 .63641 .34624 .64336 .34672 .64019 .34828 Mtetra
.749 .252 .048 r
.64019 .34828 .64336 .34672 .65034 .34717 .64749 .3564 Mtetra
.682 .296 .308 r
.64749 .3564 .65034 .34717 .65734 .34755 .65484 .3643 Mtetra
.633 .298 .387 r
.65484 .3643 .65734 .34755 .66436 .3478 .66223 .37181 Mtetra
.603 .296 .422 r
.66223 .37181 .66436 .3478 .67141 .3479 .66966 .37875 Mtetra
.583 .293 .441 r
.66966 .37875 .67141 .3479 .67847 .34779 .67711 .38497 Mtetra
.568 .289 .452 r
.67711 .38497 .67847 .34779 .68555 .34745 .68458 .39031 Mtetra
.556 .285 .459 r
.68458 .39031 .68555 .34745 .69265 .34683 .69204 .39465 Mtetra
.546 .28 .464 r
.69204 .39465 .69265 .34683 .69975 .34592 .69949 .39784 Mtetra
.536 .276 .468 r
.69949 .39784 .69975 .34592 .70685 .34468 .70692 .3998 Mtetra
.528 .271 .469 r
.70692 .3998 .70685 .34468 .71396 .3431 .71431 .40044 Mtetra
.519 .266 .47 r
.71431 .40044 .71396 .3431 .72107 .34117 .72164 .39971 Mtetra
.511 .26 .47 r
.72164 .39971 .72107 .34117 .72817 .33888 .72891 .39757 Mtetra
.502 .253 .469 r
.72891 .39757 .72817 .33888 .73527 .33622 .73611 .39401 Mtetra
.492 .245 .467 r
.73611 .39401 .73527 .33622 .74236 .3332 .74323 .38907 Mtetra
.482 .236 .465 r
.74323 .38907 .74236 .3332 .74944 .32984 .75026 .38278 Mtetra
.469 .225 .46 r
.75026 .38278 .74944 .32984 .75651 .32614 .7572 .37521 Mtetra
.454 .211 .454 r
.7572 .37521 .75651 .32614 .76357 .32213 .76404 .36647 Mtetra
.435 .193 .446 r
.76404 .36647 .76357 .32213 .77062 .31784 .77079 .35665 Mtetra
.41 .168 .433 r
.77079 .35665 .77062 .31784 .77766 .3133 .77745 .34591 Mtetra
.374 .131 .413 r
.77745 .34591 .77766 .3133 .78469 .30854 .78403 .33438 Mtetra
.315 .073 .378 r
.78403 .33438 .78469 .30854 .79171 .30361 .79052 .32222 Mtetra
.205 0 .309 r
.79052 .32222 .79171 .30361 .79872 .29853 .79695 .3096 Mtetra
0 0 .126 r
.79695 .3096 .79872 .29853 .80573 .29337 .80333 .29669 Mtetra
.778 .869 .435 r
.80333 .29669 .80573 .29337 .81274 .28815 .80966 .28366 Mtetra
.894 .742 .685 r
.16417 .49455 .16825 .49812 .17508 .48617 .1714 .479 Mtetra
.848 .679 .672 r
.1714 .479 .17508 .48617 .18186 .47444 .17857 .46376 Mtetra
.807 .628 .66 r
.17857 .46376 .18186 .47444 .18859 .46306 .18565 .44904 Mtetra
.773 .587 .648 r
.18565 .44904 .18859 .46306 .19524 .45218 .19263 .43502 Mtetra
.742 .553 .638 r
.19263 .43502 .19524 .45218 .20182 .44195 .19949 .42189 Mtetra
.715 .524 .63 r
.19949 .42189 .20182 .44195 .2083 .43248 .20622 .40981 Mtetra
.691 .499 .623 r
.20622 .40981 .2083 .43248 .21469 .42388 .21281 .39892 Mtetra
.668 .476 .616 r
.21281 .39892 .21469 .42388 .22098 .41625 .21926 .38934 Mtetra
.647 .456 .611 r
.21926 .38934 .22098 .41625 .22716 .40968 .22556 .38119 Mtetra
.626 .437 .607 r
.22556 .38119 .22716 .40968 .23324 .40422 .23172 .37454 Mtetra
.606 .419 .603 r
.23172 .37454 .23324 .40422 .23921 .39994 .23773 .36946 Mtetra
.586 .402 .6 r
.23773 .36946 .23921 .39994 .24509 .39685 .2436 .36599 Mtetra
.565 .386 .598 r
.2436 .36599 .24509 .39685 .25087 .39498 .24933 .36416 Mtetra
.543 .369 .596 r
.24933 .36416 .25087 .39498 .25656 .39433 .25494 .36395 Mtetra
.519 .352 .594 r
.25494 .36395 .25656 .39433 .26217 .39488 .26044 .36535 Mtetra
.492 .333 .594 r
.26044 .36535 .26217 .39488 .26771 .3966 .26583 .36833 Mtetra
.462 .314 .593 r
.26583 .36833 .26771 .3966 .27318 .39944 .27114 .3728 Mtetra
.425 .291 .594 r
.27114 .3728 .27318 .39944 .27861 .40332 .27637 .37869 Mtetra
.379 .264 .594 r
.27637 .37869 .27861 .40332 .284 .40817 .28154 .38589 Mtetra
.319 .23 .595 r
.28154 .38589 .284 .40817 .28937 .41388 .28667 .39427 Mtetra
.234 .183 .593 r
.28667 .39427 .28937 .41388 .29472 .42035 .29178 .4037 Mtetra
.103 .113 .583 r
.29178 .4037 .29472 .42035 .30007 .42746 .29688 .414 Mtetra
0 0 .545 r
.29688 .414 .30007 .42746 .30543 .43505 .30199 .425 Mtetra
0 0 .419 r
.30199 .425 .30543 .43505 .31082 .443 .30712 .43649 Mtetra
.775 .37 0 r
.30712 .43649 .31082 .443 .31625 .45113 .3123 .44828 Mtetra
.879 .442 .104 r
.3123 .44828 .31625 .45113 .32173 .45929 .31754 .46014 Mtetra
.849 .436 .252 r
.31754 .46014 .32173 .45929 .32727 .46732 .32286 .47184 Mtetra
.795 .412 .329 r
.32286 .47184 .32727 .46732 .33287 .47504 .32826 .48316 Mtetra
.747 .387 .371 r
.32826 .48316 .33287 .47504 .33855 .48229 .33376 .49387 Mtetra
.705 .363 .395 r
.33376 .49387 .33855 .48229 .34432 .48891 .33937 .50374 Mtetra
.67 .342 .41 r
.33937 .50374 .34432 .48891 .35017 .49475 .3451 .51256 Mtetra
.638 .322 .419 r
.3451 .51256 .35017 .49475 .35611 .49967 .35095 .52012 Mtetra
.609 .302 .423 r
.35095 .52012 .35611 .49967 .36215 .50354 .35692 .52626 Mtetra
.582 .282 .425 r
.35692 .52626 .36215 .50354 .36828 .50626 .36301 .53081 Mtetra
.556 .262 .424 r
.36301 .53081 .36828 .50626 .37449 .50773 .36922 .53364 Mtetra
.529 .24 .421 r
.36922 .53364 .37449 .50773 .38079 .5079 .37554 .53466 Mtetra
.5 .217 .415 r
.37554 .53466 .38079 .5079 .38718 .5067 .38198 .53381 Mtetra
.47 .19 .407 r
.38198 .53381 .38718 .5067 .39363 .50414 .38851 .53105 Mtetra
.435 .16 .396 r
.38851 .53105 .39363 .50414 .40015 .5002 .39512 .52641 Mtetra
.395 .124 .38 r
.39512 .52641 .40015 .5002 .40672 .49494 .40181 .51992 Mtetra
.347 .08 .359 r
.40181 .51992 .40672 .49494 .41334 .4884 .40856 .51166 Mtetra
.285 .023 .329 r
.40856 .51166 .41334 .4884 .42 .48066 .41536 .50177 Mtetra
.203 0 .285 r
.41536 .50177 .42 .48066 .42668 .47182 .42219 .49037 Mtetra
.087 0 .219 r
.42219 .49037 .42668 .47182 .43338 .46201 .42903 .47764 Mtetra
0 0 .113 r
.42903 .47764 .43338 .46201 .44008 .45136 .43588 .46377 Mtetra
0 0 0 r
.43588 .46377 .44008 .45136 .44678 .44001 .44272 .44898 Mtetra
.669 .777 .304 r
.44272 .44898 .44678 .44001 .45348 .42813 .44955 .43349 Mtetra
.919 .919 .533 r
.44955 .43349 .45348 .42813 .46016 .41588 .45635 .41752 Mtetra
.984 .895 .644 r
.45635 .41752 .46016 .41588 .46681 .40343 .46311 .40131 Mtetra
.95 .81 .671 r
.46311 .40131 .46681 .40343 .47345 .39095 .46983 .38509 Mtetra
.895 .728 .668 r
.46983 .38509 .47345 .39095 .48005 .3786 .47651 .36909 Mtetra
.843 .662 .657 r
.47651 .36909 .48005 .3786 .48663 .36654 .48314 .35351 Mtetra
.799 .61 .646 r
.48314 .35351 .48663 .36654 .49317 .35493 .48972 .33857 Mtetra
.762 .568 .635 r
.48972 .33857 .49317 .35493 .49969 .3439 .49626 .32445 Mtetra
.73 .534 .627 r
.49626 .32445 .49969 .3439 .50618 .3336 .50277 .31134 Mtetra
.702 .506 .62 r
.50277 .31134 .50618 .3336 .51266 .32415 .50923 .29937 Mtetra
.677 .481 .614 r
.50923 .29937 .51266 .32415 .51911 .31564 .51567 .28869 Mtetra
.655 .46 .609 r
.51567 .28869 .51911 .31564 .52556 .30817 .52208 .27942 Mtetra
.633 .441 .605 r
.52208 .27942 .52556 .30817 .532 .30181 .52849 .27165 Mtetra
.613 .424 .602 r
.52849 .27165 .532 .30181 .53844 .29663 .53489 .26545 Mtetra
.594 .408 .6 r
.53489 .26545 .53844 .29663 .5449 .29266 .5413 .26088 Mtetra
.575 .393 .598 r
.5413 .26088 .5449 .29266 .55138 .28993 .54772 .25797 Mtetra
.555 .379 .597 r
.54772 .25797 .55138 .28993 .55788 .28845 .55418 .25673 Mtetra
.534 .365 .597 r
.55418 .25673 .55788 .28845 .56441 .28821 .56067 .25715 Mtetra
.513 .351 .598 r
.56067 .25715 .56441 .28821 .57099 .28918 .56721 .2592 Mtetra
.489 .336 .6 r
.56721 .2592 .57099 .28918 .57762 .29132 .57381 .26281 Mtetra
.462 .32 .602 r
.57381 .26281 .57762 .29132 .5843 .29456 .58048 .26792 Mtetra
.43 .303 .606 r
.58048 .26792 .5843 .29456 .59104 .29885 .58723 .27443 Mtetra
.391 .284 .611 r
.58723 .27443 .59104 .29885 .59785 .30407 .59405 .28222 Mtetra
.34 .259 .617 r
.59405 .28222 .59785 .30407 .60473 .31013 .60096 .29116 Mtetra
.27 .227 .625 r
.60096 .29116 .60473 .31013 .61168 .3169 .60797 .30108 Mtetra
.165 .18 .63 r
.60797 .30108 .61168 .3169 .6187 .32425 .61506 .31181 Mtetra
0 .104 .621 r
.61506 .31181 .6187 .32425 .6258 .33204 .62225 .32316 Mtetra
0 0 .554 r
.62225 .32316 .6258 .33204 .63296 .3401 .62953 .33492 Mtetra
.636 .208 0 r
.62953 .33492 .63296 .3401 .64019 .34828 .6369 .34687 Mtetra
.81 .326 0 r
.6369 .34687 .64019 .34828 .64749 .3564 .64434 .35879 Mtetra
.808 .353 .156 r
.64434 .35879 .64749 .3564 .65484 .3643 .65185 .37044 Mtetra
.763 .347 .263 r
.65185 .37044 .65484 .3643 .66223 .37181 .65942 .38158 Mtetra
.716 .333 .323 r
.65942 .38158 .66223 .37181 .66966 .37875 .66704 .39198 Mtetra
.677 .318 .358 r
.66704 .39198 .66966 .37875 .67711 .38497 .67468 .40141 Mtetra
.643 .303 .381 r
.67468 .40141 .67711 .38497 .68458 .39031 .68234 .40965 Mtetra
.613 .288 .395 r
.68234 .40965 .68458 .39031 .69204 .39465 .69 .41652 Mtetra
.586 .272 .404 r
.69 .41652 .69204 .39465 .69949 .39784 .69763 .42183 Mtetra
.56 .257 .41 r
.69763 .42183 .69949 .39784 .70692 .3998 .70522 .42544 Mtetra
.536 .24 .413 r
.70522 .42544 .70692 .3998 .71431 .40044 .71275 .42723 Mtetra
.511 .223 .413 r
.71275 .42723 .71431 .40044 .72164 .39971 .72021 .42711 Mtetra
.485 .203 .411 r
.72021 .42711 .72164 .39971 .72891 .39757 .72757 .42505 Mtetra
.457 .181 .406 r
.72757 .42505 .72891 .39757 .73611 .39401 .73483 .42102 Mtetra
.426 .156 .399 r
.73483 .42102 .73611 .39401 .74323 .38907 .74197 .41507 Mtetra
.39 .126 .388 r
.74197 .41507 .74323 .38907 .75026 .38278 .74898 .40726 Mtetra
.347 .089 .373 r
.74898 .40726 .75026 .38278 .7572 .37521 .75586 .39769 Mtetra
.293 .041 .35 r
.75586 .39769 .7572 .37521 .76404 .36647 .76261 .3865 Mtetra
.222 0 .317 r
.76261 .3865 .76404 .36647 .77079 .35665 .76922 .37386 Mtetra
.122 0 .266 r
.76922 .37386 .77079 .35665 .77745 .34591 .7757 .35995 Mtetra
0 0 .184 r
.7757 .35995 .77745 .34591 .78403 .33438 .78206 .34498 Mtetra
0 0 .043 r
.78206 .34498 .78403 .33438 .79052 .32222 .78832 .32918 Mtetra
0 0 0 r
.78832 .32918 .79052 .32222 .79695 .3096 .79447 .31279 Mtetra
.888 .879 .446 r
.79447 .31279 .79695 .3096 .80333 .29669 .80055 .29603 Mtetra
.991 .886 .599 r
.80055 .29603 .80333 .29669 .80966 .28366 .80656 .27915 Mtetra
.874 .753 .726 r
.16007 .49097 .16417 .49455 .1714 .479 .16685 .47979 Mtetra
.942 .888 .749 r
.16685 .47979 .1714 .479 .17857 .46376 .1736 .4688 Mtetra
.887 .969 .652 r
.1736 .4688 .17857 .46376 .18565 .44904 .18029 .45813 Mtetra
0 0 0 r
.18029 .45813 .18565 .44904 .19263 .43502 .18692 .44792 Mtetra
0 0 .029 r
.18692 .44792 .19263 .43502 .19949 .42189 .19347 .4383 Mtetra
.131 0 .194 r
.19347 .4383 .19949 .42189 .20622 .40981 .19994 .42938 Mtetra
.252 0 .282 r
.19994 .42938 .20622 .40981 .21281 .39892 .20632 .42127 Mtetra
.326 .051 .333 r
.20632 .42127 .21281 .39892 .21926 .38934 .2126 .41405 Mtetra
.377 .104 .366 r
.2126 .41405 .21926 .38934 .22556 .38119 .21879 .4078 Mtetra
.414 .142 .388 r
.21879 .4078 .22556 .38119 .23172 .37454 .22488 .40259 Mtetra
.443 .171 .404 r
.22488 .40259 .23172 .37454 .23773 .36946 .23087 .39846 Mtetra
.467 .194 .416 r
.23087 .39846 .23773 .36946 .2436 .36599 .23676 .39544 Mtetra
.487 .213 .424 r
.23676 .39544 .2436 .36599 .24933 .36416 .24257 .39355 Mtetra
.504 .229 .43 r
.24257 .39355 .24933 .36416 .25494 .36395 .24829 .39278 Mtetra
.52 .243 .434 r
.24829 .39278 .25494 .36395 .26044 .36535 .25393 .39313 Mtetra
.536 .255 .435 r
.25393 .39313 .26044 .36535 .26583 .36833 .25951 .39455 Mtetra
.551 .266 .435 r
.25951 .39455 .26583 .36833 .27114 .3728 .26503 .397 Mtetra
.567 .276 .433 r
.26503 .397 .27114 .3728 .27637 .37869 .2705 .40043 Mtetra
.583 .285 .429 r
.2705 .40043 .27637 .37869 .28154 .38589 .27594 .40474 Mtetra
.602 .294 .421 r
.27594 .40474 .28154 .38589 .28667 .39427 .28135 .40986 Mtetra
.624 .303 .407 r
.28135 .40986 .28667 .39427 .29178 .4037 .28675 .41566 Mtetra
.651 .312 .385 r
.28675 .41566 .29178 .4037 .29688 .414 .29215 .42205 Mtetra
.688 .32 .345 r
.29215 .42205 .29688 .414 .30199 .425 .29756 .42889 Mtetra
.738 .324 .263 r
.29756 .42889 .30199 .425 .30712 .43649 .303 .43605 Mtetra
.787 .301 .062 r
.303 .43605 .30712 .43649 .3123 .44828 .30847 .44337 Mtetra
.585 .126 0 r
.30847 .44337 .3123 .44828 .31754 .46014 .31399 .45072 Mtetra
0 .132 .661 r
.31399 .45072 .31754 .46014 .32286 .47184 .31957 .45793 Mtetra
.225 .232 .657 r
.31957 .45793 .32286 .47184 .32826 .48316 .32521 .46486 Mtetra
.341 .273 .634 r
.32521 .46486 .32826 .48316 .33376 .49387 .33093 .47136 Mtetra
.404 .295 .616 r
.33093 .47136 .33376 .49387 .33937 .50374 .33672 .47727 Mtetra
.443 .31 .604 r
.33672 .47727 .33937 .50374 .3451 .51256 .3426 .48246 Mtetra
.471 .321 .596 r
.3426 .48246 .3451 .51256 .35095 .52012 .34857 .4868 Mtetra
.492 .331 .59 r
.34857 .4868 .35095 .52012 .35692 .52626 .35462 .49018 Mtetra
.51 .34 .586 r
.35462 .49018 .35692 .52626 .36301 .53081 .36076 .49249 Mtetra
.525 .348 .584 r
.36076 .49249 .36301 .53081 .36922 .53364 .36699 .49365 Mtetra
.538 .356 .582 r
.36699 .49365 .36922 .53364 .37554 .53466 .3733 .49361 Mtetra
.55 .364 .582 r
.3733 .49361 .37554 .53466 .38198 .53381 .37969 .49233 Mtetra
.562 .373 .582 r
.37969 .49233 .38198 .53381 .38851 .53105 .38615 .48978 Mtetra
.574 .382 .584 r
.38615 .48978 .38851 .53105 .39512 .52641 .39267 .48598 Mtetra
.586 .392 .585 r
.39267 .48598 .39512 .52641 .40181 .51992 .39925 .48095 Mtetra
.598 .403 .588 r
.39925 .48095 .40181 .51992 .40856 .51166 .40587 .47475 Mtetra
.611 .415 .592 r
.40587 .47475 .40856 .51166 .41536 .50177 .41254 .46744 Mtetra
.625 .429 .596 r
.41254 .46744 .41536 .50177 .42219 .49037 .41922 .45913 Mtetra
.641 .445 .602 r
.41922 .45913 .42219 .49037 .42903 .47764 .42593 .44992 Mtetra
.66 .465 .61 r
.42593 .44992 .42903 .47764 .43588 .46377 .43265 .43993 Mtetra
.682 .49 .62 r
.43265 .43993 .43588 .46377 .44272 .44898 .43937 .4293 Mtetra
.709 .521 .633 r
.43937 .4293 .44272 .44898 .44955 .43349 .44608 .41817 Mtetra
.744 .564 .651 r
.44608 .41817 .44955 .43349 .45635 .41752 .45278 .4067 Mtetra
.792 .625 .675 r
.45278 .4067 .45635 .41752 .46311 .40131 .45946 .39503 Mtetra
.857 .717 .707 r
.45946 .39503 .46311 .40131 .46983 .38509 .46612 .38333 Mtetra
.936 .852 .734 r
.46612 .38333 .46983 .38509 .47651 .36909 .47276 .37175 Mtetra
.921 .965 .661 r
.47276 .37175 .47651 .36909 .48314 .35351 .47937 .36043 Mtetra
0 0 0 r
.47937 .36043 .48314 .35351 .48972 .33857 .48595 .34953 Mtetra
0 0 .04 r
.48595 .34953 .48972 .33857 .49626 .32445 .49251 .33916 Mtetra
.127 0 .207 r
.49251 .33916 .49626 .32445 .50277 .31134 .49904 .32946 Mtetra
.249 0 .291 r
.49904 .32946 .50277 .31134 .50923 .29937 .50556 .32053 Mtetra
.323 .053 .34 r
.50556 .32053 .50923 .29937 .51567 .28869 .51205 .31248 Mtetra
.373 .104 .37 r
.51205 .31248 .51567 .28869 .52208 .27942 .51854 .30538 Mtetra
.409 .14 .391 r
.51854 .30538 .52208 .27942 .52849 .27165 .52502 .29931 Mtetra
.436 .167 .405 r
.52502 .29931 .52849 .27165 .53489 .26545 .53151 .29433 Mtetra
.459 .188 .414 r
.53151 .29433 .53489 .26545 .5413 .26088 .538 .29047 Mtetra
.478 .205 .421 r
.538 .29047 .5413 .26088 .54772 .25797 .54451 .28776 Mtetra
.494 .219 .426 r
.54451 .28776 .54772 .25797 .55418 .25673 .55104 .28621 Mtetra
.509 .231 .428 r
.55104 .28621 .55418 .25673 .56067 .25715 .5576 .2858 Mtetra
.524 .241 .428 r
.5576 .2858 .56067 .25715 .56721 .2592 .5642 .28651 Mtetra
.537 .25 .427 r
.5642 .28651 .56721 .2592 .57381 .26281 .57085 .2883 Mtetra
.551 .258 .423 r
.57085 .2883 .57381 .26281 .58048 .26792 .57754 .29111 Mtetra
.566 .265 .416 r
.57754 .29111 .58048 .26792 .58723 .27443 .58429 .29489 Mtetra
.583 .271 .406 r
.58429 .29489 .58723 .27443 .59405 .28222 .59111 .29952 Mtetra
.601 .275 .389 r
.59111 .29952 .59405 .28222 .60096 .29116 .59798 .30493 Mtetra
.625 .278 .363 r
.59798 .30493 .60096 .29116 .60797 .30108 .60492 .31099 Mtetra
.655 .277 .317 r
.60492 .31099 .60797 .30108 .61506 .31181 .61193 .31758 Mtetra
.694 .266 .228 r
.61193 .31758 .61506 .31181 .62225 .32316 .61901 .32457 Mtetra
.726 .219 .018 r
.61901 .32457 .62225 .32316 .62953 .33492 .62616 .33181 Mtetra
.54 .029 0 r
.62616 .33181 .62953 .33492 .6369 .34687 .63336 .33915 Mtetra
0 .203 .721 r
.63336 .33915 .6369 .34687 .64434 .35879 .64062 .34643 Mtetra
.242 .277 .699 r
.64062 .34643 .64434 .35879 .65185 .37044 .64794 .35351 Mtetra
.352 .302 .662 r
.64794 .35351 .65185 .37044 .65942 .38158 .6553 .36021 Mtetra
.411 .315 .636 r
.6553 .36021 .65942 .38158 .66704 .39198 .66269 .3664 Mtetra
.447 .324 .619 r
.66269 .3664 .66704 .39198 .67468 .40141 .67011 .37191 Mtetra
.473 .331 .607 r
.67011 .37191 .67468 .40141 .68234 .40965 .67755 .37661 Mtetra
.493 .337 .598 r
.67755 .37661 .68234 .40965 .69 .41652 .68499 .38038 Mtetra
.508 .343 .592 r
.68499 .38038 .69 .41652 .69763 .42183 .69242 .38311 Mtetra
.522 .349 .588 r
.69242 .38311 .69763 .42183 .70522 .42544 .69983 .3847 Mtetra
.534 .356 .585 r
.69983 .3847 .70522 .42544 .71275 .42723 .70721 .38507 Mtetra
.546 .362 .583 r
.70721 .38507 .71275 .42723 .72021 .42711 .71454 .38418 Mtetra
.557 .369 .582 r
.71454 .38418 .72021 .42711 .72757 .42505 .72182 .382 Mtetra
.567 .376 .582 r
.72182 .382 .72757 .42505 .73483 .42102 .72904 .37852 Mtetra
.578 .384 .583 r
.72904 .37852 .73483 .42102 .74197 .41507 .73618 .37376 Mtetra
.589 .394 .584 r
.73618 .37376 .74197 .41507 .74898 .40726 .74325 .36777 Mtetra
.601 .404 .586 r
.74325 .36777 .74898 .40726 .75586 .39769 .75024 .3606 Mtetra
.615 .416 .59 r
.75024 .3606 .75586 .39769 .76261 .3865 .75715 .35235 Mtetra
.63 .431 .594 r
.75715 .35235 .76261 .3865 .76922 .37386 .76397 .34311 Mtetra
.647 .448 .601 r
.76397 .34311 .76922 .37386 .7757 .35995 .77071 .33302 Mtetra
.667 .47 .609 r
.77071 .33302 .7757 .35995 .78206 .34498 .77738 .32219 Mtetra
.693 .499 .62 r
.77738 .32219 .78206 .34498 .78832 .32918 .78398 .31079 Mtetra
.727 .538 .635 r
.78398 .31079 .78832 .32918 .79447 .31279 .79051 .29895 Mtetra
.773 .593 .656 r
.79051 .29895 .79447 .31279 .80055 .29603 .797 .28685 Mtetra
.837 .678 .685 r
.797 .28685 .80055 .29603 .80656 .27915 .80345 .27463 Mtetra
.758 .768 .861 r
.15596 .48738 .16007 .49097 .16685 .47979 .16196 .48343 Mtetra
0 0 0 r
.16196 .48343 .16685 .47979 .1736 .4688 .16798 .4795 Mtetra
.268 0 .171 r
.16798 .4795 .1736 .4688 .18029 .45813 .17399 .47563 Mtetra
.388 .084 .323 r
.17399 .47563 .18029 .45813 .18692 .44792 .18 .47185 Mtetra
.434 .151 .382 r
.18 .47185 .18692 .44792 .19347 .4383 .186 .46819 Mtetra
.458 .186 .412 r
.186 .46819 .19347 .4383 .19994 .42938 .19199 .46468 Mtetra
.472 .207 .43 r
.19199 .46468 .19994 .42938 .20632 .42127 .19798 .46134 Mtetra
.482 .221 .442 r
.19798 .46134 .20632 .42127 .2126 .41405 .20395 .45819 Mtetra
.489 .231 .45 r
.20395 .45819 .2126 .41405 .21879 .4078 .20992 .45525 Mtetra
.494 .239 .456 r
.20992 .45525 .21879 .4078 .22488 .40259 .21587 .45253 Mtetra
.498 .244 .459 r
.21587 .45253 .22488 .40259 .23087 .39846 .22181 .45006 Mtetra
.502 .248 .462 r
.22181 .45006 .23087 .39846 .23676 .39544 .22774 .44782 Mtetra
.504 .251 .463 r
.22774 .44782 .23676 .39544 .24257 .39355 .23366 .44584 Mtetra
.507 .253 .464 r
.23366 .44584 .24257 .39355 .24829 .39278 .23957 .44411 Mtetra
.508 .253 .464 r
.23957 .44411 .24829 .39278 .25393 .39313 .24547 .44262 Mtetra
.51 .254 .462 r
.24547 .44262 .25393 .39313 .25951 .39455 .25137 .44137 Mtetra
.511 .253 .46 r
.25137 .44137 .25951 .39455 .26503 .397 .25727 .44034 Mtetra
.511 .25 .455 r
.25727 .44034 .26503 .397 .2705 .40043 .26316 .43952 Mtetra
.511 .246 .449 r
.26316 .43952 .2705 .40043 .27594 .40474 .26906 .43889 Mtetra
.511 .24 .44 r
.26906 .43889 .27594 .40474 .28135 .40986 .27497 .43843 Mtetra
.509 .23 .426 r
.27497 .43843 .28135 .40986 .28675 .41566 .28088 .43812 Mtetra
.505 .212 .402 r
.28088 .43812 .28675 .41566 .29215 .42205 .28681 .43792 Mtetra
.496 .177 .355 r
.28681 .43792 .29215 .42205 .29756 .42889 .29274 .43781 Mtetra
.466 .088 .238 r
.29274 .43781 .29756 .42889 .303 .43605 .2987 .43775 Mtetra
.228 0 0 r
.2987 .43775 .303 .43605 .30847 .44337 .30468 .43772 Mtetra
.517 .606 .88 r
.30468 .43772 .30847 .44337 .31399 .45072 .31067 .43769 Mtetra
.545 .454 .703 r
.31067 .43769 .31399 .45072 .31957 .45793 .3167 .43761 Mtetra
.544 .403 .64 r
.3167 .43761 .31957 .45793 .32521 .46486 .32274 .43745 Mtetra
.543 .379 .609 r
.32274 .43745 .32521 .46486 .33093 .47136 .32882 .4372 Mtetra
.543 .366 .591 r
.32882 .4372 .33093 .47136 .33672 .47727 .33492 .4368 Mtetra
.542 .358 .58 r
.33492 .4368 .33672 .47727 .3426 .48246 .34106 .43625 Mtetra
.543 .352 .573 r
.34106 .43625 .3426 .48246 .34857 .4868 .34722 .43551 Mtetra
.543 .349 .567 r
.34722 .43551 .34857 .4868 .35462 .49018 .35341 .43455 Mtetra
.544 .347 .564 r
.35341 .43455 .35462 .49018 .36076 .49249 .35964 .43337 Mtetra
.545 .346 .561 r
.35964 .43337 .36076 .49249 .36699 .49365 .36589 .43194 Mtetra
.546 .345 .56 r
.36589 .43194 .36699 .49365 .3733 .49361 .37218 .43026 Mtetra
.547 .345 .559 r
.37218 .43026 .3733 .49361 .37969 .49233 .37849 .42831 Mtetra
.549 .346 .559 r
.37849 .42831 .37969 .49233 .38615 .48978 .38483 .42609 Mtetra
.55 .348 .559 r
.38483 .42609 .38615 .48978 .39267 .48598 .39119 .42361 Mtetra
.552 .35 .56 r
.39119 .42361 .39267 .48598 .39925 .48095 .39758 .42087 Mtetra
.555 .353 .562 r
.39758 .42087 .39925 .48095 .40587 .47475 .40399 .41787 Mtetra
.558 .357 .564 r
.40399 .41787 .40587 .47475 .41254 .46744 .41042 .41464 Mtetra
.562 .362 .568 r
.41042 .41464 .41254 .46744 .41922 .45913 .41687 .41119 Mtetra
.566 .369 .573 r
.41687 .41119 .41922 .45913 .42593 .44992 .42334 .40755 Mtetra
.572 .378 .58 r
.42334 .40755 .42593 .44992 .43265 .43993 .42981 .40372 Mtetra
.58 .392 .591 r
.42981 .40372 .43265 .43993 .43937 .4293 .43631 .39976 Mtetra
.592 .411 .606 r
.43631 .39976 .43937 .4293 .44608 .41817 .44281 .39567 Mtetra
.609 .442 .63 r
.44281 .39567 .44608 .41817 .45278 .4067 .44932 .3915 Mtetra
.641 .499 .675 r
.44932 .3915 .45278 .4067 .45946 .39503 .45584 .38727 Mtetra
.705 .632 .773 r
.45584 .38727 .45946 .39503 .46612 .38333 .46237 .38302 Mtetra
.734 .975 .925 r
.46237 .38302 .46612 .38333 .47276 .37175 .4689 .37879 Mtetra
.143 0 .014 r
.4689 .37879 .47276 .37175 .47937 .36043 .47545 .3746 Mtetra
.358 .04 .283 r
.47545 .3746 .47937 .36043 .48595 .34953 .48199 .37048 Mtetra
.422 .132 .366 r
.48199 .37048 .48595 .34953 .49251 .33916 .48855 .36647 Mtetra
.451 .176 .404 r
.48855 .36647 .49251 .33916 .49904 .32946 .49511 .3626 Mtetra
.468 .201 .425 r
.49511 .3626 .49904 .32946 .50556 .32053 .50168 .35889 Mtetra
.479 .218 .439 r
.50168 .35889 .50556 .32053 .51205 .31248 .50826 .35537 Mtetra
.487 .229 .448 r
.50826 .35537 .51205 .31248 .51854 .30538 .51485 .35205 Mtetra
.493 .237 .454 r
.51485 .35205 .51854 .30538 .52502 .29931 .52145 .34895 Mtetra
.497 .242 .458 r
.52145 .34895 .52502 .29931 .53151 .29433 .52806 .3461 Mtetra
.501 .247 .461 r
.52806 .3461 .53151 .29433 .538 .29047 .53468 .34349 Mtetra
.503 .25 .463 r
.53468 .34349 .538 .29047 .54451 .28776 .54132 .34113 Mtetra
.505 .252 .464 r
.54132 .34113 .54451 .28776 .55104 .28621 .54798 .33903 Mtetra
.507 .253 .463 r
.54798 .33903 .55104 .28621 .5576 .2858 .55466 .33718 Mtetra
.508 .253 .462 r
.55466 .33718 .5576 .2858 .5642 .28651 .56136 .33557 Mtetra
.509 .252 .46 r
.56136 .33557 .5642 .28651 .57085 .2883 .56808 .33421 Mtetra
.51 .25 .456 r
.56808 .33421 .57085 .2883 .57754 .29111 .57483 .33306 Mtetra
.51 .246 .451 r
.57483 .33306 .57754 .29111 .58429 .29489 .5816 .33212 Mtetra
.509 .241 .443 r
.5816 .33212 .58429 .29489 .59111 .29952 .58839 .33137 Mtetra
.507 .231 .43 r
.58839 .33137 .59111 .29952 .59798 .30493 .59522 .33077 Mtetra
.504 .216 .411 r
.59522 .33077 .59798 .30493 .60492 .31099 .60207 .33031 Mtetra
.496 .189 .375 r
.60207 .33031 .60492 .31099 .61193 .31758 .60894 .32995 Mtetra
.476 .13 .299 r
.60894 .32995 .61193 .31758 .61901 .32457 .61585 .32967 Mtetra
.388 0 .037 r
.61585 .32967 .61901 .32457 .62616 .33181 .62278 .32942 Mtetra
.384 .746 .992 r
.62278 .32942 .62616 .33181 .63336 .33915 .62974 .32918 Mtetra
.55 .511 .765 r
.62974 .32918 .63336 .33915 .64062 .34643 .63673 .32892 Mtetra
.549 .428 .666 r
.63673 .32892 .64062 .34643 .64794 .35351 .64374 .3286 Mtetra
.547 .393 .624 r
.64374 .3286 .64794 .35351 .6553 .36021 .65077 .32818 Mtetra
.545 .374 .601 r
.65077 .32818 .6553 .36021 .66269 .3664 .65782 .32764 Mtetra
.544 .363 .586 r
.65782 .32764 .66269 .3664 .67011 .37191 .66489 .32695 Mtetra
.544 .356 .577 r
.66489 .32695 .67011 .37191 .67755 .37661 .67198 .32608 Mtetra
.544 .352 .571 r
.67198 .32608 .67755 .37661 .68499 .38038 .67908 .325 Mtetra
.544 .349 .566 r
.67908 .325 .68499 .38038 .69242 .38311 .6862 .32369 Mtetra
.545 .347 .563 r
.6862 .32369 .69242 .38311 .69983 .3847 .69332 .32214 Mtetra
.546 .346 .561 r
.69332 .32214 .69983 .3847 .70721 .38507 .70046 .32033 Mtetra
.547 .345 .559 r
.70046 .32033 .70721 .38507 .71454 .38418 .70759 .31825 Mtetra
.548 .346 .559 r
.70759 .31825 .71454 .38418 .72182 .382 .71473 .3159 Mtetra
.549 .347 .559 r
.71473 .3159 .72182 .382 .72904 .37852 .72188 .31327 Mtetra
.551 .348 .559 r
.72188 .31327 .72904 .37852 .73618 .37376 .72902 .31037 Mtetra
.553 .351 .56 r
.72902 .31037 .73618 .37376 .74325 .36777 .73616 .30721 Mtetra
.556 .354 .562 r
.73616 .30721 .74325 .36777 .75024 .3606 .74329 .3038 Mtetra
.559 .358 .565 r
.74329 .3038 .75024 .3606 .75715 .35235 .75043 .30015 Mtetra
.563 .364 .57 r
.75043 .30015 .75715 .35235 .76397 .34311 .75756 .29628 Mtetra
.568 .372 .575 r
.75756 .29628 .76397 .34311 .77071 .33302 .76468 .29223 Mtetra
.574 .383 .584 r
.76468 .29223 .77071 .33302 .77738 .32219 .77181 .28801 Mtetra
.584 .398 .596 r
.77181 .28801 .77738 .32219 .78398 .31079 .77894 .28365 Mtetra
.598 .422 .615 r
.77894 .28365 .78398 .31079 .79051 .29895 .78606 .27919 Mtetra
.621 .463 .647 r
.78606 .27919 .79051 .29895 .797 .28685 .79319 .27465 Mtetra
.665 .549 .713 r
.79319 .27465 .797 .28685 .80345 .27463 .80032 .27007 Mtetra
.685 .758 .907 r
.15182 .48377 .15596 .48738 .16196 .48343 .15767 .48137 Mtetra
.679 .851 .965 r
.15767 .48137 .16196 .48343 .16798 .4795 .16352 .47897 Mtetra
.613 .922 .974 r
.16352 .47897 .16798 .4795 .17399 .47563 .16939 .47658 Mtetra
.429 .871 .833 r
.16939 .47658 .17399 .47563 .18 .47185 .17527 .4742 Mtetra
0 0 0 r
.17527 .4742 .18 .47185 .186 .46819 .18115 .47185 Mtetra
.016 0 0 r
.18115 .47185 .186 .46819 .19199 .46468 .18705 .46952 Mtetra
.141 0 0 r
.18705 .46952 .19199 .46468 .19798 .46134 .19295 .46723 Mtetra
.219 0 0 r
.19295 .46723 .19798 .46134 .20395 .45819 .19886 .46498 Mtetra
.269 0 .053 r
.19886 .46498 .20395 .45819 .20992 .45525 .20478 .46277 Mtetra
.301 0 .102 r
.20478 .46277 .20992 .45525 .21587 .45253 .2107 .46061 Mtetra
.323 0 .133 r
.2107 .46061 .21587 .45253 .22181 .45006 .21664 .4585 Mtetra
.337 0 .153 r
.21664 .4585 .22181 .45006 .22774 .44782 .22258 .45644 Mtetra
.345 0 .163 r
.22258 .45644 .22774 .44782 .23366 .44584 .22853 .45443 Mtetra
.349 0 .164 r
.22853 .45443 .23366 .44584 .23957 .44411 .23449 .45247 Mtetra
.347 0 .156 r
.23449 .45247 .23957 .44411 .24547 .44262 .24046 .45056 Mtetra
.34 0 .14 r
.24046 .45056 .24547 .44262 .25137 .44137 .24643 .4487 Mtetra
.327 0 .111 r
.24643 .4487 .25137 .44137 .25727 .44034 .25242 .44689 Mtetra
.305 0 .067 r
.25242 .44689 .25727 .44034 .26316 .43952 .25842 .44512 Mtetra
.268 0 0 r
.25842 .44512 .26316 .43952 .26906 .43889 .26443 .44339 Mtetra
.209 0 0 r
.26443 .44339 .26906 .43889 .27497 .43843 .27045 .4417 Mtetra
.108 0 0 r
.27045 .4417 .27497 .43843 .28088 .43812 .27649 .44003 Mtetra
0 0 0 r
.27649 .44003 .28088 .43812 .28681 .43792 .28254 .43838 Mtetra
.307 .8 .821 r
.28254 .43838 .28681 .43792 .29274 .43781 .2886 .43675 Mtetra
.514 .872 .986 r
.2886 .43675 .29274 .43781 .2987 .43775 .29468 .43513 Mtetra
.604 .809 .979 r
.29468 .43513 .2987 .43775 .30468 .43772 .30077 .43351 Mtetra
.626 .721 .915 r
.30077 .43351 .30468 .43772 .31067 .43769 .30688 .43188 Mtetra
.625 .648 .853 r
.30688 .43188 .31067 .43769 .3167 .43761 .313 .43024 Mtetra
.618 .595 .805 r
.313 .43024 .3167 .43761 .32274 .43745 .31914 .42858 Mtetra
.612 .556 .768 r
.31914 .42858 .32274 .43745 .32882 .4372 .3253 .42689 Mtetra
.606 .528 .74 r
.3253 .42689 .32882 .4372 .33492 .4368 .33148 .42517 Mtetra
.601 .506 .719 r
.33148 .42517 .33492 .4368 .34106 .43625 .33768 .4234 Mtetra
.597 .49 .703 r
.33768 .4234 .34106 .43625 .34722 .43551 .34389 .4216 Mtetra
.595 .479 .691 r
.34389 .4216 .34722 .43551 .35341 .43455 .35012 .41974 Mtetra
.593 .47 .681 r
.35012 .41974 .35341 .43455 .35964 .43337 .35637 .41783 Mtetra
.592 .464 .675 r
.35637 .41783 .35964 .43337 .36589 .43194 .36264 .41586 Mtetra
.591 .46 .67 r
.36264 .41586 .36589 .43194 .37218 .43026 .36892 .41383 Mtetra
.592 .458 .667 r
.36892 .41383 .37218 .43026 .37849 .42831 .37523 .41173 Mtetra
.593 .458 .666 r
.37523 .41173 .37849 .42831 .38483 .42609 .38155 .40958 Mtetra
.594 .459 .667 r
.38155 .40958 .38483 .42609 .39119 .42361 .38789 .40736 Mtetra
.596 .462 .669 r
.38789 .40736 .39119 .42361 .39758 .42087 .39424 .40508 Mtetra
.599 .467 .673 r
.39424 .40508 .39758 .42087 .40399 .41787 .40061 .40274 Mtetra
.603 .475 .679 r
.40061 .40274 .40399 .41787 .41042 .41464 .407 .40035 Mtetra
.607 .484 .687 r
.407 .40035 .41042 .41464 .41687 .41119 .41341 .3979 Mtetra
.613 .497 .698 r
.41341 .3979 .41687 .41119 .42334 .40755 .41983 .39541 Mtetra
.62 .514 .712 r
.41983 .39541 .42334 .40755 .42981 .40372 .42626 .39287 Mtetra
.628 .535 .73 r
.42626 .39287 .42981 .40372 .43631 .39976 .43271 .3903 Mtetra
.638 .564 .754 r
.43271 .3903 .43631 .39976 .44281 .39567 .43917 .3877 Mtetra
.65 .601 .786 r
.43917 .3877 .44281 .39567 .44932 .3915 .44565 .38507 Mtetra
.665 .651 .827 r
.44565 .38507 .44932 .3915 .45584 .38727 .45214 .38243 Mtetra
.679 .719 .879 r
.45214 .38243 .45584 .38727 .46237 .38302 .45865 .37977 Mtetra
.684 .806 .94 r
.45865 .37977 .46237 .38302 .4689 .37879 .46517 .37712 Mtetra
.653 .897 .982 r
.46517 .37712 .4689 .37879 .47545 .3746 .4717 .37447 Mtetra
.524 .915 .919 r
.4717 .37447 .47545 .3746 .48199 .37048 .47825 .37183 Mtetra
.287 .771 .685 r
.47825 .37183 .48199 .37048 .48855 .36647 .48481 .36921 Mtetra
0 0 0 r
.48481 .36921 .48855 .36647 .49511 .3626 .49138 .36662 Mtetra
.096 0 0 r
.49138 .36662 .49511 .3626 .50168 .35889 .49797 .36406 Mtetra
.191 0 0 r
.49797 .36406 .50168 .35889 .50826 .35537 .50457 .36154 Mtetra
.251 0 .026 r
.50457 .36154 .50826 .35537 .51485 .35205 .51119 .35906 Mtetra
.289 0 .084 r
.51119 .35906 .51485 .35205 .52145 .34895 .51782 .35662 Mtetra
.315 0 .121 r
.51782 .35662 .52145 .34895 .52806 .3461 .52447 .35423 Mtetra
.332 0 .146 r
.52447 .35423 .52806 .3461 .53468 .34349 .53113 .35189 Mtetra
.342 0 .159 r
.53113 .35189 .53468 .34349 .54132 .34113 .53781 .34961 Mtetra
.347 0 .164 r
.53781 .34961 .54132 .34113 .54798 .33903 .54451 .34738 Mtetra
.347 0 .16 r
.54451 .34738 .54798 .33903 .55466 .33718 .55122 .3452 Mtetra
.343 0 .147 r
.55122 .3452 .55466 .33718 .56136 .33557 .55795 .34307 Mtetra
.332 0 .124 r
.55795 .34307 .56136 .33557 .56808 .33421 .5647 .34098 Mtetra
.314 0 .086 r
.5647 .34098 .56808 .33421 .57483 .33306 .57146 .33895 Mtetra
.284 0 .029 r
.57146 .33895 .57483 .33306 .5816 .33212 .57825 .33695 Mtetra
.235 0 0 r
.57825 .33695 .5816 .33212 .58839 .33137 .58505 .33499 Mtetra
.155 0 0 r
.58505 .33499 .58839 .33137 .59522 .33077 .59187 .33307 Mtetra
.017 0 0 r
.59187 .33307 .59522 .33077 .60207 .33031 .59871 .33116 Mtetra
.199 .72 .696 r
.59871 .33116 .60207 .33031 .60894 .32995 .60557 .32928 Mtetra
.439 .864 .938 r
.60557 .32928 .60894 .32995 .61585 .32967 .61245 .3274 Mtetra
.579 .848 .995 r
.61245 .3274 .61585 .32967 .62278 .32942 .61935 .32553 Mtetra
.623 .762 .946 r
.61935 .32553 .62278 .32942 .62974 .32918 .62627 .32366 Mtetra
.628 .681 .881 r
.62627 .32366 .62974 .32918 .63673 .32892 .6332 .32178 Mtetra
.623 .619 .826 r
.6332 .32178 .63673 .32892 .64374 .3286 .64016 .31987 Mtetra
.616 .574 .784 r
.64016 .31987 .64374 .3286 .65077 .32818 .64713 .31795 Mtetra
.609 .541 .753 r
.64713 .31795 .65077 .32818 .65782 .32764 .65412 .31599 Mtetra
.604 .517 .729 r
.65412 .31599 .65782 .32764 .66489 .32695 .66113 .31399 Mtetra
.6 .498 .711 r
.66113 .31399 .66489 .32695 .67198 .32608 .66816 .31195 Mtetra
.596 .485 .697 r
.66816 .31195 .67198 .32608 .67908 .325 .6752 .30985 Mtetra
.594 .474 .686 r
.6752 .30985 .67908 .325 .6862 .32369 .68226 .30771 Mtetra
.593 .467 .678 r
.68226 .30771 .6862 .32369 .69332 .32214 .68933 .3055 Mtetra
.592 .462 .672 r
.68933 .3055 .69332 .32214 .70046 .32033 .69643 .30323 Mtetra
.592 .459 .668 r
.69643 .30323 .70046 .32033 .70759 .31825 .70353 .3009 Mtetra
.592 .457 .667 r
.70353 .3009 .70759 .31825 .71473 .3159 .71065 .2985 Mtetra
.593 .458 .666 r
.71065 .2985 .71473 .3159 .72188 .31327 .71779 .29604 Mtetra
.595 .46 .668 r
.71779 .29604 .72188 .31327 .72902 .31037 .72494 .29352 Mtetra
.597 .464 .671 r
.72494 .29352 .72902 .31037 .73616 .30721 .7321 .29093 Mtetra
.6 .47 .675 r
.7321 .29093 .73616 .30721 .74329 .3038 .73927 .28828 Mtetra
.604 .479 .682 r
.73927 .28828 .74329 .3038 .75043 .30015 .74646 .28558 Mtetra
.609 .49 .692 r
.74646 .28558 .75043 .30015 .75756 .29628 .75367 .28282 Mtetra
.615 .505 .704 r
.75367 .28282 .75756 .29628 .76468 .29223 .76088 .28002 Mtetra
.623 .524 .721 r
.76088 .28002 .76468 .29223 .77181 .28801 .76811 .27717 Mtetra
.632 .548 .742 r
.76811 .27717 .77181 .28801 .77894 .28365 .77536 .27429 Mtetra
.643 .581 .77 r
.77536 .27429 .77894 .28365 .78606 .27919 .78262 .27138 Mtetra
.657 .625 .806 r
.78262 .27138 .78606 .27919 .79319 .27465 .78989 .26845 Mtetra
.671 .684 .853 r
.78989 .26845 .79319 .27465 .80032 .27007 .79718 .2655 Mtetra
.849 .762 .766 r
.14767 .48015 .15182 .48377 .15767 .48137 .1542 .47176 Mtetra
.758 .615 .7 r
.1542 .47176 .15767 .48137 .16352 .47897 .1607 .46348 Mtetra
.702 .534 .658 r
.1607 .46348 .16352 .47897 .16939 .47658 .16717 .45542 Mtetra
.665 .485 .631 r
.16717 .45542 .16939 .47658 .17527 .4742 .17361 .44767 Mtetra
.639 .451 .613 r
.17361 .44767 .17527 .4742 .18115 .47185 .17999 .44033 Mtetra
.62 .427 .6 r
.17999 .44033 .18115 .47185 .18705 .46952 .18631 .43346 Mtetra
.605 .409 .59 r
.18631 .43346 .18705 .46952 .19295 .46723 .19258 .42716 Mtetra
.592 .395 .583 r
.19258 .42716 .19295 .46723 .19886 .46498 .19878 .42147 Mtetra
.582 .384 .578 r
.19878 .42147 .19886 .46498 .20478 .46277 .20491 .41647 Mtetra
.573 .374 .573 r
.20491 .41647 .20478 .46277 .2107 .46061 .21097 .41219 Mtetra
.565 .366 .57 r
.21097 .41219 .2107 .46061 .21664 .4585 .21697 .40867 Mtetra
.557 .359 .568 r
.21697 .40867 .21664 .4585 .22258 .45644 .2229 .40593 Mtetra
.55 .353 .566 r
.2229 .40593 .22258 .45644 .22853 .45443 .22877 .40398 Mtetra
.544 .348 .566 r
.22877 .40398 .22853 .45443 .23449 .45247 .23458 .40282 Mtetra
.537 .343 .565 r
.23458 .40282 .23449 .45247 .24046 .45056 .24034 .40244 Mtetra
.53 .339 .566 r
.24034 .40244 .24046 .45056 .24643 .4487 .24605 .40282 Mtetra
.523 .335 .568 r
.24605 .40282 .24643 .4487 .25242 .44689 .25173 .40392 Mtetra
.515 .332 .57 r
.25173 .40392 .25242 .44689 .25842 .44512 .25737 .4057 Mtetra
.506 .329 .575 r
.25737 .4057 .25842 .44512 .26443 .44339 .26299 .4081 Mtetra
.496 .327 .581 r
.26299 .4081 .26443 .44339 .27045 .4417 .26859 .41104 Mtetra
.482 .325 .59 r
.26859 .41104 .27045 .4417 .27649 .44003 .27419 .41447 Mtetra
.463 .324 .605 r
.27419 .41447 .27649 .44003 .28254 .43838 .27979 .41829 Mtetra
.432 .323 .63 r
.27979 .41829 .28254 .43838 .2886 .43675 .28541 .42242 Mtetra
.369 .323 .676 r
.28541 .42242 .2886 .43675 .29468 .43513 .29104 .42675 Mtetra
.175 .308 .761 r
.29104 .42675 .29468 .43513 .30077 .43351 .29671 .43119 Mtetra
.529 0 0 r
.29671 .43119 .30077 .43351 .30688 .43188 .30241 .43563 Mtetra
.652 .202 .171 r
.30241 .43563 .30688 .43188 .313 .43024 .30816 .43997 Mtetra
.611 .245 .324 r
.30816 .43997 .313 .43024 .31914 .42858 .31397 .4441 Mtetra
.584 .257 .382 r
.31397 .4441 .31914 .42858 .3253 .42689 .31982 .44792 Mtetra
.566 .261 .411 r
.31982 .44792 .3253 .42689 .33148 .42517 .32574 .45132 Mtetra
.553 .262 .427 r
.32574 .45132 .33148 .42517 .33768 .4234 .33173 .45421 Mtetra
.542 .261 .437 r
.33173 .45421 .33768 .4234 .34389 .4216 .33778 .45652 Mtetra
.533 .258 .444 r
.33778 .45652 .34389 .4216 .35012 .41974 .3439 .45815 Mtetra
.525 .255 .448 r
.3439 .45815 .35012 .41974 .35637 .41783 .35009 .45905 Mtetra
.518 .251 .45 r
.35009 .45905 .35637 .41783 .36264 .41586 .35634 .45916 Mtetra
.51 .246 .451 r
.35634 .45916 .36264 .41586 .36892 .41383 .36266 .45844 Mtetra
.502 .241 .451 r
.36266 .45844 .36892 .41383 .37523 .41173 .36905 .45687 Mtetra
.494 .234 .449 r
.36905 .45687 .37523 .41173 .38155 .40958 .37548 .45443 Mtetra
.485 .227 .447 r
.37548 .45443 .38155 .40958 .38789 .40736 .38197 .45113 Mtetra
.475 .217 .442 r
.38197 .45113 .38789 .40736 .39424 .40508 .38851 .44699 Mtetra
.464 .206 .437 r
.38851 .44699 .39424 .40508 .40061 .40274 .39508 .44203 Mtetra
.45 .191 .429 r
.39508 .44203 .40061 .40274 .407 .40035 .40169 .43632 Mtetra
.432 .172 .417 r
.40169 .43632 .407 .40035 .41341 .3979 .40832 .42991 Mtetra
.409 .146 .401 r
.40832 .42991 .41341 .3979 .41983 .39541 .41498 .42287 Mtetra
.375 .109 .376 r
.41498 .42287 .41983 .39541 .42626 .39287 .42165 .41529 Mtetra
.323 .05 .335 r
.42165 .41529 .42626 .39287 .43271 .3903 .42832 .40726 Mtetra
.227 0 .258 r
.42832 .40726 .43271 .3903 .43917 .3877 .435 .39887 Mtetra
.008 0 .075 r
.435 .39887 .43917 .3877 .44565 .38507 .44167 .39023 Mtetra
.574 .817 .437 r
.44167 .39023 .44565 .38507 .45214 .38243 .44834 .38145 Mtetra
.919 .911 .796 r
.44834 .38145 .45214 .38243 .45865 .37977 .455 .37263 Mtetra
.808 .688 .731 r
.455 .37263 .45865 .37977 .46517 .37712 .46164 .36387 Mtetra
.728 .568 .674 r
.46164 .36387 .46517 .37712 .4717 .37447 .46827 .35529 Mtetra
.68 .502 .639 r
.46827 .35529 .4717 .37447 .47825 .37183 .47489 .34698 Mtetra
.648 .461 .617 r
.47489 .34698 .47825 .37183 .48481 .36921 .48149 .33904 Mtetra
.626 .433 .602 r
.48149 .33904 .48481 .36921 .49138 .36662 .48808 .33155 Mtetra
.609 .413 .592 r
.48808 .33155 .49138 .36662 .49797 .36406 .49466 .3246 Mtetra
.596 .398 .584 r
.49466 .3246 .49797 .36406 .50457 .36154 .50122 .31825 Mtetra
.585 .386 .578 r
.50122 .31825 .50457 .36154 .51119 .35906 .50779 .31258 Mtetra
.575 .376 .574 r
.50779 .31258 .51119 .35906 .51782 .35662 .51435 .30762 Mtetra
.567 .368 .57 r
.51435 .30762 .51782 .35662 .52447 .35423 .52092 .30342 Mtetra
.56 .361 .568 r
.52092 .30342 .52447 .35423 .53113 .35189 .52749 .30001 Mtetra
.554 .356 .567 r
.52749 .30001 .53113 .35189 .53781 .34961 .53408 .29741 Mtetra
.547 .351 .566 r
.53408 .29741 .53781 .34961 .54451 .34738 .54068 .29562 Mtetra
.541 .347 .566 r
.54068 .29562 .54451 .34738 .55122 .3452 .54732 .29463 Mtetra
.535 .343 .567 r
.54732 .29463 .55122 .3452 .55795 .34307 .55397 .29443 Mtetra
.529 .34 .569 r
.55397 .29443 .55795 .34307 .5647 .34098 .56067 .29499 Mtetra
.523 .338 .572 r
.56067 .29499 .5647 .34098 .57146 .33895 .5674 .29627 Mtetra
.516 .336 .576 r
.5674 .29627 .57146 .33895 .57825 .33695 .57417 .29821 Mtetra
.508 .335 .582 r
.57417 .29821 .57825 .33695 .58505 .33499 .58099 .30075 Mtetra
.498 .335 .59 r
.58099 .30075 .58505 .33499 .59187 .33307 .58786 .30382 Mtetra
.486 .337 .603 r
.58786 .30382 .59187 .33307 .59871 .33116 .59478 .30734 Mtetra
.467 .34 .623 r
.59478 .30734 .59871 .33116 .60557 .32928 .60175 .31122 Mtetra
.435 .347 .658 r
.60175 .31122 .60557 .32928 .61245 .3274 .60877 .31536 Mtetra
.364 .361 .722 r
.60877 .31536 .61245 .3274 .61935 .32553 .61584 .31966 Mtetra
.099 .361 .827 r
.61584 .31966 .61935 .32553 .62627 .32366 .62296 .32402 Mtetra
.562 0 0 r
.62296 .32402 .62627 .32366 .6332 .32178 .63012 .32832 Mtetra
.605 .176 .2 r
.63012 .32832 .6332 .32178 .64016 .31987 .63733 .33247 Mtetra
.581 .222 .325 r
.63733 .33247 .64016 .31987 .64713 .31795 .64457 .33635 Mtetra
.563 .239 .378 r
.64457 .33635 .64713 .31795 .65412 .31599 .65185 .33985 Mtetra
.551 .247 .406 r
.65185 .33985 .65412 .31599 .66113 .31399 .65914 .34288 Mtetra
.541 .25 .422 r
.65914 .34288 .66113 .31399 .66816 .31195 .66646 .34535 Mtetra
.533 .251 .433 r
.66646 .34535 .66816 .31195 .6752 .30985 .67379 .34717 Mtetra
.525 .25 .44 r
.67379 .34717 .6752 .30985 .68226 .30771 .68111 .34826 Mtetra
.518 .249 .445 r
.68111 .34826 .68226 .30771 .68933 .3055 .68843 .34857 Mtetra
.512 .246 .448 r
.68843 .34857 .68933 .3055 .69643 .30323 .69574 .34805 Mtetra
.505 .242 .45 r
.69574 .34805 .69643 .30323 .70353 .3009 .70303 .34665 Mtetra
.498 .238 .45 r
.70303 .34665 .70353 .3009 .71065 .2985 .71029 .34438 Mtetra
.491 .232 .449 r
.71029 .34438 .71065 .2985 .71779 .29604 .71751 .34121 Mtetra
.483 .225 .447 r
.71751 .34121 .71779 .29604 .72494 .29352 .72469 .33716 Mtetra
.473 .216 .444 r
.72469 .33716 .72494 .29352 .7321 .29093 .73183 .33226 Mtetra
.462 .206 .438 r
.73183 .33226 .7321 .29093 .73927 .28828 .73892 .32656 Mtetra
.449 .192 .431 r
.73892 .32656 .73927 .28828 .74646 .28558 .74596 .32011 Mtetra
.431 .173 .42 r
.74596 .32011 .74646 .28558 .75367 .28282 .75295 .31297 Mtetra
.408 .148 .404 r
.75295 .31297 .75367 .28282 .76088 .28002 .7599 .30523 Mtetra
.373 .109 .379 r
.7599 .30523 .76088 .28002 .76811 .27717 .76679 .29698 Mtetra
.316 .046 .336 r
.76679 .29698 .76811 .27717 .77536 .27429 .77365 .28832 Mtetra
.207 0 .249 r
.77365 .28832 .77536 .27429 .78262 .27138 .78047 .27935 Mtetra
0 0 .019 r
.78047 .27935 .78262 .27138 .78989 .26845 .78726 .27018 Mtetra
.776 .947 .61 r
.78726 .27018 .78989 .26845 .79718 .2655 .79403 .26091 Mtetra
.892 .744 .691 r
.1435 .47651 .14767 .48015 .1542 .47176 .15078 .46164 Mtetra
.813 .636 .663 r
.15078 .46164 .1542 .47176 .1607 .46348 .158 .44705 Mtetra
.756 .566 .64 r
.158 .44705 .1607 .46348 .16717 .45542 .16513 .43294 Mtetra
.714 .517 .621 r
.16513 .43294 .16717 .45542 .17361 .44767 .17217 .4195 Mtetra
.682 .481 .607 r
.17217 .4195 .17361 .44767 .17999 .44033 .17908 .4069 Mtetra
.656 .453 .597 r
.17908 .4069 .17999 .44033 .18631 .43346 .18587 .39529 Mtetra
.635 .431 .588 r
.18587 .39529 .18631 .43346 .19258 .42716 .19252 .38481 Mtetra
.617 .412 .582 r
.19252 .38481 .19258 .42716 .19878 .42147 .19903 .37558 Mtetra
.602 .397 .576 r
.19903 .37558 .19878 .42147 .20491 .41647 .20538 .36769 Mtetra
.587 .383 .572 r
.20538 .36769 .20491 .41647 .21097 .41219 .21159 .36124 Mtetra
.574 .371 .568 r
.21159 .36124 .21097 .41219 .21697 .40867 .21766 .35627 Mtetra
.561 .359 .565 r
.21766 .35627 .21697 .40867 .2229 .40593 .22358 .35283 Mtetra
.548 .349 .563 r
.22358 .35283 .2229 .40593 .22877 .40398 .22936 .35095 Mtetra
.535 .338 .561 r
.22936 .35095 .22877 .40398 .23458 .40282 .23502 .35061 Mtetra
.522 .328 .559 r
.23502 .35061 .23458 .40282 .24034 .40244 .24055 .3518 Mtetra
.507 .318 .559 r
.24055 .3518 .24034 .40244 .24605 .40282 .24598 .35448 Mtetra
.492 .308 .559 r
.24598 .35448 .24605 .40282 .25173 .40392 .25132 .35859 Mtetra
.473 .296 .559 r
.25132 .35859 .25173 .40392 .25737 .4057 .25658 .36404 Mtetra
.451 .283 .561 r
.25658 .36404 .25737 .4057 .26299 .4081 .26178 .37073 Mtetra
.423 .267 .563 r
.26178 .37073 .26299 .4081 .26859 .41104 .26693 .37854 Mtetra
.384 .246 .567 r
.26693 .37854 .26859 .41104 .27419 .41447 .27205 .38734 Mtetra
.325 .216 .573 r
.27205 .38734 .27419 .41447 .27979 .41829 .27717 .39696 Mtetra
.22 .164 .578 r
.27717 .39696 .27979 .41829 .28541 .42242 .28229 .40724 Mtetra
0 .051 .564 r
.28229 .40724 .28541 .42242 .29104 .42675 .28743 .41798 Mtetra
0 0 .369 r
.28743 .41798 .29104 .42675 .29671 .43119 .29262 .429 Mtetra
.867 .423 .112 r
.29262 .429 .29671 .43119 .30241 .43563 .29787 .44007 Mtetra
.791 .403 .32 r
.29787 .44007 .30241 .43563 .30816 .43997 .30318 .451 Mtetra
.718 .373 .392 r
.30318 .451 .30816 .43997 .31397 .4441 .30859 .46155 Mtetra
.669 .35 .424 r
.30859 .46155 .31397 .4441 .31982 .44792 .3141 .47152 Mtetra
.635 .332 .441 r
.3141 .47152 .31982 .44792 .32574 .45132 .31971 .4807 Mtetra
.609 .318 .45 r
.31971 .4807 .32574 .45132 .33173 .45421 .32544 .48888 Mtetra
.588 .306 .456 r
.32544 .48888 .33173 .45421 .33778 .45652 .3313 .49587 Mtetra
.57 .294 .459 r
.3313 .49587 .33778 .45652 .3439 .45815 .33728 .5015 Mtetra
.554 .283 .46 r
.33728 .5015 .3439 .45815 .35009 .45905 .34338 .50564 Mtetra
.538 .273 .46 r
.34338 .50564 .35009 .45905 .35634 .45916 .34961 .50815 Mtetra
.524 .262 .459 r
.34961 .50815 .35634 .45916 .36266 .45844 .35597 .50895 Mtetra
.509 .25 .457 r
.35597 .50895 .36266 .45844 .36905 .45687 .36243 .50798 Mtetra
.494 .238 .454 r
.36243 .50798 .36905 .45687 .37548 .45443 .369 .50521 Mtetra
.478 .223 .45 r
.369 .50521 .37548 .45443 .38197 .45113 .37566 .50066 Mtetra
.46 .207 .443 r
.37566 .50066 .38197 .45113 .38851 .44699 .38241 .49436 Mtetra
.439 .188 .435 r
.38241 .49436 .38851 .44699 .39508 .44203 .38922 .48641 Mtetra
.414 .165 .424 r
.38922 .48641 .39508 .44203 .40169 .43632 .39608 .47689 Mtetra
.382 .134 .409 r
.39608 .47689 .40169 .43632 .40832 .42991 .40299 .46595 Mtetra
.339 .093 .387 r
.40299 .46595 .40832 .42991 .41498 .42287 .40992 .45376 Mtetra
.277 .034 .353 r
.40992 .45376 .41498 .42287 .42165 .41529 .41686 .44049 Mtetra
.179 0 .295 r
.41686 .44049 .42165 .41529 .42832 .40726 .4238 .42634 Mtetra
0 0 .182 r
.4238 .42634 .42832 .40726 .435 .39887 .43073 .41151 Mtetra
0 0 0 r
.43073 .41151 .435 .39887 .44167 .39023 .43763 .39624 Mtetra
.88 .909 .502 r
.43763 .39624 .44167 .39023 .44834 .38145 .4445 .38073 Mtetra
.966 .851 .676 r
.4445 .38073 .44834 .38145 .455 .37263 .45134 .3652 Mtetra
.87 .699 .669 r
.45134 .3652 .455 .37263 .46164 .36387 .45814 .34987 Mtetra
.79 .599 .643 r
.45814 .34987 .46164 .36387 .46827 .35529 .46488 .33495 Mtetra
.735 .535 .622 r
.46488 .33495 .46827 .35529 .47489 .34698 .47159 .32062 Mtetra
.696 .491 .606 r
.47159 .32062 .47489 .34698 .48149 .33904 .47824 .30706 Mtetra
.666 .459 .595 r
.47824 .30706 .48149 .33904 .48808 .33155 .48485 .29445 Mtetra
.642 .434 .586 r
.48485 .29445 .48808 .33155 .49466 .3246 .49143 .28294 Mtetra
.623 .415 .58 r
.49143 .28294 .49466 .3246 .50122 .31825 .49797 .27264 Mtetra
.606 .399 .574 r
.49797 .27264 .50122 .31825 .50779 .31258 .50448 .26367 Mtetra
.591 .385 .57 r
.50448 .26367 .50779 .31258 .51435 .30762 .51097 .25613 Mtetra
.578 .373 .567 r
.51097 .25613 .51435 .30762 .52092 .30342 .51746 .25008 Mtetra
.566 .363 .565 r
.51746 .25008 .52092 .30342 .52749 .30001 .52394 .24558 Mtetra
.554 .353 .563 r
.52394 .24558 .52749 .30001 .53408 .29741 .53043 .24265 Mtetra
.542 .345 .562 r
.53043 .24265 .53408 .29741 .54068 .29562 .53694 .24131 Mtetra
.531 .336 .562 r
.53694 .24131 .54068 .29562 .54732 .29463 .54348 .24155 Mtetra
.519 .328 .562 r
.54348 .24155 .54732 .29463 .55397 .29443 .55006 .24333 Mtetra
.506 .32 .563 r
.55006 .24333 .55397 .29443 .56067 .29499 .55669 .2466 Mtetra
.491 .312 .565 r
.55669 .2466 .56067 .29499 .5674 .29627 .56338 .25129 Mtetra
.475 .303 .568 r
.56338 .25129 .5674 .29627 .57417 .29821 .57013 .2573 Mtetra
.455 .293 .572 r
.57013 .2573 .57417 .29821 .58099 .30075 .57695 .26453 Mtetra
.429 .282 .578 r
.57695 .26453 .58099 .30075 .58786 .30382 .58386 .27284 Mtetra
.394 .267 .587 r
.58386 .27284 .58786 .30382 .59478 .30734 .59084 .28208 Mtetra
.339 .245 .601 r
.59084 .28208 .59478 .30734 .60175 .31122 .59791 .29208 Mtetra
.24 .207 .619 r
.59791 .29208 .60175 .31122 .60877 .31536 .60507 .30266 Mtetra
.015 .117 .628 r
.60507 .30266 .60877 .31536 .61584 .31966 .61231 .31363 Mtetra
0 0 .439 r
.61231 .31363 .61584 .31966 .62296 .32402 .61964 .32478 Mtetra
.808 .329 .068 r
.61964 .32478 .62296 .32402 .63012 .32832 .62704 .33588 Mtetra
.743 .339 .286 r
.62704 .33588 .63012 .32832 .63733 .33247 .63451 .34672 Mtetra
.682 .327 .366 r
.63451 .34672 .63733 .33247 .64457 .33635 .64204 .35708 Mtetra
.641 .315 .404 r
.64204 .35708 .64457 .33635 .65185 .33985 .64962 .36673 Mtetra
.612 .304 .424 r
.64962 .36673 .65185 .33985 .65914 .34288 .65723 .37546 Mtetra
.589 .295 .437 r
.65723 .37546 .65914 .34288 .66646 .34535 .66486 .38306 Mtetra
.571 .287 .445 r
.66486 .38306 .66646 .34535 .67379 .34717 .6725 .38936 Mtetra
.555 .278 .451 r
.6725 .38936 .67379 .34717 .68111 .34826 .68012 .39419 Mtetra
.541 .27 .454 r
.68012 .39419 .68111 .34826 .68843 .34857 .68772 .39741 Mtetra
.528 .262 .456 r
.68772 .39741 .68843 .34857 .69574 .34805 .69526 .39891 Mtetra
.515 .253 .456 r
.69526 .39891 .69574 .34805 .70303 .34665 .70275 .39861 Mtetra
.502 .244 .456 r
.70275 .39861 .70303 .34665 .71029 .34438 .71016 .39647 Mtetra
.488 .233 .454 r
.71016 .39647 .71029 .34438 .71751 .34121 .71748 .39248 Mtetra
.473 .221 .451 r
.71748 .39248 .71751 .34121 .72469 .33716 .7247 .38667 Mtetra
.457 .207 .447 r
.7247 .38667 .72469 .33716 .73183 .33226 .73181 .37911 Mtetra
.437 .191 .441 r
.73181 .37911 .73183 .33226 .73892 .32656 .73881 .36988 Mtetra
.414 .17 .432 r
.73881 .36988 .73892 .32656 .74596 .32011 .74568 .35913 Mtetra
.384 .143 .42 r
.74568 .35913 .74596 .32011 .75295 .31297 .75244 .34699 Mtetra
.344 .105 .401 r
.75244 .34699 .75295 .31297 .7599 .30523 .75908 .33366 Mtetra
.285 .05 .371 r
.75908 .33366 .7599 .30523 .76679 .29698 .76561 .31933 Mtetra
.19 0 .32 r
.76561 .31933 .76679 .29698 .77365 .28832 .77204 .3042 Mtetra
.009 0 .213 r
.77204 .3042 .77365 .28832 .78047 .27935 .77838 .2885 Mtetra
0 0 0 r
.77838 .2885 .78047 .27935 .78726 .27018 .78465 .27246 Mtetra
.923 .903 .502 r
.78465 .27246 .78726 .27018 .79403 .26091 .79086 .25629 Mtetra
.889 .745 .696 r
.13932 .47286 .1435 .47651 .15078 .46164 .14655 .4586 Mtetra
.897 .759 .701 r
.14655 .4586 .15078 .46164 .158 .44705 .15373 .4446 Mtetra
.905 .775 .707 r
.15373 .4446 .158 .44705 .16513 .43294 .16082 .43106 Mtetra
.912 .793 .716 r
.16082 .43106 .16513 .43294 .17217 .4195 .16782 .41816 Mtetra
.918 .813 .728 r
.16782 .41816 .17217 .4195 .17908 .4069 .17471 .40604 Mtetra
.922 .836 .743 r
.17471 .40604 .17908 .4069 .18587 .39529 .18147 .39487 Mtetra
.924 .864 .763 r
.18147 .39487 .18587 .39529 .19252 .38481 .18811 .38477 Mtetra
.92 .895 .788 r
.18811 .38477 .19252 .38481 .19903 .37558 .1946 .37587 Mtetra
.906 .931 .819 r
.1946 .37587 .19903 .37558 .20538 .36769 .20096 .36824 Mtetra
.87 .967 .856 r
.20096 .36824 .20538 .36769 .21159 .36124 .20717 .36198 Mtetra
.789 .99 .888 r
.20717 .36198 .21159 .36124 .21766 .35627 .21324 .35714 Mtetra
.616 .957 .883 r
.21324 .35714 .21766 .35627 .22358 .35283 .21917 .35376 Mtetra
.316 .803 .78 r
.21917 .35376 .22358 .35283 .22936 .35095 .22497 .35186 Mtetra
.045 0 0 r
.22497 .35186 .22936 .35095 .23502 .35061 .23064 .35143 Mtetra
.334 0 0 r
.23064 .35143 .23502 .35061 .24055 .3518 .23621 .35247 Mtetra
.522 0 0 r
.23621 .35247 .24055 .3518 .24598 .35448 .24167 .35492 Mtetra
.637 .099 0 r
.24167 .35492 .24598 .35448 .25132 .35859 .24704 .35874 Mtetra
.711 .197 .001 r
.24704 .35874 .25132 .35859 .25658 .36404 .25233 .36383 Mtetra
.761 .265 .046 r
.25233 .36383 .25658 .36404 .26178 .37073 .25756 .37011 Mtetra
.795 .314 .072 r
.25756 .37011 .26178 .37073 .26693 .37854 .26276 .37745 Mtetra
.82 .348 .084 r
.26276 .37745 .26693 .37854 .27205 .38734 .26792 .38573 Mtetra
.837 .373 .083 r
.26792 .38573 .27205 .38734 .27717 .39696 .27307 .39479 Mtetra
.848 .388 .071 r
.27307 .39479 .27717 .39696 .28229 .40724 .27823 .40447 Mtetra
.852 .394 .048 r
.27823 .40447 .28229 .40724 .28743 .41798 .28342 .41459 Mtetra
.849 .392 .012 r
.28342 .41459 .28743 .41798 .29262 .429 .28864 .42497 Mtetra
.834 .378 0 r
.28864 .42497 .29262 .429 .29787 .44007 .29392 .43539 Mtetra
.804 .351 0 r
.29392 .43539 .29787 .44007 .30318 .451 .29928 .44567 Mtetra
.749 .304 0 r
.29928 .44567 .30318 .451 .30859 .46155 .30471 .45559 Mtetra
.659 .231 0 r
.30471 .45559 .30859 .46155 .3141 .47152 .31025 .46496 Mtetra
0 0 .442 r
.31025 .46496 .3141 .47152 .31971 .4807 .31589 .47356 Mtetra
0 0 .573 r
.31589 .47356 .31971 .4807 .32544 .48888 .32164 .48121 Mtetra
0 .136 .68 r
.32164 .48121 .32544 .48888 .3313 .49587 .32751 .48773 Mtetra
.078 .262 .75 r
.32751 .48773 .3313 .49587 .33728 .5015 .33351 .49296 Mtetra
.255 .364 .783 r
.33351 .49296 .33728 .5015 .34338 .50564 .33963 .49676 Mtetra
.394 .441 .791 r
.33963 .49676 .34338 .50564 .34961 .50815 .34586 .49903 Mtetra
.501 .498 .786 r
.34586 .49903 .34961 .50815 .35597 .50895 .35222 .49967 Mtetra
.581 .54 .774 r
.35222 .49967 .35597 .50895 .36243 .50798 .35869 .49863 Mtetra
.643 .573 .761 r
.35869 .49863 .36243 .50798 .369 .50521 .36525 .49588 Mtetra
.691 .598 .747 r
.36525 .49588 .369 .50521 .37566 .50066 .37191 .49144 Mtetra
.73 .619 .735 r
.37191 .49144 .37566 .50066 .38241 .49436 .37865 .48535 Mtetra
.762 .637 .724 r
.37865 .48535 .38241 .49436 .38922 .48641 .38546 .47768 Mtetra
.788 .653 .714 r
.38546 .47768 .38922 .48641 .39608 .47689 .39232 .46853 Mtetra
.81 .668 .705 r
.39232 .46853 .39608 .47689 .40299 .46595 .39922 .45802 Mtetra
.83 .681 .699 r
.39922 .45802 .40299 .46595 .40992 .45376 .40614 .44632 Mtetra
.847 .695 .693 r
.40614 .44632 .40992 .45376 .41686 .44049 .41308 .4336 Mtetra
.862 .708 .689 r
.41308 .4336 .41686 .44049 .4238 .42634 .42002 .42003 Mtetra
.876 .721 .685 r
.42002 .42003 .4238 .42634 .43073 .41151 .42695 .40582 Mtetra
.889 .734 .684 r
.42695 .40582 .43073 .41151 .43763 .39624 .43386 .39118 Mtetra
.901 .748 .683 r
.43386 .39118 .43763 .39624 .4445 .38073 .44074 .37631 Mtetra
.911 .763 .684 r
.44074 .37631 .4445 .38073 .45134 .3652 .44759 .36142 Mtetra
.921 .779 .687 r
.44759 .36142 .45134 .3652 .45814 .34987 .45439 .34671 Mtetra
.93 .797 .692 r
.45439 .34671 .45814 .34987 .46488 .33495 .46116 .33237 Mtetra
.937 .816 .699 r
.46116 .33237 .46488 .33495 .47159 .32062 .46788 .31861 Mtetra
.943 .837 .709 r
.46788 .31861 .47159 .32062 .47824 .30706 .47455 .30558 Mtetra
.947 .861 .723 r
.47455 .30558 .47824 .30706 .48485 .29445 .48119 .29344 Mtetra
.947 .888 .741 r
.48119 .29344 .48485 .29445 .49143 .28294 .48778 .28234 Mtetra
.941 .918 .763 r
.48778 .28234 .49143 .28294 .49797 .27264 .49434 .2724 Mtetra
.923 .95 .791 r
.49434 .2724 .49797 .27264 .50448 .26367 .50088 .26374 Mtetra
.886 .98 .823 r
.50088 .26374 .50448 .26367 .51097 .25613 .5074 .25642 Mtetra
.813 .997 .853 r
.5074 .25642 .51097 .25613 .51746 .25008 .51391 .25054 Mtetra
.678 .978 .865 r
.51391 .25054 .51746 .25008 .52394 .24558 .52041 .24613 Mtetra
.461 .888 .831 r
.52041 .24613 .52394 .24558 .53043 .24265 .52692 .24322 Mtetra
.178 .711 .729 r
.52692 .24322 .53043 .24265 .53694 .24131 .53345 .24183 Mtetra
.1 0 0 r
.53345 .24183 .53694 .24131 .54348 .24155 .54001 .24194 Mtetra
.318 0 0 r
.54001 .24194 .54348 .24155 .55006 .24333 .5466 .24352 Mtetra
.471 0 0 r
.5466 .24352 .55006 .24333 .55669 .2466 .55324 .24653 Mtetra
.574 0 0 r
.55324 .24653 .55669 .2466 .56338 .25129 .55994 .25088 Mtetra
.643 .082 0 r
.55994 .25088 .56338 .25129 .57013 .2573 .56669 .2565 Mtetra
.687 .142 0 r
.56669 .2565 .57013 .2573 .57695 .26453 .57352 .26328 Mtetra
.715 .183 0 r
.57352 .26328 .57695 .26453 .58386 .27284 .58042 .27108 Mtetra
.729 .209 0 r
.58042 .27108 .58386 .27284 .59084 .28208 .5874 .27976 Mtetra
.73 .222 0 r
.5874 .27976 .59084 .28208 .59791 .29208 .59446 .28917 Mtetra
.718 .222 0 r
.59446 .28917 .59791 .29208 .60507 .30266 .6016 .29913 Mtetra
.693 .209 0 r
.6016 .29913 .60507 .30266 .61231 .31363 .60883 .30944 Mtetra
.65 .184 0 r
.60883 .30944 .61231 .31363 .61964 .32478 .61613 .31992 Mtetra
.587 .144 0 r
.61613 .31992 .61964 .32478 .62704 .33588 .6235 .33036 Mtetra
0 0 .473 r
.6235 .33036 .62704 .33588 .63451 .34672 .63095 .34053 Mtetra
0 0 .551 r
.63095 .34053 .63451 .34672 .64204 .35708 .63845 .35025 Mtetra
0 .06 .624 r
.63845 .35025 .64204 .35708 .64962 .36673 .646 .35928 Mtetra
0 .145 .688 r
.646 .35928 .64962 .36673 .65723 .37546 .65358 .36744 Mtetra
.018 .23 .736 r
.65358 .36744 .65723 .37546 .66486 .38306 .66119 .37453 Mtetra
.155 .308 .768 r
.66119 .37453 .66486 .38306 .6725 .38936 .6688 .38038 Mtetra
.279 .377 .785 r
.6688 .38038 .6725 .38936 .68012 .39419 .6764 .38482 Mtetra
.385 .435 .79 r
.6764 .38482 .68012 .39419 .68772 .39741 .68397 .38774 Mtetra
.476 .484 .786 r
.68397 .38774 .68772 .39741 .69526 .39891 .69151 .38903 Mtetra
.551 .524 .778 r
.69151 .38903 .69526 .39891 .70275 .39861 .69899 .38861 Mtetra
.614 .558 .767 r
.69899 .38861 .70275 .39861 .71016 .39647 .7064 .38644 Mtetra
.667 .586 .755 r
.7064 .38644 .71016 .39647 .71748 .39248 .71373 .38252 Mtetra
.712 .611 .743 r
.71373 .38252 .71748 .39248 .7247 .38667 .72096 .37688 Mtetra
.75 .633 .731 r
.72096 .37688 .7247 .38667 .73181 .37911 .72809 .36956 Mtetra
.782 .653 .719 r
.72809 .36956 .73181 .37911 .73881 .36988 .73512 .36067 Mtetra
.811 .671 .709 r
.73512 .36067 .73881 .36988 .74568 .35913 .74203 .35033 Mtetra
.836 .688 .699 r
.74203 .35033 .74568 .35913 .75244 .34699 .74883 .33867 Mtetra
.858 .704 .69 r
.74883 .33867 .75244 .34699 .75908 .33366 .75553 .32588 Mtetra
.878 .72 .683 r
.75553 .32588 .75908 .33366 .76561 .31933 .76212 .31212 Mtetra
.895 .736 .677 r
.76212 .31212 .76561 .31933 .77204 .3042 .76862 .29762 Mtetra
.911 .752 .671 r
.76862 .29762 .77204 .3042 .77838 .2885 .77503 .28256 Mtetra
.925 .768 .668 r
.77503 .28256 .77838 .2885 .78465 .27246 .78138 .26717 Mtetra
.938 .785 .665 r
.78138 .26717 .78465 .27246 .79086 .25629 .78767 .25166 Mtetra
.834 .765 .786 r
.13511 .46919 .13932 .47286 .14655 .4586 .14156 .46192 Mtetra
.807 .991 .743 r
.14156 .46192 .14655 .4586 .15373 .4446 .14798 .45473 Mtetra
0 0 0 r
.14798 .45473 .15373 .4446 .16082 .43106 .15438 .44772 Mtetra
.235 0 .235 r
.15438 .44772 .16082 .43106 .16782 .41816 .16075 .44097 Mtetra
.341 .059 .331 r
.16075 .44097 .16782 .41816 .17471 .40604 .16708 .43454 Mtetra
.394 .121 .377 r
.16708 .43454 .17471 .40604 .18147 .39487 .17337 .4285 Mtetra
.425 .159 .404 r
.17337 .4285 .18147 .39487 .18811 .38477 .17961 .42292 Mtetra
.446 .184 .421 r
.17961 .42292 .18811 .38477 .1946 .37587 .18579 .41786 Mtetra
.462 .202 .433 r
.18579 .41786 .1946 .37587 .20096 .36824 .19191 .41335 Mtetra
.473 .215 .441 r
.19191 .41335 .20096 .36824 .20717 .36198 .19799 .40944 Mtetra
.483 .225 .447 r
.19799 .40944 .20717 .36198 .21324 .35714 .204 .40615 Mtetra
.491 .233 .451 r
.204 .40615 .21324 .35714 .21917 .35376 .20996 .40351 Mtetra
.498 .24 .454 r
.20996 .40351 .21917 .35376 .22497 .35186 .21587 .40153 Mtetra
.504 .245 .456 r
.21587 .40153 .22497 .35186 .23064 .35143 .22173 .40019 Mtetra
.509 .25 .457 r
.22173 .40019 .23064 .35143 .23621 .35247 .22755 .3995 Mtetra
.515 .253 .456 r
.22755 .3995 .23621 .35247 .24167 .35492 .23333 .39943 Mtetra
.52 .256 .455 r
.23333 .39943 .24167 .35492 .24704 .35874 .23908 .39996 Mtetra
.525 .258 .452 r
.23908 .39996 .24704 .35874 .25233 .36383 .2448 .40104 Mtetra
.531 .259 .447 r
.2448 .40104 .25233 .36383 .25756 .37011 .2505 .40263 Mtetra
.537 .258 .44 r
.2505 .40263 .25756 .37011 .26276 .37745 .2562 .40468 Mtetra
.545 .256 .428 r
.2562 .40468 .26276 .37745 .26792 .38573 .26189 .40711 Mtetra
.554 .251 .408 r
.26189 .40711 .26792 .38573 .27307 .39479 .26758 .40987 Mtetra
.567 .238 .371 r
.26758 .40987 .27307 .39479 .27823 .40447 .27329 .41287 Mtetra
.588 .205 .285 r
.27329 .41287 .27823 .40447 .28342 .41459 .27901 .41604 Mtetra
.593 .064 0 r
.27901 .41604 .28342 .41459 .28864 .42497 .28477 .41929 Mtetra
.115 .383 .841 r
.28477 .41929 .28864 .42497 .29392 .43539 .29056 .42254 Mtetra
.403 .366 .703 r
.29056 .42254 .29392 .43539 .29928 .44567 .29639 .4257 Mtetra
.462 .347 .636 r
.29639 .4257 .29928 .44567 .30471 .45559 .30226 .42868 Mtetra
.487 .338 .605 r
.30226 .42868 .30471 .45559 .31025 .46496 .30819 .4314 Mtetra
.5 .334 .587 r
.30819 .4314 .31025 .46496 .31589 .47356 .31417 .43378 Mtetra
.51 .332 .576 r
.31417 .43378 .31589 .47356 .32164 .48121 .32021 .43574 Mtetra
.517 .332 .568 r
.32021 .43574 .32164 .48121 .32751 .48773 .3263 .43721 Mtetra
.523 .332 .564 r
.3263 .43721 .32751 .48773 .33351 .49296 .33246 .43814 Mtetra
.528 .333 .56 r
.33246 .43814 .33351 .49296 .33963 .49676 .33868 .43846 Mtetra
.533 .335 .558 r
.33868 .43846 .33963 .49676 .34586 .49903 .34496 .43813 Mtetra
.537 .337 .557 r
.34496 .43813 .34586 .49903 .35222 .49967 .3513 .43713 Mtetra
.542 .34 .556 r
.3513 .43713 .35222 .49967 .35869 .49863 .3577 .43542 Mtetra
.546 .343 .556 r
.3577 .43542 .35869 .49863 .36525 .49588 .36414 .43301 Mtetra
.551 .347 .557 r
.36414 .43301 .36525 .49588 .37191 .49144 .37064 .42989 Mtetra
.556 .352 .559 r
.37064 .42989 .37191 .49144 .37865 .48535 .37717 .42608 Mtetra
.562 .357 .561 r
.37717 .42608 .37865 .48535 .38546 .47768 .38375 .42161 Mtetra
.568 .364 .564 r
.38375 .42161 .38546 .47768 .39232 .46853 .39036 .41651 Mtetra
.575 .372 .568 r
.39036 .41651 .39232 .46853 .39922 .45802 .39699 .41084 Mtetra
.584 .382 .573 r
.39699 .41084 .39922 .45802 .40614 .44632 .40364 .40466 Mtetra
.594 .395 .581 r
.40364 .40466 .40614 .44632 .41308 .4336 .41031 .39803 Mtetra
.608 .412 .591 r
.41031 .39803 .41308 .4336 .42002 .42003 .41699 .39102 Mtetra
.627 .437 .606 r
.41699 .39102 .42002 .42003 .42695 .40582 .42368 .38372 Mtetra
.654 .475 .629 r
.42368 .38372 .42695 .40582 .43386 .39118 .43037 .37621 Mtetra
.699 .539 .667 r
.43037 .37621 .43386 .39118 .44074 .37631 .43705 .36857 Mtetra
.782 .668 .737 r
.43705 .36857 .44074 .37631 .44759 .36142 .44373 .3609 Mtetra
.898 .949 .83 r
.44373 .3609 .44759 .36142 .45439 .34671 .45041 .35328 Mtetra
0 0 0 r
.45041 .35328 .45439 .34671 .46116 .33237 .45707 .34579 Mtetra
.188 0 .196 r
.45707 .34579 .46116 .33237 .46788 .31861 .46372 .33853 Mtetra
.325 .041 .319 r
.46372 .33853 .46788 .31861 .47455 .30558 .47036 .33156 Mtetra
.386 .114 .373 r
.47036 .33156 .47455 .30558 .48119 .29344 .477 .32497 Mtetra
.421 .155 .402 r
.477 .32497 .48119 .29344 .48778 .28234 .48362 .31881 Mtetra
.443 .181 .421 r
.48362 .31881 .48778 .28234 .49434 .2724 .49024 .31315 Mtetra
.459 .2 .433 r
.49024 .31315 .49434 .2724 .50088 .26374 .49686 .30804 Mtetra
.471 .213 .441 r
.49686 .30804 .50088 .26374 .5074 .25642 .50348 .30352 Mtetra
.48 .223 .447 r
.50348 .30352 .5074 .25642 .51391 .25054 .5101 .29963 Mtetra
.488 .231 .451 r
.5101 .29963 .51391 .25054 .52041 .24613 .51672 .29639 Mtetra
.495 .237 .453 r
.51672 .29639 .52041 .24613 .52692 .24322 .52336 .29381 Mtetra
.5 .242 .455 r
.52336 .29381 .52692 .24322 .53345 .24183 .53002 .29191 Mtetra
.506 .246 .455 r
.53002 .29191 .53345 .24183 .54001 .24194 .53669 .29066 Mtetra
.51 .249 .454 r
.53669 .29066 .54001 .24194 .5466 .24352 .5434 .29007 Mtetra
.515 .251 .453 r
.5434 .29007 .5466 .24352 .55324 .24653 .55013 .2901 Mtetra
.52 .252 .449 r
.55013 .2901 .55324 .24653 .55994 .25088 .55689 .29072 Mtetra
.524 .252 .444 r
.55689 .29072 .55994 .25088 .56669 .2565 .56369 .29189 Mtetra
.529 .251 .437 r
.56369 .29189 .56669 .2565 .57352 .26328 .57052 .29355 Mtetra
.535 .247 .425 r
.57052 .29355 .57352 .26328 .58042 .27108 .5774 .29564 Mtetra
.541 .241 .407 r
.5774 .29564 .58042 .27108 .5874 .27976 .58433 .2981 Mtetra
.549 .227 .374 r
.58433 .2981 .5874 .27976 .59446 .28917 .59129 .30085 Mtetra
.561 .195 .305 r
.59129 .30085 .59446 .28917 .6016 .29913 .59831 .30381 Mtetra
.565 .094 .097 r
.59831 .30381 .6016 .29913 .60883 .30944 .60536 .3069 Mtetra
0 .375 .784 r
.60536 .3069 .60883 .30944 .61613 .31992 .61246 .31002 Mtetra
.382 .414 .769 r
.61246 .31002 .61613 .31992 .6235 .33036 .6196 .31311 Mtetra
.462 .372 .668 r
.6196 .31311 .6235 .33036 .63095 .34053 .62678 .31605 Mtetra
.489 .354 .624 r
.62678 .31605 .63095 .34053 .63845 .35025 .63399 .31877 Mtetra
.502 .345 .599 r
.63399 .31877 .63845 .35025 .646 .35928 .64124 .32118 Mtetra
.511 .34 .585 r
.64124 .32118 .646 .35928 .65358 .36744 .6485 .3232 Mtetra
.518 .337 .575 r
.6485 .3232 .65358 .36744 .66119 .37453 .65579 .32475 Mtetra
.523 .336 .568 r
.65579 .32475 .66119 .37453 .6688 .38038 .66309 .32576 Mtetra
.528 .336 .564 r
.66309 .32576 .6688 .38038 .6764 .38482 .67039 .32619 Mtetra
.532 .336 .56 r
.67039 .32619 .6764 .38482 .68397 .38774 .6777 .32597 Mtetra
.536 .337 .558 r
.6777 .32597 .68397 .38774 .69151 .38903 .685 .32507 Mtetra
.54 .339 .557 r
.685 .32507 .69151 .38903 .69899 .38861 .69229 .32345 Mtetra
.544 .342 .556 r
.69229 .32345 .69899 .38861 .7064 .38644 .69956 .32111 Mtetra
.548 .345 .556 r
.69956 .32111 .7064 .38644 .71373 .38252 .70681 .31805 Mtetra
.553 .348 .557 r
.70681 .31805 .71373 .38252 .72096 .37688 .71403 .31426 Mtetra
.558 .353 .558 r
.71403 .31426 .72096 .37688 .72809 .36956 .72122 .30978 Mtetra
.563 .358 .561 r
.72122 .30978 .72809 .36956 .73512 .36067 .72838 .30464 Mtetra
.569 .365 .564 r
.72838 .30464 .73512 .36067 .74203 .35033 .7355 .29888 Mtetra
.577 .373 .568 r
.7355 .29888 .74203 .35033 .74883 .33867 .74258 .29256 Mtetra
.586 .384 .574 r
.74258 .29256 .74883 .33867 .75553 .32588 .74963 .28575 Mtetra
.598 .398 .582 r
.74963 .28575 .75553 .32588 .76212 .31212 .75665 .27852 Mtetra
.613 .418 .594 r
.75665 .27852 .76212 .31212 .76862 .29762 .76364 .27094 Mtetra
.636 .448 .612 r
.76364 .27094 .76862 .29762 .77503 .28256 .7706 .2631 Mtetra
.672 .497 .641 r
.7706 .2631 .77503 .28256 .78138 .26717 .77754 .25509 Mtetra
.736 .592 .695 r
.77754 .25509 .78138 .26717 .78767 .25166 .78447 .247 Mtetra
.664 .753 .917 r
.13089 .46551 .13511 .46919 .14156 .46192 .13674 .46338 Mtetra
.292 .781 .723 r
.13674 .46338 .14156 .46192 .14798 .45473 .1426 .46125 Mtetra
.248 0 .017 r
.1426 .46125 .14798 .45473 .15438 .44772 .14848 .45912 Mtetra
.378 .024 .233 r
.14848 .45912 .15438 .44772 .16075 .44097 .15436 .45699 Mtetra
.425 .105 .318 r
.15436 .45699 .16075 .44097 .16708 .43454 .16026 .45487 Mtetra
.448 .147 .361 r
.16026 .45487 .16708 .43454 .17337 .4285 .16617 .45275 Mtetra
.462 .172 .386 r
.16617 .45275 .17337 .4285 .17961 .42292 .17209 .45063 Mtetra
.47 .188 .403 r
.17209 .45063 .17961 .42292 .18579 .41786 .17803 .44852 Mtetra
.476 .199 .414 r
.17803 .44852 .18579 .41786 .19191 .41335 .18397 .44643 Mtetra
.48 .206 .421 r
.18397 .44643 .19191 .41335 .19799 .40944 .18993 .44434 Mtetra
.483 .211 .426 r
.18993 .44434 .19799 .40944 .204 .40615 .1959 .44226 Mtetra
.484 .214 .429 r
.1959 .44226 .204 .40615 .20996 .40351 .20189 .44019 Mtetra
.485 .216 .43 r
.20189 .44019 .20996 .40351 .21587 .40153 .20788 .43813 Mtetra
.20788 .43813 .21587 .40153 .22173 .40019 .21389 .43609 Mtetra
.485 .214 .428 r
.21389 .43609 .22173 .40019 .22755 .3995 .21991 .43405 Mtetra
.483 .211 .425 r
.21991 .43405 .22755 .3995 .23333 .39943 .22594 .43203 Mtetra
.481 .206 .42 r
.22594 .43203 .23333 .39943 .23908 .39996 .23199 .43001 Mtetra
.477 .199 .412 r
.23199 .43001 .23908 .39996 .2448 .40104 .23805 .42801 Mtetra
.471 .187 .4 r
.23805 .42801 .2448 .40104 .2505 .40263 .24412 .42601 Mtetra
.463 .171 .383 r
.24412 .42601 .2505 .40263 .2562 .40468 .2502 .42402 Mtetra
.449 .144 .355 r
.2502 .42402 .2562 .40468 .26189 .40711 .2563 .42203 Mtetra
.424 .098 .306 r
.2563 .42203 .26189 .40711 .26758 .40987 .26242 .42004 Mtetra
.371 .005 .206 r
.26242 .42004 .26758 .40987 .27329 .41287 .26854 .41805 Mtetra
.208 0 0 r
.26854 .41805 .27329 .41287 .27901 .41604 .27469 .41607 Mtetra
.444 .875 .909 r
.27469 .41607 .27901 .41604 .28477 .41929 .28084 .41408 Mtetra
.644 .684 .872 r
.28084 .41408 .28477 .41929 .29056 .42254 .28702 .41208 Mtetra
.612 .53 .738 r
.28702 .41208 .29056 .42254 .29639 .4257 .2932 .41008 Mtetra
.59 .462 .673 r
.2932 .41008 .29639 .4257 .30226 .42868 .29941 .40807 Mtetra
.577 .425 .638 r
.29941 .40807 .30226 .42868 .30819 .4314 .30563 .40604 Mtetra
.569 .402 .616 r
.30563 .40604 .30819 .4314 .31417 .43378 .31186 .40401 Mtetra
.563 .387 .601 r
.31186 .40401 .31417 .43378 .32021 .43574 .31811 .40195 Mtetra
.559 .377 .591 r
.31811 .40195 .32021 .43574 .3263 .43721 .32438 .39989 Mtetra
.556 .37 .584 r
.32438 .39989 .3263 .43721 .33246 .43814 .33066 .3978 Mtetra
.554 .365 .579 r
.33066 .3978 .33246 .43814 .33868 .43846 .33696 .39569 Mtetra
.552 .361 .575 r
.33696 .39569 .33868 .43846 .34496 .43813 .34327 .39357 Mtetra
.552 .359 .573 r
.34327 .39357 .34496 .43813 .3513 .43713 .3496 .39142 Mtetra
.551 .357 .571 r
.3496 .39142 .3513 .43713 .3577 .43542 .35595 .38926 Mtetra
.35595 .38926 .3577 .43542 .36414 .43301 .36231 .38707 Mtetra
.36231 .38707 .36414 .43301 .37064 .42989 .36869 .38486 Mtetra
.552 .359 .572 r
.36869 .38486 .37064 .42989 .37717 .42608 .37508 .38263 Mtetra
.553 .361 .575 r
.37508 .38263 .37717 .42608 .38375 .42161 .38149 .38038 Mtetra
.555 .364 .578 r
.38149 .38038 .38375 .42161 .39036 .41651 .38792 .37811 Mtetra
.557 .369 .583 r
.38792 .37811 .39036 .41651 .39699 .41084 .39436 .37582 Mtetra
.56 .376 .589 r
.39436 .37582 .39699 .41084 .40364 .40466 .40081 .37351 Mtetra
.564 .386 .599 r
.40081 .37351 .40364 .40466 .41031 .39803 .40729 .37119 Mtetra
.57 .4 .612 r
.40729 .37119 .41031 .39803 .41699 .39102 .41377 .36886 Mtetra
.579 .421 .632 r
.41377 .36886 .41699 .39102 .42368 .38372 .42028 .36651 Mtetra
.592 .454 .663 r
.42028 .36651 .42368 .38372 .43037 .37621 .4268 .36415 Mtetra
.613 .513 .716 r
.4268 .36415 .43037 .37621 .43705 .36857 .43333 .36178 Mtetra
.648 .637 .825 r
.43333 .36178 .43705 .36857 .44373 .3609 .43988 .35941 Mtetra
.61 .896 .988 r
.43988 .35941 .44373 .3609 .45041 .35328 .44644 .35703 Mtetra
.076 0 0 r
.44644 .35703 .45041 .35328 .45707 .34579 .45302 .35465 Mtetra
.333 0 .156 r
.45302 .35465 .45707 .34579 .46372 .33853 .45962 .35226 Mtetra
.406 .073 .284 r
.45962 .35226 .46372 .33853 .47036 .33156 .46623 .34988 Mtetra
.438 .13 .343 r
.46623 .34988 .47036 .33156 .477 .32497 .47286 .34751 Mtetra
.456 .161 .375 r
.47286 .34751 .477 .32497 .48362 .31881 .4795 .34513 Mtetra
.467 .181 .396 r
.4795 .34513 .48362 .31881 .49024 .31315 .48615 .34277 Mtetra
.474 .194 .409 r
.48615 .34277 .49024 .31315 .49686 .30804 .49283 .34041 Mtetra
.478 .203 .418 r
.49283 .34041 .49686 .30804 .50348 .30352 .49952 .33806 Mtetra
.481 .209 .424 r
.49952 .33806 .50348 .30352 .5101 .29963 .50622 .33572 Mtetra
.484 .213 .428 r
.50622 .33572 .5101 .29963 .51672 .29639 .51294 .33339 Mtetra
.485 .215 .43 r
.51294 .33339 .51672 .29639 .52336 .29381 .51968 .33107 Mtetra
.485 .216 .43 r
.51968 .33107 .52336 .29381 .53002 .29191 .52644 .32876 Mtetra
.485 .215 .429 r
.52644 .32876 .53002 .29191 .53669 .29066 .53321 .32646 Mtetra
.484 .213 .427 r
.53321 .32646 .53669 .29066 .5434 .29007 .54 .32417 Mtetra
.482 .209 .423 r
.54 .32417 .5434 .29007 .55013 .2901 .5468 .32189 Mtetra
.479 .203 .416 r
.5468 .32189 .55013 .2901 .55689 .29072 .55362 .31962 Mtetra
.474 .193 .407 r
.55362 .31962 .55689 .29072 .56369 .29189 .56046 .31736 Mtetra
.467 .18 .392 r
.56046 .31736 .56369 .29189 .57052 .29355 .56732 .3151 Mtetra
.457 .158 .37 r
.56732 .3151 .57052 .29355 .5774 .29564 .57419 .31285 Mtetra
.438 .124 .333 r
.57419 .31285 .5774 .29564 .58433 .2981 .58109 .3106 Mtetra
.403 .06 .265 r
.58109 .3106 .58433 .2981 .59129 .30085 .588 .30835 Mtetra
.315 0 .105 r
.588 .30835 .59129 .30085 .59831 .30381 .59492 .3061 Mtetra
0 0 0 r
.59492 .3061 .59831 .30381 .60536 .3069 .60187 .30384 Mtetra
.635 .823 .973 r
.60187 .30384 .60536 .3069 .61246 .31002 .60883 .30159 Mtetra
.628 .59 .792 r
.60883 .30159 .61246 .31002 .6196 .31311 .61582 .29932 Mtetra
.6 .49 .7 r
.61582 .29932 .6196 .31311 .62678 .31605 .62281 .29704 Mtetra
.583 .441 .654 r
.62281 .29704 .62678 .31605 .63399 .31877 .62983 .29476 Mtetra
.573 .412 .626 r
.62983 .29476 .63399 .31877 .64124 .32118 .63687 .29245 Mtetra
.566 .394 .608 r
.63687 .29245 .64124 .32118 .6485 .3232 .64392 .29014 Mtetra
.561 .382 .596 r
.64392 .29014 .6485 .3232 .65579 .32475 .65099 .2878 Mtetra
.557 .373 .587 r
.65099 .2878 .65579 .32475 .66309 .32576 .65808 .28545 Mtetra
.555 .367 .581 r
.65808 .28545 .66309 .32576 .67039 .32619 .66519 .28308 Mtetra
.553 .363 .577 r
.66519 .28308 .67039 .32619 .6777 .32597 .67231 .28069 Mtetra
.552 .36 .574 r
.67231 .28069 .6777 .32597 .685 .32507 .67945 .27827 Mtetra
.551 .358 .572 r
.67945 .27827 .685 .32507 .69229 .32345 .68661 .27584 Mtetra
.551 .357 .571 r
.68661 .27584 .69229 .32345 .69956 .32111 .69379 .27338 Mtetra
.69379 .27338 .69956 .32111 .70681 .31805 .70098 .2709 Mtetra
.552 .358 .572 r
.70098 .2709 .70681 .31805 .71403 .31426 .70819 .26839 Mtetra
.552 .36 .573 r
.70819 .26839 .71403 .31426 .72122 .30978 .71542 .26586 Mtetra
.554 .362 .576 r
.71542 .26586 .72122 .30978 .72838 .30464 .72266 .26332 Mtetra
.556 .367 .58 r
.72266 .26332 .72838 .30464 .7355 .29888 .72993 .26075 Mtetra
.558 .373 .586 r
.72993 .26075 .7355 .29888 .74258 .29256 .73721 .25816 Mtetra
.562 .381 .594 r
.73721 .25816 .74258 .29256 .74963 .28575 .7445 .25555 Mtetra
.567 .392 .605 r
.7445 .25555 .74963 .28575 .75665 .27852 .75182 .25293 Mtetra
.574 .409 .621 r
.75182 .25293 .75665 .27852 .76364 .27094 .75915 .2503 Mtetra
.584 .435 .645 r
.75915 .2503 .76364 .27094 .7706 .2631 .7665 .24765 Mtetra
.601 .479 .685 r
.7665 .24765 .7706 .2631 .77754 .25509 .77387 .24499 Mtetra
.628 .562 .76 r
.77387 .24499 .77754 .25509 .78447 .247 .78125 .24232 Mtetra
.786 .769 .838 r
.12665 .46181 .13089 .46551 .13674 .46338 .13284 .45688 Mtetra
.739 .664 .776 r
.13284 .45688 .13674 .46338 .1426 .46125 .13903 .45199 Mtetra
.702 .593 .731 r
.13903 .45199 .1426 .46125 .14848 .45912 .14521 .4472 Mtetra
.673 .544 .699 r
.14521 .4472 .14848 .45912 .15436 .45699 .15138 .44254 Mtetra
.651 .508 .675 r
.15138 .44254 .15436 .45699 .16026 .45487 .15753 .43805 Mtetra
.634 .481 .658 r
.15753 .43805 .16026 .45487 .16617 .45275 .16366 .43378 Mtetra
.62 .46 .644 r
.16366 .43378 .16617 .45275 .17209 .45063 .16978 .42976 Mtetra
.608 .444 .634 r
.16978 .42976 .17209 .45063 .17803 .44852 .17586 .42603 Mtetra
.598 .431 .626 r
.17586 .42603 .17803 .44852 .18397 .44643 .18192 .4226 Mtetra
.589 .42 .62 r
.18192 .4226 .18397 .44643 .18993 .44434 .18796 .4195 Mtetra
.581 .411 .616 r
.18796 .4195 .18993 .44434 .1959 .44226 .19397 .41674 Mtetra
.574 .404 .613 r
.19397 .41674 .1959 .44226 .20189 .44019 .19995 .41435 Mtetra
.568 .399 .612 r
.19995 .41435 .20189 .44019 .20788 .43813 .20591 .41232 Mtetra
.562 .394 .612 r
.20591 .41232 .20788 .43813 .21389 .43609 .21185 .41065 Mtetra
.557 .392 .613 r
.21185 .41065 .21389 .43609 .21991 .43405 .21777 .40933 Mtetra
.552 .39 .615 r
.21777 .40933 .21991 .43405 .22594 .43203 .22368 .40837 Mtetra
.547 .39 .62 r
.22368 .40837 .22594 .43203 .23199 .43001 .22957 .40773 Mtetra
.542 .391 .626 r
.22957 .40773 .23199 .43001 .23805 .42801 .23545 .4074 Mtetra
.536 .394 .635 r
.23545 .4074 .23805 .42801 .24412 .42601 .24133 .40734 Mtetra
.531 .4 .647 r
.24133 .40734 .24412 .42601 .2502 .42402 .24721 .40754 Mtetra
.525 .41 .665 r
.24721 .40754 .2502 .42402 .2563 .42203 .25309 .40795 Mtetra
.517 .425 .69 r
.25309 .40795 .2563 .42203 .26242 .42004 .25898 .40853 Mtetra
.506 .449 .728 r
.25898 .40853 .26242 .42004 .26854 .41805 .26489 .40924 Mtetra
.486 .489 .786 r
.26489 .40924 .26854 .41805 .27469 .41607 .27081 .41003 Mtetra
.438 .555 .877 r
.27081 .41003 .27469 .41607 .28084 .41408 .27675 .41087 Mtetra
.28 .633 .963 r
.27675 .41087 .28084 .41408 .28702 .41208 .28272 .41169 Mtetra
.115 0 0 r
.28272 .41169 .28702 .41208 .2932 .41008 .28872 .41246 Mtetra
.367 0 0 r
.28872 .41246 .2932 .41008 .29941 .40807 .29475 .41313 Mtetra
.439 0 .067 r
.29475 .41313 .29941 .40807 .30563 .40604 .30082 .41365 Mtetra
.462 .056 .184 r
.30082 .41365 .30563 .40604 .31186 .40401 .30693 .41397 Mtetra
.469 .096 .248 r
.30693 .41397 .31186 .40401 .31811 .40195 .31307 .41406 Mtetra
.471 .119 .287 r
.31307 .41406 .31811 .40195 .32438 .39989 .31926 .41388 Mtetra
.469 .132 .311 r
.31926 .41388 .32438 .39989 .33066 .3978 .32548 .41339 Mtetra
.465 .139 .327 r
.32548 .41339 .33066 .3978 .33696 .39569 .33175 .41257 Mtetra
.46 .141 .337 r
.33175 .41257 .33696 .39569 .34327 .39357 .33806 .4114 Mtetra
.454 .14 .342 r
.33806 .4114 .34327 .39357 .3496 .39142 .34441 .40985 Mtetra
.447 .136 .344 r
.34441 .40985 .3496 .39142 .35595 .38926 .35079 .40791 Mtetra
.437 .128 .342 r
.35079 .40791 .35595 .38926 .36231 .38707 .35721 .40559 Mtetra
.426 .118 .337 r
.35721 .40559 .36231 .38707 .36869 .38486 .36367 .40288 Mtetra
.412 .103 .328 r
.36367 .40288 .36869 .38486 .37508 .38263 .37016 .39979 Mtetra
.395 .083 .314 r
.37016 .39979 .37508 .38263 .38149 .38038 .37667 .39633 Mtetra
.372 .056 .294 r
.37667 .39633 .38149 .38038 .38792 .37811 .38322 .39253 Mtetra
.342 .018 .264 r
.38322 .39253 .38792 .37811 .39436 .37582 .38978 .38841 Mtetra
.298 0 .218 r
.38978 .38841 .39436 .37582 .40081 .37351 .39636 .38401 Mtetra
.231 0 .147 r
.39636 .38401 .40081 .37351 .40729 .37119 .40296 .37935 Mtetra
.117 0 .024 r
.40296 .37935 .40729 .37119 .41377 .36886 .40958 .37449 Mtetra
0 0 0 r
.40958 .37449 .41377 .36886 .42028 .36651 .4162 .36945 Mtetra
.468 .838 .594 r
.4162 .36945 .42028 .36651 .4268 .36415 .42283 .3643 Mtetra
.782 .99 .887 r
.42283 .3643 .4268 .36415 .43333 .36178 .42947 .35907 Mtetra
.813 .858 .882 r
.42947 .35907 .43333 .36178 .43988 .35941 .43611 .35381 Mtetra
.765 .721 .811 r
.43611 .35381 .43988 .35941 .44644 .35703 .44276 .34857 Mtetra
.72 .628 .755 r
.44276 .34857 .44644 .35703 .45302 .35465 .44941 .3434 Mtetra
.686 .566 .714 r
.44941 .3434 .45302 .35465 .45962 .35226 .45606 .33835 Mtetra
.66 .523 .686 r
.45606 .33835 .45962 .35226 .46623 .34988 .46271 .33345 Mtetra
.64 .491 .665 r
.46271 .33345 .46623 .34988 .47286 .34751 .46936 .32876 Mtetra
.624 .467 .649 r
.46936 .32876 .47286 .34751 .4795 .34513 .47601 .32431 Mtetra
.611 .449 .637 r
.47601 .32431 .4795 .34513 .48615 .34277 .48267 .32013 Mtetra
.601 .435 .629 r
.48267 .32013 .48615 .34277 .49283 .34041 .48933 .31625 Mtetra
.592 .423 .622 r
.48933 .31625 .49283 .34041 .49952 .33806 .496 .31269 Mtetra
.584 .414 .617 r
.496 .31269 .49952 .33806 .50622 .33572 .50268 .30949 Mtetra
.577 .407 .614 r
.50268 .30949 .50622 .33572 .51294 .33339 .50937 .30664 Mtetra
.571 .401 .612 r
.50937 .30664 .51294 .33339 .51968 .33107 .51607 .30416 Mtetra
.565 .397 .612 r
.51607 .30416 .51968 .33107 .52644 .32876 .52278 .30206 Mtetra
.56 .394 .613 r
.52278 .30206 .52644 .32876 .53321 .32646 .52952 .30032 Mtetra
.555 .392 .615 r
.52952 .30032 .53321 .32646 .54 .32417 .53627 .29895 Mtetra
.551 .392 .619 r
.53627 .29895 .54 .32417 .5468 .32189 .54305 .29792 Mtetra
.547 .393 .624 r
.54305 .29792 .5468 .32189 .55362 .31962 .54985 .29721 Mtetra
.543 .396 .632 r
.54985 .29721 .55362 .31962 .56046 .31736 .55668 .2968 Mtetra
.538 .402 .643 r
.55668 .2968 .56046 .31736 .56732 .3151 .56354 .29667 Mtetra
.534 .41 .658 r
.56354 .29667 .56732 .3151 .57419 .31285 .57043 .29677 Mtetra
.529 .423 .678 r
.57043 .29677 .57419 .31285 .58109 .3106 .57735 .29706 Mtetra
.522 .443 .708 r
.57735 .29706 .58109 .3106 .588 .30835 .58431 .29752 Mtetra
.512 .475 .752 r
.58431 .29752 .588 .30835 .59492 .3061 .59129 .29808 Mtetra
.491 .526 .821 r
.59129 .29808 .59492 .3061 .60187 .30384 .59831 .2987 Mtetra
.432 .608 .921 r
.59831 .2987 .60187 .30384 .60883 .30159 .60536 .29934 Mtetra
.224 .665 .954 r
.60536 .29934 .60883 .30159 .61582 .29932 .61244 .29995 Mtetra
.17 0 0 r
.61244 .29995 .61582 .29932 .62281 .29704 .61954 .30047 Mtetra
.365 0 0 r
.61954 .30047 .62281 .29704 .62983 .29476 .62668 .30086 Mtetra
.427 0 .09 r
.62668 .30086 .62983 .29476 .63687 .29245 .63384 .30108 Mtetra
.45 .052 .192 r
.63384 .30108 .63687 .29245 .64392 .29014 .64102 .30108 Mtetra
.458 .09 .251 r
.64102 .30108 .64392 .29014 .65099 .2878 .64822 .30081 Mtetra
.461 .112 .287 r
.64822 .30081 .65099 .2878 .65808 .28545 .65544 .30025 Mtetra
.461 .126 .311 r
.65544 .30025 .65808 .28545 .66519 .28308 .66267 .29935 Mtetra
.458 .133 .326 r
.66267 .29935 .66519 .28308 .67231 .28069 .6699 .29811 Mtetra
.454 .136 .336 r
.6699 .29811 .67231 .28069 .67945 .27827 .67715 .29648 Mtetra
.449 .136 .342 r
.67715 .29648 .67945 .27827 .68661 .27584 .6844 .29447 Mtetra
.442 .132 .343 r
.6844 .29447 .68661 .27584 .69379 .27338 .69164 .29206 Mtetra
.433 .125 .342 r
.69164 .29206 .69379 .27338 .70098 .2709 .69889 .28924 Mtetra
.423 .115 .337 r
.69889 .28924 .70098 .2709 .70819 .26839 .70612 .28604 Mtetra
.409 .101 .328 r
.70612 .28604 .70819 .26839 .71542 .26586 .71335 .28245 Mtetra
.392 .081 .314 r
.71335 .28245 .71542 .26586 .72266 .26332 .72057 .27849 Mtetra
.369 .053 .293 r
.72057 .27849 .72266 .26332 .72993 .26075 .72778 .2742 Mtetra
.337 .014 .261 r
.72778 .2742 .72993 .26075 .73721 .25816 .73498 .26959 Mtetra
.291 0 .213 r
.73498 .26959 .73721 .25816 .7445 .25555 .74217 .26471 Mtetra
.218 0 .134 r
.74217 .26471 .7445 .25555 .75182 .25293 .74935 .25958 Mtetra
.088 0 0 r
.74935 .25958 .75182 .25293 .75915 .2503 .75653 .25427 Mtetra
0 0 0 r
.75653 .25427 .75915 .2503 .7665 .24765 .76369 .2488 Mtetra
.579 .919 .706 r
.76369 .2488 .7665 .24765 .77387 .24499 .77086 .24323 Mtetra
.812 .96 .908 r
.77086 .24323 .77387 .24499 .78125 .24232 .77802 .23761 Mtetra
.88 .75 .715 r
.1224 .45809 .12665 .46181 .13284 .45688 .1295 .44569 Mtetra
.784 .614 .669 r
.1295 .44569 .13284 .45688 .13903 .45199 .13656 .43351 Mtetra
.723 .535 .636 r
.13656 .43351 .13903 .45199 .14521 .4472 .14355 .4217 Mtetra
.681 .485 .614 r
.14355 .4217 .14521 .4472 .15138 .44254 .15045 .41042 Mtetra
.651 .45 .598 r
.15045 .41042 .15138 .44254 .15753 .43805 .15727 .3998 Mtetra
.629 .424 .586 r
.15727 .3998 .15753 .43805 .16366 .43378 .16397 .38997 Mtetra
.611 .405 .578 r
.16397 .38997 .16366 .43378 .16978 .42976 .17057 .38105 Mtetra
.596 .389 .571 r
.17057 .38105 .16978 .42976 .17586 .42603 .17704 .37314 Mtetra
.583 .376 .565 r
.17704 .37314 .17586 .42603 .18192 .4226 .18339 .36631 Mtetra
.571 .364 .561 r
.18339 .36631 .18192 .4226 .18796 .4195 .18961 .36064 Mtetra
.561 .354 .558 r
.18961 .36064 .18796 .4195 .19397 .41674 .19571 .35618 Mtetra
.551 .346 .555 r
.19571 .35618 .19397 .41674 .19995 .41435 .20168 .35297 Mtetra
.542 .338 .553 r
.20168 .35297 .19995 .41435 .20591 .41232 .20754 .35101 Mtetra
.532 .33 .552 r
.20754 .35101 .20591 .41232 .21185 .41065 .21328 .35031 Mtetra
.523 .323 .551 r
.21328 .35031 .21185 .41065 .21777 .40933 .21893 .35085 Mtetra
.513 .316 .55 r
.21893 .35085 .21777 .40933 .22368 .40837 .22448 .3526 Mtetra
.502 .309 .551 r
.22448 .3526 .22368 .40837 .22957 .40773 .22996 .35551 Mtetra
.49 .302 .552 r
.22996 .35551 .22957 .40773 .23545 .4074 .23537 .3595 Mtetra
.476 .294 .554 r
.23537 .3595 .23545 .4074 .24133 .40734 .24072 .36449 Mtetra
.458 .285 .558 r
.24072 .36449 .24133 .40734 .24721 .40754 .24603 .37038 Mtetra
.434 .275 .564 r
.24603 .37038 .24721 .40754 .25309 .40795 .25132 .37705 Mtetra
.399 .26 .574 r
.25132 .37705 .25309 .40795 .25898 .40853 .2566 .38438 Mtetra
.338 .236 .589 r
.2566 .38438 .25898 .40853 .26489 .40924 .26189 .39223 Mtetra
.206 .184 .612 r
.26189 .39223 .26489 .40924 .27081 .41003 .2672 .40043 Mtetra
0 .009 .58 r
.2672 .40043 .27081 .41003 .27675 .41087 .27255 .40883 Mtetra
.81 .323 0 r
.27255 .40883 .27675 .41087 .28272 .41169 .27795 .41727 Mtetra
.736 .341 .302 r
.27795 .41727 .28272 .41169 .28872 .41246 .28341 .42557 Mtetra
.665 .324 .385 r
.28341 .42557 .28872 .41246 .29475 .41313 .28895 .43355 Mtetra
.624 .311 .419 r
.28895 .43355 .29475 .41313 .30082 .41365 .29457 .44105 Mtetra
.596 .3 .437 r
.29457 .44105 .30082 .41365 .30693 .41397 .30029 .4479 Mtetra
.576 .292 .447 r
.30029 .4479 .30693 .41397 .31307 .41406 .30612 .45394 Mtetra
.561 .284 .453 r
.30612 .45394 .31307 .41406 .31926 .41388 .31205 .45903 Mtetra
.548 .277 .456 r
.31205 .45903 .31926 .41388 .32548 .41339 .3181 .46303 Mtetra
.536 .269 .458 r
.3181 .46303 .32548 .41339 .33175 .41257 .32425 .46583 Mtetra
.525 .262 .459 r
.32425 .46583 .33175 .41257 .33806 .4114 .33052 .46733 Mtetra
.515 .255 .459 r
.33052 .46733 .33806 .4114 .34441 .40985 .3369 .46748 Mtetra
.504 .247 .457 r
.3369 .46748 .34441 .40985 .35079 .40791 .34337 .46622 Mtetra
.493 .238 .455 r
.34337 .46622 .35079 .40791 .35721 .40559 .34995 .46353 Mtetra
.482 .228 .452 r
.34995 .46353 .35721 .40559 .36367 .40288 .3566 .45942 Mtetra
.469 .216 .448 r
.3566 .45942 .36367 .40288 .37016 .39979 .36334 .45393 Mtetra
.455 .203 .442 r
.36334 .45393 .37016 .39979 .37667 .39633 .37014 .44711 Mtetra
.437 .186 .434 r
.37014 .44711 .37667 .39633 .38322 .39253 .377 .43905 Mtetra
.416 .164 .422 r
.377 .43905 .38322 .39253 .38978 .38841 .38389 .42985 Mtetra
.387 .136 .406 r
.38389 .42985 .38978 .38841 .39636 .38401 .39082 .41964 Mtetra
.346 .095 .382 r
.39082 .41964 .39636 .38401 .40296 .37935 .39777 .40856 Mtetra
.283 .03 .343 r
.39777 .40856 .40296 .37935 .40958 .37449 .40472 .39676 Mtetra
.169 0 .267 r
.40472 .39676 .40958 .37449 .4162 .36945 .41167 .38441 Mtetra
0 0 .089 r
.41167 .38441 .4162 .36945 .42283 .3643 .4186 .37169 Mtetra
.675 .819 .378 r
.4186 .37169 .42283 .3643 .42947 .35907 .42552 .35875 Mtetra
.961 .887 .712 r
.42552 .35875 .42947 .35907 .43611 .35381 .43241 .34579 Mtetra
.843 .685 .686 r
.43241 .34579 .43611 .35381 .44276 .34857 .43926 .33296 Mtetra
.754 .569 .645 r
.43926 .33296 .44276 .34857 .44941 .3434 .44609 .32045 Mtetra
.699 .502 .618 r
.44609 .32045 .44941 .3434 .45606 .33835 .45287 .3084 Mtetra
.662 .459 .599 r
.45287 .3084 .45606 .33835 .46271 .33345 .45962 .29696 Mtetra
.636 .429 .586 r
.45962 .29696 .46271 .33345 .46936 .32876 .46633 .28627 Mtetra
.616 .408 .577 r
.46633 .28627 .46936 .32876 .47601 .32431 .47301 .27646 Mtetra
.6 .391 .57 r
.47301 .27646 .47601 .32431 .48267 .32013 .47965 .26762 Mtetra
.586 .377 .565 r
.47965 .26762 .48267 .32013 .48933 .31625 .48627 .25987 Mtetra
.575 .366 .561 r
.48627 .25987 .48933 .31625 .496 .31269 .49287 .25326 Mtetra
.564 .357 .557 r
.49287 .25326 .496 .31269 .50268 .30949 .49946 .24787 Mtetra
.555 .348 .555 r
.49946 .24787 .50268 .30949 .50937 .30664 .50605 .24373 Mtetra
.546 .341 .554 r
.50605 .24373 .50937 .30664 .51607 .30416 .51264 .24087 Mtetra
.538 .335 .553 r
.51264 .24087 .51607 .30416 .52278 .30206 .51923 .2393 Mtetra
.529 .329 .552 r
.51923 .2393 .52278 .30206 .52952 .30032 .52585 .23901 Mtetra
.521 .323 .553 r
.52585 .23901 .52952 .30032 .53627 .29895 .5325 .23998 Mtetra
.512 .318 .554 r
.5325 .23998 .53627 .29895 .54305 .29792 .53918 .24215 Mtetra
.502 .312 .556 r
.53918 .24215 .54305 .29792 .54985 .29721 .54591 .24547 Mtetra
.491 .307 .559 r
.54591 .24547 .54985 .29721 .55668 .2968 .55269 .24986 Mtetra
.478 .302 .563 r
.55269 .24986 .55668 .2968 .56354 .29667 .55953 .25523 Mtetra
.462 .296 .57 r
.55953 .25523 .56354 .29667 .57043 .29677 .56642 .26145 Mtetra
.439 .289 .58 r
.56642 .26145 .57043 .29677 .57735 .29706 .57339 .26842 Mtetra
.405 .28 .595 r
.57339 .26842 .57735 .29706 .58431 .29752 .58042 .27599 Mtetra
.344 .265 .621 r
.58042 .27599 .58431 .29752 .59129 .29808 .58753 .28401 Mtetra
.2 .227 .665 r
.58753 .28401 .59129 .29808 .59831 .2987 .5947 .29232 Mtetra
0 .053 .617 r
.5947 .29232 .59831 .2987 .60536 .29934 .60195 .30076 Mtetra
.748 .247 .031 r
.60195 .30076 .60536 .29934 .61244 .29995 .60926 .30914 Mtetra
.682 .286 .29 r
.60926 .30914 .61244 .29995 .61954 .30047 .61663 .31729 Mtetra
.63 .287 .371 r
.61663 .31729 .61954 .30047 .62668 .30086 .62406 .32504 Mtetra
.599 .283 .407 r
.62406 .32504 .62668 .30086 .63384 .30108 .63153 .3322 Mtetra
.577 .279 .426 r
.63153 .3322 .63384 .30108 .64102 .30108 .63903 .33862 Mtetra
.561 .275 .438 r
.63903 .33862 .64102 .30108 .64822 .30081 .64656 .34413 Mtetra
.548 .27 .446 r
.64656 .34413 .64822 .30081 .65544 .30025 .6541 .34859 Mtetra
.537 .265 .451 r
.6541 .34859 .65544 .30025 .66267 .29935 .66165 .35187 Mtetra
.527 .26 .454 r
.66165 .35187 .66267 .29935 .6699 .29811 .66918 .35387 Mtetra
.517 .255 .456 r
.66918 .35387 .6699 .29811 .67715 .29648 .67669 .3545 Mtetra
.508 .249 .456 r
.67669 .3545 .67715 .29648 .6844 .29447 .68415 .35371 Mtetra
.499 .242 .456 r
.68415 .35371 .6844 .29447 .69164 .29206 .69157 .35145 Mtetra
.489 .235 .455 r
.69157 .35145 .69164 .29206 .69889 .28924 .69893 .34772 Mtetra
.479 .226 .453 r
.69893 .34772 .69889 .28924 .70612 .28604 .70622 .34255 Mtetra
.467 .216 .45 r
.70622 .34255 .70612 .28604 .71335 .28245 .71344 .33599 Mtetra
.453 .204 .445 r
.71344 .33599 .71335 .28245 .72057 .27849 .72057 .3281 Mtetra
.437 .189 .438 r
.72057 .3281 .72057 .27849 .72778 .2742 .72762 .31899 Mtetra
.416 .169 .428 r
.72762 .31899 .72778 .2742 .73498 .26959 .73458 .30877 Mtetra
.388 .142 .414 r
.73458 .30877 .73498 .26959 .74217 .26471 .74145 .29759 Mtetra
.348 .102 .392 r
.74145 .29759 .74217 .26471 .74935 .25958 .74825 .28559 Mtetra
.283 .038 .354 r
.74825 .28559 .74935 .25958 .75653 .25427 .75497 .27295 Mtetra
.161 0 .277 r
.75497 .27295 .75653 .25427 .76369 .2488 .76162 .25983 Mtetra
0 0 .077 r
.76162 .25983 .76369 .2488 .77086 .24323 .76822 .24642 Mtetra
.815 .89 .468 r
.76822 .24642 .77086 .24323 .77802 .23761 .77477 .23289 Mtetra
.894 .742 .685 r
.11812 .45436 .1224 .45809 .1295 .44569 .12566 .4386 Mtetra
.852 .684 .673 r
.12566 .4386 .1295 .44569 .13656 .43351 .13312 .42315 Mtetra
.814 .636 .661 r
.13312 .42315 .13656 .43351 .14355 .4217 .14049 .40822 Mtetra
.78 .596 .65 r
.14049 .40822 .14355 .4217 .15045 .41042 .14775 .39401 Mtetra
.75 .562 .64 r
.14775 .39401 .15045 .41042 .15727 .3998 .15487 .3807 Mtetra
.723 .532 .632 r
.15487 .3807 .15727 .3998 .16397 .38997 .16184 .36844 Mtetra
.698 .506 .625 r
.16184 .36844 .16397 .38997 .17057 .38105 .16866 .35738 Mtetra
.674 .482 .618 r
.16866 .35738 .17057 .38105 .17704 .37314 .17531 .34766 Mtetra
.651 .46 .613 r
.17531 .34766 .17704 .37314 .18339 .36631 .1818 .33936 Mtetra
.629 .44 .608 r
.1818 .33936 .18339 .36631 .18961 .36064 .18811 .33259 Mtetra
.606 .421 .604 r
.18811 .33259 .18961 .36064 .19571 .35618 .19425 .32739 Mtetra
.584 .402 .601 r
.19425 .32739 .19571 .35618 .20168 .35297 .20022 .32382 Mtetra
.56 .383 .598 r
.20022 .32382 .20168 .35297 .20754 .35101 .20604 .32189 Mtetra
.535 .364 .596 r
.20604 .32189 .20754 .35101 .21328 .35031 .21171 .3216 Mtetra
.508 .345 .594 r
.21171 .3216 .21328 .35031 .21893 .35085 .21723 .32294 Mtetra
.478 .324 .593 r
.21723 .32294 .21893 .35085 .22448 .3526 .22263 .32585 Mtetra
.442 .301 .592 r
.22263 .32585 .22448 .3526 .22996 .35551 .22792 .33028 Mtetra
.4 .274 .592 r
.22792 .33028 .22996 .35551 .23537 .3595 .23312 .33613 Mtetra
.347 .242 .591 r
.23312 .33613 .23537 .3595 .24072 .36449 .23823 .34331 Mtetra
.276 .202 .59 r
.23823 .34331 .24072 .36449 .24603 .37038 .24329 .35168 Mtetra
.176 .147 .584 r
.24329 .35168 .24603 .37038 .25132 .37705 .24831 .3611 Mtetra
.027 .066 .566 r
.24831 .3611 .25132 .37705 .2566 .38438 .25331 .37141 Mtetra
0 0 .511 r
.25331 .37141 .2566 .38438 .26189 .39223 .25831 .38242 Mtetra
0 0 .368 r
.25831 .38242 .26189 .39223 .2672 .40043 .26334 .39393 Mtetra
.795 .385 0 r
.26334 .39393 .2672 .40043 .27255 .40883 .2684 .40574 Mtetra
.877 .439 .096 r
.2684 .40574 .27255 .40883 .27795 .41727 .27353 .41762 Mtetra
.852 .432 .23 r
.27353 .41762 .27795 .41727 .28341 .42557 .27873 .42935 Mtetra
.803 .408 .304 r
.27873 .42935 .28341 .42557 .28895 .43355 .28403 .44069 Mtetra
.755 .381 .347 r
.28403 .44069 .28895 .43355 .29457 .44105 .28944 .45142 Mtetra
.712 .356 .372 r
.28944 .45142 .29457 .44105 .30029 .4479 .29498 .4613 Mtetra
.674 .332 .387 r
.29498 .4613 .30029 .4479 .30612 .45394 .30064 .47012 Mtetra
.64 .309 .395 r
.30064 .47012 .30612 .45394 .31205 .45903 .30645 .47769 Mtetra
.608 .287 .4 r
.30645 .47769 .31205 .45903 .3181 .46303 .3124 .4838 Mtetra
.578 .264 .401 r
.3124 .4838 .3181 .46303 .32425 .46583 .3185 .48831 Mtetra
.547 .24 .398 r
.3185 .48831 .32425 .46583 .33052 .46733 .32475 .49109 Mtetra
.516 .214 .394 r
.32475 .49109 .33052 .46733 .3369 .46748 .33114 .49204 Mtetra
.483 .186 .386 r
.33114 .49204 .3369 .46748 .34337 .46622 .33766 .49109 Mtetra
.446 .154 .375 r
.33766 .49109 .34337 .46622 .34995 .46353 .34431 .48823 Mtetra
.405 .118 .36 r
.34431 .48823 .34995 .46353 .3566 .45942 .35107 .48345 Mtetra
.356 .073 .34 r
.35107 .48345 .3566 .45942 .36334 .45393 .35793 .47681 Mtetra
.296 .019 .312 r
.35793 .47681 .36334 .45393 .37014 .44711 .36488 .46839 Mtetra
.219 0 .272 r
.36488 .46839 .37014 .44711 .377 .43905 .3719 .4583 Mtetra
.117 0 .215 r
.3719 .4583 .377 .43905 .38389 .42985 .37897 .44671 Mtetra
0 0 .129 r
.37897 .44671 .38389 .42985 .39082 .41964 .38607 .43377 Mtetra
0 0 0 r
.38607 .43377 .39082 .41964 .39777 .40856 .3932 .41969 Mtetra
.3932 .41969 .39777 .40856 .40472 .39676 .40033 .40467 Mtetra
.788 .861 .418 r
.40033 .40467 .40472 .39676 .41167 .38441 .40745 .38895 Mtetra
.953 .928 .583 r
.40745 .38895 .41167 .38441 .4186 .37169 .41454 .37275 Mtetra
.982 .884 .655 r
.41454 .37275 .4186 .37169 .42552 .35875 .42161 .35631 Mtetra
.947 .806 .672 r
.42161 .35631 .42552 .35875 .43241 .34579 .42863 .33986 Mtetra
.897 .732 .668 r
.42863 .33986 .43241 .34579 .43926 .33296 .4356 .32363 Mtetra
.85 .67 .658 r
.4356 .32363 .43926 .33296 .44609 .32045 .44252 .30784 Mtetra
.808 .619 .647 r
.44252 .30784 .44609 .32045 .45287 .3084 .44939 .29269 Mtetra
.771 .578 .637 r
.44939 .29269 .45287 .3084 .45962 .29696 .45619 .27837 Mtetra
.739 .543 .629 r
.45619 .27837 .45962 .29696 .46633 .28627 .46295 .26506 Mtetra
.71 .513 .621 r
.46295 .26506 .46633 .28627 .47301 .27646 .46965 .25291 Mtetra
.684 .488 .615 r
.46965 .25291 .47301 .27646 .47965 .26762 .4763 .24206 Mtetra
.659 .465 .61 r
.4763 .24206 .47965 .26762 .48627 .25987 .48292 .23263 Mtetra
.637 .445 .606 r
.48292 .23263 .48627 .25987 .49287 .25326 .4895 .22471 Mtetra
.615 .426 .603 r
.4895 .22471 .49287 .25326 .49946 .24787 .49606 .21838 Mtetra
.593 .408 .601 r
.49606 .21838 .49946 .24787 .50605 .24373 .50261 .21368 Mtetra
.572 .392 .599 r
.50261 .21368 .50605 .24373 .51264 .24087 .50916 .21065 Mtetra
.549 .375 .598 r
.50916 .21065 .51264 .24087 .51923 .2393 .51571 .20931 Mtetra
.526 .359 .598 r
.51571 .20931 .51923 .2393 .52585 .23901 .52228 .20963 Mtetra
.502 .343 .598 r
.52228 .20963 .52585 .23901 .5325 .23998 .52888 .21159 Mtetra
.475 .327 .6 r
.52888 .21159 .5325 .23998 .53918 .24215 .53552 .21514 Mtetra
.444 .309 .602 r
.53552 .21514 .53918 .24215 .54591 .24547 .54221 .22018 Mtetra
.407 .289 .606 r
.54221 .22018 .54591 .24547 .55269 .24986 .54896 .22664 Mtetra
.362 .267 .611 r
.54896 .22664 .55269 .24986 .55953 .25523 .55578 .23439 Mtetra
.305 .239 .616 r
.55578 .23439 .55953 .25523 .56642 .26145 .56268 .24329 Mtetra
.225 .202 .622 r
.56268 .24329 .56642 .26145 .57339 .26842 .56966 .25318 Mtetra
.11 .15 .623 r
.56966 .25318 .57339 .26842 .58042 .27599 .57672 .2639 Mtetra
0 .069 .606 r
.57672 .2639 .58042 .27599 .58753 .28401 .58387 .27523 Mtetra
0 0 .529 r
.58387 .27523 .58753 .28401 .5947 .29232 .59111 .28699 Mtetra
.645 .214 0 r
.59111 .28699 .5947 .29232 .60195 .30076 .59844 .29894 Mtetra
.801 .314 0 r
.59844 .29894 .60195 .30076 .60926 .30914 .60585 .31086 Mtetra
.808 .34 .114 r
.60585 .31086 .60926 .30914 .61663 .31729 .61333 .3225 Mtetra
.768 .335 .223 r
.61333 .3225 .61663 .31729 .62406 .32504 .62088 .33364 Mtetra
.722 .321 .286 r
.62088 .33364 .62406 .32504 .63153 .3322 .62849 .34403 Mtetra
.681 .304 .325 r
.62849 .34403 .63153 .3322 .63903 .33862 .63614 .35344 Mtetra
.645 .287 .35 r
.63614 .35344 .63903 .33862 .64656 .34413 .64382 .36166 Mtetra
.612 .269 .366 r
.64382 .36166 .64656 .34413 .6541 .34859 .65152 .36849 Mtetra
.581 .252 .376 r
.65152 .36849 .6541 .34859 .66165 .35187 .65921 .37375 Mtetra
.552 .233 .381 r
.65921 .37375 .66165 .35187 .66918 .35387 .66688 .37729 Mtetra
.524 .214 .384 r
.66688 .37729 .66918 .35387 .67669 .3545 .67451 .379 Mtetra
.495 .193 .383 r
.67451 .379 .67669 .3545 .68415 .35371 .68209 .37878 Mtetra
.464 .17 .38 r
.68209 .37878 .68415 .35371 .69157 .35145 .68959 .37659 Mtetra
.431 .144 .374 r
.68959 .37659 .69157 .35145 .69893 .34772 .69702 .37242 Mtetra
.394 .113 .364 r
.69702 .37242 .69893 .34772 .70622 .34255 .70434 .36631 Mtetra
.351 .077 .35 r
.70434 .36631 .70622 .34255 .71344 .33599 .71156 .35832 Mtetra
.299 .032 .33 r
.71156 .35832 .71344 .33599 .72057 .3281 .71866 .34855 Mtetra
.233 0 .301 r
.71866 .34855 .72057 .3281 .72762 .31899 .72564 .33715 Mtetra
.146 0 .258 r
.72564 .33715 .72762 .31899 .73458 .30877 .73251 .32429 Mtetra
.025 0 .193 r
.73251 .32429 .73458 .30877 .74145 .29759 .73925 .31014 Mtetra
0 0 .091 r
.73925 .31014 .74145 .29759 .74825 .28559 .74589 .29494 Mtetra
0 0 0 r
.74589 .29494 .74825 .28559 .75497 .27295 .75242 .2789 Mtetra
.704 .778 .292 r
.75242 .2789 .75497 .27295 .76162 .25983 .75885 .26226 Mtetra
.93 .9 .501 r
.75885 .26226 .76162 .25983 .76822 .24642 .76521 .24526 Mtetra
.991 .879 .611 r
.76521 .24526 .76822 .24642 .77477 .23289 .77151 .22814 Mtetra
.872 .754 .73 r
.11383 .45061 .11812 .45436 .12566 .4386 .12081 .43952 Mtetra
.941 .896 .755 r
.12081 .43952 .12566 .4386 .13312 .42315 .12776 .4286 Mtetra
.869 .969 .647 r
.12776 .4286 .13312 .42315 .14049 .40822 .13465 .41801 Mtetra
0 0 0 r
.13465 .41801 .14049 .40822 .14775 .39401 .14147 .40787 Mtetra
0 0 .028 r
.14147 .40787 .14775 .39401 .15487 .3807 .1482 .3983 Mtetra
.131 0 .187 r
.1482 .3983 .15487 .3807 .16184 .36844 .15485 .38942 Mtetra
.247 0 .271 r
.15485 .38942 .16184 .36844 .16866 .35738 .16139 .38133 Mtetra
.319 .039 .322 r
.16139 .38133 .16866 .35738 .17531 .34766 .16783 .37412 Mtetra
.368 .09 .354 r
.16783 .37412 .17531 .34766 .1818 .33936 .17416 .36786 Mtetra
.404 .127 .376 r
.17416 .36786 .1818 .33936 .18811 .33259 .18037 .36262 Mtetra
.432 .156 .392 r
.18037 .36262 .18811 .33259 .19425 .32739 .18648 .35843 Mtetra
.455 .178 .404 r
.18648 .35843 .19425 .32739 .20022 .32382 .19247 .35534 Mtetra
.475 .197 .412 r
.19247 .35534 .20022 .32382 .20604 .32189 .19837 .35335 Mtetra
.492 .213 .418 r
.19837 .35335 .20604 .32189 .21171 .3216 .20416 .35246 Mtetra
.508 .226 .422 r
.20416 .35246 .21171 .3216 .21723 .32294 .20986 .35267 Mtetra
.523 .238 .424 r
.20986 .35267 .21723 .32294 .22263 .32585 .21549 .35393 Mtetra
.538 .249 .424 r
.21549 .35393 .22263 .32585 .22792 .33028 .22104 .3562 Mtetra
.553 .259 .422 r
.22104 .3562 .22792 .33028 .23312 .33613 .22653 .35942 Mtetra
.57 .268 .418 r
.22653 .35942 .23312 .33613 .23823 .34331 .23197 .36352 Mtetra
.588 .277 .41 r
.23197 .36352 .23823 .34331 .24329 .35168 .23738 .3684 Mtetra
.609 .286 .396 r
.23738 .3684 .24329 .35168 .24831 .3611 .24277 .37396 Mtetra
.637 .294 .374 r
.24277 .37396 .24831 .3611 .25331 .37141 .24816 .38008 Mtetra
.673 .301 .334 r
.24816 .38008 .25331 .37141 .25831 .38242 .25355 .38665 Mtetra
.724 .304 .251 r
.25355 .38665 .25831 .38242 .26334 .39393 .25896 .39353 Mtetra
.773 .28 .043 r
.25896 .39353 .26334 .39393 .2684 .40574 .2644 .40057 Mtetra
0 0 .437 r
.2644 .40057 .2684 .40574 .27353 .41762 .2699 .40763 Mtetra
0 .142 .664 r
.2699 .40763 .27353 .41762 .27873 .42935 .27545 .41456 Mtetra
.235 .231 .65 r
.27545 .41456 .27873 .42935 .28403 .44069 .28107 .42122 Mtetra
.343 .266 .624 r
.28107 .42122 .28403 .44069 .28944 .45142 .28677 .42744 Mtetra
.402 .286 .606 r
.28677 .42744 .28944 .45142 .29498 .4613 .29256 .43309 Mtetra
.439 .299 .593 r
.29256 .43309 .29498 .4613 .30064 .47012 .29844 .43803 Mtetra
.465 .31 .585 r
.29844 .43803 .30064 .47012 .30645 .47769 .30443 .44214 Mtetra
.486 .319 .58 r
.30443 .44214 .30645 .47769 .3124 .4838 .31051 .44531 Mtetra
.502 .327 .576 r
.31051 .44531 .3124 .4838 .3185 .48831 .3167 .44743 Mtetra
.517 .335 .574 r
.3167 .44743 .3185 .48831 .32475 .49109 .32298 .44842 Mtetra
.53 .343 .573 r
.32298 .44842 .32475 .49109 .33114 .49204 .32937 .44824 Mtetra
.542 .351 .572 r
.32937 .44824 .33114 .49204 .33766 .49109 .33585 .44683 Mtetra
.553 .36 .573 r
.33585 .44683 .33766 .49109 .34431 .48823 .34242 .44418 Mtetra
.565 .369 .574 r
.34242 .44418 .34431 .48823 .35107 .48345 .34906 .44031 Mtetra
.577 .379 .576 r
.34906 .44031 .35107 .48345 .35793 .47681 .35578 .43523 Mtetra
.589 .39 .579 r
.35578 .43523 .35793 .47681 .36488 .46839 .36257 .42901 Mtetra
.602 .402 .583 r
.36257 .42901 .36488 .46839 .3719 .4583 .3694 .4217 Mtetra
.616 .416 .588 r
.3694 .4217 .3719 .4583 .37897 .44671 .37627 .4134 Mtetra
.632 .433 .595 r
.37627 .4134 .37897 .44671 .38607 .43377 .38318 .40422 Mtetra
.65 .453 .603 r
.38318 .40422 .38607 .43377 .3932 .41969 .3901 .39428 Mtetra
.673 .478 .614 r
.3901 .39428 .3932 .41969 .40033 .40467 .39704 .38371 Mtetra
.701 .511 .628 r
.39704 .38371 .40033 .40467 .40745 .38895 .40397 .37265 Mtetra
.737 .555 .647 r
.40397 .37265 .40745 .38895 .41454 .37275 .4109 .36125 Mtetra
.785 .618 .673 r
.4109 .36125 .41454 .37275 .42161 .35631 .41781 .34967 Mtetra
.853 .714 .708 r
.41781 .34967 .42161 .35631 .42863 .33986 .42471 .33805 Mtetra
.935 .857 .74 r
.42471 .33805 .42863 .33986 .4356 .32363 .43157 .32655 Mtetra
.909 .969 .662 r
.43157 .32655 .4356 .32363 .44252 .30784 .43841 .3153 Mtetra
0 0 0 r
.43841 .3153 .44252 .30784 .44939 .29269 .44521 .30446 Mtetra
0 0 .037 r
.44521 .30446 .44939 .29269 .45619 .27837 .45198 .29414 Mtetra
.127 0 .197 r
.45198 .29414 .45619 .27837 .46295 .26506 .45873 .28447 Mtetra
.244 0 .28 r
.45873 .28447 .46295 .26506 .46965 .25291 .46544 .27557 Mtetra
.316 .041 .328 r
.46544 .27557 .46965 .25291 .4763 .24206 .47212 .26752 Mtetra
.364 .09 .358 r
.47212 .26752 .4763 .24206 .48292 .23263 .47878 .26041 Mtetra
.399 .125 .378 r
.47878 .26041 .48292 .23263 .4895 .22471 .48543 .25431 Mtetra
.426 .152 .392 r
.48543 .25431 .4895 .22471 .49606 .21838 .49206 .24927 Mtetra
.448 .173 .402 r
.49206 .24927 .49606 .21838 .50261 .21368 .49869 .24533 Mtetra
.466 .189 .409 r
.49869 .24533 .50261 .21368 .50916 .21065 .50532 .24251 Mtetra
.482 .203 .414 r
.50532 .24251 .50916 .21065 .51571 .20931 .51197 .24083 Mtetra
.497 .215 .416 r
.51197 .24083 .51571 .20931 .52228 .20963 .51862 .24027 Mtetra
.511 .225 .417 r
.51862 .24027 .52228 .20963 .52888 .21159 .52531 .24081 Mtetra
.524 .234 .415 r
.52531 .24081 .52888 .21159 .53552 .21514 .53202 .2424 Mtetra
.538 .241 .412 r
.53202 .2424 .53552 .21514 .54221 .22018 .53877 .245 Mtetra
.552 .248 .405 r
.53877 .245 .54221 .22018 .54896 .22664 .54557 .24854 Mtetra
.568 .253 .395 r
.54557 .24854 .54896 .22664 .55578 .23439 .55242 .25292 Mtetra
.586 .257 .378 r
.55242 .25292 .55578 .23439 .56268 .24329 .55932 .25806 Mtetra
.609 .259 .352 r
.55932 .25806 .56268 .24329 .56966 .25318 .56628 .26383 Mtetra
.638 .257 .306 r
.56628 .26383 .56966 .25318 .57672 .2639 .57331 .27013 Mtetra
.676 .245 .217 r
.57331 .27013 .57672 .2639 .58387 .27523 .58039 .27681 Mtetra
.709 .195 .003 r
.58039 .27681 .58387 .27523 .59111 .28699 .58755 .28374 Mtetra
.515 .002 0 r
.58755 .28374 .59111 .28699 .59844 .29894 .59476 .29076 Mtetra
.003 .214 .726 r
.59476 .29076 .59844 .29894 .60585 .31086 .60203 .29773 Mtetra
.251 .276 .693 r
.60203 .29773 .60585 .31086 .61333 .3225 .60936 .30449 Mtetra
.354 .296 .653 r
.60936 .30449 .61333 .3225 .62088 .33364 .61674 .31089 Mtetra
.409 .307 .627 r
.61674 .31089 .62088 .33364 .62849 .34403 .62416 .31678 Mtetra
.443 .314 .609 r
.62416 .31678 .62849 .34403 .63614 .35344 .63162 .32201 Mtetra
.468 .32 .597 r
.63162 .32201 .63614 .35344 .64382 .36166 .6391 .32644 Mtetra
.486 .326 .588 r
.6391 .32644 .64382 .36166 .65152 .36849 .6466 .32996 Mtetra
.501 .331 .582 r
.6466 .32996 .65152 .36849 .65921 .37375 .6541 .33246 Mtetra
.515 .337 .578 r
.6541 .33246 .65921 .37375 .66688 .37729 .6616 .33384 Mtetra
.526 .343 .575 r
.6616 .33384 .66688 .37729 .67451 .379 .66908 .33403 Mtetra
.537 .349 .573 r
.66908 .33403 .67451 .379 .68209 .37878 .67654 .33298 Mtetra
.548 .356 .573 r
.67654 .33298 .68209 .37878 .68959 .37659 .68395 .33067 Mtetra
.558 .363 .573 r
.68395 .33067 .68959 .37659 .69702 .37242 .69132 .32709 Mtetra
.569 .371 .573 r
.69132 .32709 .69702 .37242 .70434 .36631 .69864 .32225 Mtetra
.58 .38 .575 r
.69864 .32225 .70434 .36631 .71156 .35832 .70589 .3162 Mtetra
.592 .391 .578 r
.70589 .3162 .71156 .35832 .71866 .34855 .71308 .30901 Mtetra
.605 .403 .581 r
.71308 .30901 .71866 .34855 .72564 .33715 .7202 .30075 Mtetra
.62 .418 .586 r
.7202 .30075 .72564 .33715 .73251 .32429 .72724 .29152 Mtetra
.637 .435 .593 r
.72724 .29152 .73251 .32429 .73925 .31014 .73422 .28146 Mtetra
.658 .458 .602 r
.73422 .28146 .73925 .31014 .74589 .29494 .74113 .27068 Mtetra
.684 .487 .614 r
.74113 .27068 .74589 .29494 .75242 .2789 .74798 .25933 Mtetra
.718 .527 .63 r
.74798 .25933 .75242 .2789 .75885 .26226 .75477 .24755 Mtetra
.765 .584 .653 r
.75477 .24755 .75885 .26226 .76521 .24526 .76152 .23552 Mtetra
.831 .672 .685 r
.76152 .23552 .76521 .24526 .77151 .22814 .76823 .22337 Mtetra
.75 .767 .867 r
.10952 .44685 .11383 .45061 .12081 .43952 .11562 .44299 Mtetra
0 0 0 r
.11562 .44299 .12081 .43952 .12776 .4286 .12172 .43915 Mtetra
.24 0 .13 r
.12172 .43915 .12776 .4286 .13465 .41801 .12782 .43536 Mtetra
.368 .054 .295 r
.12782 .43536 .13465 .41801 .14147 .40787 .13392 .43165 Mtetra
.417 .125 .359 r
.13392 .43165 .14147 .40787 .1482 .3983 .14002 .42805 Mtetra
.442 .163 .392 r
.14002 .42805 .1482 .3983 .15485 .38942 .14611 .42459 Mtetra
.458 .185 .412 r
.14611 .42459 .15485 .38942 .16139 .38133 .15218 .42127 Mtetra
.468 .201 .425 r
.15218 .42127 .16139 .38133 .16783 .37412 .15825 .41813 Mtetra
.475 .211 .433 r
.15825 .41813 .16783 .37412 .17416 .36786 .16431 .41519 Mtetra
.481 .219 .439 r
.16431 .41519 .17416 .36786 .18037 .36262 .17035 .41244 Mtetra
.485 .225 .443 r
.17035 .41244 .18037 .36262 .18648 .35843 .17638 .40991 Mtetra
.489 .229 .446 r
.17638 .40991 .18648 .35843 .19247 .35534 .1824 .40761 Mtetra
.491 .231 .448 r
.1824 .40761 .19247 .35534 .19837 .35335 .18841 .40552 Mtetra
.493 .233 .448 r
.18841 .40552 .19837 .35335 .20416 .35246 .19441 .40367 Mtetra
.495 .234 .448 r
.19441 .40367 .20416 .35246 .20986 .35267 .2004 .40203 Mtetra
.496 .234 .446 r
.2004 .40203 .20986 .35267 .21549 .35393 .20639 .40062 Mtetra
.497 .233 .443 r
.20639 .40062 .21549 .35393 .22104 .3562 .21237 .3994 Mtetra
.497 .23 .439 r
.21237 .3994 .22104 .3562 .22653 .35942 .21836 .39837 Mtetra
.497 .225 .432 r
.21836 .39837 .22653 .35942 .23197 .36352 .22434 .39752 Mtetra
.495 .218 .422 r
.22434 .39752 .23197 .36352 .23738 .3684 .23033 .39682 Mtetra
.493 .206 .406 r
.23033 .39682 .23738 .3684 .24277 .37396 .23632 .39625 Mtetra
.487 .185 .379 r
.23632 .39625 .24277 .37396 .24816 .38008 .24233 .39578 Mtetra
.474 .145 .328 r
.24233 .39578 .24816 .38008 .25355 .38665 .24835 .39539 Mtetra
.433 .042 .195 r
.24835 .39539 .25355 .38665 .25896 .39353 .25439 .39505 Mtetra
.141 0 0 r
.25439 .39505 .25896 .39353 .2644 .40057 .26044 .39473 Mtetra
.53 .614 .881 r
.26044 .39473 .2644 .40057 .2699 .40763 .26652 .39441 Mtetra
.546 .455 .703 r
.26652 .39441 .2699 .40763 .27545 .41456 .27262 .39404 Mtetra
.542 .4 .637 r
.27262 .39404 .27545 .41456 .28107 .42122 .27875 .39361 Mtetra
.539 .373 .605 r
.27875 .39361 .28107 .42122 .28677 .42744 .28491 .39309 Mtetra
.537 .358 .586 r
.28491 .39309 .28677 .42744 .29256 .43309 .2911 .39243 Mtetra
.536 .349 .574 r
.2911 .39243 .29256 .43309 .29844 .43803 .29732 .39163 Mtetra
.536 .343 .566 r
.29732 .39163 .29844 .43803 .30443 .44214 .30357 .39066 Mtetra
.536 .339 .561 r
.30357 .39066 .30443 .44214 .31051 .44531 .30985 .3895 Mtetra
.536 .336 .557 r
.30985 .3895 .31051 .44531 .3167 .44743 .31617 .38813 Mtetra
.537 .335 .554 r
.31617 .38813 .3167 .44743 .32298 .44842 .32251 .38653 Mtetra
.538 .334 .552 r
.32251 .38653 .32298 .44842 .32937 .44824 .32889 .3847 Mtetra
.539 .335 .551 r
.32889 .3847 .32937 .44824 .33585 .44683 .3353 .38263 Mtetra
.54 .335 .551 r
.3353 .38263 .33585 .44683 .34242 .44418 .34174 .38032 Mtetra
.542 .337 .552 r
.34174 .38032 .34242 .44418 .34906 .44031 .34821 .37777 Mtetra
.544 .339 .553 r
.34821 .37777 .34906 .44031 .35578 .43523 .35471 .37497 Mtetra
.547 .342 .555 r
.35471 .37497 .35578 .43523 .36257 .42901 .36123 .37195 Mtetra
.55 .346 .558 r
.36123 .37195 .36257 .42901 .3694 .4217 .36777 .36871 Mtetra
.553 .352 .562 r
.36777 .36871 .3694 .4217 .37627 .4134 .37434 .36528 Mtetra
.558 .359 .567 r
.37434 .36528 .37627 .4134 .38318 .40422 .38092 .36166 Mtetra
.564 .369 .575 r
.38092 .36166 .38318 .40422 .3901 .39428 .38752 .35788 Mtetra
.573 .383 .586 r
.38752 .35788 .3901 .39428 .39704 .38371 .39414 .35397 Mtetra
.585 .403 .602 r
.39414 .35397 .39704 .38371 .40397 .37265 .40076 .34995 Mtetra
.603 .436 .628 r
.40076 .34995 .40397 .37265 .4109 .36125 .40741 .34586 Mtetra
.635 .495 .675 r
.40741 .34586 .4109 .36125 .41781 .34967 .41406 .34171 Mtetra
.699 .631 .777 r
.41406 .34171 .41781 .34967 .42471 .33805 .42072 .33754 Mtetra
.728 .968 .935 r
.42072 .33754 .42471 .33805 .43157 .32655 .42738 .33338 Mtetra
.105 0 0 r
.42738 .33338 .43157 .32655 .43841 .3153 .43406 .32926 Mtetra
.335 .006 .25 r
.43406 .32926 .43841 .3153 .44521 .30446 .44074 .32521 Mtetra
.404 .105 .341 r
.44074 .32521 .44521 .30446 .45198 .29414 .44743 .32126 Mtetra
.436 .152 .383 r
.44743 .32126 .45198 .29414 .45873 .28447 .45412 .31742 Mtetra
.454 .179 .406 r
.45412 .31742 .45873 .28447 .46544 .27557 .46082 .31374 Mtetra
.465 .197 .421 r
.46082 .31374 .46544 .27557 .47212 .26752 .46753 .31022 Mtetra
.473 .208 .431 r
.46753 .31022 .47212 .26752 .47878 .26041 .47425 .30689 Mtetra
.479 .217 .438 r
.47425 .30689 .47878 .26041 .48543 .25431 .48098 .30376 Mtetra
.484 .223 .442 r
.48098 .30376 .48543 .25431 .49206 .24927 .48772 .30084 Mtetra
.487 .227 .445 r
.48772 .30084 .49206 .24927 .49869 .24533 .49447 .29815 Mtetra
.49 .23 .447 r
.49447 .29815 .49869 .24533 .50532 .24251 .50123 .29569 Mtetra
.492 .232 .448 r
.50123 .29569 .50532 .24251 .51197 .24083 .50801 .29346 Mtetra
.494 .233 .448 r
.50801 .29346 .51197 .24083 .51862 .24027 .5148 .29146 Mtetra
.495 .233 .447 r
.5148 .29146 .51862 .24027 .52531 .24081 .52162 .28968 Mtetra
.496 .232 .444 r
.52162 .28968 .52531 .24081 .53202 .2424 .52845 .28811 Mtetra
.496 .23 .44 r
.52845 .28811 .53202 .2424 .53877 .245 .5353 .28675 Mtetra
.495 .225 .434 r
.5353 .28675 .53877 .245 .54557 .24854 .54218 .28557 Mtetra
.494 .219 .425 r
.54218 .28557 .54557 .24854 .55242 .25292 .54908 .28455 Mtetra
.492 .208 .412 r
.54908 .28455 .55242 .25292 .55932 .25806 .55601 .28368 Mtetra
.486 .191 .39 r
.55601 .28368 .55932 .25806 .56628 .26383 .56296 .28293 Mtetra
.476 .16 .351 r
.56296 .28293 .56628 .26383 .57331 .27013 .56994 .28227 Mtetra
.45 .092 .265 r
.56994 .28227 .57331 .27013 .58039 .27681 .57694 .28168 Mtetra
.338 0 0 r
.57694 .28168 .58039 .27681 .58755 .28374 .58397 .28113 Mtetra
.425 .763 .996 r
.58397 .28113 .58755 .28374 .59476 .29076 .59103 .28058 Mtetra
.553 .514 .766 r
.59103 .28058 .59476 .29076 .60203 .29773 .59812 .28 Mtetra
.548 .426 .665 r
.59812 .28 .60203 .29773 .60936 .30449 .60523 .27937 Mtetra
.543 .388 .62 r
.60523 .27937 .60936 .30449 .61674 .31089 .61236 .27865 Mtetra
.54 .367 .596 r
.61236 .27865 .61674 .31089 .62416 .31678 .61952 .27782 Mtetra
.538 .355 .581 r
.61952 .27782 .62416 .31678 .63162 .32201 .62669 .27685 Mtetra
.537 .347 .571 r
.62669 .27685 .63162 .32201 .6391 .32644 .63389 .27572 Mtetra
.537 .342 .564 r
.63389 .27572 .6391 .32644 .6466 .32996 .6411 .27439 Mtetra
.537 .339 .559 r
.6411 .27439 .6466 .32996 .6541 .33246 .64834 .27286 Mtetra
.537 .336 .556 r
.64834 .27286 .6541 .33246 .6616 .33384 .65558 .27111 Mtetra
.538 .335 .553 r
.65558 .27111 .6616 .33384 .66908 .33403 .66284 .26912 Mtetra
.539 .335 .552 r
.66284 .26912 .66908 .33403 .67654 .33298 .6701 .26689 Mtetra
.54 .335 .551 r
.6701 .26689 .67654 .33298 .68395 .33067 .67738 .26441 Mtetra
.541 .336 .551 r
.67738 .26441 .68395 .33067 .69132 .32709 .68466 .26167 Mtetra
.543 .338 .552 r
.68466 .26167 .69132 .32709 .69864 .32225 .69194 .25869 Mtetra
.545 .34 .553 r
.69194 .25869 .69864 .32225 .70589 .3162 .69923 .25547 Mtetra
.548 .343 .555 r
.69923 .25547 .70589 .3162 .71308 .30901 .70652 .25202 Mtetra
.551 .348 .559 r
.70652 .25202 .71308 .30901 .7202 .30075 .71382 .24836 Mtetra
.555 .354 .563 r
.71382 .24836 .7202 .30075 .72724 .29152 .72111 .2445 Mtetra
.56 .362 .569 r
.72111 .2445 .72724 .29152 .73422 .28146 .72841 .24047 Mtetra
.567 .373 .578 r
.72841 .24047 .73422 .28146 .74113 .27068 .7357 .23628 Mtetra
.576 .39 .591 r
.7357 .23628 .74113 .27068 .74798 .25933 .74301 .23197 Mtetra
.591 .415 .612 r
.74301 .23197 .74798 .25933 .75477 .24755 .75031 .22756 Mtetra
.614 .458 .646 r
.75031 .22756 .75477 .24755 .76152 .23552 .75762 .22309 Mtetra
.659 .546 .715 r
.75762 .22309 .76152 .23552 .76823 .22337 .76494 .21857 Mtetra
.691 .759 .904 r
.10519 .44307 .10952 .44685 .11562 .44299 .11114 .44046 Mtetra
.692 .831 .949 r
.11114 .44046 .11562 .44299 .12172 .43915 .1171 .43785 Mtetra
.668 .9 .978 r
.1171 .43785 .12172 .43915 .12782 .43536 .12307 .43525 Mtetra
.592 .932 .953 r
.12307 .43525 .12782 .43536 .13392 .43165 .12905 .43268 Mtetra
.45 .882 .838 r
.12905 .43268 .13392 .43165 .14002 .42805 .13503 .43013 Mtetra
.274 .756 .654 r
.13503 .43013 .14002 .42805 .14611 .42459 .14103 .42762 Mtetra
0 0 0 r
.14103 .42762 .14611 .42459 .15218 .42127 .14703 .42516 Mtetra
.001 0 0 r
.14703 .42516 .15218 .42127 .15825 .41813 .15303 .42275 Mtetra
.084 0 0 r
.15303 .42275 .15825 .41813 .16431 .41519 .15905 .42039 Mtetra
.141 0 0 r
.15905 .42039 .16431 .41519 .17035 .41244 .16506 .41809 Mtetra
.18 0 0 r
.16506 .41809 .17035 .41244 .17638 .40991 .17109 .41585 Mtetra
.205 0 0 r
.17109 .41585 .17638 .40991 .1824 .40761 .17712 .41368 Mtetra
.221 0 0 r
.17712 .41368 .1824 .40761 .18841 .40552 .18315 .41157 Mtetra
.228 0 0 r
.18315 .41157 .18841 .40552 .19441 .40367 .1892 .40953 Mtetra
.226 0 0 r
.1892 .40953 .19441 .40367 .2004 .40203 .19525 .40756 Mtetra
.216 0 0 r
.19525 .40756 .2004 .40203 .20639 .40062 .20131 .40565 Mtetra
.195 0 0 r
.20131 .40565 .20639 .40062 .21237 .3994 .20738 .4038 Mtetra
.159 0 0 r
.20738 .4038 .21237 .3994 .21836 .39837 .21345 .402 Mtetra
.103 0 0 r
.21345 .402 .21836 .39837 .22434 .39752 .21954 .40025 Mtetra
.015 0 0 r
.21954 .40025 .22434 .39752 .23033 .39682 .22564 .39855 Mtetra
0 0 0 r
.22564 .39855 .23033 .39682 .23632 .39625 .23175 .39688 Mtetra
.281 .783 .796 r
.23175 .39688 .23632 .39625 .24233 .39578 .23788 .39524 Mtetra
.444 .862 .95 r
.23788 .39524 .24233 .39578 .24835 .39539 .24402 .39362 Mtetra
.552 .852 .998 r
.24402 .39362 .24835 .39539 .25439 .39505 .25017 .39201 Mtetra
.601 .791 .972 r
.25017 .39201 .25439 .39505 .26044 .39473 .25634 .39041 Mtetra
.617 .722 .921 r
.25634 .39041 .26044 .39473 .26652 .39441 .26253 .3888 Mtetra
.618 .663 .871 r
.26253 .3888 .26652 .39441 .27262 .39404 .26874 .38717 Mtetra
.615 .616 .829 r
.26874 .38717 .27262 .39404 .27875 .39361 .27496 .38551 Mtetra
.61 .579 .794 r
.27496 .38551 .27875 .39361 .28491 .39309 .2812 .38383 Mtetra
.606 .551 .767 r
.2812 .38383 .28491 .39309 .2911 .39243 .28747 .3821 Mtetra
.602 .53 .746 r
.28747 .3821 .2911 .39243 .29732 .39163 .29375 .38032 Mtetra
.599 .513 .729 r
.29375 .38032 .29732 .39163 .30357 .39066 .30006 .37849 Mtetra
.597 .501 .716 r
.30006 .37849 .30357 .39066 .30985 .3895 .30638 .37659 Mtetra
.596 .492 .706 r
.30638 .37659 .30985 .3895 .31617 .38813 .31273 .37463 Mtetra
.595 .485 .698 r
.31273 .37463 .31617 .38813 .32251 .38653 .31909 .37259 Mtetra
.596 .481 .693 r
.31909 .37259 .32251 .38653 .32889 .3847 .32548 .37048 Mtetra
.596 .479 .69 r
.32548 .37048 .32889 .3847 .3353 .38263 .33188 .36829 Mtetra
.598 .479 .689 r
.33188 .36829 .3353 .38263 .34174 .38032 .33831 .36603 Mtetra
.6 .481 .689 r
.33831 .36603 .34174 .38032 .34821 .37777 .34476 .36368 Mtetra
.603 .485 .692 r
.34476 .36368 .34821 .37777 .35471 .37497 .35122 .36126 Mtetra
.606 .491 .696 r
.35122 .36126 .35471 .37497 .36123 .37195 .35771 .35877 Mtetra
.611 .499 .702 r
.35771 .35877 .36123 .37195 .36777 .36871 .36421 .3562 Mtetra
.616 .51 .711 r
.36421 .3562 .36777 .36871 .37434 .36528 .37073 .35358 Mtetra
.622 .524 .722 r
.37073 .35358 .37434 .36528 .38092 .36166 .37726 .35089 Mtetra
.63 .541 .736 r
.37726 .35089 .38092 .36166 .38752 .35788 .38381 .34815 Mtetra
.638 .564 .754 r
.38381 .34815 .38752 .35788 .39414 .35397 .39038 .34536 Mtetra
.649 .592 .777 r
.39038 .34536 .39414 .35397 .40076 .34995 .39697 .34254 Mtetra
.661 .627 .806 r
.39697 .34254 .40076 .34995 .40741 .34586 .40356 .33969 Mtetra
.673 .673 .841 r
.40356 .33969 .40741 .34586 .41406 .34171 .41018 .33681 Mtetra
.685 .729 .883 r
.41018 .33681 .41406 .34171 .42072 .33754 .4168 .33393 Mtetra
.692 .797 .93 r
.4168 .33393 .42072 .33754 .42738 .33338 .42344 .33105 Mtetra
.681 .871 .97 r
.42344 .33105 .42738 .33338 .43406 .32926 .4301 .32817 Mtetra
.63 .925 .974 r
.4301 .32817 .43406 .32926 .44074 .32521 .43677 .32531 Mtetra
.513 .913 .897 r
.43677 .32531 .44074 .32521 .44743 .32126 .44345 .32248 Mtetra
.344 .813 .733 r
.44345 .32248 .44743 .32126 .45412 .31742 .45014 .31968 Mtetra
0 0 0 r
.45014 .31968 .45412 .31742 .46082 .31374 .45685 .31692 Mtetra
.45685 .31692 .46082 .31374 .46753 .31022 .46357 .3142 Mtetra
.056 0 0 r
.46357 .3142 .46753 .31022 .47425 .30689 .4703 .31155 Mtetra
.121 0 0 r
.4703 .31155 .47425 .30689 .48098 .30376 .47705 .30895 Mtetra
.166 0 0 r
.47705 .30895 .48098 .30376 .48772 .30084 .48382 .30641 Mtetra
.196 0 0 r
.48382 .30641 .48772 .30084 .49447 .29815 .4906 .30393 Mtetra
.215 0 0 r
.4906 .30393 .49447 .29815 .50123 .29569 .49739 .30153 Mtetra
.224 0 0 r
.49739 .30153 .50123 .29569 .50801 .29346 .5042 .29919 Mtetra
.226 0 0 r
.5042 .29919 .50801 .29346 .5148 .29146 .51103 .29691 Mtetra
.218 0 0 r
.51103 .29691 .5148 .29146 .52162 .28968 .51788 .29471 Mtetra
.201 0 0 r
.51788 .29471 .52162 .28968 .52845 .28811 .52474 .29256 Mtetra
.171 0 0 r
.52474 .29256 .52845 .28811 .5353 .28675 .53163 .29047 Mtetra
.123 0 0 r
.53163 .29047 .5353 .28675 .54218 .28557 .53853 .28843 Mtetra
.049 0 0 r
.53853 .28843 .54218 .28557 .54908 .28455 .54545 .28644 Mtetra
0 0 0 r
.54545 .28644 .54908 .28455 .55601 .28368 .55239 .2845 Mtetra
.216 .734 .716 r
.55239 .2845 .55601 .28368 .56296 .28293 .55935 .28258 Mtetra
.387 .844 .899 r
.55935 .28258 .56296 .28293 .56994 .28227 .56633 .28069 Mtetra
.52 .869 .99 r
.56633 .28069 .56994 .28227 .57694 .28168 .57333 .27881 Mtetra
.59 .822 .988 r
.57333 .27881 .57694 .28168 .58397 .28113 .58035 .27694 Mtetra
.615 .754 .944 r
.58035 .27694 .58397 .28113 .59103 .28058 .5874 .27506 Mtetra
.621 .689 .893 r
.5874 .27506 .59103 .28058 .59812 .28 .59446 .27317 Mtetra
.619 .637 .847 r
.59446 .27317 .59812 .28 .60523 .27937 .60154 .27127 Mtetra
.614 .596 .809 r
.60154 .27127 .60523 .27937 .61236 .27865 .60864 .26933 Mtetra
.609 .565 .779 r
.60864 .26933 .61236 .27865 .61952 .27782 .61576 .26735 Mtetra
.605 .54 .755 r
.61576 .26735 .61952 .27782 .62669 .27685 .62291 .26532 Mtetra
.601 .521 .737 r
.62291 .26532 .62669 .27685 .63389 .27572 .63007 .26324 Mtetra
.599 .507 .722 r
.63007 .26324 .63389 .27572 .6411 .27439 .63724 .26109 Mtetra
.597 .496 .71 r
.63724 .26109 .6411 .27439 .64834 .27286 .64444 .25888 Mtetra
.596 .489 .702 r
.64444 .25888 .64834 .27286 .65558 .27111 .65165 .2566 Mtetra
.596 .483 .696 r
.65165 .2566 .65558 .27111 .66284 .26912 .65888 .25424 Mtetra
.596 .48 .691 r
.65888 .25424 .66284 .26912 .6701 .26689 .66613 .2518 Mtetra
.597 .479 .689 r
.66613 .2518 .6701 .26689 .67738 .26441 .67339 .24927 Mtetra
.599 .48 .689 r
.67339 .24927 .67738 .26441 .68466 .26167 .68066 .24667 Mtetra
.601 .483 .69 r
.68066 .24667 .68466 .26167 .69194 .25869 .68795 .24399 Mtetra
.604 .487 .693 r
.68795 .24399 .69194 .25869 .69923 .25547 .69526 .24123 Mtetra
.608 .494 .699 r
.69526 .24123 .69923 .25547 .70652 .25202 .70258 .2384 Mtetra
.613 .504 .706 r
.70258 .2384 .70652 .25202 .71382 .24836 .70991 .23549 Mtetra
.618 .516 .716 r
.70991 .23549 .71382 .24836 .72111 .2445 .71725 .23252 Mtetra
.625 .532 .729 r
.71725 .23252 .72111 .2445 .72841 .24047 .72461 .2295 Mtetra
.633 .552 .745 r
.72461 .2295 .72841 .24047 .7357 .23628 .73199 .22642 Mtetra
.643 .577 .766 r
.73199 .22642 .7357 .23628 .74301 .23197 .73937 .2233 Mtetra
.654 .609 .792 r
.73937 .2233 .74301 .23197 .75031 .22756 .74678 .22014 Mtetra
.666 .65 .824 r
.74678 .22014 .75031 .22756 .75762 .22309 .7542 .21696 Mtetra
.679 .701 .864 r
.7542 .21696 .75762 .22309 .76494 .21857 .76163 .21376 Mtetra
.852 .761 .761 r
.10084 .43928 .10519 .44307 .11114 .44046 .1076 .43043 Mtetra
.761 .614 .696 r
.1076 .43043 .11114 .44046 .1171 .43785 .11433 .4217 Mtetra
.702 .532 .654 r
.11433 .4217 .1171 .43785 .12307 .43525 .12102 .4132 Mtetra
.664 .48 .626 r
.12102 .4132 .12307 .43525 .12905 .43268 .12766 .40504 Mtetra
.637 .445 .607 r
.12766 .40504 .12905 .43268 .13503 .43013 .13424 .3973 Mtetra
.616 .42 .594 r
.13424 .3973 .13503 .43013 .14103 .42762 .14076 .39007 Mtetra
.6 .401 .584 r
.14076 .39007 .14103 .42762 .14703 .42516 .1472 .38343 Mtetra
.587 .386 .576 r
.1472 .38343 .14703 .42516 .15303 .42275 .15356 .37745 Mtetra
.576 .374 .57 r
.15356 .37745 .15303 .42275 .15905 .42039 .15984 .37218 Mtetra
.566 .363 .565 r
.15984 .37218 .15905 .42039 .16506 .41809 .16603 .36768 Mtetra
.557 .355 .562 r
.16603 .36768 .16506 .41809 .17109 .41585 .17214 .36398 Mtetra
.549 .347 .559 r
.17214 .36398 .17109 .41585 .17712 .41368 .17817 .3611 Mtetra
.542 .341 .558 r
.17817 .3611 .17712 .41368 .18315 .41157 .18412 .35906 Mtetra
.534 .335 .556 r
.18412 .35906 .18315 .41157 .1892 .40953 .19 .35785 Mtetra
.527 .33 .556 r
.19 .35785 .1892 .40953 .19525 .40756 .1958 .35747 Mtetra
.52 .325 .557 r
.1958 .35747 .19525 .40756 .20131 .40565 .20155 .35788 Mtetra
.512 .321 .558 r
.20155 .35788 .20131 .40565 .20738 .4038 .20724 .35906 Mtetra
.503 .317 .561 r
.20724 .35906 .20738 .4038 .21345 .402 .21289 .36094 Mtetra
.494 .314 .565 r
.21289 .36094 .21345 .402 .21954 .40025 .2185 .36349 Mtetra
.482 .31 .571 r
.2185 .36349 .21954 .40025 .22564 .39855 .22409 .36661 Mtetra
.467 .308 .581 r
.22409 .36661 .22564 .39855 .23175 .39688 .22967 .37025 Mtetra
.446 .305 .596 r
.22967 .37025 .23175 .39688 .23788 .39524 .23524 .3743 Mtetra
.412 .303 .62 r
.23524 .3743 .23788 .39524 .24402 .39362 .24083 .37867 Mtetra
.342 .3 .666 r
.24083 .37867 .24402 .39362 .25017 .39201 .24643 .38326 Mtetra
.13 .275 .746 r
.24643 .38326 .25017 .39201 .25634 .39041 .25206 .38797 Mtetra
.559 0 0 r
.25206 .38797 .25634 .39041 .26253 .3888 .25774 .39268 Mtetra
.654 .201 .165 r
.25774 .39268 .26253 .3888 .26874 .38717 .26346 .39728 Mtetra
.608 .237 .313 r
.26346 .39728 .26874 .38717 .27496 .38551 .26924 .40166 Mtetra
.579 .247 .37 r
.26924 .40166 .27496 .38551 .2812 .38383 .27508 .40572 Mtetra
.56 .249 .398 r
.27508 .40572 .2812 .38383 .28747 .3821 .281 .40934 Mtetra
.545 .249 .415 r
.281 .40934 .28747 .3821 .29375 .38032 .287 .41242 Mtetra
.534 .247 .425 r
.287 .41242 .29375 .38032 .30006 .37849 .29307 .41488 Mtetra
.524 .244 .431 r
.29307 .41488 .30006 .37849 .30638 .37659 .29923 .41663 Mtetra
.515 .24 .435 r
.29923 .41663 .30638 .37659 .31273 .37463 .30547 .4176 Mtetra
.507 .235 .437 r
.30547 .4176 .31273 .37463 .31909 .37259 .31179 .41773 Mtetra
.499 .23 .438 r
.31179 .41773 .31909 .37259 .32548 .37048 .31819 .41699 Mtetra
.49 .224 .437 r
.31819 .41699 .32548 .37048 .33188 .36829 .32468 .41534 Mtetra
.481 .217 .435 r
.32468 .41534 .33188 .36829 .33831 .36603 .33123 .41278 Mtetra
.472 .208 .432 r
.33123 .41278 .33831 .36603 .34476 .36368 .33785 .4093 Mtetra
.461 .198 .428 r
.33785 .4093 .34476 .36368 .35122 .36126 .34454 .40493 Mtetra
.449 .185 .421 r
.34454 .40493 .35122 .36126 .35771 .35877 .35127 .39971 Mtetra
.433 .17 .413 r
.35127 .39971 .35771 .35877 .36421 .3562 .35805 .39368 Mtetra
.414 .149 .4 r
.35805 .39368 .36421 .3562 .37073 .35358 .36487 .38691 Mtetra
.389 .121 .383 r
.36487 .38691 .37073 .35358 .37726 .35089 .37172 .37948 Mtetra
.352 .081 .356 r
.37172 .37948 .37726 .35089 .38381 .34815 .37859 .37148 Mtetra
.294 .018 .312 r
.37859 .37148 .38381 .34815 .39038 .34536 .38547 .363 Mtetra
.19 0 .228 r
.38547 .363 .39038 .34536 .39697 .34254 .39236 .35414 Mtetra
0 0 .034 r
.39236 .35414 .39697 .34254 .40356 .33969 .39925 .34503 Mtetra
.622 .849 .472 r
.39925 .34503 .40356 .33969 .41018 .33681 .40614 .33576 Mtetra
.922 .907 .79 r
.40614 .33576 .41018 .33681 .4168 .33393 .41301 .32645 Mtetra
.812 .688 .727 r
.41301 .32645 .4168 .33393 .42344 .33105 .41987 .31722 Mtetra
.73 .567 .67 r
.41987 .31722 .42344 .33105 .4301 .32817 .4267 .30817 Mtetra
.679 .498 .634 r
.4267 .30817 .4301 .32817 .43677 .32531 .43352 .29941 Mtetra
.646 .456 .611 r
.43352 .29941 .43677 .32531 .44345 .32248 .44032 .29104 Mtetra
.622 .426 .596 r
.44032 .29104 .44345 .32248 .45014 .31968 .44709 .28315 Mtetra
.604 .405 .585 r
.44709 .28315 .45014 .31968 .45685 .31692 .45385 .27583 Mtetra
.59 .389 .576 r
.45385 .27583 .45685 .31692 .46357 .3142 .46058 .26915 Mtetra
.579 .376 .57 r
.46058 .26915 .46357 .3142 .4703 .31155 .46731 .26317 Mtetra
.569 .365 .566 r
.46731 .26317 .4703 .31155 .47705 .30895 .47401 .25796 Mtetra
.56 .357 .562 r
.47401 .25796 .47705 .30895 .48382 .30641 .48072 .25354 Mtetra
.552 .35 .56 r
.48072 .25354 .48382 .30641 .4906 .30393 .48742 .24995 Mtetra
.545 .344 .558 r
.48742 .24995 .4906 .30393 .49739 .30153 .49412 .24722 Mtetra
.538 .338 .557 r
.49412 .24722 .49739 .30153 .5042 .29919 .50083 .24534 Mtetra
.532 .334 .557 r
.50083 .24534 .5042 .29919 .51103 .29691 .50755 .2443 Mtetra
.525 .33 .558 r
.50755 .2443 .51103 .29691 .51788 .29471 .5143 .2441 Mtetra
.519 .327 .56 r
.5143 .2441 .51788 .29471 .52474 .29256 .52107 .2447 Mtetra
.512 .324 .562 r
.52107 .2447 .52474 .29256 .53163 .29047 .52787 .24605 Mtetra
.504 .322 .567 r
.52787 .24605 .53163 .29047 .53853 .28843 .5347 .2481 Mtetra
.496 .32 .573 r
.5347 .2481 .53853 .28843 .54545 .28644 .54158 .25078 Mtetra
.485 .32 .582 r
.54158 .25078 .54545 .28644 .55239 .2845 .5485 .25403 Mtetra
.471 .321 .595 r
.5485 .25403 .55239 .2845 .55935 .28258 .55547 .25775 Mtetra
.451 .324 .615 r
.55547 .25775 .55935 .28258 .56633 .28069 .56249 .26185 Mtetra
.417 .33 .65 r
.56249 .26185 .56633 .28069 .57333 .27881 .56956 .26622 Mtetra
.339 .341 .715 r
.56956 .26622 .57333 .27881 .58035 .27694 .57668 .27077 Mtetra
.06 .333 .812 r
.57668 .27077 .58035 .27694 .5874 .27506 .58385 .27539 Mtetra
.569 0 0 r
.58385 .27539 .5874 .27506 .59446 .27317 .59108 .27994 Mtetra
.603 .167 .186 r
.59108 .27994 .59446 .27317 .60154 .27127 .59835 .28433 Mtetra
.576 .21 .311 r
.59835 .28433 .60154 .27127 .60864 .26933 .60566 .28844 Mtetra
.557 .226 .364 r
.60566 .28844 .60864 .26933 .61576 .26735 .61301 .29216 Mtetra
.543 .233 .392 r
.61301 .29216 .61576 .26735 .62291 .26532 .62039 .29537 Mtetra
.532 .235 .409 r
.62039 .29537 .62291 .26532 .63007 .26324 .6278 .29799 Mtetra
.523 .236 .42 r
.6278 .29799 .63007 .26324 .63724 .26109 .63523 .29993 Mtetra
.515 .235 .427 r
.63523 .29993 .63724 .26109 .64444 .25888 .64267 .3011 Mtetra
.508 .232 .432 r
.64267 .3011 .64444 .25888 .65165 .2566 .65011 .30144 Mtetra
.5 .229 .435 r
.65011 .30144 .65165 .2566 .65888 .25424 .65755 .30089 Mtetra
.493 .225 .436 r
.65755 .30089 .65888 .25424 .66613 .2518 .66497 .29943 Mtetra
.486 .22 .436 r
.66497 .29943 .66613 .2518 .67339 .24927 .67238 .29703 Mtetra
.478 .214 .435 r
.67238 .29703 .67339 .24927 .68066 .24667 .67976 .29369 Mtetra
.469 .207 .433 r
.67976 .29369 .68066 .24667 .68795 .24399 .6871 .28942 Mtetra
.459 .197 .429 r
.6871 .28942 .68795 .24399 .69526 .24123 .69441 .28425 Mtetra
.447 .186 .423 r
.69441 .28425 .69526 .24123 .70258 .2384 .70168 .27823 Mtetra
.432 .171 .415 r
.70168 .27823 .70258 .2384 .70991 .23549 .7089 .27141 Mtetra
.414 .151 .404 r
.7089 .27141 .70991 .23549 .71725 .23252 .71608 .26387 Mtetra
.388 .124 .387 r
.71608 .26387 .71725 .23252 .72461 .2295 .72321 .2557 Mtetra
.351 .083 .36 r
.72321 .2557 .72461 .2295 .73199 .22642 .7303 .24699 Mtetra
.289 .016 .314 r
.7303 .24699 .73199 .22642 .73937 .2233 .73735 .23784 Mtetra
.171 0 .222 r
.73735 .23784 .73937 .2233 .74678 .22014 .74436 .22837 Mtetra
0 0 0 r
.74436 .22837 .74678 .22014 .7542 .21696 .75134 .21869 Mtetra
.799 .954 .619 r
.75134 .21869 .7542 .21696 .76163 .21376 .7583 .20892 Mtetra
.892 .743 .69 r
.09647 .43547 .10084 .43928 .1076 .43043 .10407 .42022 Mtetra
.817 .64 .663 r
.10407 .42022 .1076 .43043 .11433 .4217 .11161 .40528 Mtetra
.76 .569 .639 r
.11161 .40528 .11433 .4217 .12102 .4132 .11905 .39083 Mtetra
.717 .518 .62 r
.11905 .39083 .12102 .4132 .12766 .40504 .12637 .37707 Mtetra
.684 .481 .605 r
.12637 .37707 .12766 .40504 .13424 .3973 .13356 .36416 Mtetra
.657 .452 .594 r
.13356 .36416 .13424 .3973 .14076 .39007 .1406 .35226 Mtetra
.635 .428 .585 r
.1406 .35226 .14076 .39007 .1472 .38343 .14748 .34152 Mtetra
.616 .408 .577 r
.14748 .34152 .1472 .38343 .15356 .37745 .1542 .33205 Mtetra
.599 .391 .571 r
.1542 .33205 .15356 .37745 .15984 .37218 .16074 .32396 Mtetra
.583 .376 .566 r
.16074 .32396 .15984 .37218 .16603 .36768 .16711 .31732 Mtetra
.568 .363 .562 r
.16711 .31732 .16603 .36768 .17214 .36398 .17331 .3122 Mtetra
.554 .35 .559 r
.17331 .3122 .17214 .36398 .17817 .3611 .17933 .30864 Mtetra
.54 .339 .556 r
.17933 .30864 .17817 .3611 .18412 .35906 .18519 .30666 Mtetra
.526 .327 .554 r
.18519 .30666 .18412 .35906 .19 .35785 .1909 .30626 Mtetra
.511 .316 .552 r
.1909 .30626 .19 .35785 .1958 .35747 .19646 .30741 Mtetra
.496 .305 .551 r
.19646 .30741 .1958 .35747 .20155 .35788 .2019 .31009 Mtetra
.478 .293 .551 r
.2019 .31009 .20155 .35788 .20724 .35906 .20721 .31421 Mtetra
.458 .28 .551 r
.20721 .31421 .20724 .35906 .21289 .36094 .21243 .3197 Mtetra
.433 .265 .552 r
.21243 .3197 .21289 .36094 .2185 .36349 .21756 .32647 Mtetra
.402 .247 .554 r
.21756 .32647 .2185 .36349 .22409 .36661 .22263 .33437 Mtetra
.358 .224 .558 r
.22263 .33437 .22409 .36661 .22967 .37025 .22766 .34328 Mtetra
.292 .189 .562 r
.22766 .34328 .22967 .37025 .23524 .3743 .23267 .35304 Mtetra
.175 .131 .564 r
.23267 .35304 .23524 .3743 .24083 .37867 .23767 .36347 Mtetra
0 .006 .54 r
.23767 .36347 .24083 .37867 .24643 .38326 .24269 .37437 Mtetra
0 0 .327 r
.24269 .37437 .24643 .38326 .25206 .38797 .24776 .38556 Mtetra
.868 .423 .109 r
.24776 .38556 .25206 .38797 .25774 .39268 .25288 .39681 Mtetra
.795 .4 .305 r
.25288 .39681 .25774 .39268 .26346 .39728 .25808 .40791 Mtetra
.721 .367 .377 r
.25808 .40791 .26346 .39728 .26924 .40166 .26337 .41864 Mtetra
.67 .341 .409 r
.26337 .41864 .26924 .40166 .27508 .40572 .26878 .42877 Mtetra
.633 .322 .426 r
.26878 .42877 .27508 .40572 .281 .40934 .27431 .43808 Mtetra
.605 .306 .436 r
.27431 .43808 .281 .40934 .287 .41242 .27998 .44639 Mtetra
.583 .292 .441 r
.27998 .44639 .287 .41242 .29307 .41488 .28579 .45348 Mtetra
.563 .28 .444 r
.28579 .45348 .29307 .41488 .29923 .41663 .29175 .45918 Mtetra
.545 .268 .445 r
.29175 .45918 .29923 .41663 .30547 .4176 .29787 .46335 Mtetra
.529 .255 .445 r
.29787 .46335 .30547 .4176 .31179 .41773 .30414 .46586 Mtetra
.512 .243 .443 r
.30414 .46586 .31179 .41773 .31819 .41699 .31055 .46662 Mtetra
.496 .23 .44 r
.31055 .46662 .31819 .41699 .32468 .41534 .31711 .46557 Mtetra
.479 .216 .436 r
.31711 .46557 .32468 .41534 .33123 .41278 .3238 .46268 Mtetra
.461 .2 .431 r
.3238 .46268 .33123 .41278 .33785 .4093 .33062 .45797 Mtetra
.441 .182 .424 r
.33062 .45797 .33785 .4093 .34454 .40493 .33754 .45147 Mtetra
.417 .16 .414 r
.33754 .45147 .34454 .40493 .35127 .39971 .34455 .44327 Mtetra
.388 .133 .401 r
.34455 .44327 .35127 .39971 .35805 .39368 .35164 .43347 Mtetra
.352 .099 .383 r
.35164 .43347 .35805 .39368 .36487 .38691 .3588 .42223 Mtetra
.303 .052 .357 r
.3588 .42223 .36487 .38691 .37172 .37948 .36599 .4097 Mtetra
.232 0 .317 r
.36599 .4097 .37172 .37948 .37859 .37148 .37322 .39607 Mtetra
.118 0 .248 r
.37322 .39607 .37859 .37148 .38547 .363 .38045 .38155 Mtetra
0 0 .116 r
.38045 .38155 .38547 .363 .39236 .35414 .38768 .36635 Mtetra
0 0 0 r
.38768 .36635 .39236 .35414 .39925 .34503 .39489 .35068 Mtetra
.913 .924 .542 r
.39489 .35068 .39925 .34503 .40614 .33576 .40207 .33478 Mtetra
.964 .846 .677 r
.40207 .33478 .40614 .33576 .41301 .32645 .40921 .31887 Mtetra
.873 .702 .667 r
.40921 .31887 .41301 .32645 .41987 .31722 .4163 .30316 Mtetra
.795 .603 .642 r
.4163 .30316 .41987 .31722 .4267 .30817 .42334 .28787 Mtetra
.74 .538 .62 r
.42334 .28787 .4267 .30817 .43352 .29941 .43033 .27319 Mtetra
.699 .492 .604 r
.43033 .27319 .43352 .29941 .44032 .29104 .43725 .25931 Mtetra
.667 .458 .592 r
.43725 .25931 .44032 .29104 .44709 .28315 .44412 .24639 Mtetra
.642 .432 .583 r
.44412 .24639 .44709 .28315 .45385 .27583 .45093 .23458 Mtetra
.621 .411 .575 r
.45093 .23458 .45385 .27583 .46058 .26915 .45769 .22402 Mtetra
.603 .394 .57 r
.45769 .22402 .46058 .26915 .46731 .26317 .4644 .21482 Mtetra
.588 .379 .565 r
.4644 .21482 .46731 .26317 .47401 .25796 .47107 .20706 Mtetra
.573 .366 .562 r
.47107 .20706 .47401 .25796 .48072 .25354 .47772 .20083 Mtetra
.56 .354 .559 r
.47772 .20083 .48072 .25354 .48742 .24995 .48434 .19618 Mtetra
.547 .344 .557 r
.48434 .19618 .48742 .24995 .49412 .24722 .49094 .19312 Mtetra
.534 .334 .556 r
.49094 .19312 .49412 .24722 .50083 .24534 .49755 .19168 Mtetra
.521 .325 .555 r
.49755 .19168 .50083 .24534 .50755 .2443 .50417 .19185 Mtetra
.508 .316 .555 r
.50417 .19185 .50755 .2443 .5143 .2441 .51081 .19359 Mtetra
.494 .307 .556 r
.51081 .19359 .5143 .2441 .52107 .2447 .51748 .19684 Mtetra
.478 .298 .558 r
.51748 .19684 .52107 .2447 .52787 .24605 .52419 .20154 Mtetra
.46 .288 .561 r
.52419 .20154 .52787 .24605 .5347 .2481 .53095 .20759 Mtetra
.438 .277 .565 r
.53095 .20759 .5347 .2481 .54158 .25078 .53777 .21487 Mtetra
.41 .264 .571 r
.53777 .21487 .54158 .25078 .5485 .25403 .54466 .22326 Mtetra
.371 .248 .58 r
.54466 .22326 .5485 .25403 .55547 .25775 .55162 .2326 Mtetra
.31 .224 .593 r
.55162 .2326 .55547 .25775 .56249 .26185 .55866 .24272 Mtetra
.203 .181 .61 r
.55866 .24272 .56249 .26185 .56956 .26622 .56579 .25344 Mtetra
0 .086 .613 r
.56579 .25344 .56956 .26622 .57668 .27077 .573 .26455 Mtetra
0 0 .42 r
.573 .26455 .57668 .27077 .58385 .27539 .58029 .27584 Mtetra
.806 .321 .045 r
.58029 .27584 .58385 .27539 .59108 .27994 .58766 .2871 Mtetra
.745 .329 .261 r
.58766 .2871 .59108 .27994 .59835 .28433 .59511 .29809 Mtetra
.683 .315 .344 r
.59511 .29809 .59835 .28433 .60566 .28844 .60263 .30859 Mtetra
.639 .302 .384 r
.60263 .30859 .60566 .28844 .61301 .29216 .61021 .31836 Mtetra
.608 .291 .406 r
.61021 .31836 .61301 .29216 .62039 .29537 .61784 .32721 Mtetra
.584 .28 .42 r
.61784 .32721 .62039 .29537 .6278 .29799 .6255 .3349 Mtetra
.564 .271 .428 r
.6255 .3349 .6278 .29799 .63523 .29993 .63318 .34127 Mtetra
.547 .262 .434 r
.63318 .34127 .63523 .29993 .64267 .3011 .64088 .34613 Mtetra
.531 .253 .437 r
.64088 .34613 .64267 .3011 .65011 .30144 .64856 .34934 Mtetra
.517 .243 .439 r
.64856 .34934 .65011 .30144 .65755 .30089 .65622 .3508 Mtetra
.502 .233 .439 r
.65622 .3508 .65755 .30089 .66497 .29943 .66383 .35042 Mtetra
.488 .223 .438 r
.66383 .35042 .66497 .29943 .67238 .29703 .67139 .34815 Mtetra
.472 .211 .436 r
.67139 .34815 .67238 .29703 .67976 .29369 .67888 .344 Mtetra
.456 .198 .433 r
.67888 .344 .67976 .29369 .6871 .28942 .68629 .33798 Mtetra
.437 .182 .428 r
.68629 .33798 .6871 .28942 .69441 .28425 .69361 .33017 Mtetra
.416 .163 .42 r
.69361 .33017 .69441 .28425 .70168 .27823 .70082 .32066 Mtetra
.389 .14 .41 r
.70082 .32066 .70168 .27823 .7089 .27141 .70793 .30959 Mtetra
.356 .109 .396 r
.70793 .30959 .7089 .27141 .71608 .26387 .71493 .29712 Mtetra
.31 .067 .374 r
.71493 .29712 .71608 .26387 .72321 .2557 .72183 .28342 Mtetra
.244 .005 .34 r
.72183 .28342 .72321 .2557 .7303 .24699 .72863 .2687 Mtetra
.135 0 .279 r
.72863 .2687 .7303 .24699 .73735 .23784 .73532 .25317 Mtetra
0 0 .157 r
.73532 .25317 .73735 .23784 .74436 .22837 .74194 .23707 Mtetra
0 0 0 r
.74194 .23707 .74436 .22837 .75134 .21869 .74848 .22062 Mtetra
.942 .91 .528 r
.74848 .22062 .75134 .21869 .7583 .20892 .75496 .20405 Mtetra
.888 .746 .698 r
.09209 .43164 .09647 .43547 .10407 .42022 .09959 .41733 Mtetra
.901 .767 .704 r
.09959 .41733 .10407 .42022 .11161 .40528 .10703 .4033 Mtetra
.913 .79 .712 r
.10703 .4033 .11161 .40528 .11905 .39083 .11439 .38972 Mtetra
.924 .816 .722 r
.11439 .38972 .11905 .39083 .12637 .37707 .12164 .37676 Mtetra
.933 .846 .734 r
.12164 .37676 .12637 .37707 .13356 .36416 .12876 .3646 Mtetra
.939 .88 .749 r
.12876 .3646 .13356 .36416 .1406 .35226 .13575 .35338 Mtetra
.939 .918 .766 r
.13575 .35338 .1406 .35226 .14748 .34152 .14259 .34323 Mtetra
.925 .957 .783 r
.14259 .34323 .14748 .34152 .1542 .33205 .14928 .33425 Mtetra
.884 .99 .794 r
.14928 .33425 .1542 .33205 .16074 .32396 .1558 .32656 Mtetra
.787 .995 .781 r
.1558 .32656 .16074 .32396 .16711 .31732 .16216 .32022 Mtetra
.597 .928 .713 r
.16216 .32022 .16711 .31732 .17331 .3122 .16835 .3153 Mtetra
0 0 0 r
.16835 .3153 .17331 .3122 .17933 .30864 .17439 .31183 Mtetra
.17439 .31183 .17933 .30864 .18519 .30666 .18028 .30983 Mtetra
.248 0 0 r
.18028 .30983 .18519 .30666 .1909 .30626 .18601 .3093 Mtetra
.424 0 0 r
.18601 .3093 .1909 .30626 .19646 .30741 .19162 .31022 Mtetra
.545 .044 .017 r
.19162 .31022 .19646 .30741 .2019 .31009 .1971 .31255 Mtetra
.63 .142 .076 r
.1971 .31255 .2019 .31009 .20721 .31421 .20247 .31624 Mtetra
.691 .214 .113 r
.20247 .31624 .20721 .31421 .21243 .3197 .20775 .3212 Mtetra
.738 .269 .134 r
.20775 .3212 .21243 .3197 .21756 .32647 .21295 .32733 Mtetra
.775 .311 .143 r
.21295 .32733 .21756 .32647 .22263 .33437 .21809 .33453 Mtetra
.803 .343 .141 r
.21809 .33453 .22263 .33437 .22766 .34328 .22319 .34265 Mtetra
.826 .367 .129 r
.22319 .34265 .22766 .34328 .23267 .35304 .22827 .35156 Mtetra
.841 .382 .105 r
.22827 .35156 .23267 .35304 .23767 .36347 .23335 .36108 Mtetra
.849 .389 .068 r
.23335 .36108 .23767 .36347 .24269 .37437 .23845 .37104 Mtetra
.846 .386 .015 r
.23845 .37104 .24269 .37437 .24776 .38556 .24359 .38126 Mtetra
.827 .369 0 r
.24359 .38126 .24776 .38556 .25288 .39681 .24879 .39152 Mtetra
.781 .332 0 r
.24879 .39152 .25288 .39681 .25808 .40791 .25405 .40164 Mtetra
.695 .27 0 r
.25405 .40164 .25808 .40791 .26337 .41864 .25942 .4114 Mtetra
0 0 .399 r
.25942 .4114 .26337 .41864 .26878 .42877 .26488 .42061 Mtetra
0 0 .527 r
.26488 .42061 .26878 .42877 .27431 .43808 .27047 .42905 Mtetra
0 .068 .628 r
.27047 .42905 .27431 .43808 .27998 .44639 .27618 .43655 Mtetra
.026 .184 .692 r
.27618 .43655 .27998 .44639 .28579 .45348 .28203 .44293 Mtetra
.192 .279 .725 r
.28203 .44293 .28579 .45348 .29175 .45918 .28802 .44802 Mtetra
.325 .353 .736 r
.28802 .44802 .29175 .45918 .29787 .46335 .29416 .45169 Mtetra
.428 .41 .737 r
.29416 .45169 .29787 .46335 .30414 .46586 .30044 .45383 Mtetra
.508 .454 .732 r
.30044 .45383 .30414 .46586 .31055 .46662 .30686 .45435 Mtetra
.571 .49 .725 r
.30686 .45435 .31055 .46662 .31711 .46557 .31342 .4532 Mtetra
.622 .52 .717 r
.31342 .4532 .31711 .46557 .3238 .46268 .3201 .45034 Mtetra
.664 .545 .71 r
.3201 .45034 .3238 .46268 .33062 .45797 .3269 .4458 Mtetra
.7 .568 .703 r
.3269 .4458 .33062 .45797 .33754 .45147 .3338 .43962 Mtetra
.73 .588 .697 r
.3338 .43962 .33754 .45147 .34455 .44327 .34079 .43186 Mtetra
.757 .608 .692 r
.34079 .43186 .34455 .44327 .35164 .43347 .34786 .42263 Mtetra
.781 .626 .688 r
.34786 .42263 .35164 .43347 .3588 .42223 .35499 .41205 Mtetra
.803 .644 .685 r
.35499 .41205 .3588 .42223 .36599 .4097 .36216 .40028 Mtetra
.823 .662 .682 r
.36216 .40028 .36599 .4097 .37322 .39607 .36935 .38749 Mtetra
.842 .68 .681 r
.36935 .38749 .37322 .39607 .38045 .38155 .37656 .37387 Mtetra
.86 .698 .681 r
.37656 .37387 .38045 .38155 .38768 .36635 .38377 .3596 Mtetra
.877 .718 .681 r
.38377 .3596 .38768 .36635 .39489 .35068 .39096 .34491 Mtetra
.893 .738 .683 r
.39096 .34491 .39489 .35068 .40207 .33478 .39813 .32999 Mtetra
.908 .76 .686 r
.39813 .32999 .40207 .33478 .40921 .31887 .40526 .31504 Mtetra
.922 .784 .69 r
.40526 .31504 .40921 .31887 .4163 .30316 .41234 .30028 Mtetra
.936 .809 .696 r
.41234 .30028 .4163 .30316 .42334 .28787 .41938 .2859 Mtetra
.947 .838 .703 r
.41938 .2859 .42334 .28787 .43033 .27319 .42637 .27208 Mtetra
.956 .868 .712 r
.42637 .27208 .43033 .27319 .43725 .25931 .4333 .259 Mtetra
.959 .902 .722 r
.4333 .259 .43725 .25931 .44412 .24639 .44018 .2468 Mtetra
.954 .937 .733 r
.44018 .2468 .44412 .24639 .45093 .23458 .44701 .23564 Mtetra
.932 .969 .742 r
.44701 .23564 .45093 .23458 .45769 .22402 .45378 .22563 Mtetra
.881 .99 .742 r
.45378 .22563 .45769 .22402 .4644 .21482 .46052 .21688 Mtetra
.782 .983 .724 r
.46052 .21688 .4644 .21482 .47107 .20706 .46722 .20948 Mtetra
.617 .923 .671 r
.46722 .20948 .47107 .20706 .47772 .20083 .47388 .2035 Mtetra
0 0 0 r
.47388 .2035 .47772 .20083 .48434 .19618 .48053 .19899 Mtetra
.48053 .19899 .48434 .19618 .49094 .19312 .48717 .19597 Mtetra
.101 0 0 r
.48717 .19597 .49094 .19312 .49755 .19168 .4938 .19445 Mtetra
.286 0 0 r
.4938 .19445 .49755 .19168 .50417 .19185 .50044 .19443 Mtetra
.425 0 0 r
.50044 .19443 .50417 .19185 .51081 .19359 .5071 .19587 Mtetra
.528 0 0 r
.5071 .19587 .51081 .19359 .51748 .19684 .51379 .19873 Mtetra
.604 .069 0 r
.51379 .19873 .51748 .19684 .52419 .20154 .52052 .20293 Mtetra
.66 .129 0 r
.52052 .20293 .52419 .20154 .53095 .20759 .52729 .20838 Mtetra
.702 .175 0 r
.52729 .20838 .53095 .20759 .53777 .21487 .53412 .21498 Mtetra
.731 .207 0 r
.53412 .21498 .53777 .21487 .54466 .22326 .54102 .2226 Mtetra
.747 .227 0 r
.54102 .2226 .54466 .22326 .55162 .2326 .54798 .23111 Mtetra
.75 .235 0 r
.54798 .23111 .55162 .2326 .55866 .24272 .55502 .24033 Mtetra
.737 .23 0 r
.55502 .24033 .55866 .24272 .56579 .25344 .56213 .25009 Mtetra
.704 .211 0 r
.56213 .25009 .56579 .25344 .573 .26455 .56932 .26021 Mtetra
.645 .176 0 r
.56932 .26021 .573 .26455 .58029 .27584 .5766 .2705 Mtetra
0 0 .427 r
.5766 .2705 .58029 .27584 .58766 .2871 .58395 .28074 Mtetra
0 0 .516 r
.58395 .28074 .58766 .2871 .59511 .29809 .59137 .29073 Mtetra
0 .023 .595 r
.59137 .29073 .59511 .29809 .60263 .30859 .59885 .30025 Mtetra
0 .105 .657 r
.59885 .30025 .60263 .30859 .61021 .31836 .6064 .3091 Mtetra
0 .183 .7 r
.6064 .3091 .61021 .31836 .61784 .32721 .61399 .31708 Mtetra
.122 .252 .726 r
.61399 .31708 .61784 .32721 .6255 .3349 .62162 .32399 Mtetra
.238 .313 .739 r
.62162 .32399 .6255 .3349 .63318 .34127 .62927 .32966 Mtetra
.336 .364 .742 r
.62927 .32966 .63318 .34127 .64088 .34613 .63693 .33395 Mtetra
.418 .407 .74 r
.63693 .33395 .64088 .34613 .64856 .34934 .64459 .33671 Mtetra
.488 .445 .735 r
.64459 .33671 .64856 .34934 .65622 .3508 .65222 .33784 Mtetra
.547 .477 .728 r
.65222 .33784 .65622 .3508 .66383 .35042 .65982 .33728 Mtetra
.598 .506 .721 r
.65982 .33728 .66383 .35042 .67139 .34815 .66737 .33498 Mtetra
.642 .532 .713 r
.66737 .33498 .67139 .34815 .67888 .344 .67486 .33094 Mtetra
.681 .556 .706 r
.67486 .33094 .67888 .344 .68629 .33798 .68228 .32518 Mtetra
.716 .578 .699 r
.68228 .32518 .68629 .33798 .69361 .33017 .68962 .31775 Mtetra
.748 .6 .693 r
.68962 .31775 .69361 .33017 .70082 .32066 .69686 .30876 Mtetra
.776 .621 .687 r
.69686 .30876 .70082 .32066 .70793 .30959 .70402 .29833 Mtetra
.803 .642 .682 r
.70402 .29833 .70793 .30959 .71493 .29712 .71107 .28659 Mtetra
.828 .663 .678 r
.71107 .28659 .71493 .29712 .72183 .28342 .71803 .27371 Mtetra
.851 .684 .675 r
.71803 .27371 .72183 .28342 .72863 .2687 .7249 .25988 Mtetra
.873 .706 .672 r
.7249 .25988 .72863 .2687 .73532 .25317 .73168 .24531 Mtetra
.894 .729 .669 r
.73168 .24531 .73532 .25317 .74194 .23707 .73838 .23019 Mtetra
.914 .752 .668 r
.73838 .23019 .74194 .23707 .74848 .22062 .74502 .21473 Mtetra
.932 .777 .667 r
.74502 .21473 .74848 .22062 .75496 .20405 .7516 .19917 Mtetra
.83 .766 .791 r
.08768 .42779 .09209 .43164 .09959 .41733 .09426 .42065 Mtetra
.801 .993 .756 r
.09426 .42065 .09959 .41733 .10703 .4033 .10082 .4136 Mtetra
0 0 0 r
.10082 .4136 .10703 .4033 .11439 .38972 .10736 .40671 Mtetra
.216 0 .208 r
.10736 .40671 .11439 .38972 .12164 .37676 .11387 .40007 Mtetra
.324 .034 .309 r
.11387 .40007 .12164 .37676 .12876 .3646 .12033 .39373 Mtetra
.378 .099 .358 r
.12033 .39373 .12876 .3646 .13575 .35338 .12674 .38777 Mtetra
.41 .138 .386 r
.12674 .38777 .13575 .35338 .14259 .34323 .1331 .38225 Mtetra
.432 .163 .404 r
.1331 .38225 .14259 .34323 .14928 .33425 .13941 .37722 Mtetra
.448 .182 .417 r
.13941 .37722 .14928 .33425 .1558 .32656 .14565 .37272 Mtetra
.46 .195 .425 r
.14565 .37272 .1558 .32656 .16216 .32022 .15183 .3688 Mtetra
.469 .206 .432 r
.15183 .3688 .16216 .32022 .16835 .3153 .15795 .36546 Mtetra
.477 .214 .436 r
.15795 .36546 .16835 .3153 .17439 .31183 .164 .36275 Mtetra
.484 .221 .439 r
.164 .36275 .17439 .31183 .18028 .30983 .17 .36066 Mtetra
.491 .227 .441 r
.17 .36066 .18028 .30983 .18601 .3093 .17595 .35919 Mtetra
.496 .231 .442 r
.17595 .35919 .18601 .3093 .19162 .31022 .18184 .35834 Mtetra
.502 .234 .441 r
.18184 .35834 .19162 .31022 .1971 .31255 .18769 .35809 Mtetra
.507 .237 .44 r
.18769 .35809 .1971 .31255 .20247 .31624 .1935 .3584 Mtetra
.512 .239 .437 r
.1935 .3584 .20247 .31624 .20775 .3212 .19928 .35925 Mtetra
.517 .239 .432 r
.19928 .35925 .20775 .3212 .21295 .32733 .20504 .36058 Mtetra
.523 .238 .424 r
.20504 .36058 .21295 .32733 .21809 .33453 .21078 .36234 Mtetra
.53 .235 .411 r
.21078 .36234 .21809 .33453 .22319 .34265 .21652 .36448 Mtetra
.538 .228 .39 r
.21652 .36448 .22319 .34265 .22827 .35156 .22225 .36692 Mtetra
.55 .213 .351 r
.22225 .36692 .22827 .35156 .23335 .36108 .228 .3696 Mtetra
.567 .174 .258 r
.228 .3696 .23335 .36108 .23845 .37104 .23376 .37243 Mtetra
.555 .012 0 r
.23376 .37243 .23845 .37104 .24359 .38126 .23955 .37534 Mtetra
.151 .406 .851 r
.23955 .37534 .24359 .38126 .24879 .39152 .24537 .37825 Mtetra
.406 .365 .7 r
.24537 .37825 .24879 .39152 .25405 .40164 .25124 .38107 Mtetra
.459 .341 .631 r
.25124 .38107 .25405 .40164 .25942 .4114 .25715 .38372 Mtetra
.481 .329 .598 r
.25715 .38372 .25942 .4114 .26488 .42061 .26312 .38612 Mtetra
.494 .324 .579 r
.26312 .38612 .26488 .42061 .27047 .42905 .26915 .38819 Mtetra
.502 .321 .568 r
.26915 .38819 .27047 .42905 .27618 .43655 .27524 .38987 Mtetra
.509 .32 .56 r
.27524 .38987 .27618 .43655 .28203 .44293 .28139 .39107 Mtetra
.515 .32 .555 r
.28139 .39107 .28203 .44293 .28802 .44802 .28762 .39175 Mtetra
.52 .321 .552 r
.28762 .39175 .28802 .44802 .29416 .45169 .29391 .39185 Mtetra
.524 .323 .549 r
.29391 .39185 .29416 .45169 .30044 .45383 .30027 .39133 Mtetra
.529 .325 .548 r
.30027 .39133 .30044 .45383 .30686 .45435 .3067 .39017 Mtetra
.533 .328 .548 r
.3067 .39017 .30686 .45435 .31342 .4532 .31319 .38833 Mtetra
.537 .331 .548 r
.31319 .38833 .31342 .4532 .3201 .45034 .31974 .38582 Mtetra
.542 .335 .549 r
.31974 .38582 .3201 .45034 .3269 .4458 .32634 .38263 Mtetra
.547 .339 .55 r
.32634 .38263 .3269 .4458 .3338 .43962 .333 .37878 Mtetra
.553 .345 .552 r
.333 .37878 .3338 .43962 .34079 .43186 .33971 .37431 Mtetra
.559 .352 .556 r
.33971 .37431 .34079 .43186 .34786 .42263 .34645 .36923 Mtetra
.566 .36 .56 r
.34645 .36923 .34786 .42263 .35499 .41205 .35324 .36361 Mtetra
.575 .37 .566 r
.35324 .36361 .35499 .41205 .36216 .40028 .36004 .35749 Mtetra
.586 .384 .574 r
.36004 .35749 .36216 .40028 .36935 .38749 .36687 .35094 Mtetra
.6 .402 .585 r
.36687 .35094 .36935 .38749 .37656 .37387 .37372 .34404 Mtetra
.619 .427 .601 r
.37372 .34404 .37656 .37387 .38377 .3596 .38058 .33685 Mtetra
.647 .466 .625 r
.38058 .33685 .38377 .3596 .39096 .34491 .38744 .32946 Mtetra
.693 .533 .665 r
.38744 .32946 .39096 .34491 .39813 .32999 .3943 .32195 Mtetra
.777 .665 .74 r
.3943 .32195 .39813 .32999 .40526 .31504 .40116 .3144 Mtetra
.89 .949 .839 r
.40116 .3144 .40526 .31504 .41234 .30028 .40801 .30691 Mtetra
0 0 0 r
.40801 .30691 .41234 .30028 .41938 .2859 .41485 .29954 Mtetra
.167 0 .167 r
.41485 .29954 .41938 .2859 .42637 .27208 .42168 .29238 Mtetra
.307 .016 .296 r
.42168 .29238 .42637 .27208 .4333 .259 .42849 .28551 Mtetra
.37 .091 .353 r
.42849 .28551 .4333 .259 .44018 .2468 .43529 .27899 Mtetra
.406 .133 .384 r
.43529 .27899 .44018 .2468 .44701 .23564 .44208 .27288 Mtetra
.429 .161 .403 r
.44208 .27288 .44701 .23564 .45378 .22563 .44886 .26726 Mtetra
.445 .18 .416 r
.44886 .26726 .45378 .22563 .46052 .21688 .45563 .26216 Mtetra
.457 .193 .425 r
.45563 .26216 .46052 .21688 .46722 .20948 .4624 .25762 Mtetra
.467 .204 .431 r
.4624 .25762 .46722 .20948 .47388 .2035 .46916 .25368 Mtetra
.475 .212 .435 r
.46916 .25368 .47388 .2035 .48053 .19899 .47592 .25036 Mtetra
.481 .218 .438 r
.47592 .25036 .48053 .19899 .48717 .19597 .48268 .24768 Mtetra
.487 .223 .44 r
.48268 .24768 .48717 .19597 .4938 .19445 .48945 .24564 Mtetra
.492 .227 .44 r
.48945 .24564 .4938 .19445 .50044 .19443 .49624 .24423 Mtetra
.497 .23 .44 r
.49624 .24423 .50044 .19443 .5071 .19587 .50304 .24344 Mtetra
.502 .232 .438 r
.50304 .24344 .5071 .19587 .51379 .19873 .50987 .24325 Mtetra
.506 .233 .434 r
.50987 .24325 .51379 .19873 .52052 .20293 .51671 .24362 Mtetra
.51 .233 .429 r
.51671 .24362 .52052 .20293 .52729 .20838 .52359 .24451 Mtetra
.515 .231 .421 r
.52359 .24451 .52729 .20838 .53412 .21498 .53051 .24587 Mtetra
.52 .226 .409 r
.53051 .24587 .53412 .21498 .54102 .2226 .53745 .24764 Mtetra
.525 .218 .389 r
.53745 .24764 .54102 .2226 .54798 .23111 .54444 .24977 Mtetra
.532 .202 .354 r
.54444 .24977 .54798 .23111 .55502 .24033 .55147 .25216 Mtetra
.54 .166 .281 r
.55147 .25216 .55502 .24033 .56213 .25009 .55854 .25476 Mtetra
.534 .052 .057 r
.55854 .25476 .56213 .25009 .56932 .26021 .56566 .25748 Mtetra
0 .422 .821 r
.56566 .25748 .56932 .26021 .5766 .2705 .57281 .26024 Mtetra
.389 .417 .769 r
.57281 .26024 .5766 .2705 .58395 .28074 .58001 .26295 Mtetra
.46 .368 .664 r
.58001 .26295 .58395 .28074 .59137 .29073 .58725 .26553 Mtetra
.484 .346 .618 r
.58725 .26553 .59137 .29073 .59885 .30025 .59453 .26789 Mtetra
.496 .335 .592 r
.59453 .26789 .59885 .30025 .6064 .3091 .60184 .26995 Mtetra
.504 .329 .577 r
.60184 .26995 .6064 .3091 .61399 .31708 .60918 .27164 Mtetra
.51 .326 .567 r
.60918 .27164 .61399 .31708 .62162 .32399 .61654 .27289 Mtetra
.515 .324 .56 r
.61654 .27289 .62162 .32399 .62927 .32966 .62393 .27362 Mtetra
.52 .324 .555 r
.62393 .27362 .62927 .32966 .63693 .33395 .63133 .27378 Mtetra
.524 .324 .552 r
.63133 .27378 .63693 .33395 .64459 .33671 .63875 .27333 Mtetra
.527 .325 .55 r
.63875 .27333 .64459 .33671 .65222 .33784 .64616 .27223 Mtetra
.531 .327 .548 r
.64616 .27223 .65222 .33784 .65982 .33728 .65358 .27044 Mtetra
.535 .329 .548 r
.65358 .27044 .65982 .33728 .66737 .33498 .66098 .26797 Mtetra
.539 .332 .548 r
.66098 .26797 .66737 .33498 .67486 .33094 .66838 .2648 Mtetra
.544 .336 .548 r
.66838 .2648 .67486 .33094 .68228 .32518 .67576 .26094 Mtetra
.549 .34 .55 r
.67576 .26094 .68228 .32518 .68962 .31775 .68311 .25642 Mtetra
.554 .346 .552 r
.68311 .25642 .68962 .31775 .69686 .30876 .69045 .25127 Mtetra
.56 .353 .556 r
.69045 .25127 .69686 .30876 .70402 .29833 .69776 .24552 Mtetra
.568 .361 .56 r
.69776 .24552 .70402 .29833 .71107 .28659 .70504 .23925 Mtetra
.577 .372 .566 r
.70504 .23925 .71107 .28659 .71803 .27371 .71229 .2325 Mtetra
.589 .387 .575 r
.71229 .2325 .71803 .27371 .7249 .25988 .71952 .22534 Mtetra
.605 .408 .588 r
.71952 .22534 .7249 .25988 .73168 .24531 .72673 .21786 Mtetra
.628 .439 .607 r
.72673 .21786 .73168 .24531 .73838 .23019 .73391 .21013 Mtetra
.665 .49 .638 r
.73391 .21013 .73838 .23019 .74502 .21473 .74107 .20223 Mtetra
.73 .587 .696 r
.74107 .20223 .74502 .21473 .7516 .19917 .74823 .19425 Mtetra
.661 .753 .918 r
.08326 .42393 .08768 .42779 .09426 .42065 .08918 .42176 Mtetra
.367 .835 .803 r
.08918 .42176 .09426 .42065 .10082 .4136 .09512 .41958 Mtetra
.186 0 0 r
.09512 .41958 .10082 .4136 .10736 .40671 .10108 .4174 Mtetra
.34 0 .178 r
.10108 .4174 .10736 .40671 .11387 .40007 .10705 .41522 Mtetra
.397 .062 .277 r
.10705 .41522 .11387 .40007 .12033 .39373 .11303 .41304 Mtetra
.424 .111 .327 r
.11303 .41304 .12033 .39373 .12674 .38777 .11902 .41086 Mtetra
.44 .139 .357 r
.11902 .41086 .12674 .38777 .1331 .38225 .12502 .40868 Mtetra
.451 .158 .376 r
.12502 .40868 .1331 .38225 .13941 .37722 .13104 .4065 Mtetra
.457 .17 .388 r
.13104 .4065 .13941 .37722 .14565 .37272 .13708 .40433 Mtetra
.462 .179 .397 r
.13708 .40433 .14565 .37272 .15183 .3688 .14312 .40216 Mtetra
.465 .184 .402 r
.14312 .40216 .15183 .3688 .15795 .36546 .14918 .39999 Mtetra
.467 .188 .406 r
.14918 .39999 .15795 .36546 .164 .36275 .15525 .39783 Mtetra
.468 .189 .407 r
.15525 .39783 .164 .36275 .17 .36066 .16134 .39567 Mtetra
.16134 .39567 .17 .36066 .17595 .35919 .16743 .39352 Mtetra
.467 .187 .405 r
.16743 .39352 .17595 .35919 .18184 .35834 .17355 .39137 Mtetra
.465 .184 .402 r
.17355 .39137 .18184 .35834 .18769 .35809 .17967 .38922 Mtetra
.462 .178 .395 r
.17967 .38922 .18769 .35809 .1935 .3584 .18581 .38708 Mtetra
.457 .169 .386 r
.18581 .38708 .1935 .3584 .19928 .35925 .19196 .38495 Mtetra
.45 .156 .373 r
.19196 .38495 .19928 .35925 .20504 .36058 .19813 .38281 Mtetra
.44 .136 .352 r
.19813 .38281 .20504 .36058 .21078 .36234 .20431 .38067 Mtetra
.423 .105 .319 r
.20431 .38067 .21078 .36234 .21652 .36448 .21051 .37854 Mtetra
.392 .05 .262 r
.21051 .37854 .21652 .36448 .22225 .36692 .21672 .3764 Mtetra
.326 0 .143 r
.21672 .3764 .22225 .36692 .228 .3696 .22295 .37427 Mtetra
.125 0 0 r
.22295 .37427 .228 .3696 .23376 .37243 .22919 .37213 Mtetra
.502 .896 .945 r
.22919 .37213 .23376 .37243 .23955 .37534 .23544 .36998 Mtetra
.647 .688 .875 r
.23544 .36998 .23955 .37534 .24537 .37825 .24171 .36783 Mtetra
.613 .536 .743 r
.24171 .36783 .24537 .37825 .25124 .38107 .248 .36568 Mtetra
.589 .464 .677 r
.248 .36568 .25124 .38107 .25715 .38372 .2543 .36351 Mtetra
.574 .424 .639 r
.2543 .36351 .25715 .38372 .26312 .38612 .26062 .36134 Mtetra
.565 .399 .616 r
.26062 .36134 .26312 .38612 .26915 .38819 .26696 .35915 Mtetra
.558 .383 .6 r
.26696 .35915 .26915 .38819 .27524 .38987 .27331 .35696 Mtetra
.554 .372 .589 r
.27331 .35696 .27524 .38987 .28139 .39107 .27967 .35475 Mtetra
.55 .363 .581 r
.27967 .35475 .28139 .39107 .28762 .39175 .28606 .35253 Mtetra
.548 .358 .575 r
.28606 .35253 .28762 .39175 .29391 .39185 .29246 .35029 Mtetra
.546 .354 .571 r
.29246 .35029 .29391 .39185 .30027 .39133 .29887 .34804 Mtetra
.545 .351 .569 r
.29887 .34804 .30027 .39133 .3067 .39017 .30531 .34578 Mtetra
.544 .349 .567 r
.30531 .34578 .3067 .39017 .31319 .38833 .31175 .3435 Mtetra
.544 .349 .566 r
.31175 .3435 .31319 .38833 .31974 .38582 .31822 .3412 Mtetra
.544 .349 .567 r
.31822 .3412 .31974 .38582 .32634 .38263 .3247 .33889 Mtetra
.545 .351 .568 r
.3247 .33889 .32634 .38263 .333 .37878 .3312 .33656 Mtetra
.546 .353 .571 r
.3312 .33656 .333 .37878 .33971 .37431 .33771 .33422 Mtetra
.548 .357 .574 r
.33771 .33422 .33971 .37431 .34645 .36923 .34424 .33187 Mtetra
.551 .363 .579 r
.34424 .33187 .34645 .36923 .35324 .36361 .35079 .3295 Mtetra
.554 .37 .587 r
.35079 .3295 .35324 .36361 .36004 .35749 .35735 .32712 Mtetra
.559 .381 .597 r
.35735 .32712 .36004 .35749 .36687 .35094 .36393 .32472 Mtetra
.565 .396 .611 r
.36393 .32472 .36687 .35094 .37372 .34404 .37053 .32232 Mtetra
.574 .419 .633 r
.37053 .32232 .37372 .34404 .38058 .33685 .37714 .3199 Mtetra
.588 .454 .666 r
.37714 .3199 .38058 .33685 .38744 .32946 .38377 .31748 Mtetra
.61 .516 .722 r
.38377 .31748 .38744 .32946 .3943 .32195 .39041 .31505 Mtetra
.646 .641 .831 r
.39041 .31505 .3943 .32195 .40116 .3144 .39708 .31261 Mtetra
.619 .888 .989 r
.39708 .31261 .40116 .3144 .40801 .30691 .40375 .31016 Mtetra
0 0 0 r
.40375 .31016 .40801 .30691 .41485 .29954 .41045 .30771 Mtetra
.286 0 .087 r
.41045 .30771 .41485 .29954 .42168 .29238 .41715 .30526 Mtetra
.375 .025 .238 r
.41715 .30526 .42168 .29238 .42849 .28551 .42388 .30281 Mtetra
.413 .09 .306 r
.42388 .30281 .42849 .28551 .43529 .27899 .43062 .30036 Mtetra
.434 .127 .344 r
.43062 .30036 .43529 .27899 .44208 .27288 .43738 .29791 Mtetra
.446 .15 .367 r
.43738 .29791 .44208 .27288 .44886 .26726 .44416 .29545 Mtetra
.454 .165 .383 r
.44416 .29545 .44886 .26726 .45563 .26216 .45095 .293 Mtetra
.46 .175 .393 r
.45095 .293 .45563 .26216 .4624 .25762 .45775 .29056 Mtetra
.463 .182 .4 r
.45775 .29056 .4624 .25762 .46916 .25368 .46458 .28811 Mtetra
.466 .186 .404 r
.46458 .28811 .46916 .25368 .47592 .25036 .47142 .28567 Mtetra
.467 .189 .407 r
.47142 .28567 .47592 .25036 .48268 .24768 .47828 .28324 Mtetra
.468 .189 .408 r
.47828 .28324 .48268 .24768 .48945 .24564 .48516 .2808 Mtetra
.467 .189 .407 r
.48516 .2808 .48945 .24564 .49624 .24423 .49205 .27837 Mtetra
.466 .186 .404 r
.49205 .27837 .49624 .24423 .50304 .24344 .49896 .27595 Mtetra
.464 .181 .399 r
.49896 .27595 .50304 .24344 .50987 .24325 .50589 .27352 Mtetra
.46 .174 .391 r
.50589 .27352 .50987 .24325 .51671 .24362 .51283 .2711 Mtetra
.454 .163 .38 r
.51283 .2711 .51671 .24362 .52359 .24451 .5198 .26868 Mtetra
.446 .147 .363 r
.5198 .26868 .52359 .24451 .53051 .24587 .52678 .26627 Mtetra
.432 .122 .337 r
.52678 .26627 .53051 .24587 .53745 .24764 .53378 .26385 Mtetra
.41 .081 .294 r
.53378 .26385 .53745 .24764 .54444 .24977 .5408 .26143 Mtetra
.366 .006 .214 r
.5408 .26143 .54444 .24977 .55147 .25216 .54783 .25901 Mtetra
.256 0 .025 r
.54783 .25901 .55147 .25216 .55854 .25476 .55489 .25658 Mtetra
0 0 0 r
.55489 .25658 .55854 .25476 .56566 .25748 .56196 .25415 Mtetra
.642 .819 .968 r
.56196 .25415 .56566 .25748 .57281 .26024 .56905 .25172 Mtetra
.63 .596 .797 r
.56905 .25172 .57281 .26024 .58001 .26295 .57616 .24927 Mtetra
.6 .494 .705 r
.57616 .24927 .58001 .26295 .58725 .26553 .58329 .24682 Mtetra
.581 .441 .656 r
.58329 .24682 .58725 .26553 .59453 .26789 .59044 .24436 Mtetra
.569 .41 .626 r
.59044 .24436 .59453 .26789 .60184 .26995 .5976 .24189 Mtetra
.561 .39 .607 r
.5976 .24189 .60184 .26995 .60918 .27164 .60479 .2394 Mtetra
.556 .377 .594 r
.60479 .2394 .60918 .27164 .61654 .27289 .61199 .2369 Mtetra
.552 .367 .585 r
.61199 .2369 .61654 .27289 .62393 .27362 .61921 .23439 Mtetra
.549 .36 .578 r
.61921 .23439 .62393 .27362 .63133 .27378 .62645 .23186 Mtetra
.547 .355 .573 r
.62645 .23186 .63133 .27378 .63875 .27333 .63371 .22932 Mtetra
.545 .352 .57 r
.63371 .22932 .63875 .27333 .64616 .27223 .64099 .22676 Mtetra
.545 .35 .568 r
.64099 .22676 .64616 .27223 .65358 .27044 .64828 .22419 Mtetra
.544 .349 .567 r
.64828 .22419 .65358 .27044 .66098 .26797 .6556 .2216 Mtetra
.544 .349 .566 r
.6556 .2216 .66098 .26797 .66838 .2648 .66293 .21899 Mtetra
.545 .35 .567 r
.66293 .21899 .66838 .2648 .67576 .26094 .67028 .21636 Mtetra
.546 .352 .569 r
.67028 .21636 .67576 .26094 .68311 .25642 .67765 .21372 Mtetra
.547 .355 .572 r
.67765 .21372 .68311 .25642 .69045 .25127 .68504 .21106 Mtetra
.549 .36 .577 r
.68504 .21106 .69045 .25127 .69776 .24552 .69245 .20839 Mtetra
.552 .366 .583 r
.69245 .20839 .69776 .24552 .70504 .23925 .69988 .2057 Mtetra
.556 .375 .591 r
.69988 .2057 .70504 .23925 .71229 .2325 .70732 .203 Mtetra
.561 .388 .603 r
.70732 .203 .71229 .2325 .71952 .22534 .71479 .20029 Mtetra
.569 .406 .621 r
.71479 .20029 .71952 .22534 .72673 .21786 .72227 .19756 Mtetra
.58 .434 .647 r
.72227 .19756 .72673 .21786 .73391 .21013 .72977 .19482 Mtetra
.598 .48 .69 r
.72977 .19482 .73391 .21013 .74107 .20223 .7373 .19207 Mtetra
.626 .566 .767 r
.7373 .19207 .74107 .20223 .74823 .19425 .74484 .18932 Mtetra
.792 .769 .831 r
.07882 .42006 .08326 .42393 .08918 .42176 .08517 .41475 Mtetra
.741 .658 .768 r
.08517 .41475 .08918 .42176 .09512 .41958 .09153 .4095 Mtetra
.7 .584 .722 r
.09153 .4095 .09512 .41958 .10108 .4174 .09787 .40434 Mtetra
.67 .533 .689 r
.09787 .40434 .10108 .4174 .10705 .41522 .1042 .39933 Mtetra
.646 .496 .664 r
.1042 .39933 .10705 .41522 .11303 .41304 .1105 .39452 Mtetra
.628 .468 .646 r
.1105 .39452 .11303 .41304 .11902 .41086 .11678 .38994 Mtetra
.613 .446 .633 r
.11678 .38994 .11902 .41086 .12502 .40868 .12303 .38563 Mtetra
.6 .429 .622 r
.12303 .38563 .12502 .40868 .13104 .4065 .12925 .38164 Mtetra
.589 .415 .614 r
.12925 .38164 .13104 .4065 .13708 .40433 .13543 .37798 Mtetra
.58 .404 .608 r
.13543 .37798 .13708 .40433 .14312 .40216 .14158 .37468 Mtetra
.572 .395 .604 r
.14158 .37468 .14312 .40216 .14918 .39999 .14769 .37176 Mtetra
.565 .388 .601 r
.14769 .37176 .14918 .39999 .15525 .39783 .15376 .36924 Mtetra
.558 .382 .599 r
.15376 .36924 .15525 .39783 .16134 .39567 .15981 .36711 Mtetra
.552 .377 .599 r
.15981 .36711 .16134 .39567 .16743 .39352 .16582 .36537 Mtetra
.546 .374 .6 r
.16582 .36537 .16743 .39352 .17355 .39137 .17181 .36403 Mtetra
.54 .372 .602 r
.17181 .36403 .17355 .39137 .17967 .38922 .17777 .36307 Mtetra
.535 .371 .606 r
.17777 .36307 .17967 .38922 .18581 .38708 .18371 .36246 Mtetra
.53 .372 .612 r
.18371 .36246 .18581 .38708 .19196 .38495 .18964 .36219 Mtetra
.524 .375 .621 r
.18964 .36219 .19196 .38495 .19813 .38281 .19555 .36223 Mtetra
.518 .381 .633 r
.19555 .36223 .19813 .38281 .20431 .38067 .20146 .36254 Mtetra
.511 .39 .651 r
.20146 .36254 .20431 .38067 .21051 .37854 .20737 .36308 Mtetra
.503 .404 .676 r
.20737 .36308 .21051 .37854 .21672 .3764 .21329 .36381 Mtetra
.49 .428 .714 r
.21329 .36381 .21672 .3764 .22295 .37427 .21922 .36468 Mtetra
.468 .467 .774 r
.21922 .36468 .22295 .37427 .22919 .37213 .22516 .36565 Mtetra
.413 .534 .87 r
.22516 .36565 .22919 .37213 .23544 .36998 .23113 .36666 Mtetra
.232 .608 .953 r
.23113 .36666 .23544 .36998 .24171 .36783 .23713 .36766 Mtetra
.181 0 0 r
.23713 .36766 .24171 .36783 .248 .36568 .24316 .36861 Mtetra
.392 0 0 r
.24316 .36861 .248 .36568 .2543 .36351 .24922 .36944 Mtetra
.447 0 .092 r
.24922 .36944 .2543 .36351 .26062 .36134 .25533 .3701 Mtetra
.462 .063 .196 r
.25533 .3701 .26062 .36134 .26696 .35915 .26148 .37056 Mtetra
.466 .097 .254 r
.26148 .37056 .26696 .35915 .27331 .35696 .26768 .37076 Mtetra
.466 .116 .289 r
.26768 .37076 .27331 .35696 .27967 .35475 .27392 .37066 Mtetra
.463 .127 .311 r
.27392 .37066 .27967 .35475 .28606 .35253 .28021 .37022 Mtetra
.458 .132 .325 r
.28021 .37022 .28606 .35253 .29246 .35029 .28656 .36942 Mtetra
.453 .134 .334 r
.28656 .36942 .29246 .35029 .29887 .34804 .29295 .36823 Mtetra
.446 .132 .339 r
.29295 .36823 .29887 .34804 .30531 .34578 .29939 .36663 Mtetra
.438 .127 .34 r
.29939 .36663 .30531 .34578 .31175 .3435 .30588 .36461 Mtetra
.428 .12 .338 r
.30588 .36461 .31175 .3435 .31822 .3412 .31242 .36217 Mtetra
.417 .109 .333 r
.31242 .36217 .31822 .3412 .3247 .33889 .319 .35929 Mtetra
.403 .094 .324 r
.319 .35929 .3247 .33889 .3312 .33656 .32561 .35601 Mtetra
.385 .074 .31 r
.32561 .35601 .3312 .33656 .33771 .33422 .33227 .35232 Mtetra
.363 .048 .291 r
.33227 .35232 .33771 .33422 .34424 .33187 .33895 .34825 Mtetra
.333 .011 .262 r
.33895 .34825 .34424 .33187 .35079 .3295 .34567 .34384 Mtetra
.29 0 .219 r
.34567 .34384 .35079 .3295 .35735 .32712 .3524 .33911 Mtetra
.224 0 .151 r
.3524 .33911 .35735 .32712 .36393 .32472 .35916 .33411 Mtetra
.115 0 .036 r
.35916 .33411 .36393 .32472 .37053 .32232 .36594 .32888 Mtetra
0 0 0 r
.36594 .32888 .37053 .32232 .37714 .3199 .37273 .32347 Mtetra
.452 .817 .553 r
.37273 .32347 .37714 .3199 .38377 .31748 .37953 .31792 Mtetra
.786 .995 .871 r
.37953 .31792 .38377 .31748 .39041 .31505 .38633 .31229 Mtetra
.823 .863 .877 r
.38633 .31229 .39041 .31505 .39708 .31261 .39314 .30663 Mtetra
.769 .718 .804 r
.39314 .30663 .39708 .31261 .40375 .31016 .39996 .30099 Mtetra
.72 .62 .745 r
.39996 .30099 .40375 .31016 .41045 .30771 .40677 .29544 Mtetra
.683 .555 .704 r
.40677 .29544 .41045 .30771 .41715 .30526 .41358 .29 Mtetra
.655 .51 .674 r
.41358 .29 .41715 .30526 .42388 .30281 .42038 .28475 Mtetra
.634 .478 .653 r
.42038 .28475 .42388 .30281 .43062 .30036 .42719 .27971 Mtetra
.617 .453 .637 r
.42719 .27971 .43062 .30036 .43738 .29791 .43399 .27494 Mtetra
.604 .434 .625 r
.43399 .27494 .43738 .29791 .44416 .29545 .44079 .27046 Mtetra
.593 .419 .616 r
.44079 .27046 .44416 .29545 .45095 .293 .44759 .26632 Mtetra
.583 .408 .61 r
.44759 .26632 .45095 .293 .45775 .29056 .45439 .26253 Mtetra
.575 .398 .605 r
.45439 .26253 .45775 .29056 .46458 .28811 .4612 .25912 Mtetra
.567 .391 .602 r
.4612 .25912 .46458 .28811 .47142 .28567 .468 .25611 Mtetra
.561 .385 .6 r
.468 .25611 .47142 .28567 .47828 .28324 .47482 .2535 Mtetra
.555 .38 .599 r
.47482 .2535 .47828 .28324 .48516 .2808 .48165 .25129 Mtetra
.55 .377 .6 r
.48165 .25129 .48516 .2808 .49205 .27837 .48849 .24949 Mtetra
.545 .375 .602 r
.48849 .24949 .49205 .27837 .49896 .27595 .49535 .24808 Mtetra
.54 .374 .605 r
.49535 .24808 .49896 .27595 .50589 .27352 .50223 .24705 Mtetra
.535 .375 .611 r
.50223 .24705 .50589 .27352 .51283 .2711 .50913 .24638 Mtetra
.531 .378 .618 r
.50913 .24638 .51283 .2711 .5198 .26868 .51605 .24603 Mtetra
.526 .383 .629 r
.51605 .24603 .5198 .26868 .52678 .26627 .523 .24598 Mtetra
.521 .391 .644 r
.523 .24598 .52678 .26627 .53378 .26385 .52998 .24618 Mtetra
.516 .404 .665 r
.52998 .24618 .53378 .26385 .5408 .26143 .53699 .24661 Mtetra
.509 .423 .695 r
.53699 .24661 .5408 .26143 .54783 .25901 .54403 .2472 Mtetra
.497 .455 .74 r
.54403 .2472 .54783 .25901 .55489 .25658 .55111 .24791 Mtetra
.474 .507 .812 r
.55111 .24791 .55489 .25658 .56196 .25415 .55822 .24869 Mtetra
.408 .592 .918 r
.55822 .24869 .56196 .25415 .56905 .25172 .56536 .24949 Mtetra
.173 .64 .934 r
.56536 .24949 .56905 .25172 .57616 .24927 .57254 .25026 Mtetra
.218 0 0 r
.57254 .25026 .57616 .24927 .58329 .24682 .57975 .25093 Mtetra
.382 0 0 r
.57975 .25093 .58329 .24682 .59044 .24436 .58699 .25146 Mtetra
.431 0 .108 r
.58699 .25146 .59044 .24436 .5976 .24189 .59426 .2518 Mtetra
.448 .055 .201 r
.59426 .2518 .5976 .24189 .60479 .2394 .60156 .2519 Mtetra
.454 .089 .254 r
.60156 .2519 .60479 .2394 .61199 .2369 .60888 .25171 Mtetra
.455 .109 .288 r
.60888 .25171 .61199 .2369 .61921 .23439 .61622 .25119 Mtetra
.454 .12 .309 r
.61622 .25119 .61921 .23439 .62645 .23186 .62358 .25032 Mtetra
.451 .126 .324 r
.62358 .25032 .62645 .23186 .63371 .22932 .63095 .24906 Mtetra
.446 .129 .333 r
.63095 .24906 .63371 .22932 .64099 .22676 .63833 .24738 Mtetra
.44 .128 .338 r
.63833 .24738 .64099 .22676 .64828 .22419 .64572 .24528 Mtetra
.433 .124 .339 r
.64572 .24528 .64828 .22419 .6556 .2216 .65311 .24274 Mtetra
.424 .117 .337 r
.65311 .24274 .6556 .2216 .66293 .21899 .66051 .23976 Mtetra
.413 .106 .332 r
.66051 .23976 .66293 .21899 .67028 .21636 .6679 .23635 Mtetra
.4 .092 .324 r
.6679 .23635 .67028 .21636 .67765 .21372 .67529 .23252 Mtetra
.383 .073 .31 r
.67529 .23252 .67765 .21372 .68504 .21106 .68267 .22829 Mtetra
.36 .046 .29 r
.68267 .22829 .68504 .21106 .69245 .20839 .69004 .22369 Mtetra
.329 .008 .26 r
.69004 .22369 .69245 .20839 .69988 .2057 .6974 .21875 Mtetra
.284 0 .215 r
.6974 .21875 .69988 .2057 .70732 .203 .70476 .2135 Mtetra
.213 0 .141 r
.70476 .2135 .70732 .203 .71479 .20029 .7121 .20799 Mtetra
.09 0 .01 r
.7121 .20799 .71479 .20029 .72227 .19756 .71944 .20228 Mtetra
0 0 0 r
.71944 .20228 .72227 .19756 .72977 .19482 .72677 .1964 Mtetra
.562 .901 .664 r
.72677 .1964 .72977 .19482 .7373 .19207 .7341 .19041 Mtetra
.821 .969 .897 r
.7341 .19041 .7373 .19207 .74484 .18932 .74143 .18436 Mtetra
.881 .749 .712 r
.07435 .41616 .07882 .42006 .08517 .41475 .08176 .4033 Mtetra
.788 .616 .667 r
.08176 .4033 .08517 .41475 .09153 .4095 .08911 .39067 Mtetra
.725 .535 .634 r
.08911 .39067 .09153 .4095 .09787 .40434 .09639 .37843 Mtetra
.682 .483 .611 r
.09639 .37843 .09787 .40434 .1042 .39933 .10357 .36673 Mtetra
.651 .446 .594 r
.10357 .36673 .1042 .39933 .1105 .39452 .11064 .35572 Mtetra
.627 .419 .581 r
.11064 .35572 .1105 .39452 .11678 .38994 .11759 .34554 Mtetra
.607 .398 .572 r
.11759 .34554 .11678 .38994 .12303 .38563 .12441 .33629 Mtetra
.591 .381 .564 r
.12441 .33629 .12303 .38563 .12925 .38164 .13108 .32808 Mtetra
.577 .367 .559 r
.13108 .32808 .12925 .38164 .13543 .37798 .1376 .321 Mtetra
.565 .355 .554 r
.1376 .321 .13543 .37798 .14158 .37468 .14398 .31511 Mtetra
.554 .344 .55 r
.14398 .31511 .14158 .37468 .14769 .37176 .1502 .31048 Mtetra
.543 .334 .547 r
.1502 .31048 .14769 .37176 .15376 .36924 .15628 .30712 Mtetra
.533 .326 .545 r
.15628 .30712 .15376 .36924 .15981 .36711 .16222 .30507 Mtetra
.523 .317 .543 r
.16222 .30507 .15981 .36711 .16582 .36537 .16802 .30431 Mtetra
.512 .309 .542 r
.16802 .30431 .16582 .36537 .17181 .36403 .17369 .30484 Mtetra
.501 .302 .541 r
.17369 .30484 .17181 .36403 .17777 .36307 .17926 .30661 Mtetra
.49 .294 .541 r
.17926 .30661 .17777 .36307 .18371 .36246 .18472 .30958 Mtetra
.476 .286 .542 r
.18472 .30958 .18371 .36246 .18964 .36219 .19009 .31367 Mtetra
.461 .277 .545 r
.19009 .31367 .18964 .36219 .19555 .36223 .1954 .31879 Mtetra
.441 .267 .548 r
.1954 .31879 .19555 .36223 .20146 .36254 .20064 .32485 Mtetra
.415 .255 .554 r
.20064 .32485 .20146 .36254 .20737 .36308 .20586 .33171 Mtetra
.375 .238 .563 r
.20586 .33171 .20737 .36308 .21329 .36381 .21105 .33926 Mtetra
.308 .21 .577 r
.21105 .33926 .21329 .36381 .21922 .36468 .21624 .34733 Mtetra
.162 .151 .597 r
.21624 .34733 .21922 .36468 .22516 .36565 .22145 .35579 Mtetra
0 0 .545 r
.22145 .35579 .22516 .36565 .23113 .36666 .22669 .36445 Mtetra
.815 .33 .003 r
.22669 .36445 .23113 .36666 .23713 .36766 .23199 .37315 Mtetra
.738 .336 .289 r
.23199 .37315 .23713 .36766 .24316 .36861 .23736 .38171 Mtetra
.665 .316 .371 r
.23736 .38171 .24316 .36861 .24922 .36944 .24281 .38995 Mtetra
.621 .3 .405 r
.24281 .38995 .24922 .36944 .25533 .3701 .24836 .39769 Mtetra
.592 .288 .423 r
.24836 .39769 .25533 .3701 .26148 .37056 .25402 .40476 Mtetra
.57 .278 .433 r
.25402 .40476 .26148 .37056 .26768 .37076 .2598 .41099 Mtetra
.553 .269 .439 r
.2598 .41099 .26768 .37076 .27392 .37066 .26571 .41624 Mtetra
.539 .261 .442 r
.26571 .41624 .27392 .37066 .28021 .37022 .27176 .42036 Mtetra
.526 .253 .444 r
.27176 .42036 .28021 .37022 .28656 .36942 .27793 .42323 Mtetra
.514 .245 .444 r
.27793 .42323 .28656 .36942 .29295 .36823 .28425 .42477 Mtetra
.503 .237 .444 r
.28425 .42477 .29295 .36823 .29939 .36663 .2907 .42489 Mtetra
.491 .228 .442 r
.2907 .42489 .29939 .36663 .30588 .36461 .29727 .42355 Mtetra
.479 .218 .439 r
.29727 .42355 .30588 .36461 .31242 .36217 .30397 .42073 Mtetra
.467 .207 .436 r
.30397 .42073 .31242 .36217 .319 .35929 .31077 .41644 Mtetra
.453 .194 .43 r
.31077 .41644 .319 .35929 .32561 .35601 .31768 .41071 Mtetra
.437 .179 .424 r
.31768 .41071 .32561 .35601 .33227 .35232 .32468 .4036 Mtetra
.417 .16 .414 r
.32468 .4036 .33227 .35232 .33895 .34825 .33175 .39521 Mtetra
.393 .136 .402 r
.33175 .39521 .33895 .34825 .34567 .34384 .33888 .38565 Mtetra
.361 .105 .384 r
.33888 .38565 .34567 .34384 .3524 .33911 .34605 .37503 Mtetra
.316 .059 .356 r
.34605 .37503 .3524 .33911 .35916 .33411 .35326 .36351 Mtetra
.244 0 .311 r
.35326 .36351 .35916 .33411 .36594 .32888 .36048 .35126 Mtetra
.116 0 .225 r
.36048 .35126 .36594 .32888 .37273 .32347 .36771 .33844 Mtetra
0 0 .028 r
.36771 .33844 .37273 .32347 .37953 .31792 .37493 .32522 Mtetra
.736 .861 .433 r
.37493 .32522 .37953 .31792 .38633 .31229 .38213 .3118 Mtetra
.96 .882 .71 r
.38213 .3118 .38633 .31229 .39314 .30663 .3893 .29835 Mtetra
.847 .687 .684 r
.3893 .29835 .39314 .30663 .39996 .30099 .39643 .28505 Mtetra
.758 .57 .642 r
.39643 .28505 .39996 .30099 .40677 .29544 .40352 .27207 Mtetra
.701 .501 .614 r
.40352 .27207 .40677 .29544 .41358 .29 .41057 .25958 Mtetra
.662 .456 .595 r
.41057 .25958 .41358 .29 .42038 .28475 .41757 .24772 Mtetra
.634 .424 .581 r
.41757 .24772 .42038 .28475 .42719 .27971 .42451 .23664 Mtetra
.613 .401 .571 r
.42451 .23664 .42719 .27971 .43399 .27494 .43141 .22647 Mtetra
.595 .383 .563 r
.43141 .22647 .43399 .27494 .44079 .27046 .43826 .21731 Mtetra
.581 .369 .558 r
.43826 .21731 .44079 .27046 .44759 .26632 .44507 .20925 Mtetra
.568 .357 .553 r
.44507 .20925 .44759 .26632 .45439 .26253 .45184 .20239 Mtetra
.557 .346 .55 r
.45184 .20239 .45439 .26253 .4612 .25912 .45859 .19678 Mtetra
.547 .337 .547 r
.45859 .19678 .4612 .25912 .468 .25611 .46531 .19247 Mtetra
.538 .329 .545 r
.46531 .19247 .468 .25611 .47482 .2535 .47201 .18948 Mtetra
.528 .322 .544 r
.47201 .18948 .47482 .2535 .48165 .25129 .47871 .18781 Mtetra
.519 .316 .544 r
.47871 .18781 .48165 .25129 .48849 .24949 .48541 .18747 Mtetra
.51 .309 .544 r
.48541 .18747 .48849 .24949 .49535 .24808 .49212 .18842 Mtetra
.5 .304 .545 r
.49212 .18842 .49535 .24808 .50223 .24705 .49886 .19061 Mtetra
.49 .298 .547 r
.49886 .19061 .50223 .24705 .50913 .24638 .50562 .19399 Mtetra
.478 .292 .55 r
.50562 .19399 .50913 .24638 .51605 .24603 .51243 .19847 Mtetra
.463 .286 .554 r
.51243 .19847 .51605 .24603 .523 .24598 .51928 .20396 Mtetra
.445 .279 .561 r
.51928 .20396 .523 .24598 .52998 .24618 .52619 .21035 Mtetra
.421 .271 .571 r
.52619 .21035 .52998 .24618 .53699 .24661 .53315 .2175 Mtetra
.384 .261 .587 r
.53315 .2175 .53699 .24661 .54403 .2472 .54018 .22527 Mtetra
.318 .243 .613 r
.54018 .22527 .54403 .2472 .55111 .24791 .54728 .23351 Mtetra
.163 .201 .654 r
.54728 .23351 .55111 .24791 .55822 .24869 .55445 .24206 Mtetra
0 .025 .592 r
.55445 .24206 .55822 .24869 .56536 .24949 .5617 .25073 Mtetra
.747 .241 .013 r
.5617 .25073 .56536 .24949 .57254 .25026 .56901 .25936 Mtetra
.681 .275 .27 r
.56901 .25936 .57254 .25026 .57975 .25093 .57639 .26775 Mtetra
.627 .274 .352 r
.57639 .26775 .57975 .25093 .58699 .25146 .58383 .27572 Mtetra
.593 .269 .39 r
.58383 .27572 .58699 .25146 .59426 .2518 .59133 .2831 Mtetra
.57 .264 .41 r
.59133 .2831 .59426 .2518 .60156 .2519 .59887 .2897 Mtetra
.553 .259 .423 r
.59887 .2897 .60156 .2519 .60888 .25171 .60646 .29536 Mtetra
.539 .254 .43 r
.60646 .29536 .60888 .25171 .61622 .25119 .61407 .29994 Mtetra
.527 .248 .435 r
.61407 .29994 .61622 .25119 .62358 .25032 .6217 .3033 Mtetra
.516 .242 .439 r
.6217 .3033 .62358 .25032 .63095 .24906 .62933 .30533 Mtetra
.505 .236 .44 r
.62933 .30533 .63095 .24906 .63833 .24738 .63696 .30594 Mtetra
.495 .23 .441 r
.63696 .30594 .63833 .24738 .64572 .24528 .64456 .30507 Mtetra
.485 .223 .441 r
.64456 .30507 .64572 .24528 .65311 .24274 .65214 .30269 Mtetra
.475 .214 .439 r
.65214 .30269 .65311 .24274 .66051 .23976 .65966 .29878 Mtetra
.463 .205 .437 r
.65966 .29878 .66051 .23976 .6679 .23635 .66714 .29338 Mtetra
.45 .194 .433 r
.66714 .29338 .6679 .23635 .67529 .23252 .67455 .28653 Mtetra
.435 .18 .427 r
.67455 .28653 .67529 .23252 .68267 .22829 .68189 .2783 Mtetra
.417 .164 .42 r
.68189 .2783 .68267 .22829 .69004 .22369 .68916 .26882 Mtetra
.394 .142 .409 r
.68916 .26882 .69004 .22369 .6974 .21875 .69635 .25819 Mtetra
.363 .112 .393 r
.69635 .25819 .6974 .21875 .70476 .2135 .70346 .24656 Mtetra
.319 .068 .368 r
.70346 .24656 .70476 .2135 .7121 .20799 .7105 .23409 Mtetra
.247 0 .325 r
.7105 .23409 .7121 .20799 .71944 .20228 .71746 .22096 Mtetra
.111 0 .239 r
.71746 .22096 .71944 .20228 .72677 .1964 .72436 .20734 Mtetra
0 0 .021 r
.72436 .20734 .72677 .1964 .7341 .19041 .73121 .19341 Mtetra
.848 .907 .498 r
.73121 .19341 .7341 .19041 .74143 .18436 .738 .17938 Mtetra
.894 .742 .686 r
.06987 .41225 .07435 .41616 .08176 .4033 .07773 .39628 Mtetra
.856 .689 .674 r
.07773 .39628 .08176 .4033 .08911 .39067 .08552 .38063 Mtetra
.821 .644 .663 r
.08552 .38063 .08911 .39067 .09639 .37843 .0932 .36551 Mtetra
.789 .605 .653 r
.0932 .36551 .09639 .37843 .10357 .36673 .10074 .35111 Mtetra
.759 .572 .643 r
.10074 .35111 .10357 .36673 .11064 .35572 .10814 .33762 Mtetra
.732 .542 .635 r
.10814 .33762 .11064 .35572 .11759 .34554 .11538 .32519 Mtetra
.706 .515 .628 r
.11538 .32519 .11759 .34554 .12441 .33629 .12243 .31398 Mtetra
.681 .49 .621 r
.12243 .31398 .12441 .33629 .13108 .32808 .1293 .3041 Mtetra
.656 .467 .616 r
.1293 .3041 .13108 .32808 .1376 .321 .13597 .29566 Mtetra
.632 .445 .611 r
.13597 .29566 .1376 .321 .14398 .31511 .14244 .28876 Mtetra
.608 .423 .607 r
.14244 .28876 .14398 .31511 .1502 .31048 .14872 .28344 Mtetra
.583 .403 .603 r
.14872 .28344 .1502 .31048 .15628 .30712 .1548 .27976 Mtetra
.556 .382 .6 r
.1548 .27976 .15628 .30712 .16222 .30507 .1607 .27773 Mtetra
.528 .36 .597 r
.1607 .27773 .16222 .30507 .16802 .30431 .16642 .27735 Mtetra
.497 .338 .595 r
.16642 .27735 .16802 .30431 .17369 .30484 .17198 .27861 Mtetra
.462 .314 .594 r
.17198 .27861 .17369 .30484 .17926 .30661 .17738 .28145 Mtetra
.42 .287 .592 r
.17738 .28145 .17926 .30661 .18472 .30958 .18265 .28582 Mtetra
.37 .256 .591 r
.18265 .28582 .18472 .30958 .19009 .31367 .1878 .29162 Mtetra
.307 .218 .588 r
.1878 .29162 .19009 .31367 .1954 .31879 .19285 .29876 Mtetra
.224 .17 .584 r
.19285 .29876 .1954 .31879 .20064 .32485 .19782 .3071 Mtetra
.107 .105 .572 r
.19782 .3071 .20064 .32485 .20586 .33171 .20274 .31649 Mtetra
0 .013 .543 r
.20274 .31649 .20586 .33171 .21105 .33926 .20763 .32678 Mtetra
0 0 .47 r
.20763 .32678 .21105 .33926 .21624 .34733 .21251 .33778 Mtetra
0 0 .316 r
.21251 .33778 .21624 .34733 .22145 .35579 .21741 .34929 Mtetra
.812 .397 0 r
.21741 .34929 .22145 .35579 .22669 .36445 .22234 .3611 Mtetra
.876 .436 .088 r
.22234 .3611 .22669 .36445 .23199 .37315 .22733 .37298 Mtetra
.855 .428 .207 r
.22733 .37298 .23199 .37315 .23736 .38171 .23241 .38471 Mtetra
.81 .403 .277 r
.23241 .38471 .23736 .38171 .24281 .38995 .23759 .39606 Mtetra
.764 .376 .319 r
.23759 .39606 .24281 .38995 .24836 .39769 .2429 .40678 Mtetra
.72 .348 .345 r
.2429 .40678 .24836 .39769 .25402 .40476 .24834 .41666 Mtetra
.68 .322 .36 r
.24834 .41666 .25402 .40476 .2598 .41099 .25393 .42546 Mtetra
.643 .296 .368 r
.25393 .42546 .2598 .41099 .26571 .41624 .25969 .433 Mtetra
.608 .27 .372 r
.25969 .433 .26571 .41624 .27176 .42036 .26562 .43908 Mtetra
.573 .243 .371 r
.26562 .43908 .27176 .42036 .27793 .42323 .27172 .44354 Mtetra
.538 .214 .368 r
.27172 .44354 .27793 .42323 .28425 .42477 .278 .44625 Mtetra
.501 .184 .361 r
.278 .44625 .28425 .42477 .2907 .42489 .28445 .44711 Mtetra
.461 .149 .35 r
.28445 .44711 .2907 .42489 .29727 .42355 .29106 .44606 Mtetra
.417 .11 .335 r
.29106 .44606 .29727 .42355 .30397 .42073 .29783 .44308 Mtetra
.366 .065 .315 r
.29783 .44308 .30397 .42073 .31077 .41644 .30475 .43816 Mtetra
.305 .009 .287 r
.30475 .43816 .31077 .41644 .31768 .41071 .31179 .43137 Mtetra
.23 0 .25 r
.31179 .43137 .31768 .41071 .32468 .4036 .31895 .42278 Mtetra
.133 0 .197 r
.31895 .42278 .32468 .4036 .33175 .39521 .3262 .41251 Mtetra
.004 0 .121 r
.3262 .41251 .33175 .39521 .33888 .38565 .33353 .40072 Mtetra
0 0 .012 r
.33353 .40072 .33888 .38565 .34605 .37503 .34091 .38757 Mtetra
0 0 0 r
.34091 .38757 .34605 .37503 .35326 .36351 .34833 .37328 Mtetra
.664 .793 .334 r
.34833 .37328 .35326 .36351 .36048 .35126 .35576 .35804 Mtetra
.875 .914 .512 r
.35576 .35804 .36048 .35126 .36771 .33844 .3632 .34209 Mtetra
.971 .926 .62 r
.3632 .34209 .36771 .33844 .37493 .32522 .37061 .32567 Mtetra
.977 .873 .664 r
.37061 .32567 .37493 .32522 .38213 .3118 .378 .30901 Mtetra
.944 .802 .673 r
.378 .30901 .38213 .3118 .3893 .29835 .38534 .29234 Mtetra
.9 .735 .668 r
.38534 .29234 .3893 .29835 .39643 .28505 .39263 .2759 Mtetra
.857 .678 .659 r
.39263 .2759 .39643 .28505 .40352 .27207 .39986 .25989 Mtetra
.817 .63 .649 r
.39986 .25989 .40352 .27207 .41057 .25958 .40702 .24454 Mtetra
.781 .589 .64 r
.40702 .24454 .41057 .25958 .41757 .24772 .41411 .23003 Mtetra
.749 .554 .631 r
.41411 .23003 .41757 .24772 .42451 .23664 .42114 .21653 Mtetra
.719 .523 .624 r
.42114 .21653 .42451 .23664 .43141 .22647 .42809 .20421 Mtetra
.692 .496 .618 r
.42809 .20421 .43141 .22647 .43826 .21731 .43498 .19319 Mtetra
.666 .472 .613 r
.43498 .19319 .43826 .21731 .44507 .20925 .4418 .1836 Mtetra
.641 .45 .609 r
.4418 .1836 .44507 .20925 .45184 .20239 .44858 .17553 Mtetra
.617 .429 .605 r
.44858 .17553 .45184 .20239 .45859 .19678 .45531 .16905 Mtetra
.593 .41 .603 r
.45531 .16905 .45859 .19678 .46531 .19247 .462 .16423 Mtetra
.569 .391 .601 r
.462 .16423 .46531 .19247 .47201 .18948 .46866 .16108 Mtetra
.544 .373 .6 r
.46866 .16108 .47201 .18948 .47871 .18781 .47532 .15962 Mtetra
.518 .355 .599 r
.47532 .15962 .47871 .18781 .48541 .18747 .48196 .15983 Mtetra
.49 .337 .6 r
.48196 .15983 .48541 .18747 .49212 .18842 .48862 .1617 Mtetra
.458 .317 .601 r
.48862 .1617 .49212 .18842 .49886 .19061 .4953 .16515 Mtetra
.423 .297 .603 r
.4953 .16515 .49886 .19061 .50562 .19399 .50201 .17012 Mtetra
.381 .274 .607 r
.50201 .17012 .50562 .19399 .51243 .19847 .50876 .1765 Mtetra
.329 .248 .611 r
.50876 .1765 .51243 .19847 .51928 .20396 .51557 .18418 Mtetra
.263 .216 .615 r
.51557 .18418 .51928 .20396 .52619 .21035 .52244 .19302 Mtetra
.174 .174 .618 r
.52244 .19302 .52619 .21035 .53315 .2175 .52938 .20287 Mtetra
.047 .116 .614 r
.52938 .20287 .53315 .2175 .54018 .22527 .5364 .21354 Mtetra
0 .032 .587 r
.5364 .21354 .54018 .22527 .54728 .23351 .5435 .22484 Mtetra
0 0 .502 r
.5435 .22484 .54728 .23351 .55445 .24206 .55068 .23656 Mtetra
.652 .218 0 r
.55068 .23656 .55445 .24206 .5617 .25073 .55796 .24848 Mtetra
.789 .301 0 r
.55796 .24848 .5617 .25073 .56901 .25936 .56532 .26037 Mtetra
.805 .326 .069 r
.56532 .26037 .56901 .25936 .57639 .26775 .57276 .27198 Mtetra
.772 .321 .178 r
.57276 .27198 .57639 .26775 .58383 .27572 .58028 .28309 Mtetra
.729 .306 .244 r
.58028 .28309 .58383 .27572 .59133 .2831 .58787 .29344 Mtetra
.686 .287 .286 r
.58787 .29344 .59133 .2831 .59887 .2897 .59551 .30282 Mtetra
.647 .268 .313 r
.59551 .30282 .59887 .2897 .60646 .29536 .60321 .31099 Mtetra
.61 .248 .33 r
.60321 .31099 .60646 .29536 .61407 .29994 .61093 .31776 Mtetra
.576 .227 .341 r
.61093 .31776 .61407 .29994 .6217 .3033 .61868 .32295 Mtetra
.543 .206 .347 r
.61868 .32295 .6217 .3033 .62933 .30533 .62643 .3264 Mtetra
.509 .183 .349 r
.62643 .3264 .62933 .30533 .63696 .30594 .63416 .328 Mtetra
.475 .157 .347 r
.63416 .328 .63696 .30594 .64456 .30507 .64186 .32766 Mtetra
.439 .129 .342 r
.64186 .32766 .64456 .30507 .65214 .30269 .64952 .32534 Mtetra
.399 .097 .333 r
.64952 .32534 .65214 .30269 .65966 .29878 .65711 .32102 Mtetra
.354 .06 .32 r
.65711 .32102 .65966 .29878 .66714 .29338 .66463 .31474 Mtetra
.301 .015 .301 r
.66463 .31474 .66714 .29338 .67455 .28653 .67207 .30657 Mtetra
.236 0 .274 r
.67207 .30657 .67455 .28653 .68189 .2783 .6794 .29661 Mtetra
.155 0 .236 r
.6794 .29661 .68189 .2783 .68916 .26882 .68664 .285 Mtetra
.047 0 .181 r
.68664 .285 .68916 .26882 .69635 .25819 .69377 .27191 Mtetra
0 0 .099 r
.69377 .27191 .69635 .25819 .70346 .24656 .7008 .25754 Mtetra
0 0 0 r
.7008 .25754 .70346 .24656 .7105 .23409 .70773 .24211 Mtetra
.70773 .24211 .7105 .23409 .71746 .22096 .71455 .22583 Mtetra
.807 .849 .391 r
.71455 .22583 .71746 .22096 .72436 .20734 .7213 .20895 Mtetra
.959 .91 .544 r
.7213 .20895 .72436 .20734 .73121 .19341 .72796 .19172 Mtetra
.989 .873 .621 r
.72796 .19172 .73121 .19341 .738 .17938 .73456 .17437 Mtetra
.87 .755 .733 r
.06537 .40832 .06987 .41225 .07773 .39628 .07256 .39732 Mtetra
.939 .903 .761 r
.07256 .39732 .07773 .39628 .08552 .38063 .07972 .38649 Mtetra
.852 .968 .645 r
.07972 .38649 .08552 .38063 .0932 .36551 .08681 .37597 Mtetra
0 0 0 r
.08681 .37597 .0932 .36551 .10074 .35111 .09382 .3659 Mtetra
0 0 .02 r
.09382 .3659 .10074 .35111 .10814 .33762 .10075 .35639 Mtetra
.126 0 .173 r
.10075 .35639 .10814 .33762 .11538 .32519 .10757 .34755 Mtetra
.237 0 .257 r
.10757 .34755 .11538 .32519 .12243 .31398 .11428 .33948 Mtetra
.308 .023 .307 r
.11428 .33948 .12243 .31398 .1293 .3041 .12088 .33228 Mtetra
.356 .073 .339 r
.12088 .33228 .1293 .3041 .13597 .29566 .12735 .32601 Mtetra
.391 .11 .362 r
.12735 .32601 .13597 .29566 .14244 .28876 .1337 .32073 Mtetra
.419 .138 .378 r
.1337 .32073 .14244 .28876 .14872 .28344 .13992 .31648 Mtetra
.442 .161 .389 r
.13992 .31648 .14872 .28344 .1548 .27976 .14602 .31331 Mtetra
.461 .179 .398 r
.14602 .31331 .1548 .27976 .1607 .27773 .152 .31121 Mtetra
.478 .195 .404 r
.152 .31121 .1607 .27773 .16642 .27735 .15787 .3102 Mtetra
.494 .208 .408 r
.15787 .3102 .16642 .27735 .17198 .27861 .16363 .31026 Mtetra
.509 .22 .41 r
.16363 .31026 .17198 .27861 .17738 .28145 .1693 .31134 Mtetra
.524 .231 .411 r
.1693 .31134 .17738 .28145 .18265 .28582 .17488 .31342 Mtetra
.539 .24 .409 r
.17488 .31342 .18265 .28582 .1878 .29162 .18039 .31643 Mtetra
.555 .249 .405 r
.18039 .31643 .1878 .29162 .19285 .29876 .18584 .32029 Mtetra
.573 .258 .397 r
.18584 .32029 .19285 .29876 .19782 .3071 .19125 .32492 Mtetra
.594 .266 .383 r
.19125 .32492 .19782 .3071 .20274 .31649 .19663 .33021 Mtetra
.621 .274 .361 r
.19663 .33021 .20274 .31649 .20763 .32678 .20199 .33606 Mtetra
.657 .28 .32 r
.20199 .33606 .20763 .32678 .21251 .33778 .20736 .34233 Mtetra
.708 .282 .236 r
.20736 .34233 .21251 .33778 .21741 .34929 .21274 .34891 Mtetra
.758 .256 .021 r
.21274 .34891 .21741 .34929 .22234 .3611 .21816 .35565 Mtetra
0 0 .468 r
.21816 .35565 .22234 .3611 .22733 .37298 .22363 .36241 Mtetra
.007 .15 .665 r
.22363 .36241 .22733 .37298 .23241 .38471 .22915 .36904 Mtetra
.241 .227 .642 r
.22915 .36904 .23241 .38471 .23759 .39606 .23475 .3754 Mtetra
.342 .258 .614 r
.23475 .3754 .23759 .39606 .2429 .40678 .24044 .38133 Mtetra
.398 .275 .595 r
.24044 .38133 .2429 .40678 .24834 .41666 .24622 .38671 Mtetra
.433 .287 .583 r
.24622 .38671 .24834 .41666 .25393 .42546 .25211 .39139 Mtetra
.458 .297 .574 r
.25211 .39139 .25393 .42546 .25969 .433 .25811 .39525 Mtetra
.478 .306 .569 r
.25811 .39525 .25969 .433 .26562 .43908 .26422 .39819 Mtetra
.494 .314 .565 r
.26422 .39819 .26562 .43908 .27172 .44354 .27045 .4001 Mtetra
.508 .322 .563 r
.27045 .4001 .27172 .44354 .278 .44625 .2768 .40091 Mtetra
.521 .33 .562 r
.2768 .40091 .278 .44625 .28445 .44711 .28326 .40057 Mtetra
.532 .338 .562 r
.28326 .40057 .28445 .44711 .29106 .44606 .28983 .39903 Mtetra
.544 .346 .563 r
.28983 .39903 .29106 .44606 .29783 .44308 .29651 .39629 Mtetra
.555 .355 .564 r
.29651 .39629 .29783 .44308 .30475 .43816 .30329 .39233 Mtetra
.567 .365 .567 r
.30329 .39233 .30475 .43816 .31179 .43137 .31015 .3872 Mtetra
.579 .376 .57 r
.31015 .3872 .31179 .43137 .31895 .42278 .31709 .38095 Mtetra
.592 .388 .574 r
.31709 .38095 .31895 .42278 .3262 .41251 .3241 .37364 Mtetra
.606 .402 .579 r
.3241 .37364 .3262 .41251 .33353 .40072 .33117 .36535 Mtetra
.622 .419 .586 r
.33117 .36535 .33353 .40072 .34091 .38757 .33828 .35621 Mtetra
.641 .44 .595 r
.33828 .35621 .34091 .38757 .34833 .37328 .34541 .34632 Mtetra
.664 .466 .607 r
.34541 .34632 .34833 .37328 .35576 .35804 .35257 .33581 Mtetra
.692 .499 .622 r
.35257 .33581 .35576 .35804 .3632 .34209 .35974 .32482 Mtetra
.729 .545 .643 r
.35974 .32482 .3632 .34209 .37061 .32567 .3669 .31351 Mtetra
.779 .611 .672 r
.3669 .31351 .37061 .32567 .378 .30901 .37405 .302 Mtetra
.849 .712 .71 r
.37405 .302 .378 .30901 .38534 .29234 .38118 .29047 Mtetra
.933 .861 .746 r
.38118 .29047 .38534 .29234 .39263 .2759 .38828 .27904 Mtetra
.898 .971 .665 r
.38828 .27904 .39263 .2759 .39986 .25989 .39535 .26787 Mtetra
0 0 0 r
.39535 .26787 .39986 .25989 .40702 .24454 .40239 .25709 Mtetra
0 0 .027 r
.40239 .25709 .40702 .24454 .41411 .23003 .40938 .24683 Mtetra
.122 0 .183 r
.40938 .24683 .41411 .23003 .42114 .21653 .41634 .2372 Mtetra
.235 0 .265 r
.41634 .2372 .42114 .21653 .42809 .20421 .42325 .22832 Mtetra
.305 .025 .313 r
.42325 .22832 .42809 .20421 .43498 .19319 .43013 .22027 Mtetra
.352 .073 .343 r
.43013 .22027 .43498 .19319 .4418 .1836 .43698 .21314 Mtetra
.386 .108 .364 r
.43698 .21314 .4418 .1836 .44858 .17553 .44379 .207 Mtetra
.413 .134 .378 r
.44379 .207 .44858 .17553 .45531 .16905 .45058 .2019 Mtetra
.434 .155 .388 r
.45058 .2019 .45531 .16905 .462 .16423 .45735 .19787 Mtetra
.453 .171 .395 r
.45735 .19787 .462 .16423 .46866 .16108 .46411 .19495 Mtetra
.469 .185 .4 r
.46411 .19495 .46866 .16108 .47532 .15962 .47086 .19313 Mtetra
.483 .197 .402 r
.47086 .19313 .47532 .15962 .48196 .15983 .47762 .1924 Mtetra
.497 .207 .403 r
.47762 .1924 .48196 .15983 .48862 .1617 .48438 .19275 Mtetra
.51 .215 .402 r
.48438 .19275 .48862 .1617 .4953 .16515 .49117 .19414 Mtetra
.523 .222 .398 r
.49117 .19414 .4953 .16515 .50201 .17012 .49798 .19651 Mtetra
.537 .228 .392 r
.49798 .19651 .50201 .17012 .50876 .1765 .50482 .19979 Mtetra
.552 .233 .381 r
.50482 .19979 .50876 .1765 .51557 .18418 .5117 .2039 Mtetra
.57 .237 .365 r
.5117 .2039 .51557 .18418 .52244 .19302 .51863 .20875 Mtetra
.592 .238 .339 r
.51863 .20875 .52244 .19302 .52938 .20287 .52562 .21422 Mtetra
.62 .235 .293 r
.52562 .21422 .52938 .20287 .5364 .21354 .53266 .2202 Mtetra
.657 .221 .202 r
.53266 .2202 .5364 .21354 .5435 .22484 .53975 .22655 Mtetra
.688 .168 0 r
.53975 .22655 .5435 .22484 .55068 .23656 .54691 .23314 Mtetra
.488 0 0 r
.54691 .23314 .55068 .23656 .55796 .24848 .55413 .23983 Mtetra
.023 .224 .73 r
.55413 .23983 .55796 .24848 .56532 .26037 .56142 .24646 Mtetra
.257 .274 .687 r
.56142 .24646 .56532 .26037 .57276 .27198 .56876 .25289 Mtetra
.354 .289 .644 r
.56876 .25289 .57276 .27198 .58028 .28309 .57616 .25896 Mtetra
.406 .297 .617 r
.57616 .25896 .58028 .28309 .58787 .29344 .5836 .26453 Mtetra
.438 .303 .599 r
.5836 .26453 .58787 .29344 .59551 .30282 .5911 .26945 Mtetra
.461 .308 .586 r
.5911 .26945 .59551 .30282 .60321 .31099 .59863 .2736 Mtetra
.479 .313 .578 r
.59863 .2736 .60321 .31099 .61093 .31776 .60619 .27685 Mtetra
.493 .318 .572 r
.60619 .27685 .61093 .31776 .61868 .32295 .61377 .2791 Mtetra
.506 .324 .568 r
.61377 .2791 .61868 .32295 .62643 .3264 .62135 .28026 Mtetra
.517 .329 .565 r
.62135 .28026 .62643 .3264 .63416 .328 .62894 .28025 Mtetra
.528 .335 .563 r
.62894 .28025 .63416 .328 .64186 .32766 .63652 .27904 Mtetra
.538 .342 .562 r
.63652 .27904 .64186 .32766 .64952 .32534 .64407 .27658 Mtetra
.549 .349 .563 r
.64407 .27658 .64952 .32534 .65711 .32102 .6516 .27289 Mtetra
.559 .357 .564 r
.6516 .27289 .65711 .32102 .66463 .31474 .65909 .26796 Mtetra
.57 .366 .565 r
.65909 .26796 .66463 .31474 .67207 .30657 .66654 .26186 Mtetra
.582 .377 .568 r
.66654 .26186 .67207 .30657 .6794 .29661 .67393 .25463 Mtetra
.595 .389 .572 r
.67393 .25463 .6794 .29661 .68664 .285 .68127 .24636 Mtetra
.61 .404 .578 r
.68127 .24636 .68664 .285 .69377 .27191 .68855 .23714 Mtetra
.627 .422 .585 r
.68855 .23714 .69377 .27191 .7008 .25754 .69577 .22711 Mtetra
.648 .445 .594 r
.69577 .22711 .7008 .25754 .70773 .24211 .70293 .21637 Mtetra
.674 .474 .607 r
.70293 .21637 .70773 .24211 .71455 .22583 .71004 .20508 Mtetra
.709 .515 .625 r
.71004 .20508 .71455 .22583 .7213 .20895 .71711 .19337 Mtetra
.757 .575 .65 r
.71711 .19337 .7213 .20895 .72796 .19172 .72412 .18141 Mtetra
.825 .666 .686 r
.72412 .18141 .72796 .19172 .73456 .17437 .73111 .16933 Mtetra
.742 .767 .872 r
.06085 .40438 .06537 .40832 .07256 .39732 .06704 .40059 Mtetra
.381 .804 .619 r
.06704 .40059 .07256 .39732 .07972 .38649 .07323 .39683 Mtetra
.207 0 .082 r
.07323 .39683 .07972 .38649 .08681 .37597 .07942 .39311 Mtetra
.345 .02 .263 r
.07942 .39311 .08681 .37597 .09382 .3659 .08562 .38946 Mtetra
.398 .096 .333 r
.08562 .38946 .09382 .3659 .10075 .35639 .0918 .38591 Mtetra
.425 .137 .369 r
.0918 .38591 .10075 .35639 .10757 .34755 .09798 .38248 Mtetra
.441 .161 .391 r
.09798 .38248 .10757 .34755 .11428 .33948 .10415 .37919 Mtetra
.452 .177 .405 r
.10415 .37919 .11428 .33948 .12088 .33228 .11032 .37605 Mtetra
.46 .189 .414 r
.11032 .37605 .12088 .33228 .12735 .32601 .11646 .37308 Mtetra
.466 .197 .421 r
.11646 .37308 .12735 .32601 .1337 .32073 .1226 .3703 Mtetra
.47 .203 .426 r
.1226 .3703 .1337 .32073 .13992 .31648 .12872 .36771 Mtetra
.474 .207 .429 r
.12872 .36771 .13992 .31648 .14602 .31331 .13484 .36532 Mtetra
.476 .21 .43 r
.13484 .36532 .14602 .31331 .152 .31121 .14094 .36314 Mtetra
.478 .212 .431 r
.14094 .36314 .152 .31121 .15787 .3102 .14703 .36115 Mtetra
.48 .212 .43 r
.14703 .36115 .15787 .3102 .16363 .31026 .15311 .35937 Mtetra
.481 .212 .429 r
.15311 .35937 .16363 .31026 .1693 .31134 .15919 .35778 Mtetra
.481 .21 .425 r
.15919 .35778 .1693 .31134 .17488 .31342 .16526 .35637 Mtetra
.481 .207 .42 r
.16526 .35637 .17488 .31342 .18039 .31643 .17133 .35513 Mtetra
.48 .201 .413 r
.17133 .35513 .18039 .31643 .18584 .32029 .1774 .35404 Mtetra
.478 .193 .401 r
.1774 .35404 .18584 .32029 .19125 .32492 .18348 .35309 Mtetra
.474 .179 .384 r
.18348 .35309 .19125 .32492 .19663 .33021 .18956 .35226 Mtetra
.466 .155 .354 r
.18956 .35226 .19663 .33021 .20199 .33606 .19565 .35152 Mtetra
.448 .108 .296 r
.19565 .35152 .20199 .33606 .20736 .34233 .20176 .35085 Mtetra
.395 0 .146 r
.20176 .35085 .20736 .34233 .21274 .34891 .20788 .35023 Mtetra
.045 0 0 r
.20788 .35023 .21274 .34891 .21816 .35565 .21402 .34962 Mtetra
.542 .622 .881 r
.21402 .34962 .21816 .35565 .22363 .36241 .22019 .34901 Mtetra
.547 .456 .704 r
.22019 .34901 .22363 .36241 .22915 .36904 .22638 .34836 Mtetra
.539 .396 .635 r
.22638 .34836 .22915 .36904 .23475 .3754 .23259 .34764 Mtetra
.534 .367 .601 r
.23259 .34764 .23475 .3754 .24044 .38133 .23884 .34684 Mtetra
.531 .35 .581 r
.23884 .34684 .24044 .38133 .24622 .38671 .24511 .34593 Mtetra
.529 .34 .568 r
.24511 .34593 .24622 .38671 .25211 .39139 .25142 .34488 Mtetra
.528 .333 .559 r
.25142 .34488 .25211 .39139 .25811 .39525 .25776 .34368 Mtetra
.528 .328 .553 r
.25776 .34368 .25811 .39525 .26422 .39819 .26414 .3423 Mtetra
.528 .325 .549 r
.26414 .3423 .26422 .39819 .27045 .4001 .27055 .34073 Mtetra
.528 .324 .546 r
.27055 .34073 .27045 .4001 .2768 .40091 .27699 .33896 Mtetra
.529 .323 .544 r
.27699 .33896 .2768 .40091 .28326 .40057 .28347 .33698 Mtetra
.53 .323 .543 r
.28347 .33698 .28326 .40057 .28983 .39903 .28998 .33478 Mtetra
.532 .324 .543 r
.28998 .33478 .28983 .39903 .29651 .39629 .29653 .33237 Mtetra
.533 .325 .544 r
.29653 .33237 .29651 .39629 .30329 .39233 .3031 .32973 Mtetra
.535 .327 .545 r
.3031 .32973 .30329 .39233 .31015 .3872 .3097 .32688 Mtetra
.538 .331 .547 r
.3097 .32688 .31015 .3872 .31709 .38095 .31634 .32382 Mtetra
.541 .335 .55 r
.31634 .32382 .31709 .38095 .3241 .37364 .32299 .32056 Mtetra
.545 .341 .554 r
.32299 .32056 .3241 .37364 .33117 .36535 .32968 .31713 Mtetra
.55 .348 .56 r
.32968 .31713 .33117 .36535 .33828 .35621 .33638 .31353 Mtetra
.556 .359 .569 r
.33638 .31353 .33828 .35621 .34541 .34632 .3431 .30978 Mtetra
.565 .373 .58 r
.3431 .30978 .34541 .34632 .35257 .33581 .34984 .30592 Mtetra
.577 .395 .598 r
.34984 .30592 .35257 .33581 .35974 .32482 .3566 .30195 Mtetra
.596 .429 .626 r
.3566 .30195 .35974 .32482 .3669 .31351 .36336 .29791 Mtetra
.629 .491 .676 r
.36336 .29791 .3669 .31351 .37405 .302 .37015 .29383 Mtetra
.693 .631 .782 r
.37015 .29383 .37405 .302 .38118 .29047 .37694 .28973 Mtetra
.722 .961 .943 r
.37694 .28973 .38118 .29047 .38828 .27904 .38374 .28563 Mtetra
.061 0 0 r
.38374 .28563 .38828 .27904 .39535 .26787 .39054 .28157 Mtetra
.308 0 .213 r
.39054 .28157 .39535 .26787 .40239 .25709 .39736 .27757 Mtetra
.383 .074 .312 r
.39736 .27757 .40239 .25709 .40938 .24683 .40418 .27366 Mtetra
.417 .125 .359 r
.40418 .27366 .40938 .24683 .41634 .2372 .41101 .26986 Mtetra
.437 .154 .385 r
.41101 .26986 .41634 .2372 .42325 .22832 .41785 .26618 Mtetra
.449 .173 .401 r
.41785 .26618 .42325 .22832 .43013 .22027 .42469 .26266 Mtetra
.458 .185 .412 r
.42469 .26266 .43013 .22027 .43698 .21314 .43154 .2593 Mtetra
.464 .194 .419 r
.43154 .2593 .43698 .21314 .44379 .207 .43839 .25613 Mtetra
.469 .201 .424 r
.43839 .25613 .44379 .207 .45058 .2019 .44526 .25314 Mtetra
.472 .206 .428 r
.44526 .25314 .45058 .2019 .45735 .19787 .45214 .25036 Mtetra
.475 .209 .43 r
.45214 .25036 .45735 .19787 .46411 .19495 .45903 .24779 Mtetra
.477 .211 .431 r
.45903 .24779 .46411 .19495 .47086 .19313 .46593 .24542 Mtetra
.479 .212 .43 r
.46593 .24542 .47086 .19313 .47762 .1924 .47284 .24325 Mtetra
.48 .211 .429 r
.47284 .24325 .47762 .1924 .48438 .19275 .47977 .24129 Mtetra
.48 .21 .426 r
.47977 .24129 .48438 .19275 .49117 .19414 .48672 .23951 Mtetra
.48 .207 .422 r
.48672 .23951 .49117 .19414 .49798 .19651 .49369 .23792 Mtetra
.479 .202 .415 r
.49369 .23792 .49798 .19651 .50482 .19979 .50068 .2365 Mtetra
.477 .194 .405 r
.50068 .2365 .50482 .19979 .5117 .2039 .5077 .23522 Mtetra
.473 .182 .39 r
.5077 .23522 .5117 .2039 .51863 .20875 .51473 .23407 Mtetra
.467 .163 .366 r
.51473 .23407 .51863 .20875 .52562 .21422 .52179 .23302 Mtetra
.453 .127 .322 r
.52179 .23302 .52562 .21422 .53266 .2202 .52888 .23206 Mtetra
.419 .049 .226 r
.52888 .23206 .53266 .2202 .53975 .22655 .53599 .23116 Mtetra
.279 0 0 r
.53599 .23116 .53975 .22655 .54691 .23314 .54312 .23029 Mtetra
.462 .777 .998 r
.54312 .23029 .54691 .23314 .55413 .23983 .55029 .22942 Mtetra
.557 .518 .768 r
.55029 .22942 .55413 .23983 .56142 .24646 .55748 .22853 Mtetra
.546 .424 .664 r
.55748 .22853 .56142 .24646 .56876 .25289 .56469 .22758 Mtetra
.539 .382 .617 r
.56469 .22758 .56876 .25289 .57616 .25896 .57194 .22656 Mtetra
.534 .36 .591 r
.57194 .22656 .57616 .25896 .5836 .26453 .5792 .22544 Mtetra
.531 .346 .575 r
.5792 .22544 .5836 .26453 .5911 .26945 .58649 .22418 Mtetra
.53 .337 .564 r
.58649 .22418 .5911 .26945 .59863 .2736 .5938 .22278 Mtetra
.529 .332 .557 r
.5938 .22278 .59863 .2736 .60619 .27685 .60114 .22121 Mtetra
.529 .328 .552 r
.60114 .22121 .60619 .27685 .61377 .2791 .60849 .21945 Mtetra
.529 .325 .548 r
.60849 .21945 .61377 .2791 .62135 .28026 .61586 .21748 Mtetra
.529 .324 .546 r
.61586 .21748 .62135 .28026 .62894 .28025 .62325 .21531 Mtetra
.53 .323 .544 r
.62325 .21531 .62894 .28025 .63652 .27904 .63065 .21291 Mtetra
.531 .323 .543 r
.63065 .21291 .63652 .27904 .64407 .27658 .63806 .21028 Mtetra
.532 .324 .543 r
.63806 .21028 .64407 .27658 .6516 .27289 .64548 .20744 Mtetra
.534 .326 .544 r
.64548 .20744 .6516 .27289 .65909 .26796 .65292 .20436 Mtetra
.536 .328 .545 r
.65292 .20436 .65909 .26796 .66654 .26186 .66036 .20107 Mtetra
.539 .332 .548 r
.66036 .20107 .66654 .26186 .67393 .25463 .66781 .19757 Mtetra
.542 .336 .551 r
.66781 .19757 .67393 .25463 .68127 .24636 .67526 .19388 Mtetra
.546 .343 .556 r
.67526 .19388 .68127 .24636 .68855 .23714 .68272 .19001 Mtetra
.551 .351 .563 r
.68272 .19001 .68855 .23714 .69577 .22711 .69019 .18598 Mtetra
.559 .363 .573 r
.69019 .18598 .69577 .22711 .70293 .21637 .69767 .18182 Mtetra
.569 .381 .587 r
.69767 .18182 .70293 .21637 .71004 .20508 .70514 .17754 Mtetra
.584 .407 .608 r
.70514 .17754 .71004 .20508 .71711 .19337 .71263 .17317 Mtetra
.608 .452 .645 r
.71263 .17317 .71711 .19337 .72412 .18141 .72013 .16874 Mtetra
.653 .544 .718 r
.72013 .16874 .72412 .18141 .73111 .16933 .72763 .16428 Mtetra
.698 .76 .9 r
.05631 .40042 .06085 .40438 .06704 .40059 .06237 .39757 Mtetra
.702 .812 .933 r
.06237 .39757 .06704 .40059 .07323 .39683 .06844 .39474 Mtetra
.696 .864 .962 r
.06844 .39474 .07323 .39683 .07942 .39311 .07452 .39191 Mtetra
.673 .91 .976 r
.07452 .39191 .07942 .39311 .08562 .38946 .08061 .38912 Mtetra
.625 .935 .964 r
.08061 .38912 .08562 .38946 .0918 .38591 .08671 .38636 Mtetra
.547 .926 .914 r
.08671 .38636 .0918 .38591 .09798 .38248 .0928 .38365 Mtetra
.447 .881 .829 r
.0928 .38365 .09798 .38248 .10415 .37919 .09891 .381 Mtetra
.341 .81 .725 r
.09891 .381 .10415 .37919 .11032 .37605 .10502 .37841 Mtetra
0 0 0 r
.10502 .37841 .11032 .37605 .11646 .37308 .11113 .37588 Mtetra
.11113 .37588 .11646 .37308 .1226 .3703 .11724 .37343 Mtetra
.11724 .37343 .1226 .3703 .12872 .36771 .12336 .37106 Mtetra
.12336 .37106 .12872 .36771 .13484 .36532 .12948 .36877 Mtetra
.12948 .36877 .13484 .36532 .14094 .36314 .1356 .36656 Mtetra
.1356 .36656 .14094 .36314 .14703 .36115 .14173 .36444 Mtetra
.14173 .36444 .14703 .36115 .15311 .35937 .14787 .36239 Mtetra
.14787 .36239 .15311 .35937 .15919 .35778 .15401 .36042 Mtetra
.15401 .36042 .15919 .35778 .16526 .35637 .16015 .35853 Mtetra
.16015 .35853 .16526 .35637 .17133 .35513 .16631 .35671 Mtetra
.16631 .35671 .17133 .35513 .1774 .35404 .17247 .35494 Mtetra
.259 .767 .765 r
.17247 .35494 .1774 .35404 .18348 .35309 .17864 .35324 Mtetra
.357 .829 .875 r
.17864 .35324 .18348 .35309 .18956 .35226 .18483 .35157 Mtetra
.451 .862 .958 r
.18483 .35157 .18956 .35226 .19565 .35152 .19103 .34995 Mtetra
.524 .857 .996 r
.19103 .34995 .19565 .35152 .20176 .35085 .19724 .34834 Mtetra
.571 .822 .992 r
.19724 .34834 .20176 .35085 .20788 .35023 .20347 .34676 Mtetra
.596 .773 .965 r
.20347 .34676 .20788 .35023 .21402 .34962 .20971 .34517 Mtetra
.606 .723 .928 r
.20971 .34517 .21402 .34962 .22019 .34901 .21598 .34358 Mtetra
.61 .678 .89 r
.21598 .34358 .22019 .34901 .22638 .34836 .22226 .34197 Mtetra
.609 .64 .855 r
.22226 .34197 .22638 .34836 .23259 .34764 .22857 .34034 Mtetra
.608 .608 .826 r
.22857 .34034 .23259 .34764 .23884 .34684 .23489 .33866 Mtetra
.606 .582 .801 r
.23489 .33866 .23884 .34684 .24511 .34593 .24124 .33693 Mtetra
.604 .562 .781 r
.24124 .33693 .24511 .34593 .25142 .34488 .24761 .33514 Mtetra
.602 .546 .764 r
.24761 .33514 .25142 .34488 .25776 .34368 .254 .33328 Mtetra
.602 .534 .751 r
.254 .33328 .25776 .34368 .26414 .3423 .26042 .33134 Mtetra
.601 .525 .74 r
.26042 .33134 .26414 .3423 .27055 .34073 .26686 .32933 Mtetra
.602 .518 .732 r
.26686 .32933 .27055 .34073 .27699 .33896 .27333 .32722 Mtetra
.603 .514 .727 r
.27333 .32722 .27699 .33896 .28347 .33698 .27981 .32503 Mtetra
.605 .513 .723 r
.27981 .32503 .28347 .33698 .28998 .33478 .28633 .32273 Mtetra
.607 .513 .722 r
.28633 .32273 .28998 .33478 .29653 .33237 .29286 .32035 Mtetra
.61 .515 .722 r
.29286 .32035 .29653 .33237 .3031 .32973 .29942 .31787 Mtetra
.614 .52 .724 r
.29942 .31787 .3031 .32973 .3097 .32688 .306 .31529 Mtetra
.618 .526 .728 r
.306 .31529 .3097 .32688 .31634 .32382 .3126 .31263 Mtetra
.623 .535 .735 r
.3126 .31263 .31634 .32382 .32299 .32056 .31922 .30988 Mtetra
.629 .547 .743 r
.31922 .30988 .32299 .32056 .32968 .31713 .32586 .30705 Mtetra
.636 .561 .754 r
.32586 .30705 .32968 .31713 .33638 .31353 .33252 .30415 Mtetra
.644 .579 .767 r
.33252 .30415 .33638 .31353 .3431 .30978 .3392 .30118 Mtetra
.653 .601 .784 r
.3392 .30118 .3431 .30978 .34984 .30592 .34589 .29816 Mtetra
.662 .627 .804 r
.34589 .29816 .34984 .30592 .3566 .30195 .3526 .2951 Mtetra
.673 .658 .828 r
.3526 .2951 .3566 .30195 .36336 .29791 .35933 .292 Mtetra
.683 .696 .855 r
.35933 .292 .36336 .29791 .37015 .29383 .36607 .28888 Mtetra
.693 .74 .887 r
.36607 .28888 .37015 .29383 .37694 .28973 .37282 .28574 Mtetra
.699 .789 .921 r
.37282 .28574 .37694 .28973 .38374 .28563 .37959 .28261 Mtetra
.698 .843 .952 r
.37959 .28261 .38374 .28563 .39054 .28157 .38637 .27948 Mtetra
.683 .893 .974 r
.38637 .27948 .39054 .28157 .39736 .27757 .39317 .27638 Mtetra
.644 .928 .973 r
.39317 .27638 .39736 .27757 .40418 .27366 .39997 .27331 Mtetra
.576 .933 .937 r
.39997 .27331 .40418 .27366 .41101 .26986 .40679 .27028 Mtetra
.482 .9 .863 r
.40679 .27028 .41101 .26986 .41785 .26618 .41363 .2673 Mtetra
.377 .836 .763 r
.41363 .2673 .41785 .26618 .42469 .26266 .42047 .26438 Mtetra
.276 .759 .658 r
.42047 .26438 .42469 .26266 .43154 .2593 .42733 .26153 Mtetra
0 0 0 r
.42733 .26153 .43154 .2593 .43839 .25613 .4342 .25875 Mtetra
.4342 .25875 .43839 .25613 .44526 .25314 .44109 .25605 Mtetra
.44109 .25605 .44526 .25314 .45214 .25036 .44799 .25343 Mtetra
.44799 .25343 .45214 .25036 .45903 .24779 .45491 .25089 Mtetra
.45491 .25089 .45903 .24779 .46593 .24542 .46184 .24843 Mtetra
.46184 .24843 .46593 .24542 .47284 .24325 .46878 .24606 Mtetra
.46878 .24606 .47284 .24325 .47977 .24129 .47575 .24377 Mtetra
.47575 .24377 .47977 .24129 .48672 .23951 .48273 .24155 Mtetra
.48273 .24155 .48672 .23951 .49369 .23792 .48973 .23941 Mtetra
.48973 .23941 .49369 .23792 .50068 .2365 .49675 .23733 Mtetra
.236 .748 .73 r
.49675 .23733 .50068 .2365 .5077 .23522 .50379 .23532 Mtetra
.331 .815 .841 r
.50379 .23532 .5077 .23522 .51473 .23407 .51085 .23335 Mtetra
.427 .859 .934 r
.51085 .23335 .51473 .23407 .52179 .23302 .51793 .23142 Mtetra
.507 .867 .987 r
.51793 .23142 .52179 .23302 .52888 .23206 .52504 .22952 Mtetra
.562 .841 .997 r
.52504 .22952 .52888 .23206 .53599 .23116 .53216 .22765 Mtetra
.593 .796 .977 r
.53216 .22765 .53599 .23116 .54312 .23029 .5393 .22578 Mtetra
.607 .745 .942 r
.5393 .22578 .54312 .23029 .55029 .22942 .54647 .22391 Mtetra
.612 .698 .905 r
.54647 .22391 .55029 .22942 .55748 .22853 .55366 .22202 Mtetra
.613 .657 .869 r
.55366 .22202 .55748 .22853 .56469 .22758 .56087 .22011 Mtetra
.611 .622 .838 r
.56087 .22011 .56469 .22758 .57194 .22656 .56811 .21816 Mtetra
.608 .594 .812 r
.56811 .21816 .57194 .22656 .5792 .22544 .57536 .21616 Mtetra
.606 .572 .789 r
.57536 .21616 .5792 .22544 .58649 .22418 .58263 .21411 Mtetra
.604 .554 .771 r
.58263 .21411 .58649 .22418 .5938 .22278 .58993 .21199 Mtetra
.603 .54 .757 r
.58993 .21199 .5938 .22278 .60114 .22121 .59725 .20979 Mtetra
.602 .529 .745 r
.59725 .20979 .60114 .22121 .60849 .21945 .60458 .20751 Mtetra
.602 .521 .736 r
.60458 .20751 .60849 .21945 .61586 .21748 .61193 .20514 Mtetra
.603 .516 .729 r
.61193 .20514 .61586 .21748 .62325 .21531 .61931 .20268 Mtetra
.604 .513 .725 r
.61931 .20268 .62325 .21531 .63065 .21291 .6267 .20012 Mtetra
.606 .512 .722 r
.6267 .20012 .63065 .21291 .63806 .21028 .6341 .19747 Mtetra
.608 .514 .722 r
.6341 .19747 .63806 .21028 .64548 .20744 .64152 .19471 Mtetra
.611 .517 .723 r
.64152 .19471 .64548 .20744 .65292 .20436 .64896 .19186 Mtetra
.615 .523 .726 r
.64896 .19186 .65292 .20436 .66036 .20107 .65641 .18891 Mtetra
.62 .53 .731 r
.65641 .18891 .66036 .20107 .66781 .19757 .66388 .18588 Mtetra
.625 .541 .739 r
.66388 .18588 .66781 .19757 .67526 .19388 .67136 .18275 Mtetra
.632 .554 .748 r
.67136 .18275 .67526 .19388 .68272 .19001 .67886 .17955 Mtetra
.639 .57 .761 r
.67886 .17955 .68272 .19001 .69019 .18598 .68637 .17628 Mtetra
.647 .589 .776 r
.68637 .17628 .69019 .18598 .69767 .18182 .69389 .17295 Mtetra
.656 .614 .795 r
.69389 .17295 .69767 .18182 .70514 .17754 .70143 .16956 Mtetra
.666 .643 .817 r
.70143 .16956 .70514 .17754 .71263 .17317 .70898 .16613 Mtetra
.677 .678 .843 r
.70898 .16613 .71263 .17317 .72013 .16874 .71655 .16267 Mtetra
.687 .719 .874 r
.71655 .16267 .72013 .16874 .72763 .16428 .72414 .15919 Mtetra
.855 .76 .756 r
.05175 .39644 .05631 .40042 .06237 .39757 .05876 .38711 Mtetra
.764 .614 .693 r
.05876 .38711 .06237 .39757 .06844 .39474 .06574 .37792 Mtetra
.703 .529 .65 r
.06574 .37792 .06844 .39474 .07452 .39191 .07267 .36898 Mtetra
.663 .476 .621 r
.07267 .36898 .07452 .39191 .08061 .38912 .07955 .36038 Mtetra
.634 .439 .601 r
.07955 .36038 .08061 .38912 .08671 .38636 .08635 .35224 Mtetra
.612 .412 .587 r
.08635 .35224 .08671 .38636 .0928 .38365 .09307 .34463 Mtetra
.595 .392 .576 r
.09307 .34463 .0928 .38365 .09891 .381 .0997 .33765 Mtetra
.581 .376 .568 r
.0997 .33765 .09891 .381 .10502 .37841 .10623 .33136 Mtetra
.569 .363 .562 r
.10623 .33136 .10502 .37841 .11113 .37588 .11267 .32583 Mtetra
.558 .352 .557 r
.11267 .32583 .11113 .37588 .11724 .37343 .119 .3211 Mtetra
.549 .343 .553 r
.119 .3211 .11724 .37343 .12336 .37106 .12523 .31721 Mtetra
.54 .334 .55 r
.12523 .31721 .12336 .37106 .12948 .36877 .13136 .31419 Mtetra
.532 .327 .548 r
.13136 .31419 .12948 .36877 .1356 .36656 .13739 .31205 Mtetra
.524 .321 .547 r
.13739 .31205 .1356 .36656 .14173 .36444 .14333 .31078 Mtetra
.516 .315 .546 r
.14333 .31078 .14173 .36444 .14787 .36239 .14918 .31039 Mtetra
.508 .31 .546 r
.14918 .31039 .14787 .36239 .15401 .36042 .15495 .31083 Mtetra
.5 .305 .548 r
.15495 .31083 .15401 .36042 .16015 .35853 .16065 .31207 Mtetra
.49 .301 .55 r
.16065 .31207 .16015 .35853 .16631 .35671 .1663 .31406 Mtetra
.48 .297 .554 r
.1663 .31406 .16631 .35671 .17247 .35494 .1719 .31675 Mtetra
.467 .293 .56 r
.1719 .31675 .17247 .35494 .17864 .35324 .17746 .32005 Mtetra
.451 .289 .57 r
.17746 .32005 .17864 .35324 .18483 .35157 .183 .32388 Mtetra
.427 .285 .585 r
.183 .32388 .18483 .35157 .19103 .34995 .18853 .32816 Mtetra
.389 .281 .61 r
.18853 .32816 .19103 .34995 .19724 .34834 .19406 .33277 Mtetra
.312 .274 .655 r
.19406 .33277 .19724 .34834 .20347 .34676 .19961 .33762 Mtetra
.079 .239 .728 r
.19961 .33762 .20347 .34676 .20971 .34517 .20519 .34259 Mtetra
.586 .027 0 r
.20519 .34259 .20971 .34517 .21598 .34358 .21082 .34757 Mtetra
.655 .199 .156 r
.21082 .34757 .21598 .34358 .22226 .34197 .2165 .35244 Mtetra
.605 .228 .301 r
.2165 .35244 .22226 .34197 .22857 .34034 .22224 .35707 Mtetra
.574 .235 .357 r
.22224 .35707 .22857 .34034 .23489 .33866 .22806 .36136 Mtetra
.552 .235 .385 r
.22806 .36136 .23489 .33866 .24124 .33693 .23396 .36519 Mtetra
.537 .234 .401 r
.23396 .36519 .24124 .33693 .24761 .33514 .23995 .36846 Mtetra
.524 .231 .411 r
.23995 .36846 .24761 .33514 .254 .33328 .24603 .37107 Mtetra
.514 .227 .417 r
.24603 .37107 .254 .33328 .26042 .33134 .25222 .37293 Mtetra
.504 .223 .42 r
.25222 .37293 .26042 .33134 .26686 .32933 .2585 .37397 Mtetra
.495 .217 .422 r
.2585 .37397 .26686 .32933 .27333 .32722 .26489 .37412 Mtetra
.486 .212 .423 r
.26489 .37412 .27333 .32722 .27981 .32503 .27138 .37335 Mtetra
.477 .205 .422 r
.27138 .37335 .27981 .32503 .28633 .32273 .27796 .37162 Mtetra
.467 .197 .42 r
.27796 .37162 .28633 .32273 .29286 .32035 .28464 .36892 Mtetra
.457 .187 .416 r
.28464 .36892 .29286 .32035 .29942 .31787 .2914 .36526 Mtetra
.445 .176 .411 r
.2914 .36526 .29942 .31787 .306 .31529 .29824 .36066 Mtetra
.431 .163 .404 r
.29824 .36066 .306 .31529 .3126 .31263 .30514 .35515 Mtetra
.414 .146 .394 r
.30514 .35515 .3126 .31263 .31922 .30988 .31211 .34879 Mtetra
.393 .123 .381 r
.31211 .34879 .31922 .30988 .32586 .30705 .31913 .34165 Mtetra
.365 .093 .362 r
.31913 .34165 .32586 .30705 .33252 .30415 .32619 .33382 Mtetra
.325 .05 .333 r
.32619 .33382 .33252 .30415 .3392 .30118 .33329 .32538 Mtetra
.262 0 .284 r
.33329 .32538 .3392 .30118 .34589 .29816 .3404 .31643 Mtetra
.148 0 .194 r
.3404 .31643 .34589 .29816 .3526 .2951 .34752 .3071 Mtetra
0 0 0 r
.34752 .3071 .3526 .2951 .35933 .292 .35465 .29749 Mtetra
.67 .879 .507 r
.35465 .29749 .35933 .292 .36607 .28888 .36177 .28772 Mtetra
.925 .903 .783 r
.36177 .28772 .36607 .28888 .37282 .28574 .36888 .27792 Mtetra
.816 .688 .723 r
.36888 .27792 .37282 .28574 .37959 .28261 .37597 .2682 Mtetra
.732 .565 .666 r
.37597 .2682 .37959 .28261 .38637 .27948 .38304 .25867 Mtetra
.679 .494 .629 r
.38304 .25867 .38637 .27948 .39317 .27638 .39007 .24945 Mtetra
.644 .45 .605 r
.39007 .24945 .39317 .27638 .39997 .27331 .39708 .24064 Mtetra
.619 .419 .589 r
.39708 .24064 .39997 .27331 .40679 .27028 .40406 .23234 Mtetra
.6 .396 .577 r
.40406 .23234 .40679 .27028 .41363 .2673 .41101 .22464 Mtetra
.584 .379 .568 r
.41101 .22464 .41363 .2673 .42047 .26438 .41793 .21761 Mtetra
.572 .365 .562 r
.41793 .21761 .42047 .26438 .42733 .26153 .42482 .21132 Mtetra
.561 .354 .557 r
.42482 .21132 .42733 .26153 .4342 .25875 .43168 .20583 Mtetra
.552 .345 .553 r
.43168 .20583 .4342 .25875 .44109 .25605 .43853 .20119 Mtetra
.544 .337 .55 r
.43853 .20119 .44109 .25605 .44799 .25343 .44536 .19742 Mtetra
.536 .33 .549 r
.44536 .19742 .44799 .25343 .45491 .25089 .45218 .19454 Mtetra
.528 .325 .548 r
.45218 .19454 .45491 .25089 .46184 .24843 .459 .19256 Mtetra
.521 .32 .547 r
.459 .19256 .46184 .24843 .46878 .24606 .46581 .19147 Mtetra
.514 .315 .548 r
.46581 .19147 .46878 .24606 .47575 .24377 .47264 .19125 Mtetra
.507 .312 .55 r
.47264 .19125 .47575 .24377 .48273 .24155 .47948 .19188 Mtetra
.5 .309 .552 r
.47948 .19188 .48273 .24155 .48973 .23941 .48634 .1933 Mtetra
.492 .306 .557 r
.48634 .1933 .48973 .23941 .49675 .23733 .49324 .19545 Mtetra
.482 .304 .563 r
.49324 .19545 .49675 .23733 .50379 .23532 .50016 .19827 Mtetra
.471 .303 .572 r
.50016 .19827 .50379 .23532 .51085 .23335 .50713 .20169 Mtetra
.456 .304 .585 r
.50713 .20169 .51085 .23335 .51793 .23142 .51414 .2056 Mtetra
.434 .306 .606 r
.51414 .2056 .51793 .23142 .52504 .22952 .52119 .20991 Mtetra
.396 .311 .641 r
.52119 .20991 .52504 .22952 .53216 .22765 .5283 .21452 Mtetra
.312 .32 .707 r
.5283 .21452 .53216 .22765 .5393 .22578 .53546 .21931 Mtetra
.019 .304 .796 r
.53546 .21931 .5393 .22578 .54647 .22391 .54267 .22417 Mtetra
.573 0 0 r
.54267 .22417 .54647 .22391 .55366 .22202 .54994 .22897 Mtetra
.599 .156 .169 r
.54994 .22897 .55366 .22202 .56087 .22011 .55726 .2336 Mtetra
.57 .196 .294 r
.55726 .2336 .56087 .22011 .56811 .21816 .56463 .23794 Mtetra
.549 .211 .348 r
.56463 .23794 .56811 .21816 .57536 .21616 .57205 .24186 Mtetra
.534 .217 .376 r
.57205 .24186 .57536 .21616 .58263 .21411 .57951 .24525 Mtetra
.522 .219 .394 r
.57951 .24525 .58263 .21411 .58993 .21199 .587 .24802 Mtetra
.512 .219 .405 r
.587 .24802 .58993 .21199 .59725 .20979 .59452 .25006 Mtetra
.504 .217 .412 r
.59452 .25006 .59725 .20979 .60458 .20751 .60207 .2513 Mtetra
.496 .214 .417 r
.60207 .2513 .60458 .20751 .61193 .20514 .60963 .25166 Mtetra
.488 .211 .419 r
.60963 .25166 .61193 .20514 .61931 .20268 .6172 .25109 Mtetra
.48 .206 .421 r
.6172 .25109 .61931 .20268 .6267 .20012 .62477 .24955 Mtetra
.472 .201 .421 r
.62477 .24955 .6267 .20012 .6341 .19747 .63233 .24702 Mtetra
.463 .194 .419 r
.63233 .24702 .6341 .19747 .64152 .19471 .63987 .24349 Mtetra
.454 .186 .417 r
.63987 .24349 .64152 .19471 .64896 .19186 .64739 .23899 Mtetra
.443 .176 .413 r
.64739 .23899 .64896 .19186 .65641 .18891 .65488 .23353 Mtetra
.43 .163 .406 r
.65488 .23353 .65641 .18891 .66388 .18588 .66234 .22717 Mtetra
.414 .147 .398 r
.66234 .22717 .66388 .18588 .67136 .18275 .66976 .21998 Mtetra
.393 .126 .385 r
.66976 .21998 .67136 .18275 .67886 .17955 .67714 .21202 Mtetra
.366 .097 .367 r
.67714 .21202 .67886 .17955 .68637 .17628 .68448 .2034 Mtetra
.325 .053 .338 r
.68448 .2034 .68637 .17628 .69389 .17295 .69178 .19422 Mtetra
.258 0 .289 r
.69178 .19422 .69389 .17295 .70143 .16956 .69904 .18457 Mtetra
.131 0 .19 r
.69904 .18457 .70143 .16956 .70898 .16613 .70626 .17459 Mtetra
0 0 0 r
.70626 .17459 .70898 .16613 .71655 .16267 .71346 .16439 Mtetra
.821 .96 .629 r
.71346 .16439 .71655 .16267 .72414 .15919 .72063 .15409 Mtetra
.892 .743 .689 r
.04717 .39244 .05175 .39644 .05876 .38711 .05512 .37683 Mtetra
.821 .643 .662 r
.05512 .37683 .05876 .38711 .06574 .37792 .06299 .36154 Mtetra
.764 .572 .638 r
.06299 .36154 .06574 .37792 .07267 .36898 .07076 .34675 Mtetra
.721 .521 .619 r
.07076 .34675 .07267 .36898 .07955 .36038 .07839 .33266 Mtetra
.687 .482 .603 r
.07839 .33266 .07955 .36038 .08635 .35224 .08588 .31945 Mtetra
.659 .451 .591 r
.08588 .31945 .08635 .35224 .09307 .34463 .09319 .30727 Mtetra
.635 .426 .581 r
.09319 .30727 .09307 .34463 .0997 .33765 .10032 .29627 Mtetra
.614 .404 .573 r
.10032 .29627 .0997 .33765 .10623 .33136 .10726 .28656 Mtetra
.596 .386 .567 r
.10726 .28656 .10623 .33136 .11267 .32583 .114 .27826 Mtetra
.579 .37 .561 r
.114 .27826 .11267 .32583 .119 .3211 .12054 .27144 Mtetra
.563 .355 .556 r
.12054 .27144 .119 .3211 .12523 .31721 .12687 .26616 Mtetra
.547 .341 .553 r
.12687 .26616 .12523 .31721 .13136 .31419 .13301 .26247 Mtetra
.532 .328 .549 r
.13301 .26247 .13136 .31419 .13739 .31205 .13895 .26039 Mtetra
.516 .316 .547 r
.13895 .26039 .13739 .31205 .14333 .31078 .14471 .25991 Mtetra
.5 .303 .545 r
.14471 .25991 .14333 .31078 .14918 .31039 .15029 .26102 Mtetra
.482 .29 .543 r
.15029 .26102 .14918 .31039 .15495 .31083 .15572 .26367 Mtetra
.463 .277 .542 r
.15572 .26367 .15495 .31083 .16065 .31207 .16101 .2678 Mtetra
.44 .262 .542 r
.16101 .2678 .16065 .31207 .1663 .31406 .16617 .27333 Mtetra
.413 .246 .543 r
.16617 .27333 .1663 .31406 .1719 .31675 .17122 .28015 Mtetra
.377 .225 .544 r
.17122 .28015 .1719 .31675 .17746 .32005 .1762 .28813 Mtetra
.329 .198 .547 r
.1762 .28813 .17746 .32005 .183 .32388 .18111 .29714 Mtetra
.254 .159 .55 r
.18111 .29714 .183 .32388 .18853 .32816 .18599 .30701 Mtetra
.124 .093 .548 r
.18599 .30701 .18853 .32816 .19406 .33277 .19086 .31757 Mtetra
0 0 .511 r
.19086 .31757 .19406 .33277 .19961 .33762 .19574 .32862 Mtetra
0 0 .285 r
.19574 .32862 .19961 .33762 .20519 .34259 .20065 .33995 Mtetra
.869 .424 .106 r
.20065 .33995 .20519 .34259 .21082 .34757 .20563 .35136 Mtetra
.799 .396 .289 r
.20563 .35136 .21082 .34757 .2165 .35244 .21069 .36262 Mtetra
.724 .36 .36 r
.21069 .36262 .2165 .35244 .22224 .35707 .21586 .37349 Mtetra
.671 .333 .392 r
.21586 .37349 .22224 .35707 .22806 .36136 .22115 .38376 Mtetra
.632 .311 .409 r
.22115 .38376 .22806 .36136 .23396 .36519 .22658 .39321 Mtetra
.602 .293 .419 r
.22658 .39321 .23396 .36519 .23995 .36846 .23216 .40162 Mtetra
.577 .278 .424 r
.23216 .40162 .23995 .36846 .24603 .37107 .23792 .4088 Mtetra
.555 .264 .427 r
.23792 .4088 .24603 .37107 .25222 .37293 .24385 .41456 Mtetra
.536 .25 .428 r
.24385 .41456 .25222 .37293 .2585 .37397 .24997 .41875 Mtetra
.518 .236 .427 r
.24997 .41875 .2585 .37397 .26489 .37412 .25626 .42125 Mtetra
.5 .222 .425 r
.25626 .42125 .26489 .37412 .27138 .37335 .26274 .42196 Mtetra
.481 .207 .421 r
.26274 .42196 .27138 .37335 .27796 .37162 .26939 .42082 Mtetra
.462 .191 .416 r
.26939 .42082 .27796 .37162 .28464 .36892 .27621 .4178 Mtetra
.442 .173 .41 r
.27621 .4178 .28464 .36892 .2914 .36526 .28318 .41291 Mtetra
.419 .153 .401 r
.28318 .41291 .2914 .36526 .29824 .36066 .29029 .4062 Mtetra
.392 .128 .39 r
.29029 .4062 .29824 .36066 .30514 .35515 .29753 .39775 Mtetra
.359 .097 .374 r
.29753 .39775 .30514 .35515 .31211 .34879 .30486 .38768 Mtetra
.317 .057 .353 r
.30486 .38768 .31211 .34879 .31913 .34165 .31228 .37613 Mtetra
.261 .004 .322 r
.31228 .37613 .31913 .34165 .32619 .33382 .31977 .36326 Mtetra
.178 0 .274 r
.31977 .36326 .32619 .33382 .33329 .32538 .32729 .34928 Mtetra
.047 0 .192 r
.32729 .34928 .33329 .32538 .3404 .31643 .33484 .33439 Mtetra
0 0 .039 r
.33484 .33439 .3404 .31643 .34752 .3071 .3424 .3188 Mtetra
0 0 0 r
.3424 .3188 .34752 .3071 .35465 .29749 .34994 .30275 Mtetra
.938 .932 .576 r
.34994 .30275 .35465 .29749 .36177 .28772 .35745 .28647 Mtetra
.962 .841 .677 r
.35745 .28647 .36177 .28772 .36888 .27792 .36492 .27017 Mtetra
.876 .705 .666 r
.36492 .27017 .36888 .27792 .37597 .2682 .37234 .25409 Mtetra
.801 .608 .641 r
.37234 .25409 .37597 .2682 .38304 .25867 .3797 .23844 Mtetra
.744 .541 .619 r
.3797 .23844 .38304 .25867 .39007 .24945 .38698 .22341 Mtetra
.702 .493 .602 r
.38698 .22341 .39007 .24945 .39708 .24064 .3942 .2092 Mtetra
.669 .457 .589 r
.3942 .2092 .39708 .24064 .40406 .23234 .40134 .19597 Mtetra
.643 .429 .579 r
.40134 .19597 .40406 .23234 .41101 .22464 .4084 .18388 Mtetra
.62 .407 .571 r
.4084 .18388 .41101 .22464 .41793 .21761 .4154 .17305 Mtetra
.601 .388 .565 r
.4154 .17305 .41793 .21761 .42482 .21132 .42232 .16361 Mtetra
.584 .372 .56 r
.42232 .16361 .42482 .21132 .43168 .20583 .42919 .15565 Mtetra
.568 .358 .556 r
.42919 .15565 .43168 .20583 .43853 .20119 .436 .14923 Mtetra
.553 .345 .553 r
.436 .14923 .43853 .20119 .44536 .19742 .44276 .14441 Mtetra
.539 .334 .55 r
.44276 .14441 .44536 .19742 .45218 .19454 .4495 .14122 Mtetra
.525 .323 .549 r
.4495 .14122 .45218 .19454 .459 .19256 .4562 .13968 Mtetra
.511 .313 .548 r
.4562 .13968 .459 .19256 .46581 .19147 .46289 .13976 Mtetra
.496 .303 .548 r
.46289 .13976 .46581 .19147 .47264 .19125 .46959 .14144 Mtetra
.481 .293 .548 r
.46959 .14144 .47264 .19125 .47948 .19188 .47629 .14466 Mtetra
.463 .283 .55 r
.47629 .14466 .47948 .19188 .48634 .1933 .48302 .14935 Mtetra
.443 .272 .553 r
.48302 .14935 .48634 .1933 .49324 .19545 .48978 .15542 Mtetra
.419 .26 .557 r
.48978 .15542 .49324 .19545 .50016 .19827 .49658 .16274 Mtetra
.388 .245 .563 r
.49658 .16274 .50016 .19827 .50713 .20169 .50344 .17119 Mtetra
.345 .227 .572 r
.50344 .17119 .50713 .20169 .51414 .2056 .51037 .18061 Mtetra
.278 .2 .585 r
.51037 .18061 .51414 .2056 .52119 .20991 .51737 .19082 Mtetra
.162 .153 .6 r
.51737 .19082 .52119 .20991 .5283 .21452 .52444 .20164 Mtetra
0 .054 .595 r
.52444 .20164 .5283 .21452 .53546 .21931 .5316 .21287 Mtetra
0 0 .401 r
.5316 .21287 .53546 .21931 .54267 .22417 .53884 .22429 Mtetra
.802 .313 .022 r
.53884 .22429 .54267 .22417 .54994 .22897 .54617 .23567 Mtetra
.747 .319 .234 r
.54617 .23567 .54994 .22897 .55726 .2336 .55358 .24679 Mtetra
.683 .303 .321 r
.55358 .24679 .55726 .2336 .56463 .23794 .56108 .25741 Mtetra
.638 .288 .363 r
.56108 .25741 .56463 .23794 .57205 .24186 .56864 .26729 Mtetra
.604 .275 .386 r
.56864 .26729 .57205 .24186 .57951 .24525 .57627 .27623 Mtetra
.578 .264 .4 r
.57627 .27623 .57951 .24525 .587 .24802 .58395 .28399 Mtetra
.556 .253 .409 r
.58395 .28399 .587 .24802 .59452 .25006 .59168 .2904 Mtetra
.537 .243 .415 r
.59168 .2904 .59452 .25006 .60207 .2513 .59943 .29528 Mtetra
.52 .233 .418 r
.59943 .29528 .60207 .2513 .60963 .25166 .6072 .29847 Mtetra
.504 .222 .42 r
.6072 .29847 .60963 .25166 .6172 .25109 .61496 .29987 Mtetra
.488 .211 .42 r
.61496 .29987 .6172 .25109 .62477 .24955 .62271 .29939 Mtetra
.472 .199 .418 r
.62271 .29939 .62477 .24955 .63233 .24702 .63042 .29699 Mtetra
.455 .186 .416 r
.63042 .29699 .63233 .24702 .63987 .24349 .63809 .29266 Mtetra
.436 .171 .412 r
.63809 .29266 .63987 .24349 .64739 .23899 .6457 .28643 Mtetra
.415 .153 .405 r
.6457 .28643 .64739 .23899 .65488 .23353 .65323 .27837 Mtetra
.391 .132 .397 r
.65323 .27837 .65488 .23353 .66234 .22717 .66068 .26857 Mtetra
.361 .105 .385 r
.66068 .26857 .66234 .22717 .66976 .21998 .66805 .25718 Mtetra
.323 .071 .368 r
.66805 .25718 .66976 .21998 .67714 .21202 .67532 .24436 Mtetra
.271 .023 .342 r
.67532 .24436 .67714 .21202 .68448 .2034 .68249 .2303 Mtetra
.195 0 .302 r
.68249 .2303 .68448 .2034 .69178 .19422 .68958 .21519 Mtetra
.071 0 .231 r
.68958 .21519 .69178 .19422 .69904 .18457 .69657 .19928 Mtetra
0 0 .092 r
.69657 .19928 .69904 .18457 .70626 .17459 .70348 .18277 Mtetra
0 0 0 r
.70348 .18277 .70626 .17459 .71346 .16439 .71032 .16592 Mtetra
.957 .913 .551 r
.71032 .16592 .71346 .16439 .72063 .15409 .7171 .14895 Mtetra
.888 .746 .7 r
.04257 .38842 .04717 .39244 .05512 .37683 .05036 .37409 Mtetra
.904 .774 .708 r
.05036 .37409 .05512 .37683 .06299 .36154 .05808 .36002 Mtetra
.92 .805 .717 r
.05808 .36002 .06299 .36154 .07076 .34675 .06571 .3464 Mtetra
.934 .84 .728 r
.06571 .3464 .07076 .34675 .07839 .33266 .07322 .33341 Mtetra
.945 .878 .739 r
.07322 .33341 .07839 .33266 .08588 .31945 .08059 .3212 Mtetra
.948 .92 .75 r
.08059 .3212 .08588 .31945 .09319 .30727 .08781 .30993 Mtetra
.936 .96 .755 r
.08781 .30993 .09319 .30727 .10032 .29627 .09487 .29972 Mtetra
.892 .989 .747 r
.09487 .29972 .10032 .29627 .10726 .28656 .10175 .29069 Mtetra
.79 .98 .705 r
.10175 .29069 .10726 .28656 .114 .27826 .10844 .28293 Mtetra
.604 .898 .609 r
.10844 .28293 .114 .27826 .12054 .27144 .11496 .27651 Mtetra
0 0 0 r
.11496 .27651 .12054 .27144 .12687 .26616 .12129 .2715 Mtetra
.12129 .2715 .12687 .26616 .13301 .26247 .12743 .26793 Mtetra
.15 0 0 r
.12743 .26793 .13301 .26247 .13895 .26039 .1334 .26583 Mtetra
.319 0 0 r
.1334 .26583 .13895 .26039 .14471 .25991 .1392 .26518 Mtetra
.443 0 .059 r
.1392 .26518 .14471 .25991 .15029 .26102 .14485 .26598 Mtetra
.535 .078 .114 r
.14485 .26598 .15029 .26102 .15572 .26367 .15034 .26818 Mtetra
.606 .153 .151 r
.15034 .26818 .15572 .26367 .16101 .2678 .15571 .27172 Mtetra
.662 .213 .173 r
.15571 .27172 .16101 .2678 .16617 .27333 .16097 .27653 Mtetra
.708 .26 .185 r
.16097 .27653 .16617 .27333 .17122 .28015 .16613 .2825 Mtetra
.747 .299 .186 r
.16613 .2825 .17122 .28015 .1762 .28813 .17122 .28953 Mtetra
.78 .33 .178 r
.17122 .28953 .1762 .28813 .18111 .29714 .17625 .29749 Mtetra
.808 .354 .159 r
.17625 .29749 .18111 .29714 .18599 .30701 .18125 .30621 Mtetra
.83 .372 .128 r
.18125 .30621 .18599 .30701 .19086 .31757 .18624 .31556 Mtetra
.843 .381 .082 r
.18624 .31556 .19086 .31757 .19574 .32862 .19125 .32533 Mtetra
.843 .379 .016 r
.19125 .32533 .19574 .32862 .20065 .33995 .19629 .33536 Mtetra
.818 .359 0 r
.19629 .33536 .20065 .33995 .20563 .35136 .20139 .34544 Mtetra
.755 .314 0 r
.20139 .34544 .20563 .35136 .21069 .36262 .20657 .35537 Mtetra
.637 .236 0 r
.20657 .35537 .21069 .36262 .21586 .37349 .21184 .36495 Mtetra
0 0 .462 r
.21184 .36495 .21586 .37349 .22115 .38376 .21723 .37398 Mtetra
0 0 .571 r
.21723 .37398 .22115 .38376 .22658 .39321 .22275 .38225 Mtetra
0 .109 .641 r
.22275 .38225 .22658 .39321 .23216 .40162 .22842 .38958 Mtetra
.119 .204 .678 r
.22842 .38958 .23216 .40162 .23792 .4088 .23424 .39579 Mtetra
.254 .278 .693 r
.23424 .39579 .23792 .4088 .24385 .41456 .24023 .40073 Mtetra
.359 .336 .697 r
.24023 .40073 .24385 .41456 .24997 .41875 .24638 .40425 Mtetra
.441 .382 .696 r
.24638 .40425 .24997 .41875 .25626 .42125 .2527 .40625 Mtetra
.506 .42 .692 r
.2527 .40625 .25626 .42125 .26274 .42196 .25919 .40663 Mtetra
.559 .451 .688 r
.25919 .40663 .26274 .42196 .26939 .42082 .26583 .40535 Mtetra
.603 .479 .684 r
.26583 .40535 .26939 .42082 .27621 .4178 .27264 .40239 Mtetra
.641 .504 .68 r
.27264 .40239 .27621 .4178 .28318 .41291 .27958 .39774 Mtetra
.675 .527 .677 r
.27958 .39774 .28318 .41291 .29029 .4062 .28665 .39146 Mtetra
.704 .549 .674 r
.28665 .39146 .29029 .4062 .29753 .39775 .29384 .38361 Mtetra
.731 .57 .673 r
.29384 .38361 .29753 .39775 .30486 .38768 .30112 .3743 Mtetra
.756 .591 .672 r
.30112 .3743 .30486 .38768 .31228 .37613 .30849 .36365 Mtetra
.78 .612 .671 r
.30849 .36365 .31228 .37613 .31977 .36326 .31591 .35182 Mtetra
.802 .633 .672 r
.31591 .35182 .31977 .36326 .32729 .34928 .32338 .33897 Mtetra
.824 .655 .673 r
.32338 .33897 .32729 .34928 .33484 .33439 .33087 .32529 Mtetra
.845 .678 .675 r
.33087 .32529 .33484 .33439 .3424 .3188 .33836 .31098 Mtetra
.865 .702 .678 r
.33836 .31098 .3424 .3188 .34994 .30275 .34585 .29624 Mtetra
.885 .728 .682 r
.34585 .29624 .34994 .30275 .35745 .28647 .35332 .28128 Mtetra
.905 .757 .687 r
.35332 .28128 .35745 .28647 .36492 .27017 .36075 .26629 Mtetra
.923 .788 .693 r
.36075 .26629 .36492 .27017 .37234 .25409 .36813 .25149 Mtetra
.941 .822 .699 r
.36813 .25149 .37234 .25409 .3797 .23844 .37546 .23707 Mtetra
.955 .859 .706 r
.37546 .23707 .3797 .23844 .38698 .22341 .38273 .2232 Mtetra
.963 .897 .712 r
.38273 .2232 .38698 .22341 .3942 .2092 .38993 .21006 Mtetra
.96 .936 .714 r
.38993 .21006 .3942 .2092 .40134 .19597 .39707 .19781 Mtetra
.936 .967 .708 r
.39707 .19781 .40134 .19597 .4084 .18388 .40413 .18659 Mtetra
.877 .979 .685 r
.40413 .18659 .4084 .18388 .4154 .17305 .41114 .17651 Mtetra
.763 .952 .632 r
.41114 .17651 .4154 .17305 .42232 .16361 .41808 .16768 Mtetra
.587 .867 .543 r
.41808 .16768 .42232 .16361 .42919 .15565 .42496 .16019 Mtetra
0 0 0 r
.42496 .16019 .42919 .15565 .436 .14923 .4318 .15412 Mtetra
.4318 .15412 .436 .14923 .44276 .14441 .43859 .14949 Mtetra
.06 0 0 r
.43859 .14949 .44276 .14441 .4495 .14122 .44536 .14635 Mtetra
.222 0 0 r
.44536 .14635 .4495 .14122 .4562 .13968 .4521 .1447 Mtetra
.349 0 0 r
.4521 .1447 .4562 .13968 .46289 .13976 .45883 .14454 Mtetra
.449 0 .008 r
.45883 .14454 .46289 .13976 .46959 .14144 .46555 .14583 Mtetra
.528 .038 .035 r
.46555 .14583 .46959 .14144 .47629 .14466 .47229 .14852 Mtetra
.593 .097 .047 r
.47229 .14852 .47629 .14466 .48302 .14935 .47905 .15254 Mtetra
.645 .145 .047 r
.47905 .15254 .48302 .14935 .48978 .15542 .48583 .15781 Mtetra
.688 .182 .035 r
.48583 .15781 .48978 .15542 .49658 .16274 .49267 .16421 Mtetra
.721 .211 .01 r
.49267 .16421 .49658 .16274 .50344 .17119 .49955 .17163 Mtetra
.744 .229 0 r
.49955 .17163 .50344 .17119 .51037 .18061 .50649 .17992 Mtetra
.754 .237 0 r
.50649 .17992 .51037 .18061 .51737 .19082 .51349 .18893 Mtetra
.745 .231 0 r
.51349 .18893 .51737 .19082 .52444 .20164 .52057 .19848 Mtetra
.71 .209 0 r
.52057 .19848 .52444 .20164 .5316 .21287 .52773 .20838 Mtetra
.639 .166 0 r
.52773 .20838 .5316 .21287 .53884 .22429 .53496 .21844 Mtetra
0 0 .453 r
.53496 .21844 .53884 .22429 .54617 .23567 .54228 .22846 Mtetra
0 0 .548 r
.54228 .22846 .54617 .23567 .55358 .24679 .54967 .23822 Mtetra
0 .055 .621 r
.54967 .23822 .55358 .24679 .56108 .25741 .55713 .24753 Mtetra
0 .133 .668 r
.55713 .24753 .56108 .25741 .56864 .26729 .56467 .25617 Mtetra
.069 .201 .694 r
.56467 .25617 .56864 .26729 .57627 .27623 .57226 .26393 Mtetra
.186 .258 .706 r
.57226 .26393 .57627 .27623 .58395 .28399 .57991 .27065 Mtetra
.284 .307 .708 r
.57991 .27065 .58395 .28399 .59168 .2904 .5876 .27613 Mtetra
.365 .347 .706 r
.5876 .27613 .59168 .2904 .59943 .29528 .59531 .28022 Mtetra
.432 .382 .702 r
.59531 .28022 .59943 .29528 .6072 .29847 .60305 .28281 Mtetra
.49 .413 .697 r
.60305 .28281 .6072 .29847 .61496 .29987 .61078 .28378 Mtetra
.539 .441 .691 r
.61078 .28378 .61496 .29987 .62271 .29939 .61851 .28306 Mtetra
.583 .466 .686 r
.61851 .28306 .62271 .29939 .63042 .29699 .62621 .28062 Mtetra
.621 .49 .681 r
.62621 .28062 .63042 .29699 .63809 .29266 .63387 .27644 Mtetra
.656 .513 .677 r
.63387 .27644 .63809 .29266 .6457 .28643 .64148 .27056 Mtetra
.689 .536 .673 r
.64148 .27056 .6457 .28643 .65323 .27837 .64903 .26302 Mtetra
.719 .558 .67 r
.64903 .26302 .65323 .27837 .66068 .26857 .6565 .25393 Mtetra
.748 .581 .668 r
.6565 .25393 .66068 .26857 .66805 .25718 .66391 .2434 Mtetra
.775 .604 .667 r
.66391 .2434 .66805 .25718 .67532 .24436 .67123 .23157 Mtetra
.802 .627 .666 r
.67123 .23157 .67532 .24436 .68249 .2303 .67847 .21862 Mtetra
.828 .652 .665 r
.67847 .21862 .68249 .2303 .68958 .21519 .68563 .20473 Mtetra
.853 .679 .665 r
.68563 .20473 .68958 .21519 .69657 .19928 .69271 .19009 Mtetra
.878 .707 .666 r
.69271 .19009 .69657 .19928 .70348 .18277 .69972 .17492 Mtetra
.902 .737 .668 r
.69972 .17492 .70348 .18277 .71032 .16592 .70666 .15941 Mtetra
.925 .77 .669 r
.70666 .15941 .71032 .16592 .7171 .14895 .71356 .14379 Mtetra
.825 .766 .797 r
.03795 .38439 .04257 .38842 .05036 .37409 .04467 .37738 Mtetra
.796 .995 .771 r
.04467 .37738 .05036 .37409 .05808 .36002 .05137 .37046 Mtetra
0 0 0 r
.05137 .37046 .05808 .36002 .06571 .3464 .05804 .36369 Mtetra
.192 0 .178 r
.05804 .36369 .06571 .3464 .07322 .33341 .06468 .35714 Mtetra
.304 .006 .284 r
.06468 .35714 .07322 .33341 .08059 .3212 .07127 .3509 Mtetra
.36 .073 .336 r
.07127 .3509 .08059 .3212 .08781 .30993 .07781 .34501 Mtetra
.393 .114 .366 r
.07781 .34501 .08781 .30993 .09487 .29972 .0843 .33954 Mtetra
.416 .14 .385 r
.0843 .33954 .09487 .29972 .10175 .29069 .09072 .33454 Mtetra
.432 .159 .398 r
.09072 .33454 .10175 .29069 .10844 .28293 .09708 .33005 Mtetra
.444 .174 .408 r
.09708 .33005 .10844 .28293 .11496 .27651 .10337 .3261 Mtetra
.454 .185 .414 r
.10337 .3261 .11496 .27651 .12129 .2715 .10959 .32271 Mtetra
.462 .193 .419 r
.10959 .32271 .12129 .2715 .12743 .26793 .11575 .31992 Mtetra
.469 .2 .422 r
.11575 .31992 .12743 .26793 .1334 .26583 .12184 .31772 Mtetra
.476 .206 .424 r
.12184 .31772 .1334 .26583 .1392 .26518 .12787 .31612 Mtetra
.481 .21 .425 r
.12787 .31612 .1392 .26518 .14485 .26598 .13384 .3151 Mtetra
.487 .213 .425 r
.13384 .3151 .14485 .26598 .15034 .26818 .13977 .31465 Mtetra
.492 .216 .423 r
.13977 .31465 .15034 .26818 .15571 .27172 .14564 .31474 Mtetra
.497 .217 .42 r
.14564 .31474 .15571 .27172 .16097 .27653 .15149 .31534 Mtetra
.502 .217 .414 r
.15149 .31534 .16097 .27653 .16613 .2825 .1573 .3164 Mtetra
.507 .216 .406 r
.1573 .3164 .16613 .2825 .17122 .28953 .16309 .31787 Mtetra
.513 .212 .392 r
.16309 .31787 .17122 .28953 .17625 .29749 .16887 .3197 Mtetra
.521 .203 .37 r
.16887 .3197 .17625 .29749 .18125 .30621 .17465 .32181 Mtetra
.53 .185 .327 r
.17465 .32181 .18125 .30621 .18624 .31556 .18044 .32415 Mtetra
.543 .139 .226 r
.18044 .32415 .18624 .31556 .19125 .32533 .18624 .32664 Mtetra
.51 0 0 r
.18624 .32664 .19125 .32533 .19629 .33536 .19207 .3292 Mtetra
.185 .428 .86 r
.19207 .3292 .19629 .33536 .20139 .34544 .19794 .33176 Mtetra
.408 .364 .698 r
.19794 .33176 .20139 .34544 .20657 .35537 .20384 .33423 Mtetra
.455 .334 .625 r
.20384 .33423 .20657 .35537 .21184 .36495 .2098 .33654 Mtetra
.475 .32 .591 r
.2098 .33654 .21184 .36495 .21723 .37398 .21581 .3386 Mtetra
.486 .313 .571 r
.21581 .3386 .21723 .37398 .22275 .38225 .22189 .34036 Mtetra
.494 .31 .559 r
.22189 .34036 .22275 .38225 .22842 .38958 .22803 .34173 Mtetra
.5 .308 .551 r
.22803 .34173 .22842 .38958 .23424 .39579 .23425 .34265 Mtetra
.505 .308 .546 r
.23425 .34265 .23424 .39579 .24023 .40073 .24054 .34308 Mtetra
.51 .308 .542 r
.24054 .34308 .24023 .40073 .24638 .40425 .24691 .34295 Mtetra
.515 .31 .54 r
.24691 .34295 .24638 .40425 .2527 .40625 .25335 .34223 Mtetra
.519 .312 .538 r
.25335 .34223 .2527 .40625 .25919 .40663 .25986 .3409 Mtetra
.523 .314 .538 r
.25986 .3409 .25919 .40663 .26583 .40535 .26645 .33892 Mtetra
.528 .317 .538 r
.26645 .33892 .26583 .40535 .27264 .40239 .27311 .3363 Mtetra
.532 .321 .539 r
.27311 .3363 .27264 .40239 .27958 .39774 .27983 .33304 Mtetra
.537 .326 .541 r
.27983 .33304 .27958 .39774 .28665 .39146 .28662 .32915 Mtetra
.543 .332 .543 r
.28662 .32915 .28665 .39146 .29384 .38361 .29346 .32466 Mtetra
.549 .338 .547 r
.29346 .32466 .29384 .38361 .30112 .3743 .30034 .31959 Mtetra
.557 .347 .551 r
.30034 .31959 .30112 .3743 .30849 .36365 .30727 .31401 Mtetra
.566 .358 .558 r
.30727 .31401 .30849 .36365 .31591 .35182 .31423 .30795 Mtetra
.577 .372 .566 r
.31423 .30795 .31591 .35182 .32338 .33897 .32123 .30148 Mtetra
.591 .391 .578 r
.32123 .30148 .32338 .33897 .33087 .32529 .32824 .29467 Mtetra
.611 .417 .595 r
.32824 .29467 .33087 .32529 .33836 .31098 .33527 .28759 Mtetra
.64 .458 .621 r
.33527 .28759 .33836 .31098 .34585 .29624 .3423 .28032 Mtetra
.687 .527 .664 r
.3423 .28032 .34585 .29624 .35332 .28128 .34934 .27293 Mtetra
.772 .663 .743 r
.34934 .27293 .35332 .28128 .36075 .26629 .35638 .26551 Mtetra
.882 .949 .848 r
.35638 .26551 .36075 .26629 .36813 .25149 .36341 .25813 Mtetra
0 0 0 r
.36341 .25813 .36813 .25149 .37546 .23707 .37043 .25087 Mtetra
.142 0 .133 r
.37043 .25087 .37546 .23707 .38273 .2232 .37744 .24382 Mtetra
.286 0 .269 r
.37744 .24382 .38273 .2232 .38993 .21006 .38443 .23703 Mtetra
.352 .065 .33 r
.38443 .23703 .38993 .21006 .39707 .19781 .3914 .23058 Mtetra
.389 .109 .363 r
.3914 .23058 .39707 .19781 .40413 .18659 .39836 .22452 Mtetra
.413 .138 .384 r
.39836 .22452 .40413 .18659 .41114 .17651 .4053 .21892 Mtetra
.429 .157 .397 r
.4053 .21892 .41114 .17651 .41808 .16768 .41223 .21382 Mtetra
.442 .172 .407 r
.41223 .21382 .41808 .16768 .42496 .16019 .41914 .20926 Mtetra
.452 .182 .414 r
.41914 .20926 .42496 .16019 .4318 .15412 .42605 .20526 Mtetra
.46 .191 .418 r
.42605 .20526 .4318 .15412 .43859 .14949 .43294 .20186 Mtetra
.466 .197 .421 r
.43294 .20186 .43859 .14949 .44536 .14635 .43983 .19906 Mtetra
.472 .202 .423 r
.43983 .19906 .44536 .14635 .4521 .1447 .44673 .19687 Mtetra
.477 .206 .423 r
.44673 .19687 .4521 .1447 .45883 .14454 .45363 .19529 Mtetra
.482 .209 .423 r
.45363 .19529 .45883 .14454 .46555 .14583 .46053 .19429 Mtetra
.486 .211 .421 r
.46053 .19429 .46555 .14583 .47229 .14852 .46746 .19387 Mtetra
.491 .211 .417 r
.46746 .19387 .47229 .14852 .47905 .15254 .4744 .19398 Mtetra
.495 .211 .412 r
.4744 .19398 .47905 .15254 .48583 .15781 .48136 .19458 Mtetra
.499 .208 .403 r
.48136 .19458 .48583 .15781 .49267 .16421 .48835 .19563 Mtetra
.503 .203 .39 r
.48835 .19563 .49267 .16421 .49955 .17163 .49537 .19707 Mtetra
.508 .193 .369 r
.49537 .19707 .49955 .17163 .50649 .17992 .50243 .19884 Mtetra
.513 .175 .331 r
.50243 .19884 .50649 .17992 .51349 .18893 .50953 .20088 Mtetra
.517 .133 .252 r
.50953 .20088 .51349 .18893 .52057 .19848 .51666 .2031 Mtetra
.498 .004 .012 r
.51666 .2031 .52057 .19848 .52773 .20838 .52384 .20544 Mtetra
0 .468 .855 r
.52384 .20544 .52773 .20838 .53496 .21844 .53106 .20781 Mtetra
.396 .421 .768 r
.53106 .20781 .53496 .21844 .54228 .22846 .53832 .21013 Mtetra
.458 .363 .66 r
.53832 .21013 .54228 .22846 .54967 .23822 .54562 .21233 Mtetra
.478 .338 .611 r
.54562 .21233 .54967 .23822 .55713 .24753 .55297 .21432 Mtetra
.489 .325 .585 r
.55297 .21432 .55713 .24753 .56467 .25617 .56035 .21603 Mtetra
.496 .318 .569 r
.56035 .21603 .56467 .25617 .57226 .26393 .56777 .21737 Mtetra
.502 .314 .558 r
.56777 .21737 .57226 .26393 .57991 .27065 .57522 .2183 Mtetra
.506 .312 .551 r
.57522 .2183 .57991 .27065 .5876 .27613 .5827 .21873 Mtetra
.51 .311 .546 r
.5827 .21873 .5876 .27613 .59531 .28022 .5902 .21862 Mtetra
.514 .311 .542 r
.5902 .21862 .59531 .28022 .60305 .28281 .59773 .21793 Mtetra
.518 .312 .54 r
.59773 .21793 .60305 .28281 .61078 .28378 .60526 .21661 Mtetra
.522 .313 .539 r
.60526 .21661 .61078 .28378 .61851 .28306 .61281 .21465 Mtetra
.525 .316 .538 r
.61281 .21465 .61851 .28306 .62621 .28062 .62035 .21202 Mtetra
.529 .319 .538 r
.62035 .21202 .62621 .28062 .63387 .27644 .6279 .20874 Mtetra
.534 .322 .539 r
.6279 .20874 .63387 .27644 .64148 .27056 .63544 .2048 Mtetra
.539 .327 .541 r
.63544 .2048 .64148 .27056 .64903 .26302 .64297 .20023 Mtetra
.544 .332 .543 r
.64297 .20023 .64903 .26302 .6565 .25393 .65049 .19505 Mtetra
.551 .34 .547 r
.65049 .19505 .6565 .25393 .66391 .2434 .65799 .18932 Mtetra
.558 .348 .552 r
.65799 .18932 .66391 .2434 .67123 .23157 .66547 .18307 Mtetra
.568 .36 .558 r
.66547 .18307 .67123 .23157 .67847 .21862 .67293 .17638 Mtetra
.58 .375 .568 r
.67293 .17638 .67847 .21862 .68563 .20473 .68038 .16929 Mtetra
.597 .397 .582 r
.68038 .16929 .68563 .20473 .69271 .19009 .6878 .1619 Mtetra
.62 .429 .602 r
.6878 .1619 .69271 .19009 .69972 .17492 .69521 .15427 Mtetra
.658 .482 .635 r
.69521 .15427 .69972 .17492 .70666 .15941 .70261 .14648 Mtetra
.724 .582 .696 r
.70261 .14648 .70666 .15941 .71356 .14379 .70999 .13861 Mtetra
.658 .752 .919 r
.03331 .38034 .03795 .38439 .04467 .37738 .03932 .3781 Mtetra
.434 .874 .867 r
.03932 .3781 .04467 .37738 .05137 .37046 .04534 .37586 Mtetra
.108 0 0 r
.04534 .37586 .05137 .37046 .05804 .36369 .05137 .37361 Mtetra
.294 0 .111 r
.05137 .37361 .05804 .36369 .06468 .35714 .05742 .37135 Mtetra
.362 .011 .228 r
.05742 .37135 .06468 .35714 .07127 .3509 .06348 .3691 Mtetra
.396 .067 .287 r
.06348 .3691 .07127 .3509 .07781 .34501 .06956 .36684 Mtetra
.415 .101 .322 r
.06956 .36684 .07781 .34501 .0843 .33954 .07565 .36458 Mtetra
.427 .122 .344 r
.07565 .36458 .0843 .33954 .09072 .33454 .08176 .36232 Mtetra
.435 .137 .359 r
.08176 .36232 .09072 .33454 .09708 .33005 .08788 .36006 Mtetra
.44 .146 .368 r
.08788 .36006 .09708 .33005 .10337 .3261 .09401 .35779 Mtetra
.444 .153 .375 r
.09401 .35779 .10337 .3261 .10959 .32271 .10016 .35553 Mtetra
.446 .157 .379 r
.10016 .35553 .10959 .32271 .11575 .31992 .10632 .35326 Mtetra
.447 .159 .381 r
.10632 .35326 .11575 .31992 .12184 .31772 .1125 .351 Mtetra
.447 .158 .381 r
.1125 .351 .12184 .31772 .12787 .31612 .11869 .34873 Mtetra
.446 .156 .378 r
.11869 .34873 .12787 .31612 .13384 .3151 .12489 .34647 Mtetra
.444 .152 .374 r
.12489 .34647 .13384 .3151 .13977 .31465 .13111 .3442 Mtetra
.44 .145 .367 r
.13111 .3442 .13977 .31465 .14564 .31474 .13735 .34193 Mtetra
.434 .135 .356 r
.13735 .34193 .14564 .31474 .15149 .31534 .14359 .33966 Mtetra
.426 .119 .34 r
.14359 .33966 .15149 .31534 .1573 .3164 .14986 .33739 Mtetra
.413 .096 .315 r
.14986 .33739 .1573 .3164 .16309 .31787 .15614 .33511 Mtetra
.392 .058 .276 r
.15614 .33511 .16309 .31787 .16887 .3197 .16243 .33283 Mtetra
.353 0 .208 r
.16243 .33283 .16887 .3197 .17465 .32181 .16874 .33055 Mtetra
.271 0 .066 r
.16874 .33055 .17465 .32181 .18044 .32415 .17507 .32827 Mtetra
.027 0 0 r
.17507 .32827 .18044 .32415 .18624 .32664 .18141 .32598 Mtetra
.548 .906 .967 r
.18141 .32598 .18624 .32664 .19207 .3292 .18777 .32368 Mtetra
.648 .693 .878 r
.18777 .32368 .19207 .3292 .19794 .33176 .19414 .32138 Mtetra
.613 .542 .75 r
.19414 .32138 .19794 .33176 .20384 .33423 .20053 .31908 Mtetra
.588 .466 .682 r
.20053 .31908 .20384 .33423 .2098 .33654 .20693 .31676 Mtetra
.572 .424 .642 r
.20693 .31676 .2098 .33654 .21581 .3386 .21335 .31444 Mtetra
.561 .397 .616 r
.21335 .31444 .21581 .3386 .22189 .34036 .21979 .31211 Mtetra
.553 .379 .599 r
.21979 .31211 .22189 .34036 .22803 .34173 .22625 .30977 Mtetra
.548 .366 .587 r
.22625 .30977 .22803 .34173 .23425 .34265 .23272 .30742 Mtetra
.544 .357 .578 r
.23272 .30742 .23425 .34265 .24054 .34308 .2392 .30506 Mtetra
.541 .351 .572 r
.2392 .30506 .24054 .34308 .24691 .34295 .24571 .30269 Mtetra
.539 .346 .567 r
.24571 .30269 .24691 .34295 .25335 .34223 .25223 .30031 Mtetra
.538 .343 .564 r
.25223 .30031 .25335 .34223 .25986 .3409 .25876 .29792 Mtetra
.537 .341 .563 r
.25876 .29792 .25986 .3409 .26645 .33892 .26532 .29552 Mtetra
.537 .341 .562 r
.26532 .29552 .26645 .33892 .27311 .3363 .27189 .29311 Mtetra
.27189 .29311 .27311 .3363 .27983 .33304 .27848 .29069 Mtetra
.538 .343 .564 r
.27848 .29069 .27983 .33304 .28662 .32915 .28508 .28825 Mtetra
.539 .345 .567 r
.28508 .28825 .28662 .32915 .29346 .32466 .2917 .28581 Mtetra
.541 .35 .571 r
.2917 .28581 .29346 .32466 .30034 .31959 .29834 .28335 Mtetra
.544 .356 .576 r
.29834 .28335 .30034 .31959 .30727 .31401 .305 .28089 Mtetra
.548 .364 .584 r
.305 .28089 .30727 .31401 .31423 .30795 .31167 .27841 Mtetra
.553 .376 .596 r
.31167 .27841 .31423 .30795 .32123 .30148 .31836 .27593 Mtetra
.56 .392 .611 r
.31836 .27593 .32123 .30148 .32824 .29467 .32506 .27343 Mtetra
.57 .417 .634 r
.32506 .27343 .32824 .29467 .33527 .28759 .33179 .27093 Mtetra
.585 .455 .67 r
.33179 .27093 .33527 .28759 .3423 .28032 .33853 .26842 Mtetra
.608 .52 .729 r
.33853 .26842 .3423 .28032 .34934 .27293 .34528 .2659 Mtetra
.644 .645 .837 r
.34528 .2659 .34934 .27293 .35638 .26551 .35206 .26338 Mtetra
.628 .879 .988 r
.35206 .26338 .35638 .26551 .36341 .25813 .35885 .26085 Mtetra
0 0 0 r
.35885 .26085 .36341 .25813 .37043 .25087 .36566 .25832 Mtetra
.228 0 .003 r
.36566 .25832 .37043 .25087 .37744 .24382 .37248 .25577 Mtetra
.335 0 .181 r
.37248 .25577 .37744 .24382 .38443 .23703 .37933 .25323 Mtetra
.382 .043 .262 r
.37933 .25323 .38443 .23703 .3914 .23058 .38619 .25068 Mtetra
.407 .086 .307 r
.38619 .25068 .3914 .23058 .39836 .22452 .39306 .24813 Mtetra
.422 .113 .334 r
.39306 .24813 .39836 .22452 .4053 .21892 .39996 .24558 Mtetra
.431 .13 .352 r
.39996 .24558 .4053 .21892 .41223 .21382 .40687 .24302 Mtetra
.438 .142 .364 r
.40687 .24302 .41223 .21382 .41914 .20926 .4138 .24046 Mtetra
.442 .15 .372 r
.4138 .24046 .41914 .20926 .42605 .20526 .42075 .2379 Mtetra
.445 .155 .377 r
.42075 .2379 .42605 .20526 .43294 .20186 .42771 .23534 Mtetra
.447 .158 .38 r
.42771 .23534 .43294 .20186 .43983 .19906 .4347 .23277 Mtetra
.447 .159 .381 r
.4347 .23277 .43983 .19906 .44673 .19687 .4417 .23021 Mtetra
.447 .158 .38 r
.4417 .23021 .44673 .19687 .45363 .19529 .44872 .22764 Mtetra
.445 .154 .376 r
.44872 .22764 .45363 .19529 .46053 .19429 .45575 .22507 Mtetra
.442 .149 .371 r
.45575 .22507 .46053 .19429 .46746 .19387 .46281 .2225 Mtetra
.437 .14 .362 r
.46281 .2225 .46746 .19387 .4744 .19398 .46988 .21993 Mtetra
.43 .127 .348 r
.46988 .21993 .4744 .19398 .48136 .19458 .47698 .21735 Mtetra
.42 .108 .329 r
.47698 .21735 .48136 .19458 .48835 .19563 .48409 .21477 Mtetra
.403 .079 .298 r
.48409 .21477 .48835 .19563 .49537 .19707 .49122 .21219 Mtetra
.375 .031 .247 r
.49122 .21219 .49537 .19707 .50243 .19884 .49836 .2096 Mtetra
.321 0 .151 r
.49836 .2096 .50243 .19884 .50953 .20088 .50553 .20701 Mtetra
.184 0 0 r
.50553 .20701 .50953 .20088 .51666 .2031 .51272 .20441 Mtetra
.256 .753 .684 r
.51272 .20441 .51666 .2031 .52384 .20544 .51992 .20181 Mtetra
.648 .815 .964 r
.51992 .20181 .52384 .20544 .53106 .20781 .52715 .1992 Mtetra
.631 .603 .804 r
.52715 .1992 .53106 .20781 .53832 .21013 .53439 .19658 Mtetra
.599 .498 .711 r
.53439 .19658 .53832 .21013 .54562 .21233 .54165 .19395 Mtetra
.579 .442 .659 r
.54165 .19395 .54562 .21233 .55297 .21432 .54893 .19132 Mtetra
.566 .409 .628 r
.54893 .19132 .55297 .21432 .56035 .21603 .55624 .18867 Mtetra
.557 .387 .607 r
.55624 .18867 .56035 .21603 .56777 .21737 .56356 .18602 Mtetra
.55 .372 .592 r
.56356 .18602 .56777 .21737 .57522 .2183 .5709 .18335 Mtetra
.546 .361 .582 r
.5709 .18335 .57522 .2183 .5827 .21873 .57826 .18068 Mtetra
.543 .354 .575 r
.57826 .18068 .5827 .21873 .5902 .21862 .58564 .17799 Mtetra
.54 .348 .569 r
.58564 .17799 .5902 .21862 .59773 .21793 .59304 .17529 Mtetra
.539 .344 .566 r
.59304 .17529 .59773 .21793 .60526 .21661 .60046 .17258 Mtetra
.537 .342 .563 r
.60046 .17258 .60526 .21661 .61281 .21465 .60789 .16986 Mtetra
.537 .341 .562 r
.60789 .16986 .61281 .21465 .62035 .21202 .61535 .16712 Mtetra
.61535 .16712 .62035 .21202 .6279 .20874 .62283 .16438 Mtetra
.537 .342 .563 r
.62283 .16438 .6279 .20874 .63544 .2048 .63033 .16162 Mtetra
.538 .344 .565 r
.63033 .16162 .63544 .2048 .64297 .20023 .63785 .15884 Mtetra
.54 .347 .568 r
.63785 .15884 .64297 .20023 .65049 .19505 .64538 .15606 Mtetra
.542 .352 .573 r
.64538 .15606 .65049 .19505 .65799 .18932 .65294 .15326 Mtetra
.546 .36 .58 r
.65294 .15326 .65799 .18932 .66547 .18307 .66052 .15046 Mtetra
.55 .369 .589 r
.66052 .15046 .66547 .18307 .67293 .17638 .66812 .14764 Mtetra
.556 .383 .603 r
.66812 .14764 .67293 .17638 .68038 .16929 .67574 .14481 Mtetra
.564 .403 .622 r
.67574 .14481 .68038 .16929 .6878 .1619 .68338 .14197 Mtetra
.577 .433 .65 r
.68338 .14197 .6878 .1619 .69521 .15427 .69103 .13912 Mtetra
.595 .482 .695 r
.69103 .13912 .69521 .15427 .70261 .14648 .69871 .13626 Mtetra
.625 .571 .774 r
.69871 .13626 .70261 .14648 .70999 .13861 .70641 .1334 Mtetra
.799 .769 .825 r
.02865 .37627 .03331 .38034 .03932 .3781 .03519 .37057 Mtetra
.743 .653 .761 r
.03519 .37057 .03932 .3781 .04534 .37586 .04173 .36493 Mtetra
.699 .576 .713 r
.04173 .36493 .04534 .37586 .05137 .37361 .04825 .35939 Mtetra
.666 .522 .679 r
.04825 .35939 .05137 .37361 .05742 .37135 .05475 .35402 Mtetra
.641 .484 .654 r
.05475 .35402 .05742 .37135 .06348 .3691 .06122 .34886 Mtetra
.621 .455 .635 r
.06122 .34886 .06348 .3691 .06956 .36684 .06765 .34395 Mtetra
.605 .432 .621 r
.06765 .34395 .06956 .36684 .07565 .36458 .07405 .33935 Mtetra
.592 .415 .61 r
.07405 .33935 .07565 .36458 .08176 .36232 .08041 .33508 Mtetra
.581 .4 .602 r
.08041 .33508 .08176 .36232 .08788 .36006 .08672 .33118 Mtetra
.571 .389 .596 r
.08672 .33118 .08788 .36006 .09401 .35779 .09299 .32768 Mtetra
.562 .379 .591 r
.09299 .32768 .09401 .35779 .10016 .35553 .0992 .32458 Mtetra
.554 .371 .588 r
.0992 .32458 .10016 .35553 .10632 .35326 .10538 .32192 Mtetra
.547 .365 .586 r
.10538 .32192 .10632 .35326 .1125 .351 .11151 .31968 Mtetra
.54 .36 .585 r
.11151 .31968 .1125 .351 .11869 .34873 .11759 .31788 Mtetra
.534 .356 .586 r
.11759 .31788 .11869 .34873 .12489 .34647 .12364 .3165 Mtetra
.528 .354 .588 r
.12364 .3165 .12489 .34647 .13111 .3442 .12966 .31553 Mtetra
.522 .353 .592 r
.12966 .31553 .13111 .3442 .13735 .34193 .13564 .31496 Mtetra
.517 .353 .598 r
.13564 .31496 .13735 .34193 .14359 .33966 .1416 .31475 Mtetra
.51 .355 .607 r
.1416 .31475 .14359 .33966 .14986 .33739 .14755 .31488 Mtetra
.504 .36 .619 r
.14755 .31488 .14986 .33739 .15614 .33511 .15348 .3153 Mtetra
.496 .369 .636 r
.15348 .3153 .15614 .33511 .16243 .33283 .15941 .31598 Mtetra
.487 .382 .662 r
.15941 .31598 .16243 .33283 .16874 .33055 .16534 .31686 Mtetra
.473 .405 .7 r
.16534 .31686 .16874 .33055 .17507 .32827 .17128 .3179 Mtetra
.447 .444 .762 r
.17128 .3179 .17507 .32827 .18141 .32598 .17724 .31904 Mtetra
.386 .512 .862 r
.17724 .31904 .18141 .32598 .18777 .32368 .18322 .32024 Mtetra
.18 .581 .939 r
.18322 .32024 .18777 .32368 .19414 .32138 .18923 .32142 Mtetra
.233 0 0 r
.18923 .32142 .19414 .32138 .20053 .31908 .19528 .32254 Mtetra
.408 0 0 r
.19528 .32254 .20053 .31908 .20693 .31676 .20136 .32353 Mtetra
.449 .007 .105 r
.20136 .32353 .20693 .31676 .21335 .31444 .2075 .32435 Mtetra
.459 .063 .2 r
.2075 .32435 .21335 .31444 .21979 .31211 .21368 .32494 Mtetra
.46 .092 .253 r
.21368 .32494 .21979 .31211 .22625 .30977 .21992 .32524 Mtetra
.458 .109 .285 r
.21992 .32524 .22625 .30977 .23272 .30742 .22622 .32523 Mtetra
.454 .118 .305 r
.22622 .32523 .23272 .30742 .2392 .30506 .23258 .32484 Mtetra
.449 .122 .318 r
.23258 .32484 .2392 .30506 .24571 .30269 .23899 .32406 Mtetra
.442 .122 .326 r
.23899 .32406 .24571 .30269 .25223 .30031 .24547 .32286 Mtetra
.435 .12 .33 r
.24547 .32286 .25223 .30031 .25876 .29792 .25201 .3212 Mtetra
.426 .114 .331 r
.25201 .3212 .25876 .29792 .26532 .29552 .2586 .31909 Mtetra
.416 .106 .329 r
.2586 .31909 .26532 .29552 .27189 .29311 .26525 .31651 Mtetra
.404 .095 .324 r
.26525 .31651 .27189 .29311 .27848 .29069 .27196 .31347 Mtetra
.39 .08 .314 r
.27196 .31347 .27848 .29069 .28508 .28825 .27871 .30997 Mtetra
.372 .06 .301 r
.27871 .30997 .28508 .28825 .2917 .28581 .28551 .30603 Mtetra
.349 .034 .282 r
.28551 .30603 .2917 .28581 .29834 .28335 .29235 .30169 Mtetra
.318 0 .253 r
.29235 .30169 .29834 .28335 .305 .28089 .29922 .29696 Mtetra
.275 0 .211 r
.29922 .29696 .305 .28089 .31167 .27841 .30613 .29189 Mtetra
.21 0 .146 r
.30613 .29189 .31167 .27841 .31836 .27593 .31306 .28653 Mtetra
.102 0 .035 r
.31306 .28653 .31836 .27593 .32506 .27343 .32002 .28091 Mtetra
0 0 0 r
.32002 .28091 .32506 .27343 .33179 .27093 .32699 .27509 Mtetra
.32699 .27509 .33179 .27093 .33853 .26842 .33397 .26913 Mtetra
.792 .997 .856 r
.33397 .26913 .33853 .26842 .34528 .2659 .34096 .26309 Mtetra
.832 .867 .871 r
.34096 .26309 .34528 .2659 .35206 .26338 .34795 .25701 Mtetra
.774 .715 .797 r
.34795 .25701 .35206 .26338 .35885 .26085 .35494 .25095 Mtetra
.72 .613 .737 r
.35494 .25095 .35885 .26085 .36566 .25832 .36193 .24499 Mtetra
.68 .545 .694 r
.36193 .24499 .36566 .25832 .37248 .25577 .36892 .23916 Mtetra
.651 .498 .664 r
.36892 .23916 .37248 .25577 .37933 .25323 .3759 .23352 Mtetra
.628 .465 .642 r
.3759 .23352 .37933 .25323 .38619 .25068 .38287 .22813 Mtetra
.61 .439 .626 r
.38287 .22813 .38619 .25068 .39306 .24813 .38983 .22301 Mtetra
.596 .42 .613 r
.38983 .22301 .39306 .24813 .39996 .24558 .39678 .21823 Mtetra
.584 .404 .604 r
.39678 .21823 .39996 .24558 .40687 .24302 .40373 .2138 Mtetra
.574 .392 .597 r
.40373 .2138 .40687 .24302 .4138 .24046 .41067 .20977 Mtetra
.565 .382 .592 r
.41067 .20977 .4138 .24046 .42075 .2379 .41761 .20615 Mtetra
.557 .374 .589 r
.41761 .20615 .42075 .2379 .42771 .23534 .42454 .20295 Mtetra
.55 .368 .587 r
.42454 .20295 .42771 .23534 .4347 .23277 .43148 .2002 Mtetra
.544 .363 .586 r
.43148 .2002 .4347 .23277 .4417 .23021 .43842 .19788 Mtetra
.538 .359 .586 r
.43842 .19788 .4417 .23021 .44872 .22764 .44537 .19601 Mtetra
.533 .357 .588 r
.44537 .19601 .44872 .22764 .45575 .22507 .45233 .19456 Mtetra
.528 .356 .592 r
.45233 .19456 .45575 .22507 .46281 .2225 .45931 .19353 Mtetra
.523 .357 .597 r
.45931 .19353 .46281 .2225 .46988 .21993 .4663 .19288 Mtetra
.518 .359 .605 r
.4663 .19288 .46988 .21993 .47698 .21735 .47331 .19259 Mtetra
.513 .364 .615 r
.47331 .19259 .47698 .21735 .48409 .21477 .48035 .19262 Mtetra
.508 .371 .63 r
.48035 .19262 .48409 .21477 .49122 .21219 .48741 .19293 Mtetra
.502 .384 .651 r
.48741 .19293 .49122 .21219 .49836 .2096 .49451 .19347 Mtetra
.494 .403 .682 r
.49451 .19347 .49836 .2096 .50553 .20701 .50163 .19421 Mtetra
.481 .434 .728 r
.50163 .19421 .50553 .20701 .51272 .20441 .5088 .19507 Mtetra
.456 .487 .803 r
.5088 .19507 .51272 .20441 .51992 .20181 .51599 .19601 Mtetra
.382 .574 .915 r
.51599 .19601 .51992 .20181 .52715 .1992 .52322 .19697 Mtetra
.124 .614 .911 r
.52322 .19697 .52715 .1992 .53439 .19658 .53049 .19789 Mtetra
.251 0 0 r
.53049 .19789 .53439 .19658 .54165 .19395 .5378 .19872 Mtetra
.39 0 0 r
.5378 .19872 .54165 .19395 .54893 .19132 .54514 .19939 Mtetra
.429 0 .116 r
.54514 .19939 .54893 .19132 .55624 .18867 .55251 .19985 Mtetra
.443 .052 .202 r
.55251 .19985 .55624 .18867 .56356 .18602 .55992 .20004 Mtetra
.447 .082 .252 r
.55992 .20004 .56356 .18602 .5709 .18335 .56736 .19993 Mtetra
.447 .1 .283 r
.56736 .19993 .5709 .18335 .57826 .18068 .57482 .19946 Mtetra
.444 .11 .303 r
.57482 .19946 .57826 .18068 .58564 .17799 .58231 .1986 Mtetra
.44 .115 .316 r
.58231 .1986 .58564 .17799 .59304 .17529 .58981 .19732 Mtetra
.435 .116 .325 r
.58981 .19732 .59304 .17529 .60046 .17258 .59734 .19558 Mtetra
.429 .115 .329 r
.59734 .19558 .60046 .17258 .60789 .16986 .60487 .19338 Mtetra
.421 .11 .33 r
.60487 .19338 .60789 .16986 .61535 .16712 .61242 .1907 Mtetra
.412 .103 .328 r
.61242 .1907 .61535 .16712 .62283 .16438 .61997 .18755 Mtetra
.401 .092 .323 r
.61997 .18755 .62283 .16438 .63033 .16162 .62753 .18392 Mtetra
.387 .078 .315 r
.62753 .18392 .63033 .16162 .63785 .15884 .63508 .17983 Mtetra
.369 .059 .301 r
.63508 .17983 .63785 .15884 .64538 .15606 .64263 .17531 Mtetra
.346 .032 .282 r
.64263 .17531 .64538 .15606 .65294 .15326 .65018 .17038 Mtetra
.315 0 .253 r
.65018 .17038 .65294 .15326 .66052 .15046 .65772 .16509 Mtetra
.27 0 .209 r
.65772 .16509 .66052 .15046 .66812 .14764 .66525 .15946 Mtetra
.201 0 .138 r
.66525 .15946 .66812 .14764 .67574 .14481 .67277 .15355 Mtetra
.08 0 .015 r
.67277 .15355 .67574 .14481 .68338 .14197 .68029 .14741 Mtetra
0 0 0 r
.68029 .14741 .68338 .14197 .69103 .13912 .6878 .14109 Mtetra
.556 .888 .634 r
.6878 .14109 .69103 .13912 .69871 .13626 .69531 .13466 Mtetra
.83 .975 .886 r
.69531 .13466 .69871 .13626 .70641 .1334 .70282 .12816 Mtetra
.883 .749 .71 r
.02396 .37218 .02865 .37627 .03519 .37057 .0317 .35886 Mtetra
.791 .618 .666 r
.0317 .35886 .03519 .37057 .04173 .36493 .03938 .34577 Mtetra
.728 .536 .631 r
.03938 .34577 .04173 .36493 .04825 .35939 .04697 .3331 Mtetra
.683 .481 .607 r
.04697 .3331 .04825 .35939 .05475 .35402 .05444 .32098 Mtetra
.65 .443 .589 r
.05444 .32098 .05475 .35402 .06122 .34886 .0618 .30958 Mtetra
.625 .414 .576 r
.0618 .30958 .06122 .34886 .06765 .34395 .06901 .29903 Mtetra
.604 .391 .566 r
.06901 .29903 .06765 .34395 .07405 .33935 .07606 .28945 Mtetra
.587 .373 .558 r
.07606 .28945 .07405 .33935 .08041 .33508 .08294 .28095 Mtetra
.572 .357 .551 r
.08294 .28095 .08041 .33508 .08672 .33118 .08966 .27361 Mtetra
.558 .344 .546 r
.08966 .27361 .08672 .33118 .09299 .32768 .09619 .2675 Mtetra
.546 .332 .542 r
.09619 .2675 .09299 .32768 .0992 .32458 .10255 .26267 Mtetra
.534 .322 .538 r
.10255 .26267 .0992 .32458 .10538 .32192 .10874 .25918 Mtetra
.523 .312 .535 r
.10874 .25918 .10538 .32192 .11151 .31968 .11476 .25702 Mtetra
.512 .303 .533 r
.11476 .25702 .11151 .31968 .11759 .31788 .12061 .2562 Mtetra
.5 .294 .532 r
.12061 .2562 .11759 .31788 .12364 .3165 .12631 .2567 Mtetra
.488 .286 .531 r
.12631 .2567 .12364 .3165 .12966 .31553 .13188 .25849 Mtetra
.475 .277 .531 r
.13188 .25849 .12966 .31553 .13564 .31496 .13732 .26151 Mtetra
.461 .268 .532 r
.13732 .26151 .13564 .31496 .1416 .31475 .14265 .26569 Mtetra
.443 .258 .534 r
.14265 .26569 .1416 .31475 .14755 .31488 .14789 .27093 Mtetra
.422 .247 .537 r
.14789 .27093 .14755 .31488 .15348 .3153 .15305 .27713 Mtetra
.392 .233 .542 r
.15305 .27713 .15348 .3153 .15941 .31598 .15817 .28418 Mtetra
.349 .213 .551 r
.15817 .28418 .15941 .31598 .16534 .31686 .16325 .29193 Mtetra
.274 .181 .564 r
.16325 .29193 .16534 .31686 .17128 .3179 .16832 .30023 Mtetra
.113 .114 .579 r
.16832 .30023 .17128 .3179 .17724 .31904 .17341 .30892 Mtetra
0 0 .506 r
.17341 .30892 .17724 .31904 .18322 .32024 .17853 .31783 Mtetra
.819 .337 .008 r
.17853 .31783 .18322 .32024 .18923 .32142 .1837 .32679 Mtetra
.74 .331 .274 r
.1837 .32679 .18923 .32142 .19528 .32254 .18895 .3356 Mtetra
.665 .307 .356 r
.18895 .3356 .19528 .32254 .20136 .32353 .1943 .34408 Mtetra
.618 .288 .39 r
.1943 .34408 .20136 .32353 .2075 .32435 .19975 .35205 Mtetra
.586 .275 .408 r
.19975 .35205 .2075 .32435 .21368 .32494 .20533 .35933 Mtetra
.563 .263 .417 r
.20533 .35933 .21368 .32494 .21992 .32524 .21105 .36574 Mtetra
.545 .253 .423 r
.21105 .36574 .21992 .32524 .22622 .32523 .21692 .37113 Mtetra
.529 .244 .426 r
.21692 .37113 .22622 .32523 .23258 .32484 .22295 .37536 Mtetra
.515 .235 .428 r
.22295 .37536 .23258 .32484 .23899 .32406 .22914 .3783 Mtetra
.502 .226 .428 r
.22914 .3783 .23899 .32406 .24547 .32286 .2355 .37985 Mtetra
.489 .216 .427 r
.2355 .37985 .24547 .32286 .25201 .3212 .24201 .37994 Mtetra
.477 .206 .425 r
.24201 .37994 .25201 .3212 .2586 .31909 .24868 .37851 Mtetra
.463 .195 .421 r
.24868 .37851 .2586 .31909 .26525 .31651 .25551 .37556 Mtetra
.449 .183 .417 r
.25551 .37556 .26525 .31651 .27196 .31347 .26247 .37107 Mtetra
.434 .169 .411 r
.26247 .37107 .27196 .31347 .27871 .30997 .26956 .3651 Mtetra
.416 .152 .403 r
.26956 .3651 .27871 .30997 .28551 .30603 .27677 .3577 Mtetra
.394 .131 .392 r
.27677 .3577 .28551 .30603 .29235 .30169 .28407 .34897 Mtetra
.367 .105 .378 r
.28407 .34897 .29235 .30169 .29922 .29696 .29145 .33903 Mtetra
.331 .069 .357 r
.29145 .33903 .29922 .29696 .30613 .29189 .2989 .328 Mtetra
.28 .018 .326 r
.2989 .328 .30613 .29189 .31306 .28653 .30639 .31604 Mtetra
.2 0 .274 r
.30639 .31604 .31306 .28653 .32002 .28091 .31391 .30332 Mtetra
.056 0 .177 r
.31391 .30332 .32002 .28091 .32699 .27509 .32144 .29002 Mtetra
0 0 0 r
.32144 .29002 .32699 .27509 .33397 .26913 .32897 .27632 Mtetra
.789 .894 .483 r
.32897 .27632 .33397 .26913 .34096 .26309 .33648 .2624 Mtetra
.96 .876 .709 r
.33648 .2624 .34096 .26309 .34795 .25701 .34396 .24847 Mtetra
.851 .689 .681 r
.34396 .24847 .34795 .25701 .35494 .25095 .35139 .23469 Mtetra
.762 .571 .64 r
.35139 .23469 .35494 .25095 .36193 .24499 .35878 .22124 Mtetra
.703 .5 .61 r
.35878 .22124 .36193 .24499 .36892 .23916 .36611 .2083 Mtetra
.662 .453 .59 r
.36611 .2083 .36892 .23916 .3759 .23352 .37338 .19602 Mtetra
.633 .419 .575 r
.37338 .19602 .3759 .23352 .38287 .22813 .38058 .18455 Mtetra
.609 .394 .564 r
.38058 .18455 .38287 .22813 .38983 .22301 .38772 .174 Mtetra
.591 .375 .556 r
.38772 .174 .38983 .22301 .39678 .21823 .3948 .16451 Mtetra
.575 .359 .55 r
.3948 .16451 .39678 .21823 .40373 .2138 .40181 .15616 Mtetra
.562 .346 .545 r
.40181 .15616 .40373 .2138 .41067 .20977 .40877 .14904 Mtetra
.55 .335 .541 r
.40877 .14904 .41067 .20977 .41761 .20615 .41567 .14321 Mtetra
.539 .325 .538 r
.41567 .14321 .41761 .20615 .42454 .20295 .42253 .13871 Mtetra
.528 .316 .536 r
.42253 .13871 .42454 .20295 .43148 .2002 .42936 .13557 Mtetra
.518 .309 .535 r
.42936 .13557 .43148 .2002 .43842 .19788 .43616 .1338 Mtetra
.508 .301 .534 r
.43616 .1338 .43842 .19788 .44537 .19601 .44294 .13339 Mtetra
.498 .294 .534 r
.44294 .13339 .44537 .19601 .45233 .19456 .44972 .13431 Mtetra
.487 .288 .535 r
.44972 .13431 .45233 .19456 .45931 .19353 .4565 .13651 Mtetra
.476 .282 .537 r
.4565 .13651 .45931 .19353 .4663 .19288 .46329 .13994 Mtetra
.463 .275 .54 r
.46329 .13994 .4663 .19288 .47331 .19259 .47011 .1445 Mtetra
.447 .268 .544 r
.47011 .1445 .47331 .19259 .48035 .19262 .47697 .1501 Mtetra
.427 .261 .551 r
.47697 .1501 .48035 .19262 .48741 .19293 .48386 .15662 Mtetra
.401 .252 .562 r
.48386 .15662 .48741 .19293 .49451 .19347 .49082 .16394 Mtetra
.36 .24 .578 r
.49082 .16394 .49451 .19347 .50163 .19421 .49783 .1719 Mtetra
.288 .22 .603 r
.49783 .1719 .50163 .19421 .5088 .19507 .5049 .18034 Mtetra
.122 .172 .642 r
.5049 .18034 .5088 .19507 .51599 .19601 .51205 .18911 Mtetra
0 0 .568 r
.51205 .18911 .51599 .19601 .52322 .19697 .51927 .19801 Mtetra
.746 .235 0 r
.51927 .19801 .52322 .19697 .53049 .19789 .52657 .20686 Mtetra
.68 .263 .247 r
.52657 .20686 .53049 .19789 .5378 .19872 .53394 .21547 Mtetra
.624 .26 .332 r
.53394 .21547 .5378 .19872 .54514 .19939 .54138 .22366 Mtetra
.588 .254 .371 r
.54138 .22366 .54514 .19939 .55251 .19985 .54889 .23123 Mtetra
.563 .248 .392 r
.54889 .23123 .55251 .19985 .55992 .20004 .55646 .238 Mtetra
.544 .241 .405 r
.55646 .238 .55992 .20004 .56736 .19993 .56409 .2438 Mtetra
.528 .235 .413 r
.56409 .2438 .56736 .19993 .57482 .19946 .57176 .24848 Mtetra
.515 .229 .418 r
.57176 .24848 .57482 .19946 .58231 .1986 .57947 .25191 Mtetra
.503 .223 .421 r
.57947 .25191 .58231 .1986 .58981 .19732 .5872 .25395 Mtetra
.492 .216 .423 r
.5872 .25395 .58981 .19732 .59734 .19558 .59495 .25453 Mtetra
.481 .209 .423 r
.59495 .25453 .59734 .19558 .60487 .19338 .60269 .25357 Mtetra
.47 .201 .423 r
.60269 .25357 .60487 .19338 .61242 .1907 .61042 .25105 Mtetra
.458 .192 .421 r
.61042 .25105 .61242 .1907 .61997 .18755 .61812 .24695 Mtetra
.445 .181 .418 r
.61812 .24695 .61997 .18755 .62753 .18392 .62579 .2413 Mtetra
.431 .169 .414 r
.62579 .2413 .62753 .18392 .63508 .17983 .63342 .23415 Mtetra
.415 .154 .407 r
.63342 .23415 .63508 .17983 .64263 .17531 .64098 .22559 Mtetra
.395 .136 .399 r
.64098 .22559 .64263 .17531 .65018 .17038 .64849 .21572 Mtetra
.369 .111 .386 r
.64849 .21572 .65018 .17038 .65772 .16509 .65593 .20467 Mtetra
.335 .078 .368 r
.65593 .20467 .65772 .16509 .66525 .15946 .6633 .19258 Mtetra
.285 .03 .34 r
.6633 .19258 .66525 .15946 .67277 .15355 .6706 .17964 Mtetra
.205 0 .292 r
.6706 .17964 .67277 .15355 .68029 .14741 .67784 .16601 Mtetra
.055 0 .195 r
.67784 .16601 .68029 .14741 .6878 .14109 .68501 .15188 Mtetra
0 0 0 r
.68501 .15188 .6878 .14109 .69531 .13466 .69213 .13745 Mtetra
.876 .92 .525 r
.69213 .13745 .69531 .13466 .70282 .12816 .6992 .1229 Mtetra
.894 .742 .686 r
.01926 .36808 .02396 .37218 .0317 .35886 .02747 .35191 Mtetra
.86 .695 .675 r
.02747 .35191 .0317 .35886 .03938 .34577 .03559 .33607 Mtetra
.828 .653 .665 r
.03559 .33607 .03938 .34577 .04697 .3331 .04359 .32076 Mtetra
.798 .616 .655 r
.04359 .32076 .04697 .3331 .05444 .32098 .05146 .30618 Mtetra
.769 .583 .647 r
.05146 .30618 .05444 .32098 .0618 .30958 .05915 .29252 Mtetra
.742 .553 .639 r
.05915 .29252 .0618 .30958 .06901 .29903 .06666 .27992 Mtetra
.715 .525 .632 r
.06666 .27992 .06901 .29903 .07606 .28945 .07396 .26855 Mtetra
.689 .5 .626 r
.07396 .26855 .07606 .28945 .08294 .28095 .08105 .25852 Mtetra
.663 .475 .62 r
.08105 .25852 .08294 .28095 .08966 .27361 .08792 .24995 Mtetra
.637 .452 .615 r
.08792 .24995 .08966 .27361 .09619 .2675 .09457 .24291 Mtetra
.611 .428 .611 r
.09457 .24291 .09619 .2675 .10255 .26267 .10099 .23747 Mtetra
.583 .405 .607 r
.10099 .23747 .10255 .26267 .10874 .25918 .10718 .23367 Mtetra
.553 .382 .604 r
.10718 .23367 .10874 .25918 .11476 .25702 .11316 .23153 Mtetra
.52 .358 .601 r
.11316 .23153 .11476 .25702 .12061 .2562 .11894 .23105 Mtetra
.484 .332 .598 r
.11894 .23105 .12061 .2562 .12631 .2567 .12452 .23222 Mtetra
.443 .303 .596 r
.12452 .23222 .12631 .2567 .13188 .25849 .12992 .23498 Mtetra
.394 .272 .593 r
.12992 .23498 .13188 .25849 .13732 .26151 .13516 .23927 Mtetra
.335 .235 .59 r
.13516 .23927 .13732 .26151 .14265 .26569 .14025 .24501 Mtetra
.259 .189 .585 r
.14025 .24501 .14265 .26569 .14789 .27093 .14523 .25208 Mtetra
.16 .132 .576 r
.14523 .25208 .14789 .27093 .15305 .27713 .15011 .26037 Mtetra
.023 .056 .556 r
.15011 .26037 .15305 .27713 .15817 .28418 .15491 .26972 Mtetra
0 0 .512 r
.15491 .26972 .15817 .28418 .16325 .29193 .15967 .27997 Mtetra
0 0 .42 r
.15967 .27997 .16325 .29193 .16832 .30023 .16442 .29094 Mtetra
.662 .317 0 r
.16442 .29094 .16832 .30023 .17341 .30892 .16917 .30241 Mtetra
.825 .407 0 r
.16917 .30241 .17341 .30892 .17853 .31783 .17395 .3142 Mtetra
.874 .433 .079 r
.17395 .3142 .17853 .31783 .1837 .32679 .1788 .32606 Mtetra
.857 .423 .183 r
.1788 .32606 .1837 .32679 .18895 .3356 .18373 .33777 Mtetra
.818 .399 .248 r
.18373 .33777 .18895 .3356 .1943 .34408 .18878 .34909 Mtetra
.773 .37 .288 r
.18878 .34909 .1943 .34408 .19975 .35205 .19396 .35979 Mtetra
.73 .341 .313 r
.19396 .35979 .19975 .35205 .20533 .35933 .1993 .36963 Mtetra
.688 .311 .328 r
.1993 .36963 .20533 .35933 .21105 .36574 .2048 .3784 Mtetra
.647 .281 .336 r
.2048 .3784 .21105 .36574 .21692 .37113 .2105 .38589 Mtetra
.608 .251 .338 r
.2105 .38589 .21692 .37113 .22295 .37536 .21639 .39191 Mtetra
.568 .218 .336 r
.21639 .39191 .22295 .37536 .22914 .3783 .22249 .3963 Mtetra
.527 .184 .33 r
.22249 .3963 .22914 .3783 .2355 .37985 .22879 .39893 Mtetra
.483 .146 .319 r
.22879 .39893 .2355 .37985 .24201 .37994 .2353 .3997 Mtetra
.434 .104 .304 r
.2353 .3997 .24201 .37994 .24868 .37851 .24201 .39854 Mtetra
.379 .054 .284 r
.24201 .39854 .24868 .37851 .25551 .37556 .24891 .39542 Mtetra
.315 0 .256 r
.24891 .39542 .25551 .37556 .26247 .37107 .25598 .39037 Mtetra
.237 0 .218 r
.25598 .39037 .26247 .37107 .26956 .3651 .26321 .38341 Mtetra
.14 0 .166 r
.26321 .38341 .26956 .3651 .27677 .3577 .27059 .37465 Mtetra
.016 0 .095 r
.27059 .37465 .27677 .3577 .28407 .34897 .27809 .3642 Mtetra
0 0 0 r
.27809 .3642 .28407 .34897 .29145 .33903 .28569 .35222 Mtetra
.28569 .35222 .29145 .33903 .2989 .328 .29337 .33887 Mtetra
.29337 .33887 .2989 .328 .30639 .31604 .3011 .32436 Mtetra
.797 .885 .461 r
.3011 .32436 .30639 .31604 .31391 .30332 .30886 .30891 Mtetra
.931 .937 .582 r
.30886 .30891 .31391 .30332 .32144 .29002 .31663 .29275 Mtetra
.979 .916 .646 r
.31663 .29275 .32144 .29002 .32897 .27632 .32439 .27612 Mtetra
.972 .861 .671 r
.32439 .27612 .32897 .27632 .33648 .2624 .33212 .25924 Mtetra
.941 .798 .674 r
.33212 .25924 .33648 .2624 .34396 .24847 .33981 .24236 Mtetra
.903 .739 .669 r
.33981 .24236 .34396 .24847 .35139 .23469 .34743 .22571 Mtetra
.864 .686 .66 r
.34743 .22571 .35139 .23469 .35878 .22124 .35499 .20951 Mtetra
.827 .641 .651 r
.35499 .20951 .35878 .22124 .36611 .2083 .36247 .19396 Mtetra
.792 .601 .643 r
.36247 .19396 .36611 .2083 .37338 .19602 .36987 .17926 Mtetra
.76 .566 .635 r
.36987 .17926 .37338 .19602 .38058 .18455 .37718 .16558 Mtetra
.73 .535 .628 r
.37718 .16558 .38058 .18455 .38772 .174 .3844 .15308 Mtetra
.701 .507 .622 r
.3844 .15308 .38772 .174 .3948 .16451 .39153 .1419 Mtetra
.674 .481 .617 r
.39153 .1419 .3948 .16451 .40181 .15616 .39858 .13215 Mtetra
.647 .457 .613 r
.39858 .13215 .40181 .15616 .40877 .14904 .40556 .12393 Mtetra
.621 .435 .609 r
.40556 .12393 .40877 .14904 .41567 .14321 .41246 .11731 Mtetra
.594 .413 .606 r
.41246 .11731 .41567 .14321 .42253 .13871 .41931 .11234 Mtetra
.567 .393 .604 r
.41931 .11234 .42253 .13871 .42936 .13557 .4261 .10906 Mtetra
.539 .372 .603 r
.4261 .10906 .42936 .13557 .43616 .1338 .43285 .10747 Mtetra
.509 .351 .603 r
.43285 .10747 .43616 .1338 .44294 .13339 .43958 .10757 Mtetra
.476 .33 .603 r
.43958 .10757 .44294 .13339 .44972 .13431 .44629 .10932 Mtetra
.44 .308 .604 r
.44629 .10932 .44972 .13431 .4565 .13651 .453 .11266 Mtetra
.398 .284 .606 r
.453 .11266 .4565 .13651 .46329 .13994 .45972 .11753 Mtetra
.35 .257 .608 r
.45972 .11753 .46329 .13994 .47011 .1445 .46647 .12382 Mtetra
.29 .227 .611 r
.46647 .12382 .47011 .1445 .47697 .1501 .47325 .13141 Mtetra
.214 .189 .613 r
.47325 .13141 .47697 .1501 .48386 .15662 .48008 .14017 Mtetra
.113 .142 .612 r
.48008 .14017 .48386 .15662 .49082 .16394 .48697 .14994 Mtetra
0 .079 .601 r
.48697 .14994 .49082 .16394 .49783 .1719 .49393 .16053 Mtetra
0 0 .565 r
.49393 .16053 .49783 .1719 .5049 .18034 .50097 .17176 Mtetra
0 0 .475 r
.50097 .17176 .5049 .18034 .51205 .18911 .50809 .18342 Mtetra
.658 .221 0 r
.50809 .18342 .51205 .18911 .51927 .19801 .51529 .19528 Mtetra
.777 .288 0 r
.51529 .19528 .51927 .19801 .52657 .20686 .52259 .20711 Mtetra
.8 .31 .022 r
.52259 .20711 .52657 .20686 .53394 .21547 .52997 .21867 Mtetra
.775 .305 .126 r
.52997 .21867 .53394 .21547 .54138 .22366 .53745 .22971 Mtetra
.734 .289 .194 r
.53745 .22971 .54138 .22366 .54889 .23123 .545 .24 Mtetra
.691 .269 .239 r
.545 .24 .54889 .23123 .55646 .238 .55263 .24931 Mtetra
.649 .247 .268 r
.55263 .24931 .55646 .238 .56409 .2438 .56033 .25741 Mtetra
.609 .223 .286 r
.56033 .25741 .56409 .2438 .57176 .24848 .56808 .26409 Mtetra
.57 .198 .298 r
.56808 .26409 .57176 .24848 .57947 .25191 .57588 .26919 Mtetra
.531 .172 .303 r
.57588 .26919 .57947 .25191 .5872 .25395 .5837 .27254 Mtetra
.492 .144 .304 r
.5837 .27254 .5872 .25395 .59495 .25453 .59153 .27402 Mtetra
.451 .113 .301 r
.59153 .27402 .59495 .25453 .60269 .25357 .59936 .27355 Mtetra
.407 .078 .293 r
.59936 .27355 .60269 .25357 .61042 .25105 .60717 .27108 Mtetra
.357 .039 .281 r
.60717 .27108 .61042 .25105 .61812 .24695 .61494 .2666 Mtetra
.301 0 .263 r
.61494 .2666 .61812 .24695 .62579 .2413 .62267 .26014 Mtetra
.235 0 .237 r
.62267 .26014 .62579 .2413 .63342 .23415 .63033 .25178 Mtetra
.153 0 .201 r
.63033 .25178 .63342 .23415 .64098 .22559 .63792 .24162 Mtetra
.051 0 .15 r
.63792 .24162 .64098 .22559 .64849 .21572 .64543 .2298 Mtetra
0 0 .079 r
.64543 .2298 .64849 .21572 .65593 .20467 .65285 .2165 Mtetra
0 0 0 r
.65285 .2165 .65593 .20467 .6633 .19258 .66018 .20191 Mtetra
.66018 .20191 .6633 .19258 .6706 .17964 .66742 .18625 Mtetra
.697 .793 .321 r
.66742 .18625 .6706 .17964 .67784 .16601 .67457 .16974 Mtetra
.883 .895 .474 r
.67457 .16974 .67784 .16601 .68501 .15188 .68164 .15264 Mtetra
.976 .91 .578 r
.68164 .15264 .68501 .15188 .69213 .13745 .68863 .13518 Mtetra
.987 .865 .629 r
.68863 .13518 .69213 .13745 .6992 .1229 .69556 .11761 Mtetra
0 g
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.03716 .25514 m
.68874 0 L
s
.03716 .25514 m
.04196 .25962 L
s
gsave
.02757 .24618 -89.125 -17.7189 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.18558 .19702 m
.19014 .20174 L
s
gsave
.17646 .18758 -83.2458 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.51046 .06981 m
.51442 .07504 L
s
gsave
.50253 .05935 -74.1849 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.68874 0 m
.69233 .00549 L
s
gsave
.68156 -0.01098 -77.9509 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.06616 .24378 m
.06901 .2465 L
s
.09549 .2323 m
.09832 .23504 L
s
.12517 .22067 m
.12797 .22345 L
s
.1552 .20892 m
.15797 .21172 L
s
.21633 .18498 m
.21903 .18784 L
s
.24744 .1728 m
.25012 .17569 L
s
.27893 .16047 m
.28157 .16339 L
s
.3108 .14799 m
.31341 .15094 L
s
.37572 .12257 m
.37826 .12558 L
s
.40878 .10962 m
.41128 .11266 L
s
.44225 .09652 m
.44471 .09959 L
s
.47614 .08324 m
.47856 .08635 L
s
.54521 .0562 m
.54755 .05937 L
s
.58041 .04242 m
.5827 .04562 L
s
.61605 .02846 m
.6183 .03169 L
s
.65216 .01432 m
.65436 .01759 L
s
gsave
.29165 .07573 -91.1449 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(x) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.438 14.750 moveto
(H) show
73.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.875 14.750 moveto
(L) show
91.375 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> compression_periodic.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 190
%%HiResBoundingBox: 91.5625 3.1875 321.938 190
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (8:17:33)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 193.188 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
gsave
newpath
 151.375 160.375 moveto
 316.500 160.375 lineto
 316.500 26.438 lineto
 151.375 26.438 lineto
 151.375 160.375 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 190.000000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    186.812500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .81114 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% SurfaceGraphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
-1.55041e-017 1.04977 -0.0679587 1.04977 [
[.12586 .2075 -24.9375 -14.1788 ]
[.12586 .2075 0 .0087 ]
[.22808 .16727 -16.7819 -14.1875 ]
[.22808 .16727 .59309 0 ]
[.3345 .12542 -8.84561 -14.1875 ]
[.3345 .12542 .65439 0 ]
[.44535 .08183 -8.73959 -14.1875 ]
[.44535 .08183 1.01041 0 ]
[.56094 .0364 -14.9168 -14.1875 ]
[.56094 .0364 2.39571 0 ]
[.29165 .07573 -16.2364 -14.1875 ]
[.29165 .07573 1.20115 0 ]
[.75679 .08071 0 -9.73857 ]
[.75679 .08071 24.9375 4.44893 ]
[.80849 .15988 0 -9.61783 ]
[.80849 .15988 17.375 4.56967 ]
[.8565 .23339 0 -9.50763 ]
[.8565 .23339 9.5 4.67987 ]
[.90119 .30183 0 -9.40665 ]
[.90119 .30183 9.75 4.78085 ]
[.9429 .3657 0 -9.31378 ]
[.9429 .3657 17.3125 4.87372 ]
[.91861 .21225 0 -9.50763 ]
[.91861 .21225 17.5 4.67987 ]
[.02292 .27259 -9.5 -4.33291 ]
[.02292 .27259 0 9.85459 ]
[.01068 .34932 -9.5 -4.43531 ]
[.01068 .34932 0 9.75219 ]
[-0.00219 .42996 -15 -4.54347 ]
[-0.00219 .42996 0 9.64403 ]
[-0.05457 .39542 -63.5 -4.76167 ]
[-0.05457 .39542 0 10.3633 ]
[ 0 0 0 0 ]
[ 1 .81114 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.03716 .25514 m
.68874 0 L
s
.13514 .21677 m
.13978 .22141 L
s
gsave
.12586 .2075 -85.9375 -18.1788 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.23703 .17687 m
.2415 .18167 L
s
gsave
.22808 .16727 -77.7819 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.4535 .09211 m
.45758 .09725 L
s
gsave
.44535 .08183 -69.7396 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.56863 .04703 m
.57247 .05235 L
s
gsave
.56094 .0364 -75.9168 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.29165 .07573 -77.2364 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gx) show
76.438 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.68874 0 m
.96935 .42924 L
s
.7445 .0853 m
.73835 .08759 L
s
gsave
.75679 .08071 -61 -13.7386 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.79613 .16428 m
.78995 .16648 L
s
gsave
.80849 .15988 -61 -13.6178 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.84407 .23761 m
.83786 .23973 L
s
gsave
.8565 .23339 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.88871 .30589 m
.88247 .30793 L
s
gsave
.90119 .30183 -61 -13.4067 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.93037 .36962 m
.92411 .37158 L
s
gsave
.9429 .3657 -61 -13.3138 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.91861 .21225 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gy) show
76.500 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.03716 .25514 m
0 .48963 L
s
.03515 .26783 m
.04126 .26545 L
s
gsave
.02292 .27259 -70.5 -8.33291 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.02296 .34471 m
.02911 .34241 L
s
gsave
.01068 .34932 -70.5 -8.43531 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
.01016 .42552 m
.01633 .4233 L
s
gsave
-0.00219 .42996 -76 -8.54347 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(10) show
1.000 setlinewidth
grestore
.125 Mabswid
.03276 .28291 m
.03643 .28149 L
s
.03035 .29813 m
.03402 .29672 L
s
.02791 .3135 m
.03159 .3121 L
s
.02545 .32903 m
.02913 .32764 L
s
.02045 .36055 m
.02414 .35918 L
s
.01792 .37655 m
.02161 .37519 L
s
.01536 .39271 m
.01906 .39136 L
s
.01277 .40903 m
.01647 .40769 L
s
.00752 .44218 m
.01123 .44086 L
s
.00485 .45901 m
.00856 .4577 L
s
.00216 .47602 m
.00587 .47472 L
s
gsave
-0.05457 .39542 -124.5 -8.76167 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 23.125 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gh) show
76.438 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
80.813 14.750 moveto
(H) show
84.313 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(u) show
89.813 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(xx) show
98.063 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(+) show
105.125 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(u) show
110.625 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(yy) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
119.000 14.750 moveto
(L) show
122.500 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
.40529 .59895 m
.03716 .25514 L
s
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.40529 .59895 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
0 0 m
1 0 L
1 .81114 L
0 .81114 L
closepath
clip
newpath
.622 .635 .843 r
.40203 .60134 .40504 .60592 .41019 .60504 .40718 .60044 Mtetra
.527 .593 .864 r
.40718 .60044 .41019 .60504 .41531 .60559 .4123 .60089 Mtetra
.394 .522 .868 r
.4123 .60089 .41531 .60559 .4204 .60764 .4174 .60269 Mtetra
.241 .423 .841 r
.4174 .60269 .4204 .60764 .42546 .61119 .42247 .60579 Mtetra
.113 .321 .792 r
.42247 .60579 .42546 .61119 .43051 .61618 .42754 .61007 Mtetra
.05 .249 .746 r
.42754 .61007 .43051 .61618 .43556 .62247 .4326 .61538 Mtetra
.06 .22 .717 r
.4326 .61538 .43556 .62247 .44061 .62984 .43768 .62149 Mtetra
.121 .227 .701 r
.43768 .62149 .44061 .62984 .44568 .63801 .44278 .62817 Mtetra
.205 .253 .691 r
.44278 .62817 .44568 .63801 .45079 .64662 .44791 .6351 Mtetra
.29 .286 .682 r
.44791 .6351 .45079 .64662 .45593 .65528 .45307 .64197 Mtetra
.364 .318 .673 r
.45307 .64197 .45593 .65528 .46112 .66358 .45828 .64845 Mtetra
.426 .347 .664 r
.45828 .64845 .46112 .66358 .46637 .67106 .46354 .6542 Mtetra
.475 .372 .657 r
.46354 .6542 .46637 .67106 .47167 .67733 .46884 .65892 Mtetra
.516 .393 .652 r
.46884 .65892 .47167 .67733 .47703 .68201 .4742 .66234 Mtetra
.549 .412 .647 r
.4742 .66234 .47703 .68201 .48245 .6848 .4796 .66422 Mtetra
.578 .43 .644 r
.4796 .66422 .48245 .6848 .48791 .68548 .48504 .66443 Mtetra
.603 .447 .642 r
.48504 .66443 .48791 .68548 .4934 .68394 .49052 .66287 Mtetra
.626 .463 .642 r
.49052 .66287 .4934 .68394 .49893 .68017 .49602 .65955 Mtetra
.646 .478 .642 r
.49602 .65955 .49893 .68017 .50447 .67428 .50154 .65453 Mtetra
.666 .494 .643 r
.50154 .65453 .50447 .67428 .51002 .66649 .50707 .64797 Mtetra
.684 .511 .645 r
.50707 .64797 .51002 .66649 .51556 .65708 .5126 .6401 Mtetra
.703 .528 .648 r
.5126 .6401 .51556 .65708 .52109 .64643 .51812 .63116 Mtetra
.72 .545 .653 r
.51812 .63116 .52109 .64643 .52661 .63495 .52363 .62149 Mtetra
.737 .564 .659 r
.52363 .62149 .52661 .63495 .5321 .62308 .52912 .6114 Mtetra
.753 .583 .666 r
.52912 .6114 .5321 .62308 .53757 .61123 .5346 .60123 Mtetra
.767 .603 .676 r
.5346 .60123 .53757 .61123 .54302 .59982 .54006 .5913 Mtetra
.779 .623 .688 r
.54006 .5913 .54302 .59982 .54845 .58919 .54551 .58192 Mtetra
.786 .642 .703 r
.54551 .58192 .54845 .58919 .55388 .57963 .55095 .57335 Mtetra
.788 .659 .721 r
.55095 .57335 .55388 .57963 .5593 .57138 .55639 .5658 Mtetra
.781 .672 .743 r
.55639 .5658 .5593 .57138 .56474 .56457 .56183 .55944 Mtetra
.764 .678 .767 r
.56183 .55944 .56474 .56457 .57018 .55927 .56728 .55438 Mtetra
.733 .674 .793 r
.56728 .55438 .57018 .55927 .57565 .55549 .57276 .55069 Mtetra
.686 .66 .819 r
.57276 .55069 .57565 .55549 .58114 .55316 .57826 .54836 Mtetra
.625 .635 .841 r
.57826 .54836 .58114 .55316 .58667 .55214 .58379 .54735 Mtetra
.548 .601 .858 r
.58379 .54735 .58667 .55214 .59224 .55227 .58936 .54757 Mtetra
.457 .559 .871 r
.58936 .54757 .59224 .55227 .59784 .55335 .59497 .54888 Mtetra
.345 .51 .878 r
.59497 .54888 .59784 .55335 .60348 .55515 .60062 .55113 Mtetra
.198 .451 .875 r
.60062 .55113 .60348 .55515 .60915 .55745 .60631 .55414 Mtetra
0 .364 .833 r
.60631 .55414 .60915 .55745 .61486 .56004 .61205 .5577 Mtetra
0 .217 .679 r
.61205 .5577 .61486 .56004 .62059 .56269 .61782 .5616 Mtetra
.553 0 0 r
.61782 .5616 .62059 .56269 .62635 .56525 .62363 .56565 Mtetra
.66 .124 0 r
.62363 .56565 .62635 .56525 .63212 .56757 .62946 .56962 Mtetra
.669 .2 .131 r
.62946 .56962 .63212 .56757 .63791 .56952 .63532 .57334 Mtetra
.648 .234 .245 r
.63532 .57334 .63791 .56952 .6437 .57103 .6412 .57663 Mtetra
.622 .247 .313 r
.6412 .57663 .6437 .57103 .6495 .57205 .64708 .57934 Mtetra
.596 .25 .353 r
.64708 .57934 .6495 .57205 .6553 .57254 .65296 .58133 Mtetra
.572 .246 .378 r
.65296 .58133 .6553 .57254 .6611 .57249 .65883 .5825 Mtetra
.549 .237 .391 r
.65883 .5825 .6611 .57249 .66689 .5719 .66469 .58276 Mtetra
.526 .224 .397 r
.66469 .58276 .66689 .5719 .67268 .57076 .67052 .58207 Mtetra
.5 .205 .396 r
.67052 .58207 .67268 .57076 .67845 .56907 .67633 .58038 Mtetra
.47 .178 .387 r
.67633 .58038 .67845 .56907 .68421 .56685 .6821 .57771 Mtetra
.432 .141 .369 r
.6821 .57771 .68421 .56685 .68995 .56407 .68784 .57408 Mtetra
.38 .088 .338 r
.68784 .57408 .68995 .56407 .69568 .56075 .69354 .56953 Mtetra
.303 .007 .285 r
.69354 .56953 .69568 .56075 .70138 .55687 .69919 .56415 Mtetra
.179 0 .192 r
.69919 .56415 .70138 .55687 .70706 .55247 .70481 .55804 Mtetra
0 0 .02 r
.70481 .55804 .70706 .55247 .71271 .54756 .71039 .55134 Mtetra
0 0 0 r
.71039 .55134 .71271 .54756 .71834 .54219 .71594 .54419 Mtetra
.778 .953 .627 r
.71594 .54419 .71834 .54219 .72394 .53646 .72146 .53678 Mtetra
.917 .973 .778 r
.72146 .53678 .72394 .53646 .72953 .53047 .72698 .52928 Mtetra
.91 .895 .801 r
.72698 .52928 .72953 .53047 .7351 .52438 .73249 .52191 Mtetra
.874 .823 .795 r
.73249 .52191 .7351 .52438 .74068 .51835 .73802 .51488 Mtetra
.837 .771 .789 r
.73802 .51488 .74068 .51835 .74628 .51259 .74358 .5084 Mtetra
.803 .734 .788 r
.74358 .5084 .74628 .51259 .7519 .50734 .74918 .50268 Mtetra
.769 .707 .793 r
.74918 .50268 .7519 .50734 .75758 .50281 .75484 .49789 Mtetra
.732 .684 .805 r
.75484 .49789 .75758 .50281 .76332 .49924 .76059 .49422 Mtetra
.685 .662 .821 r
.76059 .49422 .76332 .49924 .76916 .49683 .76643 .49179 Mtetra
.625 .634 .84 r
.76643 .49179 .76916 .49683 .77511 .49576 .77239 .4907 Mtetra
.546 .594 .854 r
.77239 .4907 .77511 .49576 .78119 .49617 .77846 .491 Mtetra
.451 .539 .856 r
.77846 .491 .78119 .49617 .78741 .49812 .78466 .4927 Mtetra
.355 .473 .841 r
.78466 .4927 .78741 .49812 .79378 .50162 .791 .49573 Mtetra
.281 .409 .815 r
.791 .49573 .79378 .50162 .80031 .50662 .79747 .49999 Mtetra
.245 .362 .785 r
.79747 .49999 .80031 .50662 .80699 .51296 .80406 .50531 Mtetra
.248 .336 .758 r
.80406 .50531 .80699 .51296 .8138 .52042 .81076 .51147 Mtetra
.28 .329 .735 r
.81076 .51147 .8138 .52042 .82074 .52871 .81755 .51821 Mtetra
.326 .335 .716 r
.81755 .51821 .82074 .52871 .82777 .53746 .82442 .52522 Mtetra
.375 .347 .7 r
.82442 .52522 .82777 .53746 .83486 .54627 .83132 .53216 Mtetra
.421 .361 .686 r
.83132 .53216 .83486 .54627 .84197 .55469 .83824 .5387 Mtetra
.462 .377 .674 r
.83824 .5387 .84197 .55469 .84905 .56229 .84512 .5445 Mtetra
.498 .391 .664 r
.84512 .5445 .84905 .56229 .85605 .56862 .85195 .54922 Mtetra
.529 .406 .656 r
.85195 .54922 .85605 .56862 .86293 .57331 .85868 .55259 Mtetra
.556 .419 .65 r
.85868 .55259 .86293 .57331 .86966 .57604 .86528 .55438 Mtetra
.581 .433 .646 r
.86528 .55438 .86966 .57604 .87619 .57658 .87173 .55442 Mtetra
.603 .447 .642 r
.87173 .55442 .87619 .57658 .88249 .57481 .87801 .55264 Mtetra
.624 .46 .64 r
.87801 .55264 .88249 .57481 .88857 .57073 .88411 .54902 Mtetra
.644 .475 .639 r
.88411 .54902 .88857 .57073 .89441 .56445 .89003 .54364 Mtetra
.664 .49 .639 r
.89003 .54364 .89441 .56445 .90002 .55619 .89577 .53667 Mtetra
.683 .506 .641 r
.89577 .53667 .90002 .55619 .90544 .54626 .90135 .52833 Mtetra
.702 .523 .643 r
.90135 .52833 .90544 .54626 .91069 .53504 .90679 .5189 Mtetra
.721 .542 .647 r
.90679 .5189 .91069 .53504 .91582 .52298 .91213 .50871 Mtetra
.74 .562 .653 r
.91213 .50871 .91582 .52298 .92088 .5105 .9174 .49808 Mtetra
.758 .584 .661 r
.9174 .49808 .92088 .5105 .92591 .49806 .92264 .48738 Mtetra
.775 .607 .671 r
.92264 .48738 .92591 .49806 .93097 .48607 .92789 .47693 Mtetra
.789 .63 .684 r
.92789 .47693 .93097 .48607 .9361 .47489 .93319 .46704 Mtetra
.797 .652 .701 r
.93319 .46704 .9361 .47489 .94135 .46483 .93858 .458 Mtetra
.799 .671 .722 r
.93858 .458 .94135 .46483 .94676 .45612 .94408 .45001 Mtetra
.791 .684 .747 r
.94408 .45001 .94676 .45612 .95235 .4489 .94974 .44325 Mtetra
.769 .688 .773 r
.94974 .44325 .95235 .4489 .95814 .44324 .95557 .43785 Mtetra
.734 .681 .799 r
.95557 .43785 .95814 .44324 .96414 .43915 .96159 .43385 Mtetra
.686 .662 .821 r
.96159 .43385 .96414 .43915 .97035 .43656 .96781 .43125 Mtetra
.618 .698 .901 r
.39896 .59798 .40203 .60134 .40718 .60044 .40411 .59707 Mtetra
.494 .649 .927 r
.40411 .59707 .40718 .60044 .4123 .60089 .40924 .59743 Mtetra
.328 .563 .923 r
.40924 .59743 .4123 .60089 .4174 .60269 .41435 .59897 Mtetra
.161 .451 .88 r
.41435 .59897 .4174 .60269 .42247 .60579 .41944 .6016 Mtetra
.054 .352 .826 r
.41944 .6016 .42247 .60579 .42754 .61007 .42452 .60516 Mtetra
.036 .298 .789 r
.42452 .60516 .42754 .61007 .4326 .61538 .42962 .60947 Mtetra
.092 .286 .768 r
.42962 .60947 .4326 .61538 .43768 .62149 .43472 .61432 Mtetra
.185 .301 .75 r
.43472 .61432 .43768 .62149 .44278 .62817 .43985 .61948 Mtetra
.28 .325 .73 r
.43985 .61948 .44278 .62817 .44791 .6351 .445 .62471 Mtetra
.361 .348 .71 r
.445 .62471 .44791 .6351 .45307 .64197 .4502 .62976 Mtetra
.423 .368 .692 r
.4502 .62976 .45307 .64197 .45828 .64845 .45543 .63441 Mtetra
.472 .385 .677 r
.45543 .63441 .45828 .64845 .46354 .6542 .4607 .63841 Mtetra
.509 .4 .666 r
.4607 .63841 .46354 .6542 .46884 .65892 .46601 .64157 Mtetra
.539 .414 .658 r
.46601 .64157 .46884 .65892 .4742 .66234 .47137 .64372 Mtetra
.564 .426 .652 r
.47137 .64372 .4742 .66234 .4796 .66422 .47676 .6447 Mtetra
.585 .438 .648 r
.47676 .6447 .4796 .66422 .48504 .66443 .48219 .64443 Mtetra
.604 .45 .646 r
.48219 .64443 .48504 .66443 .49052 .66287 .48765 .64286 Mtetra
.622 .462 .645 r
.48765 .64286 .49052 .66287 .49602 .65955 .49313 .63998 Mtetra
.639 .476 .646 r
.49313 .63998 .49602 .65955 .50154 .65453 .49862 .63584 Mtetra
.656 .49 .648 r
.49862 .63584 .50154 .65453 .50707 .64797 .50413 .63053 Mtetra
.673 .506 .651 r
.50413 .63053 .50707 .64797 .5126 .6401 .50964 .62419 Mtetra
.69 .523 .656 r
.50964 .62419 .5126 .6401 .51812 .63116 .51515 .61699 Mtetra
.708 .542 .662 r
.51515 .61699 .51812 .63116 .52363 .62149 .52065 .60914 Mtetra
.726 .563 .67 r
.52065 .60914 .52363 .62149 .52912 .6114 .52614 .60086 Mtetra
.745 .587 .679 r
.52614 .60086 .52912 .6114 .5346 .60123 .53163 .59239 Mtetra
.763 .612 .691 r
.53163 .59239 .5346 .60123 .54006 .5913 .5371 .58397 Mtetra
.779 .639 .706 r
.5371 .58397 .54006 .5913 .54551 .58192 .54256 .57586 Mtetra
.792 .665 .723 r
.54256 .57586 .54551 .58192 .55095 .57335 .54802 .56828 Mtetra
.799 .69 .745 r
.54802 .56828 .55095 .57335 .55639 .5658 .55347 .56145 Mtetra
.797 .712 .77 r
.55347 .56145 .55639 .5658 .56183 .55944 .55893 .55555 Mtetra
.783 .726 .8 r
.55893 .55555 .56183 .55944 .56728 .55438 .56439 .55073 Mtetra
.752 .731 .833 r
.56439 .55073 .56728 .55438 .57276 .55069 .56988 .54713 Mtetra
.699 .722 .867 r
.56988 .54713 .57276 .55069 .57826 .54836 .57539 .54481 Mtetra
.62 .696 .899 r
.57539 .54481 .57826 .54836 .58379 .54735 .58092 .5438 Mtetra
.506 .649 .922 r
.58092 .5438 .58379 .54735 .58936 .54757 .5865 .54411 Mtetra
.345 .575 .926 r
.5865 .54411 .58936 .54757 .59497 .54888 .59212 .54567 Mtetra
.12 .46 .888 r
.59212 .54567 .59497 .54888 .60062 .55113 .59778 .54839 Mtetra
0 .285 .76 r
.59778 .54839 .60062 .55113 .60631 .55414 .6035 .55213 Mtetra
.482 0 0 r
.6035 .55213 .60631 .55414 .61205 .5577 .60926 .5567 Mtetra
.676 .128 0 r
.60926 .5567 .61205 .5577 .61782 .5616 .61508 .56189 Mtetra
.743 .241 .03 r
.61508 .56189 .61782 .5616 .62363 .56565 .62094 .56746 Mtetra
.745 .295 .183 r
.62094 .56746 .62363 .56565 .62946 .56962 .62684 .57316 Mtetra
.722 .316 .277 r
.62684 .57316 .62946 .56962 .63532 .57334 .63277 .57871 Mtetra
.692 .32 .337 r
.63277 .57871 .63532 .57334 .6412 .57663 .63872 .58385 Mtetra
.662 .315 .375 r
.63872 .58385 .6412 .57663 .64708 .57934 .64469 .58831 Mtetra
.632 .305 .399 r
.64469 .58831 .64708 .57934 .65296 .58133 .65065 .59187 Mtetra
.603 .291 .413 r
.65065 .59187 .65296 .58133 .65883 .5825 .6566 .59431 Mtetra
.574 .274 .421 r
.6566 .59431 .65883 .5825 .66469 .58276 .66253 .59547 Mtetra
.544 .253 .423 r
.66253 .59547 .66469 .58276 .67052 .58207 .66842 .59524 Mtetra
.511 .227 .419 r
.66842 .59524 .67052 .58207 .67633 .58038 .67426 .59356 Mtetra
.473 .194 .409 r
.67426 .59356 .67633 .58038 .6821 .57771 .68005 .59043 Mtetra
.427 .151 .391 r
.68005 .59043 .6821 .57771 .68784 .57408 .68578 .58589 Mtetra
.367 .094 .361 r
.68578 .58589 .68784 .57408 .69354 .56953 .69145 .58007 Mtetra
.283 .012 .313 r
.69145 .58007 .69354 .56953 .69919 .56415 .69706 .57312 Mtetra
.16 0 .234 r
.69706 .57312 .69919 .56415 .70481 .55804 .70262 .56525 Mtetra
0 0 .099 r
.70262 .56525 .70481 .55804 .71039 .55134 .70813 .55668 Mtetra
0 0 0 r
.70813 .55668 .71039 .55134 .71594 .54419 .7136 .54769 Mtetra
.678 .844 .426 r
.7136 .54769 .71594 .54419 .72146 .53678 .71905 .53853 Mtetra
.894 .968 .652 r
.71905 .53853 .72146 .53678 .72698 .52928 .7245 .52948 Mtetra
.944 .95 .749 r
.7245 .52948 .72698 .52928 .73249 .52191 .72995 .5208 Mtetra
.923 .893 .782 r
.72995 .5208 .73249 .52191 .73802 .51488 .73543 .51274 Mtetra
.886 .842 .795 r
.73543 .51274 .73802 .51488 .74358 .5084 .74095 .50551 Mtetra
.846 .802 .807 r
.74095 .50551 .74358 .5084 .74918 .50268 .74653 .4993 Mtetra
.805 .773 .823 r
.74653 .4993 .74918 .50268 .75484 .49789 .75219 .49425 Mtetra
.758 .749 .845 r
.75219 .49425 .75484 .49789 .76059 .49422 .75794 .49047 Mtetra
.699 .726 .87 r
.75794 .49047 .76059 .49422 .76643 .49179 .76379 .48802 Mtetra
.622 .695 .896 r
.76379 .48802 .76643 .49179 .77239 .4907 .76975 .48691 Mtetra
.523 .649 .913 r
.76975 .48691 .77239 .4907 .77846 .491 .77582 .48711 Mtetra
.411 .584 .912 r
.77582 .48711 .77846 .491 .78466 .4927 .78201 .48854 Mtetra
.311 .511 .89 r
.78201 .48854 .78466 .4927 .791 .49573 .78831 .49109 Mtetra
.25 .447 .858 r
.78831 .49109 .791 .49573 .79747 .49999 .79472 .4946 Mtetra
.239 .404 .826 r
.79472 .4946 .79747 .49999 .80406 .50531 .80123 .49889 Mtetra
.268 .384 .796 r
.80123 .49889 .80406 .50531 .81076 .51147 .80782 .50373 Mtetra
.318 .379 .768 r
.80782 .50373 .81076 .51147 .81755 .51821 .81447 .5089 Mtetra
.372 .382 .742 r
.81447 .5089 .81755 .51821 .82442 .52522 .82117 .51414 Mtetra
.421 .389 .718 r
.82117 .51414 .82442 .52522 .83132 .53216 .82789 .51921 Mtetra
.462 .397 .698 r
.82789 .51921 .83132 .53216 .83824 .5387 .83462 .52385 Mtetra
.496 .405 .683 r
.83462 .52385 .83824 .5387 .84512 .5445 .84132 .52783 Mtetra
.524 .414 .67 r
.84132 .52783 .84512 .5445 .85195 .54922 .84796 .53093 Mtetra
.548 .422 .661 r
.84796 .53093 .85195 .54922 .85868 .55259 .85454 .53298 Mtetra
.569 .431 .654 r
.85454 .53298 .85868 .55259 .86528 .55438 .86103 .53383 Mtetra
.587 .44 .649 r
.86103 .53383 .86528 .55438 .87173 .55442 .86741 .53338 Mtetra
.604 .45 .646 r
.86741 .53338 .87173 .55442 .87801 .55264 .87366 .53157 Mtetra
.621 .461 .644 r
.87366 .53157 .87801 .55264 .88411 .54902 .87979 .52842 Mtetra
.637 .473 .644 r
.87979 .52842 .88411 .54902 .89003 .54364 .88578 .52395 Mtetra
.653 .486 .645 r
.88578 .52395 .89003 .54364 .89577 .53667 .89164 .51828 Mtetra
.671 .502 .648 r
.89164 .51828 .89577 .53667 .90135 .52833 .89739 .51153 Mtetra
.689 .519 .652 r
.89739 .51153 .90135 .52833 .90679 .5189 .90303 .5039 Mtetra
.708 .539 .658 r
.90303 .5039 .90679 .5189 .91213 .50871 .90858 .49559 Mtetra
.728 .562 .666 r
.90858 .49559 .91213 .50871 .9174 .49808 .91406 .48684 Mtetra
.749 .588 .676 r
.91406 .48684 .9174 .49808 .92264 .48738 .91951 .4779 Mtetra
.77 .616 .689 r
.91951 .4779 .92264 .48738 .92789 .47693 .92496 .46901 Mtetra
.789 .647 .705 r
.92496 .46901 .92789 .47693 .93319 .46704 .93043 .46044 Mtetra
.804 .678 .725 r
.93043 .46044 .93319 .46704 .93858 .458 .93595 .45242 Mtetra
.812 .707 .749 r
.93595 .45242 .93858 .458 .94408 .45001 .94156 .44518 Mtetra
.808 .73 .778 r
.94156 .44518 .94408 .45001 .94974 .44325 .94729 .4389 Mtetra
.79 .743 .809 r
.94729 .4389 .94974 .44325 .95557 .43785 .95317 .43374 Mtetra
.754 .742 .842 r
.95317 .43374 .95557 .43785 .96159 .43385 .95921 .42983 Mtetra
.698 .726 .871 r
.95921 .42983 .96159 .43385 .96781 .43125 .96544 .42724 Mtetra
.588 .783 .973 r
.39583 .59591 .39896 .59798 .40411 .59707 .40099 .59498 Mtetra
.403 .712 .986 r
.40099 .59498 .40411 .59707 .40924 .59743 .40613 .59524 Mtetra
.181 .586 .94 r
.40613 .59524 .40924 .59743 .41435 .59897 .41125 .59654 Mtetra
.01 .456 .869 r
.41125 .59654 .41435 .59897 .41944 .6016 .41635 .59871 Mtetra
0 .375 .829 r
.41635 .59871 .41944 .6016 .42452 .60516 .42146 .60156 Mtetra
0 .354 .828 r
.42146 .60156 .42452 .60516 .42962 .60947 .42658 .60487 Mtetra
.117 .368 .829 r
.42658 .60487 .42962 .60947 .43472 .61432 .43172 .60846 Mtetra
.249 .389 .809 r
.43172 .60846 .43472 .61432 .43985 .61948 .43688 .61212 Mtetra
.355 .404 .774 r
.43688 .61212 .43985 .61948 .445 .62471 .44207 .61567 Mtetra
.43 .414 .74 r
.44207 .61567 .445 .62471 .4502 .62976 .44729 .61894 Mtetra
.48 .421 .713 r
.44729 .61894 .4502 .62976 .45543 .63441 .45255 .62178 Mtetra
.516 .426 .692 r
.45255 .62178 .45543 .63441 .4607 .63841 .45784 .62407 Mtetra
.542 .431 .677 r
.45784 .62407 .4607 .63841 .46601 .64157 .46317 .6257 Mtetra
.563 .436 .666 r
.46317 .6257 .46601 .64157 .47137 .64372 .46853 .6266 Mtetra
.579 .442 .659 r
.46853 .6266 .47137 .64372 .47676 .6447 .47392 .6267 Mtetra
.593 .449 .654 r
.47392 .6267 .47676 .6447 .48219 .64443 .47934 .62597 Mtetra
.606 .456 .652 r
.47934 .62597 .48219 .64443 .48765 .64286 .48478 .62438 Mtetra
.619 .465 .651 r
.48478 .62438 .48765 .64286 .49313 .63998 .49023 .62193 Mtetra
.632 .475 .652 r
.49023 .62193 .49313 .63998 .49862 .63584 .49571 .61865 Mtetra
.645 .488 .655 r
.49571 .61865 .49862 .63584 .50413 .63053 .5012 .61457 Mtetra
.66 .503 .66 r
.5012 .61457 .50413 .63053 .50964 .62419 .50669 .60974 Mtetra
.677 .52 .666 r
.50669 .60974 .50964 .62419 .51515 .61699 .51218 .60424 Mtetra
.695 .541 .674 r
.51218 .60424 .51515 .61699 .52065 .60914 .51768 .59818 Mtetra
.715 .566 .685 r
.51768 .59818 .52065 .60914 .52614 .60086 .52317 .59168 Mtetra
.737 .595 .698 r
.52317 .59168 .52614 .60086 .53163 .59239 .52866 .58489 Mtetra
.76 .628 .714 r
.52866 .58489 .53163 .59239 .5371 .58397 .53414 .57798 Mtetra
.782 .663 .732 r
.53414 .57798 .5371 .58397 .54256 .57586 .53962 .57112 Mtetra
.801 .7 .753 r
.53962 .57112 .54256 .57586 .54802 .56828 .54509 .56453 Mtetra
.814 .737 .779 r
.54509 .56453 .54802 .56828 .55347 .56145 .55056 .55841 Mtetra
.817 .77 .808 r
.55056 .55841 .55347 .56145 .55893 .55555 .55603 .55296 Mtetra
.805 .796 .843 r
.55603 .55296 .55893 .55555 .56439 .55073 .56151 .54839 Mtetra
.772 .812 .885 r
.56151 .54839 .56439 .55073 .56988 .54713 .567 .54487 Mtetra
.706 .81 .93 r
.567 .54487 .56988 .54713 .57539 .54481 .57252 .54256 Mtetra
.59 .78 .971 r
.57252 .54256 .57539 .54481 .58092 .5438 .57807 .54156 Mtetra
.395 .699 .982 r
.57807 .54156 .58092 .5438 .5865 .54411 .58365 .54196 Mtetra
.093 .531 .908 r
.58365 .54196 .5865 .54411 .59212 .54567 .58928 .54378 Mtetra
0 .268 .689 r
.58928 .54378 .59212 .54567 .59778 .54839 .59496 .54696 Mtetra
.569 .003 0 r
.59496 .54696 .59778 .54839 .6035 .55213 .6007 .55143 Mtetra
.722 .191 0 r
.6007 .55143 .6035 .55213 .60926 .5567 .6065 .55702 Mtetra
.778 .296 .085 r
.6065 .55702 .60926 .5567 .61508 .56189 .61235 .5635 Mtetra
.784 .347 .211 r
.61235 .5635 .61508 .56189 .62094 .56746 .61826 .57062 Mtetra
.769 .368 .293 r
.61826 .57062 .62094 .56746 .62684 .57316 .62423 .57806 Mtetra
.745 .372 .347 r
.62423 .57806 .62684 .57316 .63277 .57871 .63023 .58546 Mtetra
.717 .367 .384 r
.63023 .58546 .63277 .57871 .63872 .58385 .63626 .59247 Mtetra
.687 .356 .409 r
.63626 .59247 .63872 .58385 .64469 .58831 .64231 .59872 Mtetra
.656 .34 .425 r
.64231 .59872 .64469 .58831 .65065 .59187 .64836 .60387 Mtetra
.625 .321 .435 r
.64836 .60387 .65065 .59187 .6566 .59431 .6544 .6076 Mtetra
.592 .298 .439 r
.6544 .6076 .6566 .59431 .66253 .59547 .66039 .60969 Mtetra
.557 .272 .438 r
.66039 .60969 .66253 .59547 .66842 .59524 .66634 .60993 Mtetra
.517 .24 .432 r
.66634 .60993 .66842 .59524 .67426 .59356 .67222 .60826 Mtetra
.472 .201 .421 r
.67222 .60826 .67426 .59356 .68005 .59043 .67803 .60465 Mtetra
.417 .152 .402 r
.67803 .60465 .68005 .59043 .68578 .58589 .68376 .5992 Mtetra
.348 .089 .372 r
.68376 .5992 .68578 .58589 .69145 .58007 .68941 .59209 Mtetra
.256 .004 .326 r
.68941 .59209 .69145 .58007 .69706 .57312 .69498 .58354 Mtetra
.129 0 .253 r
.69498 .58354 .69706 .57312 .70262 .56525 .70048 .57387 Mtetra
0 0 .137 r
.70048 .57387 .70262 .56525 .70813 .55668 .70593 .56342 Mtetra
0 0 0 r
.70593 .56342 .70813 .55668 .7136 .54769 .71133 .55255 Mtetra
.71133 .55255 .7136 .54769 .71905 .53853 .71671 .54163 Mtetra
.829 .911 .508 r
.71671 .54163 .71905 .53853 .7245 .52948 .72208 .53102 Mtetra
.934 .96 .657 r
.72208 .53102 .7245 .52948 .72995 .5208 .72748 .52102 Mtetra
.95 .945 .737 r
.72748 .52102 .72995 .5208 .73543 .51274 .73291 .51192 Mtetra
.927 .912 .784 r
.73291 .51192 .73543 .51274 .74095 .50551 .7384 .50394 Mtetra
.89 .882 .819 r
.7384 .50394 .74095 .50551 .74653 .4993 .74397 .49724 Mtetra
.844 .858 .854 r
.74397 .49724 .74653 .4993 .75219 .49425 .74962 .49193 Mtetra
.785 .838 .892 r
.74962 .49193 .75219 .49425 .75794 .49047 .75538 .48804 Mtetra
.706 .816 .933 r
.75538 .48804 .75794 .49047 .76379 .48802 .76124 .48557 Mtetra
.598 .779 .967 r
.76124 .48557 .76379 .48802 .76975 .48691 .7672 .48444 Mtetra
.46 .716 .979 r
.7672 .48444 .76975 .48691 .77582 .48711 .77328 .48454 Mtetra
.319 .632 .962 r
.77328 .48454 .77582 .48711 .78201 .48854 .77946 .48572 Mtetra
.218 .549 .931 r
.77946 .48572 .78201 .48854 .78831 .49109 .78573 .48779 Mtetra
.185 .491 .902 r
.78573 .48779 .78831 .49109 .79472 .4946 .79208 .49056 Mtetra
.217 .461 .878 r
.79208 .49056 .79472 .4946 .80123 .49889 .79851 .49382 Mtetra
.285 .448 .848 r
.79851 .49382 .80123 .49889 .80782 .50373 .80499 .49736 Mtetra
.358 .443 .811 r
.80499 .49736 .80782 .50373 .81447 .5089 .81151 .50098 Mtetra
.421 .44 .774 r
.81151 .50098 .81447 .5089 .82117 .51414 .81805 .50448 Mtetra
.469 .438 .741 r
.81805 .50448 .82117 .51414 .82789 .51921 .8246 .50769 Mtetra
.504 .437 .715 r
.8246 .50769 .82789 .51921 .83462 .52385 .83114 .51045 Mtetra
.531 .438 .694 r
.83114 .51045 .83462 .52385 .84132 .52783 .83766 .51265 Mtetra
.552 .439 .679 r
.83766 .51265 .84132 .52783 .84796 .53093 .84414 .51417 Mtetra
.568 .442 .668 r
.84414 .51417 .84796 .53093 .85454 .53298 .85057 .51493 Mtetra
.582 .445 .66 r
.85057 .51493 .85454 .53298 .86103 .53383 .85695 .51486 Mtetra
.595 .45 .655 r
.85695 .51486 .86103 .53383 .86741 .53338 .86326 .51392 Mtetra
.606 .456 .652 r
.86326 .51392 .86741 .53338 .87366 .53157 .86949 .5121 Mtetra
.618 .464 .65 r
.86949 .5121 .87366 .53157 .87979 .52842 .87564 .5094 Mtetra
.63 .473 .651 r
.87564 .5094 .87979 .52842 .88578 .52395 .88171 .50582 Mtetra
.643 .485 .653 r
.88171 .50582 .88578 .52395 .89164 .51828 .8877 .50142 Mtetra
.658 .499 .658 r
.8877 .50142 .89164 .51828 .89739 .51153 .8936 .49624 Mtetra
.675 .517 .664 r
.8936 .49624 .89739 .51153 .90303 .5039 .89943 .49037 Mtetra
.694 .539 .672 r
.89943 .49037 .90303 .5039 .90858 .49559 .90519 .48392 Mtetra
.716 .565 .683 r
.90519 .48392 .90858 .49559 .91406 .48684 .91089 .47702 Mtetra
.74 .597 .697 r
.91089 .47702 .91406 .48684 .91951 .4779 .91655 .46981 Mtetra
.766 .633 .714 r
.91655 .46981 .91951 .4779 .92496 .46901 .92219 .46248 Mtetra
.792 .674 .735 r
.92219 .46248 .92496 .46901 .93043 .46044 .92783 .45521 Mtetra
.814 .718 .759 r
.92783 .45521 .93043 .46044 .93595 .45242 .93349 .44821 Mtetra
.829 .76 .787 r
.93349 .44821 .93595 .45242 .94156 .44518 .93921 .4417 Mtetra
.83 .797 .82 r
.93921 .4417 .94156 .44518 .94729 .4389 .94501 .43588 Mtetra
.813 .822 .857 r
.94501 .43588 .94729 .4389 .95317 .43374 .95094 .43097 Mtetra
.773 .83 .897 r
.95094 .43097 .95317 .43374 .95921 .42983 .957 .42715 Mtetra
.703 .816 .935 r
.957 .42715 .95921 .42983 .96544 .42724 .96324 .42457 Mtetra
.48 .845 .991 r
.39264 .59504 .39583 .59591 .40099 .59498 .39781 .5941 Mtetra
.194 .693 .914 r
.39781 .5941 .40099 .59498 .40613 .59524 .40296 .59426 Mtetra
0 .509 .786 r
.40296 .59426 .40613 .59524 .41125 .59654 .40809 .59533 Mtetra
0 .391 .714 r
.40809 .59533 .41125 .59654 .41635 .59871 .41322 .59705 Mtetra
0 .367 .741 r
.41322 .59705 .41635 .59871 .42146 .60156 .41835 .59921 Mtetra
0 .415 .835 r
.41835 .59921 .42146 .60156 .42658 .60487 .4235 .60157 Mtetra
.146 .474 .895 r
.4235 .60157 .42658 .60487 .43172 .60846 .42868 .60394 Mtetra
.326 .498 .875 r
.42868 .60394 .43172 .60846 .43688 .61212 .43388 .60615 Mtetra
.437 .495 .821 r
.43388 .60615 .43688 .61212 .44207 .61567 .4391 .60808 Mtetra
.501 .486 .772 r
.4391 .60808 .44207 .61567 .44729 .61894 .44436 .60962 Mtetra
.539 .477 .735 r
.44436 .60962 .44729 .61894 .45255 .62178 .44965 .61073 Mtetra
.562 .47 .709 r
.44965 .61073 .45255 .62178 .45784 .62407 .45497 .61138 Mtetra
.577 .465 .69 r
.45497 .61138 .45784 .62407 .46317 .6257 .46031 .61155 Mtetra
.588 .463 .677 r
.46031 .61155 .46317 .6257 .46853 .6266 .46567 .61125 Mtetra
.596 .462 .668 r
.46567 .61125 .46853 .6266 .47392 .6267 .47106 .61051 Mtetra
.603 .462 .663 r
.47106 .61051 .47392 .6267 .47934 .62597 .47647 .60934 Mtetra
.609 .465 .66 r
.47647 .60934 .47934 .62597 .48478 .62438 .4819 .60774 Mtetra
.616 .47 .66 r
.4819 .60774 .48478 .62438 .49023 .62193 .48734 .60571 Mtetra
.624 .477 .662 r
.48734 .60571 .49023 .62193 .49571 .61865 .49279 .60325 Mtetra
.634 .487 .666 r
.49279 .60325 .49571 .61865 .5012 .61457 .49826 .60033 Mtetra
.646 .501 .672 r
.49826 .60033 .5012 .61457 .50669 .60974 .50373 .59695 Mtetra
.661 .52 .681 r
.50373 .59695 .50669 .60974 .51218 .60424 .50922 .59309 Mtetra
.679 .543 .692 r
.50922 .59309 .51218 .60424 .51768 .59818 .5147 .58875 Mtetra
.701 .572 .707 r
.5147 .58875 .51768 .59818 .52317 .59168 .5202 .58397 Mtetra
.727 .608 .725 r
.5202 .58397 .52317 .59168 .52866 .58489 .52569 .57879 Mtetra
.756 .651 .746 r
.52569 .57879 .52866 .58489 .53414 .57798 .53118 .57332 Mtetra
.785 .699 .769 r
.53118 .57332 .53414 .57798 .53962 .57112 .53667 .56769 Mtetra
.812 .75 .795 r
.53667 .56769 .53962 .57112 .54509 .56453 .54215 .56205 Mtetra
.83 .8 .823 r
.54215 .56205 .54509 .56453 .55056 .55841 .54764 .55662 Mtetra
.836 .846 .854 r
.54764 .55662 .55056 .55841 .55603 .55296 .55313 .55161 Mtetra
.82 .883 .89 r
.55313 .55161 .55603 .55296 .56151 .54839 .55862 .54727 Mtetra
.774 .907 .932 r
.55862 .54727 .56151 .54839 .567 .54487 .56413 .54383 Mtetra
.675 .904 .976 r
.56413 .54383 .567 .54487 .57252 .54256 .56966 .54153 Mtetra
.481 .841 .993 r
.56966 .54153 .57252 .54256 .57807 .54156 .57522 .54054 Mtetra
.144 .652 .902 r
.57522 .54054 .57807 .54156 .58365 .54196 .58081 .54103 Mtetra
.268 0 0 r
.58081 .54103 .58365 .54196 .58928 .54378 .58646 .54309 Mtetra
.569 0 0 r
.58646 .54309 .58928 .54378 .59496 .54696 .59215 .54674 Mtetra
.719 .193 0 r
.59215 .54674 .59496 .54696 .6007 .55143 .59791 .55193 Mtetra
.781 .307 .11 r
.59791 .55193 .6007 .55143 .6065 .55702 .60374 .55851 Mtetra
.799 .367 .221 r
.60374 .55851 .6065 .55702 .61235 .5635 .60964 .56627 Mtetra
.796 .396 .295 r
.60964 .56627 .61235 .5635 .61826 .57062 .6156 .57491 Mtetra
.781 .407 .347 r
.6156 .57491 .61826 .57062 .62423 .57806 .62162 .58406 Mtetra
.76 .406 .384 r
.62162 .58406 .62423 .57806 .63023 .58546 .6277 .59329 Mtetra
.734 .397 .41 r
.6277 .59329 .63023 .58546 .63626 .59247 .63381 .60214 Mtetra
.706 .383 .428 r
.63381 .60214 .63626 .59247 .64231 .59872 .63995 .61016 Mtetra
.675 .364 .44 r
.63995 .61016 .64231 .59872 .64836 .60387 .64608 .61689 Mtetra
.642 .342 .447 r
.64608 .61689 .64836 .60387 .6544 .6076 .65219 .62191 Mtetra
.606 .315 .449 r
.65219 .62191 .6544 .6076 .66039 .60969 .65826 .62491 Mtetra
.566 .284 .446 r
.65826 .62491 .66039 .60969 .66634 .60993 .66426 .62563 Mtetra
.521 .246 .439 r
.66426 .62563 .66634 .60993 .67222 .60826 .67019 .62396 Mtetra
.467 .201 .426 r
.67019 .62396 .67222 .60826 .67803 .60465 .67602 .61989 Mtetra
.403 .145 .405 r
.67602 .61989 .67803 .60465 .68376 .5992 .68175 .61353 Mtetra
.322 .074 .373 r
.68175 .61353 .68376 .5992 .68941 .59209 .68738 .60512 Mtetra
.219 0 .325 r
.68738 .60512 .68941 .59209 .69498 .58354 .69292 .595 Mtetra
.082 0 .252 r
.69292 .595 .69498 .58354 .70048 .57387 .69837 .58355 Mtetra
0 0 .143 r
.69837 .58355 .70048 .57387 .70593 .56342 .70375 .57124 Mtetra
0 0 0 r
.70375 .57124 .70593 .56342 .71133 .55255 .70909 .55852 Mtetra
.70909 .55852 .71133 .55255 .71671 .54163 .7144 .54587 Mtetra
.773 .849 .398 r
.7144 .54587 .71671 .54163 .72208 .53102 .71972 .53372 Mtetra
.894 .931 .553 r
.71972 .53372 .72208 .53102 .72748 .52102 .72506 .52243 Mtetra
.941 .958 .662 r
.72506 .52243 .72748 .52102 .73291 .51192 .73046 .51231 Mtetra
.942 .958 .74 r
.73046 .51231 .73291 .51192 .7384 .50394 .73592 .50359 Mtetra
.915 .952 .804 r
.73592 .50359 .7384 .50394 .74397 .49724 .74147 .49641 Mtetra
.868 .945 .864 r
.74147 .49641 .74397 .49724 .74962 .49193 .74713 .49084 Mtetra
.792 .935 .924 r
.74713 .49084 .74962 .49193 .75538 .48804 .75289 .48685 Mtetra
.675 .91 .976 r
.75289 .48685 .75538 .48804 .76124 .48557 .75876 .48436 Mtetra
.504 .847 .996 r
.75876 .48436 .76124 .48557 .7672 .48444 .76474 .48321 Mtetra
.303 .74 .967 r
.76474 .48321 .7672 .48444 .77328 .48454 .77082 .48322 Mtetra
.137 .625 .915 r
.77082 .48322 .77328 .48454 .77946 .48572 .77699 .48414 Mtetra
.056 .548 .888 r
.77699 .48414 .77946 .48572 .78573 .48779 .78323 .48576 Mtetra
.076 .523 .901 r
.78323 .48576 .78573 .48779 .79208 .49056 .78954 .48781 Mtetra
.175 .53 .922 r
.78954 .48781 .79208 .49056 .79851 .49382 .79589 .49008 Mtetra
.302 .535 .91 r
.79589 .49008 .79851 .49382 .80499 .49736 .80227 .49236 Mtetra
.408 .526 .865 r
.80227 .49236 .80499 .49736 .81151 .50098 .80866 .49448 Mtetra
.478 .511 .813 r
.80866 .49448 .81151 .50098 .81805 .50448 .81506 .4963 Mtetra
.523 .496 .769 r
.81506 .4963 .81805 .50448 .8246 .50769 .82144 .49773 Mtetra
.551 .484 .734 r
.82144 .49773 .8246 .50769 .83114 .51045 .82782 .4987 Mtetra
.569 .475 .709 r
.82782 .4987 .83114 .51045 .83766 .51265 .83417 .4992 Mtetra
.581 .469 .691 r
.83417 .4992 .83766 .51265 .84414 .51417 .84049 .4992 Mtetra
.59 .465 .678 r
.84049 .4992 .84414 .51417 .85057 .51493 .84679 .49872 Mtetra
.597 .463 .669 r
.84679 .49872 .85057 .51493 .85695 .51486 .85307 .49778 Mtetra
.603 .463 .663 r
.85307 .49778 .85695 .51486 .86326 .51392 .85931 .49639 Mtetra
.609 .465 .66 r
.85931 .49639 .86326 .51392 .86949 .5121 .86553 .49455 Mtetra
.616 .469 .659 r
.86553 .49455 .86949 .5121 .87564 .5094 .87171 .49228 Mtetra
.623 .476 .661 r
.87171 .49228 .87564 .5094 .88171 .50582 .87785 .48955 Mtetra
.633 .486 .665 r
.87785 .48955 .88171 .50582 .8877 .50142 .88396 .48635 Mtetra
.644 .499 .671 r
.88396 .48635 .8877 .50142 .8936 .49624 .89002 .48267 Mtetra
.659 .517 .68 r
.89002 .48267 .8936 .49624 .89943 .49037 .89603 .4785 Mtetra
.678 .541 .692 r
.89603 .4785 .89943 .49037 .90519 .48392 .90199 .47383 Mtetra
.701 .572 .707 r
.90199 .47383 .90519 .48392 .91089 .47702 .9079 .4687 Mtetra
.729 .611 .726 r
.9079 .4687 .91089 .47702 .91655 .46981 .91376 .46317 Mtetra
.761 .659 .749 r
.91376 .46317 .91655 .46981 .92219 .46248 .91959 .45733 Mtetra
.794 .714 .776 r
.91959 .45733 .92219 .46248 .92783 .45521 .92539 .45132 Mtetra
.824 .774 .805 r
.92539 .45132 .92783 .45521 .93349 .44821 .93119 .44531 Mtetra
.844 .833 .835 r
.93119 .44531 .93349 .44821 .93921 .4417 .93701 .4395 Mtetra
.846 .883 .867 r
.93701 .4395 .93921 .4417 .94501 .43588 .94289 .43414 Mtetra
.822 .917 .902 r
.94289 .43414 .94501 .43588 .95094 .43097 .94886 .42947 Mtetra
.765 .929 .94 r
.94886 .42947 .95094 .43097 .957 .42715 .95495 .42573 Mtetra
.665 .91 .978 r
.95495 .42573 .957 .42715 .96324 .42457 .96121 .42316 Mtetra
.266 .773 .842 r
.38939 .59516 .39264 .59504 .39781 .5941 .39458 .5942 Mtetra
.053 0 0 r
.39458 .5942 .39781 .5941 .40296 .59426 .39974 .59428 Mtetra
.245 0 0 r
.39974 .59428 .40296 .59426 .40809 .59533 .40489 .59512 Mtetra
.314 0 0 r
.40489 .59512 .40809 .59533 .41322 .59705 .41004 .59643 Mtetra
.271 0 0 r
.41004 .59643 .41322 .59705 .41835 .59921 .4152 .59793 Mtetra
0 .467 .785 r
.4152 .59793 .41835 .59921 .4235 .60157 .42038 .59939 Mtetra
.197 .599 .945 r
.42038 .59939 .4235 .60157 .42868 .60394 .42559 .60062 Mtetra
.419 .624 .938 r
.42559 .60062 .42868 .60394 .43388 .60615 .43083 .60148 Mtetra
.528 .596 .865 r
.43083 .60148 .43388 .60615 .4391 .60808 .4361 .60188 Mtetra
.577 .563 .802 r
.4361 .60188 .4391 .60808 .44436 .60962 .44139 .60182 Mtetra
.599 .537 .757 r
.44139 .60182 .44436 .60962 .44965 .61073 .44671 .60131 Mtetra
.609 .518 .726 r
.44671 .60131 .44965 .61073 .45497 .61138 .45206 .60042 Mtetra
.613 .504 .705 r
.45206 .60042 .45497 .61138 .46031 .61155 .45742 .59923 Mtetra
.615 .493 .69 r
.45742 .59923 .46031 .61155 .46567 .61125 .4628 .59783 Mtetra
.615 .485 .681 r
.4628 .59783 .46567 .61125 .47106 .61051 .46819 .5963 Mtetra
.614 .48 .675 r
.46819 .5963 .47106 .61051 .47647 .60934 .47359 .59472 Mtetra
.613 .477 .672 r
.47359 .59472 .47647 .60934 .4819 .60774 .479 .5931 Mtetra
.614 .477 .672 r
.479 .5931 .4819 .60774 .48734 .60571 .48443 .59146 Mtetra
.616 .481 .675 r
.48443 .59146 .48734 .60571 .49279 .60325 .48987 .58976 Mtetra
.62 .489 .68 r
.48987 .58976 .49279 .60325 .49826 .60033 .49531 .58794 Mtetra
.628 .501 .689 r
.49531 .58794 .49826 .60033 .50373 .59695 .50077 .5859 Mtetra
.64 .52 .701 r
.50077 .5859 .50373 .59695 .50922 .59309 .50624 .58356 Mtetra
.657 .546 .717 r
.50624 .58356 .50922 .59309 .5147 .58875 .51172 .58084 Mtetra
.681 .582 .738 r
.51172 .58084 .5147 .58875 .5202 .58397 .51721 .57766 Mtetra
.711 .628 .763 r
.51721 .57766 .5202 .58397 .52569 .57879 .52271 .57401 Mtetra
.746 .684 .791 r
.52271 .57401 .52569 .57879 .53118 .57332 .52821 .56989 Mtetra
.783 .747 .82 r
.52821 .56989 .53118 .57332 .53667 .56769 .53371 .5654 Mtetra
.816 .814 .848 r
.53371 .5654 .53667 .56769 .54215 .56205 .53921 .56067 Mtetra
.836 .876 .872 r
.53921 .56067 .54215 .56205 .54764 .55662 .54472 .55588 Mtetra
.834 .927 .893 r
.54472 .55588 .54764 .55662 .55313 .55161 .55022 .55129 Mtetra
.803 .961 .913 r
.55022 .55129 .55313 .55161 .55862 .54727 .55573 .54716 Mtetra
.724 .97 .932 r
.55573 .54716 .55862 .54727 .56413 .54383 .56126 .5438 Mtetra
.564 .929 .932 r
.56126 .5438 .56413 .54383 .56966 .54153 .5668 .5415 Mtetra
.266 .772 .85 r
.5668 .5415 .56966 .54153 .57522 .54054 .57237 .54053 Mtetra
.143 0 0 r
.57237 .54053 .57522 .54054 .58081 .54103 .57798 .54111 Mtetra
.483 0 0 r
.57798 .54111 .58081 .54103 .58646 .54309 .58363 .5434 Mtetra
.671 .138 0 r
.58363 .5434 .58646 .54309 .59215 .54674 .58935 .54749 Mtetra
.759 .281 .106 r
.58935 .54749 .59215 .54674 .59791 .55193 .59513 .55336 Mtetra
.796 .36 .213 r
.59513 .55336 .59791 .55193 .60374 .55851 .60099 .5609 Mtetra
.807 .403 .286 r
.60099 .5609 .60374 .55851 .60964 .56627 .60692 .56987 Mtetra
.803 .424 .338 r
.60692 .56987 .60964 .56627 .6156 .57491 .61293 .57996 Mtetra
.791 .431 .376 r
.61293 .57996 .6156 .57491 .62162 .58406 .61902 .59075 Mtetra
.773 .429 .403 r
.61902 .59075 .62162 .58406 .6277 .59329 .62516 .60173 Mtetra
.75 .419 .423 r
.62516 .60173 .6277 .59329 .63381 .60214 .63135 .61237 Mtetra
.723 .404 .438 r
.63135 .61237 .63381 .60214 .63995 .61016 .63756 .62209 Mtetra
.693 .383 .447 r
.63756 .62209 .63995 .61016 .64608 .61689 .64377 .63033 Mtetra
.658 .358 .452 r
.64377 .63033 .64608 .61689 .65219 .62191 .64996 .63661 Mtetra
.619 .327 .453 r
.64996 .63661 .65219 .62191 .65826 .62491 .6561 .64048 Mtetra
.574 .291 .449 r
.6561 .64048 .65826 .62491 .66426 .62563 .66216 .64167 Mtetra
.521 .247 .44 r
.66216 .64167 .66426 .62563 .67019 .62396 .66812 .64 Mtetra
.458 .194 .424 r
.66812 .64 .67019 .62396 .67602 .61989 .67398 .63547 Mtetra
.381 .127 .4 r
.67398 .63547 .67602 .61989 .68175 .61353 .67972 .62824 Mtetra
.285 .045 .363 r
.67972 .62824 .68175 .61353 .68738 .60512 .68534 .61859 Mtetra
.163 0 .309 r
.68534 .61859 .68738 .60512 .69292 .595 .69084 .60694 Mtetra
.01 0 .23 r
.69084 .60694 .69292 .595 .69837 .58355 .69625 .59378 Mtetra
0 0 .119 r
.69625 .59378 .69837 .58355 .70375 .57124 .70158 .57968 Mtetra
0 0 0 r
.70158 .57968 .70375 .57124 .70909 .55852 .70686 .5652 Mtetra
.70686 .5652 .70909 .55852 .7144 .54587 .71212 .55089 Mtetra
.758 .817 .343 r
.71212 .55089 .7144 .54587 .71972 .53372 .71738 .53726 Mtetra
.864 .897 .478 r
.71738 .53726 .71972 .53372 .72506 .52243 .72268 .52474 Mtetra
.915 .942 .587 r
.72268 .52474 .72506 .52243 .73046 .51231 .72804 .51365 Mtetra
.927 .967 .676 r
.72804 .51365 .73046 .51231 .73592 .50359 .73349 .50422 Mtetra
.907 .984 .756 r
.73349 .50422 .73592 .50359 .74147 .49641 .73903 .49659 Mtetra
.852 .994 .831 r
.73903 .49659 .74147 .49641 .74713 .49084 .74468 .49077 Mtetra
.745 .987 .896 r
.74468 .49077 .74713 .49084 .75289 .48685 .75045 .48668 Mtetra
.559 .93 .922 r
.75045 .48668 .75289 .48685 .75876 .48436 .75634 .48417 Mtetra
.308 .798 .874 r
.75634 .48417 .75876 .48436 .76474 .48321 .76233 .483 Mtetra
.073 .634 .779 r
.76233 .483 .76474 .48321 .77082 .48322 .76842 .48292 Mtetra
0 .514 .71 r
.76842 .48292 .77082 .48322 .77699 .48414 .77458 .48362 Mtetra
0 .473 .715 r
.77458 .48362 .77699 .48414 .78323 .48576 .78081 .4848 Mtetra
0 .512 .802 r
.78081 .4848 .78323 .48576 .78954 .48781 .78707 .48618 Mtetra
.125 .593 .919 r
.78707 .48618 .78954 .48781 .79589 .49008 .79335 .48752 Mtetra
.328 .641 .965 r
.79335 .48752 .79589 .49008 .80227 .49236 .79964 .48862 Mtetra
.471 .63 .923 r
.79964 .48862 .80227 .49236 .80866 .49448 .80592 .48933 Mtetra
.547 .597 .855 r
.80592 .48933 .80866 .49448 .81506 .4963 .81219 .48958 Mtetra
.584 .565 .798 r
.81219 .48958 .81506 .4963 .82144 .49773 .81843 .48933 Mtetra
.602 .539 .756 r
.81843 .48933 .82144 .49773 .82782 .4987 .82465 .48863 Mtetra
.611 .519 .726 r
.82465 .48863 .82782 .4987 .83417 .4992 .83085 .48753 Mtetra
.614 .504 .705 r
.83085 .48753 .83417 .4992 .84049 .4992 .83703 .48613 Mtetra
.615 .493 .69 r
.83703 .48613 .84049 .4992 .84679 .49872 .84321 .4845 Mtetra
.615 .485 .681 r
.84321 .4845 .84679 .49872 .85307 .49778 .8494 .48275 Mtetra
.614 .48 .675 r
.8494 .48275 .85307 .49778 .85931 .49639 .85559 .48093 Mtetra
.613 .477 .672 r
.85559 .48093 .85931 .49639 .86553 .49455 .86179 .47908 Mtetra
.614 .477 .672 r
.86179 .47908 .86553 .49455 .87171 .49228 .868 .47721 Mtetra
.616 .481 .675 r
.868 .47721 .87171 .49228 .87785 .48955 .87421 .47527 Mtetra
.62 .488 .68 r
.87421 .47527 .87785 .48955 .88396 .48635 .88043 .4732 Mtetra
.627 .501 .689 r
.88043 .4732 .88396 .48635 .89002 .48267 .88664 .47091 Mtetra
.639 .519 .701 r
.88664 .47091 .89002 .48267 .89603 .4785 .89282 .46831 Mtetra
.656 .546 .717 r
.89282 .46831 .89603 .4785 .90199 .47383 .89897 .46531 Mtetra
.68 .582 .739 r
.89897 .46531 .90199 .47383 .9079 .4687 .90507 .46184 Mtetra
.711 .63 .766 r
.90507 .46184 .9079 .4687 .91376 .46317 .91113 .45788 Mtetra
.749 .692 .797 r
.91113 .45788 .91376 .46317 .91959 .45733 .91713 .45344 Mtetra
.79 .766 .831 r
.91713 .45344 .91959 .45733 .92539 .45132 .92309 .44861 Mtetra
.825 .844 .862 r
.92309 .44861 .92539 .45132 .93119 .44531 .92901 .44353 Mtetra
.841 .914 .884 r
.92901 .44353 .93119 .44531 .93701 .4395 .93494 .43839 Mtetra
.827 .963 .896 r
.93494 .43839 .93701 .4395 .94289 .43414 .94089 .43346 Mtetra
.777 .984 .903 r
.94089 .43346 .94289 .43414 .94886 .42947 .9469 .42901 Mtetra
.684 .974 .912 r
.9469 .42901 .94886 .42947 .95495 .42573 .95303 .42535 Mtetra
.537 .921 .916 r
.95303 .42535 .95495 .42573 .96121 .42316 .9593 .42278 Mtetra
0 0 0 r
.38611 .59595 .38939 .59516 .39458 .5942 .3913 .59497 Mtetra
.19 0 0 r
.3913 .59497 .39458 .5942 .39974 .59428 .39647 .59498 Mtetra
.322 0 0 r
.39647 .59498 .39974 .59428 .40489 .59512 .40164 .59561 Mtetra
.35 0 0 r
.40164 .59561 .40489 .59512 .41004 .59643 .40681 .59654 Mtetra
.28 0 0 r
.40681 .59654 .41004 .59643 .4152 .59793 .412 .59746 Mtetra
0 .52 .728 r
.412 .59746 .4152 .59793 .42038 .59939 .41722 .5981 Mtetra
.281 .719 .965 r
.41722 .5981 .42038 .59939 .42559 .60062 .42246 .59828 Mtetra
.525 .745 .976 r
.42246 .59828 .42559 .60062 .43083 .60148 .42774 .5979 Mtetra
.62 .692 .895 r
.42774 .5979 .43083 .60148 .4361 .60188 .43305 .59693 Mtetra
.651 .639 .825 r
.43305 .59693 .4361 .60188 .44139 .60182 .43838 .5954 Mtetra
.659 .598 .776 r
.43838 .5954 .44139 .60182 .44671 .60131 .44374 .59342 Mtetra
.657 .568 .743 r
.44374 .59342 .44671 .60131 .45206 .60042 .44911 .59114 Mtetra
.652 .545 .721 r
.44911 .59114 .45206 .60042 .45742 .59923 .4545 .58872 Mtetra
.644 .527 .706 r
.4545 .58872 .45742 .59923 .4628 .59783 .45989 .58632 Mtetra
.636 .512 .696 r
.45989 .58632 .4628 .59783 .46819 .5963 .46529 .58409 Mtetra
.627 .501 .69 r
.46529 .58409 .46819 .5963 .47359 .59472 .47069 .58213 Mtetra
.619 .493 .688 r
.47069 .58213 .47359 .59472 .479 .5931 .47609 .58051 Mtetra
.611 .489 .688 r
.47609 .58051 .479 .5931 .48443 .59146 .4815 .57922 Mtetra
.606 .488 .692 r
.4815 .57922 .48443 .59146 .48987 .58976 .48693 .5782 Mtetra
.603 .492 .7 r
.48693 .5782 .48987 .58976 .49531 .58794 .49236 .57736 Mtetra
.604 .502 .712 r
.49236 .57736 .49531 .58794 .50077 .5859 .4978 .57654 Mtetra
.611 .521 .728 r
.4978 .57654 .50077 .5859 .50624 .58356 .50326 .57558 Mtetra
.625 .55 .751 r
.50326 .57558 .50624 .58356 .51172 .58084 .50874 .57431 Mtetra
.648 .593 .779 r
.50874 .57431 .51172 .58084 .51721 .57766 .51422 .5726 Mtetra
.681 .651 .813 r
.51422 .5726 .51721 .57766 .52271 .57401 .51972 .57032 Mtetra
.723 .723 .85 r
.51972 .57032 .52271 .57401 .52821 .56989 .52523 .56745 Mtetra
.766 .804 .883 r
.52523 .56745 .52821 .56989 .53371 .5654 .53075 .564 Mtetra
.8 .881 .905 r
.53075 .564 .53371 .5654 .53921 .56067 .53626 .56008 Mtetra
.813 .941 .911 r
.53626 .56008 .53921 .56067 .54472 .55588 .54178 .55588 Mtetra
.795 .978 .904 r
.54178 .55588 .54472 .55588 .55022 .55129 .54731 .55167 Mtetra
.739 .988 .891 r
.54731 .55167 .55022 .55129 .55573 .54716 .55284 .54774 Mtetra
.625 .961 .868 r
.55284 .54774 .55573 .54716 .56126 .5438 .55837 .54445 Mtetra
.415 .862 .806 r
.55837 .54445 .56126 .5438 .5668 .5415 .56393 .54215 Mtetra
0 0 0 r
.56393 .54215 .5668 .5415 .57237 .54053 .56951 .54119 Mtetra
.298 0 0 r
.56951 .54119 .57237 .54053 .57798 .54111 .57513 .54185 Mtetra
.563 .012 0 r
.57513 .54185 .57798 .54111 .58363 .5434 .5808 .54436 Mtetra
.704 .208 .061 r
.5808 .54436 .58363 .5434 .58935 .54749 .58653 .54886 Mtetra
.773 .323 .182 r
.58653 .54886 .58935 .54749 .59513 .55336 .59234 .55537 Mtetra
.804 .389 .262 r
.59234 .55537 .59513 .55336 .60099 .5609 .59822 .56378 Mtetra
.814 .426 .318 r
.59822 .56378 .60099 .5609 .60692 .56987 .60419 .57388 Mtetra
.813 .444 .358 r
.60419 .57388 .60692 .56987 .61293 .57996 .61025 .58532 Mtetra
.803 .45 .388 r
.61025 .58532 .61293 .57996 .61902 .59075 .61639 .59762 Mtetra
.788 .447 .411 r
.61639 .59762 .61902 .59075 .62516 .60173 .62259 .61023 Mtetra
.767 .437 .428 r
.62259 .61023 .62516 .60173 .63135 .61237 .62884 .62252 Mtetra
.741 .421 .44 r
.62884 .62252 .63135 .61237 .63756 .62209 .63513 .63382 Mtetra
.711 .399 .448 r
.63513 .63382 .63756 .62209 .64377 .63033 .64142 .64349 Mtetra
.675 .371 .452 r
.64142 .64349 .64377 .63033 .64996 .63661 .64767 .65093 Mtetra
.632 .337 .451 r
.64767 .65093 .64996 .63661 .6561 .64048 .65388 .65564 Mtetra
.581 .294 .446 r
.65388 .65564 .6561 .64048 .66216 .64167 .65999 .65725 Mtetra
.518 .242 .434 r
.65999 .65725 .66216 .64167 .66812 .64 .666 .65559 Mtetra
.442 .177 .415 r
.666 .65559 .66812 .64 .67398 .63547 .67189 .65064 Mtetra
.346 .096 .384 r
.67189 .65064 .67398 .63547 .67972 .62824 .67763 .64258 Mtetra
.227 0 .338 r
.67763 .64258 .67972 .62824 .68534 .61859 .68324 .63177 Mtetra
.078 0 .271 r
.68324 .63177 .68534 .61859 .69084 .60694 .68873 .61869 Mtetra
0 0 .178 r
.68873 .61869 .69084 .60694 .69625 .59378 .6941 .60394 Mtetra
0 0 .059 r
.6941 .60394 .69625 .59378 .70158 .57968 .69939 .58817 Mtetra
0 0 0 r
.69939 .58817 .70158 .57968 .70686 .5652 .70462 .57205 Mtetra
.70462 .57205 .70686 .5652 .71212 .55089 .70983 .55621 Mtetra
.791 .82 .344 r
.70983 .55621 .71212 .55089 .71738 .53726 .71505 .54122 Mtetra
.867 .883 .451 r
.71505 .54122 .71738 .53726 .72268 .52474 .72032 .52755 Mtetra
.905 .926 .543 r
.72032 .52755 .72268 .52474 .72804 .51365 .72565 .51556 Mtetra
.911 .957 .624 r
.72565 .51556 .72804 .51365 .73349 .50422 .73107 .50549 Mtetra
.884 .983 .702 r
.73107 .50549 .73349 .50422 .73903 .49659 .73661 .49744 Mtetra
.811 .996 .772 r
.73661 .49744 .73903 .49659 .74468 .49077 .74227 .49138 Mtetra
.66 .97 .816 r
.74227 .49138 .74468 .49077 .75045 .48668 .74805 .4872 Mtetra
.411 .858 .789 r
.74805 .4872 .75045 .48668 .75634 .48417 .75395 .48467 Mtetra
0 0 0 r
.75395 .48467 .75634 .48417 .76233 .483 .75996 .48349 Mtetra
.085 0 0 r
.75996 .48349 .76233 .483 .76842 .48292 .76606 .48332 Mtetra
.193 0 0 r
.76606 .48332 .76842 .48292 .77458 .48362 .77222 .48381 Mtetra
.203 0 0 r
.77222 .48381 .77458 .48362 .78081 .4848 .77843 .4846 Mtetra
.11 0 0 r
.77843 .4846 .78081 .4848 .78707 .48618 .78466 .48537 Mtetra
.104 .636 .867 r
.78466 .48537 .78707 .48618 .79335 .48752 .79088 .48586 Mtetra
.371 .745 .99 r
.79088 .48586 .79335 .48752 .79964 .48862 .7971 .48588 Mtetra
.548 .741 .966 r
.7971 .48588 .79964 .48862 .80592 .48933 .80328 .48531 Mtetra
.624 .689 .89 r
.80328 .48531 .80592 .48933 .81219 .48958 .80942 .48412 Mtetra
.651 .638 .824 r
.80942 .48412 .81219 .48958 .81843 .48933 .81554 .48237 Mtetra
.658 .599 .777 r
.81554 .48237 .81843 .48933 .82465 .48863 .82162 .48015 Mtetra
.657 .568 .744 r
.82162 .48015 .82465 .48863 .83085 .48753 .82769 .47761 Mtetra
.651 .544 .721 r
.82769 .47761 .83085 .48753 .83703 .48613 .83375 .47493 Mtetra
.643 .526 .706 r
.83375 .47493 .83703 .48613 .84321 .4845 .83983 .47227 Mtetra
.635 .512 .696 r
.83983 .47227 .84321 .4845 .8494 .48275 .84593 .46978 Mtetra
.626 .501 .69 r
.84593 .46978 .8494 .48275 .85559 .48093 .85208 .46758 Mtetra
.619 .493 .688 r
.85208 .46758 .85559 .48093 .86179 .47908 .85827 .46572 Mtetra
.612 .489 .689 r
.85827 .46572 .86179 .47908 .868 .47721 .86451 .46421 Mtetra
.607 .489 .693 r
.86451 .46421 .868 .47721 .87421 .47527 .87079 .46298 Mtetra
.604 .493 .7 r
.87079 .46298 .87421 .47527 .88043 .4732 .87711 .46192 Mtetra
.606 .504 .712 r
.87711 .46192 .88043 .4732 .88664 .47091 .88345 .46089 Mtetra
.612 .522 .728 r
.88345 .46089 .88664 .47091 .89282 .46831 .88979 .45971 Mtetra
.626 .551 .75 r
.88979 .45971 .89282 .46831 .89897 .46531 .89611 .45822 Mtetra
.648 .593 .779 r
.89611 .45822 .89897 .46531 .90507 .46184 .90239 .45626 Mtetra
.68 .652 .816 r
.90239 .45626 .90507 .46184 .91113 .45788 .90862 .45373 Mtetra
.722 .73 .857 r
.90862 .45373 .91113 .45788 .91713 .45344 .91478 .45057 Mtetra
.767 .821 .895 r
.91478 .45057 .91713 .45344 .92309 .44861 .92088 .44681 Mtetra
.798 .909 .917 r
.92088 .44681 .92309 .44861 .92901 .44353 .92693 .44258 Mtetra
.797 .971 .91 r
.92693 .44258 .92901 .44353 .93494 .43839 .93295 .43805 Mtetra
.755 .992 .879 r
.93295 .43805 .93494 .43839 .94089 .43346 .93897 .4335 Mtetra
.673 .976 .842 r
.93897 .4335 .94089 .43346 .9469 .42901 .94503 .42925 Mtetra
.552 .928 .809 r
.94503 .42925 .9469 .42901 .95303 .42535 .95118 .42566 Mtetra
.376 .837 .772 r
.95118 .42566 .95303 .42535 .9593 .42278 .95748 .4231 Mtetra
0 0 0 r
.38279 .59701 .38611 .59595 .3913 .59497 .388 .59602 Mtetra
.226 0 0 r
.388 .59602 .3913 .59497 .39647 .59498 .39318 .59596 Mtetra
.327 0 0 r
.39318 .59596 .39647 .59498 .40164 .59561 .39836 .59642 Mtetra
.328 0 0 r
.39836 .59642 .40164 .59561 .40681 .59654 .40355 .59702 Mtetra
.223 0 0 r
.40355 .59702 .40681 .59654 .412 .59746 .40877 .59741 Mtetra
.037 .607 .737 r
.40877 .59741 .412 .59746 .41722 .5981 .41402 .59733 Mtetra
.402 .818 .973 r
.41402 .59733 .41722 .5981 .42246 .59828 .4193 .5966 Mtetra
.626 .831 .979 r
.4193 .5966 .42246 .59828 .42774 .5979 .42462 .59514 Mtetra
.7 .765 .902 r
.42462 .59514 .42774 .5979 .43305 .59693 .42997 .59295 Mtetra
.717 .702 .835 r
.42997 .59295 .43305 .59693 .43838 .5954 .43534 .59015 Mtetra
.714 .654 .789 r
.43534 .59015 .43838 .5954 .44374 .59342 .44073 .58689 Mtetra
.704 .617 .757 r
.44073 .58689 .44374 .59342 .44911 .59114 .44613 .5834 Mtetra
.691 .588 .736 r
.44613 .5834 .44911 .59114 .4545 .58872 .45154 .5799 Mtetra
.675 .564 .722 r
.45154 .5799 .4545 .58872 .45989 .58632 .45695 .57663 Mtetra
.659 .545 .713 r
.45695 .57663 .45989 .58632 .46529 .58409 .46235 .57379 Mtetra
.642 .528 .709 r
.46235 .57379 .46529 .58409 .47069 .58213 .46776 .57151 Mtetra
.625 .514 .708 r
.46776 .57151 .47069 .58213 .47609 .58051 .47316 .56988 Mtetra
.608 .504 .71 r
.47316 .56988 .47609 .58051 .4815 .57922 .47856 .56889 Mtetra
.592 .498 .716 r
.47856 .56889 .4815 .57922 .48693 .5782 .48397 .56847 Mtetra
.579 .497 .726 r
.48397 .56847 .48693 .5782 .49236 .57736 .48939 .56848 Mtetra
.57 .504 .742 r
.48939 .56848 .49236 .57736 .4978 .57654 .49482 .56872 Mtetra
.567 .521 .764 r
.49482 .56872 .4978 .57654 .50326 .57558 .50027 .56896 Mtetra
.573 .553 .793 r
.50027 .56896 .50326 .57558 .50874 .57431 .50574 .56897 Mtetra
.592 .602 .831 r
.50574 .56897 .50874 .57431 .51422 .5726 .51122 .56853 Mtetra
.625 .672 .875 r
.51122 .56853 .51422 .5726 .51972 .57032 .51672 .56746 Mtetra
.671 .759 .917 r
.51672 .56746 .51972 .57032 .52523 .56745 .52224 .56567 Mtetra
.718 .849 .944 r
.52224 .56567 .52523 .56745 .53075 .564 .52777 .56313 Mtetra
.751 .924 .947 r
.52777 .56313 .53075 .564 .53626 .56008 .5333 .55993 Mtetra
.759 .97 .926 r
.5333 .55993 .53626 .56008 .54178 .55588 .53884 .55625 Mtetra
.737 .987 .894 r
.53884 .55625 .54178 .55588 .54731 .55167 .54438 .55236 Mtetra
.676 .978 .859 r
.54438 .55236 .54731 .55167 .55284 .54774 .54992 .54861 Mtetra
.558 .932 .816 r
.54992 .54861 .55284 .54774 .55837 .54445 .55547 .54538 Mtetra
.34 .811 .732 r
.55547 .54538 .55837 .54445 .56393 .54215 .56105 .54309 Mtetra
0 0 0 r
.56105 .54309 .56393 .54215 .56951 .54119 .56664 .54213 Mtetra
.35 0 0 r
.56664 .54213 .56951 .54119 .57513 .54185 .57228 .54287 Mtetra
.592 .059 0 r
.57228 .54287 .57513 .54185 .5808 .54436 .57796 .54557 Mtetra
.72 .24 .105 r
.57796 .54557 .5808 .54436 .58653 .54886 .58371 .55043 Mtetra
.784 .346 .21 r
.58371 .55043 .58653 .54886 .59234 .55537 .58953 .5575 Mtetra
.814 .408 .28 r
.58953 .5575 .59234 .55537 .59822 .56378 .59544 .5667 Mtetra
.825 .442 .328 r
.59544 .5667 .59822 .56378 .60419 .57388 .60144 .5778 Mtetra
.826 .46 .363 r
.60144 .5778 .60419 .57388 .61025 .58532 .60754 .59043 Mtetra
.818 .466 .389 r
.60754 .59043 .61025 .58532 .61639 .59762 .61372 .60408 Mtetra
.805 .463 .409 r
.61372 .60408 .61639 .59762 .62259 .61023 .61997 .61814 Mtetra
.786 .453 .424 r
.61997 .61814 .62259 .61023 .62884 .62252 .62629 .63191 Mtetra
.762 .437 .435 r
.62629 .63191 .62884 .62252 .63513 .63382 .63264 .64464 Mtetra
.732 .414 .442 r
.63264 .64464 .63513 .63382 .64142 .64349 .63899 .65558 Mtetra
.694 .383 .445 r
.63899 .65558 .64142 .64349 .64767 .65093 .64531 .66406 Mtetra
.647 .343 .443 r
.64531 .66406 .64767 .65093 .65388 .65564 .65157 .66951 Mtetra
.587 .293 .436 r
.65157 .66951 .65388 .65564 .65999 .65725 .65774 .67151 Mtetra
.512 .228 .42 r
.65774 .67151 .65999 .65725 .666 .65559 .66379 .66985 Mtetra
.415 .145 .393 r
.66379 .66985 .666 .65559 .67189 .65064 .6697 .66452 Mtetra
.29 .04 .351 r
.6697 .66452 .67189 .65064 .67763 .64258 .67546 .65573 Mtetra
.132 0 .287 r
.67546 .65573 .67763 .64258 .68324 .63177 .68107 .64387 Mtetra
0 0 .197 r
.68107 .64387 .68324 .63177 .68873 .61869 .68654 .62951 Mtetra
0 0 .081 r
.68654 .62951 .68873 .61869 .6941 .60394 .69188 .61334 Mtetra
0 0 0 r
.69188 .61334 .6941 .60394 .69939 .58817 .69714 .59608 Mtetra
.69714 .59608 .69939 .58817 .70462 .57205 .70234 .57849 Mtetra
.778 .789 .293 r
.70234 .57849 .70462 .57205 .70983 .55621 .70751 .56128 Mtetra
.858 .849 .389 r
.70751 .56128 .70983 .55621 .71505 .54122 .7127 .54508 Mtetra
.904 .89 .47 r
.7127 .54508 .71505 .54122 .72032 .52755 .71793 .53039 Mtetra
.923 .922 .542 r
.71793 .53039 .72032 .52755 .72565 .51556 .72324 .51761 Mtetra
.918 .951 .611 r
.72324 .51761 .72565 .51556 .73107 .50549 .72866 .50696 Mtetra
.884 .977 .679 r
.72866 .50696 .73107 .50549 .73661 .49744 .7342 .49853 Mtetra
.797 .99 .742 r
.7342 .49853 .73661 .49744 .74227 .49138 .73986 .49227 Mtetra
.619 .949 .77 r
.73986 .49227 .74227 .49138 .74805 .4872 .74566 .488 Mtetra
.341 .808 .716 r
.74566 .488 .74805 .4872 .75395 .48467 .75157 .48545 Mtetra
0 0 0 r
.75157 .48545 .75395 .48467 .75996 .48349 .7576 .48426 Mtetra
.133 0 0 r
.7576 .48426 .75996 .48349 .76606 .48332 .7637 .48402 Mtetra
.216 0 0 r
.7637 .48402 .76606 .48332 .77222 .48381 .76987 .48433 Mtetra
.205 0 0 r
.76987 .48433 .77222 .48381 .77843 .4846 .77606 .48477 Mtetra
.09 0 0 r
.77606 .48477 .77843 .4846 .78466 .48537 .78226 .485 Mtetra
.15 .688 .837 r
.78226 .485 .78466 .48537 .79088 .48586 .78845 .48475 Mtetra
.443 .829 .987 r
.78845 .48475 .79088 .48586 .7971 .48588 .79459 .48382 Mtetra
.628 .83 .978 r
.79459 .48382 .7971 .48588 .80328 .48531 .80069 .48213 Mtetra
.698 .769 .907 r
.80069 .48213 .80328 .48531 .80942 .48412 .80674 .47969 Mtetra
.716 .708 .841 r
.80674 .47969 .80942 .48412 .81554 .48237 .81275 .47661 Mtetra
.714 .658 .793 r
.81275 .47661 .81554 .48237 .82162 .48015 .81872 .47307 Mtetra
.704 .619 .76 r
.81872 .47307 .82162 .48015 .82769 .47761 .82468 .46927 Mtetra
.69 .589 .738 r
.82468 .46927 .82769 .47761 .83375 .47493 .83064 .46548 Mtetra
.674 .564 .723 r
.83064 .46548 .83375 .47493 .83983 .47227 .83663 .46192 Mtetra
.658 .544 .714 r
.83663 .46192 .83983 .47227 .84593 .46978 .84267 .4588 Mtetra
.641 .527 .709 r
.84267 .4588 .84593 .46978 .85208 .46758 .84877 .45627 Mtetra
.625 .514 .708 r
.84877 .45627 .85208 .46758 .85827 .46572 .85496 .4544 Mtetra
.61 .505 .71 r
.85496 .4544 .85827 .46572 .86451 .46421 .86122 .45319 Mtetra
.596 .5 .716 r
.86122 .45319 .86451 .46421 .87079 .46298 .86757 .45258 Mtetra
.584 .5 .726 r
.86757 .45258 .87079 .46298 .87711 .46192 .87397 .4524 Mtetra
.577 .508 .741 r
.87397 .4524 .87711 .46192 .88345 .46089 .88043 .45247 Mtetra
.575 .525 .761 r
.88043 .45247 .88345 .46089 .88979 .45971 .88691 .45253 Mtetra
.581 .555 .79 r
.88691 .45253 .88979 .45971 .89611 .45822 .89338 .45236 Mtetra
.598 .602 .826 r
.89338 .45236 .89611 .45822 .90239 .45626 .89982 .45171 Mtetra
.628 .67 .871 r
.89982 .45171 .90239 .45626 .90862 .45373 .9062 .45042 Mtetra
.67 .76 .918 r
.9062 .45042 .90862 .45373 .91478 .45057 .91251 .44838 Mtetra
.713 .859 .952 r
.91251 .44838 .91478 .45057 .92088 .44681 .91874 .44557 Mtetra
.736 .942 .951 r
.91874 .44557 .92088 .44681 .92693 .44258 .9249 .44207 Mtetra
.723 .981 .909 r
.9249 .44207 .92693 .44258 .93295 .43805 .931 .43808 Mtetra
.673 .976 .847 r
.931 .43808 .93295 .43805 .93897 .4335 .93708 .43387 Mtetra
.591 .941 .788 r
.93708 .43387 .93897 .4335 .94503 .42925 .94319 .4298 Mtetra
.473 .881 .742 r
.94319 .4298 .94503 .42925 .95118 .42566 .94937 .42627 Mtetra
.299 .779 .692 r
.94937 .42627 .95118 .42566 .95748 .4231 .95568 .42371 Mtetra
0 0 0 r
.37946 .59792 .38279 .59701 .388 .59602 .38468 .59692 Mtetra
.182 0 0 r
.38468 .59692 .388 .59602 .39318 .59596 .38987 .5968 Mtetra
.273 0 0 r
.38987 .5968 .39318 .59596 .39836 .59642 .39507 .59712 Mtetra
.248 0 0 r
.39507 .59712 .39836 .59642 .40355 .59702 .40028 .59744 Mtetra
.096 0 0 r
.40028 .59744 .40355 .59702 .40877 .59741 .40552 .59739 Mtetra
.21 .734 .831 r
.40552 .59739 .40877 .59741 .41402 .59733 .4108 .59672 Mtetra
.538 .886 .983 r
.4108 .59672 .41402 .59733 .4193 .5966 .41612 .59523 Mtetra
.706 .87 .959 r
.41612 .59523 .4193 .5966 .42462 .59514 .42147 .59286 Mtetra
.758 .805 .89 r
.42147 .59286 .42462 .59514 .42997 .59295 .42686 .58967 Mtetra
.767 .746 .834 r
.42686 .58967 .42997 .59295 .43534 .59015 .43227 .5858 Mtetra
.759 .699 .794 r
.43227 .5858 .43534 .59015 .44073 .58689 .43769 .58148 Mtetra
.745 .661 .768 r
.43769 .58148 .44073 .58689 .44613 .5834 .44312 .57698 Mtetra
.727 .631 .75 r
.44312 .57698 .44613 .5834 .45154 .5799 .44855 .5726 Mtetra
.707 .604 .739 r
.44855 .5726 .45154 .5799 .45695 .57663 .45397 .56862 Mtetra
.684 .581 .733 r
.45397 .56862 .45695 .57663 .46235 .57379 .45939 .56526 Mtetra
.659 .56 .731 r
.45939 .56526 .46235 .57379 .46776 .57151 .46479 .56272 Mtetra
.633 .541 .733 r
.46479 .56272 .46776 .57151 .47316 .56988 .47019 .56108 Mtetra
.604 .525 .738 r
.47019 .56108 .47316 .56988 .47856 .56889 .47559 .56034 Mtetra
.575 .512 .747 r
.47559 .56034 .47856 .56889 .48397 .56847 .48099 .56041 Mtetra
.546 .504 .76 r
.48099 .56041 .48397 .56847 .48939 .56848 .4864 .56112 Mtetra
.52 .505 .779 r
.4864 .56112 .48939 .56848 .49482 .56872 .49182 .56224 Mtetra
.501 .517 .806 r
.49182 .56224 .49482 .56872 .50027 .56896 .49726 .56347 Mtetra
.493 .547 .841 r
.49726 .56347 .50027 .56896 .50574 .56897 .50272 .56454 Mtetra
.501 .599 .884 r
.50272 .56454 .50574 .56897 .51122 .56853 .50821 .56515 Mtetra
.532 .676 .93 r
.50821 .56515 .51122 .56853 .51672 .56746 .51371 .56509 Mtetra
.582 .769 .968 r
.51371 .56509 .51672 .56746 .52224 .56567 .51923 .56419 Mtetra
.639 .86 .983 r
.51923 .56419 .52224 .56567 .52777 .56313 .52477 .56241 Mtetra
.687 .928 .969 r
.52477 .56241 .52777 .56313 .5333 .55993 .53032 .55981 Mtetra
.713 .967 .937 r
.53032 .55981 .5333 .55993 .53884 .55625 .53587 .55656 Mtetra
.711 .981 .902 r
.53587 .55656 .53884 .55625 .54438 .55236 .54143 .55295 Mtetra
.673 .976 .873 r
.54143 .55295 .54438 .55236 .54992 .54861 .54699 .54933 Mtetra
.578 .942 .842 r
.54699 .54933 .54992 .54861 .55547 .54538 .55256 .54615 Mtetra
.381 .84 .774 r
.55256 .54615 .55547 .54538 .56105 .54309 .55814 .54386 Mtetra
0 0 0 r
.55814 .54386 .56105 .54309 .56664 .54213 .56375 .54291 Mtetra
.338 0 0 r
.56375 .54291 .56664 .54213 .57228 .54287 .5694 .54371 Mtetra
.597 .06 0 r
.5694 .54371 .57228 .54287 .57796 .54557 .5751 .54658 Mtetra
.732 .249 .098 r
.5751 .54658 .57796 .54557 .58371 .55043 .58086 .55175 Mtetra
.797 .358 .205 r
.58086 .55175 .58371 .55043 .58953 .5575 .5867 .55929 Mtetra
.827 .42 .274 r
.5867 .55929 .58953 .5575 .59544 .5667 .59263 .56914 Mtetra
.84 .456 .321 r
.59263 .56914 .59544 .5667 .60144 .5778 .59865 .58108 Mtetra
.843 .474 .355 r
.59865 .58108 .60144 .5778 .60754 .59043 .60478 .59472 Mtetra
.838 .481 .379 r
.60478 .59472 .60754 .59043 .61372 .60408 .611 .60952 Mtetra
.827 .479 .398 r
.611 .60952 .61372 .60408 .61997 .61814 .6173 .62481 Mtetra
.81 .47 .412 r
.6173 .62481 .61997 .61814 .62629 .63191 .62366 .63982 Mtetra
.788 .453 .422 r
.62366 .63982 .62629 .63191 .63264 .64464 .63006 .65375 Mtetra
.758 .428 .428 r
.63006 .65375 .63264 .64464 .63899 .65558 .63646 .66578 Mtetra
.718 .394 .429 r
.63646 .66578 .63899 .65558 .64531 .66406 .64284 .67514 Mtetra
.666 .348 .426 r
.64284 .67514 .64531 .66406 .65157 .66951 .64915 .68122 Mtetra
.595 .285 .414 r
.64915 .68122 .65157 .66951 .65774 .67151 .65536 .68356 Mtetra
.499 .2 .391 r
.65536 .68356 .65774 .67151 .66379 .66985 .66145 .6819 Mtetra
.366 .086 .35 r
.66145 .6819 .66379 .66985 .6697 .66452 .66738 .67624 Mtetra
.187 0 .282 r
.66738 .67624 .6697 .66452 .67546 .65573 .67316 .66682 Mtetra
0 0 .182 r
.67316 .66682 .67546 .65573 .68107 .64387 .67877 .65408 Mtetra
0 0 .053 r
.67877 .65408 .68107 .64387 .68654 .62951 .68423 .63864 Mtetra
0 0 0 r
.68423 .63864 .68654 .62951 .69188 .61334 .68956 .62125 Mtetra
.705 .73 .213 r
.68956 .62125 .69188 .61334 .69714 .59608 .6948 .60273 Mtetra
.823 .806 .316 r
.6948 .60273 .69714 .59608 .70234 .57849 .69997 .5839 Mtetra
.894 .85 .396 r
.69997 .5839 .70234 .57849 .70751 .56128 .70512 .56553 Mtetra
.934 .878 .461 r
.70512 .56553 .70751 .56128 .7127 .54508 .71028 .5483 Mtetra
.954 .9 .518 r
.71028 .5483 .7127 .54508 .71793 .53039 .7155 .53276 Mtetra
.958 .922 .574 r
.7155 .53276 .71793 .53039 .72324 .51761 .7208 .5193 Mtetra
.947 .948 .632 r
.7208 .5193 .72324 .51761 .72866 .50696 .72621 .50816 Mtetra
.912 .976 .697 r
.72621 .50816 .72866 .50696 .7342 .49853 .73175 .49941 Mtetra
.831 .996 .763 r
.73175 .49941 .7342 .49853 .73986 .49227 .73743 .49298 Mtetra
.66 .968 .802 r
.73743 .49298 .73986 .49227 .74566 .488 .74323 .48864 Mtetra
.386 .84 .761 r
.74323 .48864 .74566 .488 .75157 .48545 .74917 .48607 Mtetra
0 0 0 r
.74917 .48607 .75157 .48545 .7576 .48426 .7552 .48487 Mtetra
.086 0 0 r
.7552 .48487 .7576 .48426 .7637 .48402 .76132 .48458 Mtetra
.159 0 0 r
.76132 .48458 .7637 .48402 .76987 .48433 .76749 .48473 Mtetra
.127 0 0 r
.76749 .48473 .76987 .48433 .77606 .48477 .77368 .48488 Mtetra
0 0 0 r
.77368 .48488 .77606 .48477 .78226 .485 .77986 .48466 Mtetra
.274 .773 .88 r
.77986 .48466 .78226 .485 .78845 .48475 .78601 .48379 Mtetra
.542 .887 .984 r
.78601 .48379 .78845 .48475 .79459 .48382 .7921 .48207 Mtetra
.699 .879 .965 r
.7921 .48207 .79459 .48382 .80069 .48213 .79814 .47944 Mtetra
.758 .82 .901 r
.79814 .47944 .80069 .48213 .80674 .47969 .80411 .47597 Mtetra
.77 .76 .844 r
.80411 .47597 .80674 .47969 .81275 .47661 .81003 .47179 Mtetra
.763 .71 .802 r
.81003 .47179 .81275 .47661 .81872 .47307 .81592 .46714 Mtetra
.748 .669 .773 r
.81592 .46714 .81872 .47307 .82468 .46927 .82178 .46231 Mtetra
.729 .635 .753 r
.82178 .46231 .82468 .46927 .83064 .46548 .82767 .4576 Mtetra
.707 .606 .741 r
.82767 .4576 .83064 .46548 .83663 .46192 .83359 .4533 Mtetra
.683 .581 .734 r
.83359 .4533 .83663 .46192 .84267 .4588 .83958 .44966 Mtetra
.658 .559 .732 r
.83958 .44966 .84267 .4588 .84877 .45627 .84566 .44685 Mtetra
.633 .541 .733 r
.84566 .44685 .84877 .45627 .85496 .4544 .85184 .44497 Mtetra
.607 .526 .737 r
.85184 .44497 .85496 .4544 .86122 .45319 .85813 .44402 Mtetra
.582 .515 .746 r
.85813 .44402 .86122 .45319 .86757 .45258 .86452 .44391 Mtetra
.558 .51 .758 r
.86452 .44391 .86757 .45258 .87397 .4524 .87101 .44446 Mtetra
.538 .512 .775 r
.87101 .44446 .87397 .4524 .88043 .45247 .87756 .44542 Mtetra
.524 .526 .799 r
.87756 .44542 .88043 .45247 .88691 .45253 .88415 .44651 Mtetra
.519 .554 .831 r
.88415 .44651 .88691 .45253 .89338 .45236 .89075 .44743 Mtetra
.527 .602 .871 r
.89075 .44743 .89338 .45236 .89982 .45171 .89732 .44788 Mtetra
.552 .673 .918 r
.89732 .44788 .89982 .45171 .9062 .45042 .90383 .44762 Mtetra
.592 .765 .961 r
.90383 .44762 .9062 .45042 .91251 .44838 .91026 .44651 Mtetra
.637 .861 .984 r
.91026 .44651 .91251 .44838 .91874 .44557 .9166 .44448 Mtetra
.67 .935 .968 r
.9166 .44448 .91874 .44557 .9249 .44207 .92285 .4416 Mtetra
.674 .97 .918 r
.92285 .4416 .9249 .44207 .931 .43808 .92903 .43805 Mtetra
.65 .969 .86 r
.92903 .43805 .931 .43808 .93708 .43387 .93517 .43412 Mtetra
.596 .947 .812 r
.93517 .43412 .93708 .43387 .94319 .4298 .94131 .43019 Mtetra
.501 .901 .777 r
.94131 .43019 .94319 .4298 .94937 .42627 .94752 .42671 Mtetra
.341 .812 .739 r
.94752 .42671 .94937 .42627 .95568 .42371 .95385 .42415 Mtetra
.217 .74 .787 r
.37613 .59826 .37946 .59792 .38468 .59692 .38136 .59725 Mtetra
.039 0 0 r
.38136 .59725 .38468 .59692 .38987 .5968 .38657 .59709 Mtetra
.131 0 0 r
.38657 .59709 .38987 .5968 .39507 .59712 .39178 .59729 Mtetra
.076 0 0 r
.39178 .59729 .39507 .59712 .40028 .59744 .39701 .59739 Mtetra
.126 .674 .79 r
.39701 .59739 .40028 .59744 .40552 .59739 .40227 .59702 Mtetra
.422 .849 .95 r
.40227 .59702 .40552 .59739 .4108 .59672 .40757 .59588 Mtetra
.652 .904 .982 r
.40757 .59588 .4108 .59672 .41612 .59523 .41292 .5938 Mtetra
.757 .869 .93 r
.41292 .5938 .41612 .59523 .42147 .59286 .41831 .59074 Mtetra
.792 .816 .87 r
.41831 .59074 .42147 .59286 .42686 .58967 .42372 .58677 Mtetra
.799 .768 .825 r
.42372 .58677 .42686 .58967 .43227 .5858 .42916 .58209 Mtetra
.792 .73 .794 r
.42916 .58209 .43227 .5858 .43769 .58148 .43462 .57695 Mtetra
.778 .697 .774 r
.43462 .57695 .43769 .58148 .44312 .57698 .44008 .57168 Mtetra
.76 .67 .763 r
.44008 .57168 .44312 .57698 .44855 .5726 .44553 .56662 Mtetra
.737 .645 .757 r
.44553 .56662 .44855 .5726 .45397 .56862 .45097 .56208 Mtetra
.71 .621 .755 r
.45097 .56208 .45397 .56862 .45939 .56526 .45639 .55834 Mtetra
.679 .598 .758 r
.45639 .55834 .45939 .56526 .46479 .56272 .4618 .55559 Mtetra
.642 .575 .764 r
.4618 .55559 .46479 .56272 .47019 .56108 .4672 .55394 Mtetra
.599 .553 .774 r
.4672 .55394 .47019 .56108 .47559 .56034 .47259 .55339 Mtetra
.552 .532 .787 r
.47259 .55339 .47559 .56034 .48099 .56041 .47799 .55383 Mtetra
.5 .514 .802 r
.47799 .55383 .48099 .56041 .4864 .56112 .48339 .55508 Mtetra
.449 .503 .822 r
.48339 .55508 .4864 .56112 .49182 .56224 .4888 .55687 Mtetra
.405 .505 .848 r
.4888 .55687 .49182 .56224 .49726 .56347 .49424 .55887 Mtetra
.376 .526 .879 r
.49424 .55887 .49726 .56347 .50272 .56454 .49969 .56074 Mtetra
.376 .574 .917 r
.49969 .56074 .50272 .56454 .50821 .56515 .50518 .56216 Mtetra
.411 .65 .956 r
.50518 .56216 .50821 .56515 .51371 .56509 .51069 .56287 Mtetra
.481 .745 .987 r
.51069 .56287 .51371 .56509 .51923 .56419 .51622 .56267 Mtetra
.568 .836 .996 r
.51622 .56267 .51923 .56419 .52477 .56241 .52176 .56147 Mtetra
.648 .905 .982 r
.52176 .56147 .52477 .56241 .53032 .55981 .52732 .55933 Mtetra
.704 .947 .957 r
.52732 .55933 .53032 .55981 .53587 .55656 .53289 .55641 Mtetra
.731 .968 .934 r
.53289 .55641 .53587 .55656 .54143 .55295 .53846 .553 Mtetra
.722 .976 .922 r
.53846 .553 .54143 .55295 .54699 .54933 .54403 .5495 Mtetra
.664 .967 .918 r
.54403 .5495 .54699 .54933 .55256 .54615 .54962 .54635 Mtetra
.514 .913 .899 r
.54962 .54635 .55256 .54615 .55814 .54386 .55522 .54406 Mtetra
.197 .727 .786 r
.55522 .54406 .55814 .54386 .56375 .54291 .56084 .54311 Mtetra
.248 0 0 r
.56084 .54311 .56375 .54291 .5694 .54371 .5665 .54396 Mtetra
.577 .013 0 r
.5665 .54396 .5694 .54371 .5751 .54658 .57221 .54696 Mtetra
.738 .237 .039 r
.57221 .54696 .5751 .54658 .58086 .55175 .57798 .55236 Mtetra
.811 .36 .167 r
.57798 .55236 .58086 .55175 .5867 .55929 .58383 .56027 Mtetra
.845 .429 .245 r
.58383 .56027 .5867 .55929 .59263 .56914 .58978 .57064 Mtetra
.86 .467 .296 r
.58978 .57064 .59263 .56914 .59865 .58108 .59582 .58323 Mtetra
.864 .487 .331 r
.59582 .58323 .59865 .58108 .60478 .59472 .60197 .59766 Mtetra
.861 .496 .356 r
.60197 .59766 .60478 .59472 .611 .60952 .60821 .61334 Mtetra
.853 .495 .374 r
.60821 .61334 .611 .60952 .6173 .62481 .61454 .62959 Mtetra
.839 .487 .387 r
.61454 .62959 .6173 .62481 .62366 .63982 .62094 .64559 Mtetra
.819 .47 .396 r
.62094 .64559 .62366 .63982 .63006 .65375 .62738 .66045 Mtetra
.791 .444 .4 r
.62738 .66045 .63006 .65375 .63646 .66578 .63383 .67333 Mtetra
.751 .406 .399 r
.63383 .67333 .63646 .66578 .64284 .67514 .64024 .68339 Mtetra
.692 .349 .391 r
.64024 .68339 .64284 .67514 .64915 .68122 .64659 .68996 Mtetra
.604 .266 .37 r
.64659 .68996 .64915 .68122 .65536 .68356 .65284 .69255 Mtetra
.469 .142 .328 r
.65284 .69255 .65536 .68356 .66145 .6819 .65896 .6909 Mtetra
.26 0 .25 r
.65896 .6909 .66145 .6819 .66738 .67624 .66491 .68499 Mtetra
0 0 .122 r
.66491 .68499 .66738 .67624 .67316 .66682 .6707 .67507 Mtetra
0 0 0 r
.6707 .67507 .67316 .66682 .67877 .65408 .67632 .66162 Mtetra
.67632 .66162 .67877 .65408 .68423 .63864 .68179 .64533 Mtetra
.814 .808 .32 r
.68179 .64533 .68423 .63864 .68956 .62125 .68712 .62699 Mtetra
.905 .85 .398 r
.68712 .62699 .68956 .62125 .6948 .60273 .69234 .60749 Mtetra
.951 .867 .453 r
.69234 .60749 .6948 .60273 .69997 .5839 .6975 .58769 Mtetra
.974 .875 .496 r
.6975 .58769 .69997 .5839 .70512 .56553 .70263 .56841 Mtetra
.985 .883 .535 r
.70263 .56841 .70512 .56553 .71028 .5483 .70779 .55038 Mtetra
.987 .893 .573 r
.70779 .55038 .71028 .5483 .7155 .53276 .71299 .53416 Mtetra
.983 .908 .616 r
.71299 .53416 .7155 .53276 .7208 .5193 .71829 .52018 Mtetra
.971 .93 .668 r
.71829 .52018 .7208 .5193 .72621 .50816 .7237 .50865 Mtetra
.942 .96 .732 r
.7237 .50865 .72621 .50816 .73175 .49941 .72925 .49966 Mtetra
.881 .989 .808 r
.72925 .49966 .73175 .49941 .73743 .49298 .73493 .49308 Mtetra
.751 .992 .877 r
.73493 .49308 .73743 .49298 .74323 .48864 .74076 .48869 Mtetra
.524 .919 .89 r
.74076 .48869 .74323 .48864 .74917 .48607 .7467 .48611 Mtetra
.259 .769 .823 r
.7467 .48611 .74917 .48607 .7552 .48487 .75276 .48489 Mtetra
.068 .632 .74 r
.75276 .48489 .7552 .48487 .76132 .48458 .75888 .48455 Mtetra
0 .577 .711 r
.75888 .48455 .76132 .48458 .76749 .48473 .76506 .48458 Mtetra
.051 .617 .757 r
.76506 .48458 .76749 .48473 .77368 .48488 .77125 .48451 Mtetra
.215 .733 .863 r
.77125 .48451 .77368 .48488 .77986 .48466 .77741 .48395 Mtetra
.446 .857 .961 r
.77741 .48395 .77986 .48466 .78601 .48379 .78354 .48259 Mtetra
.643 .908 .982 r
.78354 .48259 .78601 .48379 .7921 .48207 .7896 .48027 Mtetra
.752 .887 .94 r
.7896 .48027 .7921 .48207 .79814 .47944 .79559 .47692 Mtetra
.796 .839 .884 r
.79559 .47692 .79814 .47944 .80411 .47597 .80151 .47264 Mtetra
.807 .791 .837 r
.80151 .47264 .80411 .47597 .81003 .47179 .80737 .46762 Mtetra
.801 .748 .804 r
.80737 .46762 .81003 .47179 .81592 .46714 .81319 .46213 Mtetra
.786 .711 .782 r
.81319 .46213 .81592 .46714 .82178 .46231 .81899 .4565 Mtetra
.765 .679 .768 r
.81899 .4565 .82178 .46231 .82767 .4576 .82482 .45108 Mtetra
.74 .65 .761 r
.82482 .45108 .82767 .4576 .83359 .4533 .83069 .44621 Mtetra
.71 .623 .758 r
.83069 .44621 .83359 .4533 .83958 .44966 .83665 .44216 Mtetra
.678 .598 .76 r
.83665 .44216 .83958 .44966 .84566 .44685 .84271 .43914 Mtetra
.642 .575 .764 r
.84271 .43914 .84566 .44685 .85184 .44497 .84889 .43725 Mtetra
.603 .554 .772 r
.84889 .43725 .85184 .44497 .85813 .44402 .8552 .43649 Mtetra
.563 .536 .783 r
.8552 .43649 .85813 .44402 .86452 .44391 .86164 .43677 Mtetra
.524 .523 .796 r
.86164 .43677 .86452 .44391 .87101 .44446 .86818 .43787 Mtetra
.487 .517 .814 r
.86818 .43787 .87101 .44446 .87756 .44542 .87481 .43953 Mtetra
.458 .523 .837 r
.87481 .43953 .87756 .44542 .88415 .44651 .88149 .44141 Mtetra
.441 .546 .867 r
.88149 .44141 .88415 .44651 .89075 .44743 .88819 .44316 Mtetra
.442 .589 .903 r
.88819 .44316 .89075 .44743 .89732 .44788 .89486 .44444 Mtetra
.467 .656 .943 r
.89486 .44444 .89732 .44788 .90383 .44762 .90147 .44498 Mtetra
.515 .742 .977 r
.90147 .44498 .90383 .44762 .91026 .44651 .908 .44458 Mtetra
.578 .833 .993 r
.908 .44458 .91026 .44651 .9166 .44448 .91443 .44315 Mtetra
.638 .908 .982 r
.91443 .44315 .9166 .44448 .92285 .4416 .92075 .44075 Mtetra
.68 .954 .951 r
.92075 .44075 .92285 .4416 .92903 .43805 .92699 .43754 Mtetra
.693 .974 .917 r
.92699 .43754 .92903 .43805 .93517 .43412 .93317 .43382 Mtetra
.675 .975 .894 r
.93317 .43382 .93517 .43412 .94131 .43019 .93934 .43 Mtetra
.614 .956 .885 r
.93934 .43 .94131 .43019 .94752 .42671 .94558 .42656 Mtetra
.484 .9 .877 r
.94558 .42656 .94752 .42671 .95385 .42415 .95193 .424 Mtetra
.438 .845 .97 r
.37283 .59767 .37613 .59826 .38136 .59725 .37807 .59666 Mtetra
.219 .724 .9 r
.37807 .59666 .38136 .59725 .38657 .59709 .38329 .59647 Mtetra
.132 .665 .862 r
.38329 .59647 .38657 .59709 .39178 .59729 .38851 .59659 Mtetra
.201 .708 .901 r
.38851 .59659 .39178 .59729 .39701 .59739 .39375 .59654 Mtetra
.384 .805 .973 r
.39375 .59654 .39701 .59739 .40227 .59702 .39903 .59594 Mtetra
.583 .87 .995 r
.39903 .59594 .40227 .59702 .40757 .59588 .40435 .59449 Mtetra
.714 .871 .955 r
.40435 .59449 .40757 .59588 .41292 .5938 .40972 .59201 Mtetra
.78 .841 .898 r
.40972 .59201 .41292 .5938 .41831 .59074 .41513 .58848 Mtetra
.807 .806 .85 r
.41513 .58848 .41831 .59074 .42372 .58677 .42057 .58399 Mtetra
.815 .775 .815 r
.42057 .58399 .42372 .58677 .42916 .58209 .42604 .57876 Mtetra
.812 .748 .793 r
.42604 .57876 .42916 .58209 .43462 .57695 .43152 .57307 Mtetra
.802 .725 .779 r
.43152 .57307 .43462 .57695 .44008 .57168 .437 .56728 Mtetra
.786 .704 .774 r
.437 .56728 .44008 .57168 .44553 .56662 .44247 .56176 Mtetra
.765 .684 .774 r
.44247 .56176 .44553 .56662 .45097 .56208 .44792 .55685 Mtetra
.736 .664 .78 r
.44792 .55685 .45097 .56208 .45639 .55834 .45336 .55284 Mtetra
.699 .643 .79 r
.45336 .55284 .45639 .55834 .4618 .55559 .45878 .54996 Mtetra
.651 .618 .804 r
.45878 .54996 .4618 .55559 .4672 .55394 .46418 .5483 Mtetra
.591 .591 .82 r
.46418 .5483 .4672 .55394 .47259 .55339 .46957 .54787 Mtetra
.519 .559 .837 r
.46957 .54787 .47259 .55339 .47799 .55383 .47496 .54857 Mtetra
.436 .526 .852 r
.47496 .54857 .47799 .55383 .48339 .55508 .48036 .55018 Mtetra
.351 .497 .864 r
.48036 .55018 .48339 .55508 .4888 .55687 .48577 .55241 Mtetra
.279 .48 .876 r
.48577 .55241 .4888 .55687 .49424 .55887 .4912 .55492 Mtetra
.24 .489 .893 r
.4912 .55492 .49424 .55887 .49969 .56074 .49665 .55733 Mtetra
.249 .533 .919 r
.49665 .55733 .49969 .56074 .50518 .56216 .50214 .5593 Mtetra
.312 .61 .953 r
.50214 .5593 .50518 .56216 .51069 .56287 .50765 .56052 Mtetra
.419 .707 .982 r
.50765 .56052 .51069 .56287 .51622 .56267 .51318 .56078 Mtetra
.54 .797 .992 r
.51318 .56078 .51622 .56267 .52176 .56147 .51874 .55997 Mtetra
.644 .861 .982 r
.51874 .55997 .52176 .56147 .52732 .55933 .52431 .55814 Mtetra
.717 .899 .961 r
.52431 .55814 .52732 .55933 .53289 .55641 .52988 .55544 Mtetra
.756 .919 .945 r
.52988 .55544 .53289 .55641 .53846 .553 .53547 .55217 Mtetra
.765 .93 .94 r
.53547 .55217 .53846 .553 .54403 .5495 .54106 .54873 Mtetra
.737 .934 .953 r
.54106 .54873 .54403 .5495 .54962 .54635 .54665 .5456 Mtetra
.646 .92 .977 r
.54665 .5456 .54962 .54635 .55522 .54406 .55227 .54331 Mtetra
.417 .832 .97 r
.55227 .54331 .55522 .54406 .56084 .54311 .5579 .54237 Mtetra
0 .536 .781 r
.5579 .54237 .56084 .54311 .5665 .54396 .56357 .54324 Mtetra
.491 0 0 r
.56357 .54324 .5665 .54396 .57221 .54696 .56928 .54633 Mtetra
.724 .195 0 r
.56928 .54633 .57221 .54696 .57798 .55236 .57507 .55189 Mtetra
.82 .349 .084 r
.57507 .55189 .57798 .55236 .58383 .56027 .58093 .56005 Mtetra
.862 .43 .185 r
.58093 .56005 .58383 .56027 .58978 .57064 .58688 .57076 Mtetra
.88 .474 .247 r
.58688 .57076 .58978 .57064 .59582 .58323 .59294 .5838 Mtetra
.888 .498 .287 r
.59294 .5838 .59582 .58323 .60197 .59766 .59909 .59876 Mtetra
.888 .509 .314 r
.59909 .59876 .60197 .59766 .60821 .61334 .60535 .61506 Mtetra
.883 .511 .332 r
.60535 .61506 .60821 .61334 .61454 .62959 .6117 .63196 Mtetra
.874 .504 .343 r
.6117 .63196 .61454 .62959 .62094 .64559 .61812 .64862 Mtetra
.858 .488 .348 r
.61812 .64862 .62094 .64559 .62738 .66045 .62458 .66413 Mtetra
.834 .461 .347 r
.62458 .66413 .62738 .66045 .63383 .67333 .63106 .67758 Mtetra
.796 .416 .337 r
.63106 .67758 .63383 .67333 .64024 .68339 .6375 .68812 Mtetra
.731 .342 .314 r
.6375 .68812 .64024 .68339 .64659 .68996 .64388 .69503 Mtetra
.614 .215 .263 r
.64388 .69503 .64659 .68996 .65284 .69255 .65016 .6978 Mtetra
.38 0 .154 r
.65016 .6978 .65284 .69255 .65896 .6909 .65629 .69614 Mtetra
0 0 0 r
.65629 .69614 .65896 .6909 .66491 .68499 .66227 .69005 Mtetra
.66227 .69005 .66491 .68499 .6707 .67507 .66808 .67979 Mtetra
.835 .873 .433 r
.66808 .67979 .6707 .67507 .67632 .66162 .67371 .66586 Mtetra
.941 .891 .489 r
.67371 .66586 .67632 .66162 .68179 .64533 .67918 .64898 Mtetra
.979 .881 .516 r
.67918 .64898 .68179 .64533 .68712 .62699 .68451 .62999 Mtetra
.993 .869 .534 r
.68451 .62999 .68712 .62699 .69234 .60749 .68974 .60981 Mtetra
.997 .86 .55 r
.68974 .60981 .69234 .60749 .6975 .58769 .6949 .58934 Mtetra
.997 .855 .568 r
.6949 .58934 .6975 .58769 .70263 .56841 .70003 .56945 Mtetra
.994 .855 .589 r
.70003 .56945 .70263 .56841 .70779 .55038 .70519 .55086 Mtetra
.989 .86 .615 r
.70519 .55086 .70779 .55038 .71299 .53416 .7104 .53419 Mtetra
.982 .871 .649 r
.7104 .53419 .71299 .53416 .71829 .52018 .7157 .51984 Mtetra
.969 .888 .694 r
.7157 .51984 .71829 .52018 .7237 .50865 .72112 .50805 Mtetra
.945 .912 .754 r
.72112 .50805 .7237 .50865 .72925 .49966 .72667 .49888 Mtetra
.899 .938 .829 r
.72667 .49888 .72925 .49966 .73493 .49308 .73237 .49221 Mtetra
.81 .952 .911 r
.73237 .49221 .73493 .49308 .74076 .48869 .7382 .48777 Mtetra
.658 .928 .973 r
.7382 .48777 .74076 .48869 .7467 .48611 .74416 .48518 Mtetra
.465 .852 .98 r
.74416 .48518 .7467 .48611 .75276 .48489 .75023 .48396 Mtetra
.308 .766 .951 r
.75023 .48396 .75276 .48489 .75888 .48455 .75637 .48358 Mtetra
.25 .728 .935 r
.75637 .48358 .75888 .48455 .76506 .48458 .76255 .48353 Mtetra
.3 .754 .955 r
.76255 .48353 .76506 .48458 .77125 .48451 .76874 .48331 Mtetra
.432 .817 .989 r
.76874 .48331 .77125 .48451 .77741 .48395 .7749 .48251 Mtetra
.587 .869 .994 r
.7749 .48251 .77741 .48395 .78354 .48259 .78101 .48083 Mtetra
.708 .881 .961 r
.78101 .48083 .78354 .48259 .7896 .48027 .78705 .47809 Mtetra
.78 .862 .911 r
.78705 .47809 .7896 .48027 .79559 .47692 .79302 .47426 Mtetra
.814 .832 .863 r
.79302 .47426 .79559 .47692 .80151 .47264 .7989 .46944 Mtetra
.827 .801 .827 r
.7989 .46944 .80151 .47264 .80737 .46762 .80473 .46384 Mtetra
.825 .772 .802 r
.80473 .46384 .80737 .46762 .81319 .46213 .81051 .45778 Mtetra
.814 .745 .788 r
.81051 .45778 .81319 .46213 .81899 .4565 .81628 .45161 Mtetra
.795 .72 .781 r
.81628 .45161 .81899 .4565 .82482 .45108 .82207 .44572 Mtetra
.77 .695 .78 r
.82207 .44572 .82482 .45108 .83069 .44621 .82792 .44047 Mtetra
.738 .671 .785 r
.82792 .44047 .83069 .44621 .83665 .44216 .83385 .43615 Mtetra
.698 .645 .793 r
.83385 .43615 .83665 .44216 .84271 .43914 .8399 .43298 Mtetra
.651 .618 .804 r
.8399 .43298 .84271 .43914 .84889 .43725 .84609 .43108 Mtetra
.598 .591 .816 r
.84609 .43108 .84889 .43725 .8552 .43649 .85242 .43045 Mtetra
.539 .563 .828 r
.85242 .43045 .8552 .43649 .86164 .43677 .85888 .43098 Mtetra
.479 .539 .841 r
.85888 .43098 .86164 .43677 .86818 .43787 .86547 .43246 Mtetra
.424 .522 .854 r
.86547 .43246 .86818 .43787 .87481 .43953 .87216 .43457 Mtetra
.381 .518 .87 r
.87216 .43457 .87481 .43953 .88149 .44141 .8789 .43698 Mtetra
.358 .532 .89 r
.8789 .43698 .88149 .44141 .88819 .44316 .88566 .43928 Mtetra
.364 .569 .916 r
.88566 .43928 .88819 .44316 .89486 .44444 .89241 .44113 Mtetra
.403 .63 .946 r
.89241 .44113 .89486 .44444 .90147 .44498 .89909 .4422 Mtetra
.472 .71 .973 r
.89909 .4422 .90147 .44498 .908 .44458 .90569 .44227 Mtetra
.558 .793 .987 r
.90569 .44227 .908 .44458 .91443 .44315 .91217 .44125 Mtetra
.642 .863 .983 r
.91217 .44125 .91443 .44315 .92075 .44075 .91855 .43916 Mtetra
.706 .91 .966 r
.91855 .43916 .92075 .44075 .92699 .43754 .92483 .43618 Mtetra
.743 .938 .95 r
.92483 .43618 .92699 .43754 .93317 .43382 .93104 .4326 Mtetra
.749 .95 .944 r
.93104 .4326 .93317 .43382 .93934 .43 .93725 .42885 Mtetra
.718 .948 .953 r
.93725 .42885 .93934 .43 .94558 .42656 .9435 .42543 Mtetra
.632 .923 .975 r
.9435 .42543 .94558 .42656 .95193 .424 .94987 .42286 Mtetra
.575 .81 .988 r
.36956 .59589 .37283 .59767 .37807 .59666 .37481 .59488 Mtetra
.443 .762 .996 r
.37481 .59488 .37807 .59666 .38329 .59647 .38004 .59467 Mtetra
.386 .735 .991 r
.38004 .59467 .38329 .59647 .38851 .59659 .38526 .59475 Mtetra
.43 .752 .995 r
.38526 .59475 .38851 .59659 .39375 .59654 .39052 .59463 Mtetra
.538 .788 .99 r
.39052 .59463 .39375 .59654 .39903 .59594 .39581 .59392 Mtetra
.65 .811 .961 r
.39581 .59392 .39903 .59594 .40435 .59449 .40114 .59231 Mtetra
.731 .812 .915 r
.40114 .59231 .40435 .59449 .40972 .59201 .40653 .58964 Mtetra
.78 .8 .869 r
.40653 .58964 .40972 .59201 .41513 .58848 .41195 .58589 Mtetra
.807 .785 .833 r
.41195 .58589 .41513 .58848 .42057 .58399 .41741 .58114 Mtetra
.819 .771 .807 r
.41741 .58114 .42057 .58399 .42604 .57876 .4229 .57563 Mtetra
.822 .758 .792 r
.4229 .57563 .42604 .57876 .43152 .57307 .4284 .56968 Mtetra
.818 .746 .785 r
.4284 .56968 .43152 .57307 .437 .56728 .43389 .56363 Mtetra
.807 .736 .785 r
.43389 .56363 .437 .56728 .44247 .56176 .43938 .55789 Mtetra
.788 .725 .793 r
.43938 .55789 .44247 .56176 .44792 .55685 .44484 .55279 Mtetra
.76 .712 .808 r
.44484 .55279 .44792 .55685 .45336 .55284 .45029 .54866 Mtetra
.719 .697 .828 r
.45029 .54866 .45336 .55284 .45878 .54996 .45571 .5457 Mtetra
.66 .675 .853 r
.45571 .5457 .45878 .54996 .46418 .5483 .46112 .54404 Mtetra
.578 .643 .878 r
.46112 .54404 .46418 .5483 .46957 .54787 .46652 .54367 Mtetra
.47 .597 .897 r
.46652 .54367 .46957 .54787 .47496 .54857 .47191 .54448 Mtetra
.345 .54 .901 r
.47191 .54448 .47496 .54857 .48036 .55018 .4773 .54626 Mtetra
.226 .484 .892 r
.4773 .54626 .48036 .55018 .48577 .55241 .48271 .5487 Mtetra
.144 .449 .881 r
.48271 .5487 .48577 .55241 .4912 .55492 .48814 .55145 Mtetra
.121 .452 .884 r
.48814 .55145 .4912 .55492 .49665 .55733 .4936 .55413 Mtetra
.168 .501 .909 r
.4936 .55413 .49665 .55733 .50214 .5593 .49909 .55635 Mtetra
.276 .585 .944 r
.49909 .55635 .50214 .5593 .50765 .56052 .5046 .55782 Mtetra
.417 .678 .97 r
.5046 .55782 .50765 .56052 .51318 .56078 .51014 .5583 Mtetra
.551 .753 .971 r
.51014 .5583 .51318 .56078 .51874 .55997 .5157 .55768 Mtetra
.654 .8 .953 r
.5157 .55768 .51874 .55997 .52431 .55814 .52128 .55599 Mtetra
.721 .825 .93 r
.52128 .55599 .52431 .55814 .52988 .55544 .52687 .55339 Mtetra
.757 .837 .913 r
.52687 .55339 .52988 .55544 .53547 .55217 .53246 .55018 Mtetra
.768 .843 .908 r
.53246 .55018 .53547 .55217 .54106 .54873 .53806 .54677 Mtetra
.752 .845 .92 r
.53806 .54677 .54106 .54873 .54665 .5456 .54367 .54365 Mtetra
.697 .838 .951 r
.54367 .54365 .54665 .5456 .55227 .54331 .54929 .54135 Mtetra
.559 .801 .989 r
.54929 .54135 .55227 .54331 .5579 .54237 .55493 .54041 Mtetra
.242 .647 .961 r
.55493 .54041 .5579 .54237 .56357 .54324 .56061 .5413 Mtetra
0 .278 .695 r
.56061 .5413 .56357 .54324 .56928 .54633 .56633 .54442 Mtetra
.638 .097 0 r
.56633 .54442 .56928 .54633 .57507 .55189 .57212 .55006 Mtetra
.799 .308 0 r
.57212 .55006 .57507 .55189 .58093 .56005 .57798 .55834 Mtetra
.864 .415 .081 r
.57798 .55834 .58093 .56005 .58688 .57076 .58394 .56923 Mtetra
.893 .471 .163 r
.58394 .56923 .58688 .57076 .59294 .5838 .59 .58249 Mtetra
.906 .501 .212 r
.59 .58249 .59294 .5838 .59909 .59876 .59616 .59771 Mtetra
.911 .517 .241 r
.59616 .59771 .59909 .59876 .60535 .61506 .60242 .6143 Mtetra
.911 .521 .257 r
.60242 .6143 .60535 .61506 .6117 .63196 .60877 .63152 Mtetra
.906 .516 .262 r
.60877 .63152 .6117 .63196 .61812 .64862 .6152 .64851 Mtetra
.897 .5 .256 r
.6152 .64851 .61812 .64862 .62458 .66413 .62167 .66434 Mtetra
.88 .47 .236 r
.62167 .66434 .62458 .66413 .63106 .67758 .62815 .67808 Mtetra
.847 .413 .193 r
.62815 .67808 .63106 .67758 .6375 .68812 .63461 .68885 Mtetra
.774 .296 .1 r
.63461 .68885 .6375 .68812 .64388 .69503 .641 .69592 Mtetra
.564 .012 0 r
.641 .69592 .64388 .69503 .65016 .6978 .64729 .69877 Mtetra
0 0 0 r
.64729 .69877 .65016 .6978 .65629 .69614 .65345 .69711 Mtetra
.815 .999 .794 r
.65345 .69711 .65629 .69614 .66227 .69005 .65944 .69093 Mtetra
.956 .946 .712 r
.65944 .69093 .66227 .69005 .66808 .67979 .66527 .68049 Mtetra
.982 .89 .656 r
.66527 .68049 .66808 .67979 .67371 .66586 .67091 .66633 Mtetra
.986 .855 .624 r
.67091 .66633 .67371 .66586 .67918 .64898 .6764 .64915 Mtetra
.986 .833 .608 r
.6764 .64915 .67918 .64898 .68451 .62999 .68175 .62983 Mtetra
.983 .819 .601 r
.68175 .62983 .68451 .62999 .68974 .60981 .68699 .60931 Mtetra
.98 .811 .601 r
.68699 .60931 .68974 .60981 .6949 .58934 .69216 .5885 Mtetra
.977 .808 .607 r
.69216 .5885 .6949 .58934 .70003 .56945 .69731 .56829 Mtetra
.972 .808 .62 r
.69731 .56829 .70003 .56945 .70519 .55086 .70247 .54944 Mtetra
.966 .812 .639 r
.70247 .54944 .70519 .55086 .7104 .53419 .70769 .53253 Mtetra
.957 .82 .666 r
.70769 .53253 .7104 .53419 .7157 .51984 .713 .51799 Mtetra
.943 .831 .704 r
.713 .51799 .7157 .51984 .72112 .50805 .71844 .50607 Mtetra
.919 .844 .754 r
.71844 .50607 .72112 .50805 .72667 .49888 .724 .49681 Mtetra
.878 .857 .817 r
.724 .49681 .72667 .49888 .73237 .49221 .72971 .49008 Mtetra
.81 .861 .886 r
.72971 .49008 .73237 .49221 .7382 .48777 .73556 .48562 Mtetra
.708 .845 .948 r
.73556 .48562 .7382 .48777 .74416 .48518 .74153 .48302 Mtetra
.586 .806 .984 r
.74153 .48302 .74416 .48518 .75023 .48396 .74761 .48179 Mtetra
.486 .763 .992 r
.74761 .48179 .75023 .48396 .75637 .48358 .75375 .4814 Mtetra
.447 .743 .991 r
.75375 .4814 .75637 .48358 .76255 .48353 .75994 .4813 Mtetra
.477 .754 .991 r
.75994 .4813 .76255 .48353 .76874 .48331 .76613 .48101 Mtetra
.557 .784 .984 r
.76613 .48101 .76874 .48331 .7749 .48251 .7723 .48009 Mtetra
.65 .811 .961 r
.7723 .48009 .7749 .48251 .78101 .48083 .77841 .47825 Mtetra
.729 .822 .923 r
.77841 .47825 .78101 .48083 .78705 .47809 .78445 .47531 Mtetra
.783 .82 .882 r
.78445 .47531 .78705 .47809 .79302 .47426 .79041 .47124 Mtetra
.816 .811 .846 r
.79041 .47124 .79302 .47426 .7989 .46944 .79628 .46615 Mtetra
.832 .798 .819 r
.79628 .46615 .7989 .46944 .80473 .46384 .8021 .46028 Mtetra
.837 .784 .802 r
.8021 .46028 .80473 .46384 .81051 .45778 .80787 .45394 Mtetra
.832 .771 .794 r
.80787 .45394 .81051 .45778 .81628 .45161 .81362 .44751 Mtetra
.819 .757 .794 r
.81362 .44751 .81628 .45161 .82207 .44572 .8194 .44138 Mtetra
.797 .742 .802 r
.8194 .44138 .82207 .44572 .82792 .44047 .82525 .43594 Mtetra
.764 .724 .816 r
.82525 .43594 .82792 .44047 .83385 .43615 .83118 .43148 Mtetra
.719 .703 .834 r
.83118 .43148 .83385 .43615 .8399 .43298 .83723 .42824 Mtetra
.66 .675 .853 r
.83723 .42824 .8399 .43298 .84609 .43108 .84343 .42633 Mtetra
.588 .641 .871 r
.84343 .42633 .84609 .43108 .85242 .43045 .84977 .42576 Mtetra
.505 .601 .883 r
.84977 .42576 .85242 .43045 .85888 .43098 .85625 .42641 Mtetra
.422 .561 .889 r
.85625 .42641 .85888 .43098 .86547 .43246 .86286 .42806 Mtetra
.35 .529 .891 r
.86286 .42806 .86547 .43246 .87216 .43457 .86958 .4304 Mtetra
.303 .513 .894 r
.86958 .4304 .87216 .43457 .8789 .43698 .87635 .43305 Mtetra
.29 .521 .903 r
.87635 .43305 .8789 .43698 .88566 .43928 .88315 .43562 Mtetra
.316 .555 .92 r
.88315 .43562 .88566 .43928 .89241 .44113 .88994 .43773 Mtetra
.38 .612 .941 r
.88994 .43773 .89241 .44113 .89909 .4422 .89666 .43905 Mtetra
.47 .682 .958 r
.89666 .43905 .89909 .4422 .90569 .44227 .90329 .43936 Mtetra
.568 .748 .962 r
.90329 .43936 .90569 .44227 .91217 .44125 .90981 .43852 Mtetra
.654 .8 .953 r
.90981 .43852 .91217 .44125 .91855 .43916 .91622 .43658 Mtetra
.718 .835 .937 r
.91622 .43658 .91855 .43916 .92483 .43618 .92252 .4337 Mtetra
.755 .854 .924 r
.92252 .4337 .92483 .43618 .93104 .4326 .92876 .43019 Mtetra
.766 .862 .92 r
.92876 .43019 .93104 .4326 .93725 .42885 .93498 .42647 Mtetra
.749 .861 .931 r
.93498 .42647 .93725 .42885 .9435 .42543 .94125 .42305 Mtetra
.693 .845 .956 r
.94125 .42305 .9435 .42543 .94987 .42286 .94763 .42047 Mtetra
.618 .722 .921 r
.36634 .5928 .36956 .59589 .37481 .59488 .3716 .59177 Mtetra
.537 .695 .941 r
.3716 .59177 .37481 .59488 .38004 .59467 .37683 .59156 Mtetra
.502 .681 .946 r
.37683 .59156 .38004 .59467 .38526 .59475 .38206 .59164 Mtetra
.525 .691 .943 r
.38206 .59164 .38526 .59475 .39052 .59463 .38732 .59153 Mtetra
.588 .714 .931 r
.38732 .59153 .39052 .59463 .39581 .59392 .39261 .59083 Mtetra
.66 .737 .907 r
.39261 .59083 .39581 .59392 .40114 .59231 .39795 .58923 Mtetra
.721 .751 .876 r
.39795 .58923 .40114 .59231 .40653 .58964 .40334 .58658 Mtetra
.766 .759 .846 r
.40334 .58658 .40653 .58964 .41195 .58589 .40878 .58284 Mtetra
.796 .762 .821 r
.40878 .58284 .41195 .58589 .41741 .58114 .41425 .57811 Mtetra
.815 .763 .804 r
.41425 .57811 .41741 .58114 .4229 .57563 .41974 .57263 Mtetra
.824 .764 .795 r
.41974 .57263 .4229 .57563 .4284 .56968 .42525 .56669 Mtetra
.827 .765 .794 r
.42525 .56669 .4284 .56968 .43389 .56363 .43076 .56066 Mtetra
.822 .767 .801 r
.43076 .56066 .43389 .56363 .43938 .55789 .43625 .55493 Mtetra
.808 .769 .816 r
.43625 .55493 .43938 .55789 .44484 .55279 .44173 .54985 Mtetra
.782 .769 .841 r
.44173 .54985 .44484 .55279 .45029 .54866 .44718 .54572 Mtetra
.737 .765 .876 r
.44718 .54572 .45029 .54866 .45571 .5457 .45262 .54277 Mtetra
.663 .75 .915 r
.45262 .54277 .45571 .5457 .46112 .54404 .45803 .5411 Mtetra
.548 .713 .949 r
.45803 .5411 .46112 .54404 .46652 .54367 .46343 .54071 Mtetra
.39 .643 .957 r
.46343 .54071 .46652 .54367 .47191 .54448 .46883 .54151 Mtetra
.218 .549 .931 r
.46883 .54151 .47191 .54448 .4773 .54626 .47423 .54326 Mtetra
.085 .465 .889 r
.47423 .54326 .4773 .54626 .48271 .5487 .47964 .54568 Mtetra
.026 .424 .864 r
.47964 .54568 .48271 .5487 .48814 .55145 .48508 .5484 Mtetra
.051 .439 .874 r
.48508 .5484 .48814 .55145 .4936 .55413 .49054 .55104 Mtetra
.153 .502 .909 r
.49054 .55104 .4936 .55413 .49909 .55635 .49603 .55323 Mtetra
.303 .587 .942 r
.49603 .55323 .49909 .55635 .5046 .55782 .50154 .55467 Mtetra
.456 .662 .95 r
.50154 .55467 .5046 .55782 .51014 .5583 .50709 .55511 Mtetra
.579 .712 .934 r
.50709 .55511 .51014 .5583 .5157 .55768 .51266 .55447 Mtetra
.663 .739 .906 r
.51266 .55447 .5157 .55768 .52128 .55599 .51824 .55275 Mtetra
.715 .751 .881 r
.51824 .55275 .52128 .55599 .52687 .55339 .52384 .55013 Mtetra
.742 .756 .864 r
.52384 .55013 .52687 .55339 .53246 .55018 .52944 .54691 Mtetra
.75 .757 .858 r
.52944 .54691 .53246 .55018 .53806 .54677 .53505 .54348 Mtetra
.738 .755 .866 r
.53505 .54348 .53806 .54677 .54367 .54365 .54067 .54036 Mtetra
.697 .745 .888 r
.54067 .54036 .54367 .54365 .54929 .54135 .54629 .53805 Mtetra
.606 .716 .922 r
.54629 .53805 .54929 .54135 .55493 .54041 .55194 .5371 Mtetra
.41 .63 .944 r
.55194 .5371 .55493 .54041 .56061 .5413 .55762 .53798 Mtetra
.034 .407 .858 r
.55762 .53798 .56061 .5413 .56633 .54442 .56335 .5411 Mtetra
0 .059 .578 r
.56335 .5411 .56633 .54442 .57212 .55006 .56914 .54673 Mtetra
.692 .214 0 r
.56914 .54673 .57212 .55006 .57798 .55834 .575 .555 Mtetra
.816 .364 0 r
.575 .555 .57798 .55834 .58394 .56923 .58096 .56587 Mtetra
.871 .442 .028 r
.58096 .56587 .58394 .56923 .59 .58249 .58701 .57911 Mtetra
.896 .483 .09 r
.58701 .57911 .59 .58249 .59616 .59771 .59316 .59432 Mtetra
.908 .504 .121 r
.59316 .59432 .59616 .59771 .60242 .6143 .59942 .61089 Mtetra
.911 .51 .13 r
.59942 .61089 .60242 .6143 .60877 .63152 .60576 .62809 Mtetra
.907 .502 .116 r
.60576 .62809 .60877 .63152 .6152 .64851 .61218 .64505 Mtetra
.892 .478 .077 r
.61218 .64505 .6152 .64851 .62167 .66434 .61864 .66086 Mtetra
.858 .425 0 r
.61864 .66086 .62167 .66434 .62815 .67808 .62512 .67457 Mtetra
.768 .307 0 r
.62512 .67457 .62815 .67808 .63461 .68885 .63157 .68532 Mtetra
0 0 .501 r
.63157 .68532 .63461 .68885 .641 .69592 .63797 .69238 Mtetra
.147 .475 .896 r
.63797 .69238 .641 .69592 .64729 .69877 .64426 .69522 Mtetra
.649 .733 .911 r
.64426 .69522 .64729 .69877 .65345 .69711 .65042 .69355 Mtetra
.824 .774 .806 r
.65042 .69355 .65345 .69711 .65944 .69093 .65643 .68737 Mtetra
.886 .772 .73 r
.65643 .68737 .65944 .69093 .66527 .68049 .66227 .67693 Mtetra
.913 .765 .683 r
.66227 .67693 .66527 .68049 .67091 .66633 .66794 .66277 Mtetra
.927 .759 .654 r
.66794 .66277 .67091 .66633 .6764 .64915 .67344 .64561 Mtetra
.935 .756 .636 r
.67344 .64561 .6764 .64915 .68175 .62983 .67882 .6263 Mtetra
.939 .754 .626 r
.67882 .6263 .68175 .62983 .68699 .60931 .68408 .60578 Mtetra
.94 .753 .623 r
.68408 .60578 .68699 .60931 .69216 .5885 .68928 .58499 Mtetra
.94 .755 .625 r
.68928 .58499 .69216 .5885 .69731 .56829 .69445 .56479 Mtetra
.937 .758 .634 r
.69445 .56479 .69731 .56829 .70247 .54944 .69963 .54593 Mtetra
.932 .762 .649 r
.69963 .54593 .70247 .54944 .70769 .53253 .70488 .52903 Mtetra
.922 .767 .671 r
.70488 .52903 .70769 .53253 .713 .51799 .71021 .51449 Mtetra
.907 .773 .702 r
.71021 .51449 .713 .51799 .71844 .50607 .71565 .50257 Mtetra
.882 .778 .742 r
.71565 .50257 .71844 .50607 .724 .49681 .72124 .4933 Mtetra
.843 .779 .79 r
.72124 .4933 .724 .49681 .72971 .49008 .72696 .48657 Mtetra
.784 .771 .841 r
.72696 .48657 .72971 .49008 .73556 .48562 .73281 .4821 Mtetra
.706 .75 .886 r
.73281 .4821 .73556 .48562 .74153 .48302 .7388 .47949 Mtetra
.622 .719 .916 r
.7388 .47949 .74153 .48302 .74761 .48179 .74488 .47825 Mtetra
.556 .691 .93 r
.74488 .47825 .74761 .48179 .75375 .4814 .75104 .47786 Mtetra
.53 .679 .933 r
.75104 .47786 .75375 .4814 .75994 .4813 .75723 .47776 Mtetra
.547 .687 .931 r
.75723 .47776 .75994 .4813 .76613 .48101 .76343 .47747 Mtetra
.597 .71 .923 r
.76343 .47747 .76613 .48101 .7723 .48009 .76961 .47656 Mtetra
.66 .737 .906 r
.76961 .47656 .7723 .48009 .77841 .47825 .77573 .47473 Mtetra
.72 .759 .883 r
.77573 .47473 .77841 .47825 .78445 .47531 .78178 .4718 Mtetra
.769 .774 .857 r
.78178 .4718 .78445 .47531 .79041 .47124 .78775 .46775 Mtetra
.804 .783 .833 r
.78775 .46775 .79041 .47124 .79628 .46615 .79364 .46269 Mtetra
.827 .788 .815 r
.79364 .46269 .79628 .46615 .8021 .46028 .79947 .45683 Mtetra
.839 .791 .805 r
.79947 .45683 .8021 .46028 .80787 .45394 .80525 .45051 Mtetra
.842 .793 .804 r
.80525 .45051 .80787 .45394 .81362 .44751 .81102 .4441 Mtetra
.836 .794 .811 r
.81102 .4441 .81362 .44751 .8194 .44138 .81682 .43799 Mtetra
.819 .793 .828 r
.81682 .43799 .8194 .44138 .82525 .43594 .82267 .43255 Mtetra
.787 .788 .853 r
.82267 .43255 .82525 .43594 .83118 .43148 .82862 .4281 Mtetra
.737 .776 .884 r
.82862 .4281 .83118 .43148 .83723 .42824 .83468 .42486 Mtetra
.663 .75 .915 r
.83468 .42486 .83723 .42824 .84343 .42633 .84089 .42294 Mtetra
.565 .708 .938 r
.84089 .42294 .84343 .42633 .84977 .42576 .84724 .42236 Mtetra
.453 .651 .944 r
.84724 .42236 .84977 .42576 .85625 .42641 .85373 .42299 Mtetra
.346 .589 .935 r
.85373 .42299 .85625 .42641 .86286 .42806 .86035 .42461 Mtetra
.268 .54 .921 r
.86035 .42461 .86286 .42806 .86958 .4304 .86706 .42692 Mtetra
.234 .517 .912 r
.86706 .42692 .86958 .4304 .87635 .43305 .87384 .42954 Mtetra
.249 .524 .914 r
.87384 .42954 .87635 .43305 .88315 .43562 .88065 .43207 Mtetra
.308 .559 .925 r
.88065 .43207 .88315 .43562 .88994 .43773 .88743 .43415 Mtetra
.397 .61 .935 r
.88743 .43415 .88994 .43773 .89666 .43905 .89416 .43544 Mtetra
.497 .663 .936 r
.89416 .43544 .89666 .43905 .90329 .43936 .9008 .43571 Mtetra
.59 .707 .925 r
.9008 .43571 .90329 .43936 .90981 .43852 .90733 .43484 Mtetra
.663 .739 .906 r
.90733 .43484 .90981 .43852 .91622 .43658 .91374 .43287 Mtetra
.714 .758 .887 r
.91374 .43287 .91622 .43658 .92252 .4337 .92005 .42997 Mtetra
.743 .767 .873 r
.92005 .42997 .92252 .4337 .92876 .43019 .9263 .42644 Mtetra
.751 .77 .868 r
.9263 .42644 .92876 .43019 .93498 .42647 .93253 .42271 Mtetra
.738 .765 .875 r
.93253 .42271 .93498 .42647 .94125 .42305 .93881 .41928 Mtetra
.696 .749 .892 r
.93881 .41928 .94125 .42305 .94763 .42047 .94521 .41669 Mtetra
.624 .653 .858 r
.36317 .58839 .36634 .5928 .3716 .59177 .36843 .58736 Mtetra
.567 .629 .873 r
.36843 .58736 .3716 .59177 .37683 .59156 .37366 .58716 Mtetra
.54 .619 .879 r
.37366 .58716 .37683 .59156 .38206 .59164 .3789 .58728 Mtetra
.552 .626 .879 r
.3789 .58728 .38206 .59164 .38732 .59153 .38415 .58725 Mtetra
.593 .648 .874 r
.38415 .58725 .38732 .59153 .39261 .59083 .38945 .58667 Mtetra
.647 .675 .862 r
.38945 .58667 .39261 .59083 .39795 .58923 .39479 .58525 Mtetra
.7 .7 .847 r
.39479 .58525 .39795 .58923 .40334 .58658 .40017 .58282 Mtetra
.744 .721 .83 r
.40017 .58282 .40334 .58658 .40878 .58284 .40561 .57935 Mtetra
.779 .74 .817 r
.40561 .57935 .40878 .58284 .41425 .57811 .41108 .57492 Mtetra
.804 .755 .808 r
.41108 .57492 .41425 .57811 .41974 .57263 .41657 .56974 Mtetra
.821 .771 .805 r
.41657 .56974 .41974 .57263 .42525 .56669 .42208 .56412 Mtetra
.831 .787 .81 r
.42208 .56412 .42525 .56669 .43076 .56066 .42759 .55838 Mtetra
.833 .804 .823 r
.42759 .55838 .43076 .56066 .43625 .55493 .43309 .55291 Mtetra
.824 .823 .848 r
.43309 .55291 .43625 .55493 .44173 .54985 .43857 .54803 Mtetra
.798 .842 .884 r
.43857 .54803 .44173 .54985 .44718 .54572 .44403 .54404 Mtetra
.744 .855 .932 r
.44403 .54404 .44718 .54572 .45262 .54277 .44948 .54116 Mtetra
.638 .846 .98 r
.44948 .54116 .45262 .54277 .45803 .5411 .4549 .53948 Mtetra
.462 .787 .999 r
.4549 .53948 .45803 .5411 .46343 .54071 .46031 .53902 Mtetra
.239 .667 .959 r
.46031 .53902 .46343 .54071 .46883 .54151 .46571 .53966 Mtetra
.045 .531 .885 r
.46571 .53966 .46883 .54151 .47423 .54326 .47112 .5412 Mtetra
0 .44 .834 r
.47112 .5412 .47423 .54326 .47964 .54568 .47655 .54335 Mtetra
0 .42 .836 r
.47655 .54335 .47964 .54568 .48508 .5484 .48199 .54576 Mtetra
.036 .463 .879 r
.48199 .54576 .48508 .5484 .49054 .55104 .48746 .54808 Mtetra
.196 .539 .926 r
.48746 .54808 .49054 .55104 .49603 .55323 .49295 .54994 Mtetra
.369 .61 .943 r
.49295 .54994 .49603 .55323 .50154 .55467 .49848 .55107 Mtetra
.511 .657 .926 r
.49848 .55107 .50154 .55467 .50709 .55511 .50403 .55123 Mtetra
.609 .681 .893 r
.50403 .55123 .50709 .55511 .51266 .55447 .5096 .55035 Mtetra
.671 .692 .861 r
.5096 .55035 .51266 .55447 .51824 .55275 .51519 .54844 Mtetra
.708 .696 .836 r
.51519 .54844 .51824 .55275 .52384 .55013 .5208 .54568 Mtetra
.727 .696 .821 r
.5208 .54568 .52384 .55013 .52944 .54691 .52641 .54236 Mtetra
.731 .694 .815 r
.52641 .54236 .52944 .54691 .53505 .54348 .53202 .53888 Mtetra
.719 .688 .82 r
.53202 .53888 .53505 .54348 .54067 .54036 .53765 .53573 Mtetra
.685 .676 .835 r
.53765 .53573 .54067 .54036 .54629 .53805 .54328 .53342 Mtetra
.616 .648 .859 r
.54328 .53342 .54629 .53805 .55194 .5371 .54893 .53245 Mtetra
.481 .585 .881 r
.54893 .53245 .55194 .5371 .55762 .53798 .55462 .53331 Mtetra
.233 .445 .862 r
.55462 .53331 .55762 .53798 .56335 .5411 .56034 .53638 Mtetra
0 .2 .729 r
.56034 .53638 .56335 .5411 .56914 .54673 .56613 .54191 Mtetra
0 0 .497 r
.56613 .54191 .56914 .54673 .575 .555 .57199 .55004 Mtetra
.674 .259 0 r
.57199 .55004 .575 .555 .58096 .56587 .57793 .56071 Mtetra
.773 .365 0 r
.57793 .56071 .58096 .56587 .58701 .57911 .58397 .5737 Mtetra
.818 .42 0 r
.58397 .5737 .58701 .57911 .59316 .59432 .59011 .5886 Mtetra
.834 .444 0 r
.59011 .5886 .59316 .59432 .59942 .61089 .59634 .60484 Mtetra
.827 .443 0 r
.59634 .60484 .59942 .61089 .60576 .62809 .60267 .62167 Mtetra
.793 .416 0 r
.60267 .62167 .60576 .62809 .61218 .64505 .60906 .63826 Mtetra
.717 .351 0 r
.60906 .63826 .61218 .64505 .61864 .66086 .6155 .6537 Mtetra
0 0 .369 r
.6155 .6537 .61864 .66086 .62512 .67457 .62196 .66708 Mtetra
0 0 .574 r
.62196 .66708 .62512 .67457 .63157 .68532 .6284 .67756 Mtetra
.117 .261 .736 r
.6284 .67756 .63157 .68532 .63797 .69238 .63478 .68443 Mtetra
.439 .46 .784 r
.63478 .68443 .63797 .69238 .64426 .69522 .64107 .68716 Mtetra
.633 .568 .764 r
.64107 .68716 .64426 .69522 .65042 .69355 .64723 .68548 Mtetra
.741 .623 .728 r
.64723 .68548 .65042 .69355 .65643 .68737 .65325 .67938 Mtetra
.803 .653 .696 r
.65325 .67938 .65643 .68737 .66227 .67693 .6591 .66912 Mtetra
.84 .67 .671 r
.6591 .66912 .66227 .67693 .66794 .66277 .66479 .65522 Mtetra
.864 .681 .653 r
.66479 .65522 .66794 .66277 .67344 .64561 .67032 .63836 Mtetra
.88 .69 .64 r
.67032 .63836 .67344 .64561 .67882 .6263 .67573 .6194 Mtetra
.891 .696 .633 r
.67573 .6194 .67882 .6263 .68408 .60578 .68102 .59924 Mtetra
.897 .702 .631 r
.68102 .59924 .68408 .60578 .68928 .58499 .68626 .57881 Mtetra
.9 .708 .633 r
.68626 .57881 .68928 .58499 .69445 .56479 .69146 .55893 Mtetra
.9 .713 .64 r
.69146 .55893 .69445 .56479 .69963 .54593 .69668 .54037 Mtetra
.896 .718 .652 r
.69668 .54037 .69963 .54593 .70488 .52903 .70195 .5237 Mtetra
.888 .722 .671 r
.70195 .5237 .70488 .52903 .71021 .51449 .70731 .50935 Mtetra
.872 .724 .696 r
.70731 .50935 .71021 .51449 .71565 .50257 .71278 .49756 Mtetra
.847 .724 .728 r
.71278 .49756 .71565 .50257 .72124 .4933 .71838 .48837 Mtetra
.809 .717 .764 r
.71838 .48837 .72124 .4933 .72696 .48657 .72411 .48168 Mtetra
.756 .703 .802 r
.72411 .48168 .72696 .48657 .73281 .4821 .72998 .47722 Mtetra
.692 .679 .833 r
.72998 .47722 .73281 .4821 .7388 .47949 .73597 .4746 Mtetra
.627 .651 .854 r
.73597 .4746 .7388 .47949 .74488 .47825 .74205 .47336 Mtetra
.578 .628 .865 r
.74205 .47336 .74488 .47825 .75104 .47786 .74822 .47298 Mtetra
.557 .618 .869 r
.74822 .47298 .75104 .47786 .75723 .47776 .75442 .47292 Mtetra
.566 .625 .87 r
.75442 .47292 .75723 .47776 .76343 .47747 .76063 .47271 Mtetra
.6 .646 .867 r
.76063 .47271 .76343 .47747 .76961 .47656 .76682 .47193 Mtetra
.648 .674 .861 r
.76682 .47193 .76961 .47656 .77573 .47473 .77297 .47028 Mtetra
.699 .704 .851 r
.77297 .47028 .77573 .47473 .78178 .4718 .77904 .46759 Mtetra
.746 .731 .839 r
.77904 .46759 .78178 .4718 .78775 .46775 .78504 .46381 Mtetra
.785 .756 .827 r
.78504 .46381 .78775 .46775 .79364 .46269 .79097 .45904 Mtetra
.814 .778 .819 r
.79097 .45904 .79364 .46269 .79947 .45683 .79684 .45351 Mtetra
.835 .798 .816 r
.79684 .45351 .79947 .45683 .80525 .45051 .80266 .44751 Mtetra
.846 .818 .821 r
.80266 .44751 .80525 .45051 .81102 .4441 .80847 .4414 Mtetra
.847 .837 .836 r
.80847 .4414 .81102 .4441 .81682 .43799 .81431 .43555 Mtetra
.834 .854 .861 r
.81431 .43555 .81682 .43799 .82267 .43255 .8202 .43033 Mtetra
.801 .868 .898 r
.8202 .43033 .82267 .43255 .82862 .4281 .82617 .42602 Mtetra
.739 .87 .941 r
.82617 .42602 .82862 .4281 .83468 .42486 .83226 .42285 Mtetra
.638 .846 .98 r
.83226 .42285 .83468 .42486 .84089 .42294 .83847 .42093 Mtetra
.5 .788 .997 r
.83847 .42093 .84089 .42294 .84724 .42236 .84483 .42026 Mtetra
.351 .701 .984 r
.84483 .42026 .84724 .42236 .85373 .42299 .85131 .42073 Mtetra
.233 .614 .955 r
.85131 .42073 .85373 .42299 .86035 .42461 .85792 .42213 Mtetra
.173 .556 .931 r
.85792 .42213 .86035 .42461 .86706 .42692 .86461 .42415 Mtetra
.178 .536 .925 r
.86461 .42415 .86706 .42692 .87384 .42954 .87137 .42646 Mtetra
.238 .55 .93 r
.87137 .42646 .87384 .42954 .88065 .43207 .87815 .42866 Mtetra
.332 .584 .935 r
.87815 .42866 .88065 .43207 .88743 .43415 .88491 .43039 Mtetra
.439 .622 .93 r
.88491 .43039 .88743 .43415 .89416 .43544 .89161 .43136 Mtetra
.536 .655 .912 r
.89161 .43136 .89416 .43544 .9008 .43571 .89822 .43134 Mtetra
.614 .678 .887 r
.89822 .43134 .9008 .43571 .90733 .43484 .90472 .43022 Mtetra
.67 .692 .862 r
.90472 .43022 .90733 .43484 .91374 .43287 .91112 .42806 Mtetra
.707 .7 .841 r
.91112 .42806 .91374 .43287 .92005 .42997 .91743 .425 Mtetra
.727 .703 .827 r
.91743 .425 .92005 .42997 .9263 .42644 .92368 .42138 Mtetra
.732 .701 .822 r
.92368 .42138 .9263 .42644 .93253 .42271 .92991 .41759 Mtetra
.719 .694 .825 r
.92991 .41759 .93253 .42271 .93881 .41928 .93619 .41413 Mtetra
.684 .678 .837 r
.93619 .41413 .93881 .41928 .94521 .41669 .94259 .41154 Mtetra
.623 .607 .814 r
.36005 .58283 .36317 .58839 .36843 .58736 .36531 .5818 Mtetra
.575 .586 .826 r
.36531 .5818 .36843 .58736 .37366 .58716 .37054 .58162 Mtetra
.551 .575 .832 r
.37054 .58162 .37366 .58716 .3789 .58728 .37577 .58182 Mtetra
.555 .58 .834 r
.37577 .58182 .3789 .58728 .38415 .58725 .38102 .58194 Mtetra
.583 .6 .834 r
.38102 .58194 .38415 .58725 .38945 .58667 .38631 .5816 Mtetra
.626 .628 .833 r
.38631 .5816 .38945 .58667 .39479 .58525 .39164 .58052 Mtetra
.673 .66 .829 r
.39164 .58052 .39479 .58525 .40017 .58282 .39702 .57852 Mtetra
.718 .692 .824 r
.39702 .57852 .40017 .58282 .40561 .57935 .40244 .57555 Mtetra
.756 .723 .821 r
.40244 .57555 .40561 .57935 .41108 .57492 .40789 .57168 Mtetra
.788 .753 .821 r
.40789 .57168 .41108 .57492 .41657 .56974 .41338 .5671 Mtetra
.813 .785 .826 r
.41338 .5671 .41657 .56974 .42208 .56412 .41888 .56206 Mtetra
.831 .819 .838 r
.41888 .56206 .42208 .56412 .42759 .55838 .42438 .55689 Mtetra
.838 .856 .859 r
.42438 .55689 .42759 .55838 .43309 .55291 .42988 .5519 Mtetra
.828 .897 .889 r
.42988 .5519 .43309 .55291 .43857 .54803 .43537 .54742 Mtetra
.787 .934 .928 r
.43537 .54742 .43857 .54803 .44403 .54404 .44084 .54371 Mtetra
.686 .947 .959 r
.44084 .54371 .44403 .54404 .44948 .54116 .44629 .54096 Mtetra
.492 .891 .946 r
.44629 .54096 .44948 .54116 .4549 .53948 .45172 .53928 Mtetra
.227 .743 .86 r
.45172 .53928 .4549 .53948 .46031 .53902 .45715 .53867 Mtetra
0 .567 .748 r
.45715 .53867 .46031 .53902 .46571 .53966 .46257 .53902 Mtetra
.15 0 0 r
.46257 .53902 .46571 .53966 .47112 .5412 .46799 .54016 Mtetra
0 .402 .702 r
.46799 .54016 .47112 .5412 .47655 .54335 .47343 .5418 Mtetra
0 .439 .789 r
.47343 .5418 .47655 .54335 .48199 .54576 .47888 .54364 Mtetra
.066 .525 .897 r
.47888 .54364 .48199 .54576 .48746 .54808 .48436 .54535 Mtetra
.278 .606 .954 r
.48436 .54535 .48746 .54808 .49295 .54994 .48987 .54661 Mtetra
.452 .649 .943 r
.48987 .54661 .49295 .54994 .49848 .55107 .49541 .54715 Mtetra
.568 .663 .902 r
.49541 .54715 .49848 .55107 .50403 .55123 .50096 .5468 Mtetra
.638 .665 .859 r
.50096 .5468 .50403 .55123 .5096 .55035 .50655 .54546 Mtetra
.681 .663 .826 r
.50655 .54546 .5096 .55035 .51519 .54844 .51214 .5432 Mtetra
.705 .66 .803 r
.51214 .5432 .51519 .54844 .5208 .54568 .51775 .54018 Mtetra
.717 .657 .789 r
.51775 .54018 .5208 .54568 .52641 .54236 .52337 .5367 Mtetra
.717 .652 .784 r
.52337 .5367 .52641 .54236 .53202 .53888 .52899 .53313 Mtetra
.704 .644 .787 r
.52899 .53313 .53202 .53888 .53765 .53573 .53461 .52993 Mtetra
.674 .63 .798 r
.53461 .52993 .53765 .53573 .54328 .53342 .54025 .52761 Mtetra
.616 .604 .815 r
.54025 .52761 .54328 .53342 .54893 .53245 .54591 .52663 Mtetra
.513 .551 .832 r
.54591 .52663 .54893 .53245 .55462 .53331 .55159 .52745 Mtetra
.336 .451 .83 r
.55159 .52745 .55462 .53331 .56034 .53638 .55732 .53041 Mtetra
.071 .28 .768 r
.55732 .53041 .56034 .53638 .56613 .54191 .5631 .53577 Mtetra
0 .066 .63 r
.5631 .53577 .56613 .54191 .57199 .55004 .56894 .54363 Mtetra
0 0 .47 r
.56894 .54363 .57199 .55004 .57793 .56071 .57487 .55392 Mtetra
0 0 .349 r
.57487 .55392 .57793 .56071 .58397 .5737 .58089 .56644 Mtetra
0 0 .283 r
.58089 .56644 .58397 .5737 .59011 .5886 .58701 .58077 Mtetra
0 0 .267 r
.58701 .58077 .59011 .5886 .59634 .60484 .59322 .59635 Mtetra
0 0 .295 r
.59322 .59635 .59634 .60484 .60267 .62167 .59951 .61248 Mtetra
0 0 .364 r
.59951 .61248 .60267 .62167 .60906 .63826 .60587 .62835 Mtetra
0 0 .465 r
.60587 .62835 .60906 .63826 .6155 .6537 .61228 .64311 Mtetra
0 .021 .576 r
.61228 .64311 .6155 .6537 .62196 .66708 .6187 .65587 Mtetra
.111 .186 .662 r
.6187 .65587 .62196 .66708 .6284 .67756 .62511 .66584 Mtetra
.334 .328 .704 r
.62511 .66584 .6284 .67756 .63478 .68443 .63146 .67233 Mtetra
.501 .433 .712 r
.63146 .67233 .63478 .68443 .64107 .68716 .63774 .67486 Mtetra
.617 .504 .702 r
.63774 .67486 .64107 .68716 .64723 .68548 .64389 .67317 Mtetra
.696 .551 .686 r
.64389 .67317 .64723 .68548 .65325 .67938 .64991 .66725 Mtetra
.75 .584 .671 r
.64991 .66725 .65325 .67938 .6591 .66912 .65577 .65734 Mtetra
.788 .608 .657 r
.65577 .65734 .6591 .66912 .66479 .65522 .66149 .64392 Mtetra
.815 .626 .646 r
.66149 .64392 .66479 .65522 .67032 .63836 .66705 .62767 Mtetra
.835 .64 .639 r
.66705 .62767 .67032 .63836 .67573 .6194 .6725 .60938 Mtetra
.85 .652 .634 r
.6725 .60938 .67573 .6194 .68102 .59924 .67784 .58992 Mtetra
.86 .661 .633 r
.67784 .58992 .68102 .59924 .68626 .57881 .68311 .57017 Mtetra
.866 .669 .635 r
.68311 .57017 .68626 .57881 .69146 .55893 .68837 .55094 Mtetra
.868 .676 .642 r
.68837 .55094 .69146 .55893 .69668 .54037 .69363 .53293 Mtetra
.865 .682 .652 r
.69363 .53293 .69668 .54037 .70195 .5237 .69894 .51673 Mtetra
.857 .686 .668 r
.69894 .51673 .70195 .5237 .70731 .50935 .70433 .50274 Mtetra
.842 .687 .69 r
.70433 .50274 .70731 .50935 .71278 .49756 .70982 .49121 Mtetra
.818 .684 .716 r
.70982 .49121 .71278 .49756 .71838 .48837 .71544 .48218 Mtetra
.782 .674 .745 r
.71544 .48218 .71838 .48837 .72411 .48168 .72118 .47558 Mtetra
.734 .657 .773 r
.72118 .47558 .72411 .48168 .72998 .47722 .72706 .47114 Mtetra
.679 .633 .797 r
.72706 .47114 .72998 .47722 .73597 .4746 .73305 .46852 Mtetra
.625 .607 .812 r
.73305 .46852 .73597 .4746 .74205 .47336 .73914 .46728 Mtetra
.584 .586 .821 r
.73914 .46728 .74205 .47336 .74822 .47298 .74531 .46692 Mtetra
.563 .577 .825 r
.74531 .46692 .74822 .47298 .75442 .47292 .75152 .46694 Mtetra
.567 .581 .828 r
.75152 .46694 .75442 .47292 .76063 .47271 .75775 .46688 Mtetra
.591 .599 .829 r
.75775 .46688 .76063 .47271 .76682 .47193 .76396 .46635 Mtetra
.628 .627 .83 r
.76396 .46635 .76682 .47193 .77297 .47028 .77014 .46505 Mtetra
.672 .661 .83 r
.77014 .46505 .77297 .47028 .77904 .46759 .77626 .46279 Mtetra
.717 .697 .83 r
.77626 .46279 .77904 .46759 .78504 .46381 .78231 .45954 Mtetra
.759 .735 .83 r
.78231 .45954 .78504 .46381 .79097 .45904 .78829 .45536 Mtetra
.795 .773 .832 r
.78829 .45536 .79097 .45904 .79684 .45351 .79422 .45043 Mtetra
.824 .812 .839 r
.79422 .45043 .79684 .45351 .80266 .44751 .80011 .44504 Mtetra
.842 .852 .851 r
.80011 .44504 .80266 .44751 .80847 .4414 .80599 .43951 Mtetra
.847 .893 .871 r
.80599 .43951 .80847 .4414 .81431 .43555 .81188 .43417 Mtetra
.828 .932 .899 r
.81188 .43417 .81431 .43555 .8202 .43033 .81782 .42935 Mtetra
.773 .958 .93 r
.81782 .42935 .8202 .43033 .82617 .42602 .82384 .42532 Mtetra
.662 .951 .952 r
.82384 .42532 .82617 .42602 .83226 .42285 .82996 .4223 Mtetra
.492 .891 .946 r
.82996 .4223 .83226 .42285 .83847 .42093 .83619 .42037 Mtetra
.298 .782 .909 r
.83619 .42037 .83847 .42093 .84483 .42026 .84254 .41954 Mtetra
.14 .668 .871 r
.84254 .41954 .84483 .42026 .85131 .42073 .84901 .41972 Mtetra
.055 .589 .859 r
.84901 .41972 .85131 .42073 .85792 .42213 .85559 .4207 Mtetra
.055 .56 .882 r
.85559 .4207 .85792 .42213 .86461 .42415 .86224 .4222 Mtetra
.128 .571 .923 r
.86224 .4222 .86461 .42415 .87137 .42646 .86895 .42391 Mtetra
.249 .602 .952 r
.86895 .42391 .87137 .42646 .87815 .42866 .87567 .42548 Mtetra
.381 .632 .953 r
.87567 .42548 .87815 .42866 .88491 .43039 .88236 .42659 Mtetra
.494 .651 .928 r
.88236 .42659 .88491 .43039 .89161 .43136 .889 .42695 Mtetra
.58 .66 .893 r
.889 .42695 .89161 .43136 .89822 .43134 .89556 .42639 Mtetra
.64 .664 .857 r
.89556 .42639 .89822 .43134 .90472 .43022 .90202 .42481 Mtetra
.68 .665 .828 r
.90202 .42481 .90472 .43022 .91112 .42806 .90839 .42228 Mtetra
.705 .664 .807 r
.90839 .42228 .91112 .42806 .91743 .425 .91467 .41896 Mtetra
.717 .661 .794 r
.91467 .41896 .91743 .425 .92368 .42138 .9209 .41516 Mtetra
.717 .656 .788 r
.9209 .41516 .92368 .42138 .92991 .41759 .92713 .41127 Mtetra
.704 .647 .791 r
.92713 .41127 .92991 .41759 .93619 .41413 .93341 .40777 Mtetra
.673 .631 .8 r
.93341 .40777 .93619 .41413 .94259 .41154 .93982 .40516 Mtetra
.62 .581 .788 r
.35696 .57639 .36005 .58283 .36531 .5818 .36222 .57536 Mtetra
.576 .559 .798 r
.36222 .57536 .36531 .5818 .37054 .58162 .36745 .57522 Mtetra
.551 .547 .803 r
.36745 .57522 .37054 .58162 .37577 .58182 .37268 .57553 Mtetra
.548 .549 .808 r
.37268 .57553 .37577 .58182 .38102 .58194 .37792 .57588 Mtetra
.566 .566 .812 r
.37792 .57588 .38102 .58194 .38631 .5816 .38319 .57589 Mtetra
.599 .593 .817 r
.38319 .57589 .38631 .5816 .39164 .58052 .3885 .57529 Mtetra
.64 .629 .823 r
.3885 .57529 .39164 .58052 .39702 .57852 .39386 .5739 Mtetra
.684 .669 .829 r
.39386 .5739 .39702 .57852 .40244 .57555 .39926 .57166 Mtetra
.727 .713 .838 r
.39926 .57166 .40244 .57555 .40789 .57168 .40469 .56861 Mtetra
.765 .761 .849 r
.40469 .56861 .40789 .57168 .41338 .5671 .41016 .56489 Mtetra
.798 .814 .865 r
.41016 .56489 .41338 .5671 .41888 .56206 .41564 .56071 Mtetra
.819 .872 .885 r
.41564 .56071 .41888 .56206 .42438 .55689 .42114 .55635 Mtetra
.819 .932 .906 r
.42114 .55635 .42438 .55689 .42988 .5519 .42663 .55207 Mtetra
.772 .978 .914 r
.42663 .55207 .42988 .5519 .43537 .54742 .43211 .54817 Mtetra
.636 .965 .871 r
.43211 .54817 .43537 .54742 .44084 .54371 .43759 .54486 Mtetra
.393 .841 .742 r
.43759 .54486 .44084 .54371 .44629 .54096 .44305 .54232 Mtetra
0 0 0 r
.44305 .54232 .44629 .54096 .45172 .53928 .44849 .54063 Mtetra
.098 0 0 r
.44849 .54063 .45172 .53928 .45715 .53867 .45394 .53981 Mtetra
.23 0 0 r
.45394 .53981 .45715 .53867 .46257 .53902 .45937 .53975 Mtetra
.287 0 0 r
.45937 .53975 .46257 .53902 .46799 .54016 .46482 .5403 Mtetra
.264 0 0 r
.46482 .5403 .46799 .54016 .47343 .5418 .47028 .54122 Mtetra
.13 0 0 r
.47028 .54122 .47343 .5418 .47888 .54364 .47575 .54224 Mtetra
.126 .619 .91 r
.47575 .54224 .47888 .54364 .48436 .54535 .48125 .54307 Mtetra
.383 .698 .983 r
.48125 .54307 .48436 .54535 .48987 .54661 .48678 .54345 Mtetra
.541 .7 .943 r
.48678 .54345 .48987 .54661 .49541 .54715 .49232 .54316 Mtetra
.624 .681 .884 r
.49232 .54316 .49541 .54715 .50096 .5468 .49789 .54205 Mtetra
.669 .664 .836 r
.49789 .54205 .50096 .5468 .50655 .54546 .50348 .54008 Mtetra
.695 .651 .803 r
.50348 .54008 .50655 .54546 .51214 .5432 .50909 .53731 Mtetra
.708 .642 .781 r
.50909 .53731 .51214 .5432 .51775 .54018 .5147 .53392 Mtetra
.713 .635 .768 r
.5147 .53392 .51775 .54018 .52337 .5367 .52032 .5302 Mtetra
.709 .628 .764 r
.52032 .5302 .52337 .5367 .52899 .53313 .52594 .5265 Mtetra
.695 .618 .766 r
.52594 .5265 .52899 .53313 .53461 .52993 .53157 .52325 Mtetra
.666 .603 .775 r
.53157 .52325 .53461 .52993 .54025 .52761 .53721 .52091 Mtetra
.615 .578 .789 r
.53721 .52091 .54025 .52761 .54591 .52663 .54287 .51991 Mtetra
.529 .532 .802 r
.54287 .51991 .54591 .52663 .55159 .52745 .54855 .52067 Mtetra
.39 .451 .803 r
.54855 .52067 .55159 .52745 .55732 .53041 .55427 .52349 Mtetra
.19 .323 .77 r
.55427 .52349 .55732 .53041 .5631 .53577 .56005 .5286 Mtetra
0 .16 .688 r
.56005 .5286 .5631 .53577 .56894 .54363 .56588 .53607 Mtetra
0 .007 .581 r
.56588 .53607 .56894 .54363 .57487 .55392 .57179 .54583 Mtetra
0 0 .492 r
.57179 .54583 .57487 .55392 .58089 .56644 .57779 .55765 Mtetra
0 0 .443 r
.57779 .55765 .58089 .56644 .58701 .58077 .58388 .57116 Mtetra
0 0 .436 r
.58388 .57116 .58701 .58077 .59322 .59635 .59005 .58581 Mtetra
0 0 .466 r
.59005 .58581 .59322 .59635 .59951 .61248 .5963 .60093 Mtetra
0 0 .519 r
.5963 .60093 .59951 .61248 .60587 .62835 .60262 .61579 Mtetra
0 .047 .579 r
.60262 .61579 .60587 .62835 .61228 .64311 .60898 .62955 Mtetra
.116 .159 .63 r
.60898 .62955 .61228 .64311 .6187 .65587 .61536 .64143 Mtetra
.281 .264 .662 r
.61536 .64143 .6187 .65587 .62511 .66584 .62172 .65066 Mtetra
.419 .352 .675 r
.62172 .65066 .62511 .66584 .63146 .67233 .62804 .65663 Mtetra
.526 .42 .676 r
.62804 .65663 .63146 .67233 .63774 .67486 .63429 .65888 Mtetra
.608 .472 .671 r
.63429 .65888 .63774 .67486 .64389 .67317 .64043 .65718 Mtetra
.669 .512 .663 r
.64043 .65718 .64389 .67317 .64991 .66725 .64645 .6515 Mtetra
.715 .543 .655 r
.64645 .6515 .64991 .66725 .65577 .65734 .65233 .64209 Mtetra
.751 .567 .647 r
.65233 .64209 .65577 .65734 .66149 .64392 .65806 .62938 Mtetra
.779 .587 .641 r
.65806 .62938 .66149 .64392 .66705 .62767 .66367 .614 Mtetra
.8 .603 .636 r
.66367 .614 .66705 .62767 .6725 .60938 .66915 .59668 Mtetra
.816 .617 .634 r
.66915 .59668 .6725 .60938 .67784 .58992 .67455 .57823 Mtetra
.829 .629 .634 r
.67455 .57823 .67784 .58992 .68311 .57017 .67988 .55946 Mtetra
.837 .64 .636 r
.67988 .55946 .68311 .57017 .68837 .55094 .68518 .54115 Mtetra
.841 .648 .643 r
.68518 .54115 .68837 .55094 .69363 .53293 .69049 .52396 Mtetra
.84 .655 .652 r
.69049 .52396 .69363 .53293 .69894 .51673 .69585 .50843 Mtetra
.833 .659 .667 r
.69585 .50843 .69894 .51673 .70433 .50274 .70128 .49497 Mtetra
.819 .66 .685 r
.70128 .49497 .70433 .50274 .70982 .49121 .7068 .48381 Mtetra
.797 .656 .708 r
.7068 .48381 .70982 .49121 .71544 .48218 .71244 .47503 Mtetra
.763 .646 .732 r
.71244 .47503 .71544 .48218 .72118 .47558 .7182 .46855 Mtetra
.72 .629 .755 r
.7182 .46855 .72118 .47558 .72706 .47114 .72408 .46416 Mtetra
.67 .605 .774 r
.72408 .46416 .72706 .47114 .73305 .46852 .73007 .46154 Mtetra
.622 .581 .787 r
.73007 .46154 .73305 .46852 .73914 .46728 .73617 .46029 Mtetra
.584 .561 .794 r
.73617 .46029 .73914 .46728 .74531 .46692 .74234 .45996 Mtetra
.563 .55 .798 r
.74234 .45996 .74531 .46692 .75152 .46694 .74856 .4601 Mtetra
.56 .552 .802 r
.74856 .4601 .75152 .46694 .75775 .46688 .75481 .46028 Mtetra
.575 .567 .807 r
.75481 .46028 .75775 .46688 .76396 .46635 .76105 .4601 Mtetra
.604 .593 .814 r
.76105 .4601 .76396 .46635 .77014 .46505 .76727 .4593 Mtetra
.641 .628 .822 r
.76727 .4593 .77014 .46505 .77626 .46279 .77344 .45768 Mtetra
.683 .671 .832 r
.77344 .45768 .77626 .46279 .78231 .45954 .77955 .45518 Mtetra
.727 .72 .844 r
.77955 .45518 .78231 .45954 .78829 .45536 .78561 .45184 Mtetra
.768 .776 .86 r
.78561 .45184 .78829 .45536 .79422 .45043 .79163 .44781 Mtetra
.803 .839 .878 r
.79163 .44781 .79422 .45043 .80011 .44504 .7976 .4433 Mtetra
.822 .905 .897 r
.7976 .4433 .80011 .44504 .80599 .43951 .80357 .4386 Mtetra
.808 .963 .908 r
.80357 .4386 .80599 .43951 .81188 .43417 .80955 .434 Mtetra
.732 .987 .89 r
.80955 .434 .81188 .43417 .81782 .42935 .81556 .42977 Mtetra
.566 .935 .815 r
.81556 .42977 .81782 .42935 .82384 .42532 .82163 .42616 Mtetra
.336 .8 .689 r
.82163 .42616 .82384 .42532 .82996 .4223 .82779 .42334 Mtetra
0 0 0 r
.82779 .42334 .82996 .4223 .83619 .42037 .83404 .42141 Mtetra
.043 0 0 r
.83404 .42141 .83619 .42037 .84254 .41954 .84039 .42036 Mtetra
.135 0 0 r
.84039 .42036 .84254 .41954 .84901 .41972 .84684 .42011 Mtetra
.154 0 0 r
.84684 .42011 .84901 .41972 .85559 .4207 .85337 .42048 Mtetra
.09 0 0 r
.85337 .42048 .85559 .4207 .86224 .4222 .85996 .42124 Mtetra
.067 .601 .86 r
.85996 .42124 .86224 .4222 .86895 .42391 .86659 .4221 Mtetra
.274 .682 .97 r
.86659 .4221 .86895 .42391 .87567 .42548 .87322 .42276 Mtetra
.447 .706 .977 r
.87322 .42276 .87567 .42548 .88236 .42659 .87983 .42296 Mtetra
.559 .696 .932 r
.87983 .42296 .88236 .42659 .889 .42695 .88639 .42246 Mtetra
.627 .679 .88 r
.88639 .42246 .889 .42695 .89556 .42639 .89286 .42112 Mtetra
.668 .665 .837 r
.89286 .42112 .89556 .42639 .90202 .42481 .89926 .41888 Mtetra
.694 .654 .806 r
.89926 .41888 .90202 .42481 .90839 .42228 .90557 .41582 Mtetra
.708 .645 .785 r
.90557 .41582 .90839 .42228 .91467 .41896 .91181 .41212 Mtetra
.713 .638 .772 r
.91181 .41212 .91467 .41896 .9209 .41516 .91801 .40807 Mtetra
.709 .63 .767 r
.91801 .40807 .9209 .41516 .92713 .41127 .92423 .40404 Mtetra
.694 .62 .769 r
.92423 .40404 .92713 .41127 .93341 .40777 .93051 .40048 Mtetra
.665 .604 .776 r
.93051 .40048 .93341 .40777 .93982 .40516 .93692 .39786 Mtetra
.618 .567 .775 r
.35389 .56945 .35696 .57639 .36222 .57536 .35915 .56842 Mtetra
.575 .545 .784 r
.35915 .56842 .36222 .57536 .36745 .57522 .36438 .56833 Mtetra
.545 .531 .79 r
.36438 .56833 .36745 .57522 .37268 .57553 .3696 .56879 Mtetra
.534 .529 .796 r
.3696 .56879 .37268 .57553 .37792 .57588 .37483 .56942 Mtetra
.542 .541 .804 r
.37483 .56942 .37792 .57588 .38319 .57589 .38008 .56988 Mtetra
.564 .567 .815 r
.38008 .56988 .38319 .57589 .3885 .57529 .38536 .5699 Mtetra
.598 .605 .83 r
.38536 .5699 .3885 .57529 .39386 .5739 .39069 .56931 Mtetra
.638 .653 .849 r
.39069 .56931 .39386 .5739 .39926 .57166 .39606 .568 Mtetra
.681 .713 .873 r
.39606 .568 .39926 .57166 .40469 .56861 .40146 .566 Mtetra
.723 .785 .901 r
.40146 .566 .40469 .56861 .41016 .56489 .4069 .56338 Mtetra
.754 .867 .931 r
.4069 .56338 .41016 .56489 .41564 .56071 .41236 .56031 Mtetra
.752 .947 .943 r
.41236 .56031 .41564 .56071 .42114 .55635 .41783 .55698 Mtetra
.663 .972 .889 r
.41783 .55698 .42114 .55635 .42663 .55207 .42331 .55363 Mtetra
.444 .86 .708 r
.42331 .55363 .42663 .55207 .43211 .54817 .42879 .55046 Mtetra
0 0 0 r
.42879 .55046 .43211 .54817 .43759 .54486 .43427 .54767 Mtetra
.052 0 0 r
.43427 .54767 .43759 .54486 .44305 .54232 .43974 .5454 Mtetra
.198 0 0 r
.43974 .5454 .44305 .54232 .44849 .54063 .4452 .54371 Mtetra
.288 0 0 r
.4452 .54371 .44849 .54063 .45394 .53981 .45067 .54261 Mtetra
.335 0 0 r
.45067 .54261 .45394 .53981 .45937 .53975 .45613 .54203 Mtetra
.343 0 0 r
.45613 .54203 .45937 .53975 .46482 .5403 .46161 .54182 Mtetra
.293 0 0 r
.46161 .54182 .46482 .5403 .47028 .54122 .46709 .54181 Mtetra
.13 0 0 r
.46709 .54181 .47028 .54122 .47575 .54224 .47259 .54178 Mtetra
.197 .716 .874 r
.47259 .54178 .47575 .54224 .48125 .54307 .47812 .54149 Mtetra
.498 .809 1 r
.47812 .54149 .48125 .54307 .48678 .54345 .48366 .54075 Mtetra
.631 .765 .944 r
.48366 .54075 .48678 .54345 .49232 .54316 .48923 .53939 Mtetra
.681 .714 .873 r
.48923 .53939 .49232 .54316 .49789 .54205 .49481 .53732 Mtetra
.703 .678 .822 r
.49481 .53732 .49789 .54205 .50348 .54008 .50041 .53453 Mtetra
.714 .654 .789 r
.50041 .53453 .50348 .54008 .50909 .53731 .50602 .53112 Mtetra
.718 .639 .769 r
.50602 .53112 .50909 .53731 .5147 .53392 .51164 .52726 Mtetra
.716 .627 .757 r
.51164 .52726 .5147 .53392 .52032 .5302 .51727 .52323 Mtetra
.708 .617 .753 r
.51727 .52323 .52032 .5302 .52594 .5265 .52289 .51937 Mtetra
.691 .606 .756 r
.52289 .51937 .52594 .5265 .53157 .52325 .52853 .51605 Mtetra
.662 .59 .764 r
.52853 .51605 .53157 .52325 .53721 .52091 .53417 .51369 Mtetra
.614 .565 .776 r
.53417 .51369 .53721 .52091 .54287 .51991 .53982 .51268 Mtetra
.537 .523 .787 r
.53982 .51268 .54287 .51991 .54855 .52067 .5455 .51337 Mtetra
.419 .453 .789 r
.5455 .51337 .54855 .52067 .55427 .52349 .55122 .51601 Mtetra
.257 .349 .767 r
.55122 .51601 .55427 .52349 .56005 .5286 .55699 .5208 Mtetra
.074 .221 .712 r
.55699 .5208 .56005 .5286 .56588 .53607 .56281 .52777 Mtetra
0 .098 .639 r
.56281 .52777 .56588 .53607 .57179 .54583 .5687 .53685 Mtetra
0 .011 .577 r
.5687 .53685 .57179 .54583 .57779 .55765 .57467 .5478 Mtetra
0 0 .543 r
.57467 .5478 .57779 .55765 .58388 .57116 .58072 .56026 Mtetra
0 0 .54 r
.58072 .56026 .58388 .57116 .59005 .58581 .58685 .57373 Mtetra
0 .011 .56 r
.58685 .57373 .59005 .58581 .5963 .60093 .59306 .58759 Mtetra
0 .076 .59 r
.59306 .58759 .5963 .60093 .60262 .61579 .59932 .60114 Mtetra
.126 .154 .62 r
.59932 .60114 .60262 .61579 .60898 .62955 .60563 .61366 Mtetra
.254 .233 .641 r
.60563 .61366 .60898 .62955 .61536 .64143 .61195 .62441 Mtetra
.367 .304 .654 r
.61195 .62441 .61536 .64143 .62172 .65066 .61827 .63272 Mtetra
.463 .364 .658 r
.61827 .63272 .62172 .65066 .62804 .65663 .62455 .63803 Mtetra
.54 .414 .657 r
.62455 .63803 .62804 .65663 .63429 .65888 .63076 .63993 Mtetra
.602 .455 .654 r
.63076 .63993 .63429 .65888 .64043 .65718 .63689 .63821 Mtetra
.652 .488 .649 r
.63689 .63821 .64043 .65718 .64645 .6515 .6429 .63286 Mtetra
.692 .516 .644 r
.6429 .63286 .64645 .6515 .65233 .64209 .64879 .62408 Mtetra
.724 .539 .64 r
.64879 .62408 .65233 .64209 .65806 .62938 .65455 .61226 Mtetra
.751 .559 .636 r
.65455 .61226 .65806 .62938 .66367 .614 .66019 .59798 Mtetra
.772 .576 .634 r
.66019 .59798 .66367 .614 .66915 .59668 .66573 .58188 Mtetra
.79 .592 .633 r
.66573 .58188 .66915 .59668 .67455 .57823 .67118 .56471 Mtetra
.803 .605 .634 r
.67118 .56471 .67455 .57823 .67988 .55946 .67657 .54721 Mtetra
.813 .617 .638 r
.67657 .54721 .67988 .55946 .68518 .54115 .68194 .53006 Mtetra
.819 .628 .644 r
.68194 .53006 .68518 .54115 .69049 .52396 .68731 .51391 Mtetra
.82 .636 .654 r
.68731 .51391 .69049 .52396 .69585 .50843 .69271 .49925 Mtetra
.815 .641 .667 r
.69271 .49925 .69585 .50843 .70128 .49497 .69818 .48646 Mtetra
.803 .643 .684 r
.69818 .48646 .70128 .49497 .7068 .48381 .70374 .47578 Mtetra
.782 .64 .704 r
.70374 .47578 .7068 .48381 .71244 .47503 .7094 .4673 Mtetra
.752 .631 .726 r
.7094 .4673 .71244 .47503 .7182 .46855 .71517 .46098 Mtetra
.712 .614 .746 r
.71517 .46098 .7182 .46855 .72408 .46416 .72106 .45665 Mtetra
.665 .592 .763 r
.72106 .45665 .72408 .46416 .73007 .46154 .72706 .45403 Mtetra
.62 .568 .774 r
.72706 .45403 .73007 .46154 .73617 .46029 .73316 .45278 Mtetra
.582 .547 .781 r
.73316 .45278 .73617 .46029 .74234 .45996 .73933 .4525 Mtetra
.558 .535 .786 r
.73933 .4525 .74234 .45996 .74856 .4601 .74557 .4528 Mtetra
.549 .534 .791 r
.74557 .4528 .74856 .4601 .75481 .46028 .75183 .45326 Mtetra
.555 .545 .799 r
.75183 .45326 .75481 .46028 .76105 .4601 .75811 .45355 Mtetra
.574 .569 .81 r
.75811 .45355 .76105 .4601 .76727 .4593 .76437 .45339 Mtetra
.603 .604 .826 r
.76437 .45339 .76727 .4593 .77344 .45768 .77061 .45259 Mtetra
.639 .653 .847 r
.77061 .45259 .77344 .45768 .77955 .45518 .77681 .45106 Mtetra
.68 .715 .875 r
.77681 .45106 .77955 .45518 .78561 .45184 .78296 .4488 Mtetra
.721 .793 .909 r
.78296 .4488 .78561 .45184 .79163 .44781 .78908 .4459 Mtetra
.749 .884 .941 r
.78908 .4459 .79163 .44781 .7976 .4433 .79517 .44254 Mtetra
.73 .963 .941 r
.79517 .44254 .7976 .4433 .80357 .4386 .80124 .43891 Mtetra
.599 .95 .84 r
.80124 .43891 .80357 .4386 .80955 .434 .80732 .43525 Mtetra
.351 .788 .617 r
.80732 .43525 .80955 .434 .81556 .42977 .81342 .43179 Mtetra
0 0 0 r
.81342 .43179 .81556 .42977 .82163 .42616 .81957 .42872 Mtetra
.082 0 0 r
.81957 .42872 .82163 .42616 .82779 .42334 .82577 .42617 Mtetra
.198 0 0 r
.82577 .42617 .82779 .42334 .83404 .42141 .83205 .42424 Mtetra
.267 0 0 r
.83205 .42424 .83404 .42141 .84039 .42036 .83839 .42291 Mtetra
.298 0 0 r
.83839 .42291 .84039 .42036 .84684 .42011 .84481 .42211 Mtetra
.287 0 0 r
.84481 .42211 .84684 .42011 .85337 .42048 .85128 .4217 Mtetra
.21 0 0 r
.85128 .4217 .85337 .42048 .85996 .42124 .85779 .42149 Mtetra
.016 0 0 r
.85779 .42149 .85996 .42124 .86659 .4221 .86432 .42126 Mtetra
.289 .764 .932 r
.86432 .42126 .86659 .4221 .87322 .42276 .87085 .42077 Mtetra
.525 .807 .997 r
.87085 .42077 .87322 .42276 .87983 .42296 .87734 .4198 Mtetra
.634 .763 .94 r
.87734 .4198 .87983 .42296 .88639 .42246 .88379 .4182 Mtetra
.68 .715 .875 r
.88379 .4182 .88639 .42246 .89286 .42112 .89016 .41586 Mtetra
.703 .681 .827 r
.89016 .41586 .89286 .42112 .89926 .41888 .89647 .41278 Mtetra
.714 .658 .793 r
.89647 .41278 .89926 .41888 .90557 .41582 .9027 .40906 Mtetra
.718 .642 .772 r
.9027 .40906 .90557 .41582 .91181 .41212 .90889 .40487 Mtetra
.716 .63 .761 r
.90889 .40487 .91181 .41212 .91801 .40807 .91507 .4005 Mtetra
.708 .619 .756 r
.91507 .4005 .91801 .40807 .92423 .40404 .92127 .3963 Mtetra
.69 .607 .758 r
.92127 .3963 .92423 .40404 .93051 .40048 .92754 .39268 Mtetra
.661 .59 .765 r
.92754 .39268 .93051 .40048 .93692 .39786 .93395 .39003 Mtetra
.617 .566 .774 r
.35083 .56244 .35389 .56945 .35915 .56842 .35609 .56141 Mtetra
.571 .542 .783 r
.35609 .56141 .35915 .56842 .36438 .56833 .36131 .56138 Mtetra
.535 .524 .79 r
.36131 .56138 .36438 .56833 .3696 .56879 .36652 .56201 Mtetra
.513 .517 .797 r
.36652 .56201 .3696 .56879 .37483 .56942 .37173 .56298 Mtetra
.506 .523 .809 r
.37173 .56298 .37483 .56942 .38008 .56988 .37695 .56397 Mtetra
.513 .545 .826 r
.37695 .56397 .38008 .56988 .38536 .5699 .38221 .56474 Mtetra
.532 .583 .852 r
.38221 .56474 .38536 .5699 .39069 .56931 .3875 .56509 Mtetra
.559 .64 .887 r
.3875 .56509 .39069 .56931 .39606 .568 .39283 .5649 Mtetra
.588 .719 .934 r
.39283 .5649 .39606 .568 .40146 .566 .39819 .56415 Mtetra
.604 .819 .982 r
.39819 .56415 .40146 .566 .4069 .56338 .40359 .56285 Mtetra
.561 .902 .978 r
.40359 .56285 .4069 .56338 .41236 .56031 .40902 .5611 Mtetra
.376 .839 .794 r
.40902 .5611 .41236 .56031 .41783 .55698 .41446 .55902 Mtetra
0 0 0 r
.41446 .55902 .41783 .55698 .42331 .55363 .41993 .55677 Mtetra
.099 0 0 r
.41993 .55677 .42331 .55363 .42879 .55046 .4254 .5545 Mtetra
.225 0 0 r
.4254 .5545 .42879 .55046 .43427 .54767 .43088 .55234 Mtetra
.301 0 .072 r
.43088 .55234 .43427 .54767 .43974 .5454 .43636 .55039 Mtetra
.347 0 .12 r
.43636 .55039 .43974 .5454 .4452 .54371 .44184 .5487 Mtetra
.371 0 .135 r
.44184 .5487 .4452 .54371 .45067 .54261 .44733 .54727 Mtetra
.376 0 .118 r
.44733 .54727 .45067 .54261 .45613 .54203 .45283 .54605 Mtetra
.355 0 .062 r
.45283 .54605 .45613 .54203 .46161 .54182 .45834 .54495 Mtetra
.287 0 0 r
.45834 .54495 .46161 .54182 .46709 .54181 .46386 .54382 Mtetra
.116 0 0 r
.46386 .54382 .46709 .54181 .47259 .54178 .4694 .54252 Mtetra
.249 .757 .735 r
.4694 .54252 .47259 .54178 .47812 .54149 .47495 .54089 Mtetra
.606 .917 .977 r
.47495 .54089 .47812 .54149 .48366 .54075 .48053 .53881 Mtetra
.721 .842 .939 r
.48053 .53881 .48366 .54075 .48923 .53939 .48612 .53618 Mtetra
.742 .76 .867 r
.48612 .53618 .48923 .53939 .49481 .53732 .49172 .53297 Mtetra
.743 .706 .816 r
.49172 .53297 .49481 .53732 .50041 .53453 .49733 .52922 Mtetra
.739 .671 .784 r
.49733 .52922 .50041 .53453 .50602 .53112 .50295 .52504 Mtetra
.733 .648 .764 r
.50295 .52504 .50602 .53112 .51164 .52726 .50858 .52063 Mtetra
.725 .632 .754 r
.50858 .52063 .51164 .52726 .51727 .52323 .51421 .51623 Mtetra
.712 .619 .751 r
.51421 .51623 .51727 .52323 .52289 .51937 .51984 .51217 Mtetra
.693 .605 .754 r
.51984 .51217 .52289 .51937 .52853 .51605 .52547 .50878 Mtetra
.662 .589 .762 r
.52547 .50878 .52853 .51605 .53417 .51369 .53112 .5064 Mtetra
.614 .564 .774 r
.53112 .5064 .53417 .51369 .53982 .51268 .53677 .50537 Mtetra
.541 .524 .785 r
.53677 .50537 .53982 .51268 .5455 .51337 .54245 .50597 Mtetra
.435 .46 .787 r
.54245 .50597 .5455 .51337 .55122 .51601 .54816 .50841 Mtetra
.295 .37 .77 r
.54816 .50841 .55122 .51601 .55699 .5208 .55392 .51281 Mtetra
.143 .262 .728 r
.55392 .51281 .55699 .5208 .56281 .52777 .55973 .5192 Mtetra
.016 .162 .674 r
.55973 .5192 .56281 .52777 .5687 .53685 .5656 .52748 Mtetra
0 .094 .628 r
.5656 .52748 .5687 .53685 .57467 .5478 .57154 .5374 Mtetra
0 .066 .603 r
.57154 .5374 .57467 .5478 .58072 .56026 .57756 .54863 Mtetra
0 .074 .599 r
.57756 .54863 .58072 .56026 .58685 .57373 .58364 .5607 Mtetra
.043 .111 .609 r
.58364 .5607 .58685 .57373 .59306 .58759 .5898 .57307 Mtetra
.14 .163 .624 r
.5898 .57307 .59306 .58759 .59932 .60114 .59601 .58511 Mtetra
.241 .222 .636 r
.59601 .58511 .59932 .60114 .60563 .61366 .60225 .59617 Mtetra
.336 .279 .644 r
.60225 .59617 .60563 .61366 .61195 .62441 .60852 .6056 Mtetra
.42 .33 .648 r
.60852 .6056 .61195 .62441 .61827 .63272 .61478 .61283 Mtetra
.491 .374 .648 r
.61478 .61283 .61827 .63272 .62455 .63803 .62101 .61737 Mtetra
.55 .412 .647 r
.62101 .61737 .62455 .63803 .63076 .63993 .62719 .61886 Mtetra
.599 .445 .644 r
.62719 .61886 .63076 .63993 .63689 .63821 .63329 .61712 Mtetra
.64 .473 .641 r
.63329 .61712 .63689 .63821 .6429 .63286 .63929 .61214 Mtetra
.674 .497 .638 r
.63929 .61214 .6429 .63286 .64879 .62408 .64519 .6041 Mtetra
.704 .519 .636 r
.64519 .6041 .64879 .62408 .65455 .61226 .65098 .59334 Mtetra
.729 .539 .634 r
.65098 .59334 .65455 .61226 .66019 .59798 .65666 .58035 Mtetra
.75 .556 .633 r
.65666 .58035 .66019 .59798 .66573 .58188 .66225 .56569 Mtetra
.768 .573 .634 r
.66225 .56569 .66573 .58188 .67118 .56471 .66777 .55003 Mtetra
.783 .588 .636 r
.66777 .55003 .67118 .56471 .67657 .54721 .67322 .534 Mtetra
.794 .601 .64 r
.67322 .534 .67657 .54721 .68194 .53006 .67866 .51824 Mtetra
.802 .613 .647 r
.67866 .51824 .68194 .53006 .68731 .51391 .68409 .5033 Mtetra
.805 .624 .657 r
.68409 .5033 .68731 .51391 .69271 .49925 .68955 .48966 Mtetra
.802 .631 .67 r
.68955 .48966 .69271 .49925 .69818 .48646 .69507 .47767 Mtetra
.793 .635 .686 r
.69507 .47767 .69818 .48646 .70374 .47578 .70067 .46756 Mtetra
.774 .634 .705 r
.70067 .46756 .70374 .47578 .7094 .4673 .70635 .45945 Mtetra
.746 .626 .726 r
.70635 .45945 .7094 .4673 .71517 .46098 .71214 .45332 Mtetra
.709 .611 .746 r
.71214 .45332 .71517 .46098 .72106 .45665 .71804 .44906 Mtetra
.664 .59 .762 r
.71804 .44906 .72106 .45665 .72706 .45403 .72404 .44644 Mtetra
.619 .566 .773 r
.72404 .44644 .72706 .45403 .73316 .45278 .73014 .44519 Mtetra
.579 .544 .78 r
.73014 .44519 .73316 .45278 .73933 .4525 .73632 .44498 Mtetra
.549 .529 .785 r
.73632 .44498 .73933 .4525 .74557 .4528 .74256 .44545 Mtetra
.532 .524 .792 r
.74256 .44545 .74557 .4528 .75183 .45326 .74885 .44626 Mtetra
.527 .531 .802 r
.74885 .44626 .75183 .45326 .75811 .45355 .75517 .4471 Mtetra
.534 .551 .818 r
.75517 .4471 .75811 .45355 .76437 .45339 .76149 .44771 Mtetra
.549 .585 .843 r
.76149 .44771 .76437 .45339 .77061 .45259 .76781 .44788 Mtetra
.572 .638 .878 r
.76781 .44788 .77061 .45259 .77681 .45106 .7741 .4475 Mtetra
.597 .715 .926 r
.7741 .4475 .77681 .45106 .78296 .4488 .78037 .44653 Mtetra
.61 .816 .979 r
.78037 .44653 .78296 .4488 .78908 .4459 .78661 .445 Mtetra
.558 .901 .977 r
.78661 .445 .78908 .4459 .79517 .44254 .79282 .443 Mtetra
.35 .822 .771 r
.79282 .443 .79517 .44254 .80124 .43891 .79902 .44067 Mtetra
0 0 0 r
.79902 .44067 .80124 .43891 .80732 .43525 .80522 .43815 Mtetra
.126 0 0 r
.80522 .43815 .80732 .43525 .81342 .43179 .81143 .43561 Mtetra
.24 0 0 r
.81143 .43561 .81342 .43179 .81957 .42872 .81766 .43318 Mtetra
.307 0 .081 r
.81766 .43318 .81957 .42872 .82577 .42617 .82392 .43097 Mtetra
.347 0 .12 r
.82392 .43097 .82577 .42617 .83205 .42424 .83022 .42903 Mtetra
.366 0 .127 r
.83022 .42903 .83205 .42424 .83839 .42291 .83656 .42736 Mtetra
.366 0 .104 r
.83656 .42736 .83839 .42291 .84481 .42211 .84294 .42591 Mtetra
.34 0 .04 r
.84294 .42591 .84481 .42211 .85128 .4217 .84934 .42457 Mtetra
.267 0 0 r
.84934 .42457 .85128 .4217 .85779 .42149 .85576 .42321 Mtetra
.094 0 0 r
.85576 .42321 .85779 .42149 .86432 .42126 .86217 .42166 Mtetra
.254 .761 .74 r
.86217 .42166 .86432 .42126 .87085 .42077 .86857 .41979 Mtetra
.595 .917 .974 r
.86857 .41979 .87085 .42077 .87734 .4198 .87493 .41743 Mtetra
.717 .853 .946 r
.87493 .41743 .87734 .4198 .88379 .4182 .88124 .41451 Mtetra
.742 .771 .876 r
.88124 .41451 .88379 .4182 .89016 .41586 .8875 .41099 Mtetra
.745 .715 .824 r
.8875 .41099 .89016 .41586 .89647 .41278 .89369 .40692 Mtetra
.742 .678 .79 r
.89369 .40692 .89647 .41278 .9027 .40906 .89985 .4024 Mtetra
.735 .654 .769 r
.89985 .4024 .9027 .40906 .90889 .40487 .90598 .39764 Mtetra
.726 .636 .757 r
.90598 .39764 .90889 .40487 .91507 .4005 .91211 .39289 Mtetra
.712 .621 .754 r
.91211 .39289 .91507 .4005 .92127 .3963 .91829 .38849 Mtetra
.692 .607 .756 r
.91829 .38849 .92127 .3963 .92754 .39268 .92456 .38478 Mtetra
.661 .589 .763 r
.92456 .38478 .92754 .39268 .93395 .39003 .93097 .38212 Mtetra
.618 .575 .783 r
.34774 .55577 .35083 .56244 .35609 .56141 .353 .55474 Mtetra
.566 .548 .794 r
.353 .55474 .35609 .56141 .36131 .56138 .35821 .55479 Mtetra
.518 .525 .802 r
.35821 .55479 .36131 .56138 .36652 .56201 .36341 .55562 Mtetra
.478 .51 .812 r
.36341 .55562 .36652 .56201 .37173 .56298 .3686 .55698 Mtetra
.448 .507 .827 r
.3686 .55698 .37173 .56298 .37695 .56397 .3738 .55858 Mtetra
.425 .519 .85 r
.3738 .55858 .37695 .56397 .38221 .56474 .37902 .56018 Mtetra
.406 .55 .887 r
.37902 .56018 .38221 .56474 .3875 .56509 .38427 .5616 Mtetra
.377 .603 .936 r
.38427 .5616 .3875 .56509 .39283 .5649 .38955 .56269 Mtetra
.309 .668 .974 r
.38955 .56269 .39283 .5649 .39819 .56415 .39487 .56336 Mtetra
.14 .665 .878 r
.39487 .56336 .39819 .56415 .40359 .56285 .40022 .56356 Mtetra
.102 0 0 r
.40022 .56356 .40359 .56285 .40902 .5611 .40561 .56332 Mtetra
.263 0 0 r
.40561 .56332 .40902 .5611 .41446 .55902 .41102 .56268 Mtetra
.341 0 .021 r
.41102 .56268 .41446 .55902 .41993 .55677 .41646 .56169 Mtetra
.382 0 .134 r
.41646 .56169 .41993 .55677 .4254 .5545 .42192 .56044 Mtetra
.404 .023 .199 r
.42192 .56044 .4254 .5545 .43088 .55234 .4274 .559 Mtetra
.415 .05 .233 r
.4274 .559 .43088 .55234 .43636 .55039 .43289 .55742 Mtetra
.417 .06 .248 r
.43289 .55742 .43636 .55039 .44184 .5487 .4384 .55572 Mtetra
.411 .053 .244 r
.4384 .55572 .44184 .5487 .44733 .54727 .44392 .55392 Mtetra
.391 .026 .221 r
.44392 .55392 .44733 .54727 .45283 .54605 .44946 .55198 Mtetra
.35 0 .169 r
.44946 .55198 .45283 .54605 .45834 .54495 .45501 .54985 Mtetra
.269 0 .067 r
.45501 .54985 .45834 .54495 .46386 .54382 .46058 .54745 Mtetra
.097 0 0 r
.46058 .54745 .46386 .54382 .4694 .54252 .46616 .5447 Mtetra
0 0 0 r
.46616 .5447 .4694 .54252 .47495 .54089 .47175 .54155 Mtetra
.671 .976 .876 r
.47175 .54155 .47495 .54089 .48053 .53881 .47736 .53794 Mtetra
.804 .923 .915 r
.47736 .53794 .48053 .53881 .48612 .53618 .48298 .53387 Mtetra
.807 .82 .861 r
.48298 .53387 .48612 .53618 .49172 .53297 .48861 .52936 Mtetra
.79 .748 .815 r
.48861 .52936 .49172 .53297 .49733 .52922 .49424 .52451 Mtetra
.772 .701 .784 r
.49424 .52451 .49733 .52922 .50295 .52504 .49988 .51947 Mtetra
.757 .67 .766 r
.49988 .51947 .50295 .52504 .50858 .52063 .50551 .51443 Mtetra
.741 .649 .758 r
.50551 .51443 .50858 .52063 .51421 .51623 .51115 .50963 Mtetra
.723 .632 .756 r
.51115 .50963 .51421 .51623 .51984 .51217 .51678 .50534 Mtetra
.699 .616 .761 r
.51678 .50534 .51984 .51217 .52547 .50878 .52242 .50186 Mtetra
.665 .598 .77 r
.52242 .50186 .52547 .50878 .53112 .5064 .52806 .49947 Mtetra
.616 .573 .783 r
.52806 .49947 .53112 .5064 .53677 .50537 .53372 .49841 Mtetra
.543 .534 .795 r
.53372 .49841 .53677 .50537 .54245 .50597 .5394 .49892 Mtetra
.44 .473 .798 r
.5394 .49892 .54245 .50597 .54816 .50841 .54511 .50113 Mtetra
.312 .39 .782 r
.54511 .50113 .54816 .50841 .55392 .51281 .55085 .50511 Mtetra
.181 .295 .746 r
.55085 .50511 .55392 .51281 .55973 .5192 .55665 .51085 Mtetra
.08 .211 .701 r
.55665 .51085 .55973 .5192 .5656 .52748 .5625 .51821 Mtetra
.031 .158 .664 r
.5625 .51821 .5656 .52748 .57154 .5374 .56842 .52699 Mtetra
.036 .14 .644 r
.56842 .52699 .57154 .5374 .57756 .54863 .57439 .53684 Mtetra
.082 .152 .638 r
.57439 .53684 .57756 .54863 .58364 .5607 .58044 .54736 Mtetra
.155 .184 .639 r
.58044 .54736 .58364 .5607 .5898 .57307 .58654 .55806 Mtetra
.237 .226 .643 r
.58654 .55806 .5898 .57307 .59601 .58511 .59269 .5684 Mtetra
.318 .27 .646 r
.59269 .5684 .59601 .58511 .60225 .59617 .59887 .57783 Mtetra
.392 .312 .646 r
.59887 .57783 .60225 .59617 .60852 .6056 .60508 .58581 Mtetra
.456 .35 .645 r
.60508 .58581 .60852 .6056 .61478 .61283 .61128 .59184 Mtetra
.511 .384 .644 r
.61128 .59184 .61478 .61283 .62101 .61737 .61746 .59553 Mtetra
.557 .413 .641 r
.61746 .59553 .62101 .61737 .62719 .61886 .6236 .59657 Mtetra
.597 .44 .639 r
.6236 .59657 .62719 .61886 .63329 .61712 .62967 .59481 Mtetra
.631 .463 .637 r
.62967 .59481 .63329 .61712 .63929 .61214 .63567 .59025 Mtetra
.661 .485 .635 r
.63567 .59025 .63929 .61214 .64519 .6041 .64157 .58303 Mtetra
.688 .505 .634 r
.64157 .58303 .64519 .6041 .65098 .59334 .64739 .57344 Mtetra
.711 .524 .634 r
.64739 .57344 .65098 .59334 .65666 .58035 .65312 .56187 Mtetra
.732 .542 .634 r
.65312 .56187 .65666 .58035 .66225 .56569 .65876 .54883 Mtetra
.75 .559 .636 r
.65876 .54883 .66225 .56569 .66777 .55003 .66434 .53484 Mtetra
.766 .575 .64 r
.66434 .53484 .66777 .55003 .67322 .534 .66987 .52047 Mtetra
.779 .591 .645 r
.66987 .52047 .67322 .534 .67866 .51824 .67538 .50625 Mtetra
.789 .605 .652 r
.67538 .50625 .67866 .51824 .68409 .5033 .68088 .49269 Mtetra
.795 .618 .662 r
.68088 .49269 .68409 .5033 .68955 .48966 .6864 .48019 Mtetra
.795 .629 .675 r
.6864 .48019 .68955 .48966 .69507 .47767 .69197 .46909 Mtetra
.788 .636 .692 r
.69197 .46909 .69507 .47767 .70067 .46756 .69761 .45963 Mtetra
.773 .637 .712 r
.69761 .45963 .70067 .46756 .70635 .45945 .70332 .45193 Mtetra
.747 .632 .733 r
.70332 .45193 .70635 .45945 .71214 .45332 .70913 .44601 Mtetra
.711 .619 .753 r
.70913 .44601 .71214 .45332 .71804 .44906 .71503 .44182 Mtetra
.667 .599 .77 r
.71503 .44182 .71804 .44906 .72404 .44644 .72104 .43921 Mtetra
.62 .575 .782 r
.72104 .43921 .72404 .44644 .73014 .44519 .72714 .43796 Mtetra
.575 .551 .79 r
.72714 .43796 .73014 .44519 .73632 .44498 .73332 .43782 Mtetra
.536 .531 .797 r
.73332 .43782 .73632 .44498 .74256 .44545 .73958 .4385 Mtetra
.506 .52 .805 r
.73958 .4385 .74256 .44545 .74885 .44626 .7459 .43972 Mtetra
.485 .52 .818 r
.7459 .43972 .74885 .44626 .75517 .4471 .75226 .44118 Mtetra
.471 .534 .84 r
.75226 .44118 .75517 .4471 .76149 .44771 .75865 .44265 Mtetra
.459 .564 .874 r
.75865 .44265 .76149 .44771 .76781 .44788 .76505 .44393 Mtetra
.443 .615 .922 r
.76505 .44393 .76781 .44788 .7741 .4475 .77145 .44487 Mtetra
.398 .687 .977 r
.77145 .44487 .7741 .4475 .78037 .44653 .77784 .44537 Mtetra
.262 .726 .948 r
.77784 .44537 .78037 .44653 .78661 .445 .78422 .44539 Mtetra
.003 0 0 r
.78422 .44539 .78661 .445 .79282 .443 .79058 .44495 Mtetra
.218 0 0 r
.79058 .44495 .79282 .443 .79902 .44067 .79693 .44409 Mtetra
.322 0 0 r
.79693 .44409 .79902 .44067 .80522 .43815 .80326 .44288 Mtetra
.373 0 .122 r
.80326 .44288 .80522 .43815 .81143 .43561 .80959 .44139 Mtetra
.4 .017 .193 r
.80959 .44139 .81143 .43561 .81766 .43318 .81591 .43971 Mtetra
.413 .048 .231 r
.81591 .43971 .81766 .43318 .82392 .43097 .82224 .43788 Mtetra
.417 .06 .248 r
.82224 .43788 .82392 .43097 .83022 .42903 .82857 .43594 Mtetra
.412 .055 .246 r
.82857 .43594 .83022 .42903 .83656 .42736 .8349 .43388 Mtetra
.394 .031 .225 r
.8349 .43388 .83656 .42736 .84294 .42591 .84124 .43167 Mtetra
.358 0 .179 r
.84124 .43167 .84294 .42591 .84934 .42457 .84756 .42927 Mtetra
.286 0 .089 r
.84756 .42927 .84934 .42457 .85576 .42321 .85388 .42659 Mtetra
.139 0 0 r
.85388 .42659 .85576 .42321 .86217 .42166 .86016 .42356 Mtetra
0 0 0 r
.86016 .42356 .86217 .42166 .86857 .41979 .86642 .4201 Mtetra
.598 .948 .819 r
.86642 .4201 .86857 .41979 .87493 .41743 .87263 .41617 Mtetra
.795 .951 .921 r
.87263 .41617 .87493 .41743 .88124 .41451 .87879 .41175 Mtetra
.813 .847 .875 r
.87879 .41175 .88124 .41451 .8875 .41099 .88491 .40689 Mtetra
.797 .767 .825 r
.88491 .40689 .8875 .41099 .89369 .40692 .89099 .40168 Mtetra
.779 .715 .792 r
.89099 .40168 .89369 .40692 .89985 .4024 .89705 .39627 Mtetra
.761 .68 .772 r
.89705 .39627 .89985 .4024 .90598 .39764 .90311 .39085 Mtetra
.744 .655 .762 r
.90311 .39085 .90598 .39764 .91211 .39289 .9092 .38569 Mtetra
.724 .636 .76 r
.9092 .38569 .91211 .39289 .91829 .38849 .91536 .38106 Mtetra
.699 .618 .763 r
.91536 .38106 .91829 .38849 .92456 .38478 .92162 .37726 Mtetra
.665 .599 .771 r
.92162 .37726 .92456 .38478 .93097 .38212 .92803 .37458 Mtetra
.62 .596 .805 r
.3446 .54985 .34774 .55577 .353 .55474 .34986 .54882 Mtetra
.556 .566 .819 r
.34986 .54882 .353 .55474 .35821 .55479 .35508 .54894 Mtetra
.487 .534 .83 r
.35508 .54894 .35821 .55479 .36341 .55562 .36026 .55001 Mtetra
.415 .504 .842 r
.36026 .55001 .36341 .55562 .3686 .55698 .36543 .55178 Mtetra
.338 .481 .856 r
.36543 .55178 .3686 .55698 .3738 .55858 .3706 .55404 Mtetra
.244 .463 .873 r
.3706 .55404 .3738 .55858 .37902 .56018 .37578 .55657 Mtetra
.11 .443 .879 r
.37578 .55657 .37902 .56018 .38427 .5616 .38098 .55916 Mtetra
0 .388 .811 r
.38098 .55916 .38427 .5616 .38955 .56269 .38621 .56164 Mtetra
.351 0 0 r
.38621 .56164 .38955 .56269 .39487 .56336 .39147 .56387 Mtetra
.491 0 0 r
.39147 .56387 .39487 .56336 .40022 .56356 .39677 .56573 Mtetra
.526 .032 .026 r
.39677 .56573 .40022 .56356 .40561 .56332 .40211 .56715 Mtetra
.524 .092 .161 r
.40211 .56715 .40561 .56332 .41102 .56268 .40749 .56808 Mtetra
.514 .123 .237 r
.40749 .56808 .41102 .56268 .41646 .56169 .4129 .56849 Mtetra
.501 .138 .282 r
.4129 .56849 .41646 .56169 .42192 .56044 .41835 .56837 Mtetra
.488 .143 .308 r
.41835 .56837 .42192 .56044 .4274 .559 .42383 .56772 Mtetra
.473 .14 .319 r
.42383 .56772 .4274 .559 .43289 .55742 .42934 .56655 Mtetra
.455 .127 .32 r
.42934 .56655 .43289 .55742 .4384 .55572 .43487 .56486 Mtetra
.43 .103 .308 r
.43487 .56486 .4384 .55572 .44392 .55392 .44043 .56265 Mtetra
.395 .064 .283 r
.44043 .56265 .44392 .55392 .44946 .55198 .44601 .55991 Mtetra
.34 0 .235 r
.44601 .55991 .44946 .55198 .45501 .54985 .45161 .55664 Mtetra
.247 0 .149 r
.45161 .55664 .45501 .54985 .46058 .54745 .45723 .55283 Mtetra
.076 0 0 r
.45723 .55283 .46058 .54745 .46616 .5447 .46286 .5485 Mtetra
0 0 0 r
.46286 .5485 .46616 .5447 .47175 .54155 .46851 .54367 Mtetra
.668 .949 .7 r
.46851 .54367 .47175 .54155 .47736 .53794 .47416 .53839 Mtetra
.861 .981 .853 r
.47416 .53839 .47736 .53794 .48298 .53387 .47982 .53273 Mtetra
.87 .885 .844 r
.47982 .53273 .48298 .53387 .48861 .52936 .48547 .52681 Mtetra
.842 .802 .812 r
.48547 .52681 .48861 .52936 .49424 .52451 .49113 .52076 Mtetra
.813 .745 .788 r
.49113 .52076 .49424 .52451 .49988 .51947 .49678 .51477 Mtetra
.788 .706 .774 r
.49678 .51477 .49988 .51947 .50551 .51443 .50243 .50904 Mtetra
.765 .679 .768 r
.50243 .50904 .50551 .51443 .51115 .50963 .50807 .5038 Mtetra
.74 .658 .769 r
.50807 .5038 .51115 .50963 .51678 .50534 .51372 .49928 Mtetra
.711 .64 .776 r
.51372 .49928 .51678 .50534 .52242 .50186 .51936 .4957 Mtetra
.673 .621 .789 r
.51936 .4957 .52242 .50186 .52806 .49947 .525 .49328 Mtetra
.618 .595 .805 r
.525 .49328 .52806 .49947 .53372 .49841 .53066 .49221 Mtetra
.541 .555 .818 r
.53066 .49221 .53372 .49841 .5394 .49892 .53634 .49261 Mtetra
.436 .494 .821 r
.53634 .49261 .5394 .49892 .54511 .50113 .54205 .49457 Mtetra
.312 .413 .805 r
.54205 .49457 .54511 .50113 .55085 .50511 .54779 .4981 Mtetra
.195 .326 .77 r
.54779 .4981 .55085 .50511 .55665 .51085 .55357 .50314 Mtetra
.117 .254 .729 r
.55357 .50314 .55665 .51085 .5625 .51821 .55941 .50953 Mtetra
.092 .212 .697 r
.55941 .50953 .5625 .51821 .56842 .52699 .5653 .51706 Mtetra
.114 .202 .678 r
.5653 .51706 .56842 .52699 .57439 .53684 .57124 .52543 Mtetra
.169 .216 .668 r
.57124 .52543 .57439 .53684 .58044 .54736 .57724 .53427 Mtetra
.238 .243 .663 r
.57724 .53427 .58044 .54736 .58654 .55806 .58329 .54318 Mtetra
.31 .276 .659 r
.58329 .54318 .58654 .55806 .59269 .5684 .58938 .55171 Mtetra
.376 .31 .654 r
.58938 .55171 .59269 .5684 .59887 .57783 .59551 .5594 Mtetra
.434 .34 .65 r
.59551 .5594 .59887 .57783 .60508 .58581 .60165 .56582 Mtetra
.484 .368 .646 r
.60165 .56582 .60508 .58581 .61128 .59184 .60779 .57058 Mtetra
.527 .394 .642 r
.60779 .57058 .61128 .59184 .61746 .59553 .61392 .57335 Mtetra
.564 .417 .639 r
.61392 .57335 .61746 .59553 .6236 .59657 .62002 .57391 Mtetra
.596 .438 .637 r
.62002 .57391 .6236 .59657 .62967 .59481 .62606 .57213 Mtetra
.625 .457 .636 r
.62606 .57213 .62967 .59481 .63567 .59025 .63205 .56802 Mtetra
.651 .476 .635 r
.63205 .56802 .63567 .59025 .64157 .58303 .63797 .56168 Mtetra
.674 .495 .635 r
.63797 .56168 .64157 .58303 .64739 .57344 .64381 .55333 Mtetra
.696 .513 .636 r
.64381 .55333 .64739 .57344 .65312 .56187 .64958 .54331 Mtetra
.716 .531 .637 r
.64958 .54331 .65312 .56187 .65876 .54883 .65528 .53198 Mtetra
.735 .549 .641 r
.65528 .53198 .65876 .54883 .66434 .53484 .66093 .51979 Mtetra
.752 .567 .645 r
.66093 .51979 .66434 .53484 .66987 .52047 .66653 .5072 Mtetra
.767 .585 .651 r
.66653 .5072 .66987 .52047 .67538 .50625 .67211 .49465 Mtetra
.78 .602 .66 r
.67211 .49465 .67538 .50625 .68088 .49269 .67769 .48256 Mtetra
.788 .619 .671 r
.67769 .48256 .68088 .49269 .6864 .48019 .68328 .4713 Mtetra
.792 .634 .685 r
.68328 .4713 .6864 .48019 .69197 .46909 .6889 .46117 Mtetra
.789 .645 .703 r
.6889 .46117 .69197 .46909 .69761 .45963 .69458 .4524 Mtetra
.776 .651 .724 r
.69458 .4524 .69761 .45963 .70332 .45193 .70032 .44514 Mtetra
.754 .65 .747 r
.70032 .44514 .70332 .45193 .70913 .44601 .70615 .43946 Mtetra
.719 .64 .769 r
.70615 .43946 .70913 .44601 .71503 .44182 .71206 .43536 Mtetra
.674 .622 .788 r
.71206 .43536 .71503 .44182 .72104 .43921 .71807 .43275 Mtetra
.622 .596 .803 r
.71807 .43275 .72104 .43921 .72714 .43796 .72418 .4315 Mtetra
.567 .568 .813 r
.72418 .4315 .72714 .43796 .73332 .43782 .73037 .43144 Mtetra
.514 .542 .822 r
.73037 .43144 .73332 .43782 .73958 .4385 .73665 .43235 Mtetra
.464 .521 .832 r
.73665 .43235 .73958 .4385 .7459 .43972 .743 .434 Mtetra
.414 .509 .847 r
.743 .434 .7459 .43972 .75226 .44118 .74941 .43615 Mtetra
.358 .507 .87 r
.74941 .43615 .75226 .44118 .75865 .44265 .75587 .43857 Mtetra
.281 .514 .901 r
.75587 .43857 .75865 .44265 .76505 .44393 .76236 .44106 Mtetra
.149 .517 .915 r
.76236 .44106 .76505 .44393 .77145 .44487 .76888 .44344 Mtetra
0 .456 .805 r
.76888 .44344 .77145 .44487 .77784 .44537 .77541 .44555 Mtetra
.336 0 0 r
.77541 .44555 .77784 .44537 .78422 .44539 .78194 .44728 Mtetra
.454 0 0 r
.78194 .44728 .78422 .44539 .79058 .44495 .78845 .44856 Mtetra
.486 .026 .086 r
.78845 .44856 .79058 .44495 .79693 .44409 .79496 .44932 Mtetra
.491 .084 .196 r
.79496 .44932 .79693 .44409 .80326 .44288 .80144 .44955 Mtetra
.487 .115 .258 r
.80144 .44955 .80326 .44288 .80959 .44139 .8079 .44924 Mtetra
.48 .13 .294 r
.8079 .44924 .80959 .44139 .81591 .43971 .81433 .44838 Mtetra
.469 .133 .313 r
.81433 .44838 .81591 .43971 .82224 .43788 .82073 .44697 Mtetra
.455 .127 .32 r
.82073 .44697 .82224 .43788 .82857 .43594 .8271 .44503 Mtetra
.435 .11 .315 r
.8271 .44503 .82857 .43594 .8349 .43388 .83343 .44254 Mtetra
.406 .08 .297 r
.83343 .44254 .8349 .43388 .84124 .43167 .83972 .43951 Mtetra
.361 .029 .261 r
.83972 .43951 .84124 .43167 .84756 .42927 .84596 .43593 Mtetra
.288 0 .196 r
.84596 .43593 .84756 .42927 .85388 .42659 .85216 .43179 Mtetra
.159 0 .076 r
.85216 .43179 .85388 .42659 .86016 .42356 .85831 .42711 Mtetra
0 0 0 r
.85831 .42711 .86016 .42356 .86642 .4201 .86441 .42192 Mtetra
.496 .826 .529 r
.86441 .42192 .86642 .4201 .87263 .41617 .87045 .41625 Mtetra
.817 1 .807 r
.87045 .41625 .87263 .41617 .87879 .41175 .87646 .4102 Mtetra
.881 .931 .849 r
.87646 .4102 .87879 .41175 .88491 .40689 .88243 .40388 Mtetra
.859 .837 .824 r
.88243 .40388 .88491 .40689 .89099 .40168 .88839 .39743 Mtetra
.827 .769 .798 r
.88839 .39743 .89099 .40168 .89705 .39627 .89435 .39104 Mtetra
.797 .722 .781 r
.89435 .39104 .89705 .39627 .90311 .39085 .90034 .38492 Mtetra
.771 .69 .774 r
.90034 .38492 .90311 .39085 .9092 .38569 .90638 .3793 Mtetra
.743 .665 .774 r
.90638 .3793 .9092 .38569 .91536 .38106 .91252 .37442 Mtetra
.711 .644 .78 r
.91252 .37442 .91536 .38106 .92162 .37726 .91878 .37051 Mtetra
.672 .622 .79 r
.91878 .37051 .92162 .37726 .92803 .37458 .92519 .36781 Mtetra
.621 .634 .842 r
.3414 .54497 .3446 .54985 .34986 .54882 .34666 .54395 Mtetra
.536 .598 .863 r
.34666 .54395 .34986 .54882 .35508 .54894 .35188 .54416 Mtetra
.428 .549 .876 r
.35188 .54416 .35508 .54894 .36026 .55001 .35705 .54546 Mtetra
.289 .488 .879 r
.35705 .54546 .36026 .55001 .36543 .55178 .3622 .54768 Mtetra
.104 .406 .857 r
.3622 .54768 .36543 .55178 .3706 .55404 .36733 .55065 Mtetra
0 .284 .771 r
.36733 .55065 .3706 .55404 .37578 .55657 .37247 .55416 Mtetra
.432 0 0 r
.37247 .55416 .37578 .55657 .38098 .55916 .37762 .55799 Mtetra
.624 .058 0 r
.37762 .55799 .38098 .55916 .38621 .56164 .38279 .56195 Mtetra
.682 .164 0 r
.38279 .56195 .38621 .56164 .39147 .56387 .388 .56584 Mtetra
.674 .214 .153 r
.388 .56584 .39147 .56387 .39677 .56573 .39324 .56946 Mtetra
.647 .234 .247 r
.39324 .56946 .39677 .56573 .40211 .56715 .39853 .57266 Mtetra
.617 .239 .303 r
.39853 .57266 .40211 .56715 .40749 .56808 .40386 .57527 Mtetra
.588 .235 .338 r
.40386 .57527 .40749 .56808 .4129 .56849 .40925 .57718 Mtetra
.561 .226 .358 r
.40925 .57718 .4129 .56849 .41835 .56837 .41468 .57827 Mtetra
.535 .212 .367 r
.41468 .57827 .41835 .56837 .42383 .56772 .42016 .57849 Mtetra
.507 .193 .369 r
.42016 .57849 .42383 .56772 .42934 .56655 .42568 .57776 Mtetra
.477 .168 .363 r
.42568 .57776 .42934 .56655 .43487 .56486 .43125 .57607 Mtetra
.44 .134 .348 r
.43125 .57607 .43487 .56486 .44043 .56265 .43685 .57341 Mtetra
.392 .085 .321 r
.43685 .57341 .44043 .56265 .44601 .55991 .44248 .56982 Mtetra
.325 .014 .275 r
.44248 .56982 .44601 .55991 .45161 .55664 .44814 .56532 Mtetra
.222 0 .198 r
.44814 .56532 .45161 .55664 .45723 .55283 .45382 .56001 Mtetra
.052 0 .063 r
.45382 .56001 .45723 .55283 .46286 .5485 .45951 .55399 Mtetra
0 0 0 r
.45951 .55399 .46286 .5485 .46851 .54367 .46521 .54737 Mtetra
.623 .867 .513 r
.46521 .54737 .46851 .54367 .47416 .53839 .47091 .5403 Mtetra
.871 .992 .744 r
.47091 .5403 .47416 .53839 .47982 .53273 .47661 .53296 Mtetra
.917 .94 .803 r
.47661 .53296 .47982 .53273 .48547 .52681 .48231 .52553 Mtetra
.894 .862 .802 r
.48231 .52553 .48547 .52681 .49113 .52076 .48799 .51822 Mtetra
.859 .8 .791 r
.48799 .51822 .49113 .52076 .49678 .51477 .49367 .51123 Mtetra
.827 .755 .784 r
.49367 .51123 .49678 .51477 .50243 .50904 .49933 .50477 Mtetra
.797 .724 .783 r
.49933 .50477 .50243 .50904 .50807 .5038 .50499 .49906 Mtetra
.766 .7 .789 r
.50499 .49906 .50807 .5038 .51372 .49928 .51064 .49428 Mtetra
.73 .68 .802 r
.51064 .49428 .51372 .49928 .51936 .4957 .51629 .4906 Mtetra
.684 .66 .82 r
.51629 .4906 .51936 .4957 .525 .49328 .52194 .48816 Mtetra
.621 .633 .841 r
.52194 .48816 .525 .49328 .53066 .49221 .5276 .48707 Mtetra
.533 .591 .859 r
.5276 .48707 .53066 .49221 .53634 .49261 .53328 .48737 Mtetra
.417 .527 .861 r
.53328 .48737 .53634 .49261 .54205 .49457 .53899 .48907 Mtetra
.292 .443 .841 r
.53899 .48907 .54205 .49457 .54779 .4981 .54473 .49213 Mtetra
.188 .359 .803 r
.54473 .49213 .54779 .4981 .55357 .50314 .5505 .49642 Mtetra
.133 .296 .764 r
.5505 .49642 .55357 .50314 .55941 .50953 .55632 .5018 Mtetra
.134 .265 .734 r
.55632 .5018 .55941 .50953 .5653 .51706 .56219 .50803 Mtetra
.176 .261 .714 r
.56219 .50803 .5653 .51706 .57124 .52543 .5681 .51485 Mtetra
.239 .276 .698 r
.5681 .51485 .57124 .52543 .57724 .53427 .57406 .52196 Mtetra
.307 .298 .685 r
.57406 .52196 .57724 .53427 .58329 .54318 .58006 .529 Mtetra
.369 .322 .674 r
.58006 .529 .58329 .54318 .58938 .55171 .5861 .53565 Mtetra
.424 .345 .664 r
.5861 .53565 .58938 .55171 .59551 .5594 .59217 .54153 Mtetra
.47 .367 .656 r
.59217 .54153 .59551 .5594 .60165 .56582 .59825 .54634 Mtetra
.509 .387 .649 r
.59825 .54634 .60165 .56582 .60779 .57058 .60434 .54978 Mtetra
.542 .405 .644 r
.60434 .54978 .60779 .57058 .61392 .57335 .61041 .55161 Mtetra
.571 .422 .64 r
.61041 .55161 .61392 .57335 .62002 .57391 .61647 .55168 Mtetra
.597 .439 .638 r
.61647 .55168 .62002 .57391 .62606 .57213 .62249 .54988 Mtetra
.62 .455 .637 r
.62249 .54988 .62606 .57213 .63205 .56802 .62847 .54623 Mtetra
.642 .471 .637 r
.62847 .54623 .63205 .56802 .63797 .56168 .63439 .54079 Mtetra
.663 .488 .638 r
.63439 .54079 .63797 .56168 .64381 .55333 .64026 .53374 Mtetra
.683 .505 .64 r
.64026 .53374 .64381 .55333 .64958 .54331 .64608 .5253 Mtetra
.703 .523 .643 r
.64608 .5253 .64958 .54331 .65528 .53198 .65184 .51576 Mtetra
.722 .542 .647 r
.65184 .51576 .65528 .53198 .66093 .51979 .65756 .50545 Mtetra
.74 .563 .653 r
.65756 .50545 .66093 .51979 .66653 .5072 .66323 .4947 Mtetra
.757 .584 .661 r
.66323 .4947 .66653 .5072 .67211 .49465 .66889 .48389 Mtetra
.773 .605 .671 r
.66889 .48389 .67211 .49465 .67769 .48256 .67454 .47334 Mtetra
.785 .627 .684 r
.67454 .47334 .67769 .48256 .68328 .4713 .6802 .46337 Mtetra
.793 .647 .701 r
.6802 .46337 .68328 .4713 .6889 .46117 .68588 .45425 Mtetra
.794 .665 .72 r
.68588 .45425 .6889 .46117 .69458 .4524 .6916 .44621 Mtetra
.786 .677 .744 r
.6916 .44621 .69458 .4524 .70032 .44514 .69738 .43942 Mtetra
.767 .682 .77 r
.69738 .43942 .70032 .44514 .70615 .43946 .70323 .43398 Mtetra
.733 .677 .796 r
.70323 .43398 .70615 .43946 .71206 .43536 .70915 .42997 Mtetra
.685 .66 .82 r
.70915 .42997 .71206 .43536 .71807 .43275 .71517 .42737 Mtetra
.624 .633 .839 r
.71517 .42737 .71807 .43275 .72418 .4315 .72128 .42613 Mtetra
.553 .599 .853 r
.72128 .42613 .72418 .4315 .73037 .43144 .72748 .42615 Mtetra
.474 .561 .863 r
.72748 .42615 .73037 .43144 .73665 .43235 .73378 .42731 Mtetra
.385 .522 .872 r
.73378 .42731 .73665 .43235 .743 .434 .74016 .42942 Mtetra
.277 .482 .878 r
.74016 .42942 .743 .434 .74941 .43615 .74663 .43229 Mtetra
.132 .434 .873 r
.74663 .43229 .74941 .43615 .75587 .43857 .75316 .43572 Mtetra
0 .354 .814 r
.75316 .43572 .75587 .43857 .76236 .44106 .75976 .4395 Mtetra
0 .209 .616 r
.75976 .4395 .76236 .44106 .76888 .44344 .7664 .4434 Mtetra
.549 0 0 r
.7664 .4434 .76888 .44344 .77541 .44555 .77307 .44723 Mtetra
.613 .089 0 r
.77307 .44723 .77541 .44555 .78194 .44728 .77976 .45079 Mtetra
.611 .153 .141 r
.77976 .45079 .78194 .44728 .78845 .44856 .78645 .4539 Mtetra
.592 .184 .238 r
.78645 .4539 .78845 .44856 .79496 .44932 .79312 .45641 Mtetra
.57 .197 .296 r
.79312 .45641 .79496 .44932 .80144 .44955 .79976 .45819 Mtetra
.547 .2 .33 r
.79976 .45819 .80144 .44955 .8079 .44924 .80636 .45913 Mtetra
.525 .195 .351 r
.80636 .45913 .8079 .44924 .81433 .44838 .81291 .45915 Mtetra
.502 .185 .361 r
.81291 .45915 .81433 .44838 .82073 .44697 .81939 .45821 Mtetra
.477 .168 .363 r
.81939 .45821 .82073 .44697 .8271 .44503 .82579 .45626 Mtetra
.447 .143 .356 r
.82579 .45626 .8271 .44503 .83343 .44254 .83212 .45332 Mtetra
.409 .108 .34 r
.83212 .45332 .83343 .44254 .83972 .43951 .83837 .44939 Mtetra
.357 .056 .31 r
.83837 .44939 .83972 .43951 .84596 .43593 .84453 .44455 Mtetra
.281 0 .259 r
.84453 .44455 .84596 .43593 .85216 .43179 .85061 .43885 Mtetra
.162 0 .171 r
.85061 .43885 .85216 .43179 .85831 .42711 .85661 .43242 Mtetra
0 0 .012 r
.85661 .43242 .85831 .42711 .86441 .42192 .86255 .42537 Mtetra
0 0 0 r
.86255 .42537 .86441 .42192 .87045 .41625 .86843 .41786 Mtetra
.739 .931 .59 r
.86843 .41786 .87045 .41625 .87646 .4102 .87427 .41007 Mtetra
.908 .983 .764 r
.87427 .41007 .87646 .4102 .88243 .40388 .8801 .40218 Mtetra
.916 .913 .801 r
.8801 .40218 .88243 .40388 .88839 .39743 .88592 .39442 Mtetra
.882 .839 .799 r
.88592 .39442 .88839 .39743 .89435 .39104 .89178 .387 Mtetra
.844 .783 .793 r
.89178 .387 .89435 .39104 .90034 .38492 .89769 .38012 Mtetra
.807 .743 .792 r
.89769 .38012 .90034 .38492 .90638 .3793 .90369 .37402 Mtetra
.771 .712 .797 r
.90369 .37402 .90638 .3793 .91252 .37442 .9098 .36887 Mtetra
.731 .687 .808 r
.9098 .36887 .91252 .37442 .91878 .37051 .91606 .36486 Mtetra
.684 .662 .823 r
.91606 .36486 .91878 .37051 .92519 .36781 .92248 .36214 Mtetra
.617 .694 .899 r
.33812 .54133 .3414 .54497 .34666 .54395 .34339 .54033 Mtetra
.491 .646 .926 r
.34339 .54033 .34666 .54395 .35188 .54416 .3486 .54062 Mtetra
.298 .558 .927 r
.3486 .54062 .35188 .54416 .35705 .54546 .35376 .54217 Mtetra
.016 .407 .856 r
.35376 .54217 .35705 .54546 .3622 .54768 .35889 .54486 Mtetra
0 .183 .656 r
.35889 .54486 .3622 .54768 .36733 .55065 .364 .54855 Mtetra
.601 .049 0 r
.364 .54855 .36733 .55065 .37247 .55416 .36909 .55307 Mtetra
.732 .206 0 r
.36909 .55307 .37247 .55416 .37762 .55799 .37419 .55819 Mtetra
.763 .286 .105 r
.37419 .55819 .37762 .55799 .38279 .56195 .3793 .56369 Mtetra
.752 .319 .223 r
.3793 .56369 .38279 .56195 .388 .56584 .38444 .56929 Mtetra
.724 .327 .297 r
.38444 .56929 .388 .56584 .39324 .56946 .38962 .57475 Mtetra
.693 .324 .343 r
.38962 .57475 .39324 .56946 .39853 .57266 .39485 .57979 Mtetra
.66 .313 .373 r
.39485 .57979 .39853 .57266 .40386 .57527 .40014 .58416 Mtetra
.629 .297 .391 r
.40014 .58416 .40386 .57527 .40925 .57718 .40549 .58763 Mtetra
.597 .278 .4 r
.40549 .58763 .40925 .57718 .41468 .57827 .41091 .59 Mtetra
.564 .255 .403 r
.41091 .59 .41468 .57827 .42016 .57849 .41639 .59111 Mtetra
.529 .227 .399 r
.41639 .59111 .42016 .57849 .42568 .57776 .42193 .59085 Mtetra
.49 .193 .39 r
.42193 .59085 .42568 .57776 .43125 .57607 .42753 .58916 Mtetra
.443 .151 .372 r
.42753 .58916 .43125 .57607 .43685 .57341 .43318 .58604 Mtetra
.385 .094 .343 r
.43318 .58604 .43685 .57341 .44248 .56982 .43887 .58155 Mtetra
.306 .016 .298 r
.43887 .58155 .44248 .56982 .44814 .56532 .44459 .57578 Mtetra
.192 0 .225 r
.44459 .57578 .44814 .56532 .45382 .56001 .45034 .5689 Mtetra
.02 0 .104 r
.45034 .5689 .45382 .56001 .45951 .55399 .4561 .56111 Mtetra
0 0 0 r
.4561 .56111 .45951 .55399 .46521 .54737 .46186 .55262 Mtetra
.46186 .55262 .46521 .54737 .47091 .5403 .46762 .54371 Mtetra
.843 .957 .616 r
.46762 .54371 .47091 .5403 .47661 .53296 .47337 .53463 Mtetra
.936 .966 .734 r
.47337 .53463 .47661 .53296 .48231 .52553 .47911 .52564 Mtetra
.934 .914 .773 r
.47911 .52564 .48231 .52553 .48799 .51822 .48483 .51702 Mtetra
.905 .859 .785 r
.48483 .51702 .48799 .51822 .49367 .51123 .49053 .509 Mtetra
.871 .815 .792 r
.49053 .509 .49367 .51123 .49933 .50477 .49621 .50179 Mtetra
.836 .783 .801 r
.49621 .50179 .49933 .50477 .50499 .49906 .50188 .49559 Mtetra
.799 .759 .816 r
.50188 .49559 .50499 .49906 .51064 .49428 .50755 .49055 Mtetra
.755 .74 .838 r
.50755 .49055 .51064 .49428 .51629 .4906 .5132 .48677 Mtetra
.699 .721 .866 r
.5132 .48677 .51629 .4906 .52194 .48816 .51886 .48431 Mtetra
.62 .693 .896 r
.51886 .48431 .52194 .48816 .5276 .48707 .52453 .48319 Mtetra
.509 .646 .918 r
.52453 .48319 .5276 .48707 .53328 .48737 .53022 .48339 Mtetra
.373 .572 .916 r
.53022 .48339 .53328 .48737 .53899 .48907 .53593 .48483 Mtetra
.241 .48 .887 r
.53593 .48483 .53899 .48907 .54473 .49213 .54166 .4874 Mtetra
.153 .399 .845 r
.54166 .4874 .54473 .49213 .5505 .49642 .54743 .49095 Mtetra
.131 .346 .809 r
.54743 .49095 .5505 .49642 .55632 .5018 .55324 .49529 Mtetra
.166 .326 .781 r
.55324 .49529 .55632 .5018 .56219 .50803 .55909 .5002 Mtetra
.231 .327 .756 r
.55909 .5002 .56219 .50803 .5681 .51485 .56497 .50545 Mtetra
.304 .338 .732 r
.56497 .50545 .5681 .51485 .57406 .52196 .5709 .51079 Mtetra
.369 .353 .71 r
.5709 .51079 .57406 .52196 .58006 .529 .57686 .51595 Mtetra
.424 .368 .691 r
.57686 .51595 .58006 .529 .5861 .53565 .58285 .52069 Mtetra
.467 .382 .676 r
.58285 .52069 .5861 .53565 .59217 .54153 .58886 .52476 Mtetra
.503 .395 .664 r
.58886 .52476 .59217 .54153 .59825 .54634 .59489 .52795 Mtetra
.532 .407 .655 r
.59489 .52795 .59825 .54634 .60434 .54978 .60092 .53006 Mtetra
.556 .418 .648 r
.60092 .53006 .60434 .54978 .61041 .55161 .60695 .53096 Mtetra
.578 .43 .644 r
.60695 .53096 .61041 .55161 .61647 .55168 .61297 .53052 Mtetra
.598 .442 .641 r
.61297 .53052 .61647 .55168 .62249 .54988 .61897 .52871 Mtetra
.616 .455 .64 r
.61897 .52871 .62249 .54988 .62847 .54623 .62494 .52552 Mtetra
.634 .469 .641 r
.62494 .52552 .62847 .54623 .63439 .54079 .63087 .521 Mtetra
.652 .484 .643 r
.63087 .521 .63439 .54079 .64026 .53374 .63677 .51524 Mtetra
.67 .5 .646 r
.63677 .51524 .64026 .53374 .64608 .5253 .64263 .5084 Mtetra
.689 .519 .651 r
.64263 .5084 .64608 .5253 .65184 .51576 .64845 .50066 Mtetra
.709 .539 .657 r
.64845 .50066 .65184 .51576 .65756 .50545 .65423 .49224 Mtetra
.729 .562 .665 r
.65423 .49224 .65756 .50545 .66323 .4947 .65999 .48337 Mtetra
.749 .587 .676 r
.65999 .48337 .66323 .4947 .66889 .48389 .66572 .47432 Mtetra
.768 .615 .688 r
.66572 .47432 .66889 .48389 .67454 .47334 .67144 .46533 Mtetra
.786 .643 .704 r
.67144 .46533 .67454 .47334 .6802 .46337 .67717 .45668 Mtetra
.799 .671 .723 r
.67717 .45668 .6802 .46337 .68588 .45425 .68291 .44859 Mtetra
.806 .698 .746 r
.68291 .44859 .68588 .45425 .6916 .44621 .68868 .44129 Mtetra
.802 .719 .773 r
.68868 .44129 .6916 .44621 .69738 .43942 .69449 .43497 Mtetra
.786 .732 .803 r
.69449 .43497 .69738 .43942 .70323 .43398 .70036 .42979 Mtetra
.752 .734 .836 r
.70036 .42979 .70323 .43398 .70915 .42997 .70631 .42586 Mtetra
.698 .721 .867 r
.70631 .42586 .70915 .42997 .71517 .42737 .71233 .42326 Mtetra
.622 .692 .894 r
.71233 .42326 .71517 .42737 .72128 .42613 .71845 .42203 Mtetra
.521 .646 .912 r
.71845 .42203 .72128 .42613 .72748 .42615 .72466 .42215 Mtetra
.392 .584 .918 r
.72466 .42215 .72748 .42615 .73378 .42731 .73098 .42356 Mtetra
.226 .503 .904 r
.73098 .42356 .73378 .42731 .74016 .42942 .7374 .42615 Mtetra
.009 .391 .848 r
.7374 .42615 .74016 .42942 .74663 .43229 .74393 .42977 Mtetra
0 .235 .707 r
.74393 .42977 .74663 .43229 .75316 .43572 .75054 .43425 Mtetra
.513 0 0 r
.75054 .43425 .75316 .43572 .75976 .4395 .75724 .43935 Mtetra
.661 .107 0 r
.75724 .43935 .75976 .4395 .7664 .4434 .76401 .44484 Mtetra
.705 .2 .032 r
.76401 .44484 .7664 .4434 .77307 .44723 .77083 .45045 Mtetra
.698 .245 .171 r
.77083 .45045 .77307 .44723 .77976 .45079 .77769 .4559 Mtetra
.673 .262 .259 r
.77769 .4559 .77976 .45079 .78645 .4539 .78455 .46092 Mtetra
.643 .266 .314 r
.78455 .46092 .78645 .4539 .79312 .45641 .7914 .46525 Mtetra
.613 .261 .349 r
.7914 .46525 .79312 .45641 .79976 .45819 .79821 .46865 Mtetra
.584 .251 .372 r
.79821 .46865 .79976 .45819 .80636 .45913 .80495 .47091 Mtetra
.554 .236 .385 r
.80495 .47091 .80636 .45913 .81291 .45915 .81162 .47186 Mtetra
.523 .218 .39 r
.81162 .47186 .81291 .45915 .81939 .45821 .81819 .4714 Mtetra
.49 .193 .39 r
.81819 .4714 .81939 .45821 .82579 .45626 .82464 .46946 Mtetra
.452 .163 .382 r
.82464 .46946 .82579 .45626 .83212 .45332 .83097 .46603 Mtetra
.406 .122 .366 r
.83097 .46603 .83212 .45332 .83837 .44939 .83717 .46117 Mtetra
.347 .068 .34 r
.83717 .46117 .83837 .44939 .84453 .44455 .84324 .455 Mtetra
.268 0 .296 r
.84324 .455 .84453 .44455 .85061 .43885 .84921 .44768 Mtetra
.153 0 .225 r
.84921 .44768 .85061 .43885 .85661 .43242 .85506 .43941 Mtetra
0 0 .106 r
.85506 .43941 .85661 .43242 .86255 .42537 .86084 .43043 Mtetra
0 0 0 r
.86084 .43043 .86255 .42537 .86843 .41786 .86655 .42101 Mtetra
.612 .794 .363 r
.86655 .42101 .86843 .41786 .87427 .41007 .87223 .41141 Mtetra
.858 .954 .606 r
.87223 .41141 .87427 .41007 .8801 .40218 .8779 .40192 Mtetra
.94 .963 .731 r
.8779 .40192 .8801 .40218 .88592 .39442 .8836 .3928 Mtetra
.931 .912 .778 r
.8836 .3928 .88592 .39442 .89178 .387 .88935 .38431 Mtetra
.895 .859 .798 r
.88935 .38431 .89178 .387 .89769 .38012 .8952 .37666 Mtetra
.853 .815 .812 r
.8952 .37666 .89769 .38012 .90369 .37402 .90115 .37005 Mtetra
.808 .781 .828 r
.90115 .37005 .90369 .37402 .9098 .36887 .90724 .36463 Mtetra
.758 .752 .848 r
.90724 .36463 .9098 .36887 .91606 .36486 .91349 .36052 Mtetra
.698 .724 .87 r
.91349 .36052 .91606 .36486 .92248 .36214 .91992 .35776 Mtetra
.591 .776 .968 r
.33476 .53901 .33812 .54133 .34339 .54033 .34003 .538 Mtetra
.375 .693 .982 r
.34003 .538 .34339 .54033 .3486 .54062 .34524 .53839 Mtetra
.016 .489 .874 r
.34524 .53839 .3486 .54062 .35376 .54217 .3504 .54019 Mtetra
.393 0 0 r
.3504 .54019 .35376 .54217 .35889 .54486 .35551 .54335 Mtetra
.655 .101 0 r
.35551 .54335 .35889 .54486 .364 .54855 .36058 .54778 Mtetra
.764 .26 .006 r
.36058 .54778 .364 .54855 .36909 .55307 .36563 .55331 Mtetra
.794 .339 .162 r
.36563 .55331 .36909 .55307 .37419 .55819 .37067 .55973 Mtetra
.79 .373 .26 r
.37067 .55973 .37419 .55819 .3793 .56369 .37572 .56678 Mtetra
.771 .385 .323 r
.37572 .56678 .3793 .56369 .38444 .56929 .3808 .57412 Mtetra
.746 .383 .365 r
.3808 .57412 .38444 .56929 .38962 .57475 .38592 .58143 Mtetra
.717 .372 .393 r
.38592 .58143 .38962 .57475 .39485 .57979 .39109 .58835 Mtetra
.687 .356 .411 r
.39109 .58835 .39485 .57979 .40014 .58416 .39633 .5945 Mtetra
.655 .336 .421 r
.39633 .5945 .40014 .58416 .40549 .58763 .40165 .59957 Mtetra
.621 .312 .425 r
.40165 .59957 .40549 .58763 .41091 .59 .40705 .60323 Mtetra
.584 .283 .424 r
.40705 .60323 .41091 .59 .41639 .59111 .41253 .60526 Mtetra
.544 .25 .418 r
.41253 .60526 .41639 .59111 .42193 .59085 .41809 .60548 Mtetra
.497 .209 .405 r
.41809 .60548 .42193 .59085 .42753 .58916 .42372 .6038 Mtetra
.442 .158 .385 r
.42372 .6038 .42753 .58916 .43318 .58604 .42942 .60021 Mtetra
.372 .093 .354 r
.42942 .60021 .43318 .58604 .43887 .58155 .43518 .5948 Mtetra
.28 .006 .306 r
.43518 .5948 .43887 .58155 .44459 .57578 .44097 .58773 Mtetra
.154 0 .232 r
.44097 .58773 .44459 .57578 .45034 .5689 .44679 .57925 Mtetra
0 0 .116 r
.44679 .57925 .45034 .5689 .4561 .56111 .45262 .56966 Mtetra
0 0 0 r
.45262 .56966 .4561 .56111 .46186 .55262 .45846 .55929 Mtetra
.45846 .55929 .46186 .55262 .46762 .54371 .46428 .5485 Mtetra
.81 .909 .509 r
.46428 .5485 .46762 .54371 .47337 .53463 .47009 .53766 Mtetra
.927 .961 .651 r
.47009 .53766 .47337 .53463 .47911 .52564 .47587 .52711 Mtetra
.954 .945 .724 r
.47587 .52711 .47911 .52564 .48483 .51702 .48163 .51716 Mtetra
.94 .91 .763 r
.48163 .51716 .48483 .51702 .49053 .509 .48736 .5081 Mtetra
.911 .876 .789 r
.48736 .5081 .49053 .509 .49621 .50179 .49307 .50014 Mtetra
.876 .851 .815 r
.49307 .50014 .49621 .50179 .50188 .49559 .49876 .49346 Mtetra
.835 .833 .845 r
.49876 .49346 .50188 .49559 .50755 .49055 .50443 .48815 Mtetra
.783 .82 .882 r
.50443 .48815 .50755 .49055 .5132 .48677 .5101 .48426 Mtetra
.709 .805 .925 r
.5101 .48426 .5132 .48677 .51886 .48431 .51577 .48178 Mtetra
.599 .775 .964 r
.51577 .48178 .51886 .48431 .52453 .48319 .52145 .48064 Mtetra
.446 .712 .98 r
.52145 .48064 .52453 .48319 .53022 .48339 .52714 .48074 Mtetra
.274 .616 .958 r
.52714 .48074 .53022 .48339 .53593 .48483 .53286 .48192 Mtetra
.139 .514 .913 r
.53286 .48192 .53593 .48483 .54166 .4874 .53859 .48402 Mtetra
.084 .442 .878 r
.53859 .48402 .54166 .4874 .54743 .49095 .54436 .48682 Mtetra
.112 .409 .859 r
.54436 .48682 .54743 .49095 .55324 .49529 .55016 .49014 Mtetra
.194 .403 .839 r
.55016 .49014 .55324 .49529 .55909 .5002 .556 .49374 Mtetra
.289 .406 .808 r
.556 .49374 .55909 .5002 .56497 .50545 .56186 .49743 Mtetra
.37 .41 .772 r
.56186 .49743 .56497 .50545 .5709 .51079 .56776 .50102 Mtetra
.432 .414 .739 r
.56776 .50102 .5709 .51079 .57686 .51595 .57368 .50433 Mtetra
.477 .417 .712 r
.57368 .50433 .57686 .51595 .58285 .52069 .57963 .50719 Mtetra
.51 .421 .69 r
.57963 .50719 .58285 .52069 .58886 .52476 .58559 .50947 Mtetra
.535 .425 .675 r
.58559 .50947 .58886 .52476 .59489 .52795 .59157 .51107 Mtetra
.555 .429 .664 r
.59157 .51107 .59489 .52795 .60092 .53006 .59756 .51189 Mtetra
.572 .435 .656 r
.59756 .51189 .60092 .53006 .60695 .53096 .60355 .51186 Mtetra
.587 .441 .65 r
.60355 .51186 .60695 .53096 .61297 .53052 .60953 .51094 Mtetra
.6 .449 .648 r
.60953 .51094 .61297 .53052 .61897 .52871 .61551 .50912 Mtetra
.613 .458 .647 r
.61551 .50912 .61897 .52871 .62494 .52552 .62147 .50638 Mtetra
.627 .468 .648 r
.62147 .50638 .62494 .52552 .63087 .521 .62742 .50275 Mtetra
.642 .481 .651 r
.62742 .50275 .63087 .521 .63677 .51524 .63334 .49826 Mtetra
.657 .497 .655 r
.63334 .49826 .63677 .51524 .64263 .5084 .63924 .49299 Mtetra
.675 .516 .662 r
.63924 .49299 .64263 .5084 .64845 .50066 .64512 .48702 Mtetra
.695 .539 .671 r
.64512 .48702 .64845 .50066 .65423 .49224 .65097 .48046 Mtetra
.717 .565 .682 r
.65097 .48046 .65423 .49224 .65999 .48337 .6568 .47344 Mtetra
.74 .596 .696 r
.6568 .47344 .65999 .48337 .66572 .47432 .66261 .46613 Mtetra
.765 .631 .712 r
.66261 .46613 .66572 .47432 .67144 .46533 .66841 .4587 Mtetra
.788 .669 .732 r
.66841 .4587 .67144 .46533 .67717 .45668 .6742 .45135 Mtetra
.808 .708 .755 r
.6742 .45135 .67717 .45668 .68291 .44859 .68 .44429 Mtetra
.821 .746 .781 r
.68 .44429 .68291 .44859 .68868 .44129 .68582 .43772 Mtetra
.822 .779 .811 r
.68582 .43772 .68868 .44129 .69449 .43497 .69167 .43187 Mtetra
.808 .803 .847 r
.69167 .43187 .69449 .43497 .70036 .42979 .69757 .42694 Mtetra
.771 .814 .886 r
.69757 .42694 .70036 .42979 .70631 .42586 .70352 .4231 Mtetra
.706 .806 .927 r
.70352 .4231 .70631 .42586 .71233 .42326 .70956 .42051 Mtetra
.6 .772 .962 r
.70956 .42051 .71233 .42326 .71845 .42203 .71569 .41929 Mtetra
.442 .701 .976 r
.71569 .41929 .71845 .42203 .72466 .42215 .72192 .4195 Mtetra
.217 .581 .943 r
.72192 .4195 .72466 .42215 .73098 .42356 .72826 .42116 Mtetra
0 .4 .828 r
.72826 .42116 .73098 .42356 .7374 .42615 .73472 .42424 Mtetra
0 .176 .614 r
.73472 .42424 .7374 .42615 .74393 .42977 .74131 .42862 Mtetra
.594 .032 0 r
.74131 .42862 .74393 .42977 .75054 .43425 .748 .43414 Mtetra
.713 .178 0 r
.748 .43414 .75054 .43425 .75724 .43935 .75481 .44059 Mtetra
.754 .262 .064 r
.75481 .44059 .75724 .43935 .76401 .44484 .76171 .44768 Mtetra
.753 .304 .184 r
.76171 .44768 .76401 .44484 .77083 .45045 .76868 .45509 Mtetra
.733 .32 .264 r
.76868 .45509 .77083 .45045 .77769 .4559 .7757 .46246 Mtetra
.705 .322 .319 r
.7757 .46246 .77769 .4559 .78455 .46092 .78274 .46942 Mtetra
.674 .314 .355 r
.78274 .46942 .78455 .46092 .7914 .46525 .78977 .47561 Mtetra
.642 .302 .38 r
.78977 .47561 .7914 .46525 .79821 .46865 .79675 .48066 Mtetra
.609 .285 .396 r
.79675 .48066 .79821 .46865 .80495 .47091 .80365 .48426 Mtetra
.574 .264 .405 r
.80365 .48426 .80495 .47091 .81162 .47186 .81044 .48617 Mtetra
.537 .239 .408 r
.81044 .48617 .81162 .47186 .81819 .4714 .81709 .4862 Mtetra
.497 .209 .405 r
.81709 .4862 .81819 .4714 .82464 .46946 .82359 .48426 Mtetra
.452 .172 .397 r
.82359 .48426 .82464 .46946 .83097 .46603 .82993 .48034 Mtetra
.398 .127 .381 r
.82993 .48034 .83097 .46603 .83717 .46117 .83609 .47453 Mtetra
.332 .069 .356 r
.83609 .47453 .83717 .46117 .84324 .455 .84208 .46701 Mtetra
.247 0 .316 r
.84208 .46701 .84324 .455 .84921 .44768 .84793 .45803 Mtetra
.131 0 .253 r
.84793 .45803 .84921 .44768 .85506 .43941 .85364 .44789 Mtetra
0 0 .155 r
.85364 .44789 .85506 .43941 .86084 .43043 .85925 .43696 Mtetra
0 0 .004 r
.85925 .43696 .86084 .43043 .86655 .42101 .8648 .42559 Mtetra
0 0 0 r
.8648 .42559 .86655 .42101 .87223 .41141 .87032 .41417 Mtetra
.762 .865 .433 r
.87032 .41417 .87223 .41141 .8779 .40192 .87585 .40305 Mtetra
.905 .953 .61 r
.87585 .40305 .8779 .40192 .8836 .3928 .88142 .39256 Mtetra
.947 .958 .716 r
.88142 .39256 .8836 .3928 .88935 .38431 .88707 .38299 Mtetra
.933 .931 .778 r
.88707 .38299 .88935 .38431 .8952 .37666 .89285 .37457 Mtetra
.896 .898 .821 r
.89285 .37457 .8952 .37666 .90115 .37005 .89876 .36745 Mtetra
.847 .869 .858 r
.89876 .36745 .90115 .37005 .90724 .36463 .90484 .36176 Mtetra
.785 .842 .895 r
.90484 .36176 .90724 .36463 .91349 .36052 .91109 .35753 Mtetra
.706 .812 .931 r
.91109 .35753 .91349 .36052 .91992 .35776 .91753 .35476 Mtetra
.499 .841 .997 r
.33131 .5379 .33476 .53901 .34003 .538 .33659 .53691 Mtetra
.126 .641 .892 r
.33659 .53691 .34003 .538 .34524 .53839 .34181 .53739 Mtetra
.335 0 0 r
.34181 .53739 .34524 .53839 .3504 .54019 .34695 .53944 Mtetra
.628 .065 0 r
.34695 .53944 .3504 .54019 .35551 .54335 .35204 .54306 Mtetra
.751 .252 .038 r
.35204 .54306 .35551 .54335 .36058 .54778 .35708 .54821 Mtetra
.795 .348 .183 r
.35708 .54821 .36058 .54778 .36563 .55331 .36209 .55474 Mtetra
.804 .395 .274 r
.36209 .55474 .36563 .55331 .37067 .55973 .36708 .56244 Mtetra
.797 .416 .334 r
.36708 .56244 .37067 .55973 .37572 .56678 .37207 .571 Mtetra
.781 .421 .374 r
.37207 .571 .37572 .56678 .3808 .57412 .37708 .58007 Mtetra
.759 .415 .402 r
.37708 .58007 .3808 .57412 .38592 .58143 .38213 .58921 Mtetra
.734 .403 .421 r
.38213 .58921 .38592 .58143 .39109 .58835 .38725 .59798 Mtetra
.706 .386 .433 r
.38725 .59798 .39109 .58835 .39633 .5945 .39244 .60591 Mtetra
.674 .363 .439 r
.39244 .60591 .39633 .5945 .40165 .59957 .39772 .61255 Mtetra
.64 .336 .44 r
.39772 .61255 .40165 .59957 .40705 .60323 .4031 .61751 Mtetra
.6 .303 .437 r
.4031 .61751 .40705 .60323 .41253 .60526 .40858 .62046 Mtetra
.555 .264 .429 r
.40858 .62046 .41253 .60526 .41809 .60548 .41416 .62115 Mtetra
.501 .216 .414 r
.41416 .62115 .41809 .60548 .42372 .6038 .41984 .61947 Mtetra
.436 .157 .39 r
.41984 .61947 .42372 .6038 .42942 .60021 .42559 .61541 Mtetra
.353 .081 .355 r
.42559 .61541 .42942 .60021 .43518 .5948 .43141 .60909 Mtetra
.245 0 .302 r
.43141 .60909 .43518 .5948 .44097 .58773 .43728 .60073 Mtetra
.1 0 .222 r
.43728 .60073 .44097 .58773 .44679 .57925 .44317 .59067 Mtetra
0 0 .103 r
.44317 .59067 .44679 .57925 .45262 .56966 .44909 .5793 Mtetra
0 0 0 r
.44909 .5793 .45262 .56966 .45846 .55929 .455 .56706 Mtetra
.455 .56706 .45846 .55929 .46428 .5485 .46089 .55442 Mtetra
.799 .877 .445 r
.46089 .55442 .46428 .5485 .47009 .53766 .46676 .54184 Mtetra
.913 .94 .58 r
.46676 .54184 .47009 .53766 .47587 .52711 .47259 .52975 Mtetra
.954 .95 .666 r
.47259 .52975 .47587 .52711 .48163 .51716 .4784 .5185 Mtetra
.956 .939 .724 r
.4784 .5185 .48163 .51716 .48736 .5081 .48416 .50842 Mtetra
.938 .925 .77 r
.48416 .50842 .48736 .5081 .49307 .50014 .4899 .49972 Mtetra
.907 .915 .813 r
.4899 .49972 .49307 .50014 .49876 .49346 .49561 .49256 Mtetra
.864 .911 .862 r
.49561 .49256 .49876 .49346 .50443 .48815 .5013 .48699 Mtetra
.798 .909 .917 r
.5013 .48699 .50443 .48815 .5101 .48426 .50698 .48299 Mtetra
.691 .897 .971 r
.50698 .48299 .5101 .48426 .51577 .48178 .51266 .48049 Mtetra
.52 .846 .998 r
.51266 .48049 .51577 .48178 .52145 .48064 .51835 .47934 Mtetra
.297 .736 .966 r
.51835 .47934 .52145 .48064 .52714 .48074 .52405 .47934 Mtetra
.095 .601 .894 r
.52405 .47934 .52714 .48074 .53286 .48192 .52978 .48028 Mtetra
0 .504 .847 r
.52978 .48028 .53286 .48192 .53859 .48402 .53552 .48191 Mtetra
0 .47 .856 r
.53552 .48191 .53859 .48402 .54436 .48682 .54129 .484 Mtetra
.08 .483 .895 r
.54129 .484 .54436 .48682 .55016 .49014 .54709 .48632 Mtetra
.227 .503 .904 r
.54709 .48632 .55016 .49014 .556 .49374 .55291 .48866 Mtetra
.357 .505 .869 r
.55291 .48866 .556 .49374 .56186 .49743 .55876 .49085 Mtetra
.445 .495 .817 r
.55876 .49085 .56186 .49743 .56776 .50102 .56464 .49275 Mtetra
.499 .483 .77 r
.56464 .49275 .56776 .50102 .57368 .50433 .57053 .49426 Mtetra
.533 .473 .734 r
.57053 .49426 .57368 .50433 .57963 .50719 .57644 .49532 Mtetra
.555 .465 .707 r
.57644 .49532 .57963 .50719 .58559 .50947 .58237 .4959 Mtetra
.57 .459 .688 r
.58237 .4959 .58559 .50947 .59157 .51107 .5883 .49597 Mtetra
.581 .456 .675 r
.5883 .49597 .59157 .51107 .59756 .51189 .59425 .49555 Mtetra
.589 .455 .666 r
.59425 .49555 .59756 .51189 .60355 .51186 .6002 .49464 Mtetra
.596 .455 .66 r
.6002 .49464 .60355 .51186 .60953 .51094 .60616 .49327 Mtetra
.603 .458 .657 r
.60616 .49327 .60953 .51094 .61551 .50912 .61212 .49143 Mtetra
.611 .463 .656 r
.61212 .49143 .61551 .50912 .62147 .50638 .61808 .48912 Mtetra
.62 .471 .658 r
.61808 .48912 .62147 .50638 .62742 .50275 .62403 .48634 Mtetra
.63 .482 .662 r
.62403 .48634 .62742 .50275 .63334 .49826 .62998 .48307 Mtetra
.643 .496 .669 r
.62998 .48307 .63334 .49826 .63924 .49299 .63593 .4793 Mtetra
.659 .516 .678 r
.63593 .4793 .63924 .49299 .64512 .48702 .64185 .47503 Mtetra
.678 .54 .69 r
.64185 .47503 .64512 .48702 .65097 .48046 .64777 .47026 Mtetra
.702 .572 .706 r
.64777 .47026 .65097 .48046 .6568 .47344 .65367 .46503 Mtetra
.729 .61 .724 r
.65367 .46503 .6568 .47344 .66261 .46613 .65955 .4594 Mtetra
.76 .655 .746 r
.65955 .4594 .66261 .46613 .66841 .4587 .66542 .45347 Mtetra
.79 .706 .771 r
.66542 .45347 .66841 .4587 .6742 .45135 .67128 .44738 Mtetra
.818 .759 .797 r
.67128 .44738 .6742 .45135 .68 .44429 .67714 .4413 Mtetra
.836 .811 .826 r
.67714 .4413 .68 .44429 .68582 .43772 .68301 .43545 Mtetra
.839 .855 .857 r
.68301 .43545 .68582 .43772 .69167 .43187 .6889 .43005 Mtetra
.821 .889 .892 r
.6889 .43005 .69167 .43187 .69757 .42694 .69482 .42536 Mtetra
.774 .906 .932 r
.69482 .42536 .69757 .42694 .70352 .4231 .7008 .4216 Mtetra
.682 .897 .974 r
.7008 .4216 .70352 .4231 .70956 .42051 .70685 .41902 Mtetra
.521 .842 .999 r
.70685 .41902 .70956 .42051 .71569 .41929 .71299 .4178 Mtetra
.263 .705 .961 r
.71299 .4178 .71569 .41929 .72192 .4195 .71924 .41811 Mtetra
0 .468 .806 r
.71924 .41811 .72192 .4195 .72826 .42116 .72561 .42003 Mtetra
.397 0 0 r
.72561 .42003 .72826 .42116 .73472 .42424 .73211 .42358 Mtetra
.612 .045 0 r
.73211 .42358 .73472 .42424 .74131 .42862 .73875 .42871 Mtetra
.725 .198 0 r
.73875 .42871 .74131 .42862 .748 .43414 .74553 .43527 Mtetra
.772 .287 .076 r
.74553 .43527 .748 .43414 .75481 .44059 .75244 .44303 Mtetra
.783 .335 .183 r
.75244 .44303 .75481 .44059 .76171 .44768 .75947 .4517 Mtetra
.774 .357 .258 r
.75947 .4517 .76171 .44768 .76868 .45509 .76659 .46088 Mtetra
.754 .363 .312 r
.76659 .46088 .76868 .45509 .7757 .46246 .77377 .47015 Mtetra
.727 .358 .351 r
.77377 .47015 .7757 .46246 .78274 .46942 .78099 .47904 Mtetra
.697 .347 .378 r
.78099 .47904 .78274 .46942 .78977 .47561 .78819 .48706 Mtetra
.664 .329 .397 r
.78819 .48706 .78977 .47561 .79675 .48066 .79534 .49376 Mtetra
.628 .308 .409 r
.79534 .49376 .79675 .48066 .80365 .48426 .80239 .4987 Mtetra
.59 .282 .416 r
.80239 .4987 .80365 .48426 .81044 .48617 .80931 .50156 Mtetra
.548 .252 .417 r
.80931 .50156 .81044 .48617 .81709 .4862 .81606 .50209 Mtetra
.501 .216 .414 r
.81606 .50209 .81709 .4862 .82359 .48426 .82261 .50015 Mtetra
.448 .174 .404 r
.82261 .50015 .82359 .48426 .82993 .48034 .82895 .49574 Mtetra
.385 .122 .387 r
.82895 .49574 .82993 .48034 .83609 .47453 .83507 .48898 Mtetra
.31 .058 .361 r
.83507 .48898 .83609 .47453 .84208 .46701 .84099 .48012 Mtetra
.215 0 .32 r
.84099 .48012 .84208 .46701 .84793 .45803 .84673 .46948 Mtetra
.095 0 .261 r
.84673 .46948 .84793 .45803 .85364 .44789 .8523 .4575 Mtetra
0 0 .173 r
.8523 .4575 .85364 .44789 .85925 .43696 .85777 .44462 Mtetra
0 0 .047 r
.85777 .44462 .85925 .43696 .8648 .42559 .86315 .43133 Mtetra
0 0 0 r
.86315 .43133 .8648 .42559 .87032 .41417 .86852 .41811 Mtetra
.684 .781 .305 r
.86852 .41811 .87032 .41417 .87585 .40305 .87391 .40539 Mtetra
.837 .897 .479 r
.87391 .40539 .87585 .40305 .88142 .39256 .87936 .39357 Mtetra
.915 .953 .615 r
.87936 .39357 .88142 .39256 .88707 .38299 .88492 .38294 Mtetra
.934 .969 .717 r
.88492 .38294 .88707 .38299 .89285 .37457 .89063 .37374 Mtetra
.914 .966 .796 r
.89063 .37374 .89285 .37457 .89876 .36745 .89651 .36613 Mtetra
.867 .955 .864 r
.89651 .36613 .89876 .36745 .90484 .36176 .90257 .36017 Mtetra
.791 .937 .925 r
.90257 .36017 .90484 .36176 .91109 .35753 .90883 .35583 Mtetra
.682 .904 .974 r
.90883 .35583 .91109 .35753 .91753 .35476 .91528 .35303 Mtetra
.313 .799 .887 r
.32779 .53782 .33131 .5379 .33659 .53691 .33308 .53684 Mtetra
.148 0 0 r
.33308 .53684 .33659 .53691 .34181 .53739 .3383 .53741 Mtetra
.518 0 0 r
.3383 .53741 .34181 .53739 .34695 .53944 .34344 .53969 Mtetra
.698 .187 .016 r
.34344 .53969 .34695 .53944 .35204 .54306 .34851 .54376 Mtetra
.773 .319 .172 r
.34851 .54376 .35204 .54306 .35708 .54821 .35352 .54959 Mtetra
.801 .389 .268 r
.35352 .54959 .35708 .54821 .36209 .55474 .35848 .55708 Mtetra
.808 .425 .33 r
.35848 .55708 .36209 .55474 .36708 .56244 .36342 .566 Mtetra
.802 .441 .372 r
.36342 .566 .36708 .56244 .37207 .571 .36835 .57602 Mtetra
.79 .444 .402 r
.36835 .57602 .37207 .571 .37708 .58007 .37329 .58673 Mtetra
.772 .438 .422 r
.37329 .58673 .37708 .58007 .38213 .58921 .37828 .59763 Mtetra
.749 .426 .436 r
.37828 .59763 .38213 .58921 .38725 .59798 .38334 .60819 Mtetra
.723 .408 .445 r
.38334 .60819 .38725 .59798 .39244 .60591 .38848 .61782 Mtetra
.692 .384 .449 r
.38848 .61782 .39244 .60591 .39772 .61255 .39373 .626 Mtetra
.656 .354 .449 r
.39373 .626 .39772 .61255 .4031 .61751 .39909 .63221 Mtetra
.614 .318 .443 r
.39909 .63221 .4031 .61751 .40858 .62046 .40457 .63604 Mtetra
.564 .273 .433 r
.40457 .63604 .40858 .62046 .41416 .62115 .41017 .6372 Mtetra
.502 .218 .415 r
.41017 .6372 .41416 .62115 .41984 .61947 .41589 .63552 Mtetra
.424 .147 .387 r
.41589 .63552 .41984 .61947 .42559 .61541 .42169 .63101 Mtetra
.324 .057 .345 r
.42169 .63101 .42559 .61541 .43141 .60909 .42758 .6238 Mtetra
.193 0 .282 r
.42758 .6238 .43141 .60909 .43728 .60073 .43353 .6142 Mtetra
.021 0 .19 r
.43353 .6142 .43728 .60073 .44317 .59067 .4395 .6026 Mtetra
0 0 .061 r
.4395 .6026 .44317 .59067 .44909 .5793 .4455 .58951 Mtetra
0 0 0 r
.4455 .58951 .44909 .5793 .455 .56706 .45149 .57548 Mtetra
.66 .759 .276 r
.45149 .57548 .455 .56706 .46089 .55442 .45745 .56107 Mtetra
.821 .869 .426 r
.45745 .56107 .46089 .55442 .46676 .54184 .46339 .54682 Mtetra
.911 .923 .539 r
.46339 .54682 .46676 .54184 .47259 .52975 .46928 .53325 Mtetra
.95 .942 .62 r
.46928 .53325 .47259 .52975 .4784 .5185 .47513 .52077 Mtetra
.958 .947 .683 r
.47513 .52077 .4784 .5185 .48416 .50842 .48093 .50971 Mtetra
.947 .95 .738 r
.48093 .50971 .48416 .50842 .4899 .49972 .4867 .5003 Mtetra
.92 .957 .793 r
.4867 .5003 .4899 .49972 .49561 .49256 .49243 .49268 Mtetra
.871 .969 .854 r
.49243 .49268 .49561 .49256 .5013 .48699 .49814 .48686 Mtetra
.78 .974 .916 r
.49814 .48686 .5013 .48699 .50698 .48299 .50384 .48277 Mtetra
.612 .94 .951 r
.50384 .48277 .50698 .48299 .51266 .48049 .50954 .48024 Mtetra
.355 .822 .908 r
.50954 .48024 .51266 .48049 .51835 .47934 .51524 .47907 Mtetra
.087 .643 .793 r
.51524 .47907 .51835 .47934 .52405 .47934 .52095 .47899 Mtetra
.092 0 0 r
.52095 .47899 .52405 .47934 .52978 .48028 .52668 .47969 Mtetra
.157 0 0 r
.52668 .47969 .52978 .48028 .53552 .48191 .53243 .48089 Mtetra
0 .466 .754 r
.53243 .48089 .53552 .48191 .54129 .484 .53821 .4823 Mtetra
.056 .554 .886 r
.53821 .4823 .54129 .484 .54709 .48632 .54401 .48368 Mtetra
.275 .621 .959 r
.54401 .48368 .54709 .48632 .55291 .48866 .54983 .48483 Mtetra
.44 .621 .928 r
.54983 .48483 .55291 .48866 .55876 .49085 .55567 .48561 Mtetra
.529 .591 .861 r
.55567 .48561 .55876 .49085 .56464 .49275 .56153 .48593 Mtetra
.572 .559 .801 r
.56153 .48593 .56464 .49275 .57053 .49426 .5674 .48577 Mtetra
.593 .533 .757 r
.5674 .48577 .57053 .49426 .57644 .49532 .57328 .48514 Mtetra
.603 .513 .726 r
.57328 .48514 .57644 .49532 .58237 .4959 .57918 .48412 Mtetra
.607 .498 .704 r
.57918 .48412 .58237 .4959 .5883 .49597 .58508 .48277 Mtetra
.609 .487 .689 r
.58508 .48277 .5883 .49597 .59425 .49555 .59099 .4812 Mtetra
.608 .479 .678 r
.59099 .4812 .59425 .49555 .6002 .49464 .59691 .47948 Mtetra
.608 .473 .672 r
.59691 .47948 .6002 .49464 .60616 .49327 .60285 .47767 Mtetra
.608 .471 .669 r
.60285 .47767 .60616 .49327 .61212 .49143 .60879 .47582 Mtetra
.609 .471 .669 r
.60879 .47582 .61212 .49143 .61808 .48912 .61475 .47391 Mtetra
.611 .475 .672 r
.61475 .47391 .61808 .48912 .62403 .48634 .62072 .47192 Mtetra
.616 .484 .678 r
.62072 .47192 .62403 .48634 .62998 .48307 .62669 .46979 Mtetra
.625 .497 .687 r
.62669 .46979 .62998 .48307 .63593 .4793 .63267 .46742 Mtetra
.638 .517 .699 r
.63267 .46742 .63593 .4793 .64185 .47503 .63865 .46473 Mtetra
.656 .544 .716 r
.63865 .46473 .64185 .47503 .64777 .47026 .64463 .46163 Mtetra
.681 .581 .737 r
.64463 .46163 .64777 .47026 .65367 .46503 .65059 .45807 Mtetra
.712 .629 .763 r
.65059 .45807 .65367 .46503 .65955 .4594 .65654 .45402 Mtetra
.749 .688 .792 r
.65654 .45402 .65955 .4594 .66542 .45347 .66248 .4495 Mtetra
.787 .754 .823 r
.66248 .4495 .66542 .45347 .67128 .44738 .66841 .4446 Mtetra
.82 .823 .851 r
.66841 .4446 .67128 .44738 .67714 .4413 .67432 .43946 Mtetra
.839 .885 .874 r
.67432 .43946 .67714 .4413 .68301 .43545 .68024 .43428 Mtetra
.835 .933 .894 r
.68024 .43428 .68301 .43545 .6889 .43005 .68616 .42931 Mtetra
.802 .963 .913 r
.68616 .42931 .6889 .43005 .69482 .42536 .69212 .42483 Mtetra
.729 .969 .934 r
.69212 .42483 .69482 .42536 .7008 .4216 .69812 .42116 Mtetra
.592 .934 .948 r
.69812 .42116 .7008 .4216 .70685 .41902 .70418 .41858 Mtetra
.356 .821 .916 r
.70418 .41858 .70685 .41902 .71299 .4178 .71034 .41737 Mtetra
.016 .585 .775 r
.71034 .41737 .71299 .4178 .71924 .41811 .71661 .41777 Mtetra
.33 0 0 r
.71661 .41777 .71924 .41811 .72561 .42003 .723 .41993 Mtetra
.571 0 0 r
.723 .41993 .72561 .42003 .73211 .42358 .72955 .42394 Mtetra
.703 .171 0 r
.72955 .42394 .73211 .42358 .73875 .42871 .73625 .42978 Mtetra
.768 .279 .068 r
.73625 .42978 .73875 .42871 .74553 .43527 .7431 .43733 Mtetra
.794 .341 .169 r
.7431 .43733 .74553 .43527 .75244 .44303 .75012 .44636 Mtetra
.798 .375 .242 r
.75012 .44636 .75244 .44303 .75947 .4517 .75726 .45653 Mtetra
.789 .389 .296 r
.75726 .45653 .75947 .4517 .76659 .46088 .76453 .46742 Mtetra
.771 .391 .336 r
.76453 .46742 .76659 .46088 .77377 .47015 .77187 .47852 Mtetra
.746 .384 .367 r
.77187 .47852 .77377 .47015 .78099 .47904 .77926 .48926 Mtetra
.717 .37 .389 r
.77926 .48926 .78099 .47904 .78819 .48706 .78663 .49906 Mtetra
.684 .35 .404 r
.78663 .49906 .78819 .48706 .79534 .49376 .79394 .50734 Mtetra
.646 .325 .415 r
.79394 .50734 .79534 .49376 .80239 .4987 .80114 .51359 Mtetra
.604 .295 .42 r
.80114 .51359 .80239 .4987 .80931 .50156 .80818 .51737 Mtetra
.556 .26 .42 r
.80818 .51737 .80931 .50156 .81606 .50209 .81502 .51838 Mtetra
.502 .218 .415 r
.81502 .51838 .81606 .50209 .82261 .50015 .82162 .51644 Mtetra
.439 .168 .403 r
.82162 .51644 .82261 .50015 .82895 .49574 .82797 .51155 Mtetra
.365 .107 .384 r
.82797 .51155 .82895 .49574 .83507 .48898 .83407 .50388 Mtetra
.276 .034 .355 r
.83407 .50388 .83507 .48898 .84099 .48012 .83992 .49371 Mtetra
.169 0 .311 r
.83992 .49371 .84099 .48012 .84673 .46948 .84555 .48148 Mtetra
.038 0 .249 r
.84555 .48148 .84673 .46948 .8523 .4575 .851 .46771 Mtetra
0 0 .164 r
.851 .46771 .8523 .4575 .85777 .44462 .85632 .45296 Mtetra
0 0 .05 r
.85632 .45296 .85777 .44462 .86315 .43133 .86156 .43783 Mtetra
0 0 0 r
.86156 .43783 .86315 .43133 .86852 .41811 .86679 .42288 Mtetra
.86679 .42288 .86852 .41811 .87391 .40539 .87204 .40863 Mtetra
.787 .844 .386 r
.87204 .40863 .87391 .40539 .87936 .39357 .87739 .39551 Mtetra
.867 .916 .517 r
.87739 .39551 .87936 .39357 .88492 .38294 .88287 .38388 Mtetra
.899 .961 .631 r
.88287 .38388 .88492 .38294 .89063 .37374 .88852 .37395 Mtetra
.891 .987 .731 r
.88852 .37395 .89063 .37374 .89651 .36613 .89437 .36586 Mtetra
.842 .998 .822 r
.89437 .36586 .89651 .36613 .90257 .36017 .90042 .35964 Mtetra
.744 .987 .897 r
.90042 .35964 .90257 .36017 .90883 .35583 .90669 .3552 Mtetra
.588 .936 .939 r
.90669 .3552 .90883 .35583 .91528 .35303 .91315 .35238 Mtetra
.137 .68 .707 r
.3242 .53844 .32779 .53782 .33308 .53684 .3295 .53747 Mtetra
.297 0 0 r
.3295 .53747 .33308 .53684 .3383 .53741 .33472 .53812 Mtetra
.584 .046 0 r
.33472 .53812 .3383 .53741 .34344 .53969 .33986 .54062 Mtetra
.72 .245 .119 r
.33986 .54062 .34344 .53969 .34851 .54376 .34492 .5451 Mtetra
.781 .354 .237 r
.34492 .5451 .34851 .54376 .35352 .54959 .3499 .55157 Mtetra
.806 .413 .31 r
.3499 .55157 .35352 .54959 .35848 .55708 .35483 .55995 Mtetra
.813 .445 .359 r
.35483 .55995 .35848 .55708 .36342 .566 .35971 .57 Mtetra
.81 .459 .392 r
.35971 .57 .36342 .566 .36835 .57602 .36458 .58137 Mtetra
.801 .462 .415 r
.36458 .58137 .36835 .57602 .37329 .58673 .36947 .59361 Mtetra
.785 .457 .432 r
.36947 .59361 .37329 .58673 .37828 .59763 .3744 .60615 Mtetra
.765 .445 .443 r
.3744 .60615 .37828 .59763 .38334 .60819 .37939 .61836 Mtetra
.741 .426 .45 r
.37939 .61836 .38334 .60819 .38848 .61782 .38449 .62959 Mtetra
.711 .402 .453 r
.38449 .62959 .38848 .61782 .39373 .626 .3897 .6392 Mtetra
.674 .37 .451 r
.3897 .6392 .39373 .626 .39909 .63221 .39505 .64658 Mtetra
.628 .329 .444 r
.39505 .64658 .39909 .63221 .40457 .63604 .40053 .65125 Mtetra
.572 .278 .431 r
.40053 .65125 .40457 .63604 .41017 .6372 .40615 .65284 Mtetra
.499 .212 .409 r
.40615 .65284 .41017 .6372 .41589 .63552 .4119 .65116 Mtetra
.404 .126 .374 r
.4119 .65116 .41589 .63552 .42169 .63101 .41776 .64622 Mtetra
.279 .014 .321 r
.41776 .64622 .42169 .63101 .42758 .6238 .42371 .63819 Mtetra
.113 0 .241 r
.42371 .63819 .42758 .6238 .43353 .6142 .42973 .62742 Mtetra
0 0 .126 r
.42973 .62742 .43353 .6142 .4395 .6026 .4358 .61439 Mtetra
0 0 0 r
.4358 .61439 .4395 .6026 .4455 .58951 .44187 .5997 Mtetra
.44187 .5997 .4455 .58951 .45149 .57548 .44794 .58399 Mtetra
.754 .809 .33 r
.44794 .58399 .45149 .57548 .45745 .56107 .45398 .56792 Mtetra
.869 .881 .446 r
.45398 .56792 .45745 .56107 .46339 .54682 .45998 .55214 Mtetra
.929 .916 .532 r
.45998 .55214 .46339 .54682 .46928 .53325 .46593 .53719 Mtetra
.956 .932 .598 r
.46593 .53719 .46928 .53325 .47513 .52077 .47183 .52356 Mtetra
.96 .943 .654 r
.47183 .52356 .47513 .52077 .48093 .50971 .47767 .51159 Mtetra
.949 .956 .708 r
.47767 .51159 .48093 .50971 .4867 .5003 .48347 .50154 Mtetra
.921 .974 .766 r
.48347 .50154 .4867 .5003 .49243 .49268 .48923 .49349 Mtetra
.86 .993 .827 r
.48923 .49349 .49243 .49268 .49814 .48686 .49496 .48743 Mtetra
.734 .99 .877 r
.49496 .48743 .49814 .48686 .50384 .48277 .50067 .48325 Mtetra
.5 .908 .863 r
.50067 .48325 .50384 .48277 .50954 .48024 .50638 .48071 Mtetra
.191 .721 .747 r
.50638 .48071 .50954 .48024 .51524 .47907 .5121 .47952 Mtetra
.061 0 0 r
.5121 .47952 .51524 .47907 .52095 .47899 .51782 .47935 Mtetra
.194 0 0 r
.51782 .47935 .52095 .47899 .52668 .47969 .52357 .47984 Mtetra
.219 0 0 r
.52357 .47984 .52668 .47969 .53243 .48089 .52933 .48065 Mtetra
.137 0 0 r
.52933 .48065 .53243 .48089 .53821 .4823 .53512 .48144 Mtetra
.072 .615 .848 r
.53512 .48144 .53821 .4823 .54401 .48368 .54092 .48197 Mtetra
.348 .735 .985 r
.54092 .48197 .54401 .48368 .54983 .48483 .54674 .48203 Mtetra
.535 .737 .968 r
.54674 .48203 .54983 .48483 .55567 .48561 .55258 .48152 Mtetra
.616 .686 .893 r
.55258 .48152 .55567 .48561 .56153 .48593 .55843 .4804 Mtetra
.646 .636 .826 r
.55843 .4804 .56153 .48593 .5674 .48577 .56428 .47871 Mtetra
.654 .596 .777 r
.56428 .47871 .5674 .48577 .57328 .48514 .57015 .47656 Mtetra
.652 .565 .744 r
.57015 .47656 .57328 .48514 .57918 .48412 .57602 .47408 Mtetra
.647 .541 .72 r
.57602 .47408 .57918 .48412 .58508 .48277 .58189 .47145 Mtetra
.639 .522 .705 r
.58189 .47145 .58508 .48277 .59099 .4812 .58778 .46884 Mtetra
.63 .507 .694 r
.58778 .46884 .59099 .4812 .59691 .47948 .59368 .46638 Mtetra
.622 .496 .688 r
.59368 .46638 .59691 .47948 .60285 .47767 .59959 .46419 Mtetra
.614 .488 .685 r
.59959 .46419 .60285 .47767 .60879 .47582 .60553 .46232 Mtetra
.606 .483 .686 r
.60553 .46232 .60879 .47582 .61475 .47391 .61149 .46078 Mtetra
.601 .483 .69 r
.61149 .46078 .61475 .47391 .62072 .47192 .61747 .4595 Mtetra
.599 .488 .698 r
.61747 .4595 .62072 .47192 .62669 .46979 .62346 .45839 Mtetra
.601 .499 .71 r
.62346 .45839 .62669 .46979 .63267 .46742 .62948 .45729 Mtetra
.609 .519 .727 r
.62948 .45729 .63267 .46742 .63865 .46473 .6355 .45604 Mtetra
.624 .549 .75 r
.6355 .45604 .63865 .46473 .64463 .46163 .64153 .45446 Mtetra
.648 .593 .779 r
.64153 .45446 .64463 .46163 .65059 .45807 .64756 .45242 Mtetra
.682 .652 .814 r
.64756 .45242 .65059 .45807 .65654 .45402 .65358 .4498 Mtetra
.724 .726 .851 r
.65358 .4498 .65654 .45402 .66248 .4495 .65958 .44656 Mtetra
.768 .808 .884 r
.65958 .44656 .66248 .4495 .66841 .4446 .66556 .44275 Mtetra
.802 .886 .906 r
.66556 .44275 .66841 .4446 .67432 .43946 .67153 .43846 Mtetra
.813 .946 .91 r
.67153 .43846 .67432 .43946 .68024 .43428 .67749 .43389 Mtetra
.794 .98 .903 r
.67749 .43389 .68024 .43428 .68616 .42931 .68345 .42931 Mtetra
.74 .988 .891 r
.68345 .42931 .68616 .42931 .69212 .42483 .68943 .42504 Mtetra
.64 .966 .879 r
.68943 .42504 .69212 .42483 .69812 .42116 .69546 .42144 Mtetra
.466 .891 .849 r
.69546 .42144 .69812 .42116 .70418 .41858 .70154 .41886 Mtetra
.189 .72 .757 r
.70154 .41886 .70418 .41858 .71034 .41737 .70771 .41766 Mtetra
.157 0 0 r
.70771 .41766 .71034 .41737 .71661 .41777 .714 .41814 Mtetra
.453 0 0 r
.714 .41814 .71661 .41777 .723 .41993 .72043 .42053 Mtetra
.638 .089 0 r
.72043 .42053 .723 .41993 .72955 .42394 .72701 .42496 Mtetra
.737 .234 .031 r
.72701 .42496 .72955 .42394 .73625 .42978 .73376 .43146 Mtetra
.786 .322 .137 r
.73376 .43146 .73625 .42978 .7431 .43733 .74069 .43993 Mtetra
.807 .373 .213 r
.74069 .43993 .7431 .43733 .75012 .44636 .7478 .45013 Mtetra
.811 .4 .269 r
.7478 .45013 .75012 .44636 .75726 .45653 .75506 .46171 Mtetra
.803 .412 .312 r
.75506 .46171 .75726 .45653 .76453 .46742 .76246 .47418 Mtetra
.788 .412 .345 r
.76246 .47418 .76453 .46742 .77187 .47852 .76995 .48698 Mtetra
.766 .404 .37 r
.76995 .48698 .77187 .47852 .77926 .48926 .77749 .49945 Mtetra
.738 .389 .39 r
.77749 .49945 .77926 .48926 .78663 .49906 .78502 .51091 Mtetra
.704 .367 .404 r
.78502 .51091 .78663 .49906 .79394 .50734 .79249 .52068 Mtetra
.664 .339 .413 r
.79249 .52068 .79394 .50734 .80114 .51359 .79983 .52815 Mtetra
.617 .304 .417 r
.79983 .52815 .80114 .51359 .80818 .51737 .80698 .5328 Mtetra
.563 .262 .416 r
.80698 .5328 .80818 .51737 .81502 .51838 .81391 .53425 Mtetra
.499 .212 .409 r
.81391 .53425 .81502 .51838 .82162 .51644 .82056 .53232 Mtetra
.423 .152 .395 r
.82056 .53232 .82162 .51644 .82797 .51155 .82692 .52699 Mtetra
.333 .079 .371 r
.82692 .52699 .82797 .51155 .83407 .50388 .83299 .51845 Mtetra
.225 0 .335 r
.83299 .51845 .83407 .50388 .83992 .49371 .83878 .50706 Mtetra
.097 0 .284 r
.83878 .50706 .83992 .49371 .84555 .48148 .84432 .49333 Mtetra
0 0 .214 r
.84432 .49333 .84555 .48148 .851 .46771 .84966 .47789 Mtetra
0 0 .124 r
.84966 .47789 .851 .46771 .85632 .45296 .85486 .4614 Mtetra
0 0 .016 r
.85486 .4614 .85632 .45296 .86156 .43783 .85997 .44455 Mtetra
0 0 0 r
.85997 .44455 .86156 .43783 .86679 .42288 .86507 .42799 Mtetra
.683 .736 .23 r
.86507 .42799 .86679 .42288 .87204 .40863 .87021 .41232 Mtetra
.782 .823 .349 r
.87021 .41232 .87204 .40863 .87739 .39551 .87546 .39801 Mtetra
.843 .888 .46 r
.87546 .39801 .87739 .39551 .88287 .38388 .88087 .38543 Mtetra
.868 .937 .564 r
.88087 .38543 .88287 .38388 .88852 .37395 .88647 .37483 Mtetra
.854 .973 .662 r
.88647 .37483 .88852 .37395 .89437 .36586 .89229 .3663 Mtetra
.791 .991 .752 r
.89229 .3663 .89437 .36586 .90042 .35964 .89834 .35983 Mtetra
.661 .971 .818 r
.89834 .35983 .90042 .35964 .90669 .3552 .90462 .35529 Mtetra
.461 .888 .832 r
.90462 .35529 .90669 .3552 .91315 .35238 .9111 .35245 Mtetra
0 0 0 r
.32058 .53936 .3242 .53844 .3295 .53747 .32589 .5384 Mtetra
.351 0 0 r
.32589 .5384 .3295 .53747 .33472 .53812 .33112 .53912 Mtetra
.61 .091 0 r
.33112 .53912 .33472 .53812 .33986 .54062 .33625 .54182 Mtetra
.733 .274 .161 r
.33625 .54182 .33986 .54062 .34492 .5451 .34129 .54666 Mtetra
.789 .375 .264 r
.34129 .54666 .34492 .5451 .3499 .55157 .34625 .5537 Mtetra
.814 .431 .328 r
.34625 .5537 .3499 .55157 .35483 .55995 .35114 .56287 Mtetra
.823 .461 .37 r
.35114 .56287 .35483 .55995 .35971 .57 .35598 .57392 Mtetra
.822 .475 .4 r
.35598 .57392 .35971 .57 .36458 .58137 .3608 .5865 Mtetra
.814 .479 .42 r
.3608 .5865 .36458 .58137 .36947 .59361 .36562 .6001 Mtetra
.802 .474 .434 r
.36562 .6001 .36947 .59361 .3744 .60615 .37049 .61411 Mtetra
.784 .462 .444 r
.37049 .61411 .3744 .60615 .37939 .61836 .37544 .62781 Mtetra
.761 .444 .45 r
.37544 .62781 .37939 .61836 .38449 .62959 .38049 .64048 Mtetra
.731 .418 .451 r
.38049 .64048 .38449 .62959 .3897 .6392 .38567 .65137 Mtetra
.693 .384 .448 r
.38567 .65137 .3897 .6392 .39505 .64658 .39099 .6598 Mtetra
.644 .339 .439 r
.39099 .6598 .39505 .64658 .40053 .65125 .39648 .66521 Mtetra
.579 .278 .422 r
.39648 .66521 .40053 .65125 .40615 .65284 .40211 .6672 Mtetra
.492 .197 .393 r
.40211 .6672 .40615 .65284 .4119 .65116 .4079 .66553 Mtetra
.371 .087 .347 r
.4079 .66553 .4119 .65116 .41776 .64622 .41381 .6602 Mtetra
.204 0 .272 r
.41381 .6602 .41776 .64622 .42371 .63819 .41983 .65143 Mtetra
0 0 .161 r
.41983 .65143 .42371 .63819 .42973 .62742 .42593 .6396 Mtetra
0 0 .011 r
.42593 .6396 .42973 .62742 .4358 .61439 .43207 .62529 Mtetra
0 0 0 r
.43207 .62529 .4358 .61439 .44187 .5997 .43822 .60915 Mtetra
.739 .789 .301 r
.43822 .60915 .44187 .5997 .44794 .58399 .44437 .59194 Mtetra
.861 .863 .413 r
.44437 .59194 .44794 .58399 .45398 .56792 .45048 .5744 Mtetra
.927 .897 .493 r
.45048 .5744 .45398 .56792 .45998 .55214 .45655 .55723 Mtetra
.959 .913 .552 r
.45655 .55723 .45998 .55214 .46593 .53719 .46256 .54106 Mtetra
.97 .923 .601 r
.46256 .54106 .46593 .53719 .47183 .52356 .4685 .5264 Mtetra
.969 .934 .647 r
.4685 .5264 .47183 .52356 .47767 .51159 .47438 .51363 Mtetra
.955 .95 .696 r
.47438 .51363 .47767 .51159 .48347 .50154 .48021 .50299 Mtetra
.924 .974 .751 r
.48021 .50299 .48347 .50154 .48923 .49349 .486 .49457 Mtetra
.857 .997 .809 r
.486 .49457 .48923 .49349 .49496 .48743 .49175 .4883 Mtetra
.709 .986 .848 r
.49175 .4883 .49496 .48743 .50067 .48325 .49749 .48403 Mtetra
.439 .874 .804 r
.49749 .48403 .50067 .48325 .50638 .48071 .50321 .48147 Mtetra
0 0 0 r
.50321 .48147 .50638 .48071 .5121 .47952 .50894 .48028 Mtetra
.108 0 0 r
.50894 .48028 .5121 .47952 .51782 .47935 .51468 .48004 Mtetra
.211 0 0 r
.51468 .48004 .51782 .47935 .52357 .47984 .52044 .48034 Mtetra
.208 0 0 r
.52044 .48034 .52357 .47984 .52933 .48065 .52621 .4808 Mtetra
.094 0 0 r
.52621 .4808 .52933 .48065 .53512 .48144 .53201 .48105 Mtetra
.15 .687 .84 r
.53201 .48105 .53512 .48144 .54092 .48197 .53782 .48082 Mtetra
.445 .826 .989 r
.53782 .48082 .54092 .48197 .54674 .48203 .54365 .47993 Mtetra
.627 .824 .976 r
.54365 .47993 .54674 .48203 .55258 .48152 .54949 .47829 Mtetra
.696 .763 .904 r
.54949 .47829 .55258 .48152 .55843 .4804 .55533 .4759 Mtetra
.713 .703 .839 r
.55533 .4759 .55843 .4804 .56428 .47871 .56118 .47288 Mtetra
.711 .655 .792 r
.56118 .47288 .56428 .47871 .57015 .47656 .56703 .46939 Mtetra
.701 .617 .759 r
.56703 .46939 .57015 .47656 .57602 .47408 .57288 .46565 Mtetra
.687 .586 .737 r
.57288 .46565 .57602 .47408 .58189 .47145 .57874 .4619 Mtetra
.672 .562 .722 r
.57874 .4619 .58189 .47145 .58778 .46884 .58461 .45837 Mtetra
.655 .541 .713 r
.58461 .45837 .58778 .46884 .59368 .46638 .59049 .45527 Mtetra
.638 .524 .708 r
.59049 .45527 .59368 .46638 .59959 .46419 .59639 .45275 Mtetra
.621 .51 .706 r
.59639 .45275 .59959 .46419 .60553 .46232 .60232 .45087 Mtetra
.604 .5 .708 r
.60232 .45087 .60553 .46232 .61149 .46078 .60828 .44964 Mtetra
.589 .494 .714 r
.60828 .44964 .61149 .46078 .61747 .4595 .61427 .44899 Mtetra
.577 .494 .725 r
.61427 .44899 .61747 .4595 .62346 .45839 .62029 .44876 Mtetra
.569 .502 .74 r
.62029 .44876 .62346 .45839 .62948 .45729 .62634 .44876 Mtetra
.567 .52 .762 r
.62634 .44876 .62948 .45729 .6355 .45604 .6324 .44876 Mtetra
.575 .552 .791 r
.6324 .44876 .6355 .45604 .64153 .45446 .63848 .44852 Mtetra
.595 .602 .829 r
.63848 .44852 .64153 .45446 .64756 .45242 .64456 .4478 Mtetra
.629 .671 .872 r
.64456 .4478 .64756 .45242 .65358 .4498 .65063 .44644 Mtetra
.674 .758 .914 r
.65063 .44644 .65358 .4498 .65958 .44656 .65669 .44434 Mtetra
.721 .849 .942 r
.65669 .44434 .65958 .44656 .66556 .44275 .66272 .44147 Mtetra
.753 .925 .946 r
.66272 .44147 .66556 .44275 .67153 .43846 .66874 .43793 Mtetra
.76 .971 .925 r
.66874 .43793 .67153 .43846 .67749 .43389 .67474 .4339 Mtetra
.737 .987 .893 r
.67474 .4339 .67749 .43389 .68345 .42931 .68074 .42966 Mtetra
.68 .979 .861 r
.68074 .42966 .68345 .42931 .68943 .42504 .68675 .42557 Mtetra
.577 .941 .832 r
.68675 .42557 .68943 .42504 .69546 .42144 .69279 .42203 Mtetra
.397 .85 .783 r
.69279 .42203 .69546 .42144 .70154 .41886 .6989 .41945 Mtetra
0 0 0 r
.6989 .41945 .70154 .41886 .70771 .41766 .70509 .41826 Mtetra
.225 0 0 r
.70509 .41826 .70771 .41766 .714 .41814 .71139 .41882 Mtetra
.5 0 0 r
.71139 .41882 .714 .41814 .72043 .42053 .71785 .42141 Mtetra
.666 .133 0 r
.71785 .42141 .72043 .42053 .72701 .42496 .72447 .42622 Mtetra
.755 .266 .071 r
.72447 .42622 .72701 .42496 .73376 .43146 .73127 .4333 Mtetra
.8 .346 .161 r
.73127 .4333 .73376 .43146 .74069 .43993 .73827 .44258 Mtetra
.82 .393 .226 r
.73827 .44258 .74069 .43993 .7478 .45013 .74545 .45383 Mtetra
.825 .418 .275 r
.74545 .45383 .7478 .45013 .75506 .46171 .75282 .46666 Mtetra
.82 .429 .312 r
.75282 .46666 .75506 .46171 .76246 .47418 .76033 .48055 Mtetra
.807 .43 .341 r
.76033 .48055 .76246 .47418 .76995 .48698 .76795 .49487 Mtetra
.787 .421 .364 r
.76795 .49487 .76995 .48698 .77749 .49945 .77563 .50889 Mtetra
.761 .405 .381 r
.77563 .50889 .77749 .49945 .78502 .51091 .78331 .52184 Mtetra
.727 .381 .394 r
.78331 .52184 .78502 .51091 .79249 .52068 .79091 .53295 Mtetra
.685 .35 .403 r
.79091 .53295 .79249 .52068 .79983 .52815 .79838 .54152 Mtetra
.633 .31 .406 r
.79838 .54152 .79983 .52815 .80698 .5328 .80564 .54695 Mtetra
.569 .259 .403 r
.80564 .54695 .80698 .5328 .81391 .53425 .81264 .54882 Mtetra
.492 .197 .393 r
.81264 .54882 .81391 .53425 .82056 .53232 .81934 .54688 Mtetra
.397 .121 .374 r
.81934 .54688 .82056 .53232 .82692 .52699 .82572 .54115 Mtetra
.281 .029 .342 r
.82572 .54115 .82692 .52699 .83299 .51845 .83177 .53183 Mtetra
.143 0 .294 r
.83177 .53183 .83299 .51845 .83878 .50706 .83751 .51934 Mtetra
0 0 .229 r
.83751 .51934 .83878 .50706 .84432 .49333 .84298 .50427 Mtetra
0 0 .145 r
.84298 .50427 .84432 .49333 .84966 .47789 .84822 .48732 Mtetra
0 0 .046 r
.84822 .48732 .84966 .47789 .85486 .4614 .85331 .46926 Mtetra
0 0 0 r
.85331 .46926 .85486 .4614 .85997 .44455 .85831 .45087 Mtetra
.85831 .45087 .85997 .44455 .86507 .42799 .8633 .43288 Mtetra
.756 .772 .27 r
.8633 .43288 .86507 .42799 .87021 .41232 .86835 .41593 Mtetra
.824 .835 .365 r
.86835 .41593 .87021 .41232 .87546 .39801 .87352 .40056 Mtetra
.862 .885 .455 r
.87352 .40056 .87546 .39801 .88087 .38543 .87887 .38715 Mtetra
.872 .928 .543 r
.87887 .38715 .88087 .38543 .88647 .37483 .88443 .37593 Mtetra
.847 .963 .631 r
.88443 .37593 .88647 .37483 .89229 .3663 .89024 .36701 Mtetra
.77 .979 .714 r
.89024 .36701 .89229 .3663 .89834 .35983 .89628 .36033 Mtetra
.618 .948 .769 r
.89628 .36033 .89834 .35983 .90462 .35529 .90257 .3557 Mtetra
.394 .846 .765 r
.90257 .3557 .90462 .35529 .9111 .35245 .90908 .35284 Mtetra
0 0 0 r
.31694 .54014 .32058 .53936 .32589 .5384 .32226 .53919 Mtetra
.345 0 0 r
.32226 .53919 .32589 .5384 .33112 .53912 .32749 .53998 Mtetra
.619 .098 0 r
.32749 .53998 .33112 .53912 .33625 .54182 .33263 .54284 Mtetra
.746 .287 .162 r
.33263 .54284 .33625 .54182 .34129 .54666 .33766 .54799 Mtetra
.802 .389 .265 r
.33766 .54799 .34129 .54666 .34625 .5537 .3426 .55551 Mtetra
.827 .445 .329 r
.3426 .55551 .34625 .5537 .35114 .56287 .34745 .56534 Mtetra
.837 .475 .37 r
.34745 .56534 .35114 .56287 .35598 .57392 .35225 .57725 Mtetra
.838 .49 .397 r
.35225 .57725 .35598 .57392 .3608 .5865 .35702 .59085 Mtetra
.832 .495 .416 r
.35702 .59085 .3608 .5865 .36562 .6001 .36179 .60561 Mtetra
.822 .491 .43 r
.36179 .60561 .36562 .6001 .37049 .61411 .36661 .62085 Mtetra
.806 .48 .438 r
.36661 .62085 .37049 .61411 .37544 .62781 .37151 .63582 Mtetra
.785 .462 .443 r
.37151 .63582 .37544 .62781 .38049 .64048 .37651 .6497 Mtetra
.756 .436 .443 r
.37651 .6497 .38049 .64048 .38567 .65137 .38166 .66169 Mtetra
.717 .398 .438 r
.38166 .66169 .38567 .65137 .39099 .6598 .38697 .67102 Mtetra
.664 .346 .425 r
.38697 .67102 .39099 .6598 .39648 .66521 .39245 .67707 Mtetra
.588 .273 .402 r
.39245 .67707 .39648 .66521 .40211 .6672 .39811 .67938 Mtetra
.477 .167 .361 r
.39811 .67938 .40211 .6672 .4079 .66553 .40393 .67772 Mtetra
.309 .014 .29 r
.40393 .67772 .4079 .66553 .41381 .6602 .40989 .67207 Mtetra
.064 0 .173 r
.40989 .67207 .41381 .6602 .41983 .65143 .41597 .66265 Mtetra
0 0 .004 r
.41597 .66265 .41983 .65143 .42593 .6396 .42213 .64993 Mtetra
0 0 0 r
.42213 .64993 .42593 .6396 .43207 .62529 .42834 .63452 Mtetra
.772 .812 .333 r
.42834 .63452 .43207 .62529 .43822 .60915 .43457 .61716 Mtetra
.891 .873 .435 r
.43457 .61716 .43822 .60915 .44437 .59194 .44079 .59867 Mtetra
.949 .894 .501 r
.44079 .59867 .44437 .59194 .45048 .5744 .44698 .57987 Mtetra
.974 .9 .547 r
.44698 .57987 .45048 .5744 .45655 .55723 .4531 .56153 Mtetra
.984 .902 .585 r
.4531 .56153 .45655 .55723 .46256 .54106 .45917 .54433 Mtetra
.984 .906 .619 r
.45917 .54433 .46256 .54106 .4685 .5264 .46516 .5288 Mtetra
.978 .917 .657 r
.46516 .5288 .4685 .5264 .47438 .51363 .47108 .51535 Mtetra
.964 .935 .7 r
.47108 .51535 .47438 .51363 .48021 .50299 .47694 .50421 Mtetra
.935 .962 .753 r
.47694 .50421 .48021 .50299 .486 .49457 .48275 .49546 Mtetra
.873 .991 .815 r
.48275 .49546 .486 .49457 .49175 .4883 .48853 .48902 Mtetra
.734 .991 .863 r
.48853 .48902 .49175 .4883 .49749 .48403 .49428 .48468 Mtetra
.471 .893 .834 r
.49428 .48468 .49749 .48403 .50321 .48147 .50002 .48211 Mtetra
.156 .692 .704 r
.50002 .48211 .50321 .48147 .50894 .48028 .50576 .4809 Mtetra
.065 0 0 r
.50576 .4809 .50894 .48028 .51468 .48004 .51152 .4806 Mtetra
.155 0 0 r
.51152 .4806 .51468 .48004 .52044 .48034 .51729 .48075 Mtetra
.127 0 0 r
.51729 .48075 .52044 .48034 .52621 .4808 .52307 .48091 Mtetra
0 0 0 r
.52307 .48091 .52621 .4808 .53201 .48105 .52888 .48071 Mtetra
.29 .781 .894 r
.52888 .48071 .53201 .48105 .53782 .48082 .5347 .47985 Mtetra
.557 .885 .989 r
.5347 .47985 .53782 .48082 .54365 .47993 .54054 .47816 Mtetra
.703 .868 .96 r
.54054 .47816 .54365 .47993 .54949 .47829 .54638 .47557 Mtetra
.756 .809 .895 r
.54638 .47557 .54949 .47829 .55533 .4759 .55223 .47213 Mtetra
.766 .751 .839 r
.55223 .47213 .55533 .4759 .56118 .47288 .55807 .468 Mtetra
.76 .703 .799 r
.55807 .468 .56118 .47288 .56703 .46939 .56392 .46339 Mtetra
.745 .664 .771 r
.56392 .46339 .56703 .46939 .57288 .46565 .56976 .4586 Mtetra
.727 .632 .752 r
.56976 .4586 .57288 .46565 .57874 .4619 .57561 .45392 Mtetra
.705 .604 .74 r
.57561 .45392 .57874 .4619 .58461 .45837 .58146 .44964 Mtetra
.682 .579 .734 r
.58146 .44964 .58461 .45837 .59049 .45527 .58734 .44601 Mtetra
.656 .557 .731 r
.58734 .44601 .59049 .45527 .59639 .45275 .59323 .44321 Mtetra
.629 .538 .732 r
.59323 .44321 .59639 .45275 .60232 .45087 .59916 .44132 Mtetra
.601 .522 .737 r
.59916 .44132 .60232 .45087 .60828 .44964 .60512 .44035 Mtetra
.573 .509 .745 r
.60512 .44035 .60828 .44964 .61427 .44899 .61112 .44021 Mtetra
.547 .503 .758 r
.61112 .44021 .61427 .44899 .62029 .44876 .61716 .44072 Mtetra
.524 .505 .777 r
.61716 .44072 .62029 .44876 .62634 .44876 .62323 .44163 Mtetra
.508 .519 .802 r
.62323 .44163 .62634 .44876 .6324 .44876 .62933 .44267 Mtetra
.504 .549 .836 r
.62933 .44267 .6324 .44876 .63848 .44852 .63545 .44353 Mtetra
.515 .601 .877 r
.63545 .44353 .63848 .44852 .64456 .4478 .64157 .44392 Mtetra
.546 .675 .923 r
.64157 .44392 .64456 .4478 .65063 .44644 .64769 .44361 Mtetra
.594 .766 .961 r
.64769 .44361 .65063 .44644 .65669 .44434 .6538 .44244 Mtetra
.649 .857 .979 r
.6538 .44244 .65669 .44434 .66272 .44147 .65988 .44037 Mtetra
.693 .927 .968 r
.65988 .44037 .66272 .44147 .66874 .43793 .66594 .43745 Mtetra
.715 .967 .936 r
.66594 .43745 .66874 .43793 .67474 .4339 .67198 .43387 Mtetra
.711 .982 .901 r
.67198 .43387 .67474 .4339 .68074 .42966 .67801 .42992 Mtetra
.675 .977 .874 r
.67801 .42992 .68074 .42966 .68675 .42557 .68404 .42597 Mtetra
.591 .948 .852 r
.68404 .42597 .68675 .42557 .69279 .42203 .69011 .42248 Mtetra
.427 .869 .814 r
.69011 .42248 .69279 .42203 .6989 .41945 .69623 .41991 Mtetra
.146 .686 .71 r
.69623 .41991 .6989 .41945 .70509 .41826 .70244 .41872 Mtetra
.211 0 0 r
.70244 .41872 .70509 .41826 .71139 .41882 .70876 .41934 Mtetra
.503 0 0 r
.70876 .41934 .71139 .41882 .71785 .42141 .71524 .4221 Mtetra
.677 .142 0 r
.71524 .4221 .71785 .42141 .72447 .42622 .72189 .42723 Mtetra
.767 .278 .063 r
.72189 .42723 .72447 .42622 .73127 .4333 .72874 .43481 Mtetra
.813 .358 .152 r
.72874 .43481 .73127 .4333 .73827 .44258 .73579 .44478 Mtetra
.835 .406 .215 r
.73579 .44478 .73827 .44258 .74545 .45383 .74305 .45691 Mtetra
.843 .432 .261 r
.74305 .45691 .74545 .45383 .75282 .46666 .75049 .47079 Mtetra
.84 .444 .295 r
.75049 .47079 .75282 .46666 .76033 .48055 .75811 .48589 Mtetra
.83 .445 .323 r
.75811 .48589 .76033 .48055 .76795 .49487 .76584 .5015 Mtetra
.813 .437 .344 r
.76584 .5015 .76795 .49487 .77563 .50889 .77363 .51684 Mtetra
.788 .421 .361 r
.77363 .51684 .77563 .50889 .78331 .52184 .78143 .53106 Mtetra
.754 .395 .373 r
.78143 .53106 .78331 .52184 .79091 .53295 .78915 .54332 Mtetra
.71 .359 .381 r
.78915 .54332 .79091 .53295 .79838 .54152 .79672 .55282 Mtetra
.652 .312 .383 r
.79672 .55282 .79838 .54152 .80564 .54695 .80407 .55892 Mtetra
.576 .249 .377 r
.80407 .55892 .80564 .54695 .81264 .54882 .81115 .56113 Mtetra
.477 .167 .361 r
.81115 .56113 .81264 .54882 .81934 .54688 .81789 .5592 Mtetra
.349 .063 .331 r
.81789 .5592 .81934 .54688 .82572 .54115 .82429 .55312 Mtetra
.188 0 .282 r
.82429 .55312 .82572 .54115 .83177 .53183 .83033 .54313 Mtetra
0 0 .211 r
.83033 .54313 .83177 .53183 .83751 .51934 .83603 .5297 Mtetra
0 0 .121 r
.83603 .5297 .83751 .51934 .84298 .50427 .84144 .51348 Mtetra
0 0 .018 r
.84144 .51348 .84298 .50427 .84822 .48732 .84661 .49525 Mtetra
0 0 0 r
.84661 .49525 .84822 .48732 .85331 .46926 .85161 .47586 Mtetra
.7 .71 .183 r
.85161 .47586 .85331 .46926 .85831 .45087 .85653 .45616 Mtetra
.793 .775 .269 r
.85653 .45616 .85831 .45087 .8633 .43288 .86143 .43695 Mtetra
.856 .825 .348 r
.86143 .43695 .8633 .43288 .86835 .41593 .86641 .41892 Mtetra
.895 .865 .421 r
.86641 .41892 .86835 .41593 .87352 .40056 .87152 .40264 Mtetra
.913 .901 .493 r
.87152 .40264 .87352 .40056 .87887 .38715 .87682 .38852 Mtetra
.912 .936 .569 r
.87682 .38852 .87887 .38715 .88443 .37593 .88235 .37679 Mtetra
.881 .969 .651 r
.88235 .37679 .88443 .37593 .89024 .36701 .88814 .36754 Mtetra
.804 .989 .734 r
.88814 .36754 .89024 .36701 .89628 .36033 .89419 .36067 Mtetra
.653 .965 .795 r
.89419 .36067 .89628 .36033 .90257 .3557 .90049 .35596 Mtetra
.428 .868 .798 r
.90049 .35596 .90257 .3557 .90908 .35284 .90702 .35308 Mtetra
.229 .749 .812 r
.31331 .54037 .31694 .54014 .32226 .53919 .31864 .53942 Mtetra
.273 0 0 r
.31864 .53942 .32226 .53919 .32749 .53998 .32388 .54026 Mtetra
.613 .069 0 r
.32388 .54026 .32749 .53998 .33263 .54284 .32902 .54325 Mtetra
.759 .287 .124 r
.32902 .54325 .33263 .54284 .33766 .54799 .33404 .54864 Mtetra
.819 .398 .243 r
.33404 .54864 .33766 .54799 .3426 .55551 .33896 .55654 Mtetra
.845 .458 .313 r
.33896 .55654 .3426 .55551 .34745 .56534 .34379 .56689 Mtetra
.856 .49 .356 r
.34379 .56689 .34745 .56534 .35225 .57725 .34855 .57946 Mtetra
.858 .506 .385 r
.34855 .57946 .35225 .57725 .35702 .59085 .35328 .59386 Mtetra
.854 .512 .404 r
.35328 .59386 .35702 .59085 .36179 .60561 .35801 .60952 Mtetra
.846 .509 .416 r
.35801 .60952 .36179 .60561 .36661 .62085 .36278 .62574 Mtetra
.833 .5 .424 r
.36278 .62574 .36661 .62085 .37151 .63582 .36763 .64171 Mtetra
.814 .482 .427 r
.36763 .64171 .37151 .63582 .37651 .6497 .37261 .65655 Mtetra
.788 .455 .425 r
.37261 .65655 .37651 .6497 .38166 .66169 .37773 .66939 Mtetra
.749 .414 .416 r
.37773 .66939 .38166 .66169 .38697 .67102 .38302 .67943 Mtetra
.691 .353 .398 r
.38302 .67943 .38697 .67102 .39245 .67707 .3885 .68599 Mtetra
.599 .257 .362 r
.3885 .68599 .39245 .67707 .39811 .67938 .39417 .68856 Mtetra
.443 .103 .293 r
.39417 .68856 .39811 .67938 .40393 .67772 .40002 .6869 Mtetra
.174 0 .162 r
.40002 .6869 .40393 .67772 .40989 .67207 .40602 .68098 Mtetra
0 0 0 r
.40602 .68098 .40989 .67207 .41597 .66265 .41215 .67107 Mtetra
.41215 .67107 .41597 .66265 .42213 .64993 .41837 .65763 Mtetra
.846 .87 .427 r
.41837 .65763 .42213 .64993 .42834 .63452 .42465 .64135 Mtetra
.941 .898 .503 r
.42465 .64135 .42834 .63452 .43457 .61716 .43095 .62303 Mtetra
.978 .895 .544 r
.43095 .62303 .43457 .61716 .44079 .59867 .43723 .60354 Mtetra
.99 .886 .571 r
.43723 .60354 .44079 .59867 .44698 .57987 .44348 .58375 Mtetra
.993 .879 .594 r
.44348 .58375 .44698 .57987 .4531 .56153 .44966 .56449 Mtetra
.99 .875 .615 r
.44966 .56449 .4531 .56153 .45917 .54433 .45577 .54646 Mtetra
.985 .878 .64 r
.45577 .54646 .45917 .54433 .46516 .5288 .46181 .53025 Mtetra
.977 .887 .671 r
.46181 .53025 .46516 .5288 .47108 .51535 .46777 .51627 Mtetra
.964 .905 .71 r
.46777 .51627 .47108 .51535 .47694 .50421 .47366 .50474 Mtetra
.941 .932 .763 r
.47366 .50474 .47694 .50421 .48275 .49546 .4795 .49574 Mtetra
.893 .965 .83 r
.4795 .49574 .48275 .49546 .48853 .48902 .48529 .48916 Mtetra
.786 .984 .9 r
.48529 .48916 .48853 .48902 .49428 .48468 .49106 .48476 Mtetra
.576 .936 .923 r
.49106 .48476 .49428 .48468 .50002 .48211 .49681 .48217 Mtetra
.294 .791 .85 r
.49681 .48217 .50002 .48211 .50576 .4809 .50257 .48095 Mtetra
.075 .637 .745 r
.50257 .48095 .50576 .4809 .51152 .4806 .50834 .4806 Mtetra
.008 0 0 r
.50834 .4806 .51152 .4806 .51729 .48075 .51412 .48063 Mtetra
.043 .612 .749 r
.51412 .48063 .51729 .48075 .52307 .48091 .51992 .48057 Mtetra
.219 .735 .866 r
.51992 .48057 .52307 .48091 .52888 .48071 .52574 .48001 Mtetra
.461 .861 .969 r
.52574 .48001 .52888 .48071 .5347 .47985 .53157 .47867 Mtetra
.654 .901 .981 r
.53157 .47867 .5347 .47985 .54054 .47816 .53742 .47636 Mtetra
.754 .873 .933 r
.53742 .47636 .54054 .47816 .54638 .47557 .54327 .47304 Mtetra
.793 .824 .877 r
.54327 .47304 .54638 .47557 .55223 .47213 .54912 .46878 Mtetra
.801 .778 .831 r
.54912 .46878 .55223 .47213 .55807 .468 .55496 .46378 Mtetra
.795 .738 .8 r
.55496 .46378 .55807 .468 .56392 .46339 .56081 .45832 Mtetra
.781 .704 .778 r
.56081 .45832 .56392 .46339 .56976 .4586 .56665 .45271 Mtetra
.762 .674 .765 r
.56665 .45271 .56976 .4586 .57561 .45392 .57249 .44731 Mtetra
.737 .647 .759 r
.57249 .44731 .57561 .45392 .58146 .44964 .57834 .44246 Mtetra
.709 .621 .757 r
.57834 .44246 .58146 .44964 .58734 .44601 .58421 .43841 Mtetra
.676 .596 .759 r
.58421 .43841 .58734 .44601 .59323 .44321 .59011 .43539 Mtetra
.639 .573 .764 r
.59011 .43539 .59323 .44321 .59916 .44132 .59603 .43349 Mtetra
.597 .55 .773 r
.59603 .43349 .59916 .44132 .60512 .44035 .602 .43272 Mtetra
.552 .53 .784 r
.602 .43272 .60512 .44035 .61112 .44021 .60801 .43297 Mtetra
.507 .515 .799 r
.60801 .43297 .61112 .44021 .61716 .44072 .61406 .43405 Mtetra
.464 .507 .818 r
.61406 .43405 .61716 .44072 .62323 .44163 .62016 .43567 Mtetra
.428 .512 .842 r
.62016 .43567 .62323 .44163 .62933 .44267 .62628 .43751 Mtetra
.409 .536 .873 r
.62628 .43751 .62933 .44267 .63545 .44353 .63243 .43921 Mtetra
.413 .583 .91 r
.63243 .43921 .63545 .44353 .64157 .44392 .63859 .44045 Mtetra
.447 .656 .949 r
.63859 .44045 .64157 .44392 .64769 .44361 .64475 .44095 Mtetra
.509 .745 .98 r
.64475 .44095 .64769 .44361 .6538 .44244 .65089 .44051 Mtetra
.585 .834 .992 r
.65089 .44051 .6538 .44244 .65988 .44037 .65701 .43905 Mtetra
.656 .904 .981 r
.65701 .43905 .65988 .44037 .66594 .43745 .66311 .43661 Mtetra
.706 .947 .956 r
.66311 .43661 .66594 .43745 .67198 .43387 .66918 .43338 Mtetra
.729 .97 .933 r
.66918 .43338 .67198 .43387 .67801 .42992 .67523 .42964 Mtetra
.72 .977 .92 r
.67523 .42964 .67801 .42992 .68404 .42597 .68129 .42581 Mtetra
.666 .968 .918 r
.68129 .42581 .68404 .42597 .69011 .42248 .68737 .42235 Mtetra
.538 .922 .913 r
.68737 .42235 .69011 .42248 .69623 .41991 .69351 .41978 Mtetra
.28 .781 .853 r
.69351 .41978 .69623 .41991 .70244 .41872 .69973 .4186 Mtetra
.108 0 0 r
.69973 .4186 .70244 .41872 .70876 .41934 .70608 .41926 Mtetra
.46 0 0 r
.70608 .41926 .70876 .41934 .71524 .4221 .71257 .42216 Mtetra
.669 .119 0 r
.71257 .42216 .71524 .4221 .72189 .42723 .71925 .42753 Mtetra
.773 .272 .01 r
.71925 .42753 .72189 .42723 .72874 .43481 .72613 .4355 Mtetra
.825 .361 .11 r
.72613 .4355 .72874 .43481 .73579 .44478 .73323 .44601 Mtetra
.851 .413 .177 r
.73323 .44601 .73579 .44478 .74305 .45691 .74054 .45883 Mtetra
.862 .442 .225 r
.74054 .45883 .74305 .45691 .75049 .47079 .74805 .47355 Mtetra
.863 .456 .26 r
.74805 .47355 .75049 .47079 .75811 .48589 .75574 .48958 Mtetra
.856 .459 .287 r
.75574 .48958 .75811 .48589 .76584 .5015 .76356 .50621 Mtetra
.843 .452 .307 r
.76356 .50621 .76584 .5015 .77363 .51684 .77144 .52259 Mtetra
.821 .435 .323 r
.77144 .52259 .77363 .51684 .78143 .53106 .77933 .53781 Mtetra
.789 .408 .333 r
.77933 .53781 .78143 .53106 .78915 .54332 .78714 .55096 Mtetra
.744 .367 .339 r
.78714 .55096 .78915 .54332 .79672 .55282 .7948 .56121 Mtetra
.678 .307 .337 r
.7948 .56121 .79672 .55282 .80407 .55892 .80223 .56783 Mtetra
.582 .222 .324 r
.80223 .56783 .80407 .55892 .81115 .56113 .80936 .57032 Mtetra
.443 .103 .293 r
.80936 .57032 .81115 .56113 .81789 .5592 .81614 .56838 Mtetra
.247 0 .236 r
.81614 .56838 .81789 .5592 .82429 .55312 .82255 .56203 Mtetra
0 0 .148 r
.82255 .56203 .82429 .55312 .83033 .54313 .82859 .55151 Mtetra
0 0 .034 r
.82859 .55151 .83033 .54313 .83603 .5297 .83427 .53733 Mtetra
0 0 0 r
.83427 .53733 .83603 .5297 .84144 .51348 .83964 .5202 Mtetra
.687 .709 .185 r
.83964 .5202 .84144 .51348 .84661 .49525 .84475 .50096 Mtetra
.802 .774 .267 r
.84475 .50096 .84661 .49525 .85161 .47586 .8497 .48052 Mtetra
.874 .814 .333 r
.8497 .48052 .85161 .47586 .85653 .45616 .85455 .45979 Mtetra
.919 .841 .389 r
.85455 .45979 .85653 .45616 .86143 .43695 .8594 .43961 Mtetra
.946 .863 .442 r
.8594 .43961 .86143 .43695 .86641 .41892 .86432 .42074 Mtetra
.961 .884 .495 r
.86432 .42074 .86641 .41892 .87152 .40264 .86939 .40375 Mtetra
.966 .909 .553 r
.86939 .40375 .87152 .40264 .87682 .38852 .87466 .38907 Mtetra
.958 .938 .62 r
.87466 .38907 .87682 .38852 .88235 .37679 .88018 .37694 Mtetra
.93 .97 .699 r
.88018 .37694 .88235 .37679 .88814 .36754 .88596 .36742 Mtetra
.865 .996 .788 r
.88596 .36742 .88814 .36754 .89419 .36067 .89202 .3604 Mtetra
.739 .991 .868 r
.89202 .3604 .89419 .36067 .90049 .35596 .89833 .35563 Mtetra
.544 .926 .903 r
.89833 .35563 .90049 .35596 .90702 .35308 .90488 .35274 Mtetra
.423 .835 .97 r
.30972 .53967 .31331 .54037 .31864 .53942 .31507 .53872 Mtetra
0 .494 .727 r
.31507 .53872 .31864 .53942 .32388 .54026 .32031 .53959 Mtetra
.567 0 0 r
.32031 .53959 .32388 .54026 .32902 .54325 .32544 .54267 Mtetra
.766 .268 .035 r
.32544 .54267 .32902 .54325 .33404 .54864 .33046 .54822 Mtetra
.838 .401 .192 r
.33046 .54822 .33404 .54864 .33896 .55654 .33536 .55638 Mtetra
.867 .468 .277 r
.33536 .55638 .33896 .55654 .34379 .56689 .34017 .56708 Mtetra
.879 .504 .328 r
.34017 .56708 .34379 .56689 .34855 .57946 .34491 .58012 Mtetra
.882 .522 .36 r
.34491 .58012 .34855 .57946 .35328 .59386 .34961 .59507 Mtetra
.881 .53 .38 r
.34961 .59507 .35328 .59386 .35801 .60952 .3543 .61135 Mtetra
.875 .529 .392 r
.3543 .61135 .35801 .60952 .36278 .62574 .35904 .62824 Mtetra
.866 .521 .398 r
.35904 .62824 .36278 .62574 .36763 .64171 .36385 .64489 Mtetra
.851 .505 .398 r
.36385 .64489 .36763 .64171 .37261 .65655 .3688 .66039 Mtetra
.828 .477 .391 r
.3688 .66039 .37261 .65655 .37773 .66939 .3739 .67383 Mtetra
.793 .432 .374 r
.3739 .67383 .37773 .66939 .38302 .67943 .37918 .68436 Mtetra
.732 .356 .34 r
.37918 .68436 .38302 .67943 .3885 .68599 .38466 .69126 Mtetra
.612 .216 .269 r
.38466 .69126 .3885 .68599 .39417 .68856 .39033 .69401 Mtetra
.345 0 .108 r
.39033 .69401 .39417 .68856 .40002 .6869 .3962 .69235 Mtetra
0 0 0 r
.3962 .69235 .40002 .6869 .40602 .68098 .40224 .68625 Mtetra
.746 .892 .494 r
.40224 .68625 .40602 .68098 .41215 .67107 .40841 .67598 Mtetra
.934 .935 .581 r
.40841 .67598 .41215 .67107 .41837 .65763 .41468 .66206 Mtetra
.982 .909 .599 r
.41468 .66206 .41837 .65763 .42465 .64135 .42101 .64517 Mtetra
.991 .881 .604 r
.42101 .64517 .42465 .64135 .43095 .62303 .42737 .62618 Mtetra
.991 .86 .608 r
.42737 .62618 .43095 .62303 .43723 .60354 .43371 .60599 Mtetra
.987 .846 .614 r
.43371 .60599 .43723 .60354 .44348 .58375 .44 .58552 Mtetra
.982 .838 .623 r
.44 .58552 .44348 .58375 .44966 .56449 .44624 .56562 Mtetra
.977 .835 .636 r
.44624 .56562 .44966 .56449 .45577 .54646 .45239 .54703 Mtetra
.97 .837 .655 r
.45239 .54703 .45577 .54646 .46181 .53025 .45846 .53035 Mtetra
.962 .845 .681 r
.45846 .53035 .46181 .53025 .46777 .51627 .46446 .51599 Mtetra
.95 .86 .716 r
.46446 .51599 .46777 .51627 .47366 .50474 .47038 .50419 Mtetra
.93 .882 .765 r
.47038 .50419 .47366 .50474 .4795 .49574 .47623 .49501 Mtetra
.892 .909 .831 r
.47623 .49501 .4795 .49574 .48529 .48916 .48205 .48833 Mtetra
.816 .932 .908 r
.48205 .48833 .48529 .48916 .49106 .48476 .48783 .48389 Mtetra
.674 .923 .973 r
.48783 .48389 .49106 .48476 .49681 .48217 .4936 .48128 Mtetra
.473 .855 .982 r
.4936 .48128 .49681 .48217 .50257 .48095 .49936 .48005 Mtetra
.295 .762 .943 r
.49936 .48005 .50257 .48095 .50834 .4806 .50514 .47968 Mtetra
.225 .717 .92 r
.50514 .47968 .50834 .4806 .51412 .48063 .51093 .47962 Mtetra
.28 .747 .945 r
.51093 .47962 .51412 .48063 .51992 .48057 .51674 .4794 Mtetra
.427 .817 .987 r
.51674 .4794 .51992 .48057 .52574 .48001 .52257 .4786 Mtetra
.593 .868 .994 r
.52257 .4786 .52574 .48001 .53157 .47867 .52842 .47693 Mtetra
.713 .873 .957 r
.52842 .47693 .53157 .47867 .53742 .47636 .53427 .4742 Mtetra
.779 .849 .904 r
.53427 .4742 .53742 .47636 .54327 .47304 .54013 .47037 Mtetra
.81 .817 .857 r
.54013 .47037 .54327 .47304 .54912 .46878 .54599 .46556 Mtetra
.82 .787 .821 r
.54599 .46556 .54912 .46878 .55496 .46378 .55185 .45998 Mtetra
.818 .759 .798 r
.55185 .45998 .55496 .46378 .56081 .45832 .5577 .45392 Mtetra
.807 .734 .783 r
.5577 .45392 .56081 .45832 .56665 .45271 .56354 .44777 Mtetra
.79 .711 .777 r
.56354 .44777 .56665 .45271 .57249 .44731 .56939 .44188 Mtetra
.767 .689 .777 r
.56939 .44188 .57249 .44731 .57834 .44246 .57524 .43663 Mtetra
.736 .667 .782 r
.57524 .43663 .57834 .44246 .58421 .43841 .58111 .4323 Mtetra
.697 .643 .792 r
.58111 .4323 .58421 .43841 .59011 .43539 .58701 .42913 Mtetra
.649 .617 .804 r
.58701 .42913 .59011 .43539 .59603 .43349 .59294 .42723 Mtetra
.591 .588 .818 r
.59294 .42723 .59603 .43349 .602 .43272 .59891 .42659 Mtetra
.525 .559 .832 r
.59891 .42659 .602 .43272 .60801 .43297 .60493 .4271 Mtetra
.454 .53 .846 r
.60493 .4271 .60801 .43297 .61406 .43405 .61099 .42855 Mtetra
.385 .508 .859 r
.61099 .42855 .61406 .43405 .62016 .43567 .6171 .43065 Mtetra
.331 .499 .874 r
.6171 .43065 .62016 .43567 .62628 .43751 .62325 .43303 Mtetra
.304 .513 .894 r
.62325 .43303 .62628 .43751 .63243 .43921 .62942 .43531 Mtetra
.314 .555 .92 r
.62942 .43531 .63243 .43921 .63859 .44045 .6356 .43712 Mtetra
.367 .624 .952 r
.6356 .43712 .63859 .44045 .64475 .44095 .64179 .43817 Mtetra
.455 .711 .978 r
.64179 .43817 .64475 .44095 .65089 .44051 .64796 .43822 Mtetra
.557 .795 .988 r
.64796 .43822 .65089 .44051 .65701 .43905 .6541 .43717 Mtetra
.649 .86 .98 r
.6541 .43717 .65701 .43905 .66311 .43661 .66023 .43506 Mtetra
.716 .902 .962 r
.66023 .43506 .66311 .43661 .66918 .43338 .66632 .43205 Mtetra
.754 .925 .946 r
.66632 .43205 .66918 .43338 .67523 .42964 .6724 .42846 Mtetra
.762 .936 .941 r
.6724 .42846 .67523 .42964 .68129 .42581 .67848 .4247 Mtetra
.734 .938 .953 r
.67848 .4247 .68129 .42581 .68737 .42235 .68458 .42126 Mtetra
.65 .92 .977 r
.68458 .42126 .68737 .42235 .69351 .41978 .69073 .41869 Mtetra
.457 .844 .983 r
.69073 .41869 .69351 .41978 .69973 .4186 .69697 .41751 Mtetra
.096 .621 .876 r
.69697 .41751 .69973 .4186 .70608 .41926 .70332 .41821 Mtetra
.332 0 0 r
.70332 .41821 .70608 .41926 .71257 .42216 .70984 .42119 Mtetra
.617 .054 0 r
.70984 .42119 .71257 .42216 .71925 .42753 .71653 .42673 Mtetra
.758 .243 0 r
.71653 .42673 .71925 .42753 .72613 .4355 .72344 .43497 Mtetra
.826 .349 .026 r
.72344 .43497 .72613 .4355 .73323 .44601 .73056 .44585 Mtetra
.86 .41 .106 r
.73056 .44585 .73323 .44601 .74054 .45883 .73791 .45914 Mtetra
.876 .444 .16 r
.73791 .45914 .74054 .45883 .74805 .47355 .74547 .47443 Mtetra
.882 .462 .197 r
.74547 .47443 .74805 .47355 .75574 .48958 .7532 .49111 Mtetra
.881 .467 .223 r
.7532 .49111 .75574 .48958 .76356 .50621 .76108 .50844 Mtetra
.873 .462 .241 r
.76108 .50844 .76356 .50621 .77144 .52259 .76902 .52553 Mtetra
.857 .446 .252 r
.76902 .52553 .77144 .52259 .77933 .53781 .77697 .54144 Mtetra
.831 .417 .256 r
.77697 .54144 .77933 .53781 .78714 .55096 .78485 .55521 Mtetra
.788 .368 .252 r
.78485 .55521 .78714 .55096 .7948 .56121 .79256 .56597 Mtetra
.714 .288 .234 r
.79256 .56597 .7948 .56121 .80223 .56783 .80004 .57295 Mtetra
.583 .154 .193 r
.80004 .57295 .80223 .56783 .80936 .57032 .80721 .57562 Mtetra
.345 0 .108 r
.80721 .57562 .80936 .57032 .81614 .56838 .81403 .57369 Mtetra
0 0 0 r
.81403 .57369 .81614 .56838 .82255 .56203 .82046 .56714 Mtetra
.82046 .56714 .82255 .56203 .82859 .55151 .8265 .55625 Mtetra
.723 .791 .309 r
.8265 .55625 .82859 .55151 .83427 .53733 .83217 .54155 Mtetra
.861 .84 .373 r
.83217 .54155 .83427 .53733 .83964 .5202 .83751 .52379 Mtetra
.927 .852 .412 r
.83751 .52379 .83964 .5202 .84475 .50096 .84261 .50385 Mtetra
.961 .854 .441 r
.84261 .50385 .84475 .50096 .8497 .48052 .84752 .48268 Mtetra
.979 .854 .466 r
.84752 .48268 .8497 .48052 .85455 .45979 .85234 .46123 Mtetra
.989 .857 .493 r
.85234 .46123 .85455 .45979 .8594 .43961 .85715 .44039 Mtetra
.993 .863 .524 r
.85715 .44039 .8594 .43961 .86432 .42074 .86205 .42093 Mtetra
.994 .873 .561 r
.86205 .42093 .86432 .42074 .86939 .40375 .86709 .40345 Mtetra
.99 .89 .607 r
.86709 .40345 .86939 .40375 .87466 .38907 .87235 .38838 Mtetra
.978 .911 .665 r
.87235 .38838 .87466 .38907 .88018 .37694 .87786 .37597 Mtetra
.952 .936 .738 r
.87786 .37597 .88018 .37694 .88596 .36742 .88365 .36626 Mtetra
.9 .959 .824 r
.88365 .36626 .88596 .36742 .89202 .3604 .88972 .35914 Mtetra
.805 .963 .911 r
.88972 .35914 .89202 .3604 .89833 .35563 .89604 .35432 Mtetra
.66 .929 .972 r
.89604 .35432 .89833 .35563 .90488 .35274 .9026 .35141 Mtetra
.554 .805 .992 r
.30619 .53777 .30972 .53967 .31507 .53872 .31154 .53681 Mtetra
.176 .624 .939 r
.31154 .53681 .31507 .53872 .32031 .53959 .31679 .5377 Mtetra
.413 0 0 r
.31679 .5377 .32031 .53959 .32544 .54267 .32193 .54082 Mtetra
.739 .216 0 r
.32193 .54082 .32544 .54267 .33046 .54822 .32694 .54646 Mtetra
.848 .391 .098 r
.32694 .54646 .33046 .54822 .33536 .55638 .33184 .55474 Mtetra
.887 .473 .214 r
.33184 .55474 .33536 .55638 .34017 .56708 .33663 .56563 Mtetra
.902 .515 .278 r
.33663 .56563 .34017 .56708 .34491 .58012 .34135 .57889 Mtetra
.908 .537 .316 r
.34135 .57889 .34491 .58012 .34961 .59507 .34602 .59412 Mtetra
.909 .547 .338 r
.34602 .59412 .34961 .59507 .3543 .61135 .35069 .61072 Mtetra
.907 .549 .348 r
.35069 .61072 .3543 .61135 .35904 .62824 .3554 .62795 Mtetra
.902 .543 .35 r
.3554 .62795 .35904 .62824 .36385 .64489 .3602 .64495 Mtetra
.893 .529 .343 r
.3602 .64495 .36385 .64489 .3688 .66039 .36512 .66078 Mtetra
.878 .501 .323 r
.36512 .66078 .3688 .66039 .3739 .67383 .3702 .67452 Mtetra
.85 .449 .281 r
.3702 .67452 .3739 .67383 .37918 .68436 .37547 .68529 Mtetra
.787 .343 .192 r
.37547 .68529 .37918 .68436 .38466 .69126 .38095 .69237 Mtetra
.594 .067 0 r
.38095 .69237 .38466 .69126 .39033 .69401 .38663 .69521 Mtetra
0 0 0 r
.38663 .69521 .39033 .69401 .3962 .69235 .39252 .69354 Mtetra
.846 .996 .828 r
.39252 .69354 .3962 .69235 .40224 .68625 .39857 .68735 Mtetra
.952 .923 .742 r
.39857 .68735 .40224 .68625 .40841 .67598 .40478 .6769 Mtetra
.966 .868 .688 r
.40478 .6769 .40841 .67598 .41468 .66206 .41108 .66272 Mtetra
.967 .834 .659 r
.41108 .66272 .41468 .66206 .42101 .64517 .41745 .64552 Mtetra
.965 .813 .643 r
.41745 .64552 .42101 .64517 .42737 .62618 .42385 .62618 Mtetra
.962 .8 .636 r
.42385 .62618 .42737 .62618 .43371 .60599 .43023 .60563 Mtetra
.958 .792 .635 r
.43023 .60563 .43371 .60599 .44 .58552 .43657 .58481 Mtetra
.954 .789 .638 r
.43657 .58481 .44 .58552 .44624 .56562 .44284 .56458 Mtetra
.95 .788 .647 r
.44284 .56458 .44624 .56562 .45239 .54703 .44903 .5457 Mtetra
.944 .791 .662 r
.44903 .5457 .45239 .54703 .45846 .53035 .45513 .52877 Mtetra
.936 .798 .684 r
.45513 .52877 .45846 .53035 .46446 .51599 .46115 .51422 Mtetra
.923 .808 .714 r
.46115 .51422 .46446 .51599 .47038 .50419 .4671 .50228 Mtetra
.903 .822 .757 r
.4671 .50228 .47038 .50419 .47623 .49501 .47297 .493 Mtetra
.868 .837 .813 r
.47297 .493 .47623 .49501 .48205 .48833 .4788 .48626 Mtetra
.808 .848 .88 r
.4788 .48626 .48205 .48833 .48783 .48389 .4846 .48179 Mtetra
.711 .842 .945 r
.4846 .48179 .48783 .48389 .4936 .48128 .49038 .47918 Mtetra
.583 .81 .986 r
.49038 .47918 .4936 .48128 .49936 .48005 .49615 .47794 Mtetra
.47 .766 .995 r
.49615 .47794 .49936 .48005 .50514 .47968 .50194 .47754 Mtetra
.423 .743 .993 r
.50194 .47754 .50514 .47968 .51093 .47962 .50774 .47744 Mtetra
.459 .757 .994 r
.50774 .47744 .51093 .47962 .51674 .4794 .51356 .47714 Mtetra
.55 .788 .987 r
.51356 .47714 .51674 .4794 .52257 .4786 .5194 .47623 Mtetra
.651 .812 .961 r
.5194 .47623 .52257 .4786 .52842 .47693 .52525 .47438 Mtetra
.73 .818 .919 r
.52525 .47438 .52842 .47693 .53427 .4742 .53112 .47143 Mtetra
.782 .81 .876 r
.53112 .47143 .53427 .4742 .54013 .47037 .53699 .46736 Mtetra
.811 .798 .839 r
.53699 .46736 .54013 .47037 .54599 .46556 .54286 .46227 Mtetra
.825 .784 .813 r
.54286 .46227 .54599 .46556 .55185 .45998 .54872 .45639 Mtetra
.829 .77 .797 r
.54872 .45639 .55185 .45998 .5577 .45392 .55458 .45004 Mtetra
.824 .757 .789 r
.55458 .45004 .5577 .45392 .56354 .44777 .56043 .4436 Mtetra
.812 .745 .789 r
.56043 .4436 .56354 .44777 .56939 .44188 .56629 .43747 Mtetra
.792 .732 .797 r
.56629 .43747 .56939 .44188 .57524 .43663 .57215 .43202 Mtetra
.761 .717 .811 r
.57215 .43202 .57524 .43663 .58111 .4323 .57802 .42755 Mtetra
.718 .698 .83 r
.57802 .42755 .58111 .4323 .58701 .42913 .58393 .4243 Mtetra
.659 .673 .852 r
.58393 .4243 .58701 .42913 .59294 .42723 .58986 .42239 Mtetra
.581 .639 .873 r
.58986 .42239 .59294 .42723 .59891 .42659 .59584 .42181 Mtetra
.487 .596 .888 r
.59584 .42181 .59891 .42659 .60493 .4271 .60187 .42245 Mtetra
.385 .549 .894 r
.60187 .42245 .60493 .4271 .61099 .42855 .60794 .42409 Mtetra
.293 .507 .893 r
.60794 .42409 .61099 .42855 .6171 .43065 .61406 .42642 Mtetra
.231 .485 .891 r
.61406 .42642 .6171 .43065 .62325 .43303 .62021 .42906 Mtetra
.215 .492 .899 r
.62021 .42906 .62325 .43303 .62942 .43531 .6264 .43162 Mtetra
.252 .533 .919 r
.6264 .43162 .62942 .43531 .6356 .43712 .6326 .43372 Mtetra
.335 .602 .945 r
.6326 .43372 .6356 .43712 .64179 .43817 .6388 .43503 Mtetra
.448 .682 .965 r
.6388 .43503 .64179 .43817 .64796 .43822 .64499 .43532 Mtetra
.562 .752 .967 r
.64499 .43532 .64796 .43822 .6541 .43717 .65115 .43447 Mtetra
.656 .802 .953 r
.65115 .43447 .6541 .43717 .66023 .43506 .65729 .43252 Mtetra
.72 .831 .933 r
.65729 .43252 .66023 .43506 .66632 .43205 .6634 .42962 Mtetra
.757 .846 .918 r
.6634 .42962 .66632 .43205 .6724 .42846 .6695 .4261 Mtetra
.768 .853 .914 r
.6695 .4261 .6724 .42846 .67848 .4247 .67559 .42237 Mtetra
.752 .854 .926 r
.67559 .42237 .67848 .4247 .68458 .42126 .6817 .41894 Mtetra
.696 .843 .953 r
.6817 .41894 .68458 .42126 .69073 .41869 .68787 .41636 Mtetra
.57 .801 .986 r
.68787 .41636 .69073 .41869 .69697 .41751 .69412 .41517 Mtetra
.311 .672 .975 r
.69412 .41517 .69697 .41751 .70332 .41821 .70049 .41588 Mtetra
0 .393 .815 r
.70049 .41588 .70332 .41821 .70984 .42119 .70701 .41891 Mtetra
.469 0 0 r
.70701 .41891 .70984 .42119 .71653 .42673 .71372 .42454 Mtetra
.685 .173 0 r
.71372 .42454 .71653 .42673 .72344 .43497 .72064 .4329 Mtetra
.79 .309 0 r
.72064 .4329 .72344 .43497 .73056 .44585 .72777 .44397 Mtetra
.843 .386 0 r
.72777 .44397 .73056 .44585 .73791 .45914 .73514 .4575 Mtetra
.87 .429 .054 r
.73514 .4575 .73791 .45914 .74547 .47443 .74272 .47307 Mtetra
.884 .452 .093 r
.74272 .47307 .74547 .47443 .7532 .49111 .75047 .49008 Mtetra
.888 .461 .116 r
.75047 .49008 .7532 .49111 .76108 .50844 .75837 .50776 Mtetra
.886 .457 .124 r
.75837 .50776 .76108 .50844 .76902 .52553 .76635 .52521 Mtetra
.877 .44 .12 r
.76635 .52521 .76902 .52553 .77697 .54144 .77433 .54147 Mtetra
.857 .404 .098 r
.77433 .54147 .77697 .54144 .78485 .55521 .78223 .55556 Mtetra
.816 .336 .05 r
.78223 .55556 .78485 .55521 .79256 .56597 .78998 .56657 Mtetra
.725 .201 0 r
.78998 .56657 .79256 .56597 .80004 .57295 .79748 .57374 Mtetra
.481 0 0 r
.79748 .57374 .80004 .57295 .80721 .57562 .80468 .5765 Mtetra
0 0 0 r
.80468 .5765 .80721 .57562 .81403 .57369 .81151 .57456 Mtetra
.766 .985 .744 r
.81151 .57456 .81403 .57369 .82046 .56714 .81796 .56791 Mtetra
.94 .959 .665 r
.81796 .56791 .82046 .56714 .8265 .55625 .82401 .55683 Mtetra
.982 .909 .606 r
.82401 .55683 .8265 .55625 .83217 .54155 .82969 .54186 Mtetra
.994 .873 .572 r
.82969 .54186 .83217 .54155 .83751 .52379 .83504 .52377 Mtetra
.998 .85 .554 r
.83504 .52377 .83751 .52379 .84261 .50385 .84013 .50346 Mtetra
.998 .836 .548 r
.84013 .50346 .84261 .50385 .84752 .48268 .84503 .48192 Mtetra
.997 .828 .551 r
.84503 .48192 .84752 .48268 .85234 .46123 .84985 .4601 Mtetra
.995 .826 .56 r
.84985 .4601 .85234 .46123 .85715 .44039 .85466 .43891 Mtetra
.992 .828 .578 r
.85466 .43891 .85715 .44039 .86205 .42093 .85955 .41914 Mtetra
.987 .835 .604 r
.85955 .41914 .86205 .42093 .86709 .40345 .8646 .40141 Mtetra
.979 .845 .64 r
.8646 .40141 .86709 .40345 .87235 .38838 .86986 .38614 Mtetra
.963 .858 .688 r
.86986 .38614 .87235 .38838 .87786 .37597 .87538 .37358 Mtetra
.936 .872 .749 r
.87538 .37358 .87786 .37597 .88365 .36626 .88118 .36377 Mtetra
.889 .882 .821 r
.88118 .36377 .88365 .36626 .88972 .35914 .88725 .35659 Mtetra
.812 .877 .893 r
.88725 .35659 .88972 .35914 .89604 .35432 .8936 .35174 Mtetra
.707 .851 .951 r
.8936 .35174 .89604 .35432 .9026 .35141 .90017 .34882 Mtetra
.601 .722 .93 r
.30274 .53452 .30619 .53777 .31154 .53681 .30809 .53356 Mtetra
.365 .625 .952 r
.30809 .53356 .31154 .53681 .31679 .5377 .31335 .53444 Mtetra
0 .319 .788 r
.31335 .53444 .31679 .5377 .32193 .54082 .31848 .53756 Mtetra
.615 .105 0 r
.31848 .53756 .32193 .54082 .32694 .54646 .32349 .54319 Mtetra
.82 .351 0 r
.32349 .54319 .32694 .54646 .33184 .55474 .32838 .55147 Mtetra
.889 .462 .109 r
.32838 .55147 .33184 .55474 .33663 .56563 .33317 .56236 Mtetra
.916 .517 .197 r
.33317 .56236 .33663 .56563 .34135 .57889 .33788 .57561 Mtetra
.927 .545 .244 r
.33788 .57561 .34135 .57889 .34602 .59412 .34254 .59084 Mtetra
.932 .559 .268 r
.34254 .59084 .34602 .59412 .35069 .61072 .3472 .60743 Mtetra
.933 .563 .275 r
.3472 .60743 .35069 .61072 .3554 .62795 .3519 .62466 Mtetra
.932 .559 .266 r
.3519 .62466 .3554 .62795 .3602 .64495 .35668 .64165 Mtetra
.926 .543 .238 r
.35668 .64165 .3602 .64495 .36512 .66078 .36159 .65748 Mtetra
.912 .508 .179 r
.36159 .65748 .36512 .66078 .3702 .67452 .36666 .67121 Mtetra
.869 .427 .052 r
.36666 .67121 .3702 .67452 .37547 .68529 .37193 .68198 Mtetra
.701 .199 0 r
.37193 .68198 .37547 .68529 .38095 .69237 .3774 .68905 Mtetra
0 .407 .851 r
.3774 .68905 .38095 .69237 .38663 .69521 .38309 .69189 Mtetra
.648 .748 .923 r
.38309 .69189 .38663 .69521 .39252 .69354 .38898 .69021 Mtetra
.822 .772 .805 r
.38898 .69021 .39252 .69354 .39857 .68735 .39505 .68401 Mtetra
.876 .763 .733 r
.39505 .68401 .39857 .68735 .40478 .6769 .40127 .67355 Mtetra
.899 .753 .692 r
.40127 .67355 .40478 .6769 .41108 .66272 .4076 .65936 Mtetra
.91 .747 .667 r
.4076 .65936 .41108 .66272 .41745 .64552 .41399 .64216 Mtetra
.916 .743 .652 r
.41399 .64216 .41745 .64552 .42385 .62618 .42041 .62281 Mtetra
.919 .74 .644 r
.42041 .62281 .42385 .62618 .43023 .60563 .42682 .60225 Mtetra
.92 .74 .642 r
.42682 .60225 .43023 .60563 .43657 .58481 .43319 .58142 Mtetra
.92 .741 .644 r
.43319 .58142 .43657 .58481 .44284 .56458 .43949 .56118 Mtetra
.917 .743 .651 r
.43949 .56118 .44284 .56458 .44903 .5457 .4457 .54229 Mtetra
.913 .747 .663 r
.4457 .54229 .44903 .5457 .45513 .52877 .45183 .52535 Mtetra
.904 .752 .682 r
.45183 .52535 .45513 .52877 .46115 .51422 .45787 .51079 Mtetra
.891 .758 .708 r
.45787 .51079 .46115 .51422 .4671 .50228 .46383 .49884 Mtetra
.87 .764 .743 r
.46383 .49884 .4671 .50228 .47297 .493 .46972 .48956 Mtetra
.836 .768 .787 r
.46972 .48956 .47297 .493 .4788 .48626 .47556 .48281 Mtetra
.783 .766 .838 r
.47556 .48281 .4788 .48626 .4846 .48179 .48137 .47833 Mtetra
.707 .752 .887 r
.48137 .47833 .4846 .48179 .49038 .47918 .48715 .47571 Mtetra
.619 .725 .922 r
.48715 .47571 .49038 .47918 .49615 .47794 .49294 .47446 Mtetra
.545 .697 .939 r
.49294 .47446 .49615 .47794 .50194 .47754 .49873 .47406 Mtetra
.513 .684 .943 r
.49873 .47406 .50194 .47754 .50774 .47744 .50454 .47396 Mtetra
.534 .693 .941 r
.50454 .47396 .50774 .47744 .51356 .47714 .51036 .47366 Mtetra
.591 .716 .93 r
.51036 .47366 .51356 .47714 .5194 .47623 .51621 .47274 Mtetra
.66 .74 .909 r
.51621 .47274 .5194 .47623 .52525 .47438 .52207 .47089 Mtetra
.722 .758 .881 r
.52207 .47089 .52525 .47438 .53112 .47143 .52795 .46795 Mtetra
.769 .768 .852 r
.52795 .46795 .53112 .47143 .53699 .46736 .53383 .46388 Mtetra
.801 .773 .828 r
.53383 .46388 .53699 .46736 .54286 .46227 .53971 .45879 Mtetra
.821 .775 .81 r
.53971 .45879 .54286 .46227 .54872 .45639 .54558 .45292 Mtetra
.832 .776 .8 r
.54558 .45292 .54872 .45639 .55458 .45004 .55145 .44658 Mtetra
.834 .777 .798 r
.55145 .44658 .55458 .45004 .56043 .4436 .55732 .44014 Mtetra
.828 .778 .805 r
.55732 .44014 .56043 .4436 .56629 .43747 .56319 .43401 Mtetra
.812 .777 .82 r
.56319 .43401 .56629 .43747 .57215 .43202 .56906 .42856 Mtetra
.784 .775 .845 r
.56906 .42856 .57215 .43202 .57802 .42755 .57495 .42409 Mtetra
.736 .766 .877 r
.57495 .42409 .57802 .42755 .58393 .4243 .58086 .42084 Mtetra
.663 .746 .911 r
.58086 .42084 .58393 .4243 .58986 .42239 .5868 .41891 Mtetra
.559 .706 .939 r
.5868 .41891 .58986 .42239 .59584 .42181 .59279 .41832 Mtetra
.429 .645 .948 r
.59279 .41832 .59584 .42181 .60187 .42245 .59882 .41895 Mtetra
.296 .572 .935 r
.59882 .41895 .60187 .42245 .60794 .42409 .6049 .42058 Mtetra
.194 .51 .912 r
.6049 .42058 .60794 .42409 .61406 .42642 .61102 .42289 Mtetra
.147 .479 .898 r
.61102 .42289 .61406 .42642 .62021 .42906 .61718 .42551 Mtetra
.164 .489 .903 r
.61718 .42551 .62021 .42906 .6264 .43162 .62337 .42805 Mtetra
.239 .535 .922 r
.62337 .42805 .6264 .43162 .6326 .43372 .62958 .43013 Mtetra
.352 .6 .94 r
.62958 .43013 .6326 .43372 .6388 .43503 .63578 .43142 Mtetra
.476 .663 .944 r
.63578 .43142 .6388 .43503 .64499 .43532 .64198 .43169 Mtetra
.583 .712 .931 r
.64198 .43169 .64499 .43532 .65115 .43447 .64815 .43083 Mtetra
.663 .742 .909 r
.64815 .43083 .65115 .43447 .65729 .43252 .6543 .42886 Mtetra
.715 .758 .887 r
.6543 .42886 .65729 .43252 .6634 .42962 .66042 .42595 Mtetra
.743 .766 .871 r
.66042 .42595 .6634 .42962 .6695 .4261 .66653 .42241 Mtetra
.752 .768 .866 r
.66653 .42241 .6695 .4261 .67559 .42237 .67263 .41866 Mtetra
.739 .764 .873 r
.67263 .41866 .67559 .42237 .6817 .41894 .67875 .41522 Mtetra
.697 .752 .894 r
.67875 .41522 .6817 .41894 .68787 .41636 .68493 .41263 Mtetra
.608 .718 .923 r
.68493 .41263 .68787 .41636 .69412 .41517 .69118 .41144 Mtetra
.435 .636 .941 r
.69118 .41144 .69412 .41517 .70049 .41588 .69756 .41215 Mtetra
.139 .46 .888 r
.69756 .41215 .70049 .41588 .70701 .41891 .70409 .41517 Mtetra
0 .193 .71 r
.70409 .41517 .70701 .41891 .71372 .42454 .7108 .42079 Mtetra
0 0 .48 r
.7108 .42079 .71372 .42454 .72064 .4329 .71772 .42915 Mtetra
.679 .225 0 r
.71772 .42915 .72064 .4329 .72777 .44397 .72486 .44021 Mtetra
.766 .324 0 r
.72486 .44021 .72777 .44397 .73514 .4575 .73222 .45373 Mtetra
.811 .379 0 r
.73222 .45373 .73514 .4575 .74272 .47307 .73979 .4693 Mtetra
.832 .407 0 r
.73979 .4693 .74272 .47307 .75047 .49008 .74754 .4863 Mtetra
.838 .416 0 r
.74754 .4863 .75047 .49008 .75837 .50776 .75543 .50397 Mtetra
.83 .406 0 r
.75543 .50397 .75837 .50776 .76635 .52521 .7634 .52142 Mtetra
.805 .373 0 r
.7634 .52142 .76635 .52521 .77433 .54147 .77138 .53767 Mtetra
.748 .305 0 r
.77138 .53767 .77433 .54147 .78223 .55556 .77928 .55175 Mtetra
.622 .167 0 r
.77928 .55175 .78223 .55556 .78998 .56657 .78703 .56275 Mtetra
0 .108 .638 r
.78703 .56275 .78998 .56657 .79748 .57374 .79454 .56991 Mtetra
.203 .508 .91 r
.79454 .56991 .79748 .57374 .80468 .5765 .80174 .57267 Mtetra
.648 .748 .923 r
.80174 .57267 .80468 .5765 .81151 .57456 .80859 .57072 Mtetra
.837 .802 .817 r
.80859 .57072 .81151 .57456 .81796 .56791 .81505 .56405 Mtetra
.909 .802 .729 r
.81505 .56405 .81796 .56791 .82401 .55683 .82112 .55296 Mtetra
.94 .793 .67 r
.82112 .55296 .82401 .55683 .82969 .54186 .82682 .53799 Mtetra
.954 .784 .632 r
.82682 .53799 .82969 .54186 .83504 .52377 .83219 .51989 Mtetra
.962 .778 .609 r
.83219 .51989 .83504 .52377 .84013 .50346 .8373 .49957 Mtetra
.965 .775 .596 r
.8373 .49957 .84013 .50346 .84503 .48192 .84224 .47802 Mtetra
.967 .774 .592 r
.84224 .47802 .84503 .48192 .84985 .4601 .84708 .45619 Mtetra
.966 .775 .595 r
.84708 .45619 .84985 .4601 .85466 .43891 .85191 .435 Mtetra
.963 .779 .607 r
.85191 .435 .85466 .43891 .85955 .41914 .85683 .41522 Mtetra
.957 .784 .626 r
.85683 .41522 .85955 .41914 .8646 .40141 .8619 .39747 Mtetra
.947 .791 .655 r
.8619 .39747 .8646 .40141 .86986 .38614 .86718 .38219 Mtetra
.93 .798 .693 r
.86718 .38219 .86986 .38614 .87538 .37358 .87271 .36962 Mtetra
.9 .802 .742 r
.87271 .36962 .87538 .37358 .88118 .36377 .87853 .3598 Mtetra
.854 .799 .796 r
.87853 .3598 .88118 .36377 .88725 .35659 .88462 .35261 Mtetra
.788 .785 .85 r
.88462 .35261 .88725 .35659 .8936 .35174 .89097 .34775 Mtetra
.706 .757 .892 r
.89097 .34775 .8936 .35174 .90017 .34882 .89756 .34482 Mtetra
.612 .653 .866 r
.29936 .52994 .30274 .53452 .30809 .53356 .30472 .52897 Mtetra
.452 .582 .893 r
.30472 .52897 .30809 .53356 .31335 .53444 .30997 .52983 Mtetra
.118 .394 .848 r
.30997 .52983 .31335 .53444 .31848 .53756 .31511 .53289 Mtetra
0 .047 .596 r
.31511 .53289 .31848 .53756 .32349 .54319 .32012 .53843 Mtetra
.702 .258 0 r
.32012 .53843 .32349 .54319 .32838 .55147 .32502 .54658 Mtetra
.842 .418 0 r
.32502 .54658 .32838 .55147 .33317 .56236 .3298 .55727 Mtetra
.896 .495 .073 r
.3298 .55727 .33317 .56236 .33788 .57561 .33451 .57029 Mtetra
.919 .533 .133 r
.33451 .57029 .33788 .57561 .34254 .59084 .33918 .58523 Mtetra
.928 .551 .156 r
.33918 .58523 .34254 .59084 .3472 .60743 .34383 .6015 Mtetra
.928 .555 .152 r
.34383 .6015 .3472 .60743 .3519 .62466 .34853 .61837 Mtetra
.918 .544 .119 r
.34853 .61837 .3519 .62466 .35668 .64165 .35331 .635 Mtetra
.887 .509 .043 r
.35331 .635 .35668 .64165 .36159 .65748 .35822 .65049 Mtetra
.802 .423 0 r
.35822 .65049 .36159 .65748 .36666 .67121 .3633 .66391 Mtetra
0 0 .368 r
.3633 .66391 .36666 .67121 .37193 .68198 .36856 .67441 Mtetra
0 .142 .679 r
.36856 .67441 .37193 .68198 .3774 .68905 .37404 .6813 Mtetra
.39 .44 .792 r
.37404 .6813 .3774 .68905 .38309 .69189 .37972 .68403 Mtetra
.631 .573 .771 r
.37972 .68403 .38309 .69189 .38898 .69021 .38561 .68235 Mtetra
.744 .628 .731 r
.38561 .68235 .38898 .69021 .39505 .68401 .39168 .67623 Mtetra
.802 .653 .698 r
.39168 .67623 .39505 .68401 .40127 .67355 .39791 .66594 Mtetra
.835 .668 .676 r
.39791 .66594 .40127 .67355 .4076 .65936 .40424 .65199 Mtetra
.856 .677 .66 r
.40424 .65199 .4076 .65936 .41399 .64216 .41064 .63508 Mtetra
.869 .684 .65 r
.41064 .63508 .41399 .64216 .42041 .62281 .41707 .61606 Mtetra
.878 .69 .644 r
.41707 .61606 .42041 .62281 .42682 .60225 .42349 .59585 Mtetra
.883 .695 .642 r
.42349 .59585 .42682 .60225 .43319 .58142 .42987 .57535 Mtetra
.886 .699 .645 r
.42987 .57535 .43319 .58142 .43949 .56118 .43618 .55543 Mtetra
.885 .704 .651 r
.43618 .55543 .43949 .56118 .4457 .54229 .44241 .53681 Mtetra
.882 .708 .661 r
.44241 .53681 .4457 .54229 .45183 .52535 .44855 .5201 Mtetra
.874 .712 .677 r
.44855 .5201 .45183 .52535 .45787 .51079 .4546 .50572 Mtetra
.861 .715 .699 r
.4546 .50572 .45787 .51079 .46383 .49884 .46058 .49389 Mtetra
.839 .716 .728 r
.46058 .49389 .46383 .49884 .46972 .48956 .46648 .48468 Mtetra
.805 .713 .763 r
.46648 .48468 .46972 .48956 .47556 .48281 .47233 .47797 Mtetra
.756 .702 .801 r
.47233 .47797 .47556 .48281 .48137 .47833 .47814 .4735 Mtetra
.693 .682 .836 r
.47814 .4735 .48137 .47833 .48715 .47571 .48394 .47088 Mtetra
.624 .656 .861 r
.48394 .47088 .48715 .47571 .49294 .47446 .48973 .46963 Mtetra
.569 .632 .875 r
.48973 .46963 .49294 .47446 .49873 .47406 .49552 .46923 Mtetra
.544 .622 .88 r
.49552 .46923 .49873 .47406 .50454 .47396 .50133 .46917 Mtetra
.555 .629 .88 r
.50133 .46917 .50454 .47396 .51036 .47366 .50716 .46894 Mtetra
.595 .651 .875 r
.50716 .46894 .51036 .47366 .51621 .47274 .51301 .46815 Mtetra
.647 .678 .865 r
.51301 .46815 .51621 .47274 .52207 .47089 .51888 .46647 Mtetra
.701 .706 .851 r
.51888 .46647 .52207 .47089 .52795 .46795 .52476 .46375 Mtetra
.747 .729 .836 r
.52476 .46375 .52795 .46795 .53383 .46388 .53065 .45994 Mtetra
.783 .749 .822 r
.53065 .45994 .53383 .46388 .53971 .45879 .53655 .45514 Mtetra
.81 .767 .813 r
.53655 .45514 .53971 .45879 .54558 .45292 .54244 .44957 Mtetra
.828 .783 .81 r
.54244 .44957 .54558 .45292 .55145 .44658 .54832 .44353 Mtetra
.838 .799 .814 r
.54832 .44353 .55145 .44658 .55732 .44014 .5542 .43739 Mtetra
.838 .815 .827 r
.5542 .43739 .55732 .44014 .56319 .43401 .56009 .43151 Mtetra
.827 .832 .851 r
.56009 .43151 .56319 .43401 .56906 .42856 .56598 .42625 Mtetra
.799 .846 .886 r
.56598 .42625 .56906 .42856 .57495 .42409 .57188 .42193 Mtetra
.743 .853 .931 r
.57188 .42193 .57495 .42409 .58086 .42084 .5778 .41874 Mtetra
.646 .838 .974 r
.5778 .41874 .58086 .42084 .5868 .41891 .58376 .41681 Mtetra
.5 .784 .996 r
.58376 .41681 .5868 .41891 .59279 .41832 .58975 .41614 Mtetra
.326 .691 .98 r
.58975 .41614 .59279 .41832 .59882 .41895 .59579 .41661 Mtetra
.175 .589 .939 r
.59579 .41661 .59882 .41895 .6049 .42058 .60187 .41802 Mtetra
.091 .517 .905 r
.60187 .41802 .6049 .42058 .61102 .42289 .608 .42007 Mtetra
.087 .493 .899 r
.608 .42007 .61102 .42289 .61718 .42551 .61415 .42239 Mtetra
.154 .515 .915 r
.61415 .42239 .61718 .42551 .62337 .42805 .62034 .42461 Mtetra
.271 .564 .934 r
.62034 .42461 .62337 .42805 .62958 .43013 .62654 .42636 Mtetra
.403 .616 .937 r
.62654 .42636 .62958 .43013 .63578 .43142 .63274 .42735 Mtetra
.52 .656 .921 r
.63274 .42735 .63578 .43142 .64198 .43169 .63893 .42734 Mtetra
.608 .681 .894 r
.63893 .42734 .64198 .43169 .64815 .43083 .6451 .42624 Mtetra
.669 .695 .865 r
.6451 .42624 .64815 .43083 .6543 .42886 .65125 .42407 Mtetra
.708 .702 .842 r
.65125 .42407 .6543 .42886 .66042 .42595 .65738 .42102 Mtetra
.728 .704 .827 r
.65738 .42102 .66042 .42595 .66653 .42241 .66348 .41739 Mtetra
.732 .702 .822 r
.66348 .41739 .66653 .42241 .67263 .41866 .66959 .41359 Mtetra
.72 .695 .826 r
.66959 .41359 .67263 .41866 .67875 .41522 .67572 .41013 Mtetra
.685 .681 .84 r
.67572 .41013 .67875 .41522 .68493 .41263 .68191 .40753 Mtetra
.616 .651 .862 r
.68191 .40753 .68493 .41263 .69118 .41144 .68817 .40632 Mtetra
.491 .589 .88 r
.68817 .40632 .69118 .41144 .69756 .41215 .69455 .407 Mtetra
.284 .469 .866 r
.69455 .407 .69756 .41215 .70409 .41517 .70108 .40996 Mtetra
.001 .281 .781 r
.70108 .40996 .70409 .41517 .7108 .42079 .70778 .41549 Mtetra
0 .068 .629 r
.70778 .41549 .7108 .42079 .71772 .42915 .71469 .42371 Mtetra
0 0 .472 r
.71469 .42371 .71772 .42915 .72486 .44021 .72181 .43457 Mtetra
0 0 .355 r
.72181 .43457 .72486 .44021 .73222 .45373 .72915 .44784 Mtetra
.665 .28 0 r
.72915 .44784 .73222 .45373 .73979 .4693 .7367 .46311 Mtetra
.686 .308 0 r
.7367 .46311 .73979 .4693 .74754 .4863 .74442 .47977 Mtetra
.676 .306 0 r
.74442 .47977 .74754 .4863 .75543 .50397 .75227 .49707 Mtetra
0 0 .306 r
.75227 .49707 .75543 .50397 .7634 .52142 .76021 .51414 Mtetra
0 0 .387 r
.76021 .51414 .7634 .52142 .77138 .53767 .76815 .53002 Mtetra
0 0 .506 r
.76815 .53002 .77138 .53767 .77928 .55175 .77601 .54377 Mtetra
0 .094 .645 r
.77601 .54377 .77928 .55175 .78703 .56275 .78373 .55451 Mtetra
.169 .297 .752 r
.78373 .55451 .78703 .56275 .79454 .56991 .79122 .56147 Mtetra
.442 .466 .789 r
.79122 .56147 .79454 .56991 .80174 .57267 .79841 .56411 Mtetra
.631 .573 .771 r
.79841 .56411 .80174 .57267 .80859 .57072 .80526 .56215 Mtetra
.748 .633 .733 r
.80526 .56215 .80859 .57072 .81505 .56405 .81174 .55557 Mtetra
.817 .666 .695 r
.81174 .55557 .81505 .56405 .82112 .55296 .81783 .54466 Mtetra
.86 .685 .664 r
.81783 .54466 .82112 .55296 .82682 .53799 .82356 .52994 Mtetra
.887 .697 .64 r
.82356 .52994 .82682 .53799 .83219 .51989 .82898 .51215 Mtetra
.904 .706 .624 r
.82898 .51215 .83219 .51989 .8373 .49957 .83414 .49218 Mtetra
.916 .713 .614 r
.83414 .49218 .8373 .49957 .84224 .47802 .83913 .47098 Mtetra
.923 .719 .61 r
.83913 .47098 .84224 .47802 .84708 .45619 .84402 .4495 Mtetra
.926 .725 .612 r
.84402 .4495 .84708 .45619 .85191 .435 .84891 .42864 Mtetra
.925 .73 .62 r
.84891 .42864 .85191 .435 .85683 .41522 .85388 .40914 Mtetra
.921 .736 .636 r
.85388 .40914 .85683 .41522 .8619 .39747 .85899 .39163 Mtetra
.91 .741 .659 r
.85899 .39163 .8619 .39747 .86718 .38219 .86431 .37653 Mtetra
.892 .743 .69 r
.86431 .37653 .86718 .38219 .87271 .36962 .86987 .36409 Mtetra
.862 .742 .728 r
.86987 .36409 .87271 .36962 .87853 .3598 .8757 .35435 Mtetra
.819 .733 .77 r
.8757 .35435 .87853 .3598 .88462 .35261 .88181 .34719 Mtetra
.76 .713 .809 r
.88181 .34719 .88462 .35261 .89097 .34775 .88818 .34235 Mtetra
.692 .685 .839 r
.88818 .34235 .89097 .34775 .89756 .34482 .89477 .33941 Mtetra
.612 .606 .821 r
.29605 .52417 .29936 .52994 .30472 .52897 .30141 .52319 Mtetra
.491 .547 .842 r
.30141 .52319 .30472 .52897 .30997 .52983 .30667 .524 Mtetra
.257 .416 .83 r
.30667 .524 .30997 .52983 .31511 .53289 .31181 .52697 Mtetra
0 .168 .705 r
.31181 .52697 .31511 .53289 .32012 .53843 .31683 .53234 Mtetra
0 0 .457 r
.31683 .53234 .32012 .53843 .32502 .54658 .32172 .54022 Mtetra
.712 .324 0 r
.32172 .54022 .32502 .54658 .3298 .55727 .32652 .55054 Mtetra
.811 .429 0 r
.32652 .55054 .3298 .55727 .33451 .57029 .33124 .5631 Mtetra
.851 .481 0 r
.33124 .5631 .33451 .57029 .33918 .58523 .33592 .57747 Mtetra
.859 .5 0 r
.33592 .57747 .33918 .58523 .34383 .6015 .34059 .59311 Mtetra
.841 .492 0 r
.34059 .59311 .34383 .6015 .34853 .61837 .3453 .6093 Mtetra
.785 .453 0 r
.3453 .6093 .34853 .61837 .35331 .635 .3501 .62523 Mtetra
0 0 .229 r
.3501 .62523 .35331 .635 .35822 .65049 .35502 .64004 Mtetra
0 0 .411 r
.35502 .64004 .35822 .65049 .3633 .66391 .3601 .65285 Mtetra
0 .049 .59 r
.3601 .65285 .3633 .66391 .36856 .67441 .36537 .66286 Mtetra
.245 .269 .688 r
.36537 .66286 .36856 .67441 .37404 .6813 .37085 .66938 Mtetra
.474 .416 .712 r
.37085 .66938 .37404 .6813 .37972 .68403 .37653 .67193 Mtetra
.613 .502 .704 r
.37653 .67193 .37972 .68403 .38561 .68235 .38241 .67023 Mtetra
.697 .554 .688 r
.38241 .67023 .38561 .68235 .39168 .67623 .38848 .66428 Mtetra
.751 .587 .673 r
.38848 .66428 .39168 .67623 .39791 .66594 .39469 .65433 Mtetra
.787 .61 .66 r
.39469 .65433 .39791 .66594 .40424 .65199 .40101 .64086 Mtetra
.812 .626 .651 r
.40101 .64086 .40424 .65199 .41064 .63508 .4074 .62454 Mtetra
.829 .639 .645 r
.4074 .62454 .41064 .63508 .41707 .61606 .41382 .60618 Mtetra
.842 .649 .642 r
.41382 .60618 .41707 .61606 .42349 .59585 .42024 .58664 Mtetra
.85 .657 .641 r
.42024 .58664 .42349 .59585 .42987 .57535 .42661 .56682 Mtetra
.856 .665 .644 r
.42661 .56682 .42987 .57535 .43618 .55543 .43292 .54751 Mtetra
.857 .671 .649 r
.43292 .54751 .43618 .55543 .44241 .53681 .43916 .52944 Mtetra
.855 .676 .659 r
.43916 .52944 .44241 .53681 .44855 .5201 .4453 .51319 Mtetra
.848 .68 .673 r
.4453 .51319 .44855 .5201 .4546 .50572 .45136 .49916 Mtetra
.835 .681 .692 r
.45136 .49916 .4546 .50572 .46058 .49389 .45734 .48758 Mtetra
.813 .679 .716 r
.45734 .48758 .46058 .49389 .46648 .48468 .46325 .47853 Mtetra
.78 .672 .744 r
.46325 .47853 .46648 .48468 .47233 .47797 .46911 .47191 Mtetra
.735 .658 .773 r
.46911 .47191 .47233 .47797 .47814 .4735 .47493 .46746 Mtetra
.679 .636 .799 r
.47493 .46746 .47814 .4735 .48394 .47088 .48073 .46483 Mtetra
.621 .61 .818 r
.48073 .46483 .48394 .47088 .48973 .46963 .48652 .46358 Mtetra
.575 .587 .828 r
.48652 .46358 .48973 .46963 .49552 .46923 .49232 .46321 Mtetra
.552 .577 .833 r
.49232 .46321 .49552 .46923 .50133 .46917 .49813 .46322 Mtetra
.556 .582 .835 r
.49813 .46322 .50133 .46917 .50716 .46894 .50396 .46315 Mtetra
.584 .602 .836 r
.50396 .46315 .50716 .46894 .51301 .46815 .50981 .46259 Mtetra
.626 .63 .835 r
.50981 .46259 .51301 .46815 .51888 .46647 .51568 .46126 Mtetra
.673 .663 .832 r
.51568 .46126 .51888 .46647 .52476 .46375 .52157 .45897 Mtetra
.719 .697 .829 r
.52157 .45897 .52476 .46375 .53065 .45994 .52747 .45567 Mtetra
.759 .73 .826 r
.52747 .45567 .53065 .45994 .53655 .45514 .53337 .45144 Mtetra
.793 .763 .826 r
.53337 .45144 .53655 .45514 .54244 .44957 .53927 .44646 Mtetra
.819 .796 .83 r
.53927 .44646 .54244 .44957 .54832 .44353 .54518 .44102 Mtetra
.836 .83 .841 r
.54518 .44102 .54832 .44353 .5542 .43739 .55108 .43543 Mtetra
.841 .866 .861 r
.55108 .43543 .5542 .43739 .56009 .43151 .55698 .43005 Mtetra
.83 .902 .89 r
.55698 .43005 .56009 .43151 .56598 .42625 .56289 .42519 Mtetra
.788 .933 .927 r
.56289 .42519 .56598 .42625 .57188 .42193 .56881 .42114 Mtetra
.697 .942 .961 r
.56881 .42114 .57188 .42193 .5778 .41874 .57475 .41809 Mtetra
.539 .901 .969 r
.57475 .41809 .5778 .41874 .58376 .41681 .58072 .41616 Mtetra
.33 .796 .932 r
.58072 .41616 .58376 .41681 .58975 .41614 .58673 .41533 Mtetra
.137 .664 .872 r
.58673 .41533 .58975 .41614 .59579 .41661 .59277 .41552 Mtetra
.015 .562 .834 r
.59277 .41552 .59579 .41661 .60187 .41802 .59885 .41652 Mtetra
0 .518 .842 r
.59885 .41652 .60187 .41802 .608 .42007 .60497 .41805 Mtetra
.049 .529 .888 r
.60497 .41805 .608 .42007 .61415 .42239 .61113 .4198 Mtetra
.18 .574 .937 r
.61113 .4198 .61415 .42239 .62034 .42461 .6173 .4214 Mtetra
.335 .619 .955 r
.6173 .4214 .62034 .42461 .62654 .42636 .62349 .42254 Mtetra
.47 .648 .936 r
.62349 .42254 .62654 .42636 .63274 .42735 .62968 .42294 Mtetra
.569 .661 .9 r
.62968 .42294 .63274 .42735 .63893 .42734 .63586 .4224 Mtetra
.636 .666 .862 r
.63586 .4224 .63893 .42734 .6451 .42624 .64202 .42084 Mtetra
.679 .666 .831 r
.64202 .42084 .6451 .42624 .65125 .42407 .64816 .41832 Mtetra
.705 .665 .808 r
.64816 .41832 .65125 .42407 .65738 .42102 .65428 .41501 Mtetra
.717 .662 .794 r
.65428 .41501 .65738 .42102 .66348 .41739 .66039 .4112 Mtetra
.718 .658 .789 r
.66039 .4112 .66348 .41739 .66959 .41359 .6665 .40731 Mtetra
.704 .649 .792 r
.6665 .40731 .66959 .41359 .67572 .41013 .67263 .4038 Mtetra
.673 .634 .803 r
.67263 .4038 .67572 .41013 .68191 .40753 .67882 .40119 Mtetra
.615 .606 .818 r
.67882 .40119 .68191 .40753 .68817 .40632 .68508 .39997 Mtetra
.517 .554 .833 r
.68508 .39997 .68817 .40632 .69455 .407 .69146 .4006 Mtetra
.362 .464 .83 r
.69146 .4006 .69455 .407 .70108 .40996 .69799 .40346 Mtetra
.151 .327 .787 r
.69799 .40346 .70108 .40996 .70778 .41549 .70468 .40881 Mtetra
0 .164 .697 r
.70468 .40881 .70778 .41549 .71469 .42371 .71157 .41675 Mtetra
0 .015 .589 r
.71157 .41675 .71469 .42371 .72181 .43457 .71866 .42723 Mtetra
0 0 .499 r
.71866 .42723 .72181 .43457 .72915 .44784 .72596 .44001 Mtetra
0 0 .445 r
.72596 .44001 .72915 .44784 .7367 .46311 .73346 .45469 Mtetra
0 0 .427 r
.73346 .45469 .7367 .46311 .74442 .47977 .74112 .47069 Mtetra
0 0 .444 r
.74112 .47069 .74442 .47977 .75227 .49707 .74891 .48728 Mtetra
0 0 .489 r
.74891 .48728 .75227 .49707 .76021 .51414 .75678 .50361 Mtetra
0 0 .554 r
.75678 .50361 .76021 .51414 .76815 .53002 .76465 .51879 Mtetra
0 .097 .624 r
.76465 .51879 .76815 .53002 .77601 .54377 .77245 .5319 Mtetra
.159 .222 .679 r
.77245 .5319 .77601 .54377 .78373 .55451 .78012 .54211 Mtetra
.344 .338 .709 r
.78012 .54211 .78373 .55451 .79122 .56147 .78756 .54869 Mtetra
.497 .432 .714 r
.78756 .54869 .79122 .56147 .79841 .56411 .79473 .55113 Mtetra
.613 .502 .704 r
.79473 .55113 .79841 .56411 .80526 .56215 .80157 .54915 Mtetra
.697 .552 .686 r
.80157 .54915 .80526 .56215 .81174 .55557 .80805 .54275 Mtetra
.757 .588 .668 r
.80805 .54275 .81174 .55557 .81783 .54466 .81418 .53219 Mtetra
.8 .614 .651 r
.81418 .53219 .81783 .54466 .82356 .52994 .81996 .51797 Mtetra
.831 .634 .637 r
.81996 .51797 .82356 .52994 .82898 .51215 .82544 .5008 Mtetra
.853 .649 .626 r
.82544 .5008 .82898 .51215 .83414 .49218 .83067 .48151 Mtetra
.87 .662 .619 r
.83067 .48151 .83414 .49218 .83913 .47098 .83574 .46103 Mtetra
.881 .672 .617 r
.83574 .46103 .83913 .47098 .84402 .4495 .84071 .44025 Mtetra
.887 .682 .619 r
.84071 .44025 .84402 .4495 .84891 .42864 .84568 .42003 Mtetra
.889 .689 .626 r
.84568 .42003 .84891 .42864 .85388 .40914 .85072 .40111 Mtetra
.886 .696 .64 r
.85072 .40111 .85388 .40914 .85899 .39163 .85589 .38407 Mtetra
.877 .7 .659 r
.85589 .38407 .85899 .39163 .86431 .37653 .86126 .36934 Mtetra
.859 .701 .685 r
.86126 .36934 .86431 .37653 .86987 .36409 .86687 .35715 Mtetra
.831 .697 .716 r
.86687 .35715 .86987 .36409 .8757 .35435 .87273 .34758 Mtetra
.79 .685 .748 r
.87273 .34758 .8757 .35435 .88181 .34719 .87886 .34051 Mtetra
.737 .664 .778 r
.87886 .34051 .88181 .34719 .88818 .34235 .88523 .33569 Mtetra
.678 .637 .801 r
.88523 .33569 .88818 .34235 .89477 .33941 .89183 .33275 Mtetra
.61 .578 .793 r
.29279 .51749 .29605 .52417 .30141 .52319 .29816 .51649 Mtetra
.51 .526 .809 r
.29816 .51649 .30141 .52319 .30667 .524 .30342 .51724 Mtetra
.331 .423 .806 r
.30342 .51724 .30667 .524 .31181 .52697 .30856 .52007 Mtetra
.048 .24 .738 r
.30856 .52007 .31181 .52697 .31683 .53234 .31359 .52519 Mtetra
0 .002 .579 r
.31359 .52519 .31683 .53234 .32172 .54022 .3185 .53269 Mtetra
0 0 .395 r
.3185 .53269 .32172 .54022 .32652 .55054 .32331 .54248 Mtetra
0 0 .265 r
.32331 .54248 .32652 .55054 .33124 .5631 .32806 .55436 Mtetra
.704 .378 0 r
.32806 .55436 .33124 .5631 .33592 .57747 .33276 .56792 Mtetra
.699 .39 0 r
.33276 .56792 .33592 .57747 .34059 .59311 .33746 .58264 Mtetra
0 0 .237 r
.33746 .58264 .34059 .59311 .3453 .6093 .3422 .59784 Mtetra
0 0 .324 r
.3422 .59784 .3453 .6093 .3501 .62523 .34702 .61277 Mtetra
0 0 .441 r
.34702 .61277 .3501 .62523 .35502 .64004 .35197 .6266 Mtetra
0 .017 .554 r
.35197 .6266 .35502 .64004 .3601 .65285 .35707 .63854 Mtetra
.169 .181 .629 r
.35707 .63854 .3601 .65285 .36537 .66286 .36235 .64782 Mtetra
.365 .311 .664 r
.36235 .64782 .36537 .66286 .37085 .66938 .36782 .65382 Mtetra
.506 .404 .673 r
.36782 .65382 .37085 .66938 .37653 .67193 .3735 .65609 Mtetra
.602 .467 .67 r
.3735 .65609 .37653 .67193 .38241 .67023 .37937 .65438 Mtetra
.669 .512 .663 r
.37937 .65438 .38241 .67023 .38848 .66428 .38542 .64867 Mtetra
.717 .545 .655 r
.38542 .64867 .38848 .66428 .39469 .65433 .3916 .63921 Mtetra
.752 .569 .649 r
.3916 .63921 .39469 .65433 .40101 .64086 .3979 .62644 Mtetra
.778 .589 .644 r
.3979 .62644 .40101 .64086 .4074 .62454 .40427 .61098 Mtetra
.797 .604 .64 r
.40427 .61098 .4074 .62454 .41382 .60618 .41067 .59357 Mtetra
.812 .617 .639 r
.41067 .59357 .41382 .60618 .42024 .58664 .41706 .57503 Mtetra
.823 .628 .639 r
.41706 .57503 .42024 .58664 .42661 .56682 .42342 .55618 Mtetra
.83 .637 .643 r
.42342 .55618 .42661 .56682 .43292 .54751 .42972 .53779 Mtetra
.833 .645 .648 r
.42972 .53779 .43292 .54751 .43916 .52944 .43594 .52052 Mtetra
.832 .651 .658 r
.43594 .52052 .43916 .52944 .4453 .51319 .44208 .50493 Mtetra
.827 .656 .67 r
.44208 .50493 .4453 .51319 .45136 .49916 .44814 .49142 Mtetra
.814 .657 .687 r
.44814 .49142 .45136 .49916 .45734 .48758 .45412 .48022 Mtetra
.794 .654 .708 r
.45412 .48022 .45734 .48758 .46325 .47853 .46004 .4714 Mtetra
.763 .645 .732 r
.46004 .4714 .46325 .47853 .46911 .47191 .4659 .4649 Mtetra
.72 .629 .756 r
.4659 .4649 .46911 .47191 .47493 .46746 .47172 .46049 Mtetra
.67 .607 .776 r
.47172 .46049 .47493 .46746 .48073 .46483 .47752 .45786 Mtetra
.618 .582 .791 r
.47752 .45786 .48073 .46483 .48652 .46358 .48331 .45661 Mtetra
.575 .56 .799 r
.48331 .45661 .48652 .46358 .49232 .46321 .48911 .45627 Mtetra
.551 .548 .804 r
.48911 .45627 .49232 .46321 .49813 .46322 .49492 .4564 Mtetra
.549 .551 .808 r
.49492 .4564 .49813 .46322 .50396 .46315 .50075 .45655 Mtetra
.567 .567 .813 r
.50075 .45655 .50396 .46315 .50981 .46259 .5066 .45635 Mtetra
.599 .595 .819 r
.5066 .45635 .50981 .46259 .51568 .46126 .51248 .45551 Mtetra
.641 .631 .825 r
.51248 .45551 .51568 .46126 .52157 .45897 .51837 .45385 Mtetra
.685 .673 .832 r
.51837 .45385 .52157 .45897 .52747 .45567 .52427 .45129 Mtetra
.729 .718 .841 r
.52427 .45129 .52747 .45567 .53337 .45144 .53018 .44789 Mtetra
.768 .768 .852 r
.53018 .44789 .53337 .45144 .53927 .44646 .5361 .44379 Mtetra
.801 .822 .867 r
.5361 .44379 .53927 .44646 .54518 .44102 .54202 .43922 Mtetra
.822 .879 .886 r
.54202 .43922 .54518 .44102 .55108 .43543 .54795 .43446 Mtetra
.821 .935 .905 r
.54795 .43446 .55108 .43543 .55698 .43005 .55387 .4298 Mtetra
.777 .977 .914 r
.55387 .4298 .55698 .43005 .56289 .42519 .5598 .42552 Mtetra
.661 .972 .887 r
.5598 .42552 .56289 .42519 .56881 .42114 .56575 .42188 Mtetra
.461 .886 .804 r
.56575 .42188 .56881 .42114 .57475 .41809 .57171 .41904 Mtetra
.227 .735 .683 r
.57171 .41904 .57475 .41809 .58072 .41616 .5777 .4171 Mtetra
0 0 0 r
.5777 .4171 .58072 .41616 .58673 .41533 .58371 .41606 Mtetra
.098 0 0 r
.58371 .41606 .58673 .41533 .59277 .41552 .58976 .41582 Mtetra
.148 0 0 r
.58976 .41582 .59277 .41552 .59885 .41652 .59585 .41622 Mtetra
.111 0 0 r
.59585 .41622 .59885 .41652 .60497 .41805 .60196 .41702 Mtetra
.024 .572 .834 r
.60196 .41702 .60497 .41805 .61113 .4198 .6081 .41792 Mtetra
.23 .662 .957 r
.6081 .41792 .61113 .4198 .6173 .4214 .61426 .41864 Mtetra
.42 .699 .979 r
.61426 .41864 .6173 .4214 .62349 .42254 .62043 .41888 Mtetra
.546 .695 .937 r
.62043 .41888 .62349 .42254 .62968 .42294 .6266 .41842 Mtetra
.621 .68 .884 r
.6266 .41842 .62968 .42294 .63586 .4224 .63276 .41712 Mtetra
.666 .665 .84 r
.63276 .41712 .63586 .4224 .64202 .42084 .6389 .41491 Mtetra
.693 .654 .807 r
.6389 .41491 .64202 .42084 .64816 .41832 .64503 .41187 Mtetra
.708 .646 .785 r
.64503 .41187 .64816 .41832 .65428 .41501 .65114 .40818 Mtetra
.713 .639 .773 r
.65114 .40818 .65428 .41501 .66039 .4112 .65724 .40413 Mtetra
.709 .631 .768 r
.65724 .40413 .66039 .4112 .6665 .40731 .66335 .4001 Mtetra
.694 .621 .77 r
.66335 .4001 .6665 .40731 .67263 .4038 .66949 .39654 Mtetra
.665 .605 .779 r
.66949 .39654 .67263 .4038 .67882 .40119 .67568 .39391 Mtetra
.613 .579 .791 r
.67568 .39391 .67882 .40119 .68508 .39997 .68195 .39267 Mtetra
.53 .533 .803 r
.68195 .39267 .68508 .39997 .69146 .4006 .68832 .39324 Mtetra
.405 .459 .803 r
.68832 .39324 .69146 .4006 .69799 .40346 .69484 .39596 Mtetra
.24 .353 .778 r
.69484 .39596 .69799 .40346 .70468 .40881 .70151 .40104 Mtetra
.059 .226 .722 r
.70151 .40104 .70468 .40881 .71157 .41675 .70837 .40858 Mtetra
0 .106 .65 r
.70837 .40858 .71157 .41675 .71866 .42723 .71542 .4185 Mtetra
0 .018 .586 r
.71542 .4185 .71866 .42723 .72596 .44001 .72267 .43058 Mtetra
0 0 .548 r
.72267 .43058 .72596 .44001 .73346 .45469 .7301 .44442 Mtetra
0 0 .537 r
.7301 .44442 .73346 .45469 .74112 .47069 .73768 .45946 Mtetra
0 0 .551 r
.73768 .45946 .74112 .47069 .74891 .48728 .74538 .47501 Mtetra
0 .036 .58 r
.74538 .47501 .74891 .48728 .75678 .50361 .75315 .49029 Mtetra
.024 .11 .616 r
.75315 .49029 .75678 .50361 .76465 .51879 .76093 .50445 Mtetra
.161 .194 .647 r
.76093 .50445 .76465 .51879 .77245 .5319 .76865 .51664 Mtetra
.297 .277 .668 r
.76865 .51664 .77245 .5319 .78012 .54211 .77623 .52608 Mtetra
.418 .353 .677 r
.77623 .52608 .78012 .54211 .78756 .54869 .78361 .53212 Mtetra
.52 .416 .676 r
.78361 .53212 .78756 .54869 .79473 .55113 .79074 .53427 Mtetra
.602 .467 .67 r
.79074 .53427 .79473 .55113 .80157 .54915 .79756 .53227 Mtetra
.667 .508 .66 r
.79756 .53227 .80157 .54915 .80805 .54275 .80406 .52613 Mtetra
.718 .541 .65 r
.80406 .52613 .80805 .54275 .81418 .53219 .81021 .51608 Mtetra
.757 .568 .64 r
.81021 .51608 .81418 .53219 .81996 .51797 .81605 .5026 Mtetra
.788 .589 .631 r
.81605 .5026 .81996 .51797 .82544 .5008 .82161 .48632 Mtetra
.813 .608 .625 r
.82161 .48632 .82544 .5008 .83067 .48151 .82694 .46803 Mtetra
.831 .623 .621 r
.82694 .46803 .83067 .48151 .83574 .46103 .83211 .44859 Mtetra
.845 .636 .62 r
.83211 .44859 .83574 .46103 .84071 .44025 .83719 .42883 Mtetra
.854 .648 .623 r
.83719 .42883 .84071 .44025 .84568 .42003 .84226 .40955 Mtetra
.858 .657 .63 r
.84226 .40955 .84568 .42003 .85072 .40111 .84739 .39146 Mtetra
.857 .665 .642 r
.84739 .39146 .85072 .40111 .85589 .38407 .85265 .37512 Mtetra
.849 .67 .659 r
.85265 .37512 .85589 .38407 .86126 .36934 .85809 .36092 Mtetra
.833 .671 .681 r
.85809 .36092 .86126 .36934 .86687 .35715 .86374 .34912 Mtetra
.807 .666 .707 r
.86374 .34912 .86687 .35715 .87273 .34758 .86964 .33979 Mtetra
.769 .653 .734 r
.86964 .33979 .87273 .34758 .87886 .34051 .87579 .33285 Mtetra
.721 .633 .759 r
.87579 .33285 .87886 .34051 .88523 .33569 .88218 .32807 Mtetra
.669 .608 .778 r
.88218 .32807 .88523 .33569 .89183 .33275 .88878 .32513 Mtetra
.609 .564 .779 r
.28957 .51027 .29279 .51749 .29816 .51649 .29493 .50926 Mtetra
.52 .517 .793 r
.29493 .50926 .29816 .51649 .30342 .51724 .30019 .50994 Mtetra
.371 .429 .792 r
.30019 .50994 .30342 .51724 .30856 .52007 .30535 .51259 Mtetra
.145 .284 .748 r
.30535 .51259 .30856 .52007 .31359 .52519 .31038 .51739 Mtetra
0 .093 .642 r
.31038 .51739 .31359 .52519 .3185 .53269 .31532 .5244 Mtetra
0 0 .509 r
.31532 .5244 .3185 .53269 .32331 .54248 .32016 .53352 Mtetra
0 0 .405 r
.32016 .53352 .32331 .54248 .32806 .55436 .32494 .54453 Mtetra
0 0 .356 r
.32494 .54453 .32806 .55436 .33276 .56792 .32968 .55706 Mtetra
0 0 .359 r
.32968 .55706 .33276 .56792 .33746 .58264 .33442 .5706 Mtetra
0 0 .403 r
.33442 .5706 .33746 .58264 .3422 .59784 .3392 .58454 Mtetra
0 0 .472 r
.3392 .58454 .3422 .59784 .34702 .61277 .34407 .59818 Mtetra
0 .015 .544 r
.34407 .59818 .34702 .61277 .35197 .6266 .34904 .61078 Mtetra
.13 .139 .6 r
.34904 .61078 .35197 .6266 .35707 .63854 .35417 .62161 Mtetra
.295 .247 .633 r
.35417 .62161 .35707 .63854 .36235 .64782 .35947 .62998 Mtetra
.425 .333 .648 r
.35947 .62998 .36235 .64782 .36782 .65382 .36495 .63532 Mtetra
.523 .398 .652 r
.36495 .63532 .36782 .65382 .3735 .65609 .37062 .63724 Mtetra
.596 .448 .651 r
.37062 .63724 .3735 .65609 .37937 .65438 .37647 .63551 Mtetra
.651 .486 .648 r
.37647 .63551 .37937 .65438 .38542 .64867 .38249 .63012 Mtetra
.693 .516 .644 r
.38249 .63012 .38542 .64867 .3916 .63921 .38864 .62129 Mtetra
.725 .541 .641 r
.38864 .62129 .3916 .63921 .3979 .62644 .3949 .60941 Mtetra
.751 .561 .638 r
.3949 .60941 .3979 .62644 .40427 .61098 .40123 .59503 Mtetra
.771 .578 .637 r
.40123 .59503 .40427 .61098 .41067 .59357 .40759 .57884 Mtetra
.788 .593 .637 r
.40759 .57884 .41067 .59357 .41706 .57503 .41394 .56157 Mtetra
.8 .605 .639 r
.41394 .56157 .41706 .57503 .42342 .55618 .42027 .54397 Mtetra
.809 .617 .642 r
.42027 .54397 .42342 .55618 .42972 .53779 .42655 .52673 Mtetra
.814 .626 .648 r
.42655 .52673 .42972 .53779 .43594 .52052 .43275 .51049 Mtetra
.815 .634 .657 r
.43275 .51049 .43594 .52052 .44208 .50493 .43888 .49576 Mtetra
.81 .639 .67 r
.43888 .49576 .44208 .50493 .44814 .49142 .44494 .48291 Mtetra
.799 .641 .685 r
.44494 .48291 .44814 .49142 .45412 .48022 .45092 .47218 Mtetra
.78 .638 .705 r
.45092 .47218 .45412 .48022 .46004 .4714 .45683 .46367 Mtetra
.751 .63 .726 r
.45683 .46367 .46004 .4714 .4659 .4649 .46269 .45733 Mtetra
.712 .614 .747 r
.46269 .45733 .4659 .4649 .47172 .46049 .46852 .45298 Mtetra
.665 .592 .764 r
.46852 .45298 .47172 .46049 .47752 .45786 .47432 .45035 Mtetra
.615 .567 .777 r
.47432 .45035 .47752 .45786 .48331 .45661 .48011 .4491 Mtetra
.573 .545 .785 r
.48011 .4491 .48331 .45661 .48911 .45627 .48591 .44881 Mtetra
.545 .531 .791 r
.48591 .44881 .48911 .45627 .49492 .4564 .49172 .44909 Mtetra
.536 .53 .796 r
.49172 .44909 .49492 .4564 .50075 .45655 .49754 .44953 Mtetra
.544 .543 .804 r
.49754 .44953 .50075 .45655 .5066 .45635 .50339 .44979 Mtetra
.566 .568 .815 r
.50339 .44979 .5066 .45635 .51248 .45551 .50926 .44958 Mtetra
.6 .606 .83 r
.50926 .44958 .51248 .45551 .51837 .45385 .51515 .44872 Mtetra
.64 .655 .849 r
.51515 .44872 .51837 .45385 .52427 .45129 .52106 .44713 Mtetra
.684 .715 .873 r
.52106 .44713 .52427 .45129 .53018 .44789 .52699 .4448 Mtetra
.726 .786 .901 r
.52699 .4448 .53018 .44789 .5361 .44379 .53292 .44183 Mtetra
.758 .868 .929 r
.53292 .44183 .5361 .44379 .54202 .43922 .53886 .43838 Mtetra
.758 .945 .941 r
.53886 .43838 .54202 .43922 .54795 .43446 .5448 .43468 Mtetra
.685 .977 .9 r
.5448 .43468 .54795 .43446 .55387 .4298 .55075 .43096 Mtetra
.503 .899 .759 r
.55075 .43096 .55387 .4298 .5598 .42552 .55671 .42744 Mtetra
0 0 0 r
.55671 .42744 .5598 .42552 .56575 .42188 .56268 .42433 Mtetra
.56268 .42433 .56575 .42188 .57171 .41904 .56867 .42176 Mtetra
.107 0 0 r
.56867 .42176 .57171 .41904 .5777 .4171 .57468 .41981 Mtetra
.202 0 0 r
.57468 .41981 .5777 .4171 .58371 .41606 .58071 .41849 Mtetra
.25 0 0 r
.58071 .41849 .58371 .41606 .58976 .41582 .58677 .41772 Mtetra
.249 0 0 r
.58677 .41772 .58976 .41582 .59585 .41622 .59285 .41735 Mtetra
.18 0 0 r
.59285 .41735 .59585 .41622 .60196 .41702 .59896 .41719 Mtetra
0 0 0 r
.59896 .41719 .60196 .41702 .6081 .41792 .60509 .41701 Mtetra
.29 .761 .938 r
.60509 .41701 .6081 .41792 .61426 .41864 .61123 .41658 Mtetra
.519 .801 .997 r
.61123 .41658 .61426 .41864 .62043 .41888 .61737 .41567 Mtetra
.629 .759 .941 r
.61737 .41567 .62043 .41888 .6266 .41842 .62352 .41412 Mtetra
.677 .713 .876 r
.62352 .41412 .6266 .41842 .63276 .41712 .62965 .41183 Mtetra
.701 .68 .827 r
.62965 .41183 .63276 .41712 .6389 .41491 .63578 .40879 Mtetra
.713 .657 .794 r
.63578 .40879 .6389 .41491 .64503 .41187 .64188 .40509 Mtetra
.717 .642 .772 r
.64188 .40509 .64503 .41187 .65114 .40818 .64798 .40092 Mtetra
.716 .63 .761 r
.64798 .40092 .65114 .40818 .65724 .40413 .65408 .39656 Mtetra
.708 .62 .757 r
.65408 .39656 .65724 .40413 .66335 .4001 .66018 .39236 Mtetra
.69 .608 .759 r
.66018 .39236 .66335 .4001 .66949 .39654 .66632 .38872 Mtetra
.66 .591 .767 r
.66632 .38872 .66949 .39654 .67568 .39391 .67251 .38607 Mtetra
.612 .565 .778 r
.67251 .38607 .67568 .39391 .68195 .39267 .67878 .38482 Mtetra
.537 .523 .788 r
.67878 .38482 .68195 .39267 .68832 .39324 .68515 .38531 Mtetra
.43 .459 .789 r
.68515 .38531 .68832 .39324 .69484 .39596 .69165 .38785 Mtetra
.293 .37 .771 r
.69165 .38785 .69484 .39596 .70151 .40104 .6983 .3926 Mtetra
.147 .267 .731 r
.6983 .3926 .70151 .40104 .70837 .40858 .70513 .39963 Mtetra
.021 .17 .68 r
.70513 .39963 .70837 .40858 .71542 .4185 .71213 .40884 Mtetra
0 .1 .634 r
.71213 .40884 .71542 .4185 .72267 .43058 .71931 .42002 Mtetra
0 .063 .606 r
.71931 .42002 .72267 .43058 .7301 .44442 .72665 .43278 Mtetra
0 .06 .598 r
.72665 .43278 .7301 .44442 .73768 .45946 .73414 .4466 Mtetra
0 .085 .604 r
.73414 .4466 .73768 .45946 .74538 .47501 .74173 .46084 Mtetra
.069 .13 .62 r
.74173 .46084 .74538 .47501 .75315 .49029 .74938 .47477 Mtetra
.169 .187 .636 r
.74938 .47477 .75315 .49029 .76093 .50445 .75704 .48764 Mtetra
.273 .249 .649 r
.75704 .48764 .76093 .50445 .76865 .51664 .76465 .49866 Mtetra
.371 .308 .656 r
.76465 .49866 .76865 .51664 .77623 .52608 .77213 .50715 Mtetra
.458 .361 .658 r
.77213 .50715 .77623 .52608 .78361 .53212 .77944 .51249 Mtetra
.533 .408 .656 r
.77944 .51249 .78361 .53212 .79074 .53427 .78651 .51428 Mtetra
.596 .448 .651 r
.78651 .51428 .79074 .53427 .79756 .53227 .79331 .51227 Mtetra
.648 .482 .645 r
.79331 .51227 .79756 .53227 .80406 .52613 .79981 .50646 Mtetra
.691 .511 .639 r
.79981 .50646 .80406 .52613 .81021 .51608 .80601 .49706 Mtetra
.727 .536 .633 r
.80601 .49706 .81021 .51608 .81605 .5026 .81192 .48451 Mtetra
.757 .558 .628 r
.81192 .48451 .81605 .5026 .82161 .48632 .81758 .46937 Mtetra
.781 .577 .624 r
.81758 .46937 .82161 .48632 .82694 .46803 .82302 .45235 Mtetra
.801 .594 .622 r
.82302 .45235 .82694 .46803 .83211 .44859 .82831 .43423 Mtetra
.816 .609 .623 r
.82831 .43423 .83211 .44859 .83719 .42883 .83352 .41577 Mtetra
.827 .622 .626 r
.83352 .41577 .83719 .42883 .84226 .40955 .83871 .3977 Mtetra
.833 .634 .633 r
.83871 .3977 .84226 .40955 .84739 .39146 .84395 .38067 Mtetra
.834 .643 .644 r
.84395 .38067 .84739 .39146 .85265 .37512 .84931 .36521 Mtetra
.828 .649 .66 r
.84931 .36521 .85265 .37512 .85809 .36092 .85482 .35171 Mtetra
.814 .651 .68 r
.85482 .35171 .85809 .36092 .86374 .34912 .86054 .34041 Mtetra
.79 .647 .703 r
.86054 .34041 .86374 .34912 .86964 .33979 .86648 .33139 Mtetra
.756 .636 .728 r
.86648 .33139 .86964 .33979 .87579 .33285 .87265 .32461 Mtetra
.712 .617 .749 r
.87265 .32461 .87579 .33285 .88218 .32807 .87905 .31989 Mtetra
.664 .593 .766 r
.87905 .31989 .88218 .32807 .88878 .32513 .88566 .31694 Mtetra
.609 .562 .777 r
.28635 .50296 .28957 .51027 .29493 .50926 .29171 .50192 Mtetra
.525 .517 .789 r
.29171 .50192 .29493 .50926 .30019 .50994 .29698 .50252 Mtetra
.391 .439 .79 r
.29698 .50252 .30019 .50994 .30535 .51259 .30214 .50496 Mtetra
.2 .314 .757 r
.30214 .50496 .30535 .51259 .31038 .51739 .30719 .50939 Mtetra
0 .157 .679 r
.30719 .50939 .31038 .51739 .31532 .5244 .31215 .51581 Mtetra
0 .012 .581 r
.31215 .51581 .31532 .5244 .32016 .53352 .31703 .52413 Mtetra
0 0 .504 r
.31703 .52413 .32016 .53352 .32494 .54453 .32185 .53412 Mtetra
0 0 .47 r
.32185 .53412 .32494 .54453 .32968 .55706 .32664 .54543 Mtetra
0 0 .476 r
.32664 .54543 .32968 .55706 .33442 .5706 .33144 .55759 Mtetra
0 0 .51 r
.33144 .55759 .33442 .5706 .3392 .58454 .33628 .57004 Mtetra
0 .03 .553 r
.33628 .57004 .3392 .58454 .34407 .59818 .3412 .58217 Mtetra
.112 .123 .591 r
.3412 .58217 .34407 .59818 .34904 .61078 .34622 .59332 Mtetra
.251 .211 .617 r
.34622 .59332 .34904 .61078 .35417 .62161 .35138 .60284 Mtetra
.368 .287 .632 r
.35138 .60284 .35417 .62161 .35947 .62998 .3567 .61013 Mtetra
.461 .348 .639 r
.3567 .61013 .35947 .62998 .36495 .63532 .36219 .61471 Mtetra
.534 .397 .641 r
.36219 .61471 .36495 .63532 .37062 .63724 .36786 .61622 Mtetra
.592 .437 .64 r
.36786 .61622 .37062 .63724 .37647 .63551 .37369 .61447 Mtetra
.638 .469 .639 r
.37369 .61447 .37647 .63551 .38249 .63012 .37967 .60946 Mtetra
.674 .497 .637 r
.37967 .60946 .38249 .63012 .38864 .62129 .38578 .60136 Mtetra
.705 .52 .636 r
.38578 .60136 .38864 .62129 .3949 .60941 .39199 .59053 Mtetra
.73 .54 .635 r
.39199 .59053 .3949 .60941 .40123 .59503 .39826 .57743 Mtetra
.75 .558 .635 r
.39826 .57743 .40123 .59503 .40759 .57884 .40457 .56268 Mtetra
.767 .574 .637 r
.40457 .56268 .40759 .57884 .41394 .56157 .41088 .5469 Mtetra
.781 .588 .639 r
.41088 .5469 .41394 .56157 .42027 .54397 .41716 .53077 Mtetra
.791 .601 .644 r
.41716 .53077 .42027 .54397 .42655 .52673 .4234 .5149 Mtetra
.798 .612 .65 r
.4234 .5149 .42655 .52673 .43275 .51049 .42958 .49988 Mtetra
.801 .622 .659 r
.42958 .49988 .43275 .51049 .43888 .49576 .43569 .48616 Mtetra
.798 .629 .672 r
.43569 .48616 .43888 .49576 .44494 .48291 .44174 .4741 Mtetra
.79 .633 .687 r
.44174 .4741 .44494 .48291 .45092 .47218 .44771 .46394 Mtetra
.773 .632 .705 r
.44771 .46394 .45092 .47218 .45683 .46367 .45362 .4558 Mtetra
.746 .625 .726 r
.45362 .4558 .45683 .46367 .46269 .45733 .45948 .44964 Mtetra
.709 .611 .745 r
.45948 .44964 .46269 .45733 .46852 .45298 .46531 .44536 Mtetra
.663 .59 .763 r
.46531 .44536 .46852 .45298 .47432 .45035 .47111 .44274 Mtetra
.615 .565 .775 r
.47111 .44274 .47432 .45035 .48011 .4491 .47691 .44148 Mtetra
.57 .541 .783 r
.47691 .44148 .48011 .4491 .48591 .44881 .4827 .44126 Mtetra
.536 .524 .789 r
.4827 .44126 .48591 .44881 .49172 .44909 .4885 .44171 Mtetra
.516 .518 .796 r
.4885 .44171 .49172 .44909 .49754 .44953 .49433 .4425 Mtetra
.511 .525 .807 r
.49433 .4425 .49754 .44953 .50339 .44979 .50017 .4433 Mtetra
.52 .547 .824 r
.50017 .4433 .50339 .44979 .50926 .44958 .50604 .44386 Mtetra
.54 .585 .848 r
.50604 .44386 .50926 .44958 .51515 .44872 .51193 .44397 Mtetra
.568 .64 .883 r
.51193 .44397 .51515 .44872 .52106 .44713 .51784 .44352 Mtetra
.599 .717 .927 r
.51784 .44352 .52106 .44713 .52699 .4448 .52377 .44247 Mtetra
.622 .814 .974 r
.52377 .44247 .52699 .4448 .53292 .44183 .52972 .44085 Mtetra
.599 .904 .984 r
.52972 .44085 .53292 .44183 .53886 .43838 .53568 .43877 Mtetra
.46 .888 .857 r
.53568 .43877 .53886 .43838 .5448 .43468 .54165 .43635 Mtetra
0 0 0 r
.54165 .43635 .5448 .43468 .55075 .43096 .54762 .43376 Mtetra
.002 0 0 r
.54762 .43376 .55075 .43096 .55671 .42744 .55361 .43115 Mtetra
.145 0 0 r
.55361 .43115 .55671 .42744 .56268 .42433 .55962 .42868 Mtetra
.233 0 0 r
.55962 .42868 .56268 .42433 .56867 .42176 .56563 .42644 Mtetra
.287 0 .036 r
.56563 .42644 .56867 .42176 .57468 .41981 .57166 .42449 Mtetra
.315 0 .051 r
.57166 .42449 .57468 .41981 .58071 .41849 .57771 .42283 Mtetra
.319 0 .029 r
.57771 .42283 .58071 .41849 .58677 .41772 .58378 .42141 Mtetra
.291 0 0 r
.58378 .42141 .58677 .41772 .59285 .41735 .58987 .42011 Mtetra
.209 0 0 r
.58987 .42011 .59285 .41735 .59896 .41719 .59597 .41881 Mtetra
.018 0 0 r
.59597 .41881 .59896 .41719 .60509 .41701 .60208 .41733 Mtetra
.326 .812 .816 r
.60208 .41733 .60509 .41701 .61123 .41658 .6082 .41552 Mtetra
.616 .91 .982 r
.6082 .41552 .61123 .41658 .61737 .41567 .61432 .41324 Mtetra
.716 .839 .94 r
.61432 .41324 .61737 .41567 .62352 .41412 .62044 .41038 Mtetra
.739 .763 .872 r
.62044 .41038 .62352 .41412 .62965 .41183 .62655 .40692 Mtetra
.742 .71 .821 r
.62655 .40692 .62965 .41183 .63578 .40879 .63265 .40288 Mtetra
.739 .675 .788 r
.63265 .40288 .63578 .40879 .64188 .40509 .63873 .3984 Mtetra
.734 .652 .768 r
.63873 .3984 .64188 .40509 .64798 .40092 .64482 .39365 Mtetra
.725 .635 .757 r
.64482 .39365 .64798 .40092 .65408 .39656 .6509 .38892 Mtetra
.712 .621 .754 r
.6509 .38892 .65408 .39656 .66018 .39236 .657 .38452 Mtetra
.691 .607 .757 r
.657 .38452 .66018 .39236 .66632 .38872 .66314 .3808 Mtetra
.66 .589 .764 r
.66314 .3808 .66632 .38872 .67251 .38607 .66933 .37813 Mtetra
.612 .563 .775 r
.66933 .37813 .67251 .38607 .67878 .38482 .6756 .37685 Mtetra
.541 .523 .785 r
.6756 .37685 .67878 .38482 .68515 .38531 .68196 .37726 Mtetra
.444 .465 .786 r
.68196 .37726 .68515 .38531 .69165 .38785 .68845 .37958 Mtetra
.324 .386 .772 r
.68845 .37958 .69165 .38785 .6983 .3926 .69508 .38394 Mtetra
.201 .298 .74 r
.69508 .38394 .6983 .3926 .70513 .39963 .70186 .39036 Mtetra
.1 .217 .7 r
.70186 .39036 .70513 .39963 .71213 .40884 .70881 .39875 Mtetra
.039 .161 .664 r
.70881 .39875 .71213 .40884 .71931 .42002 .71591 .40887 Mtetra
.025 .134 .641 r
.71591 .40887 .71931 .42002 .72665 .43278 .72316 .42035 Mtetra
.051 .135 .632 r
.72316 .42035 .72665 .43278 .73414 .4466 .73053 .43273 Mtetra
.107 .158 .633 r
.73053 .43273 .73414 .4466 .74173 .46084 .738 .44542 Mtetra
.181 .195 .638 r
.738 .44542 .74173 .46084 .74938 .47477 .74552 .45778 Mtetra
.263 .239 .644 r
.74552 .45778 .74938 .47477 .75704 .48764 .75305 .46913 Mtetra
.343 .285 .647 r
.75305 .46913 .75704 .48764 .76465 .49866 .76053 .47879 Mtetra
.418 .329 .648 r
.76053 .47879 .76465 .49866 .77213 .50715 .7679 .48615 Mtetra
.484 .369 .647 r
.7679 .48615 .77213 .50715 .77944 .51249 .77512 .49069 Mtetra
.542 .405 .644 r
.77512 .49069 .77944 .51249 .78651 .51428 .78213 .49204 Mtetra
.592 .437 .64 r
.78213 .49204 .78651 .51428 .79331 .51227 .7889 .49002 Mtetra
.635 .465 .636 r
.7889 .49002 .79331 .51227 .79981 .50646 .79541 .4846 Mtetra
.672 .491 .632 r
.79541 .4846 .79981 .50646 .80601 .49706 .80165 .47597 Mtetra
.704 .514 .629 r
.80165 .47597 .80601 .49706 .81192 .48451 .80764 .4645 Mtetra
.732 .535 .626 r
.80764 .4645 .81192 .48451 .81758 .46937 .8134 .4507 Mtetra
.756 .554 .624 r
.8134 .4507 .81758 .46937 .82302 .45235 .81897 .43518 Mtetra
.776 .572 .624 r
.81897 .43518 .82302 .45235 .82831 .43423 .8244 .41862 Mtetra
.792 .589 .626 r
.8244 .41862 .82831 .43423 .83352 .41577 .82975 .40169 Mtetra
.805 .604 .63 r
.82975 .40169 .83352 .41577 .83871 .3977 .83508 .38505 Mtetra
.814 .618 .637 r
.83508 .38505 .83871 .3977 .84395 .38067 .84046 .36928 Mtetra
.817 .629 .648 r
.84046 .36928 .84395 .38067 .84931 .36521 .84592 .35487 Mtetra
.814 .637 .663 r
.84592 .35487 .84931 .36521 .85482 .35171 .85153 .34219 Mtetra
.802 .641 .683 r
.85153 .34219 .85482 .35171 .86054 .34041 .85731 .33147 Mtetra
.781 .639 .705 r
.85731 .33147 .86054 .34041 .86648 .33139 .8633 .32283 Mtetra
.75 .63 .727 r
.8633 .32283 .86648 .33139 .87265 .32461 .8695 .31625 Mtetra
.709 .613 .748 r
.8695 .31625 .87265 .32461 .87905 .31989 .87591 .3116 Mtetra
.662 .59 .764 r
.87591 .3116 .87905 .31989 .88566 .31694 .88252 .30865 Mtetra
.611 .572 .785 r
.2831 .49597 .28635 .50296 .29171 .50192 .28846 .49491 Mtetra
.527 .528 .799 r
.28846 .49491 .29171 .50192 .29698 .50252 .29373 .49542 Mtetra
.399 .453 .8 r
.29373 .49542 .29698 .50252 .30214 .50496 .2989 .49764 Mtetra
.226 .341 .772 r
.2989 .49764 .30214 .50496 .30719 .50939 .30398 .50164 Mtetra
.037 .204 .708 r
.30398 .50164 .30719 .50939 .31215 .51581 .30897 .50741 Mtetra
0 .083 .631 r
.30897 .50741 .31215 .51581 .31703 .52413 .31389 .51483 Mtetra
0 .007 .573 r
.31389 .51483 .31703 .52413 .32185 .53412 .31877 .52367 Mtetra
0 0 .55 r
.31877 .52367 .32185 .53412 .32664 .54543 .32362 .53361 Mtetra
0 .006 .555 r
.32362 .53361 .32664 .54543 .33144 .55759 .32849 .54422 Mtetra
0 .059 .575 r
.32849 .54422 .33144 .55759 .33628 .57004 .3334 .55501 Mtetra
.108 .127 .598 r
.3334 .55501 .33628 .57004 .3412 .58217 .33838 .56545 Mtetra
.226 .197 .616 r
.33838 .56545 .3412 .58217 .34622 .59332 .34346 .57498 Mtetra
.33 .261 .627 r
.34346 .57498 .34622 .59332 .35138 .60284 .34867 .58304 Mtetra
.416 .315 .632 r
.34867 .58304 .35138 .60284 .3567 .61013 .35402 .58914 Mtetra
.487 .361 .634 r
.35402 .58914 .3567 .61013 .36219 .61471 .35952 .59287 Mtetra
.543 .399 .635 r
.35952 .59287 .36219 .61471 .36786 .61622 .36518 .59393 Mtetra
.59 .431 .634 r
.36518 .59393 .36786 .61622 .37369 .61447 .37099 .59216 Mtetra
.628 .459 .634 r
.37099 .59216 .37369 .61447 .37967 .60946 .37693 .58757 Mtetra
.661 .483 .633 r
.37693 .58757 .37967 .60946 .38578 .60136 .38299 .58029 Mtetra
.688 .505 .633 r
.38299 .58029 .38578 .60136 .39199 .59053 .38913 .57061 Mtetra
.712 .524 .634 r
.38913 .57061 .39199 .59053 .39826 .57743 .39534 .55895 Mtetra
.733 .543 .635 r
.39534 .55895 .39826 .57743 .40457 .56268 .40159 .5458 Mtetra
.75 .56 .638 r
.40159 .5458 .40457 .56268 .41088 .5469 .40784 .5317 Mtetra
.765 .576 .642 r
.40784 .5317 .41088 .5469 .41716 .53077 .41407 .51721 Mtetra
.777 .591 .647 r
.41407 .51721 .41716 .53077 .4234 .5149 .42027 .50289 Mtetra
.786 .604 .654 r
.42027 .50289 .4234 .5149 .42958 .49988 .42641 .48922 Mtetra
.791 .617 .664 r
.42641 .48922 .42958 .49988 .43569 .48616 .4325 .47664 Mtetra
.791 .626 .677 r
.4325 .47664 .43569 .48616 .44174 .4741 .43853 .46548 Mtetra
.785 .633 .693 r
.43853 .46548 .44174 .4741 .44771 .46394 .44449 .45596 Mtetra
.77 .635 .711 r
.44449 .45596 .44771 .46394 .45362 .4558 .4504 .44822 Mtetra
.746 .631 .732 r
.4504 .44822 .45362 .4558 .45948 .44964 .45626 .44229 Mtetra
.711 .619 .752 r
.45626 .44229 .45948 .44964 .46531 .44536 .46209 .43808 Mtetra
.666 .599 .77 r
.46209 .43808 .46531 .44536 .47111 .44274 .4679 .43546 Mtetra
.616 .574 .784 r
.4679 .43546 .47111 .44274 .47691 .44148 .47369 .4342 Mtetra
.565 .547 .793 r
.47369 .4342 .47691 .44148 .4827 .44126 .47948 .43405 Mtetra
.52 .525 .801 r
.47948 .43405 .4827 .44126 .4885 .44171 .48528 .43471 Mtetra
.486 .512 .81 r
.48528 .43471 .4885 .44171 .49433 .4425 .4911 .4359 Mtetra
.461 .511 .824 r
.4911 .4359 .49433 .4425 .50017 .4433 .49694 .43732 Mtetra
.446 .525 .846 r
.49694 .43732 .50017 .4433 .50604 .44386 .5028 .43874 Mtetra
.435 .558 .88 r
.5028 .43874 .50604 .44386 .51193 .44397 .50869 .43996 Mtetra
.422 .612 .928 r
.50869 .43996 .51193 .44397 .51784 .44352 .51461 .44081 Mtetra
.386 .687 .978 r
.51461 .44081 .51784 .44352 .52377 .44247 .52054 .44122 Mtetra
.277 .734 .954 r
.52054 .44122 .52377 .44247 .52972 .44085 .5265 .44116 Mtetra
0 0 0 r
.5265 .44116 .52972 .44085 .53568 .43877 .53248 .44062 Mtetra
.142 0 0 r
.53248 .44062 .53568 .43877 .54165 .43635 .53847 .43967 Mtetra
.257 0 0 r
.53847 .43967 .54165 .43635 .54762 .43376 .54448 .43838 Mtetra
.318 0 .045 r
.54448 .43838 .54762 .43376 .55361 .43115 .5505 .43683 Mtetra
.351 0 .125 r
.5505 .43683 .55361 .43115 .55962 .42868 .55654 .43509 Mtetra
.369 0 .169 r
.55654 .43509 .55962 .42868 .56563 .42644 .56259 .43323 Mtetra
.375 0 .187 r
.56259 .43323 .56563 .42644 .57166 .42449 .56865 .43128 Mtetra
.369 0 .185 r
.56865 .43128 .57166 .42449 .57771 .42283 .57472 .42923 Mtetra
.348 0 .159 r
.57472 .42923 .57771 .42283 .58378 .42141 .5808 .42706 Mtetra
.303 0 .102 r
.5808 .42706 .58378 .42141 .58987 .42011 .58689 .42471 Mtetra
.214 0 0 r
.58689 .42471 .58987 .42011 .59597 .41881 .59299 .42209 Mtetra
.031 0 0 r
.59299 .42209 .59597 .41881 .60208 .41733 .59909 .41913 Mtetra
0 0 0 r
.59909 .41913 .60208 .41733 .6082 .41552 .60519 .41574 Mtetra
.675 .976 .888 r
.60519 .41574 .6082 .41552 .61432 .41324 .61129 .41189 Mtetra
.799 .925 .919 r
.61129 .41189 .61432 .41324 .62044 .41038 .61738 .40755 Mtetra
.806 .827 .867 r
.61738 .40755 .62044 .41038 .62655 .40692 .62346 .40275 Mtetra
.791 .755 .82 r
.62346 .40275 .62655 .40692 .63265 .40288 .62953 .39759 Mtetra
.774 .707 .789 r
.62953 .39759 .63265 .40288 .63873 .3984 .6356 .39221 Mtetra
.758 .675 .77 r
.6356 .39221 .63873 .3984 .64482 .39365 .64166 .38682 Mtetra
.742 .652 .761 r
.64166 .38682 .64482 .39365 .6509 .38892 .64774 .38167 Mtetra
.723 .634 .759 r
.64774 .38167 .6509 .38892 .657 .38452 .65383 .37704 Mtetra
.698 .618 .763 r
.65383 .37704 .657 .38452 .66314 .3808 .65997 .37323 Mtetra
.663 .598 .772 r
.65997 .37323 .66314 .3808 .66933 .37813 .66616 .37054 Mtetra
.613 .572 .784 r
.66616 .37054 .66933 .37813 .6756 .37685 .67243 .36923 Mtetra
.543 .533 .794 r
.67243 .36923 .6756 .37685 .68196 .37726 .67879 .36954 Mtetra
.45 .477 .796 r
.67879 .36954 .68196 .37726 .68845 .37958 .68527 .37162 Mtetra
.34 .404 .782 r
.68527 .37162 .68845 .37958 .69508 .38394 .69187 .37554 Mtetra
.233 .325 .754 r
.69187 .37554 .69508 .38394 .70186 .39036 .69861 .38129 Mtetra
.151 .256 .719 r
.69861 .38129 .70186 .39036 .70881 .39875 .70549 .38875 Mtetra
.109 .21 .688 r
.70549 .38875 .70881 .39875 .71591 .40887 .71251 .39767 Mtetra
.108 .19 .668 r
.71251 .39767 .71591 .40887 .72316 .42035 .71966 .40773 Mtetra
.141 .194 .657 r
.71966 .40773 .72316 .42035 .73053 .43273 .72691 .41849 Mtetra
.195 .214 .653 r
.72691 .41849 .73053 .43273 .738 .44542 .73425 .42946 Mtetra
.261 .244 .651 r
.73425 .42946 .738 .44542 .74552 .45778 .74163 .44006 Mtetra
.328 .279 .649 r
.74163 .44006 .74552 .45778 .75305 .46913 .74901 .44971 Mtetra
.393 .313 .647 r
.74901 .44971 .75305 .46913 .76053 .47879 .75635 .45786 Mtetra
.451 .346 .644 r
.75635 .45786 .76053 .47879 .7679 .48615 .7636 .46397 Mtetra
.503 .377 .641 r
.7636 .46397 .7679 .48615 .77512 .49069 .77071 .46762 Mtetra
.549 .405 .638 r
.77071 .46762 .77512 .49069 .78213 .49204 .77766 .4685 Mtetra
.59 .431 .634 r
.77766 .4685 .78213 .49204 .7889 .49002 .7844 .46645 Mtetra
.626 .455 .631 r
.7844 .46645 .7889 .49002 .79541 .4846 .79092 .46147 Mtetra
.658 .477 .629 r
.79092 .46147 .79541 .4846 .80165 .47597 .79721 .4537 Mtetra
.686 .498 .627 r
.79721 .4537 .80165 .47597 .80764 .4645 .80328 .44345 Mtetra
.712 .519 .626 r
.80328 .44345 .80764 .4645 .8134 .4507 .80915 .43114 Mtetra
.735 .538 .626 r
.80915 .43114 .8134 .4507 .81897 .43518 .81486 .41728 Mtetra
.756 .557 .627 r
.81486 .41728 .81897 .43518 .8244 .41862 .82045 .40246 Mtetra
.773 .575 .63 r
.82045 .40246 .8244 .41862 .82975 .40169 .82596 .38724 Mtetra
.788 .592 .636 r
.82596 .38724 .82975 .40169 .83508 .38505 .83144 .3722 Mtetra
.799 .608 .644 r
.83144 .3722 .83508 .38505 .84046 .36928 .83695 .35785 Mtetra
.805 .622 .655 r
.83695 .35785 .84046 .36928 .84592 .35487 .84254 .34462 Mtetra
.805 .634 .67 r
.84254 .34462 .84592 .35487 .85153 .34219 .84825 .33286 Mtetra
.797 .641 .689 r
.84825 .33286 .85153 .34219 .85731 .33147 .85411 .3228 Mtetra
.779 .643 .711 r
.85411 .3228 .85731 .33147 .8633 .32283 .86015 .31458 Mtetra
.75 .636 .734 r
.86015 .31458 .8633 .32283 .8695 .31625 .86638 .30822 Mtetra
.711 .621 .755 r
.86638 .30822 .8695 .31625 .87591 .3116 .8728 .30365 Mtetra
.665 .599 .771 r
.8728 .30365 .87591 .3116 .88252 .30865 .87942 .30071 Mtetra
.614 .594 .807 r
.27979 .48972 .2831 .49597 .28846 .49491 .28515 .48864 Mtetra
.525 .55 .823 r
.28515 .48864 .28846 .49491 .29373 .49542 .29043 .48905 Mtetra
.395 .476 .825 r
.29043 .48905 .29373 .49542 .2989 .49764 .29561 .49102 Mtetra
.228 .368 .797 r
.29561 .49102 .2989 .49764 .30398 .50164 .30071 .49457 Mtetra
.062 .245 .739 r
.30071 .49457 .30398 .50164 .30897 .50741 .30574 .49964 Mtetra
0 .142 .674 r
.30574 .49964 .30897 .50741 .31389 .51483 .31071 .50609 Mtetra
0 .085 .629 r
.31071 .50609 .31389 .51483 .31877 .52367 .31565 .51368 Mtetra
0 .075 .612 r
.31565 .51368 .31877 .52367 .32362 .53361 .32058 .52214 Mtetra
.009 .102 .613 r
.32058 .52214 .32362 .53361 .32849 .54422 .32553 .53108 Mtetra
.11 .149 .622 r
.32553 .53108 .32849 .54422 .3334 .55501 .33052 .54009 Mtetra
.214 .203 .629 r
.33052 .54009 .3334 .55501 .33838 .56545 .33557 .54872 Mtetra
.308 .255 .633 r
.33557 .54872 .33838 .56545 .34346 .57498 .34072 .5565 Mtetra
.387 .3 .635 r
.34072 .5565 .34346 .57498 .34867 .58304 .34598 .56301 Mtetra
.453 .34 .635 r
.34598 .56301 .34867 .58304 .35402 .58914 .35137 .56783 Mtetra
.507 .374 .634 r
.35137 .56783 .35402 .58914 .35952 .59287 .35689 .57065 Mtetra
.551 .403 .633 r
.35689 .57065 .35952 .59287 .36518 .59393 .36254 .57123 Mtetra
.589 .429 .632 r
.36254 .57123 .36518 .59393 .37099 .59216 .36833 .56945 Mtetra
.621 .452 .632 r
.36833 .56945 .37099 .59216 .37693 .58757 .37423 .5653 Mtetra
.649 .473 .632 r
.37423 .5653 .37693 .58757 .38299 .58029 .38023 .55889 Mtetra
.674 .494 .633 r
.38023 .55889 .38299 .58029 .38913 .57061 .38631 .55047 Mtetra
.697 .513 .635 r
.38631 .55047 .38913 .57061 .39534 .55895 .39245 .54034 Mtetra
.717 .531 .638 r
.39245 .54034 .39534 .55895 .40159 .5458 .39862 .5289 Mtetra
.736 .55 .641 r
.39862 .5289 .40159 .5458 .40784 .5317 .40481 .5166 Mtetra
.752 .568 .646 r
.40481 .5166 .40784 .5317 .41407 .51721 .41098 .50389 Mtetra
.766 .585 .653 r
.41098 .50389 .41407 .51721 .42027 .50289 .41713 .49123 Mtetra
.777 .602 .661 r
.41713 .49123 .42027 .50289 .42641 .48922 .42323 .47904 Mtetra
.785 .617 .672 r
.42323 .47904 .42641 .48922 .4325 .47664 .42929 .46769 Mtetra
.788 .631 .686 r
.42929 .46769 .4325 .47664 .43853 .46548 .4353 .45749 Mtetra
.785 .642 .703 r
.4353 .45749 .43853 .46548 .44449 .45596 .44125 .44866 Mtetra
.774 .648 .723 r
.44125 .44866 .44449 .45596 .4504 .44822 .44716 .44137 Mtetra
.752 .647 .745 r
.44716 .44137 .4504 .44822 .45626 .44229 .45302 .43566 Mtetra
.718 .638 .768 r
.45302 .43566 .45626 .44229 .46209 .43808 .45885 .43154 Mtetra
.673 .621 .788 r
.45885 .43154 .46209 .43808 .4679 .43546 .46466 .42893 Mtetra
.618 .595 .805 r
.46466 .42893 .4679 .43546 .47369 .4342 .47046 .42768 Mtetra
.557 .565 .817 r
.47046 .42768 .47369 .4342 .47948 .43405 .47625 .4276 Mtetra
.495 .535 .827 r
.47625 .4276 .47948 .43405 .48528 .43471 .48205 .42849 Mtetra
.435 .51 .837 r
.48205 .42849 .48528 .43471 .4911 .4359 .48786 .43011 Mtetra
.374 .493 .852 r
.48786 .43011 .4911 .4359 .49694 .43732 .49369 .43222 Mtetra
.307 .487 .873 r
.49369 .43222 .49694 .43732 .5028 .43874 .49955 .43459 Mtetra
.216 .489 .897 r
.49955 .43459 .5028 .43874 .50869 .43996 .50544 .43701 Mtetra
.073 .483 .893 r
.50544 .43701 .50869 .43996 .51461 .44081 .51135 .4393 Mtetra
0 .415 .757 r
.51135 .4393 .51461 .44081 .52054 .44122 .51729 .44132 Mtetra
.349 0 0 r
.51729 .44132 .52054 .44122 .5265 .44116 .52327 .44295 Mtetra
.44 0 0 r
.52327 .44295 .5265 .44116 .53248 .44062 .52926 .44413 Mtetra
.464 0 .049 r
.52926 .44413 .53248 .44062 .53847 .43967 .53528 .4448 Mtetra
.466 .045 .155 r
.53528 .4448 .53847 .43967 .54448 .43838 .54132 .44494 Mtetra
.461 .073 .216 r
.54132 .44494 .54448 .43838 .5505 .43683 .54738 .44456 Mtetra
.451 .085 .251 r
.54738 .44456 .5505 .43683 .55654 .43509 .55345 .44364 Mtetra
.439 .086 .269 r
.55345 .44364 .55654 .43509 .56259 .43323 .55953 .44221 Mtetra
.421 .076 .272 r
.55953 .44221 .56259 .43323 .56865 .43128 .56563 .44025 Mtetra
.396 .054 .262 r
.56563 .44025 .56865 .43128 .57472 .42923 .57172 .43778 Mtetra
.36 .014 .236 r
.57172 .43778 .57472 .42923 .5808 .42706 .57783 .43478 Mtetra
.302 0 .187 r
.57783 .43478 .5808 .42706 .58689 .42471 .58393 .43125 Mtetra
.207 0 .098 r
.58393 .43125 .58689 .42471 .59299 .42209 .59003 .42718 Mtetra
.035 0 0 r
.59003 .42718 .59299 .42209 .59909 .41913 .59612 .42258 Mtetra
0 0 0 r
.59612 .42258 .59909 .41913 .60519 .41574 .6022 .41747 Mtetra
.661 .947 .701 r
.6022 .41747 .60519 .41574 .61129 .41189 .60828 .41189 Mtetra
.854 .987 .852 r
.60828 .41189 .61129 .41189 .61738 .40755 .61434 .40591 Mtetra
.871 .897 .848 r
.61434 .40591 .61738 .40755 .62346 .40275 .62039 .39965 Mtetra
.846 .814 .818 r
.62039 .39965 .62346 .40275 .62953 .39759 .62644 .39326 Mtetra
.817 .754 .793 r
.62644 .39326 .62953 .39759 .6356 .39221 .63248 .3869 Mtetra
.792 .713 .778 r
.63248 .3869 .6356 .39221 .64166 .38682 .63853 .38081 Mtetra
.767 .684 .771 r
.63853 .38081 .64166 .38682 .64774 .38167 .6446 .3752 Mtetra
.741 .662 .772 r
.6446 .3752 .64774 .38167 .65383 .37704 .65069 .37032 Mtetra
.711 .642 .779 r
.65069 .37032 .65383 .37704 .65997 .37323 .65683 .36641 Mtetra
.671 .621 .79 r
.65683 .36641 .65997 .37323 .66616 .37054 .66302 .3637 Mtetra
.616 .593 .805 r
.66302 .3637 .66616 .37054 .67243 .36923 .66929 .36237 Mtetra
.543 .554 .816 r
.66929 .36237 .67243 .36923 .67879 .36954 .67565 .36257 Mtetra
.448 .498 .818 r
.67565 .36257 .67879 .36954 .68527 .37162 .68211 .36439 Mtetra
.343 .427 .804 r
.68211 .36439 .68527 .37162 .69187 .37554 .68869 .36785 Mtetra
.248 .354 .776 r
.68869 .36785 .69187 .37554 .69861 .38129 .69539 .37287 Mtetra
.183 .293 .743 r
.69539 .37287 .69861 .38129 .70549 .38875 .7022 .37931 Mtetra
.159 .254 .714 r
.7022 .37931 .70549 .38875 .71251 .39767 .70914 .38695 Mtetra
.171 .24 .693 r
.70914 .38695 .71251 .39767 .71966 .40773 .71618 .39547 Mtetra
.211 .245 .68 r
.71618 .39547 .71966 .40773 .72691 .41849 .72331 .4045 Mtetra
.264 .262 .67 r
.72331 .4045 .72691 .41849 .73425 .42946 .73051 .41361 Mtetra
.322 .286 .662 r
.73051 .41361 .73425 .42946 .74163 .44006 .73774 .42232 Mtetra
.379 .312 .655 r
.73774 .42232 .74163 .44006 .74901 .44971 .74497 .43017 Mtetra
.431 .338 .649 r
.74497 .43017 .74901 .44971 .75635 .45786 .75217 .43669 Mtetra
.478 .363 .644 r
.75217 .43669 .75635 .45786 .7636 .46397 .75929 .44148 Mtetra
.519 .386 .639 r
.75929 .44148 .7636 .46397 .77071 .46762 .76631 .44418 Mtetra
.556 .408 .635 r
.76631 .44418 .77071 .46762 .77766 .4685 .77318 .44456 Mtetra
.589 .429 .632 r
.77318 .44456 .77766 .4685 .7844 .46645 .77989 .44249 Mtetra
.619 .449 .63 r
.77989 .44249 .7844 .46645 .79092 .46147 .78642 .43797 Mtetra
.646 .468 .628 r
.78642 .43797 .79092 .46147 .79721 .4537 .79276 .43111 Mtetra
.672 .488 .628 r
.79276 .43111 .79721 .4537 .80328 .44345 .79892 .42216 Mtetra
.696 .507 .628 r
.79892 .42216 .80328 .44345 .80915 .43114 .80491 .41144 Mtetra
.718 .526 .63 r
.80491 .41144 .80915 .43114 .81486 .41728 .81076 .39937 Mtetra
.739 .546 .632 r
.81076 .39937 .81486 .41728 .82045 .40246 .81651 .38641 Mtetra
.758 .566 .637 r
.81651 .38641 .82045 .40246 .82596 .38724 .82219 .37304 Mtetra
.774 .585 .644 r
.82219 .37304 .82596 .38724 .83144 .3722 .82784 .35972 Mtetra
.788 .605 .653 r
.82784 .35972 .83144 .3722 .83695 .35785 .8335 .34689 Mtetra
.797 .623 .665 r
.8335 .34689 .83695 .35785 .84254 .34462 .83922 .33494 Mtetra
.801 .639 .681 r
.83922 .33494 .84254 .34462 .84825 .33286 .84504 .32418 Mtetra
.797 .651 .701 r
.84504 .32418 .84825 .33286 .85411 .3228 .85098 .31484 Mtetra
.782 .657 .724 r
.85098 .31484 .85411 .3228 .86015 .31458 .85707 .30708 Mtetra
.757 .655 .749 r
.85707 .30708 .86015 .31458 .86638 .30822 .86333 .30096 Mtetra
.719 .643 .772 r
.86333 .30096 .86638 .30822 .8728 .30365 .86978 .29647 Mtetra
.672 .622 .79 r
.86978 .29647 .8728 .30365 .87942 .30071 .8764 .29353 Mtetra
.617 .632 .843 r
.27639 .48453 .27979 .48972 .28515 .48864 .28176 .48342 Mtetra
.517 .587 .864 r
.28176 .48342 .28515 .48864 .29043 .48905 .28704 .48373 Mtetra
.375 .51 .866 r
.28704 .48373 .29043 .48905 .29561 .49102 .29224 .48544 Mtetra
.206 .4 .833 r
.29224 .48544 .29561 .49102 .30071 .49457 .29737 .48851 Mtetra
.057 .284 .774 r
.29737 .48851 .30071 .49457 .30574 .49964 .30245 .49285 Mtetra
0 .198 .718 r
.30245 .49285 .30574 .49964 .31071 .50609 .30748 .49828 Mtetra
0 .158 .683 r
.30748 .49828 .31071 .50609 .31565 .51368 .31249 .50458 Mtetra
.024 .16 .669 r
.31249 .50458 .31565 .51368 .32058 .52214 .3175 .51149 Mtetra
.114 .188 .663 r
.3175 .51149 .32058 .52214 .32553 .53108 .32253 .51868 Mtetra
.21 .227 .66 r
.32253 .51868 .32553 .53108 .33052 .54009 .32761 .52583 Mtetra
.299 .268 .655 r
.32761 .52583 .33052 .54009 .33557 .54872 .33275 .53257 Mtetra
.373 .304 .65 r
.33275 .53257 .33557 .54872 .34072 .5565 .33798 .53856 Mtetra
.434 .336 .644 r
.33798 .53856 .34072 .5565 .34598 .56301 .3433 .54345 Mtetra
.484 .363 .64 r
.3433 .54345 .34598 .56301 .35137 .56783 .34873 .54696 Mtetra
.525 .388 .637 r
.34873 .54696 .35137 .56783 .35689 .57065 .35427 .54884 Mtetra
.559 .409 .634 r
.35427 .54884 .35689 .57065 .36254 .57123 .35992 .54892 Mtetra
.589 .43 .633 r
.35992 .54892 .36254 .57123 .36833 .56945 .36568 .54712 Mtetra
.616 .449 .633 r
.36568 .54712 .36833 .56945 .37423 .5653 .37154 .54343 Mtetra
.64 .467 .634 r
.37154 .54343 .37423 .5653 .38023 .55889 .37748 .53793 Mtetra
.662 .486 .635 r
.37748 .53793 .38023 .55889 .38631 .55047 .38349 .5308 Mtetra
.683 .504 .638 r
.38349 .5308 .38631 .55047 .39245 .54034 .38955 .52226 Mtetra
.703 .523 .642 r
.38955 .52226 .39245 .54034 .39862 .5289 .39565 .5126 Mtetra
.722 .543 .647 r
.39565 .5126 .39862 .5289 .40481 .5166 .40176 .50217 Mtetra
.74 .563 .654 r
.40176 .50217 .40481 .5166 .41098 .50389 .40787 .49131 Mtetra
.757 .584 .662 r
.40787 .49131 .41098 .50389 .41713 .49123 .41396 .48039 Mtetra
.771 .604 .672 r
.41396 .48039 .41713 .49123 .42323 .47904 .42002 .46974 Mtetra
.782 .625 .685 r
.42002 .46974 .42323 .47904 .42929 .46769 .42605 .45968 Mtetra
.789 .643 .7 r
.42605 .45968 .42929 .46769 .4353 .45749 .43204 .45049 Mtetra
.79 .66 .719 r
.43204 .45049 .4353 .45749 .44125 .44866 .43798 .4424 Mtetra
.783 .672 .741 r
.43798 .4424 .44125 .44866 .44716 .44137 .44388 .43557 Mtetra
.764 .677 .766 r
.44388 .43557 .44716 .44137 .45302 .43566 .44975 .43011 Mtetra
.732 .673 .793 r
.44975 .43011 .45302 .43566 .45885 .43154 .45559 .42607 Mtetra
.684 .658 .819 r
.45559 .42607 .45885 .43154 .46466 .42893 .4614 .42346 Mtetra
.62 .632 .841 r
.4614 .42346 .46466 .42893 .47046 .42768 .4672 .42222 Mtetra
.541 .596 .858 r
.4672 .42222 .47046 .42768 .47625 .4276 .47299 .42223 Mtetra
.448 .553 .869 r
.47299 .42223 .47625 .4276 .48205 .42849 .47879 .42336 Mtetra
.339 .504 .875 r
.47879 .42336 .48205 .42849 .48786 .43011 .48459 .42545 Mtetra
.203 .45 .873 r
.48459 .42545 .48786 .43011 .49369 .43222 .49042 .42828 Mtetra
.023 .379 .843 r
.49042 .42828 .49369 .43222 .49955 .43459 .49627 .43165 Mtetra
0 .271 .737 r
.49627 .43165 .49955 .43459 .50544 .43701 .50216 .43536 Mtetra
.457 0 0 r
.50216 .43536 .50544 .43701 .51135 .4393 .50807 .43917 Mtetra
.593 .023 0 r
.50807 .43917 .51135 .4393 .51729 .44132 .51402 .44291 Mtetra
.624 .111 .007 r
.51402 .44291 .51729 .44132 .52327 .44295 .52 .44636 Mtetra
.61 .154 .144 r
.52 .44636 .52327 .44295 .52926 .44413 .52602 .44937 Mtetra
.585 .172 .226 r
.52602 .44937 .52926 .44413 .53528 .4448 .53206 .45178 Mtetra
.559 .178 .275 r
.53206 .45178 .53528 .4448 .54132 .44494 .53814 .45347 Mtetra
.533 .174 .305 r
.53814 .45347 .54132 .44494 .54738 .44456 .54423 .45434 Mtetra
.506 .164 .321 r
.54423 .45434 .54738 .44456 .55345 .44364 .55034 .45431 Mtetra
.479 .148 .327 r
.55034 .45431 .55345 .44364 .55953 .44221 .55646 .45333 Mtetra
.448 .124 .323 r
.55646 .45333 .55953 .44221 .56563 .44025 .56259 .45138 Mtetra
.411 .091 .31 r
.56259 .45138 .56563 .44025 .57172 .43778 .56872 .44844 Mtetra
.362 .043 .284 r
.56872 .44844 .57172 .43778 .57783 .43478 .57485 .44456 Mtetra
.294 0 .239 r
.57485 .44456 .57783 .43478 .58393 .43125 .58096 .43977 Mtetra
.192 0 .164 r
.58096 .43977 .58393 .43125 .59003 .42718 .58707 .43414 Mtetra
.028 0 .035 r
.58707 .43414 .59003 .42718 .59612 .42258 .59315 .42779 Mtetra
0 0 0 r
.59315 .42779 .59612 .42258 .6022 .41747 .59922 .42082 Mtetra
.597 .85 .494 r
.59922 .42082 .6022 .41747 .60828 .41189 .60528 .4134 Mtetra
.853 .99 .726 r
.60528 .4134 .60828 .41189 .61434 .40591 .61132 .40568 Mtetra
.917 .954 .8 r
.61132 .40568 .61434 .40591 .62039 .39965 .61735 .39787 Mtetra
.9 .878 .804 r
.61735 .39787 .62039 .39965 .62644 .39326 .62337 .39016 Mtetra
.867 .813 .795 r
.62337 .39016 .62644 .39326 .63248 .3869 .62939 .38278 Mtetra
.833 .766 .788 r
.62939 .38278 .63248 .3869 .63853 .38081 .63543 .37593 Mtetra
.801 .731 .787 r
.63543 .37593 .63853 .38081 .6446 .3752 .64149 .36983 Mtetra
.767 .705 .793 r
.64149 .36983 .6446 .3752 .65069 .37032 .64758 .36469 Mtetra
.73 .683 .805 r
.64758 .36469 .65069 .37032 .65683 .36641 .65372 .36068 Mtetra
.683 .66 .821 r
.65372 .36068 .65683 .36641 .66302 .3637 .65992 .35794 Mtetra
.62 .631 .84 r
.65992 .35794 .66302 .3637 .66929 .36237 .6662 .35659 Mtetra
.538 .589 .854 r
.6662 .35659 .66929 .36237 .67565 .36257 .67255 .35669 Mtetra
.437 .53 .855 r
.67255 .35669 .67565 .36257 .68211 .36439 .67901 .35824 Mtetra
.333 .459 .838 r
.67901 .35824 .68211 .36439 .68869 .36785 .68556 .3612 Mtetra
.248 .388 .808 r
.68556 .3612 .68869 .36785 .69539 .37287 .69221 .36546 Mtetra
.201 .333 .775 r
.69221 .36546 .69539 .37287 .7022 .37931 .69897 .37085 Mtetra
.196 .301 .746 r
.69897 .37085 .7022 .37931 .70914 .38695 .70582 .37714 Mtetra
.223 .291 .723 r
.70582 .37714 .70914 .38695 .71618 .39547 .71276 .38406 Mtetra
.27 .296 .704 r
.71276 .38406 .71618 .39547 .72331 .4045 .71976 .39128 Mtetra
.323 .309 .689 r
.71976 .39128 .72331 .4045 .73051 .41361 .72682 .39845 Mtetra
.375 .326 .675 r
.72682 .39845 .73051 .41361 .73774 .42232 .7339 .40521 Mtetra
.422 .344 .664 r
.7339 .40521 .73774 .42232 .74497 .43017 .74099 .41119 Mtetra
.464 .363 .654 r
.74099 .41119 .74497 .43017 .75217 .43669 .74804 .41603 Mtetra
.501 .38 .647 r
.74804 .41603 .75217 .43669 .75929 .44148 .75504 .41944 Mtetra
.534 .397 .641 r
.75504 .41944 .75929 .44148 .76631 .44418 .76195 .42117 Mtetra
.563 .413 .636 r
.76195 .42117 .76631 .44418 .77318 .44456 .76875 .42103 Mtetra
.589 .43 .633 r
.76875 .42103 .77318 .44456 .77989 .44249 .77543 .41894 Mtetra
.614 .446 .631 r
.77543 .41894 .77989 .44249 .78642 .43797 .78197 .4149 Mtetra
.637 .463 .631 r
.78197 .4149 .78642 .43797 .79276 .43111 .78836 .40898 Mtetra
.659 .48 .631 r
.78836 .40898 .79276 .43111 .79892 .42216 .79461 .40137 Mtetra
.681 .499 .633 r
.79461 .40137 .79892 .42216 .80491 .41144 .80073 .3923 Mtetra
.703 .518 .636 r
.80073 .3923 .80491 .41144 .81076 .39937 .80673 .38209 Mtetra
.724 .539 .64 r
.80673 .38209 .81076 .39937 .81651 .38641 .81265 .37107 Mtetra
.744 .561 .647 r
.81265 .37107 .81651 .38641 .82219 .37304 .8185 .35961 Mtetra
.763 .584 .655 r
.8185 .35961 .82219 .37304 .82784 .35972 .82431 .34809 Mtetra
.78 .608 .666 r
.82431 .34809 .82784 .35972 .8335 .34689 .83014 .33686 Mtetra
.794 .631 .68 r
.83014 .33686 .8335 .34689 .83922 .33494 .836 .32624 Mtetra
.802 .653 .698 r
.836 .32624 .83922 .33494 .84504 .32418 .84192 .31652 Mtetra
.802 .672 .72 r
.84192 .31652 .84504 .32418 .85098 .31484 .84795 .30794 Mtetra
.792 .684 .745 r
.84795 .30794 .85098 .31484 .85707 .30708 .85411 .30065 Mtetra
.77 .688 .773 r
.85411 .30065 .85707 .30708 .86333 .30096 .8604 .29478 Mtetra
.733 .68 .799 r
.8604 .29478 .86333 .30096 .86978 .29647 .86686 .29039 Mtetra
.683 .66 .821 r
.86686 .29039 .86978 .29647 .8764 .29353 .8735 .28745 Mtetra
.617 .691 .897 r
.27288 .48058 .27639 .48453 .28176 .48342 .27826 .47946 Mtetra
.493 .642 .922 r
.27826 .47946 .28176 .48342 .28704 .48373 .28355 .47966 Mtetra
.325 .555 .918 r
.28355 .47966 .28704 .48373 .29224 .48544 .28877 .48111 Mtetra
.148 .437 .873 r
.28877 .48111 .29224 .48544 .29737 .48851 .29394 .48371 Mtetra
.022 .327 .812 r
.29394 .48371 .29737 .48851 .30245 .49285 .29906 .48729 Mtetra
0 .259 .767 r
.29906 .48729 .30245 .49285 .30748 .49828 .30415 .49168 Mtetra
.02 .238 .743 r
.30415 .49168 .30748 .49828 .31249 .50458 .30924 .49666 Mtetra
.107 .249 .728 r
.30924 .49666 .31249 .50458 .3175 .51149 .31434 .502 Mtetra
.207 .275 .713 r
.31434 .502 .3175 .51149 .32253 .51868 .31947 .50742 Mtetra
.298 .303 .697 r
.31947 .50742 .32253 .51868 .32761 .52583 .32465 .51269 Mtetra
.372 .329 .68 r
.32465 .51269 .32761 .52583 .33275 .53257 .32988 .51752 Mtetra
.43 .351 .667 r
.32988 .51752 .33275 .53257 .33798 .53856 .33519 .52169 Mtetra
.476 .371 .656 r
.33519 .52169 .33798 .53856 .3433 .54345 .34057 .52496 Mtetra
.512 .388 .648 r
.34057 .52496 .3433 .54345 .34873 .54696 .34605 .52714 Mtetra
.542 .404 .642 r
.34605 .52714 .34873 .54696 .35427 .54884 .35161 .52807 Mtetra
.568 .419 .639 r
.35161 .52807 .35427 .54884 .35992 .54892 .35727 .52766 Mtetra
.591 .433 .637 r
.35727 .52766 .35992 .54892 .36568 .54712 .363 .52584 Mtetra
.612 .448 .636 r
.363 .52584 .36568 .54712 .37154 .54343 .36882 .52261 Mtetra
.632 .464 .638 r
.36882 .52261 .37154 .54343 .37748 .53793 .3747 .51803 Mtetra
.651 .481 .64 r
.3747 .51803 .37748 .53793 .38349 .5308 .38064 .5122 Mtetra
.67 .499 .644 r
.38064 .5122 .38349 .5308 .38955 .52226 .38663 .50526 Mtetra
.69 .518 .65 r
.38663 .50526 .38955 .52226 .39565 .5126 .39265 .49741 Mtetra
.709 .539 .656 r
.39265 .49741 .39565 .5126 .40176 .50217 .39868 .48887 Mtetra
.729 .562 .665 r
.39868 .48887 .40176 .50217 .40787 .49131 .40472 .47989 Mtetra
.748 .587 .675 r
.40472 .47989 .40787 .49131 .41396 .48039 .41075 .47072 Mtetra
.767 .613 .688 r
.41075 .47072 .41396 .48039 .42002 .46974 .41677 .46164 Mtetra
.783 .639 .703 r
.41677 .46164 .42002 .46974 .42605 .45968 .42277 .4529 Mtetra
.795 .666 .721 r
.42277 .4529 .42605 .45968 .43204 .45049 .42873 .44474 Mtetra
.8 .69 .743 r
.42873 .44474 .43204 .45049 .43798 .4424 .43467 .43739 Mtetra
.797 .71 .768 r
.43467 .43739 .43798 .4424 .44388 .43557 .44057 .43103 Mtetra
.782 .723 .798 r
.44057 .43103 .44388 .43557 .44975 .43011 .44644 .42582 Mtetra
.75 .726 .83 r
.44644 .42582 .44975 .43011 .45559 .42607 .45228 .42188 Mtetra
.697 .716 .863 r
.45228 .42188 .45559 .42607 .4614 .42346 .4581 .41927 Mtetra
.619 .69 .894 r
.4581 .41927 .4614 .42346 .4672 .42222 .4639 .41803 Mtetra
.507 .643 .917 r
.4639 .41803 .4672 .42222 .47299 .42223 .4697 .41814 Mtetra
.353 .572 .922 r
.4697 .41814 .47299 .42223 .47879 .42336 .4755 .41953 Mtetra
.145 .467 .891 r
.4755 .41953 .47879 .42336 .48459 .42545 .4813 .42209 Mtetra
0 .316 .789 r
.4813 .42209 .48459 .42545 .49042 .42828 .48712 .42567 Mtetra
0 .124 .584 r
.48712 .42567 .49042 .42828 .49627 .43165 .49297 .43009 Mtetra
.615 .056 0 r
.49297 .43009 .49627 .43165 .50216 .43536 .49885 .43512 Mtetra
.707 .176 0 r
.49885 .43512 .50216 .43536 .50807 .43917 .50476 .44052 Mtetra
.722 .237 .091 r
.50476 .44052 .50807 .43917 .51402 .44291 .51071 .44604 Mtetra
.704 .263 .199 r
.51071 .44604 .51402 .44291 .52 .44636 .51671 .45138 Mtetra
.674 .268 .268 r
.51671 .45138 .52 .44636 .52602 .44937 .52274 .4563 Mtetra
.641 .263 .311 r
.52274 .4563 .52602 .44937 .53206 .45178 .52881 .46053 Mtetra
.608 .251 .339 r
.52881 .46053 .53206 .45178 .53814 .45347 .53492 .46384 Mtetra
.575 .234 .355 r
.53492 .46384 .53814 .45347 .54423 .45434 .54105 .46603 Mtetra
.54 .213 .362 r
.54105 .46603 .54423 .45434 .55034 .45431 .5472 .46693 Mtetra
.504 .187 .362 r
.5472 .46693 .55034 .45431 .55646 .45333 .55337 .46643 Mtetra
.464 .154 .355 r
.55337 .46643 .55646 .45333 .56259 .45138 .55954 .46447 Mtetra
.417 .112 .339 r
.55954 .46447 .56259 .45138 .56872 .44844 .5657 .46106 Mtetra
.358 .058 .312 r
.5657 .46106 .56872 .44844 .57485 .44456 .57186 .45624 Mtetra
.28 0 .269 r
.57186 .45624 .57485 .44456 .58096 .43977 .57799 .45013 Mtetra
.171 0 .201 r
.57799 .45013 .58096 .43977 .58707 .43414 .58411 .44288 Mtetra
.01 0 .091 r
.58411 .44288 .58707 .43414 .59315 .42779 .59019 .43469 Mtetra
0 0 0 r
.59019 .43469 .59315 .42779 .59922 .42082 .59626 .4258 Mtetra
.59626 .4258 .59922 .42082 .60528 .4134 .6023 .41646 Mtetra
.806 .938 .575 r
.6023 .41646 .60528 .4134 .61132 .40568 .60832 .40694 Mtetra
.926 .973 .714 r
.60832 .40694 .61132 .40568 .61735 .39787 .61432 .39751 Mtetra
.939 .931 .767 r
.61432 .39751 .61735 .39787 .62337 .39016 .62033 .38845 Mtetra
.914 .876 .785 r
.62033 .38845 .62337 .39016 .62939 .38278 .62634 .38 Mtetra
.879 .829 .795 r
.62634 .38 .62939 .38278 .63543 .37593 .63236 .37237 Mtetra
.841 .793 .805 r
.63236 .37237 .63543 .37593 .64149 .36983 .63842 .36578 Mtetra
.801 .766 .82 r
.63842 .36578 .64149 .36983 .64758 .36469 .64451 .36036 Mtetra
.755 .743 .841 r
.64451 .36036 .64758 .36469 .65372 .36068 .65066 .35624 Mtetra
.697 .72 .867 r
.65066 .35624 .65372 .36068 .65992 .35794 .65687 .35348 Mtetra
.621 .689 .892 r
.65687 .35348 .65992 .35794 .6662 .35659 .66315 .3521 Mtetra
.522 .642 .909 r
.66315 .3521 .6662 .35659 .67255 .35669 .66951 .35209 Mtetra
.408 .577 .907 r
.66951 .35209 .67255 .35669 .67901 .35824 .67595 .35337 Mtetra
.302 .501 .885 r
.67595 .35337 .67901 .35824 .68556 .3612 .68248 .35583 Mtetra
.23 .431 .852 r
.68248 .35583 .68556 .3612 .69221 .36546 .6891 .35932 Mtetra
.207 .383 .818 r
.6891 .35932 .69221 .36546 .69897 .37085 .6958 .36363 Mtetra
.226 .357 .787 r
.6958 .36363 .69897 .37085 .70582 .37714 .70257 .36856 Mtetra
.271 .348 .76 r
.70257 .36856 .70582 .37714 .71276 .38406 .7094 .37385 Mtetra
.325 .351 .734 r
.7094 .37385 .71276 .38406 .71976 .39128 .71629 .37924 Mtetra
.378 .358 .711 r
.71629 .37924 .71976 .39128 .72682 .39845 .72321 .38446 Mtetra
.424 .368 .691 r
.72321 .38446 .72682 .39845 .7339 .40521 .73015 .38924 Mtetra
.463 .378 .675 r
.73015 .38924 .7339 .40521 .74099 .41119 .73709 .39332 Mtetra
.496 .389 .662 r
.73709 .39332 .74099 .41119 .74804 .41603 .74401 .39648 Mtetra
.524 .399 .652 r
.74401 .39648 .74804 .41603 .75504 .41944 .75088 .39851 Mtetra
.548 .41 .645 r
.75088 .39851 .75504 .41944 .76195 .42117 .75769 .39926 Mtetra
.57 .421 .64 r
.75769 .39926 .76195 .42117 .76875 .42103 .76443 .39861 Mtetra
.591 .433 .637 r
.76443 .39861 .76875 .42103 .77543 .41894 .77108 .3965 Mtetra
.61 .446 .635 r
.77108 .3965 .77543 .41894 .78197 .4149 .77763 .39294 Mtetra
.629 .46 .635 r
.77763 .39294 .78197 .4149 .78836 .40898 .78407 .38797 Mtetra
.648 .476 .637 r
.78407 .38797 .78836 .40898 .79461 .40137 .79041 .3817 Mtetra
.668 .494 .64 r
.79041 .3817 .79461 .40137 .80073 .3923 .79666 .3743 Mtetra
.688 .513 .645 r
.79666 .3743 .80073 .3923 .80673 .38209 .80281 .36595 Mtetra
.709 .535 .651 r
.80281 .36595 .80673 .38209 .81265 .37107 .80889 .35689 Mtetra
.731 .56 .66 r
.80889 .35689 .81265 .37107 .8185 .35961 .81492 .34738 Mtetra
.753 .588 .671 r
.81492 .34738 .8185 .35961 .82431 .34809 .82091 .33768 Mtetra
.775 .617 .685 r
.82091 .33768 .82431 .34809 .83014 .33686 .82689 .32807 Mtetra
.793 .648 .702 r
.82689 .32807 .83014 .33686 .836 .32624 .83289 .31881 Mtetra
.807 .679 .722 r
.83289 .31881 .836 .32624 .84192 .31652 .83894 .31015 Mtetra
.814 .706 .747 r
.83894 .31015 .84192 .31652 .84795 .30794 .84505 .30233 Mtetra
.809 .728 .775 r
.84505 .30233 .84795 .30794 .85411 .30065 .85127 .29553 Mtetra
.789 .739 .807 r
.85127 .29553 .85411 .30065 .8604 .29478 .85761 .28992 Mtetra
.752 .737 .839 r
.85761 .28992 .8604 .29478 .86686 .29039 .86409 .28561 Mtetra
.696 .72 .868 r
.86409 .28561 .86686 .29039 .8735 .28745 .87073 .28268 Mtetra
.599 .771 .962 r
.26926 .47797 .27288 .48058 .27826 .47946 .27465 .47683 Mtetra
.429 .708 .981 r
.27465 .47683 .27826 .47946 .28355 .47966 .27995 .47693 Mtetra
.22 .594 .948 r
.27995 .47693 .28355 .47966 .28877 .48111 .2852 .47812 Mtetra
.042 .464 .88 r
.2852 .47812 .28877 .48111 .29394 .48371 .2904 .48023 Mtetra
0 .371 .83 r
.2904 .48023 .29394 .48371 .29906 .48729 .29557 .48308 Mtetra
0 .333 .815 r
.29557 .48308 .29906 .48729 .30415 .49168 .30073 .48644 Mtetra
.068 .334 .812 r
.30073 .48644 .30415 .49168 .30924 .49666 .3059 .49011 Mtetra
.191 .352 .796 r
.3059 .49011 .30924 .49666 .31434 .502 .3111 .49388 Mtetra
.301 .369 .766 r
.3111 .49388 .31434 .502 .31947 .50742 .31633 .49756 Mtetra
.383 .382 .734 r
.31633 .49756 .31947 .50742 .32465 .51269 .3216 .50095 Mtetra
.442 .392 .706 r
.3216 .50095 .32465 .51269 .32988 .51752 .32694 .50391 Mtetra
.484 .4 .685 r
.32694 .50391 .32988 .51752 .33519 .52169 .33233 .50628 Mtetra
.516 .407 .669 r
.33233 .50628 .33519 .52169 .34057 .52496 .33779 .50796 Mtetra
.54 .415 .658 r
.33779 .50796 .34057 .52496 .34605 .52714 .34331 .50884 Mtetra
.56 .422 .65 r
.34331 .50884 .34605 .52714 .35161 .52807 .3489 .50885 Mtetra
.577 .431 .646 r
.3489 .50885 .35161 .52807 .35727 .52766 .35456 .50795 Mtetra
.593 .44 .643 r
.35456 .50795 .35727 .52766 .363 .52584 .36028 .50612 Mtetra
.608 .451 .643 r
.36028 .50612 .363 .52584 .36882 .52261 .36605 .50335 Mtetra
.624 .463 .644 r
.36605 .50335 .36882 .52261 .3747 .51803 .37188 .49966 Mtetra
.64 .478 .648 r
.37188 .49966 .3747 .51803 .38064 .5122 .37775 .4951 Mtetra
.657 .495 .653 r
.37775 .4951 .38064 .5122 .38663 .50526 .38366 .48973 Mtetra
.675 .515 .661 r
.38366 .48973 .38663 .50526 .39265 .49741 .3896 .48366 Mtetra
.695 .538 .67 r
.3896 .48366 .39265 .49741 .39868 .48887 .39555 .47698 Mtetra
.717 .565 .681 r
.39555 .47698 .39868 .48887 .40472 .47989 .40152 .46986 Mtetra
.74 .595 .695 r
.40152 .46986 .40472 .47989 .41075 .47072 .4075 .46244 Mtetra
.763 .628 .711 r
.4075 .46244 .41075 .47072 .41677 .46164 .41347 .45492 Mtetra
.785 .663 .729 r
.41347 .45492 .41677 .46164 .42277 .4529 .41943 .44748 Mtetra
.803 .699 .751 r
.41943 .44748 .42277 .4529 .42873 .44474 .42538 .44035 Mtetra
.814 .733 .775 r
.42538 .44035 .42873 .44474 .43467 .43739 .4313 .43374 Mtetra
.815 .763 .804 r
.4313 .43374 .43467 .43739 .44057 .43103 .4372 .42785 Mtetra
.802 .786 .838 r
.4372 .42785 .44057 .43103 .44644 .42582 .44308 .42289 Mtetra
.77 .799 .877 r
.44308 .42289 .44644 .42582 .45228 .42188 .44893 .41903 Mtetra
.707 .796 .92 r
.44893 .41903 .45228 .42188 .4581 .41927 .45476 .41643 Mtetra
.6 .768 .96 r
.45476 .41643 .4581 .41927 .4639 .41803 .46057 .4152 Mtetra
.425 .697 .977 r
.46057 .4152 .4639 .41803 .4697 .41814 .46637 .4154 Mtetra
.155 .553 .928 r
.46637 .4154 .4697 .41814 .4755 .41953 .47217 .41705 Mtetra
0 .324 .755 r
.47217 .41705 .4755 .41953 .4813 .42209 .47797 .42009 Mtetra
.496 0 0 r
.47797 .42009 .4813 .42209 .48712 .42567 .48379 .42443 Mtetra
.678 .13 0 r
.48379 .42443 .48712 .42567 .49297 .43009 .48963 .4299 Mtetra
.754 .246 0 r
.48963 .4299 .49297 .43009 .49885 .43512 .49551 .43628 Mtetra
.771 .305 .137 r
.49551 .43628 .49885 .43512 .50476 .44052 .50142 .44328 Mtetra
.76 .33 .229 r
.50142 .44328 .50476 .44052 .51071 .44604 .50737 .4506 Mtetra
.737 .335 .29 r
.50737 .4506 .51071 .44604 .51671 .45138 .51338 .45787 Mtetra
.707 .329 .331 r
.51338 .45787 .51671 .45138 .52274 .4563 .51943 .46473 Mtetra
.674 .316 .358 r
.51943 .46473 .52274 .4563 .52881 .46053 .52552 .47082 Mtetra
.639 .297 .375 r
.52552 .47082 .52881 .46053 .53492 .46384 .53166 .47578 Mtetra
.603 .273 .384 r
.53166 .47578 .53492 .46384 .54105 .46603 .53783 .47931 Mtetra
.564 .245 .387 r
.53783 .47931 .54105 .46603 .5472 .46693 .54403 .48116 Mtetra
.521 .212 .383 r
.54403 .48116 .5472 .46693 .55337 .46643 .55024 .48116 Mtetra
.473 .172 .373 r
.55024 .48116 .55337 .46643 .55954 .46447 .55645 .47921 Mtetra
.417 .123 .355 r
.55645 .47921 .55954 .46447 .5657 .46106 .56266 .4753 Mtetra
.348 .06 .327 r
.56266 .4753 .5657 .46106 .57186 .45624 .56885 .46953 Mtetra
.259 0 .284 r
.56885 .46953 .57186 .45624 .57799 .45013 .57501 .46207 Mtetra
.14 0 .218 r
.57501 .46207 .57799 .45013 .58411 .44288 .58114 .45315 Mtetra
0 0 .117 r
.58114 .45315 .58411 .44288 .59019 .43469 .58723 .4431 Mtetra
0 0 0 r
.58723 .4431 .59019 .43469 .59626 .4258 .59329 .43224 Mtetra
.59329 .43224 .59626 .4258 .6023 .41646 .59932 .42096 Mtetra
.755 .872 .449 r
.59932 .42096 .6023 .41646 .60832 .40694 .60533 .40961 Mtetra
.901 .953 .609 r
.60533 .40961 .60832 .40694 .61432 .39751 .61132 .39856 Mtetra
.95 .956 .703 r
.61132 .39856 .61432 .39751 .62033 .38845 .61731 .38813 Mtetra
.946 .927 .754 r
.61731 .38813 .62033 .38845 .62634 .38 .62331 .3786 Mtetra
.919 .894 .788 r
.62331 .3786 .62634 .38 .63236 .37237 .62933 .37019 Mtetra
.882 .865 .817 r
.62933 .37019 .63236 .37237 .63842 .36578 .63538 .36309 Mtetra
.838 .842 .849 r
.63538 .36309 .63842 .36578 .64451 .36036 .64148 .3574 Mtetra
.782 .823 .884 r
.64148 .3574 .64451 .36036 .65066 .35624 .64764 .35317 Mtetra
.708 .801 .923 r
.64764 .35317 .65066 .35624 .65687 .35348 .65386 .35038 Mtetra
.607 .767 .956 r
.65386 .35038 .65687 .35348 .66315 .3521 .66015 .34899 Mtetra
.479 .71 .971 r
.66015 .34899 .66315 .3521 .66951 .35209 .66651 .34887 Mtetra
.344 .631 .959 r
.66651 .34887 .66951 .35209 .67595 .35337 .67295 .34988 Mtetra
.239 .549 .93 r
.67295 .34988 .67595 .35337 .68248 .35583 .67947 .35185 Mtetra
.191 .485 .898 r
.67947 .35185 .68248 .35583 .6891 .35932 .68605 .35456 Mtetra
.203 .447 .871 r
.68605 .35456 .6891 .35932 .6958 .36363 .69269 .35781 Mtetra
.256 .428 .841 r
.69269 .35781 .6958 .36363 .70257 .36856 .69939 .36138 Mtetra
.322 .42 .806 r
.69939 .36138 .70257 .36856 .7094 .37385 .70613 .36506 Mtetra
.384 .416 .77 r
.70613 .36506 .7094 .37385 .71629 .37924 .71291 .36863 Mtetra
.435 .415 .738 r
.71291 .36863 .71629 .37924 .72321 .38446 .7197 .37192 Mtetra
.474 .415 .71 r
.7197 .37192 .72321 .38446 .73015 .38924 .7265 .37475 Mtetra
.504 .416 .689 r
.7265 .37475 .73015 .38924 .73709 .39332 .7333 .37698 Mtetra
.528 .418 .673 r
.7333 .37698 .73709 .39332 .74401 .39648 .74009 .37849 Mtetra
.548 .422 .661 r
.74009 .37849 .74401 .39648 .75088 .39851 .74685 .37917 Mtetra
.564 .427 .652 r
.74685 .37917 .75088 .39851 .75769 .39926 .75357 .37896 Mtetra
.579 .433 .646 r
.75357 .37896 .75769 .39926 .76443 .39861 .76025 .3778 Mtetra
.593 .44 .643 r
.76025 .3778 .76443 .39861 .77108 .3965 .76687 .37568 Mtetra
.607 .449 .642 r
.76687 .37568 .77108 .3965 .77763 .39294 .77343 .37258 Mtetra
.622 .461 .643 r
.77343 .37258 .77763 .39294 .78407 .38797 .77993 .36854 Mtetra
.637 .474 .646 r
.77993 .36854 .78407 .38797 .79041 .3817 .78636 .3636 Mtetra
.654 .491 .651 r
.78636 .3636 .79041 .3817 .79666 .3743 .79273 .35782 Mtetra
.673 .511 .658 r
.79273 .35782 .79666 .3743 .80281 .36595 .79903 .35131 Mtetra
.694 .535 .667 r
.79903 .35131 .80281 .36595 .80889 .35689 .80527 .34418 Mtetra
.718 .564 .679 r
.80527 .34418 .80889 .35689 .81492 .34738 .81147 .33659 Mtetra
.744 .597 .693 r
.81147 .33659 .81492 .34738 .82091 .33768 .81763 .32869 Mtetra
.77 .635 .711 r
.81763 .32869 .82091 .33768 .82689 .32807 .82377 .32069 Mtetra
.795 .675 .732 r
.82377 .32069 .82689 .32807 .83289 .31881 .82992 .31278 Mtetra
.816 .717 .756 r
.82992 .31278 .83289 .31881 .83894 .31015 .83608 .30518 Mtetra
.829 .757 .783 r
.83608 .30518 .83894 .31015 .84505 .30233 .84229 .29812 Mtetra
.828 .789 .815 r
.84229 .29812 .84505 .30233 .85127 .29553 .84857 .2918 Mtetra
.811 .811 .851 r
.84857 .2918 .85127 .29553 .85761 .28992 .85495 .28645 Mtetra
.771 .817 .889 r
.85495 .28645 .85761 .28992 .86409 .28561 .86146 .28223 Mtetra
.705 .802 .925 r
.86146 .28223 .86409 .28561 .87073 .28268 .86812 .2793 Mtetra
.533 .843 .999 r
.26553 .47661 .26926 .47797 .27465 .47683 .27092 .47545 Mtetra
.289 .731 .964 r
.27092 .47545 .27465 .47683 .27995 .47693 .27624 .47545 Mtetra
.049 .573 .868 r
.27624 .47545 .27995 .47693 .2852 .47812 .28151 .4764 Mtetra
0 .45 .793 r
.28151 .4764 .2852 .47812 .2904 .48023 .28675 .47805 Mtetra
0 .402 .791 r
.28675 .47805 .2904 .48023 .29557 .48308 .29197 .48017 Mtetra
0 .418 .845 r
.29197 .48017 .29557 .48308 .30073 .48644 .29721 .48253 Mtetra
.127 .455 .886 r
.29721 .48253 .30073 .48644 .3059 .49011 .30246 .48494 Mtetra
.288 .474 .868 r
.30246 .48494 .3059 .49011 .3111 .49388 .30775 .4872 Mtetra
.401 .473 .82 r
.30775 .4872 .3111 .49388 .31633 .49756 .31309 .48918 Mtetra
.47 .466 .771 r
.31309 .48918 .31633 .49756 .3216 .50095 .31847 .49079 Mtetra
.512 .458 .733 r
.31847 .49079 .3216 .50095 .32694 .50391 .3239 .49193 Mtetra
.539 .452 .705 r
.3239 .49193 .32694 .50391 .33233 .50628 .32938 .49259 Mtetra
.557 .447 .685 r
.32938 .49259 .33233 .50628 .33779 .50796 .33491 .49273 Mtetra
.57 .445 .671 r
.33491 .49273 .33779 .50796 .34331 .50884 .34049 .49237 Mtetra
.58 .445 .662 r
.34049 .49237 .34331 .50884 .3489 .50885 .34611 .4915 Mtetra
.588 .446 .656 r
.34611 .4915 .3489 .50885 .35456 .50795 .35178 .49014 Mtetra
.597 .45 .653 r
.35178 .49014 .35456 .50795 .36028 .50612 .35748 .48829 Mtetra
.605 .456 .652 r
.35748 .48829 .36028 .50612 .36605 .50335 .36322 .48595 Mtetra
.615 .465 .655 r
.36322 .48595 .36605 .50335 .37188 .49966 .36899 .48312 Mtetra
.627 .477 .659 r
.36899 .48312 .37188 .49966 .37775 .4951 .37479 .47978 Mtetra
.641 .493 .666 r
.37479 .47978 .37775 .4951 .38366 .48973 .38062 .47592 Mtetra
.658 .514 .676 r
.38062 .47592 .38366 .48973 .3896 .48366 .38648 .47155 Mtetra
.679 .54 .689 r
.38648 .47155 .3896 .48366 .39555 .47698 .39237 .46668 Mtetra
.703 .571 .704 r
.39237 .46668 .39555 .47698 .40152 .46986 .39827 .46134 Mtetra
.73 .609 .722 r
.39827 .46134 .40152 .46986 .4075 .46244 .40419 .45561 Mtetra
.759 .651 .743 r
.40419 .45561 .4075 .46244 .41347 .45492 .41012 .44959 Mtetra
.787 .698 .766 r
.41012 .44959 .41347 .45492 .41943 .44748 .41604 .44342 Mtetra
.812 .746 .791 r
.41604 .44342 .41943 .44748 .42538 .44035 .42197 .43728 Mtetra
.828 .791 .817 r
.42197 .43728 .42538 .44035 .4313 .43374 .42789 .43138 Mtetra
.832 .831 .846 r
.42789 .43138 .4313 .43374 .4372 .42785 .43379 .42595 Mtetra
.818 .864 .881 r
.43379 .42595 .4372 .42785 .44308 .42289 .43967 .42123 Mtetra
.778 .884 .922 r
.43967 .42123 .44308 .42289 .44893 .41903 .44553 .41746 Mtetra
.695 .884 .968 r
.44553 .41746 .44893 .41903 .45476 .41643 .45138 .41487 Mtetra
.534 .839 .999 r
.45138 .41487 .45476 .41643 .46057 .4152 .4572 .41364 Mtetra
.247 .697 .955 r
.4572 .41364 .46057 .4152 .46637 .4154 .46301 .41394 Mtetra
0 .417 .75 r
.46301 .41394 .46637 .4154 .47217 .41705 .46881 .41584 Mtetra
.489 0 0 r
.46881 .41584 .47217 .41705 .47797 .42009 .47461 .41936 Mtetra
.678 .13 0 r
.47461 .41936 .47797 .42009 .48379 .42443 .48043 .42445 Mtetra
.761 .262 .03 r
.48043 .42445 .48379 .42443 .48963 .4299 .48626 .43095 Mtetra
.79 .332 .155 r
.48626 .43095 .48963 .4299 .49551 .43628 .49213 .43865 Mtetra
.791 .366 .24 r
.49213 .43865 .49551 .43628 .50142 .44328 .49804 .44724 Mtetra
.777 .378 .297 r
.49804 .44724 .50142 .44328 .50737 .4506 .504 .45633 Mtetra
.756 .377 .338 r
.504 .45633 .50737 .4506 .51338 .45787 .51001 .46551 Mtetra
.728 .367 .366 r
.51001 .46551 .51338 .45787 .51943 .46473 .51607 .4743 Mtetra
.697 .35 .384 r
.51607 .4743 .51943 .46473 .52552 .47082 .52219 .48223 Mtetra
.663 .328 .396 r
.52219 .48223 .52552 .47082 .53166 .47578 .52836 .48884 Mtetra
.625 .3 .401 r
.52836 .48884 .53166 .47578 .53783 .47931 .53457 .49371 Mtetra
.582 .267 .401 r
.53457 .49371 .53783 .47931 .54403 .48116 .54081 .49652 Mtetra
.534 .228 .395 r
.54081 .49652 .54403 .48116 .55024 .48116 .54707 .49701 Mtetra
.478 .181 .383 r
.54707 .49701 .55024 .48116 .55645 .47921 .55333 .49506 Mtetra
.412 .124 .362 r
.55333 .49506 .55645 .47921 .56266 .4753 .55958 .49066 Mtetra
.33 .052 .331 r
.55958 .49066 .56266 .4753 .56885 .46953 .5658 .48394 Mtetra
.227 0 .284 r
.5658 .48394 .56885 .46953 .57501 .46207 .57199 .47513 Mtetra
.095 0 .216 r
.57199 .47513 .57501 .46207 .58114 .45315 .57814 .46456 Mtetra
0 0 .116 r
.57814 .46456 .58114 .45315 .58723 .4431 .58425 .45265 Mtetra
0 0 0 r
.58425 .45265 .58723 .4431 .59329 .43224 .59032 .43985 Mtetra
.59032 .43985 .59329 .43224 .59932 .42096 .59634 .42664 Mtetra
.732 .828 .372 r
.59634 .42664 .59932 .42096 .60533 .40961 .60234 .41349 Mtetra
.87 .918 .521 r
.60234 .41349 .60533 .40961 .61132 .39856 .60833 .40084 Mtetra
.937 .951 .628 r
.60833 .40084 .61132 .39856 .61731 .38813 .61431 .38906 Mtetra
.953 .952 .703 r
.61431 .38906 .61731 .38813 .62331 .3786 .6203 .37847 Mtetra
.941 .941 .76 r
.6203 .37847 .62331 .3786 .62933 .37019 .62632 .36929 Mtetra
.911 .93 .812 r
.62632 .36929 .62933 .37019 .63538 .36309 .63238 .36169 Mtetra
.865 .921 .864 r
.63238 .36169 .63538 .36309 .64148 .3574 .63849 .35573 Mtetra
.797 .911 .918 r
.63849 .35573 .64148 .3574 .64764 .35317 .64465 .35139 Mtetra
.695 .89 .969 r
.64465 .35139 .64764 .35317 .65386 .35038 .65089 .34858 Mtetra
.551 .842 .998 r
.65089 .34858 .65386 .35038 .66015 .34899 .65719 .34716 Mtetra
.377 .757 .99 r
.65719 .34716 .66015 .34899 .66651 .34887 .66356 .34695 Mtetra
.222 .658 .954 r
.66356 .34695 .66651 .34887 .67295 .34988 .67 .3477 Mtetra
.132 .579 .924 r
.67 .3477 .67295 .34988 .67947 .35185 .6765 .34918 Mtetra
.126 .539 .919 r
.6765 .34918 .67947 .35185 .68605 .35456 .68305 .35115 Mtetra
.192 .527 .921 r
.68305 .35115 .68605 .35456 .69269 .35781 .68965 .35337 Mtetra
.291 .521 .903 r
.68965 .35337 .69269 .35781 .69939 .36138 .69628 .35563 Mtetra
.383 .51 .862 r
.69628 .35563 .69939 .36138 .70613 .36506 .70294 .35774 Mtetra
.452 .495 .813 r
.70294 .35774 .70613 .36506 .71291 .36863 .70961 .35957 Mtetra
.498 .48 .768 r
.70961 .35957 .71291 .36863 .7197 .37192 .71629 .361 Mtetra
.528 .468 .733 r
.71629 .361 .7197 .37192 .7265 .37475 .72297 .36196 Mtetra
.548 .459 .706 r
.72297 .36196 .7265 .37475 .7333 .37698 .72964 .36241 Mtetra
.563 .453 .686 r
.72964 .36241 .7333 .37698 .74009 .37849 .73631 .36233 Mtetra
.573 .449 .672 r
.73631 .36233 .74009 .37849 .74685 .37917 .74296 .36173 Mtetra
.582 .447 .662 r
.74296 .36173 .74685 .37917 .75357 .37896 .7496 .3606 Mtetra
.589 .447 .656 r
.7496 .3606 .75357 .37896 .76025 .3778 .75622 .35897 Mtetra
.597 .45 .653 r
.75622 .35897 .76025 .3778 .76687 .37568 .76282 .35683 Mtetra
.605 .455 .652 r
.76282 .35683 .76687 .37568 .77343 .37258 .7694 .35418 Mtetra
.614 .463 .654 r
.7694 .35418 .77343 .37258 .77993 .36854 .77595 .35102 Mtetra
.625 .475 .658 r
.77595 .35102 .77993 .36854 .78636 .3636 .78247 .34734 Mtetra
.639 .491 .665 r
.78247 .34734 .78636 .3636 .79273 .35782 .78895 .34312 Mtetra
.656 .511 .675 r
.78895 .34312 .79273 .35782 .79903 .35131 .7954 .33837 Mtetra
.677 .538 .688 r
.7954 .33837 .79903 .35131 .80527 .34418 .8018 .3331 Mtetra
.702 .571 .704 r
.8018 .3331 .80527 .34418 .81147 .33659 .80817 .32735 Mtetra
.732 .612 .724 r
.80817 .32735 .81147 .33659 .81763 .32869 .81449 .3212 Mtetra
.764 .66 .747 r
.81449 .3212 .81763 .32869 .82377 .32069 .82079 .31475 Mtetra
.797 .714 .773 r
.82079 .31475 .82377 .32069 .82992 .31278 .82707 .30815 Mtetra
.825 .77 .8 r
.82707 .30815 .82992 .31278 .83608 .30518 .83335 .30157 Mtetra
.842 .822 .829 r
.83335 .30157 .83608 .30518 .84229 .29812 .83965 .29524 Mtetra
.843 .866 .86 r
.83965 .29524 .84229 .29812 .84857 .2918 .846 .2894 Mtetra
.822 .895 .894 r
.846 .2894 .84857 .2918 .85495 .28645 .85242 .28429 Mtetra
.773 .906 .933 r
.85242 .28429 .85495 .28645 .86146 .28223 .85896 .28015 Mtetra
.688 .891 .972 r
.85896 .28015 .86146 .28223 .86812 .2793 .86563 .27723 Mtetra
.396 .839 .935 r
.26169 .4763 .26553 .47661 .27092 .47545 .2671 .47513 Mtetra
.098 .651 .805 r
.2671 .47513 .27092 .47545 .27624 .47545 .27243 .47504 Mtetra
.114 0 0 r
.27243 .47504 .27624 .47545 .28151 .4764 .27773 .47575 Mtetra
.202 0 0 r
.27773 .47575 .28151 .4764 .28675 .47805 .283 .47696 Mtetra
0 .414 .697 r
.283 .47696 .28675 .47805 .29197 .48017 .28828 .47841 Mtetra
0 .505 .84 r
.28828 .47841 .29197 .48017 .29721 .48253 .29359 .47983 Mtetra
.21 .593 .946 r
.29359 .47983 .29721 .48253 .30246 .48494 .29893 .48104 Mtetra
.401 .609 .933 r
.29893 .48104 .30246 .48494 .30775 .4872 .30431 .48188 Mtetra
.506 .583 .867 r
.30431 .48188 .30775 .4872 .31309 .48918 .30975 .48227 Mtetra
.557 .552 .804 r
.30975 .48227 .31309 .48918 .31847 .49079 .31523 .48219 Mtetra
.582 .526 .758 r
.31523 .48219 .31847 .49079 .3239 .49193 .32076 .48164 Mtetra
.593 .506 .725 r
.32076 .48164 .3239 .49193 .32938 .49259 .32634 .48069 Mtetra
.599 .491 .702 r
.32634 .48069 .32938 .49259 .33491 .49273 .33194 .47941 Mtetra
.601 .48 .686 r
.33194 .47941 .33491 .49273 .34049 .49237 .33757 .47788 Mtetra
.601 .471 .676 r
.33757 .47788 .34049 .49237 .34611 .4915 .34323 .47619 Mtetra
.601 .466 .669 r
.34323 .47619 .34611 .4915 .35178 .49014 .3489 .4744 Mtetra
.602 .464 .666 r
.3489 .4744 .35178 .49014 .35748 .48829 .35459 .47254 Mtetra
.603 .465 .666 r
.35459 .47254 .35748 .48829 .36322 .48595 .36029 .4706 Mtetra
.606 .469 .669 r
.36029 .4706 .36322 .48595 .36899 .48312 .36601 .46857 Mtetra
.612 .478 .675 r
.36601 .46857 .36899 .48312 .37479 .47978 .37175 .46637 Mtetra
.622 .493 .684 r
.37175 .46637 .37479 .47978 .38062 .47592 .37752 .46392 Mtetra
.636 .514 .697 r
.37752 .46392 .38062 .47592 .38648 .47155 .3833 .46114 Mtetra
.656 .543 .715 r
.3833 .46114 .38648 .47155 .39237 .46668 .38912 .45795 Mtetra
.682 .581 .736 r
.38912 .45795 .39237 .46668 .39827 .46134 .39495 .45429 Mtetra
.713 .628 .761 r
.39495 .45429 .39827 .46134 .40419 .45561 .40082 .45015 Mtetra
.749 .683 .788 r
.40082 .45015 .40419 .45561 .41012 .44959 .4067 .44555 Mtetra
.785 .743 .815 r
.4067 .44555 .41012 .44959 .41604 .44342 .4126 .44057 Mtetra
.815 .804 .841 r
.4126 .44057 .41604 .44342 .42197 .43728 .41851 .43537 Mtetra
.834 .858 .864 r
.41851 .43537 .42197 .43728 .42789 .43138 .42442 .43014 Mtetra
.835 .903 .886 r
.42442 .43014 .42789 .43138 .43379 .42595 .43033 .42514 Mtetra
.813 .936 .911 r
.43033 .42514 .43379 .42595 .43967 .42123 .43622 .42065 Mtetra
.755 .952 .94 r
.43622 .42065 .43967 .42123 .44553 .41746 .44209 .41695 Mtetra
.634 .936 .965 r
.44209 .41695 .44553 .41746 .45138 .41487 .44795 .41437 Mtetra
.395 .837 .94 r
.44795 .41437 .45138 .41487 .4572 .41364 .45378 .41315 Mtetra
.009 .58 .771 r
.45378 .41315 .4572 .41364 .46301 .41394 .4596 .41354 Mtetra
.381 0 0 r
.4596 .41354 .46301 .41394 .46881 .41584 .46541 .41568 Mtetra
.622 .061 0 r
.46541 .41568 .46881 .41584 .47461 .41936 .47121 .41966 Mtetra
.736 .231 .022 r
.47121 .41966 .47461 .41936 .48043 .42445 .47702 .42546 Mtetra
.786 .325 .149 r
.47702 .42546 .48043 .42445 .48626 .43095 .48285 .43296 Mtetra
.802 .376 .234 r
.48285 .43296 .48626 .43095 .49213 .43865 .48872 .44193 Mtetra
.801 .4 .292 r
.48872 .44193 .49213 .43865 .49804 .44724 .49462 .45203 Mtetra
.79 .408 .334 r
.49462 .45203 .49804 .44724 .504 .45633 .50058 .46284 Mtetra
.771 .405 .363 r
.50058 .46284 .504 .45633 .51001 .46551 .5066 .47385 Mtetra
.747 .394 .384 r
.5066 .47385 .51001 .46551 .51607 .4743 .51268 .4845 Mtetra
.717 .376 .398 r
.51268 .4845 .51607 .4743 .52219 .48223 .51882 .49421 Mtetra
.683 .351 .407 r
.51882 .49421 .52219 .48223 .52836 .48884 .52502 .50242 Mtetra
.644 .321 .41 r
.52502 .50242 .52836 .48884 .53457 .49371 .53126 .5086 Mtetra
.598 .283 .408 r
.53126 .5086 .53457 .49371 .54081 .49652 .53755 .51233 Mtetra
.544 .238 .4 r
.53755 .51233 .54081 .49652 .54707 .49701 .54385 .5133 Mtetra
.479 .183 .385 r
.54385 .5133 .54707 .49701 .55333 .49506 .55016 .51136 Mtetra
.401 .115 .361 r
.55016 .51136 .55333 .49506 .55958 .49066 .55645 .50648 Mtetra
.303 .031 .324 r
.55645 .50648 .55958 .49066 .5658 .48394 .56271 .49884 Mtetra
.181 0 .27 r
.56271 .49884 .5658 .48394 .57199 .47513 .56894 .48872 Mtetra
.028 0 .194 r
.56894 .48872 .57199 .47513 .57814 .46456 .57512 .47655 Mtetra
0 0 .089 r
.57512 .47655 .57814 .46456 .58425 .45265 .58124 .46284 Mtetra
0 0 0 r
.58124 .46284 .58425 .45265 .59032 .43985 .58732 .44817 Mtetra
.58732 .44817 .59032 .43985 .59634 .42664 .59335 .43311 Mtetra
.745 .814 .343 r
.59335 .43311 .59634 .42664 .60234 .41349 .59935 .41822 Mtetra
.86 .892 .468 r
.59935 .41822 .60234 .41349 .60833 .40084 .60534 .40403 Mtetra
.922 .933 .568 r
.60534 .40403 .60833 .40084 .61431 .38906 .61132 .39095 Mtetra
.946 .952 .648 r
.61132 .39095 .61431 .38906 .6203 .37847 .61731 .37935 Mtetra
.943 .962 .717 r
.61731 .37935 .6203 .37847 .62632 .36929 .62333 .36944 Mtetra
.918 .97 .783 r
.62333 .36944 .62632 .36929 .63238 .36169 .62939 .36136 Mtetra
.868 .976 .851 r
.62939 .36136 .63238 .36169 .63849 .35573 .63551 .35514 Mtetra
.779 .974 .916 r
.63551 .35514 .63849 .35573 .64465 .35139 .64169 .35069 Mtetra
.633 .94 .96 r
.64169 .35069 .64465 .35139 .65089 .34858 .64794 .34786 Mtetra
.428 .851 .952 r
.64794 .34786 .65089 .34858 .65719 .34716 .65426 .34642 Mtetra
.216 .724 .895 r
.65426 .34642 .65719 .34716 .66356 .34695 .66064 .34611 Mtetra
.066 .613 .837 r
.66064 .34611 .66356 .34695 .67 .3477 .66709 .34662 Mtetra
.011 .56 .828 r
.66709 .34662 .67 .3477 .6765 .34918 .67358 .34766 Mtetra
.054 .569 .877 r
.67358 .34766 .6765 .34918 .68305 .35115 .68011 .34892 Mtetra
.182 .61 .943 r
.68011 .34892 .68305 .35115 .68965 .35337 .68666 .35017 Mtetra
.338 .632 .961 r
.68666 .35017 .68965 .35337 .69628 .35563 .69324 .35119 Mtetra
.458 .618 .919 r
.69324 .35119 .69628 .35563 .70294 .35774 .69982 .35184 Mtetra
.529 .586 .856 r
.69982 .35184 .70294 .35774 .70961 .35957 .7064 .35202 Mtetra
.567 .555 .8 r
.7064 .35202 .70961 .35957 .71629 .361 .71297 .3517 Mtetra
.586 .528 .757 r
.71297 .3517 .71629 .361 .72297 .36196 .71954 .35091 Mtetra
.596 .508 .725 r
.71954 .35091 .72297 .36196 .72964 .36241 .7261 .3497 Mtetra
.6 .492 .702 r
.7261 .3497 .72964 .36241 .73631 .36233 .73266 .34815 Mtetra
.602 .48 .686 r
.73266 .34815 .73631 .36233 .74296 .36173 .73922 .34634 Mtetra
.602 .472 .676 r
.73922 .34634 .74296 .36173 .7496 .3606 .74579 .34437 Mtetra
.601 .466 .669 r
.74579 .34437 .7496 .3606 .75622 .35897 .75236 .34229 Mtetra
.602 .464 .666 r
.75236 .34229 .75622 .35897 .76282 .35683 .75895 .34013 Mtetra
.603 .465 .666 r
.75895 .34013 .76282 .35683 .7694 .35418 .76554 .3379 Mtetra
.606 .469 .669 r
.76554 .3379 .7694 .35418 .77595 .35102 .77214 .33556 Mtetra
.612 .478 .675 r
.77214 .33556 .77595 .35102 .78247 .34734 .77874 .33305 Mtetra
.621 .492 .684 r
.77874 .33305 .78247 .34734 .78895 .34312 .78534 .33029 Mtetra
.635 .513 .697 r
.78534 .33029 .78895 .34312 .7954 .33837 .79192 .32718 Mtetra
.654 .542 .715 r
.79192 .32718 .7954 .33837 .8018 .3331 .79847 .32365 Mtetra
.68 .581 .737 r
.79847 .32365 .8018 .3331 .80817 .32735 .80499 .31964 Mtetra
.713 .631 .764 r
.80499 .31964 .80817 .32735 .81449 .3212 .81148 .31512 Mtetra
.752 .692 .795 r
.81148 .31512 .81449 .3212 .82079 .31475 .81792 .31013 Mtetra
.792 .762 .826 r
.81792 .31013 .82079 .31475 .82707 .30815 .82433 .30476 Mtetra
.825 .832 .854 r
.82433 .30476 .82707 .30815 .83335 .30157 .83072 .29915 Mtetra
.842 .894 .876 r
.83072 .29915 .83335 .30157 .83965 .29524 .83711 .29351 Mtetra
.835 .94 .894 r
.83711 .29351 .83965 .29524 .846 .2894 .84353 .28811 Mtetra
.801 .965 .912 r
.84353 .28811 .846 .2894 .85242 .28429 .85 .28323 Mtetra
.732 .967 .936 r
.85 .28323 .85242 .28429 .85896 .28015 .85656 .27918 Mtetra
.616 .936 .959 r
.85656 .27918 .85896 .28015 .86563 .27723 .86325 .27626 Mtetra
.251 .764 .802 r
.25777 .47673 .26169 .4763 .2671 .47513 .26319 .47554 Mtetra
.037 0 0 r
.26319 .47554 .2671 .47513 .27243 .47504 .26854 .47537 Mtetra
.197 0 0 r
.26854 .47537 .27243 .47504 .27773 .47575 .27386 .47586 Mtetra
.238 0 0 r
.27386 .47586 .27773 .47575 .283 .47696 .27918 .47668 Mtetra
.167 0 0 r
.27918 .47668 .283 .47696 .28828 .47841 .28451 .4775 Mtetra
.035 .589 .823 r
.28451 .4775 .28828 .47841 .29359 .47983 .28988 .47806 Mtetra
.319 .723 .979 r
.28988 .47806 .29359 .47983 .29893 .48104 .2953 .47817 Mtetra
.52 .733 .971 r
.2953 .47817 .29893 .48104 .30431 .48188 .30078 .47772 Mtetra
.608 .684 .896 r
.30078 .47772 .30431 .48188 .30975 .48227 .30632 .47666 Mtetra
.64 .633 .828 r
.30632 .47666 .30975 .48227 .31523 .48219 .3119 .47504 Mtetra
.649 .593 .778 r
.3119 .47504 .31523 .48219 .32076 .48164 .31753 .47295 Mtetra
.648 .562 .744 r
.31753 .47295 .32076 .48164 .32634 .48069 .32319 .47054 Mtetra
.642 .537 .72 r
.32319 .47054 .32634 .48069 .33194 .47941 .32886 .46797 Mtetra
.634 .518 .703 r
.32886 .46797 .33194 .47941 .33757 .47788 .33455 .46539 Mtetra
.626 .502 .692 r
.33455 .46539 .33757 .47788 .34323 .47619 .34024 .46296 Mtetra
.617 .49 .686 r
.34024 .46296 .34323 .47619 .3489 .4744 .34592 .46078 Mtetra
.608 .482 .683 r
.34592 .46078 .3489 .4744 .35459 .47254 .3516 .45891 Mtetra
.601 .477 .684 r
.3516 .45891 .35459 .47254 .36029 .4706 .35728 .45734 Mtetra
.595 .477 .688 r
.35728 .45734 .36029 .4706 .36601 .46857 .36295 .45602 Mtetra
.593 .482 .696 r
.36295 .45602 .36601 .46857 .37175 .46637 .36864 .45485 Mtetra
.596 .494 .708 r
.36864 .45485 .37175 .46637 .37752 .46392 .37433 .45368 Mtetra
.605 .515 .726 r
.37433 .45368 .37752 .46392 .3833 .46114 .38005 .45234 Mtetra
.622 .547 .75 r
.38005 .45234 .3833 .46114 .38912 .45795 .3858 .45068 Mtetra
.648 .593 .778 r
.3858 .45068 .38912 .45795 .39495 .45429 .39158 .44855 Mtetra
.684 .651 .812 r
.39158 .44855 .39495 .45429 .40082 .45015 .39739 .44586 Mtetra
.726 .721 .845 r
.39739 .44586 .40082 .45015 .4067 .44555 .40324 .44255 Mtetra
.769 .795 .874 r
.40324 .44255 .4067 .44555 .4126 .44057 .40911 .43867 Mtetra
.803 .864 .894 r
.40911 .43867 .4126 .44057 .41851 .43537 .415 .43432 Mtetra
.819 .919 .904 r
.415 .43432 .41851 .43537 .42442 .43014 .42091 .42971 Mtetra
.813 .957 .908 r
.42091 .42971 .42442 .43014 .43033 .42514 .42682 .4251 Mtetra
.778 .977 .912 r
.42682 .4251 .43033 .42514 .43622 .42065 .43272 .42081 Mtetra
.699 .975 .917 r
.43272 .42081 .43622 .42065 .44209 .41695 .43861 .41719 Mtetra
.54 .925 .903 r
.43861 .41719 .44209 .41695 .44795 .41437 .44448 .41461 Mtetra
.246 .76 .808 r
.44448 .41461 .44795 .41437 .45378 .41315 .45033 .4134 Mtetra
.157 0 0 r
.45033 .4134 .45378 .41315 .4596 .41354 .45616 .41387 Mtetra
.488 0 0 r
.45616 .41387 .4596 .41354 .46541 .41568 .46197 .41624 Mtetra
.671 .144 0 r
.46197 .41624 .46541 .41568 .47121 .41966 .46778 .42065 Mtetra
.758 .282 .111 r
.46778 .42065 .47121 .41966 .47702 .42546 .47359 .42711 Mtetra
.798 .36 .208 r
.47359 .42711 .47702 .42546 .48285 .43296 .47941 .43554 Mtetra
.812 .403 .273 r
.47941 .43554 .48285 .43296 .48872 .44193 .48527 .44568 Mtetra
.812 .424 .319 r
.48527 .44568 .48872 .44193 .49462 .45203 .49117 .45719 Mtetra
.803 .431 .351 r
.49117 .45719 .49462 .45203 .50058 .46284 .49713 .4696 Mtetra
.787 .427 .375 r
.49713 .4696 .50058 .46284 .5066 .47385 .50315 .48232 Mtetra
.765 .415 .392 r
.50315 .48232 .5066 .47385 .51268 .4845 .50924 .49471 Mtetra
.737 .396 .404 r
.50924 .49471 .51268 .4845 .51882 .49421 .5154 .50609 Mtetra
.704 .371 .41 r
.5154 .50609 .51882 .49421 .52502 .50242 .52162 .51579 Mtetra
.663 .337 .412 r
.52162 .51579 .52502 .50242 .53126 .5086 .5279 .5232 Mtetra
.613 .295 .408 r
.5279 .5232 .53126 .5086 .53755 .51233 .53423 .5278 Mtetra
.552 .243 .397 r
.53423 .5278 .53755 .51233 .54385 .5133 .54057 .52923 Mtetra
.476 .177 .379 r
.54057 .52923 .54385 .5133 .55016 .51136 .54693 .52729 Mtetra
.381 .095 .348 r
.54693 .52729 .55016 .51136 .55645 .50648 .55327 .52196 Mtetra
.261 0 .303 r
.55327 .52196 .55645 .50648 .56271 .49884 .55957 .51345 Mtetra
.11 0 .237 r
.55957 .51345 .56271 .49884 .56894 .48872 .56584 .5021 Mtetra
0 0 .146 r
.56584 .5021 .56894 .48872 .57512 .47655 .57204 .48843 Mtetra
0 0 .029 r
.57204 .48843 .57512 .47655 .58124 .46284 .57819 .47304 Mtetra
0 0 0 r
.57819 .47304 .58124 .46284 .58732 .44817 .58429 .45661 Mtetra
.58429 .45661 .58732 .44817 .59335 .43311 .59033 .43982 Mtetra
.795 .829 .357 r
.59033 .43982 .59335 .43311 .59935 .41822 .59634 .42332 Mtetra
.878 .886 .456 r
.59634 .42332 .59935 .41822 .60534 .40403 .60233 .40769 Mtetra
.924 .92 .539 r
.60233 .40769 .60534 .40403 .61132 .39095 .60831 .39342 Mtetra
.942 .943 .611 r
.60831 .39342 .61132 .39095 .61731 .37935 .61431 .38087 Mtetra
.938 .962 .679 r
.61431 .38087 .61731 .37935 .62333 .36944 .62034 .37028 Mtetra
.912 .982 .748 r
.62034 .37028 .62333 .36944 .62939 .36136 .62641 .36176 Mtetra
.852 .997 .818 r
.62641 .36176 .62939 .36136 .63551 .35514 .63254 .35529 Mtetra
.735 .99 .878 r
.63254 .35529 .63551 .35514 .64169 .35069 .63874 .35074 Mtetra
.539 .925 .892 r
.63874 .35074 .64169 .35069 .64794 .34786 .64501 .34789 Mtetra
.292 .79 .836 r
.64501 .34789 .64794 .34786 .65426 .34642 .65134 .34644 Mtetra
.078 .64 .747 r
.65134 .34644 .65426 .34642 .66064 .34611 .65774 .34604 Mtetra
.043 0 0 r
.65774 .34604 .66064 .34611 .66709 .34662 .66419 .34633 Mtetra
0 .522 .708 r
.66419 .34633 .66709 .34662 .67358 .34766 .67067 .34695 Mtetra
.018 .581 .8 r
.67067 .34695 .67358 .34766 .68011 .34892 .67719 .34757 Mtetra
.195 .681 .928 r
.67719 .34757 .68011 .34892 .68666 .35017 .68371 .34793 Mtetra
.401 .742 .993 r
.68371 .34793 .68666 .35017 .69324 .35119 .69024 .34782 Mtetra
.544 .729 .96 r
.69024 .34782 .69324 .35119 .69982 .35184 .69675 .34712 Mtetra
.613 .681 .89 r
.69675 .34712 .69982 .35184 .7064 .35202 .70326 .3458 Mtetra
.64 .633 .827 r
.70326 .3458 .7064 .35202 .71297 .3517 .70974 .3439 Mtetra
.648 .593 .779 r
.70974 .3439 .71297 .3517 .71954 .35091 .71622 .34152 Mtetra
.647 .561 .744 r
.71622 .34152 .71954 .35091 .7261 .3497 .72268 .3388 Mtetra
.641 .536 .72 r
.72268 .3388 .7261 .3497 .73266 .34815 .72915 .33591 Mtetra
.633 .517 .703 r
.72915 .33591 .73266 .34815 .73922 .34634 .73563 .33302 Mtetra
.625 .501 .692 r
.73563 .33302 .73922 .34634 .74579 .34437 .74214 .33028 Mtetra
.616 .49 .686 r
.74214 .33028 .74579 .34437 .75236 .34229 .74867 .32779 Mtetra
.608 .482 .683 r
.74867 .32779 .75236 .34229 .75895 .34013 .75524 .32562 Mtetra
.601 .478 .684 r
.75524 .32562 .75895 .34013 .76554 .3379 .76186 .32377 Mtetra
.597 .478 .688 r
.76186 .32377 .76554 .3379 .77214 .33556 .7685 .32217 Mtetra
.595 .483 .696 r
.7685 .32217 .77214 .33556 .77874 .33305 .77518 .32072 Mtetra
.598 .495 .709 r
.77518 .32072 .77874 .33305 .78534 .33029 .78188 .31928 Mtetra
.606 .516 .726 r
.78188 .31928 .78534 .33029 .79192 .32718 .78858 .31766 Mtetra
.622 .548 .749 r
.78858 .31766 .79192 .32718 .79847 .32365 .79527 .31571 Mtetra
.648 .593 .779 r
.79527 .31571 .79847 .32365 .80499 .31964 .80194 .31327 Mtetra
.683 .653 .814 r
.80194 .31327 .80499 .31964 .81148 .31512 .80856 .31025 Mtetra
.726 .729 .852 r
.80856 .31025 .81148 .31512 .81792 .31013 .81514 .30659 Mtetra
.77 .813 .886 r
.81514 .30659 .81792 .31013 .82433 .30476 .82168 .30234 Mtetra
.804 .892 .907 r
.82168 .30234 .82433 .30476 .83072 .29915 .82817 .29761 Mtetra
.813 .951 .91 r
.82817 .29761 .83072 .29915 .83711 .29351 .83464 .29261 Mtetra
.792 .982 .9 r
.83464 .29261 .83711 .29351 .84353 .28811 .84112 .28761 Mtetra
.74 .988 .891 r
.84112 .28761 .84353 .28811 .85 .28323 .84763 .28294 Mtetra
.653 .969 .888 r
.84763 .28294 .85 .28323 .85656 .27918 .85423 .27896 Mtetra
.512 .913 .883 r
.85423 .27896 .85656 .27918 .86325 .27626 .86095 .27604 Mtetra
.182 .712 .724 r
.2538 .47748 .25777 .47673 .26319 .47554 .25924 .47627 Mtetra
.082 0 0 r
.25924 .47627 .26319 .47554 .26854 .47537 .2646 .47603 Mtetra
.206 0 0 r
.2646 .47603 .26854 .47537 .27386 .47586 .26995 .47634 Mtetra
.212 0 0 r
.26995 .47634 .27386 .47586 .27918 .47668 .2753 .47681 Mtetra
.101 0 0 r
.2753 .47681 .27918 .47668 .28451 .4775 .28068 .47708 Mtetra
.147 .684 .841 r
.28068 .47708 .28451 .4775 .28988 .47806 .28611 .47688 Mtetra
.445 .823 .99 r
.28611 .47688 .28988 .47806 .2953 .47817 .29161 .47603 Mtetra
.626 .819 .975 r
.29161 .47603 .2953 .47817 .30078 .47772 .29718 .47443 Mtetra
.693 .758 .902 r
.29718 .47443 .30078 .47772 .30632 .47666 .3028 .4721 Mtetra
.71 .699 .838 r
.3028 .4721 .30632 .47666 .3119 .47504 .30848 .46913 Mtetra
.708 .652 .791 r
.30848 .46913 .3119 .47504 .31753 .47295 .3142 .4657 Mtetra
.699 .614 .759 r
.3142 .4657 .31753 .47295 .32319 .47054 .31994 .46201 Mtetra
.685 .584 .737 r
.31994 .46201 .32319 .47054 .32886 .46797 .32568 .4583 Mtetra
.669 .559 .721 r
.32568 .4583 .32886 .46797 .33455 .46539 .33142 .45481 Mtetra
.652 .538 .712 r
.33142 .45481 .33455 .46539 .34024 .46296 .33714 .45173 Mtetra
.634 .52 .706 r
.33714 .45173 .34024 .46296 .34592 .46078 .34284 .44921 Mtetra
.616 .505 .705 r
.34284 .44921 .34592 .46078 .3516 .45891 .34851 .44732 Mtetra
.598 .494 .707 r
.34851 .44732 .3516 .45891 .35728 .45734 .35416 .44607 Mtetra
.582 .488 .713 r
.35416 .44607 .35728 .45734 .36295 .45602 .3598 .44538 Mtetra
.568 .487 .724 r
.3598 .44538 .36295 .45602 .36864 .45485 .36543 .44511 Mtetra
.56 .496 .74 r
.36543 .44511 .36864 .45485 .37433 .45368 .37107 .44505 Mtetra
.559 .515 .763 r
.37107 .44505 .37433 .45368 .38005 .45234 .37673 .44498 Mtetra
.569 .55 .793 r
.37673 .44498 .38005 .45234 .3858 .45068 .38242 .44466 Mtetra
.592 .602 .831 r
.38242 .44466 .3858 .45068 .39158 .44855 .38815 .44387 Mtetra
.63 .672 .872 r
.38815 .44387 .39158 .44855 .39739 .44586 .39392 .44245 Mtetra
.678 .755 .909 r
.39392 .44245 .39739 .44586 .40324 .44255 .39973 .44028 Mtetra
.727 .838 .933 r
.39973 .44028 .40324 .44255 .40911 .43867 .40558 .43735 Mtetra
.765 .906 .938 r
.40558 .43735 .40911 .43867 .415 .43432 .41146 .43376 Mtetra
.782 .952 .928 r
.41146 .43376 .415 .43432 .42091 .42971 .41736 .4297 Mtetra
.775 .978 .913 r
.41736 .4297 .42091 .42971 .42682 .4251 .42328 .42543 Mtetra
.738 .985 .901 r
.42328 .42543 .42682 .4251 .43272 .42081 .4292 .42132 Mtetra
.654 .969 .89 r
.4292 .42132 .43272 .42081 .43861 .41719 .4351 .41776 Mtetra
.482 .9 .854 r
.4351 .41776 .43861 .41719 .44448 .41461 .44099 .41518 Mtetra
.172 .706 .729 r
.44099 .41518 .44448 .41461 .45033 .4134 .44685 .41398 Mtetra
.226 0 0 r
.44685 .41398 .45033 .4134 .45616 .41387 .45269 .41453 Mtetra
.53 0 0 r
.45269 .41453 .45616 .41387 .46197 .41624 .45851 .4171 Mtetra
.694 .184 .019 r
.45851 .4171 .46197 .41624 .46778 .42065 .46432 .42189 Mtetra
.772 .311 .149 r
.46432 .42189 .46778 .42065 .47359 .42711 .47013 .42895 Mtetra
.809 .382 .232 r
.47013 .42895 .47359 .42711 .47941 .43554 .47595 .43819 Mtetra
.823 .422 .289 r
.47595 .43819 .47941 .43554 .48527 .44568 .4818 .44939 Mtetra
.825 .442 .328 r
.4818 .44939 .48527 .44568 .49117 .45719 .48769 .46216 Mtetra
.819 .449 .356 r
.48769 .46216 .49117 .45719 .49713 .4696 .49364 .476 Mtetra
.805 .446 .377 r
.49364 .476 .49713 .4696 .50315 .48232 .49966 .49025 Mtetra
.786 .435 .391 r
.49966 .49025 .50315 .48232 .50924 .49471 .50576 .5042 Mtetra
.76 .415 .401 r
.50576 .5042 .50924 .49471 .5154 .50609 .51193 .51709 Mtetra
.726 .388 .406 r
.51193 .51709 .5154 .50609 .52162 .51579 .51818 .52814 Mtetra
.684 .352 .406 r
.51818 .52814 .52162 .51579 .5279 .5232 .52449 .53666 Mtetra
.63 .304 .4 r
.52449 .53666 .5279 .5232 .53423 .5278 .53085 .54205 Mtetra
.559 .242 .386 r
.53085 .54205 .53423 .5278 .54057 .52923 .53724 .54389 Mtetra
.468 .161 .362 r
.53724 .54389 .54057 .52923 .54693 .52729 .54364 .54195 Mtetra
.347 .056 .321 r
.54364 .54195 .54693 .52729 .55327 .52196 .55002 .53622 Mtetra
.191 0 .259 r
.55002 .53622 .55327 .52196 .55957 .51345 .55637 .52692 Mtetra
0 0 .171 r
.55637 .52692 .55957 .51345 .56584 .5021 .56267 .51446 Mtetra
0 0 .056 r
.56267 .51446 .56584 .5021 .57204 .48843 .56892 .49943 Mtetra
0 0 0 r
.56892 .49943 .57204 .48843 .57819 .47304 .57509 .48253 Mtetra
.57509 .48253 .57819 .47304 .58429 .45661 .58121 .46452 Mtetra
.778 .802 .314 r
.58121 .46452 .58429 .45661 .59033 .43982 .58727 .44618 Mtetra
.866 .858 .405 r
.58727 .44618 .59033 .43982 .59634 .42332 .59329 .42823 Mtetra
.918 .892 .478 r
.59329 .42823 .59634 .42332 .60233 .40769 .59929 .41131 Mtetra
.945 .915 .542 r
.59929 .41131 .60233 .40769 .60831 .39342 .60528 .39597 Mtetra
.952 .935 .601 r
.60528 .39597 .60831 .39342 .61431 .38087 .61129 .38257 Mtetra
.944 .957 .662 r
.61129 .38257 .61431 .38087 .62034 .37028 .61733 .37137 Mtetra
.913 .98 .728 r
.61733 .37137 .62034 .37028 .62641 .36176 .62342 .36245 Mtetra
.845 .999 .796 r
.62342 .36245 .62641 .36176 .63254 .35529 .62957 .35577 Mtetra
.708 .986 .848 r
.62957 .35577 .63254 .35529 .63874 .35074 .63578 .35113 Mtetra
.484 .9 .842 r
.63578 .35113 .63874 .35074 .64501 .34789 .64207 .34826 Mtetra
.224 .744 .764 r
.64207 .34826 .64501 .34789 .65134 .34644 .64842 .34679 Mtetra
0 0 0 r
.64842 .34679 .65134 .34644 .65774 .34604 .65483 .34632 Mtetra
.072 0 0 r
.65483 .34632 .65774 .34604 .66419 .34633 .66128 .34641 Mtetra
.065 0 0 r
.66128 .34641 .66419 .34633 .67067 .34695 .66777 .34667 Mtetra
.045 .612 .768 r
.66777 .34667 .67067 .34695 .67719 .34757 .67427 .34672 Mtetra
.254 .745 .916 r
.67427 .34672 .67719 .34757 .68371 .34793 .68077 .34629 Mtetra
.482 .828 .997 r
.68077 .34629 .68371 .34793 .69024 .34782 .68726 .34519 Mtetra
.629 .817 .973 r
.68726 .34519 .69024 .34782 .69675 .34712 .69373 .34331 Mtetra
.691 .761 .905 r
.69373 .34331 .69675 .34712 .70326 .3458 .70017 .34067 Mtetra
.709 .704 .843 r
.70017 .34067 .70326 .3458 .70974 .3439 .70658 .33738 Mtetra
.708 .655 .795 r
.70658 .33738 .70974 .3439 .71622 .34152 .71298 .3336 Mtetra
.698 .616 .761 r
.71298 .3336 .71622 .34152 .72268 .3388 .71937 .32956 Mtetra
.684 .584 .738 r
.71937 .32956 .72268 .3388 .72915 .33591 .72576 .3255 Mtetra
.668 .558 .722 r
.72576 .3255 .72915 .33591 .73563 .33302 .73218 .32167 Mtetra
.65 .537 .712 r
.73218 .32167 .73563 .33302 .74214 .33028 .73863 .31826 Mtetra
.633 .519 .706 r
.73863 .31826 .74214 .33028 .74867 .32779 .74514 .31542 Mtetra
.616 .505 .705 r
.74514 .31542 .74867 .32779 .75524 .32562 .7517 .31324 Mtetra
.599 .495 .707 r
.7517 .31324 .75524 .32562 .76186 .32377 .75833 .31171 Mtetra
.585 .49 .713 r
.75833 .31171 .76186 .32377 .7685 .32217 .76502 .31076 Mtetra
.574 .491 .723 r
.76502 .31076 .7685 .32217 .77518 .32072 .77177 .31023 Mtetra
.567 .5 .739 r
.77177 .31023 .77518 .32072 .78188 .31928 .77855 .30994 Mtetra
.568 .519 .761 r
.77855 .30994 .78188 .31928 .78858 .31766 .78536 .30962 Mtetra
.577 .552 .79 r
.78536 .30962 .78858 .31766 .79527 .31571 .79217 .30905 Mtetra
.598 .602 .826 r
.79217 .30905 .79527 .31571 .80194 .31327 .79897 .308 Mtetra
.632 .671 .869 r
.79897 .308 .80194 .31327 .80856 .31025 .80572 .30628 Mtetra
.677 .757 .911 r
.80572 .30628 .80856 .31025 .81514 .30659 .81242 .30379 Mtetra
.723 .849 .941 r
.81242 .30379 .81514 .30659 .82168 .30234 .81907 .30053 Mtetra
.755 .926 .945 r
.81907 .30053 .82168 .30234 .82817 .29761 .82565 .29658 Mtetra
.76 .972 .924 r
.82565 .29658 .82817 .29761 .83464 .29261 .8322 .29214 Mtetra
.736 .988 .891 r
.8322 .29214 .83464 .29261 .84112 .28761 .83874 .28749 Mtetra
.684 .98 .863 r
.83874 .28749 .84112 .28761 .84763 .28294 .84529 .283 Mtetra
.595 .949 .846 r
.84529 .283 .84763 .28294 .85423 .27896 .85192 .27908 Mtetra
.45 .882 .828 r
.85192 .27908 .85423 .27896 .86095 .27604 .85866 .27617 Mtetra
.21 .734 .755 r
.24982 .47812 .2538 .47748 .25924 .47627 .25526 .4769 Mtetra
.044 0 0 r
.25526 .4769 .25924 .47627 .2646 .47603 .26065 .4766 Mtetra
.15 0 0 r
.26065 .4766 .2646 .47603 .26995 .47634 .26601 .47675 Mtetra
.127 0 0 r
.26601 .47675 .26995 .47634 .2753 .47681 .2714 .47692 Mtetra
.029 .6 .712 r
.2714 .47692 .2753 .47681 .28068 .47708 .27682 .47673 Mtetra
.305 .788 .905 r
.27682 .47673 .28068 .47708 .28611 .47688 .28231 .4759 Mtetra
.569 .883 .991 r
.28231 .4759 .28611 .47688 .29161 .47603 .28788 .47424 Mtetra
.705 .858 .955 r
.28788 .47424 .29161 .47603 .29718 .47443 .29352 .47169 Mtetra
.753 .799 .89 r
.29352 .47169 .29718 .47443 .3028 .4721 .29923 .46829 Mtetra
.762 .743 .835 r
.29923 .46829 .3028 .4721 .30848 .46913 .30499 .46419 Mtetra
.756 .698 .796 r
.30499 .46419 .30848 .46913 .3142 .4657 .31079 .45963 Mtetra
.742 .66 .769 r
.31079 .45963 .3142 .4657 .31994 .46201 .3166 .45487 Mtetra
.725 .629 .751 r
.3166 .45487 .31994 .46201 .32568 .4583 .3224 .45023 Mtetra
.703 .601 .74 r
.3224 .45023 .32568 .4583 .33142 .45481 .32819 .44597 Mtetra
.68 .577 .733 r
.32819 .44597 .33142 .45481 .33714 .45173 .33394 .44236 Mtetra
.653 .554 .73 r
.33394 .44236 .33714 .45173 .34284 .44921 .33965 .43955 Mtetra
.625 .534 .732 r
.33965 .43955 .34284 .44921 .34851 .44732 .34532 .43766 Mtetra
.595 .517 .736 r
.34532 .43766 .34851 .44732 .35416 .44607 .35095 .43667 Mtetra
.564 .503 .745 r
.35095 .43667 .35416 .44607 .3598 .44538 .35656 .43649 Mtetra
.534 .495 .759 r
.35656 .43649 .3598 .44538 .36543 .44511 .36215 .43696 Mtetra
.508 .496 .779 r
.36215 .43696 .36543 .44511 .37107 .44505 .36774 .43783 Mtetra
.49 .511 .806 r
.36774 .43783 .37107 .44505 .37673 .44498 .37335 .43882 Mtetra
.486 .544 .841 r
.37335 .43882 .37673 .44498 .38242 .44466 .37899 .43961 Mtetra
.502 .6 .883 r
.37899 .43961 .38242 .44466 .38815 .44387 .38467 .43994 Mtetra
.54 .677 .927 r
.38467 .43994 .38815 .44387 .39392 .44245 .39041 .43958 Mtetra
.597 .768 .961 r
.39041 .43958 .39392 .44245 .39973 .44028 .39619 .43836 Mtetra
.659 .852 .974 r
.39619 .43836 .39973 .44028 .40558 .43735 .40202 .43624 Mtetra
.711 .916 .964 r
.40202 .43624 .40558 .43735 .41146 .43376 .40789 .43328 Mtetra
.743 .956 .943 r
.40789 .43328 .41146 .43376 .41736 .4297 .4138 .42967 Mtetra
.751 .976 .921 r
.4138 .42967 .41736 .4297 .42328 .42543 .41972 .42569 Mtetra
.728 .982 .908 r
.41972 .42569 .42328 .42543 .4292 .42132 .42565 .42173 Mtetra
.658 .969 .9 r
.42565 .42173 .4292 .42132 .4351 .41776 .43157 .41822 Mtetra
.501 .909 .872 r
.43157 .41822 .4351 .41776 .44099 .41518 .43747 .41564 Mtetra
.195 .725 .757 r
.43747 .41564 .44099 .41518 .44685 .41398 .44335 .41445 Mtetra
.22 0 0 r
.44335 .41445 .44685 .41398 .45269 .41453 .4492 .41506 Mtetra
.54 0 0 r
.4492 .41506 .45269 .41453 .45851 .4171 .45503 .4178 Mtetra
.707 .198 .02 r
.45503 .4178 .45851 .4171 .46432 .42189 .46084 .42291 Mtetra
.786 .326 .151 r
.46084 .42291 .46432 .42189 .47013 .42895 .46664 .43047 Mtetra
.823 .398 .232 r
.46664 .43047 .47013 .42895 .47595 .43819 .47246 .44041 Mtetra
.839 .438 .286 r
.47246 .44041 .47595 .43819 .4818 .44939 .4783 .4525 Mtetra
.842 .459 .323 r
.4783 .4525 .4818 .44939 .48769 .46216 .48419 .46635 Mtetra
.838 .466 .349 r
.48419 .46635 .48769 .46216 .49364 .476 .49013 .4814 Mtetra
.827 .464 .368 r
.49013 .4814 .49364 .476 .49966 .49025 .49615 .49696 Mtetra
.81 .453 .382 r
.49615 .49696 .49966 .49025 .50576 .5042 .50225 .51225 Mtetra
.786 .434 .39 r
.50225 .51225 .50576 .5042 .51193 .51709 .50843 .52642 Mtetra
.754 .406 .394 r
.50843 .52642 .51193 .51709 .51818 .52814 .5147 .53863 Mtetra
.71 .365 .392 r
.5147 .53863 .51818 .52814 .52449 .53666 .52103 .54809 Mtetra
.65 .31 .382 r
.52103 .54809 .52449 .53666 .53085 .54205 .52742 .55416 Mtetra
.567 .233 .362 r
.52742 .55416 .53085 .54205 .53724 .54389 .53385 .55635 Mtetra
.45 .128 .326 r
.53385 .55635 .53724 .54389 .54364 .54195 .54029 .55441 Mtetra
.286 0 .266 r
.54029 .55441 .54364 .54195 .55002 .53622 .54671 .54833 Mtetra
.065 0 .172 r
.54671 .54833 .55002 .53622 .55637 .52692 .5531 .53835 Mtetra
0 0 .044 r
.5531 .53835 .55637 .52692 .56267 .51446 .55945 .52494 Mtetra
0 0 0 r
.55945 .52494 .56267 .51446 .56892 .49943 .56572 .50875 Mtetra
.672 .735 .231 r
.56572 .50875 .56892 .49943 .57509 .48253 .57193 .49055 Mtetra
.81 .816 .334 r
.57193 .49055 .57509 .48253 .58121 .46452 .57808 .47119 Mtetra
.892 .859 .411 r
.57808 .47119 .58121 .46452 .58727 .44618 .58416 .45152 Mtetra
.938 .882 .47 r
.58416 .45152 .58727 .44618 .59329 .42823 .5902 .43234 Mtetra
.962 .897 .52 r
.5902 .43234 .59329 .42823 .59929 .41131 .59621 .41434 Mtetra
.972 .91 .567 r
.59621 .41434 .59929 .41131 .60528 .39597 .60222 .39808 Mtetra
.971 .925 .615 r
.60222 .39808 .60528 .39597 .61129 .38257 .60824 .38396 Mtetra
.959 .947 .669 r
.60824 .38396 .61129 .38257 .61733 .37137 .61429 .37224 Mtetra
.928 .973 .732 r
.61429 .37224 .61733 .37137 .62342 .36245 .6204 .36299 Mtetra
.862 .996 .802 r
.6204 .36299 .62342 .36245 .62957 .35577 .62656 .35611 Mtetra
.729 .99 .86 r
.62656 .35611 .62957 .35577 .63578 .35113 .6328 .35139 Mtetra
.507 .912 .862 r
.6328 .35139 .63578 .35113 .64207 .34826 .6391 .3485 Mtetra
.251 .764 .792 r
.6391 .3485 .64207 .34826 .64842 .34679 .64547 .34702 Mtetra
.061 .625 .708 r
.64547 .34702 .64842 .34679 .65483 .34632 .6519 .34649 Mtetra
.02 0 0 r
.6519 .34649 .65483 .34632 .66128 .34641 .65836 .34642 Mtetra
.009 .584 .711 r
.65836 .34642 .66128 .34641 .66777 .34667 .66485 .34637 Mtetra
.144 .686 .817 r
.66485 .34637 .66777 .34667 .67427 .34672 .67134 .34595 Mtetra
.362 .815 .94 r
.67134 .34595 .67427 .34672 .68077 .34629 .67783 .34486 Mtetra
.574 .882 .992 r
.67783 .34486 .68077 .34629 .68726 .34519 .68429 .34292 Mtetra
.701 .866 .96 r
.68429 .34292 .68726 .34519 .69373 .34331 .69072 .34005 Mtetra
.753 .813 .9 r
.69072 .34005 .69373 .34331 .70017 .34067 .69711 .33631 Mtetra
.766 .757 .845 r
.69711 .33631 .70017 .34067 .70658 .33738 .70347 .33185 Mtetra
.76 .709 .804 r
.70347 .33185 .70658 .33738 .71298 .3336 .70981 .32691 Mtetra
.745 .668 .774 r
.70981 .32691 .71298 .3336 .71937 .32956 .71613 .32177 Mtetra
.726 .633 .754 r
.71613 .32177 .71937 .32956 .72576 .3255 .72247 .31674 Mtetra
.703 .603 .742 r
.72247 .31674 .72576 .3255 .73218 .32167 .72884 .31212 Mtetra
.678 .577 .734 r
.72884 .31212 .73218 .32167 .73863 .31826 .73526 .30815 Mtetra
.652 .554 .731 r
.73526 .30815 .73863 .31826 .74514 .31542 .74174 .30502 Mtetra
.625 .534 .732 r
.74174 .30502 .74514 .31542 .7517 .31324 .7483 .30282 Mtetra
.597 .518 .736 r
.7483 .30282 .7517 .31324 .75833 .31171 .75495 .30156 Mtetra
.571 .507 .744 r
.75495 .30156 .75833 .31171 .76502 .31076 .76167 .30115 Mtetra
.547 .502 .757 r
.76167 .30115 .76502 .31076 .77177 .31023 .76848 .30139 Mtetra
.527 .505 .775 r
.76848 .30139 .77177 .31023 .77855 .30994 .77534 .30204 Mtetra
.515 .52 .799 r
.77534 .30204 .77855 .30994 .78536 .30962 .78224 .30281 Mtetra
.514 .551 .832 r
.78224 .30281 .78536 .30962 .79217 .30905 .78915 .30339 Mtetra
.527 .602 .871 r
.78915 .30339 .79217 .30905 .79897 .308 .79605 .30349 Mtetra
.559 .674 .915 r
.79605 .30349 .79897 .308 .80572 .30628 .80292 .30287 Mtetra
.605 .763 .955 r
.80292 .30287 .80572 .30628 .81242 .30379 .80972 .30136 Mtetra
.657 .854 .975 r
.80972 .30136 .81242 .30379 .81907 .30053 .81646 .29893 Mtetra
.699 .926 .967 r
.81646 .29893 .81907 .30053 .82565 .29658 .82313 .29563 Mtetra
.718 .968 .936 r
.82313 .29563 .82565 .29658 .8322 .29214 .82974 .29165 Mtetra
.711 .982 .9 r
.82974 .29165 .8322 .29214 .83874 .28749 .83633 .2873 Mtetra
.677 .977 .874 r
.83633 .2873 .83874 .28749 .84529 .283 .84293 .28296 Mtetra
.604 .953 .861 r
.84293 .28296 .84529 .283 .85192 .27908 .84958 .27909 Mtetra
.47 .893 .849 r
.84958 .27909 .85192 .27908 .85866 .27617 .85634 .27617 Mtetra
.328 .811 .875 r
.24585 .47821 .24982 .47812 .25526 .4769 .25131 .47698 Mtetra
.084 .644 .751 r
.25131 .47698 .25526 .4769 .26065 .4766 .25671 .47663 Mtetra
.015 0 0 r
.25671 .47663 .26065 .4766 .26601 .47675 .26209 .47666 Mtetra
.036 .606 .742 r
.26209 .47666 .26601 .47675 .2714 .47692 .2675 .4766 Mtetra
.223 .738 .869 r
.2675 .4766 .2714 .47692 .27682 .47673 .27297 .47605 Mtetra
.475 .864 .975 r
.27297 .47605 .27682 .47673 .28231 .4759 .27851 .47472 Mtetra
.664 .895 .98 r
.27851 .47472 .28231 .4759 .28788 .47424 .28413 .47243 Mtetra
.755 .86 .927 r
.28413 .47243 .28788 .47424 .29352 .47169 .28983 .46913 Mtetra
.789 .811 .87 r
.28983 .46913 .29352 .47169 .29923 .46829 .29561 .4649 Mtetra
.796 .767 .826 r
.29561 .4649 .29923 .46829 .30499 .46419 .30144 .45993 Mtetra
.79 .729 .796 r
.30144 .45993 .30499 .46419 .31079 .45963 .3073 .45449 Mtetra
.777 .697 .776 r
.3073 .45449 .31079 .45963 .3166 .45487 .31317 .44891 Mtetra
.758 .669 .763 r
.31317 .44891 .3166 .45487 .3224 .45023 .31903 .44353 Mtetra
.735 .643 .757 r
.31903 .44353 .3224 .45023 .32819 .44597 .32486 .43869 Mtetra
.707 .619 .756 r
.32486 .43869 .32819 .44597 .33394 .44236 .33063 .43465 Mtetra
.674 .594 .758 r
.33063 .43465 .33394 .44236 .33965 .43955 .33636 .43163 Mtetra
.635 .57 .764 r
.33636 .43163 .33965 .43955 .34532 .43766 .34203 .42972 Mtetra
.59 .546 .774 r
.34203 .42972 .34532 .43766 .35095 .43667 .34765 .42894 Mtetra
.54 .524 .786 r
.34765 .42894 .35095 .43667 .35656 .43649 .35323 .42916 Mtetra
.487 .505 .802 r
.35323 .42916 .35656 .43649 .36215 .43696 .35879 .43021 Mtetra
.435 .494 .822 r
.35879 .43021 .36215 .43696 .36774 .43783 .36435 .43179 Mtetra
.392 .498 .847 r
.36435 .43179 .36774 .43783 .37335 .43882 .36992 .43359 Mtetra
.37 .523 .879 r
.36992 .43359 .37335 .43882 .37899 .43961 .37552 .43525 Mtetra
.378 .575 .917 r
.37552 .43525 .37899 .43961 .38467 .43994 .38117 .43645 Mtetra
.425 .654 .955 r
.38117 .43645 .38467 .43994 .39041 .43958 .38687 .4369 Mtetra
.502 .748 .983 r
.38687 .4369 .39041 .43958 .39619 .43836 .39263 .43642 Mtetra
.592 .834 .99 r
.39263 .43642 .39619 .43836 .40202 .43624 .39845 .43493 Mtetra
.671 .898 .978 r
.39845 .43493 .40202 .43624 .40789 .43328 .40432 .43246 Mtetra
.726 .936 .956 r
.40432 .43246 .40789 .43328 .4138 .42967 .41022 .4292 Mtetra
.753 .958 .938 r
.41022 .4292 .4138 .42967 .41972 .42569 .41615 .42544 Mtetra
.75 .968 .931 r
.41615 .42544 .41972 .42569 .42565 .42173 .42209 .42159 Mtetra
.704 .967 .936 r
.42209 .42159 .42565 .42173 .43157 .41822 .42803 .41812 Mtetra
.583 .935 .938 r
.42803 .41812 .43157 .41822 .43747 .41564 .43395 .41554 Mtetra
.31 .799 .875 r
.43395 .41554 .43747 .41564 .44335 .41445 .43984 .41435 Mtetra
.135 0 0 r
.43984 .41435 .44335 .41445 .4492 .41506 .4457 .41501 Mtetra
.518 0 0 r
.4457 .41501 .4492 .41506 .45503 .4178 .45153 .41789 Mtetra
.713 .192 0 r
.45153 .41789 .45503 .4178 .46084 .42291 .45734 .42325 Mtetra
.8 .332 .119 r
.45734 .42325 .46084 .42291 .46664 .43047 .46315 .43121 Mtetra
.84 .409 .209 r
.46315 .43121 .46664 .43047 .47246 .44041 .46896 .44169 Mtetra
.857 .452 .266 r
.46896 .44169 .47246 .44041 .4783 .4525 .47479 .45449 Mtetra
.863 .474 .304 r
.47479 .45449 .4783 .4525 .48419 .46635 .48067 .46918 Mtetra
.861 .483 .33 r
.48067 .46918 .48419 .46635 .49013 .4814 .48661 .48518 Mtetra
.853 .482 .348 r
.48661 .48518 .49013 .4814 .49615 .49696 .49262 .50178 Mtetra
.839 .473 .36 r
.49262 .50178 .49615 .49696 .50225 .51225 .49872 .51812 Mtetra
.818 .454 .367 r
.49872 .51812 .50225 .51225 .50843 .52642 .5049 .53331 Mtetra
.788 .424 .368 r
.5049 .53331 .50843 .52642 .5147 .53863 .51118 .54643 Mtetra
.744 .379 .362 r
.51118 .54643 .5147 .53863 .52103 .54809 .51753 .55665 Mtetra
.678 .312 .346 r
.51753 .55665 .52103 .54809 .52742 .55416 .52395 .56325 Mtetra
.576 .212 .313 r
.52395 .56325 .52742 .55416 .53385 .55635 .5304 .56572 Mtetra
.412 .058 .252 r
.5304 .56572 .53385 .55635 .54029 .55441 .53688 .56377 Mtetra
.156 0 .143 r
.53688 .56377 .54029 .55441 .54671 .54833 .54334 .55741 Mtetra
0 0 0 r
.54334 .55741 .54671 .54833 .5531 .53835 .54977 .5469 Mtetra
.54977 .5469 .5531 .53835 .55945 .52494 .55615 .53273 Mtetra
.757 .806 .326 r
.55615 .53273 .55945 .52494 .56572 .50875 .56246 .51561 Mtetra
.88 .86 .41 r
.56246 .51561 .56572 .50875 .57193 .49055 .56871 .49639 Mtetra
.942 .877 .464 r
.56871 .49639 .57193 .49055 .57808 .47119 .57488 .47596 Mtetra
.971 .882 .503 r
.57488 .47596 .57808 .47119 .58416 .45152 .58099 .45524 Mtetra
.985 .883 .535 r
.58099 .45524 .58416 .45152 .5902 .43234 .58705 .43508 Mtetra
.99 .885 .566 r
.58705 .43508 .5902 .43234 .59621 .41434 .59309 .41622 Mtetra
.989 .892 .599 r
.59309 .41622 .59621 .41434 .60222 .39808 .59911 .39923 Mtetra
.983 .905 .638 r
.59911 .39923 .60222 .39808 .60824 .38396 .60515 .38456 Mtetra
.97 .924 .687 r
.60515 .38456 .60824 .38396 .61429 .37224 .61122 .37242 Mtetra
.943 .95 .748 r
.61122 .37242 .61429 .37224 .6204 .36299 .61734 .3629 Mtetra
.889 .978 .822 r
.61734 .3629 .6204 .36299 .62656 .35611 .62352 .35587 Mtetra
.78 .987 .896 r
.62352 .35587 .62656 .35611 .6328 .35139 .62978 .35109 Mtetra
.593 .941 .931 r
.62978 .35109 .6328 .35139 .6391 .3485 .6361 .34818 Mtetra
.364 .83 .9 r
.6361 .34818 .6391 .3485 .64547 .34702 .64248 .34669 Mtetra
.186 .716 .84 r
.64248 .34669 .64547 .34702 .6519 .34649 .64892 .3461 Mtetra
.116 .664 .815 r
.64892 .3461 .6519 .34649 .65836 .34642 .65539 .34591 Mtetra
.16 .693 .848 r
.65539 .34591 .65836 .34642 .66485 .34637 .66189 .34562 Mtetra
.304 .781 .923 r
.66189 .34562 .66485 .34637 .67134 .34595 .66838 .34482 Mtetra
.496 .868 .982 r
.66838 .34482 .67134 .34595 .67783 .34486 .67486 .34322 Mtetra
.657 .898 .981 r
.67486 .34322 .67783 .34486 .68429 .34292 .6813 .34063 Mtetra
.751 .876 .936 r
.6813 .34063 .68429 .34292 .69072 .34005 .6877 .33699 Mtetra
.793 .833 .883 r
.6877 .33699 .69072 .34005 .69711 .33631 .69406 .33239 Mtetra
.804 .788 .838 r
.69406 .33239 .69711 .33631 .70347 .33185 .70039 .32702 Mtetra
.799 .747 .805 r
.70039 .32702 .70347 .33185 .70981 .32691 .70668 .32117 Mtetra
.784 .711 .783 r
.70668 .32117 .70981 .32691 .71613 .32177 .71297 .31518 Mtetra
.763 .679 .769 r
.71297 .31518 .71613 .32177 .72247 .31674 .71927 .3094 Mtetra
.738 .649 .761 r
.71927 .3094 .72247 .31674 .72884 .31212 .7256 .30416 Mtetra
.707 .621 .758 r
.7256 .30416 .72884 .31212 .73526 .30815 .732 .29977 Mtetra
.673 .595 .76 r
.732 .29977 .73526 .30815 .74174 .30502 .73847 .29641 Mtetra
.635 .57 .764 r
.73847 .29641 .74174 .30502 .7483 .30282 .74503 .2942 Mtetra
.595 .548 .772 r
.74503 .2942 .7483 .30282 .75495 .30156 .75169 .29315 Mtetra
.553 .529 .782 r
.75169 .29315 .75495 .30156 .76167 .30115 .75845 .29314 Mtetra
.512 .515 .796 r
.75845 .29314 .76167 .30115 .76848 .30139 .7653 .29397 Mtetra
.476 .51 .814 r
.7653 .29397 .76848 .30139 .77534 .30204 .77222 .29536 Mtetra
.448 .518 .837 r
.77222 .29536 .77534 .30204 .78224 .30281 .77919 .29697 Mtetra
.435 .543 .867 r
.77919 .29697 .78224 .30281 .78915 .30339 .78619 .29844 Mtetra
.443 .589 .903 r
.78619 .29844 .78915 .30339 .79605 .30349 .79317 .29943 Mtetra
.476 .658 .941 r
.79317 .29943 .79605 .30349 .80292 .30287 .80012 .29965 Mtetra
.531 .744 .973 r
.80012 .29965 .80292 .30287 .80972 .30136 .80701 .29891 Mtetra
.6 .831 .988 r
.80701 .29891 .80972 .30136 .81646 .29893 .81382 .29712 Mtetra
.663 .902 .979 r
.81382 .29712 .81646 .29893 .82313 .29563 .82055 .29432 Mtetra
.708 .948 .956 r
.82055 .29432 .82313 .29563 .82974 .29165 .82723 .2907 Mtetra
.727 .971 .931 r
.82723 .2907 .82974 .29165 .83633 .2873 .83386 .28658 Mtetra
.717 .977 .917 r
.83386 .28658 .83633 .2873 .84293 .28296 .84048 .28235 Mtetra
.669 .968 .918 r
.84048 .28235 .84293 .28296 .84958 .27909 .84716 .27852 Mtetra
.56 .929 .926 r
.84716 .27852 .84958 .27909 .85634 .27617 .85394 .2756 Mtetra
.482 .858 .984 r
.24195 .47737 .24585 .47821 .25131 .47698 .24741 .47613 Mtetra
.284 .758 .935 r
.24741 .47613 .25131 .47698 .25671 .47663 .25282 .47575 Mtetra
.202 .706 .905 r
.25282 .47575 .25671 .47663 .26209 .47666 .25822 .47569 Mtetra
.261 .74 .934 r
.25822 .47569 .26209 .47666 .2675 .4766 .26365 .47547 Mtetra
.424 .817 .985 r
.26365 .47547 .2675 .4766 .27297 .47605 .26915 .47468 Mtetra
.598 .867 .993 r
.26915 .47468 .27297 .47605 .27851 .47472 .27472 .473 Mtetra
.717 .865 .952 r
.27472 .473 .27851 .47472 .28413 .47243 .28038 .47028 Mtetra
.778 .837 .897 r
.28038 .47028 .28413 .47243 .28983 .46913 .28614 .46647 Mtetra
.805 .804 .85 r
.28614 .46647 .28983 .46913 .29561 .4649 .29196 .46167 Mtetra
.813 .774 .816 r
.29196 .46167 .29561 .4649 .30144 .45993 .29785 .45609 Mtetra
.811 .748 .793 r
.29785 .45609 .30144 .45993 .3073 .45449 .30376 .45005 Mtetra
.801 .725 .78 r
.30376 .45005 .3073 .45449 .31317 .44891 .30968 .4439 Mtetra
.786 .704 .774 r
.30968 .4439 .31317 .44891 .31903 .44353 .31557 .43802 Mtetra
.764 .684 .774 r
.31557 .43802 .31903 .44353 .32486 .43869 .32143 .43277 Mtetra
.734 .663 .78 r
.32143 .43277 .32486 .43869 .33063 .43465 .32723 .42845 Mtetra
.696 .64 .79 r
.32723 .42845 .33063 .43465 .33636 .43163 .33297 .42528 Mtetra
.646 .615 .804 r
.33297 .42528 .33636 .43163 .34203 .42972 .33864 .42336 Mtetra
.584 .586 .82 r
.33864 .42336 .34203 .42972 .34765 .42894 .34426 .42271 Mtetra
.508 .553 .836 r
.34426 .42271 .34765 .42894 .35323 .42916 .34983 .4232 Mtetra
.423 .518 .851 r
.34983 .4232 .35323 .42916 .35879 .43021 .35537 .42464 Mtetra
.337 .488 .862 r
.35537 .42464 .35879 .43021 .36435 .43179 .3609 .42671 Mtetra
.268 .473 .874 r
.3609 .42671 .36435 .43179 .36992 .43359 .36644 .42906 Mtetra
.235 .486 .892 r
.36644 .42906 .36992 .43359 .37552 .43525 .37202 .43131 Mtetra
.253 .534 .92 r
.37202 .43131 .37552 .43525 .38117 .43645 .37764 .4331 Mtetra
.325 .615 .954 r
.37764 .4331 .38117 .43645 .38687 .4369 .38332 .43412 Mtetra
.436 .712 .982 r
.38332 .43412 .38687 .4369 .39263 .43642 .38907 .43414 Mtetra
.556 .798 .989 r
.38907 .43414 .39263 .43642 .39845 .43493 .39488 .43307 Mtetra
.657 .858 .977 r
.39488 .43307 .39845 .43493 .40432 .43246 .40075 .43094 Mtetra
.725 .892 .956 r
.40075 .43094 .40432 .43246 .41022 .4292 .40666 .42791 Mtetra
.762 .911 .94 r
.40666 .42791 .41022 .4292 .41615 .42544 .4126 .4243 Mtetra
.771 .921 .937 r
.4126 .4243 .41615 .42544 .42209 .42159 .41855 .42053 Mtetra
.746 .926 .95 r
.41855 .42053 .42209 .42159 .42803 .41812 .4245 .41708 Mtetra
.665 .916 .977 r
.4245 .41708 .42803 .41812 .43395 .41554 .43043 .41449 Mtetra
.463 .846 .984 r
.43043 .41449 .43395 .41554 .43984 .41435 .43633 .4133 Mtetra
.044 .59 .839 r
.43633 .4133 .43984 .41435 .4457 .41501 .4422 .41399 Mtetra
.434 0 0 r
.4422 .41399 .4457 .41501 .45153 .41789 .44804 .41697 Mtetra
.698 .157 0 r
.44804 .41697 .45153 .41789 .45734 .42325 .45385 .42251 Mtetra
.808 .326 .048 r
.45385 .42251 .45734 .42325 .46315 .43121 .45966 .43073 Mtetra
.855 .414 .158 r
.45966 .43073 .46315 .43121 .46896 .44169 .46546 .4416 Mtetra
.877 .462 .225 r
.46546 .4416 .46896 .44169 .47479 .45449 .47128 .45488 Mtetra
.885 .487 .267 r
.47128 .45488 .47479 .45449 .48067 .46918 .47715 .47015 Mtetra
.886 .499 .294 r
.47715 .47015 .48067 .46918 .48661 .48518 .48308 .48682 Mtetra
.882 .5 .311 r
.48308 .48682 .48661 .48518 .49262 .50178 .48908 .50414 Mtetra
.872 .492 .321 r
.48908 .50414 .49262 .50178 .49872 .51812 .49517 .52121 Mtetra
.856 .474 .324 r
.49517 .52121 .49872 .51812 .5049 .53331 .50136 .5371 Mtetra
.83 .443 .319 r
.50136 .5371 .5049 .53331 .51118 .54643 .50764 .55086 Mtetra
.789 .392 .303 r
.50764 .55086 .51118 .54643 .51753 .55665 .514 .56161 Mtetra
.717 .307 .269 r
.514 .56161 .51753 .55665 .52395 .56325 .52044 .56858 Mtetra
.581 .156 .198 r
.52044 .56858 .52395 .56325 .5304 .56572 .52691 .57124 Mtetra
.303 0 .053 r
.52691 .57124 .5304 .56572 .53688 .56377 .53341 .56929 Mtetra
0 0 0 r
.53341 .56929 .53688 .56377 .54334 .55741 .53991 .56273 Mtetra
.664 .833 .411 r
.53991 .56273 .54334 .55741 .54977 .5469 .54637 .55184 Mtetra
.882 .909 .502 r
.54637 .55184 .54977 .5469 .55615 .53273 .55279 .53714 Mtetra
.958 .905 .533 r
.55279 .53714 .55615 .53273 .56246 .51561 .55914 .51937 Mtetra
.985 .887 .547 r
.55914 .51937 .56246 .51561 .56871 .49639 .56541 .49943 Mtetra
.994 .872 .557 r
.56541 .49943 .56871 .49639 .57488 .47596 .57162 .47825 Mtetra
.996 .861 .568 r
.57162 .47825 .57488 .47596 .58099 .45524 .57776 .4568 Mtetra
.995 .855 .583 r
.57776 .4568 .58099 .45524 .58705 .43508 .58384 .43596 Mtetra
.992 .854 .601 r
.58384 .43596 .58705 .43508 .59309 .41622 .5899 .41649 Mtetra
.987 .859 .626 r
.5899 .41649 .59309 .41622 .59911 .39923 .59595 .399 Mtetra
.979 .868 .658 r
.59595 .399 .59911 .39923 .60515 .38456 .60201 .38392 Mtetra
.965 .884 .701 r
.60201 .38392 .60515 .38456 .61122 .37242 .60809 .3715 Mtetra
.941 .906 .759 r
.60809 .3715 .61122 .37242 .61734 .3629 .61423 .36178 Mtetra
.897 .929 .831 r
.61423 .36178 .61734 .3629 .62352 .35587 .62043 .35465 Mtetra
.814 .943 .91 r
.62043 .35465 .62352 .35587 .62978 .35109 .6267 .34982 Mtetra
.677 .923 .972 r
.6267 .34982 .62978 .35109 .6361 .34818 .63304 .3469 Mtetra
.504 .861 .99 r
.63304 .3469 .6361 .34818 .64248 .34669 .63944 .3454 Mtetra
.362 .788 .972 r
.63944 .3454 .64248 .34669 .64892 .3461 .64589 .34477 Mtetra
.307 .754 .961 r
.64589 .34477 .64892 .3461 .65539 .34591 .65237 .34449 Mtetra
.35 .774 .974 r
.65237 .34449 .65539 .34591 .66189 .34562 .65887 .34403 Mtetra
.466 .825 .995 r
.65887 .34403 .66189 .34562 .66838 .34482 .66537 .34298 Mtetra
.602 .866 .992 r
.66537 .34298 .66838 .34482 .67486 .34322 .67184 .34102 Mtetra
.711 .874 .958 r
.67184 .34102 .67486 .34322 .6813 .34063 .67828 .33798 Mtetra
.778 .857 .909 r
.67828 .33798 .6813 .34063 .6877 .33699 .68467 .33381 Mtetra
.812 .83 .863 r
.68467 .33381 .6877 .33699 .69406 .33239 .69101 .32862 Mtetra
.825 .8 .828 r
.69101 .32862 .69406 .33239 .70039 .32702 .69732 .32263 Mtetra
.824 .771 .803 r
.69732 .32263 .70039 .32702 .70668 .32117 .70359 .31616 Mtetra
.813 .745 .788 r
.70359 .31616 .70668 .32117 .71297 .31518 .70986 .30958 Mtetra
.795 .72 .781 r
.70986 .30958 .71297 .31518 .71927 .3094 .71613 .30328 Mtetra
.769 .695 .781 r
.71613 .30328 .71927 .3094 .7256 .30416 .72245 .29762 Mtetra
.736 .669 .785 r
.72245 .29762 .7256 .30416 .732 .29977 .72883 .29293 Mtetra
.695 .643 .793 r
.72883 .29293 .732 .29977 .73847 .29641 .7353 .28941 Mtetra
.646 .615 .804 r
.7353 .28941 .73847 .29641 .74503 .2942 .74186 .28719 Mtetra
.591 .586 .816 r
.74186 .28719 .74503 .2942 .75169 .29315 .74854 .28628 Mtetra
.53 .558 .828 r
.74854 .28628 .75169 .29315 .75845 .29314 .75532 .28655 Mtetra
.469 .533 .84 r
.75532 .28655 .75845 .29314 .7653 .29397 .7622 .28778 Mtetra
.414 .516 .853 r
.7622 .28778 .7653 .29397 .77222 .29536 .76917 .28967 Mtetra
.373 .513 .869 r
.76917 .28967 .77222 .29536 .77919 .29697 .77619 .29185 Mtetra
.354 .529 .89 r
.77619 .29185 .77919 .29697 .78619 .29844 .78324 .29392 Mtetra
.366 .569 .916 r
.78324 .29392 .78619 .29844 .79317 .29943 .79029 .29552 Mtetra
.411 .633 .946 r
.79029 .29552 .79317 .29943 .80012 .29965 .7973 .29632 Mtetra
.484 .713 .971 r
.7973 .29632 .80012 .29965 .80701 .29891 .80424 .29609 Mtetra
.572 .793 .983 r
.80424 .29609 .80701 .29891 .81382 .29712 .81111 .29474 Mtetra
.654 .86 .978 r
.81111 .29474 .81382 .29712 .82055 .29432 .8179 .29228 Mtetra
.717 .904 .962 r
.8179 .29228 .82055 .29432 .82723 .2907 .82461 .28891 Mtetra
.752 .93 .947 r
.82461 .28891 .82723 .2907 .83386 .28658 .83127 .28493 Mtetra
.759 .941 .942 r
.83127 .28493 .83386 .28658 .84048 .28235 .83793 .28078 Mtetra
.732 .941 .953 r
.83793 .28078 .84048 .28235 .84716 .27852 .84463 .27697 Mtetra
.654 .92 .977 r
.84463 .27697 .84716 .27852 .85394 .2756 .85143 .27405 Mtetra
.581 .814 .987 r
.23812 .47532 .24195 .47737 .24741 .47613 .2436 .47408 Mtetra
.453 .768 .997 r
.2436 .47408 .24741 .47613 .25282 .47575 .24902 .47367 Mtetra
.397 .742 .993 r
.24902 .47367 .25282 .47575 .25822 .47569 .25443 .47357 Mtetra
.44 .758 .995 r
.25443 .47357 .25822 .47569 .26365 .47547 .25987 .47326 Mtetra
.544 .792 .99 r
.25987 .47326 .26365 .47547 .26915 .47468 .26538 .47234 Mtetra
.652 .813 .961 r
.26538 .47234 .26915 .47468 .27472 .473 .27097 .47049 Mtetra
.732 .813 .915 r
.27097 .47049 .27472 .473 .28038 .47028 .27666 .46754 Mtetra
.78 .801 .87 r
.27666 .46754 .28038 .47028 .28614 .46647 .28245 .46346 Mtetra
.806 .786 .834 r
.28245 .46346 .28614 .46647 .29196 .46167 .28831 .45837 Mtetra
.819 .771 .808 r
.28831 .45837 .29196 .46167 .29785 .45609 .29422 .45248 Mtetra
.822 .758 .792 r
.29422 .45248 .29785 .45609 .30376 .45005 .30017 .44613 Mtetra
.817 .745 .784 r
.30017 .44613 .30376 .45005 .30968 .4439 .30612 .43968 Mtetra
.806 .734 .785 r
.30612 .43968 .30968 .4439 .31557 .43802 .31204 .43355 Mtetra
.787 .723 .792 r
.31204 .43355 .31557 .43802 .32143 .43277 .31792 .42809 Mtetra
.759 .71 .806 r
.31792 .42809 .32143 .43277 .32723 .42845 .32374 .42361 Mtetra
.717 .693 .827 r
.32374 .42361 .32723 .42845 .33297 .42528 .32949 .42036 Mtetra
.657 .671 .851 r
.32949 .42036 .33297 .42528 .33864 .42336 .33517 .41843 Mtetra
.574 .637 .876 r
.33517 .41843 .33864 .42336 .34426 .42271 .34078 .41784 Mtetra
.465 .591 .894 r
.34078 .41784 .34426 .42271 .34983 .4232 .34634 .41848 Mtetra
.339 .533 .898 r
.34634 .41848 .34983 .4232 .35537 .42464 .35187 .42011 Mtetra
.22 .477 .889 r
.35187 .42011 .35537 .42464 .3609 .42671 .35739 .42242 Mtetra
.139 .444 .878 r
.35739 .42242 .3609 .42671 .36644 .42906 .36292 .42505 Mtetra
.12 .45 .883 r
.36292 .42505 .36644 .42906 .37202 .43131 .36849 .4276 Mtetra
.17 .502 .909 r
.36849 .4276 .37202 .43131 .37764 .4331 .3741 .42969 Mtetra
.28 .587 .945 r
.3741 .42969 .37764 .4331 .38332 .43412 .37977 .43099 Mtetra
.422 .681 .97 r
.37977 .43099 .38332 .43412 .38907 .43414 .38552 .43126 Mtetra
.556 .756 .971 r
.38552 .43126 .38907 .43414 .39488 .43307 .39133 .4304 Mtetra
.658 .802 .952 r
.39133 .4304 .39488 .43307 .40075 .43094 .3972 .42844 Mtetra
.723 .827 .929 r
.3972 .42844 .40075 .43094 .40666 .42791 .40311 .42553 Mtetra
.759 .839 .912 r
.40311 .42553 .40666 .42791 .4126 .4243 .40906 .42199 Mtetra
.769 .844 .908 r
.40906 .42199 .4126 .4243 .41855 .42053 .41502 .41825 Mtetra
.754 .846 .92 r
.41502 .41825 .41855 .42053 .4245 .41708 .42098 .41481 Mtetra
.7 .841 .95 r
.42098 .41481 .4245 .41708 .43043 .41449 .42693 .41221 Mtetra
.566 .805 .989 r
.42693 .41221 .43043 .41449 .43633 .4133 .43284 .41102 Mtetra
.258 .658 .965 r
.43284 .41102 .43633 .4133 .4422 .41399 .43872 .41173 Mtetra
0 .298 .711 r
.43872 .41173 .4422 .41399 .44804 .41697 .44456 .41475 Mtetra
.624 .08 0 r
.44456 .41475 .44804 .41697 .45385 .42251 .45037 .42037 Mtetra
.791 .296 0 r
.45037 .42037 .45385 .42251 .45966 .43073 .45617 .42874 Mtetra
.859 .406 .071 r
.45617 .42874 .45966 .43073 .46546 .4416 .46197 .4398 Mtetra
.889 .464 .154 r
.46197 .4398 .46546 .4416 .47128 .45488 .46779 .45333 Mtetra
.902 .495 .204 r
.46779 .45333 .47128 .45488 .47715 .47015 .47364 .46891 Mtetra
.908 .51 .233 r
.47364 .46891 .47715 .47015 .48308 .48682 .47956 .48593 Mtetra
.908 .514 .249 r
.47956 .48593 .48308 .48682 .48908 .50414 .48555 .50361 Mtetra
.903 .508 .253 r
.48555 .50361 .48908 .50414 .49517 .52121 .49164 .52106 Mtetra
.893 .491 .245 r
.49164 .52106 .49517 .52121 .50136 .5371 .49782 .53732 Mtetra
.874 .458 .222 r
.49782 .53732 .50136 .5371 .50764 .55086 .50409 .55142 Mtetra
.838 .395 .174 r
.50409 .55142 .50764 .55086 .514 .56161 .51046 .56243 Mtetra
.758 .269 .072 r
.51046 .56243 .514 .56161 .52044 .56858 .5169 .56959 Mtetra
.525 0 0 r
.5169 .56959 .52044 .56858 .52691 .57124 .52339 .57235 Mtetra
0 0 0 r
.52339 .57235 .52691 .57124 .53341 .56929 .52991 .5704 Mtetra
.819 1 .801 r
.52991 .5704 .53341 .56929 .53991 .56273 .53643 .56373 Mtetra
.954 .948 .719 r
.53643 .56373 .53991 .56273 .54637 .55184 .54292 .55263 Mtetra
.98 .893 .662 r
.54292 .55263 .54637 .55184 .55279 .53714 .54937 .53765 Mtetra
.985 .858 .63 r
.54937 .53765 .55279 .53714 .55914 .51937 .55575 .51954 Mtetra
.985 .836 .613 r
.55575 .51954 .55914 .51937 .56541 .49943 .56206 .49921 Mtetra
.983 .822 .605 r
.56206 .49921 .56541 .49943 .57162 .47825 .56829 .47764 Mtetra
.98 .814 .605 r
.56829 .47764 .57162 .47825 .57776 .4568 .57446 .45579 Mtetra
.977 .81 .611 r
.57446 .45579 .57776 .4568 .58384 .43596 .58058 .43459 Mtetra
.972 .81 .623 r
.58058 .43459 .58384 .43596 .5899 .41649 .58666 .4148 Mtetra
.966 .814 .641 r
.58666 .4148 .5899 .41649 .59595 .399 .59273 .39704 Mtetra
.957 .821 .669 r
.59273 .39704 .59595 .399 .60201 .38392 .59881 .38175 Mtetra
.943 .832 .706 r
.59881 .38175 .60201 .38392 .60809 .3715 .60492 .36917 Mtetra
.919 .846 .756 r
.60492 .36917 .60809 .3715 .61423 .36178 .61107 .35935 Mtetra
.878 .858 .818 r
.61107 .35935 .61423 .36178 .62043 .35465 .61729 .35216 Mtetra
.811 .863 .886 r
.61729 .35216 .62043 .35465 .6267 .34982 .62357 .3473 Mtetra
.71 .847 .948 r
.62357 .3473 .6267 .34982 .63304 .3469 .62992 .34437 Mtetra
.592 .81 .983 r
.62992 .34437 .63304 .3469 .63944 .3454 .63633 .34285 Mtetra
.494 .768 .992 r
.63633 .34285 .63944 .3454 .64589 .34477 .64279 .34221 Mtetra
.456 .749 .992 r
.64279 .34221 .64589 .34477 .65237 .34449 .64929 .34187 Mtetra
.485 .76 .991 r
.64929 .34187 .65237 .34449 .65887 .34403 .6558 .34132 Mtetra
.562 .788 .984 r
.6558 .34132 .65887 .34403 .66537 .34298 .6623 .34014 Mtetra
.653 .813 .96 r
.6623 .34014 .66537 .34298 .67184 .34102 .66878 .338 Mtetra
.729 .824 .923 r
.66878 .338 .67184 .34102 .67828 .33798 .67522 .33472 Mtetra
.783 .821 .882 r
.67522 .33472 .67828 .33798 .68467 .33381 .68161 .33027 Mtetra
.815 .811 .846 r
.68161 .33027 .68467 .33381 .69101 .32862 .68795 .32478 Mtetra
.832 .798 .819 r
.68795 .32478 .69101 .32862 .69732 .32263 .69425 .31847 Mtetra
.836 .784 .802 r
.69425 .31847 .69732 .32263 .70359 .31616 .70052 .31167 Mtetra
.832 .77 .794 r
.70052 .31167 .70359 .31616 .70986 .30958 .70678 .30479 Mtetra
.818 .756 .794 r
.70678 .30479 .70986 .30958 .71613 .30328 .71306 .29822 Mtetra
.795 .74 .801 r
.71306 .29822 .71613 .30328 .72245 .29762 .71937 .29235 Mtetra
.762 .722 .815 r
.71937 .29235 .72245 .29762 .72883 .29293 .72575 .28749 Mtetra
.717 .699 .832 r
.72575 .28749 .72883 .29293 .7353 .28941 .73222 .28389 Mtetra
.657 .671 .851 r
.73222 .28389 .7353 .28941 .74186 .28719 .73879 .28167 Mtetra
.584 .636 .868 r
.73879 .28167 .74186 .28719 .74854 .28628 .74548 .28081 Mtetra
.501 .596 .881 r
.74548 .28081 .74854 .28628 .75532 .28655 .75228 .28122 Mtetra
.417 .556 .886 r
.75228 .28122 .75532 .28655 .7622 .28778 .75918 .28265 Mtetra
.346 .524 .889 r
.75918 .28265 .7622 .28778 .76917 .28967 .76618 .28479 Mtetra
.299 .509 .892 r
.76618 .28479 .76917 .28967 .77619 .29185 .77323 .28725 Mtetra
.289 .519 .902 r
.77323 .28725 .77619 .29185 .78324 .29392 .78031 .28963 Mtetra
.317 .555 .92 r
.78031 .28963 .78324 .29392 .79029 .29552 .78739 .29154 Mtetra
.383 .614 .941 r
.78739 .29154 .79029 .29552 .7973 .29632 .79443 .29263 Mtetra
.474 .684 .958 r
.79443 .29263 .7973 .29632 .80424 .29609 .80141 .29266 Mtetra
.572 .751 .962 r
.80141 .29266 .80424 .29609 .81111 .29474 .80831 .29152 Mtetra
.657 .803 .953 r
.80831 .29152 .81111 .29474 .8179 .29228 .81513 .28923 Mtetra
.72 .836 .937 r
.81513 .28923 .8179 .29228 .82461 .28891 .82187 .28598 Mtetra
.757 .855 .923 r
.82187 .28598 .82461 .28891 .83127 .28493 .82856 .28208 Mtetra
.768 .864 .92 r
.82856 .28208 .83127 .28493 .83793 .28078 .83523 .27796 Mtetra
.751 .862 .93 r
.83523 .27796 .83793 .28078 .84463 .27697 .84195 .27415 Mtetra
.696 .847 .955 r
.84195 .27415 .84463 .27697 .85143 .27405 .84877 .27122 Mtetra
.616 .731 .928 r
.2344 .47191 .23812 .47532 .2436 .47408 .23988 .47066 Mtetra
.532 .703 .949 r
.23988 .47066 .2436 .47408 .24902 .47367 .2453 .47024 Mtetra
.495 .688 .954 r
.2453 .47024 .24902 .47367 .25443 .47357 .25072 .47013 Mtetra
.519 .698 .951 r
.25072 .47013 .25443 .47357 .25987 .47326 .25617 .46982 Mtetra
.585 .722 .937 r
.25617 .46982 .25987 .47326 .26538 .47234 .26168 .46889 Mtetra
.66 .744 .912 r
.26168 .46889 .26538 .47234 .27097 .47049 .26729 .46704 Mtetra
.723 .757 .88 r
.26729 .46704 .27097 .47049 .27666 .46754 .27298 .46408 Mtetra
.768 .763 .848 r
.27298 .46408 .27666 .46754 .28245 .46346 .27878 .45999 Mtetra
.798 .764 .822 r
.27878 .45999 .28245 .46346 .28831 .45837 .28465 .45489 Mtetra
.815 .764 .804 r
.28465 .45489 .28831 .45837 .29422 .45248 .29057 .44899 Mtetra
.824 .763 .794 r
.29057 .44899 .29422 .45248 .30017 .44613 .29653 .44262 Mtetra
.826 .763 .793 r
.29653 .44262 .30017 .44613 .30612 .43968 .30249 .43617 Mtetra
.821 .763 .799 r
.30249 .43617 .30612 .43968 .31204 .43355 .30843 .43002 Mtetra
.806 .764 .814 r
.30843 .43002 .31204 .43355 .31792 .42809 .31432 .42455 Mtetra
.78 .763 .837 r
.31432 .42455 .31792 .42809 .32374 .42361 .32015 .42007 Mtetra
.736 .757 .87 r
.32015 .42007 .32374 .42361 .32949 .42036 .32591 .4168 Mtetra
.664 .741 .908 r
.32591 .4168 .32949 .42036 .33517 .41843 .3316 .41487 Mtetra
.552 .705 .941 r
.3316 .41487 .33517 .41843 .34078 .41784 .33721 .41428 Mtetra
.401 .638 .952 r
.33721 .41428 .34078 .41784 .34634 .41848 .34278 .4149 Mtetra
.234 .549 .93 r
.34278 .4149 .34634 .41848 .35187 .42011 .34832 .41653 Mtetra
.1 .467 .891 r
.34832 .41653 .35187 .42011 .35739 .42242 .35384 .41884 Mtetra
.037 .426 .867 r
.35384 .41884 .35739 .42242 .36292 .42505 .35937 .42146 Mtetra
.056 .439 .875 r
.35937 .42146 .36292 .42505 .36849 .4276 .36494 .42401 Mtetra
.152 .5 .908 r
.36494 .42401 .36849 .4276 .3741 .42969 .37055 .42609 Mtetra
.297 .585 .942 r
.37055 .42609 .3741 .42969 .37977 .43099 .37623 .42739 Mtetra
.45 .663 .953 r
.37623 .42739 .37977 .43099 .38552 .43126 .38198 .42766 Mtetra
.576 .716 .938 r
.38198 .42766 .38552 .43126 .39133 .4304 .38779 .42679 Mtetra
.662 .745 .911 r
.38779 .42679 .39133 .4304 .3972 .42844 .39367 .42482 Mtetra
.716 .758 .886 r
.39367 .42482 .3972 .42844 .40311 .42553 .3996 .4219 Mtetra
.744 .764 .869 r
.3996 .4219 .40311 .42553 .40906 .42199 .40556 .41835 Mtetra
.752 .765 .864 r
.40556 .41835 .40906 .42199 .41502 .41825 .41153 .4146 Mtetra
.74 .763 .872 r
.41153 .4146 .41502 .41825 .42098 .41481 .4175 .41115 Mtetra
.698 .754 .895 r
.4175 .41115 .42098 .41481 .42693 .41221 .42345 .40855 Mtetra
.604 .725 .93 r
.42345 .40855 .42693 .41221 .43284 .41102 .42937 .40735 Mtetra
.398 .634 .95 r
.42937 .40735 .43284 .41102 .43872 .41173 .43525 .40805 Mtetra
.006 .398 .851 r
.43525 .40805 .43872 .41173 .44456 .41475 .4411 .41106 Mtetra
0 .042 .554 r
.4411 .41106 .44456 .41475 .45037 .42037 .44691 .41669 Mtetra
.709 .227 0 r
.44691 .41669 .45037 .42037 .45617 .42874 .45271 .42505 Mtetra
.825 .372 0 r
.45271 .42505 .45617 .42874 .46197 .4398 .4585 .43612 Mtetra
.876 .447 .045 r
.4585 .43612 .46197 .4398 .46779 .45333 .46431 .44966 Mtetra
.9 .487 .106 r
.46431 .44966 .46779 .45333 .47364 .46891 .47016 .46525 Mtetra
.91 .507 .137 r
.47016 .46525 .47364 .46891 .47956 .48593 .47606 .48227 Mtetra
.913 .513 .146 r
.47606 .48227 .47956 .48593 .48555 .50361 .48204 .49997 Mtetra
.91 .506 .136 r
.48204 .49997 .48555 .50361 .49164 .52106 .48811 .51743 Mtetra
.898 .484 .101 r
.48811 .51743 .49164 .52106 .49782 .53732 .49428 .53371 Mtetra
.869 .436 .029 r
.49428 .53371 .49782 .53732 .50409 .55142 .50055 .54781 Mtetra
.795 .329 0 r
.50055 .54781 .50409 .55142 .51046 .56243 .50692 .55882 Mtetra
.566 .068 0 r
.50692 .55882 .51046 .56243 .5169 .56959 .51336 .56599 Mtetra
.07 .459 .884 r
.51336 .56599 .5169 .56959 .52339 .57235 .51986 .56874 Mtetra
.646 .762 .934 r
.51986 .56874 .52339 .57235 .52991 .5704 .52638 .56678 Mtetra
.835 .798 .816 r
.52638 .56678 .52991 .5704 .53643 .56373 .53292 .5601 Mtetra
.897 .789 .734 r
.53292 .5601 .53643 .56373 .54292 .55263 .53943 .54899 Mtetra
.922 .777 .683 r
.53943 .54899 .54292 .55263 .54937 .53765 .5459 .53398 Mtetra
.934 .769 .653 r
.5459 .53398 .54937 .53765 .55575 .51954 .5523 .51584 Mtetra
.941 .763 .634 r
.5523 .51584 .55575 .51954 .56206 .49921 .55864 .49548 Mtetra
.944 .76 .624 r
.55864 .49548 .56206 .49921 .56829 .47764 .5649 .47388 Mtetra
.945 .759 .621 r
.5649 .47388 .56829 .47764 .57446 .45579 .5711 .45201 Mtetra
.944 .76 .624 r
.5711 .45201 .57446 .45579 .58058 .43459 .57725 .43078 Mtetra
.941 .763 .633 r
.57725 .43078 .58058 .43459 .58666 .4148 .58336 .41096 Mtetra
.935 .767 .648 r
.58336 .41096 .58666 .4148 .59273 .39704 .58945 .39318 Mtetra
.926 .773 .671 r
.58945 .39318 .59273 .39704 .59881 .38175 .59555 .37787 Mtetra
.911 .779 .703 r
.59555 .37787 .59881 .38175 .60492 .36917 .60168 .36528 Mtetra
.886 .785 .743 r
.60168 .36528 .60492 .36917 .61107 .35935 .60786 .35544 Mtetra
.847 .786 .793 r
.60786 .35544 .61107 .35935 .61729 .35216 .61409 .34823 Mtetra
.787 .779 .846 r
.61409 .34823 .61729 .35216 .62357 .3473 .62038 .34336 Mtetra
.707 .759 .893 r
.62038 .34336 .62357 .3473 .62992 .34437 .62674 .34042 Mtetra
.62 .728 .923 r
.62674 .34042 .62992 .34437 .63633 .34285 .63316 .3389 Mtetra
.552 .699 .937 r
.63316 .3389 .63633 .34285 .64279 .34221 .63963 .33824 Mtetra
.525 .686 .94 r
.63963 .33824 .64279 .34221 .64929 .34187 .64614 .3379 Mtetra
.543 .695 .938 r
.64614 .3379 .64929 .34187 .6558 .34132 .65265 .33734 Mtetra
.595 .718 .93 r
.65265 .33734 .6558 .34132 .6623 .34014 .65916 .33615 Mtetra
.66 .744 .912 r
.65916 .33615 .6623 .34014 .66878 .338 .66565 .334 Mtetra
.722 .765 .887 r
.66565 .334 .66878 .338 .67522 .33472 .6721 .33071 Mtetra
.771 .779 .859 r
.6721 .33071 .67522 .33472 .68161 .33027 .67851 .32626 Mtetra
.806 .786 .834 r
.67851 .32626 .68161 .33027 .68795 .32478 .68486 .32075 Mtetra
.828 .789 .815 r
.68486 .32075 .68795 .32478 .69425 .31847 .69117 .31442 Mtetra
.84 .791 .804 r
.69117 .31442 .69425 .31847 .70052 .31167 .69746 .30762 Mtetra
.842 .791 .802 r
.69746 .30762 .70052 .31167 .70678 .30479 .70374 .30072 Mtetra
.835 .79 .809 r
.70374 .30072 .70678 .30479 .71306 .29822 .71002 .29414 Mtetra
.817 .787 .825 r
.71002 .29414 .71306 .29822 .71937 .29235 .71635 .28825 Mtetra
.785 .781 .849 r
.71635 .28825 .71937 .29235 .72575 .28749 .72275 .28339 Mtetra
.735 .767 .878 r
.72275 .28339 .72575 .28749 .73222 .28389 .72923 .27978 Mtetra
.664 .741 .908 r
.72923 .27978 .73222 .28389 .73879 .28167 .73581 .27754 Mtetra
.569 .7 .93 r
.73581 .27754 .73879 .28167 .74548 .28081 .74251 .27668 Mtetra
.46 .645 .938 r
.74251 .27668 .74548 .28081 .75228 .28122 .74932 .27708 Mtetra
.355 .586 .931 r
.74932 .27708 .75228 .28122 .75918 .28265 .75623 .2785 Mtetra
.277 .539 .918 r
.75623 .2785 .75918 .28265 .76618 .28479 .76323 .28064 Mtetra
.241 .516 .91 r
.76323 .28064 .76618 .28479 .77323 .28725 .77029 .28309 Mtetra
.252 .523 .913 r
.77029 .28309 .77323 .28725 .78031 .28963 .77738 .28547 Mtetra
.307 .557 .924 r
.77738 .28547 .78031 .28963 .78739 .29154 .78446 .28736 Mtetra
.394 .609 .935 r
.78446 .28736 .78739 .29154 .79443 .29263 .79151 .28845 Mtetra
.493 .664 .938 r
.79151 .28845 .79443 .29263 .80141 .29266 .79851 .28847 Mtetra
.587 .711 .929 r
.79851 .28847 .80141 .29266 .80831 .29152 .80542 .28732 Mtetra
.662 .745 .911 r
.80542 .28732 .80831 .29152 .81513 .28923 .81224 .28503 Mtetra
.714 .765 .892 r
.81224 .28503 .81513 .28923 .82187 .28598 .819 .28176 Mtetra
.744 .776 .878 r
.819 .28176 .82187 .28598 .82856 .28208 .8257 .27785 Mtetra
.753 .779 .874 r
.8257 .27785 .82856 .28208 .83523 .27796 .83239 .27372 Mtetra
.74 .774 .881 r
.83239 .27372 .83523 .27796 .84195 .27415 .83911 .2699 Mtetra
.697 .758 .899 r
.83911 .2699 .84195 .27415 .84877 .27122 .84594 .26696 Mtetra
.62 .661 .868 r
.23078 .46713 .2344 .47191 .23988 .47066 .23627 .46587 Mtetra
.558 .636 .884 r
.23627 .46587 .23988 .47066 .2453 .47024 .24169 .46547 Mtetra
.529 .625 .89 r
.24169 .46547 .2453 .47024 .25072 .47013 .24711 .46539 Mtetra
.543 .633 .89 r
.24711 .46539 .25072 .47013 .25617 .46982 .25255 .46515 Mtetra
.589 .655 .883 r
.25255 .46515 .25617 .46982 .26168 .46889 .25806 .46434 Mtetra
.647 .683 .87 r
.25806 .46434 .26168 .46889 .26729 .46704 .26365 .46265 Mtetra
.702 .707 .852 r
.26365 .46265 .26729 .46704 .27298 .46408 .26934 .4599 Mtetra
.747 .727 .833 r
.26934 .4599 .27298 .46408 .27878 .45999 .27512 .45606 Mtetra
.781 .743 .818 r
.27512 .45606 .27878 .45999 .28465 .45489 .28098 .45123 Mtetra
.806 .757 .807 r
.28098 .45123 .28465 .45489 .29057 .44899 .2869 .44562 Mtetra
.822 .769 .803 r
.2869 .44562 .29057 .44899 .29653 .44262 .29285 .43954 Mtetra
.83 .782 .807 r
.29285 .43954 .29653 .44262 .30249 .43617 .29881 .43336 Mtetra
.83 .797 .819 r
.29881 .43336 .30249 .43617 .30843 .43002 .30474 .42745 Mtetra
.821 .812 .842 r
.30474 .42745 .30843 .43002 .31432 .42455 .31064 .42217 Mtetra
.796 .827 .876 r
.31064 .42217 .31432 .42455 .32015 .42007 .31647 .41782 Mtetra
.746 .837 .92 r
.31647 .41782 .32015 .42007 .32591 .4168 .32223 .41461 Mtetra
.653 .829 .968 r
.32223 .41461 .32591 .4168 .3316 .41487 .32793 .41268 Mtetra
.499 .781 .995 r
.32793 .41268 .3316 .41487 .33721 .41428 .33356 .412 Mtetra
.297 .68 .975 r
.33356 .412 .33721 .41428 .34278 .4149 .33914 .41248 Mtetra
.107 .556 .915 r
.33914 .41248 .34278 .4149 .34832 .41653 .34469 .4139 Mtetra
0 .464 .863 r
.34469 .4139 .34832 .41653 .35384 .41884 .35023 .41596 Mtetra
0 .434 .853 r
.35023 .41596 .35384 .41884 .35937 .42146 .35578 .4183 Mtetra
.05 .466 .883 r
.35578 .4183 .35937 .42146 .36494 .42401 .36137 .42054 Mtetra
.193 .535 .924 r
.36137 .42054 .36494 .42401 .37055 .42609 .367 .42232 Mtetra
.358 .606 .943 r
.367 .42232 .37055 .42609 .37623 .42739 .3727 .42332 Mtetra
.5 .657 .93 r
.3727 .42332 .37623 .42739 .38198 .42766 .37846 .42332 Mtetra
.603 .685 .9 r
.37846 .42332 .38198 .42766 .38779 .42679 .38429 .42223 Mtetra
.669 .698 .868 r
.38429 .42223 .38779 .42679 .39367 .42482 .39018 .42007 Mtetra
.708 .703 .843 r
.39018 .42007 .39367 .42482 .3996 .4219 .39612 .41702 Mtetra
.729 .704 .827 r
.39612 .41702 .3996 .4219 .40556 .41835 .40209 .41338 Mtetra
.733 .702 .822 r
.40209 .41338 .40556 .41835 .41153 .4146 .40807 .40958 Mtetra
.721 .697 .827 r
.40807 .40958 .41153 .4146 .4175 .41115 .41405 .4061 Mtetra
.685 .685 .843 r
.41405 .4061 .4175 .41115 .42345 .40855 .42001 .40349 Mtetra
.612 .656 .869 r
.42001 .40349 .42345 .40855 .42937 .40735 .42593 .40228 Mtetra
.464 .587 .891 r
.42593 .40228 .42937 .40735 .43525 .40805 .43182 .40295 Mtetra
.19 .431 .862 r
.43182 .40295 .43525 .40805 .4411 .41106 .43767 .40592 Mtetra
0 .161 .699 r
.43767 .40592 .4411 .41106 .44691 .41669 .44348 .41145 Mtetra
0 0 .444 r
.44348 .41145 .44691 .41669 .45271 .42505 .44927 .41968 Mtetra
.721 .296 0 r
.44927 .41968 .45271 .42505 .4585 .43612 .45506 .43056 Mtetra
.808 .396 0 r
.45506 .43056 .4585 .43612 .46431 .44966 .46086 .44386 Mtetra
.848 .447 0 r
.46086 .44386 .46431 .44966 .47016 .46525 .4667 .45916 Mtetra
.863 .471 0 r
.4667 .45916 .47016 .46525 .47606 .48227 .47259 .47586 Mtetra
.861 .474 0 r
.47259 .47586 .47606 .48227 .48204 .49997 .47856 .4932 Mtetra
.839 .455 0 r
.47856 .4932 .48204 .49997 .48811 .51743 .48462 .51031 Mtetra
.785 .405 0 r
.48462 .51031 .48811 .51743 .49428 .53371 .49077 .52624 Mtetra
.666 .3 0 r
.49077 .52624 .49428 .53371 .50055 .54781 .49703 .54002 Mtetra
0 0 .494 r
.49703 .54002 .50055 .54781 .50692 .55882 .50339 .55078 Mtetra
.002 .2 .713 r
.50339 .55078 .50692 .55882 .51336 .56599 .50982 .55776 Mtetra
.395 .448 .798 r
.50982 .55776 .51336 .56599 .51986 .56874 .51631 .56041 Mtetra
.629 .578 .778 r
.51631 .56041 .51986 .56874 .52638 .56678 .52284 .55844 Mtetra
.75 .638 .736 r
.52284 .55844 .52638 .56678 .53292 .5601 .52938 .55184 Mtetra
.815 .666 .698 r
.52938 .55184 .53292 .5601 .53943 .54899 .53591 .54088 Mtetra
.852 .682 .67 r
.53591 .54088 .53943 .54899 .5459 .53398 .54239 .52612 Mtetra
.875 .692 .65 r
.54239 .52612 .5459 .53398 .5523 .51584 .54882 .50827 Mtetra
.89 .699 .637 r
.54882 .50827 .5523 .51584 .55864 .49548 .55518 .48824 Mtetra
.9 .704 .63 r
.55518 .48824 .55864 .49548 .5649 .47388 .56147 .46698 Mtetra
.905 .709 .627 r
.56147 .46698 .5649 .47388 .5711 .45201 .5677 .44545 Mtetra
.908 .714 .629 r
.5677 .44545 .5711 .45201 .57725 .43078 .57387 .42452 Mtetra
.907 .719 .637 r
.57387 .42452 .57725 .43078 .58336 .41096 .58001 .40498 Mtetra
.903 .724 .65 r
.58001 .40498 .58336 .41096 .58945 .39318 .58613 .38742 Mtetra
.894 .729 .669 r
.58613 .38742 .58945 .39318 .59555 .37787 .59225 .37228 Mtetra
.878 .732 .696 r
.59225 .37228 .59555 .37787 .60168 .36528 .5984 .35981 Mtetra
.853 .732 .729 r
.5984 .35981 .60168 .36528 .60786 .35544 .60459 .35004 Mtetra
.814 .726 .768 r
.60459 .35004 .60786 .35544 .61409 .34823 .61083 .34287 Mtetra
.76 .712 .808 r
.61083 .34287 .61409 .34823 .62038 .34336 .61714 .33801 Mtetra
.692 .688 .842 r
.61714 .33801 .62038 .34336 .62674 .34042 .62351 .33506 Mtetra
.624 .659 .864 r
.62351 .33506 .62674 .34042 .63316 .3389 .62993 .33353 Mtetra
.571 .635 .876 r
.62993 .33353 .63316 .3389 .63963 .33824 .63641 .33288 Mtetra
.548 .624 .88 r
.63641 .33288 .63963 .33824 .64614 .3379 .64292 .33257 Mtetra
.559 .632 .88 r
.64292 .33257 .64614 .3379 .65265 .33734 .64945 .33209 Mtetra
.596 .653 .877 r
.64945 .33209 .65265 .33734 .65916 .33615 .65597 .33102 Mtetra
.647 .682 .869 r
.65597 .33102 .65916 .33615 .66565 .334 .66247 .32903 Mtetra
.701 .711 .856 r
.66247 .32903 .66565 .334 .6721 .33071 .66894 .32596 Mtetra
.749 .738 .842 r
.66894 .32596 .6721 .33071 .67851 .32626 .67537 .32176 Mtetra
.788 .76 .828 r
.67537 .32176 .67851 .32626 .68486 .32075 .68175 .31653 Mtetra
.816 .78 .818 r
.68175 .31653 .68486 .32075 .69117 .31442 .6881 .3105 Mtetra
.835 .797 .814 r
.6881 .3105 .69117 .31442 .69746 .30762 .69441 .30399 Mtetra
.845 .813 .818 r
.69441 .30399 .69746 .30762 .70374 .30072 .70072 .29738 Mtetra
.844 .828 .831 r
.70072 .29738 .70374 .30072 .71002 .29414 .70704 .29104 Mtetra
.831 .842 .855 r
.70704 .29104 .71002 .29414 .71635 .28825 .7134 .28535 Mtetra
.8 .851 .889 r
.7134 .28535 .71635 .28825 .72275 .28339 .71981 .28062 Mtetra
.743 .85 .93 r
.71981 .28062 .72275 .28339 .72923 .27978 .72631 .27707 Mtetra
.653 .829 .968 r
.72631 .27707 .72923 .27978 .73581 .27754 .73291 .27482 Mtetra
.529 .778 .989 r
.73291 .27482 .73581 .27754 .74251 .27668 .73961 .27388 Mtetra
.392 .702 .983 r
.73961 .27388 .74251 .27668 .74932 .27708 .74642 .27413 Mtetra
.276 .622 .96 r
.74642 .27413 .74932 .27708 .75623 .2785 .75333 .27534 Mtetra
.209 .564 .937 r
.75333 .27534 .75623 .2785 .76323 .28064 .76032 .27721 Mtetra
.202 .54 .927 r
.76032 .27721 .76323 .28064 .77029 .28309 .76737 .27937 Mtetra
.247 .549 .929 r
.76737 .27937 .77029 .28309 .77738 .28547 .77444 .28142 Mtetra
.331 .581 .934 r
.77444 .28142 .77738 .28547 .78446 .28736 .78151 .283 Mtetra
.431 .62 .931 r
.78151 .283 .78446 .28736 .79151 .28845 .78854 .28378 Mtetra
.528 .656 .916 r
.78854 .28378 .79151 .28845 .79851 .28847 .79552 .28353 Mtetra
.609 .682 .894 r
.79552 .28353 .79851 .28847 .80542 .28732 .80242 .28215 Mtetra
.668 .699 .869 r
.80242 .28215 .80542 .28732 .81224 .28503 .80924 .27966 Mtetra
.707 .708 .848 r
.80924 .27966 .81224 .28503 .819 .28176 .81599 .27626 Mtetra
.729 .712 .834 r
.81599 .27626 .819 .28176 .8257 .27785 .82269 .27225 Mtetra
.734 .711 .829 r
.82269 .27225 .8257 .27785 .83239 .27372 .82939 .26806 Mtetra
.721 .703 .833 r
.82939 .26806 .83239 .27372 .83911 .2699 .83612 .26421 Mtetra
.684 .687 .846 r
.83612 .26421 .83911 .2699 .84594 .26696 .84296 .26126 Mtetra
.617 .612 .823 r
.22726 .46112 .23078 .46713 .23627 .46587 .23275 .45986 Mtetra
.565 .589 .836 r
.23275 .45986 .23627 .46587 .24169 .46547 .23817 .45948 Mtetra
.538 .577 .842 r
.23817 .45948 .24169 .46547 .24711 .46539 .24358 .45948 Mtetra
.544 .583 .844 r
.24358 .45948 .24711 .46539 .25255 .46515 .24901 .45939 Mtetra
.577 .604 .844 r
.24901 .45939 .25255 .46515 .25806 .46434 .25451 .45882 Mtetra
.624 .634 .84 r
.25451 .45882 .25806 .46434 .26365 .46265 .26008 .45745 Mtetra
.674 .666 .834 r
.26008 .45745 .26365 .46265 .26934 .4599 .26574 .45512 Mtetra
.721 .697 .827 r
.26574 .45512 .26934 .4599 .27512 .45606 .27149 .45178 Mtetra
.76 .726 .822 r
.27149 .45178 .27512 .45606 .28098 .45123 .27731 .4475 Mtetra
.791 .754 .819 r
.27731 .4475 .28098 .45123 .2869 .44562 .2832 .44248 Mtetra
.814 .781 .822 r
.2832 .44248 .2869 .44562 .29285 .43954 .28912 .43698 Mtetra
.829 .81 .832 r
.28912 .43698 .29285 .43954 .29881 .43336 .29505 .43135 Mtetra
.835 .841 .851 r
.29505 .43135 .29881 .43336 .30474 .42745 .30097 .42592 Mtetra
.827 .875 .88 r
.30097 .42592 .30474 .42745 .31064 .42217 .30685 .42102 Mtetra
.795 .907 .919 r
.30685 .42102 .31064 .42217 .31647 .41782 .31267 .41694 Mtetra
.72 .926 .96 r
.31267 .41694 .31647 .41782 .32223 .41461 .31844 .41387 Mtetra
.575 .902 .981 r
.31844 .41387 .32223 .41461 .32793 .41268 .32415 .41193 Mtetra
.357 .806 .949 r
.32415 .41193 .32793 .41268 .33356 .412 .3298 .41111 Mtetra
.129 .658 .87 r
.3298 .41111 .33356 .412 .33914 .41248 .33541 .41131 Mtetra
0 .53 .803 r
.33541 .41131 .33914 .41248 .34469 .4139 .34099 .41233 Mtetra
0 .467 .79 r
.34099 .41233 .34469 .4139 .35023 .41596 .34656 .41389 Mtetra
0 .475 .837 r
.34656 .41389 .35023 .41596 .35578 .4183 .35215 .41566 Mtetra
.095 .533 .909 r
.35215 .41566 .35578 .4183 .36137 .42054 .35777 .4173 Mtetra
.277 .6 .952 r
.35777 .4173 .36137 .42054 .367 .42232 .36343 .41847 Mtetra
.44 .644 .944 r
.36343 .41847 .367 .42232 .3727 .42332 .36916 .4189 Mtetra
.557 .663 .907 r
.36916 .4189 .3727 .42332 .37846 .42332 .37495 .41839 Mtetra
.632 .668 .867 r
.37495 .41839 .37846 .42332 .38429 .42223 .38081 .41686 Mtetra
.678 .668 .833 r
.38081 .41686 .38429 .42223 .39018 .42007 .38672 .41435 Mtetra
.705 .666 .809 r
.38672 .41435 .39018 .42007 .39612 .41702 .39267 .41104 Mtetra
.718 .663 .795 r
.39267 .41104 .39612 .41702 .40209 .41338 .39866 .40723 Mtetra
.718 .659 .79 r
.39866 .40723 .40209 .41338 .40807 .40958 .40465 .40333 Mtetra
.705 .651 .793 r
.40465 .40333 .40807 .40958 .41405 .4061 .41063 .39982 Mtetra
.673 .637 .805 r
.41063 .39982 .41405 .4061 .42001 .40349 .41659 .39719 Mtetra
.61 .608 .824 r
.41659 .39719 .42001 .40349 .42593 .40228 .42252 .39597 Mtetra
.496 .551 .842 r
.42252 .39597 .42593 .40228 .43182 .40295 .42841 .3966 Mtetra
.294 .435 .833 r
.42841 .3966 .43182 .40295 .43767 .40592 .43426 .39946 Mtetra
0 .239 .749 r
.43426 .39946 .43767 .40592 .44348 .41145 .44007 .40481 Mtetra
0 .004 .579 r
.44007 .40481 .44348 .41145 .44927 .41968 .44586 .41277 Mtetra
0 0 .399 r
.44586 .41277 .44927 .41968 .45506 .43056 .45164 .42328 Mtetra
.668 .302 0 r
.45164 .42328 .45506 .43056 .46086 .44386 .45744 .4361 Mtetra
.723 .363 0 r
.45744 .4361 .46086 .44386 .4667 .45916 .46327 .45083 Mtetra
.734 .385 0 r
.46327 .45083 .4667 .45916 .47259 .47586 .46915 .46688 Mtetra
.709 .374 0 r
.46915 .46688 .47259 .47586 .47856 .4932 .47511 .48353 Mtetra
0 0 .264 r
.47511 .48353 .47856 .4932 .48462 .51031 .48116 .49992 Mtetra
0 0 .369 r
.48116 .49992 .48462 .51031 .49077 .52624 .4873 .51515 Mtetra
0 0 .502 r
.4873 .51515 .49077 .52624 .49703 .54002 .49354 .52832 Mtetra
0 .105 .625 r
.49354 .52832 .49703 .54002 .50339 .55078 .49988 .53856 Mtetra
.261 .284 .696 r
.49988 .53856 .50339 .55078 .50982 .55776 .5063 .54516 Mtetra
.469 .415 .715 r
.5063 .54516 .50982 .55776 .51631 .56041 .51278 .54761 Mtetra
.609 .501 .706 r
.51278 .54761 .51631 .56041 .52284 .55844 .5193 .54563 Mtetra
.699 .555 .688 r
.5193 .54563 .52284 .55844 .52938 .55184 .52584 .5392 Mtetra
.758 .591 .67 r
.52584 .5392 .52938 .55184 .53591 .54088 .53237 .52859 Mtetra
.798 .616 .655 r
.53237 .52859 .53591 .54088 .54239 .52612 .53886 .51432 Mtetra
.826 .634 .643 r
.53886 .51432 .54239 .52612 .54882 .50827 .5453 .49708 Mtetra
.846 .647 .634 r
.5453 .49708 .54882 .50827 .55518 .48824 .55168 .47772 Mtetra
.86 .659 .63 r
.55168 .47772 .55518 .48824 .56147 .46698 .55799 .45715 Mtetra
.869 .668 .628 r
.55799 .45715 .56147 .46698 .5677 .44545 .56425 .4363 Mtetra
.874 .676 .631 r
.56425 .4363 .5677 .44545 .57387 .42452 .57045 .41601 Mtetra
.876 .683 .638 r
.57045 .41601 .57387 .42452 .58001 .40498 .57661 .39702 Mtetra
.873 .688 .649 r
.57661 .39702 .58001 .40498 .58613 .38742 .58276 .37992 Mtetra
.865 .692 .666 r
.58276 .37992 .58613 .38742 .59225 .37228 .58891 .36514 Mtetra
.85 .694 .689 r
.58891 .36514 .59225 .37228 .5984 .35981 .59508 .35292 Mtetra
.825 .691 .717 r
.59508 .35292 .5984 .35981 .60459 .35004 .60128 .34332 Mtetra
.788 .682 .748 r
.60128 .34332 .60459 .35004 .61083 .34287 .60754 .33622 Mtetra
.738 .665 .779 r
.60754 .33622 .61083 .34287 .61714 .33801 .61385 .33139 Mtetra
.678 .64 .804 r
.61385 .33139 .61714 .33801 .62351 .33506 .62022 .32843 Mtetra
.62 .612 .821 r
.62022 .32843 .62351 .33506 .62993 .33353 .62666 .3269 Mtetra
.575 .589 .83 r
.62666 .3269 .62993 .33353 .63641 .33288 .63314 .32627 Mtetra
.553 .579 .834 r
.63314 .32627 .63641 .33288 .64292 .33257 .63965 .32604 Mtetra
.558 .584 .837 r
.63965 .32604 .64292 .33257 .64945 .33209 .64619 .32571 Mtetra
.585 .604 .838 r
.64619 .32571 .64945 .33209 .65597 .33102 .65272 .32488 Mtetra
.626 .633 .838 r
.65272 .32488 .65597 .33102 .66247 .32903 .65925 .32323 Mtetra
.673 .668 .836 r
.65925 .32323 .66247 .32903 .66894 .32596 .66574 .32059 Mtetra
.721 .703 .833 r
.66574 .32059 .66894 .32596 .67537 .32176 .6722 .3169 Mtetra
.763 .739 .831 r
.6722 .3169 .67537 .32176 .68175 .31653 .67863 .31224 Mtetra
.798 .774 .831 r
.67863 .31224 .68175 .31653 .6881 .3105 .68502 .30682 Mtetra
.825 .808 .835 r
.68502 .30682 .6881 .3105 .69441 .30399 .69138 .30091 Mtetra
.841 .842 .845 r
.69138 .30091 .69441 .30399 .70072 .29738 .69773 .29485 Mtetra
.845 .876 .864 r
.69773 .29485 .70072 .29738 .70704 .29104 .7041 .289 Mtetra
.831 .909 .892 r
.7041 .289 .70704 .29104 .7134 .28535 .7105 .28371 Mtetra
.789 .933 .927 r
.7105 .28371 .7134 .28535 .71981 .28062 .71696 .27926 Mtetra
.706 .937 .962 r
.71696 .27926 .71981 .28062 .72631 .27707 .72348 .27585 Mtetra
.575 .902 .981 r
.72348 .27585 .72631 .27707 .73291 .27482 .7301 .27359 Mtetra
.412 .824 .974 r
.7301 .27359 .73291 .27482 .73961 .27388 .73681 .2725 Mtetra
.261 .726 .948 r
.73681 .2725 .73961 .27388 .74642 .27413 .74361 .27245 Mtetra
.164 .642 .927 r
.74361 .27245 .74642 .27413 .75333 .27534 .7505 .27325 Mtetra
.138 .595 .926 r
.7505 .27325 .75333 .27534 .76032 .27721 .75746 .2746 Mtetra
.18 .587 .94 r
.75746 .2746 .76032 .27721 .76737 .27937 .76448 .27618 Mtetra
.27 .603 .953 r
.76448 .27618 .76737 .27937 .77444 .28142 .77151 .27761 Mtetra
.381 .627 .95 r
.77151 .27761 .77444 .28142 .78151 .283 .77854 .27857 Mtetra
.486 .647 .929 r
.77854 .27857 .78151 .283 .78854 .28378 .78553 .27875 Mtetra
.571 .66 .897 r
.78553 .27875 .78854 .28378 .79552 .28353 .79247 .27796 Mtetra
.634 .667 .864 r
.79247 .27796 .79552 .28353 .80242 .28215 .79934 .27612 Mtetra
.677 .67 .836 r
.79934 .27612 .80242 .28215 .80924 .27966 .80614 .27328 Mtetra
.704 .67 .814 r
.80614 .27328 .80924 .27966 .81599 .27626 .81287 .26961 Mtetra
.718 .668 .8 r
.81287 .26961 .81599 .27626 .82269 .27225 .81956 .26542 Mtetra
.719 .664 .795 r
.81956 .26542 .82269 .27225 .82939 .26806 .82626 .26114 Mtetra
.705 .655 .798 r
.82626 .26114 .82939 .26806 .83612 .26421 .833 .25725 Mtetra
.672 .638 .807 r
.833 .25725 .83612 .26421 .84296 .26126 .83984 .25428 Mtetra
.613 .583 .795 r
.22382 .45417 .22726 .46112 .23275 .45986 .22931 .45291 Mtetra
.565 .559 .805 r
.22931 .45291 .23275 .45986 .23817 .45948 .23473 .45257 Mtetra
.537 .546 .811 r
.23473 .45257 .23817 .45948 .24358 .45948 .24012 .45268 Mtetra
.535 .548 .815 r
.24012 .45268 .24358 .45948 .24901 .45939 .24554 .45281 Mtetra
.557 .567 .819 r
.24554 .45281 .24901 .45939 .25451 .45882 .251 .45258 Mtetra
.595 .597 .824 r
.251 .45258 .25451 .45882 .26008 .45745 .25653 .45171 Mtetra
.64 .634 .828 r
.25653 .45171 .26008 .45745 .26574 .45512 .26214 .44999 Mtetra
.687 .674 .832 r
.26214 .44999 .26574 .45512 .27149 .45178 .26784 .44738 Mtetra
.73 .716 .837 r
.26784 .44738 .27149 .45178 .27731 .4475 .27361 .44392 Mtetra
.768 .76 .845 r
.27361 .44392 .27731 .4475 .2832 .44248 .27944 .43976 Mtetra
.799 .806 .857 r
.27944 .43976 .2832 .44248 .28912 .43698 .28531 .43513 Mtetra
.82 .855 .874 r
.28531 .43513 .28912 .43698 .29505 .43135 .2912 .4303 Mtetra
.824 .907 .896 r
.2912 .4303 .29505 .43135 .30097 .42592 .29708 .42558 Mtetra
.8 .953 .918 r
.29708 .42558 .30097 .42592 .30685 .42102 .30294 .42126 Mtetra
.721 .975 .923 r
.30294 .42126 .30685 .42102 .31267 .41694 .30876 .41758 Mtetra
.56 .935 .882 r
.30876 .41758 .31267 .41694 .31844 .41387 .31453 .41472 Mtetra
.33 .812 .782 r
.31453 .41472 .31844 .41387 .32415 .41193 .32025 .41277 Mtetra
0 0 0 r
.32025 .41277 .32415 .41193 .3298 .41111 .32593 .41173 Mtetra
.064 0 0 r
.32593 .41173 .3298 .41111 .33541 .41131 .33157 .41152 Mtetra
.146 0 0 r
.33157 .41152 .33541 .41131 .34099 .41233 .3372 .41195 Mtetra
.138 0 0 r
.3372 .41195 .34099 .41233 .34656 .41389 .34282 .41278 Mtetra
0 .537 .8 r
.34282 .41278 .34656 .41389 .35215 .41566 .34846 .41373 Mtetra
.179 .637 .938 r
.34846 .41373 .35215 .41566 .35777 .4173 .35413 .41449 Mtetra
.387 .69 .98 r
.35413 .41449 .35777 .4173 .36343 .41847 .35985 .41478 Mtetra
.531 .694 .943 r
.35985 .41478 .36343 .41847 .36916 .4189 .36562 .41437 Mtetra
.615 .681 .889 r
.36562 .41437 .36916 .4189 .37495 .41839 .37145 .4131 Mtetra
.663 .666 .842 r
.37145 .4131 .37495 .41839 .38081 .41686 .37734 .41092 Mtetra
.692 .655 .809 r
.37734 .41092 .38081 .41686 .38672 .41435 .38328 .4079 Mtetra
.707 .646 .786 r
.38328 .4079 .38672 .41435 .39267 .41104 .38925 .40422 Mtetra
.713 .639 .773 r
.38925 .40422 .39267 .41104 .39866 .40723 .39525 .40018 Mtetra
.71 .632 .769 r
.39525 .40018 .39866 .40723 .40465 .40333 .40125 .39615 Mtetra
.695 .623 .772 r
.40125 .39615 .40465 .40333 .41063 .39982 .40724 .39257 Mtetra
.664 .607 .781 r
.40724 .39257 .41063 .39982 .41659 .39719 .4132 .38993 Mtetra
.608 .579 .796 r
.4132 .38993 .41659 .39719 .42252 .39597 .41913 .38869 Mtetra
.511 .528 .81 r
.41913 .38869 .42252 .39597 .42841 .3966 .42502 .38926 Mtetra
.352 .435 .807 r
.42502 .38926 .42841 .3966 .43426 .39946 .43087 .39198 Mtetra
.121 .285 .758 r
.43087 .39198 .43426 .39946 .44007 .40481 .43668 .39707 Mtetra
0 .098 .649 r
.43668 .39707 .44007 .40481 .44586 .41277 .44247 .40464 Mtetra
0 0 .517 r
.44247 .40464 .44586 .41277 .45164 .42328 .44826 .4146 Mtetra
0 0 .412 r
.44826 .4146 .45164 .42328 .45744 .4361 .45405 .42672 Mtetra
0 0 .354 r
.45405 .42672 .45744 .4361 .46327 .45083 .45988 .44062 Mtetra
0 0 .343 r
.45988 .44062 .46327 .45083 .46915 .46688 .46575 .45572 Mtetra
0 0 .372 r
.46575 .45572 .46915 .46688 .47511 .48353 .4717 .47135 Mtetra
0 0 .433 r
.4717 .47135 .47511 .48353 .48116 .49992 .47773 .4867 Mtetra
0 0 .512 r
.47773 .4867 .48116 .49992 .4873 .51515 .48386 .50093 Mtetra
0 .071 .587 r
.48386 .50093 .4873 .51515 .49354 .52832 .49009 .51318 Mtetra
.193 .202 .64 r
.49009 .51318 .49354 .52832 .49988 .53856 .49641 .52267 Mtetra
.365 .313 .666 r
.49641 .52267 .49988 .53856 .5063 .54516 .50281 .52874 Mtetra
.498 .399 .673 r
.50281 .52874 .5063 .54516 .51278 .54761 .50927 .5309 Mtetra
.596 .462 .669 r
.50927 .5309 .51278 .54761 .5193 .54563 .51578 .5289 Mtetra
.667 .508 .66 r
.51578 .5289 .5193 .54563 .52584 .5392 .5223 .52273 Mtetra
.719 .543 .651 r
.5223 .52273 .52584 .5392 .53237 .52859 .52882 .51263 Mtetra
.758 .57 .642 r
.52882 .51263 .53237 .52859 .53886 .51432 .53532 .49907 Mtetra
.787 .591 .635 r
.53532 .49907 .53886 .51432 .5453 .49708 .54177 .48271 Mtetra
.809 .608 .631 r
.54177 .48271 .5453 .49708 .55168 .47772 .54816 .46434 Mtetra
.826 .623 .628 r
.54816 .46434 .55168 .47772 .55799 .45715 .5545 .4448 Mtetra
.838 .635 .628 r
.5545 .4448 .55799 .45715 .56425 .4363 .56077 .42495 Mtetra
.845 .645 .631 r
.56077 .42495 .56425 .4363 .57045 .41601 .567 .40559 Mtetra
.849 .654 .638 r
.567 .40559 .57045 .41601 .57661 .39702 .57319 .38742 Mtetra
.848 .661 .649 r
.57319 .38742 .57661 .39702 .58276 .37992 .57936 .371 Mtetra
.841 .665 .664 r
.57936 .371 .58276 .37992 .58891 .36514 .58553 .35676 Mtetra
.827 .666 .684 r
.58553 .35676 .58891 .36514 .59508 .35292 .59172 .34491 Mtetra
.803 .662 .708 r
.59172 .34491 .59508 .35292 .60128 .34332 .59794 .33555 Mtetra
.768 .652 .734 r
.59794 .33555 .60128 .34332 .60754 .33622 .60421 .32858 Mtetra
.722 .634 .759 r
.60421 .32858 .60754 .33622 .61385 .33139 .61053 .32379 Mtetra
.668 .609 .78 r
.61053 .32379 .61385 .33139 .62022 .32843 .6169 .32083 Mtetra
.616 .583 .794 r
.6169 .32083 .62022 .32843 .62666 .3269 .62334 .31929 Mtetra
.574 .561 .801 r
.62334 .31929 .62666 .3269 .63314 .32627 .62982 .3187 Mtetra
.551 .549 .806 r
.62982 .3187 .63314 .32627 .63965 .32604 .63634 .31858 Mtetra
.55 .552 .809 r
.63634 .31858 .63965 .32604 .64619 .32571 .64289 .31848 Mtetra
.567 .569 .814 r
.64289 .31848 .64619 .32571 .65272 .32488 .64944 .318 Mtetra
.6 .597 .82 r
.64944 .318 .65272 .32488 .65925 .32323 .65599 .31686 Mtetra
.641 .633 .827 r
.65599 .31686 .65925 .32323 .66574 .32059 .66252 .31485 Mtetra
.686 .676 .835 r
.66252 .31485 .66574 .32059 .6722 .3169 .66902 .31192 Mtetra
.731 .724 .844 r
.66902 .31192 .6722 .3169 .67863 .31224 .6755 .3081 Mtetra
.772 .776 .856 r
.6755 .3081 .67863 .31224 .68502 .30682 .68194 .30356 Mtetra
.805 .83 .871 r
.68194 .30356 .68502 .30682 .69138 .30091 .68837 .29854 Mtetra
.825 .886 .888 r
.68837 .29854 .69138 .30091 .69773 .29485 .69479 .29332 Mtetra
.822 .939 .904 r
.69479 .29332 .69773 .29485 .7041 .289 .70122 .28821 Mtetra
.78 .976 .913 r
.70122 .28821 .7041 .289 .7105 .28371 .70767 .2835 Mtetra
.68 .975 .899 r
.70767 .2835 .7105 .28371 .71696 .27926 .71417 .27946 Mtetra
.519 .917 .852 r
.71417 .27946 .71696 .27926 .72348 .27585 .72074 .27626 Mtetra
.33 .812 .782 r
.72074 .27626 .72348 .27585 .7301 .27359 .72737 .274 Mtetra
.162 .699 .724 r
.72737 .274 .7301 .27359 .73681 .2725 .73409 .27268 Mtetra
.051 .618 .708 r
.73409 .27268 .73681 .2725 .74361 .27245 .74088 .2722 Mtetra
.012 .586 .746 r
.74088 .2722 .74361 .27245 .7505 .27325 .74774 .27239 Mtetra
.052 .603 .83 r
.74774 .27239 .7505 .27325 .75746 .2746 .75467 .27299 Mtetra
.164 .648 .924 r
.75467 .27299 .75746 .2746 .76448 .27618 .76163 .27371 Mtetra
.314 .685 .978 r
.76163 .27371 .76448 .27618 .77151 .27761 .7686 .27424 Mtetra
.451 .697 .972 r
.7686 .27424 .77151 .27761 .77854 .27857 .77557 .27428 Mtetra
.552 .691 .931 r
.77557 .27428 .77854 .27857 .78553 .27875 .7825 .2736 Mtetra
.619 .678 .884 r
.7825 .2736 .78553 .27875 .79247 .27796 .78938 .27203 Mtetra
.663 .667 .843 r
.78938 .27203 .79247 .27796 .79934 .27612 .7962 .26953 Mtetra
.691 .657 .812 r
.7962 .26953 .79934 .27612 .80614 .27328 .80296 .26615 Mtetra
.707 .65 .79 r
.80296 .26615 .80614 .27328 .81287 .26961 .80966 .2621 Mtetra
.714 .643 .777 r
.80966 .2621 .81287 .26961 .81956 .26542 .81634 .25766 Mtetra
.71 .635 .772 r
.81634 .25766 .81956 .26542 .82626 .26114 .82302 .25324 Mtetra
.694 .625 .774 r
.82302 .25324 .82626 .26114 .833 .25725 .82976 .24929 Mtetra
.663 .607 .783 r
.82976 .24929 .833 .25725 .83984 .25428 .83661 .2463 Mtetra
.611 .567 .781 r
.22042 .44666 .22382 .45417 .22931 .45291 .22591 .44539 Mtetra
.563 .542 .79 r
.22591 .44539 .22931 .45291 .23473 .45257 .23132 .4451 Mtetra
.531 .527 .796 r
.23132 .4451 .23473 .45257 .24012 .45268 .2367 .44536 Mtetra
.52 .525 .802 r
.2367 .44536 .24012 .45268 .24554 .45281 .24209 .44578 Mtetra
.53 .539 .809 r
.24209 .44578 .24554 .45281 .251 .45258 .24751 .446 Mtetra
.557 .568 .82 r
.24751 .446 .251 .45258 .25653 .45171 .25299 .44575 Mtetra
.596 .608 .834 r
.25299 .44575 .25653 .45171 .26214 .44999 .25854 .44484 Mtetra
.641 .657 .85 r
.25854 .44484 .26214 .44999 .26784 .44738 .26417 .44318 Mtetra
.687 .715 .87 r
.26417 .44318 .26784 .44738 .27361 .44392 .26986 .44078 Mtetra
.73 .78 .893 r
.26986 .44078 .27361 .44392 .27944 .43976 .27562 .43773 Mtetra
.763 .851 .917 r
.27562 .43773 .27944 .43976 .28531 .43513 .28142 .43422 Mtetra
.775 .923 .935 r
.28142 .43422 .28531 .43513 .2912 .4303 .28724 .43044 Mtetra
.739 .974 .926 r
.28724 .43044 .2912 .4303 .29708 .42558 .29308 .42666 Mtetra
.62 .959 .855 r
.29308 .42666 .29708 .42558 .30294 .42126 .2989 .42308 Mtetra
.414 .844 .704 r
.2989 .42308 .30294 .42126 .30876 .41758 .3047 .41993 Mtetra
0 0 0 r
.3047 .41993 .30876 .41758 .31453 .41472 .31047 .41733 Mtetra
.001 0 0 r
.31047 .41733 .31453 .41472 .32025 .41277 .31621 .41538 Mtetra
.126 0 0 r
.31621 .41538 .32025 .41277 .32593 .41173 .32192 .41406 Mtetra
.196 0 0 r
.32192 .41406 .32593 .41173 .33157 .41152 .32761 .41331 Mtetra
.211 0 0 r
.32761 .41331 .33157 .41152 .3372 .41195 .3333 .41298 Mtetra
.154 0 0 r
.3333 .41298 .3372 .41195 .34282 .41278 .33899 .41287 Mtetra
0 0 0 r
.33899 .41287 .34282 .41278 .34846 .41373 .3447 .41275 Mtetra
.285 .756 .94 r
.3447 .41275 .34846 .41373 .35413 .41449 .35044 .41237 Mtetra
.511 .796 .997 r
.35044 .41237 .35413 .41449 .35985 .41478 .35622 .41152 Mtetra
.623 .756 .942 r
.35622 .41152 .35985 .41478 .36562 .41437 .36206 .41003 Mtetra
.674 .711 .876 r
.36206 .41003 .36562 .41437 .37145 .4131 .36794 .40778 Mtetra
.699 .679 .827 r
.36794 .40778 .37145 .4131 .37734 .41092 .37387 .40478 Mtetra
.711 .657 .794 r
.37387 .40478 .37734 .41092 .38328 .4079 .37984 .40111 Mtetra
.717 .641 .773 r
.37984 .40111 .38328 .4079 .38925 .40422 .38584 .39695 Mtetra
.716 .63 .761 r
.38584 .39695 .38925 .40422 .39525 .40018 .39186 .3926 Mtetra
.708 .62 .757 r
.39186 .3926 .39525 .40018 .40125 .39615 .39787 .3884 Mtetra
.69 .608 .76 r
.39787 .3884 .40125 .39615 .40724 .39257 .40386 .38475 Mtetra
.659 .592 .768 r
.40386 .38475 .40724 .39257 .4132 .38993 .40983 .38209 Mtetra
.606 .564 .781 r
.40983 .38209 .4132 .38993 .41913 .38869 .41576 .38083 Mtetra
.52 .517 .793 r
.41576 .38083 .41913 .38869 .42502 .38926 .42164 .38132 Mtetra
.385 .437 .792 r
.42164 .38132 .42502 .38926 .43087 .39198 .42749 .38386 Mtetra
.197 .315 .759 r
.42749 .38386 .43087 .39198 .43668 .39707 .43331 .38863 Mtetra
0 .164 .684 r
.43331 .38863 .43668 .39707 .44247 .40464 .4391 .39569 Mtetra
0 .022 .59 r
.4391 .39569 .44247 .40464 .44826 .4146 .44489 .40495 Mtetra
0 0 .511 r
.44489 .40495 .44826 .4146 .45405 .42672 .45068 .41618 Mtetra
0 0 .468 r
.45068 .41618 .45405 .42672 .45988 .44062 .45651 .42901 Mtetra
0 0 .463 r
.45651 .42901 .45988 .44062 .46575 .45572 .46239 .4429 Mtetra
0 0 .487 r
.46239 .4429 .46575 .45572 .4717 .47135 .46833 .45723 Mtetra
0 0 .53 r
.46833 .45723 .4717 .47135 .47773 .4867 .47435 .47125 Mtetra
.006 .066 .575 r
.47435 .47125 .47773 .4867 .48386 .50093 .48047 .48419 Mtetra
.159 .163 .612 r
.48047 .48419 .48386 .50093 .49009 .51318 .48667 .49529 Mtetra
.3 .253 .636 r
.48667 .49529 .49009 .51318 .49641 .52267 .49297 .50383 Mtetra
.419 .329 .647 r
.49297 .50383 .49641 .52267 .50281 .52874 .49935 .50922 Mtetra
.514 .391 .65 r
.49935 .50922 .50281 .52874 .50927 .5309 .50579 .51102 Mtetra
.589 .44 .648 r
.50579 .51102 .50927 .5309 .51578 .5289 .51228 .509 Mtetra
.647 .48 .643 r
.51228 .509 .51578 .5289 .5223 .52273 .51878 .50315 Mtetra
.692 .512 .638 r
.51878 .50315 .5223 .52273 .52882 .51263 .52529 .4937 Mtetra
.728 .538 .634 r
.52529 .4937 .52882 .51263 .53532 .49907 .53178 .48107 Mtetra
.757 .56 .63 r
.53178 .48107 .53532 .49907 .54177 .48271 .53823 .46584 Mtetra
.78 .579 .628 r
.53823 .46584 .54177 .48271 .54816 .46434 .54464 .44872 Mtetra
.798 .595 .627 r
.54464 .44872 .54816 .46434 .5545 .4448 .55099 .43049 Mtetra
.812 .609 .628 r
.55099 .43049 .5545 .4448 .56077 .42495 .55728 .41193 Mtetra
.821 .621 .632 r
.55728 .41193 .56077 .42495 .567 .40559 .56353 .39376 Mtetra
.827 .632 .639 r
.56353 .39376 .567 .40559 .57319 .38742 .56975 .37665 Mtetra
.827 .64 .649 r
.56975 .37665 .57319 .38742 .57936 .371 .57595 .36111 Mtetra
.822 .646 .664 r
.57595 .36111 .57936 .371 .58553 .35676 .58214 .34755 Mtetra
.81 .648 .682 r
.58214 .34755 .58553 .35676 .59172 .34491 .58835 .33619 Mtetra
.788 .645 .704 r
.58835 .33619 .59172 .34491 .59794 .33555 .59458 .32714 Mtetra
.755 .635 .727 r
.59458 .32714 .59794 .33555 .60421 .32858 .60086 .32034 Mtetra
.712 .617 .749 r
.60086 .32034 .60421 .32858 .61053 .32379 .60718 .3156 Mtetra
.663 .594 .767 r
.60718 .3156 .61053 .32379 .6169 .32083 .61356 .31264 Mtetra
.613 .567 .779 r
.61356 .31264 .6169 .32083 .62334 .31929 .61999 .3111 Mtetra
.572 .545 .786 r
.61999 .3111 .62334 .31929 .62982 .3187 .62648 .31056 Mtetra
.545 .532 .791 r
.62648 .31056 .62982 .3187 .63634 .31858 .633 .31059 Mtetra
.537 .531 .796 r
.633 .31059 .63634 .31858 .64289 .31848 .63956 .31078 Mtetra
.545 .544 .804 r
.63956 .31078 .64289 .31848 .64944 .318 .64613 .31077 Mtetra
.568 .57 .815 r
.64613 .31077 .64944 .318 .65599 .31686 .65271 .31027 Mtetra
.601 .607 .83 r
.65271 .31027 .65599 .31686 .66252 .31485 .65928 .30909 Mtetra
.642 .657 .849 r
.65928 .30909 .66252 .31485 .66902 .31192 .66584 .30713 Mtetra
.686 .717 .873 r
.66584 .30713 .66902 .31192 .6755 .3081 .67238 .30441 Mtetra
.728 .789 .901 r
.67238 .30441 .6755 .3081 .68194 .30356 .67889 .30102 Mtetra
.761 .869 .927 r
.67889 .30102 .68194 .30356 .68837 .29854 .6854 .29715 Mtetra
.763 .944 .939 r
.6854 .29715 .68837 .29854 .69479 .29332 .69189 .29301 Mtetra
.703 .979 .907 r
.69189 .29301 .69479 .29332 .70122 .28821 .6984 .28885 Mtetra
.552 .927 .799 r
.6984 .28885 .70122 .28821 .70767 .2835 .70492 .28492 Mtetra
.344 .79 .635 r
.70492 .28492 .70767 .2835 .71417 .27946 .71148 .28141 Mtetra
0 0 0 r
.71148 .28141 .71417 .27946 .72074 .27626 .71808 .27849 Mtetra
.001 0 0 r
.71808 .27849 .72074 .27626 .72737 .274 .72474 .27622 Mtetra
.095 0 0 r
.72474 .27622 .72737 .274 .73409 .27268 .73146 .27461 Mtetra
.139 0 0 r
.73146 .27461 .73409 .27268 .74088 .2722 .73824 .27358 Mtetra
.127 0 0 r
.73824 .27358 .74088 .2722 .74774 .27239 .74507 .27298 Mtetra
.041 0 0 r
.74507 .27298 .74774 .27239 .75467 .27299 .75195 .27261 Mtetra
.139 .682 .82 r
.75195 .27261 .75467 .27299 .76163 .27371 .75884 .27223 Mtetra
.367 .786 .976 r
.75884 .27223 .76163 .27371 .7686 .27424 .76574 .27158 Mtetra
.537 .793 .992 r
.76574 .27158 .7686 .27424 .77557 .27428 .77263 .27044 Mtetra
.627 .753 .937 r
.77263 .27044 .77557 .27428 .7825 .2736 .77948 .26864 Mtetra
.673 .713 .878 r
.77948 .26864 .7825 .2736 .78938 .27203 .78628 .26607 Mtetra
.698 .682 .831 r
.78628 .26607 .78938 .27203 .7962 .26953 .79303 .26271 Mtetra
.711 .661 .798 r
.79303 .26271 .7962 .26953 .80296 .26615 .79974 .25866 Mtetra
.717 .646 .777 r
.79974 .25866 .80296 .26615 .80966 .2621 .8064 .25411 Mtetra
.716 .634 .764 r
.8064 .25411 .80966 .2621 .81634 .25766 .81306 .24936 Mtetra
.707 .623 .76 r
.81306 .24936 .81634 .25766 .82302 .25324 .81973 .24476 Mtetra
.689 .61 .762 r
.81973 .24476 .82302 .25324 .82976 .24929 .82647 .24074 Mtetra
.658 .592 .769 r
.82647 .24074 .82976 .24929 .83661 .2463 .83332 .23773 Mtetra
.61 .564 .778 r
.21703 .43902 .22042 .44666 .22591 .44539 .22252 .43775 Mtetra
.559 .537 .787 r
.22252 .43775 .22591 .44539 .23132 .4451 .22792 .43752 Mtetra
.519 .518 .794 r
.22792 .43752 .23132 .4451 .2367 .44536 .23329 .43796 Mtetra
.496 .51 .801 r
.23329 .43796 .2367 .44536 .24209 .44578 .23864 .43872 Mtetra
.492 .518 .813 r
.23864 .43872 .24209 .44578 .24751 .446 .24401 .43949 Mtetra
.504 .543 .83 r
.24401 .43949 .24751 .446 .25299 .44575 .24943 .43999 Mtetra
.529 .584 .854 r
.24943 .43999 .25299 .44575 .25854 .44484 .2549 .44004 Mtetra
.564 .643 .887 r
.2549 .44004 .25854 .44484 .26417 .44318 .26044 .43952 Mtetra
.602 .719 .927 r
.26044 .43952 .26417 .44318 .26986 .44078 .26604 .43839 Mtetra
.633 .811 .968 r
.26604 .43839 .26986 .44078 .27562 .43773 .2717 .43669 Mtetra
.632 .901 .985 r
.2717 .43669 .27562 .43773 .28142 .43422 .27741 .43452 Mtetra
.549 .927 .915 r
.27741 .43452 .28142 .43422 .28724 .43044 .28316 .43202 Mtetra
.361 .818 .713 r
.28316 .43202 .28724 .43044 .29308 .42666 .28893 .42935 Mtetra
0 0 0 r
.28893 .42935 .29308 .42666 .2989 .42308 .2947 .42669 Mtetra
.026 0 0 r
.2947 .42669 .2989 .42308 .3047 .41993 .30048 .42417 Mtetra
.141 0 0 r
.30048 .42417 .3047 .41993 .31047 .41733 .30625 .4219 Mtetra
.212 0 0 r
.30625 .4219 .31047 .41733 .31621 .41538 .31201 .41994 Mtetra
.252 0 0 r
.31201 .41994 .31621 .41538 .32192 .41406 .31777 .41829 Mtetra
.262 0 0 r
.31777 .41829 .32192 .41406 .32761 .41331 .32352 .41689 Mtetra
.234 0 0 r
.32352 .41689 .32761 .41331 .3333 .41298 .32928 .41564 Mtetra
.145 0 0 r
.32928 .41564 .3333 .41298 .33899 .41287 .33505 .41439 Mtetra
0 0 0 r
.33505 .41439 .33899 .41287 .3447 .41275 .34084 .41298 Mtetra
.385 .846 .871 r
.34084 .41298 .3447 .41275 .35044 .41237 .34667 .41124 Mtetra
.63 .9 .985 r
.34667 .41124 .35044 .41237 .35622 .41152 .35254 .40902 Mtetra
.715 .827 .935 r
.35254 .40902 .35622 .41152 .36206 .41003 .35845 .40623 Mtetra
.736 .755 .868 r
.35845 .40623 .36206 .41003 .36794 .40778 .3644 .40282 Mtetra
.739 .705 .819 r
.3644 .40282 .36794 .40778 .37387 .40478 .37039 .39883 Mtetra
.737 .672 .787 r
.37039 .39883 .37387 .40478 .37984 .40111 .3764 .39438 Mtetra
.733 .65 .767 r
.3764 .39438 .37984 .40111 .38584 .39695 .38243 .38965 Mtetra
.725 .634 .757 r
.38243 .38965 .38584 .39695 .39186 .3926 .38846 .38493 Mtetra
.712 .62 .754 r
.38846 .38493 .39186 .3926 .39787 .3884 .39448 .38053 Mtetra
.691 .607 .757 r
.39448 .38053 .39787 .3884 .40386 .38475 .40048 .3768 Mtetra
.658 .589 .766 r
.40048 .3768 .40386 .38475 .40983 .38209 .40645 .37413 Mtetra
.606 .562 .778 r
.40645 .37413 .40983 .38209 .41576 .38083 .41238 .37284 Mtetra
.525 .517 .789 r
.41238 .37284 .41576 .38083 .42164 .38132 .41827 .37324 Mtetra
.404 .444 .789 r
.41827 .37324 .42164 .38132 .42749 .38386 .42412 .37557 Mtetra
.241 .339 .763 r
.42412 .37557 .42749 .38386 .43331 .38863 .42994 .37995 Mtetra
.064 .211 .707 r
.42994 .37995 .43331 .38863 .4391 .39569 .43574 .38641 Mtetra
0 .094 .635 r
.43574 .38641 .4391 .39569 .44489 .40495 .44153 .39484 Mtetra
0 .012 .576 r
.44153 .39484 .44489 .40495 .45068 .41618 .44733 .40502 Mtetra
0 0 .544 r
.44733 .40502 .45068 .41618 .45651 .42901 .45316 .41658 Mtetra
0 0 .541 r
.45316 .41658 .45651 .42901 .46239 .4429 .45904 .42904 Mtetra
0 .018 .557 r
.45904 .42904 .46239 .4429 .46833 .45723 .46499 .44183 Mtetra
.025 .078 .581 r
.46499 .44183 .46833 .45723 .47435 .47125 .47101 .45428 Mtetra
.145 .149 .604 r
.47101 .45428 .47435 .47125 .48047 .48419 .47711 .46572 Mtetra
.262 .22 .622 r
.47711 .46572 .48047 .48419 .48667 .49529 .4833 .47546 Mtetra
.365 .285 .632 r
.4833 .47546 .48667 .49529 .49297 .50383 .48958 .48288 Mtetra
.453 .341 .636 r
.48958 .48288 .49297 .50383 .49935 .50922 .49593 .48747 Mtetra
.525 .388 .637 r
.49593 .48747 .49935 .50922 .50579 .51102 .50235 .48884 Mtetra
.584 .428 .636 r
.50235 .48884 .50579 .51102 .51228 .509 .50881 .4868 Mtetra
.632 .461 .633 r
.50881 .4868 .51228 .509 .51878 .50315 .51529 .48134 Mtetra
.672 .49 .631 r
.51529 .48134 .51878 .50315 .52529 .4937 .52178 .47266 Mtetra
.705 .515 .628 r
.52178 .47266 .52529 .4937 .53178 .48107 .52826 .46111 Mtetra
.733 .537 .627 r
.52826 .46111 .53178 .48107 .53823 .46584 .5347 .44721 Mtetra
.756 .556 .626 r
.5347 .44721 .53823 .46584 .54464 .44872 .54111 .43158 Mtetra
.775 .574 .627 r
.54111 .43158 .54464 .44872 .55099 .43049 .54747 .4149 Mtetra
.79 .59 .63 r
.54747 .4149 .55099 .43049 .55728 .41193 .55379 .39785 Mtetra
.802 .604 .634 r
.55379 .39785 .55728 .41193 .56353 .39376 .56006 .38111 Mtetra
.809 .616 .642 r
.56006 .38111 .56353 .39376 .56975 .37665 .5663 .36524 Mtetra
.812 .627 .652 r
.5663 .36524 .56975 .37665 .57595 .36111 .57252 .35075 Mtetra
.809 .635 .666 r
.57252 .35075 .57595 .36111 .58214 .34755 .57874 .338 Mtetra
.798 .639 .684 r
.57874 .338 .58214 .34755 .58835 .33619 .58496 .32723 Mtetra
.779 .637 .705 r
.58496 .32723 .58835 .33619 .59458 .32714 .59121 .31855 Mtetra
.749 .629 .727 r
.59121 .31855 .59458 .32714 .60086 .32034 .5975 .31195 Mtetra
.709 .613 .748 r
.5975 .31195 .60086 .32034 .60718 .3156 .60383 .30728 Mtetra
.661 .59 .765 r
.60383 .30728 .60718 .3156 .61356 .31264 .61021 .30432 Mtetra
.612 .564 .777 r
.61021 .30432 .61356 .31264 .61999 .3111 .61664 .30278 Mtetra
.568 .54 .784 r
.61664 .30278 .61999 .3111 .62648 .31056 .62313 .30229 Mtetra
.536 .524 .789 r
.62313 .30229 .62648 .31056 .633 .31059 .62966 .30251 Mtetra
.519 .519 .796 r
.62966 .30251 .633 .31059 .63956 .31078 .63623 .30305 Mtetra
.516 .527 .806 r
.63623 .30305 .63956 .31078 .64613 .31077 .64282 .3036 Mtetra
.526 .549 .822 r
.64282 .3036 .64613 .31077 .65271 .31027 .64944 .30388 Mtetra
.546 .586 .846 r
.64944 .30388 .65271 .31027 .65928 .30909 .65605 .30369 Mtetra
.575 .641 .878 r
.65605 .30369 .65928 .30909 .66584 .30713 .66267 .3029 Mtetra
.608 .715 .921 r
.66267 .3029 .66584 .30713 .67238 .30441 .66928 .30149 Mtetra
.636 .809 .966 r
.66928 .30149 .67238 .30441 .67889 .30102 .67588 .29949 Mtetra
.627 .902 .985 r
.67588 .29949 .67889 .30102 .6854 .29715 .68247 .297 Mtetra
.526 .918 .9 r
.68247 .297 .6854 .29715 .69189 .29301 .68905 .29417 Mtetra
.317 .785 .671 r
.68905 .29417 .69189 .29301 .6984 .28885 .69565 .29117 Mtetra
0 0 0 r
.69565 .29117 .6984 .28885 .70492 .28492 .70225 .28817 Mtetra
.053 0 0 r
.70225 .28817 .70492 .28492 .71148 .28141 .70888 .28532 Mtetra
.152 0 0 r
.70888 .28532 .71148 .28141 .71808 .27849 .71553 .28273 Mtetra
.212 0 0 r
.71553 .28273 .71808 .27849 .72474 .27622 .72222 .28045 Mtetra
.243 0 0 r
.72222 .28045 .72474 .27622 .73146 .27461 .72895 .2785 Mtetra
.244 0 0 r
.72895 .2785 .73146 .27461 .73824 .27358 .73571 .2768 Mtetra
.208 0 0 r
.73571 .2768 .73824 .27358 .74507 .27298 .7425 .27525 Mtetra
.111 0 0 r
.7425 .27525 .74507 .27298 .75195 .27261 .74931 .27371 Mtetra
0 0 0 r
.74931 .27371 .75195 .27261 .75884 .27223 .75613 .27199 Mtetra
.398 .853 .881 r
.75613 .27199 .75884 .27223 .76574 .27158 .76294 .26993 Mtetra
.625 .902 .985 r
.76294 .26993 .76574 .27158 .77263 .27044 .76973 .26739 Mtetra
.711 .835 .941 r
.76973 .26739 .77263 .27044 .77948 .26864 .77649 .26424 Mtetra
.735 .765 .877 r
.77649 .26424 .77948 .26864 .78628 .26607 .7832 .26047 Mtetra
.741 .714 .827 r
.7832 .26047 .78628 .26607 .79303 .26271 .78988 .25609 Mtetra
.739 .68 .793 r
.78988 .25609 .79303 .26271 .79974 .25866 .79652 .25123 Mtetra
.734 .656 .772 r
.79652 .25123 .79974 .25866 .8064 .25411 .80314 .2461 Mtetra
.726 .638 .76 r
.80314 .2461 .8064 .25411 .81306 .24936 .80976 .24096 Mtetra
.712 .623 .757 r
.80976 .24096 .81306 .24936 .81973 .24476 .81642 .23616 Mtetra
.69 .608 .759 r
.81642 .23616 .81973 .24476 .82647 .24074 .82316 .23205 Mtetra
.657 .589 .767 r
.82316 .23205 .82647 .24074 .83332 .23773 .83 .22902 Mtetra
.611 .572 .786 r
.21361 .43169 .21703 .43902 .22252 .43775 .21909 .43043 Mtetra
.554 .543 .797 r
.21909 .43043 .22252 .43775 .22792 .43752 .22449 .43026 Mtetra
.502 .518 .805 r
.22449 .43026 .22792 .43752 .23329 .43796 .22983 .43091 Mtetra
.46 .502 .815 r
.22983 .43091 .23329 .43796 .23864 .43872 .23514 .43207 Mtetra
.431 .5 .829 r
.23514 .43207 .23864 .43872 .24401 .43949 .24046 .43345 Mtetra
.415 .515 .852 r
.24046 .43345 .24401 .43949 .24943 .43999 .2458 .43482 Mtetra
.406 .55 .887 r
.2458 .43482 .24943 .43999 .2549 .44004 .25118 .43596 Mtetra
.398 .609 .934 r
.25118 .43596 .2549 .44004 .26044 .43952 .25662 .43674 Mtetra
.373 .686 .979 r
.25662 .43674 .26044 .43952 .26604 .43839 .26211 .43707 Mtetra
.293 .743 .959 r
.26211 .43707 .26604 .43839 .2717 .43669 .26766 .43691 Mtetra
.126 .676 .76 r
.26766 .43691 .2717 .43669 .27741 .43452 .27326 .43628 Mtetra
.054 0 0 r
.27326 .43628 .27741 .43452 .28316 .43202 .27892 .43524 Mtetra
.176 0 0 r
.27892 .43524 .28316 .43202 .28893 .42935 .28461 .43386 Mtetra
.247 0 0 r
.28461 .43386 .28893 .42935 .2947 .42669 .29033 .43224 Mtetra
.289 0 .042 r
.29033 .43224 .2947 .42669 .30048 .42417 .29608 .43046 Mtetra
.312 0 .092 r
.29608 .43046 .30048 .42417 .30625 .4219 .30185 .42857 Mtetra
.321 0 .113 r
.30185 .42857 .30625 .4219 .31201 .41994 .30764 .42661 Mtetra
.315 0 .11 r
.30764 .42661 .31201 .41994 .31777 .41829 .31344 .42457 Mtetra
.291 0 .079 r
.31344 .42457 .31777 .41829 .32352 .41689 .31926 .42243 Mtetra
.236 0 .009 r
.31926 .42243 .32352 .41689 .32928 .41564 .32511 .42013 Mtetra
.126 0 0 r
.32511 .42013 .32928 .41564 .33505 .41439 .33098 .41757 Mtetra
0 0 0 r
.33098 .41757 .33505 .41439 .34084 .41298 .33688 .41468 Mtetra
.443 .863 .724 r
.33688 .41468 .34084 .41298 .34667 .41124 .34282 .41138 Mtetra
.721 .975 .923 r
.34282 .41138 .34667 .41124 .35254 .40902 .34878 .4076 Mtetra
.799 .899 .914 r
.34878 .4076 .35254 .40902 .35845 .40623 .35478 .40332 Mtetra
.799 .809 .86 r
.35478 .40332 .35845 .40623 .3644 .40282 .36081 .39859 Mtetra
.785 .744 .816 r
.36081 .39859 .3644 .40282 .37039 .39883 .36686 .39347 Mtetra
.77 .701 .786 r
.36686 .39347 .37039 .39883 .3764 .39438 .37292 .38813 Mtetra
.756 .671 .768 r
.37292 .38813 .3764 .39438 .38243 .38965 .37899 .38277 Mtetra
.74 .65 .759 r
.37899 .38277 .38243 .38965 .38846 .38493 .38504 .37762 Mtetra
.722 .633 .758 r
.38504 .37762 .38846 .38493 .39448 .38053 .39108 .37299 Mtetra
.697 .617 .763 r
.39108 .37299 .39448 .38053 .40048 .3768 .39709 .36918 Mtetra
.662 .598 .773 r
.39709 .36918 .40048 .3768 .40645 .37413 .40306 .36648 Mtetra
.608 .57 .786 r
.40306 .36648 .40645 .37413 .41238 .37284 .40899 .36517 Mtetra
.527 .527 .798 r
.40899 .36517 .41238 .37284 .41827 .37324 .41488 .36547 Mtetra
.412 .458 .799 r
.41488 .36547 .41827 .37324 .42412 .37557 .42073 .36756 Mtetra
.265 .362 .776 r
.42073 .36756 .42412 .37557 .42994 .37995 .42656 .3715 Mtetra
.112 .251 .728 r
.42656 .3715 .42994 .37995 .43574 .38641 .43236 .37729 Mtetra
0 .151 .67 r
.43236 .37729 .43574 .38641 .44153 .39484 .43817 .38479 Mtetra
0 .085 .624 r
.43817 .38479 .44153 .39484 .44733 .40502 .44398 .39378 Mtetra
0 .06 .599 r
.44398 .39378 .44733 .40502 .45316 .41658 .44983 .40392 Mtetra
0 .07 .594 r
.44983 .40392 .45316 .41658 .45904 .42904 .45572 .41478 Mtetra
.047 .105 .601 r
.45572 .41478 .45904 .42904 .46499 .44183 .46167 .42584 Mtetra
.143 .155 .612 r
.46167 .42584 .46499 .44183 .47101 .45428 .46769 .43654 Mtetra
.241 .21 .622 r
.46769 .43654 .47101 .45428 .47711 .46572 .47378 .44629 Mtetra
.331 .263 .628 r
.47378 .44629 .47711 .46572 .4833 .47546 .47996 .45452 Mtetra
.41 .31 .631 r
.47996 .45452 .4833 .47546 .48958 .48288 .48622 .4607 Mtetra
.477 .353 .631 r
.48622 .4607 .48958 .48288 .49593 .48747 .49255 .4644 Mtetra
.534 .389 .631 r
.49255 .4644 .49593 .48747 .50235 .48884 .49893 .4653 Mtetra
.582 .421 .629 r
.49893 .4653 .50235 .48884 .50881 .4868 .50537 .46324 Mtetra
.622 .45 .628 r
.50537 .46324 .50881 .4868 .51529 .48134 .51182 .45822 Mtetra
.657 .475 .627 r
.51182 .45822 .51529 .48134 .52178 .47266 .51829 .45038 Mtetra
.687 .498 .626 r
.51829 .45038 .52178 .47266 .52826 .46111 .52475 .44004 Mtetra
.713 .519 .626 r
.52475 .44004 .52826 .46111 .5347 .44721 .53119 .42763 Mtetra
.736 .539 .627 r
.53119 .42763 .5347 .44721 .54111 .43158 .5376 .41366 Mtetra
.756 .558 .629 r
.5376 .41366 .54111 .43158 .54747 .4149 .54397 .39871 Mtetra
.772 .576 .633 r
.54397 .39871 .54747 .4149 .55379 .39785 .5503 .38338 Mtetra
.786 .592 .639 r
.5503 .38338 .55379 .39785 .56006 .38111 .55659 .36823 Mtetra
.795 .607 .647 r
.55659 .36823 .56006 .38111 .5663 .36524 .56285 .35377 Mtetra
.801 .621 .658 r
.56285 .35377 .5663 .36524 .57252 .35075 .5691 .34046 Mtetra
.8 .631 .672 r
.5691 .34046 .57252 .35075 .57874 .338 .57534 .32863 Mtetra
.793 .638 .69 r
.57534 .32863 .57874 .338 .58496 .32723 .58158 .31852 Mtetra
.776 .64 .711 r
.58158 .31852 .58496 .32723 .59121 .31855 .58784 .31026 Mtetra
.749 .634 .733 r
.58784 .31026 .59121 .31855 .5975 .31195 .59414 .30387 Mtetra
.711 .62 .754 r
.59414 .30387 .5975 .31195 .60383 .30728 .60048 .29928 Mtetra
.664 .599 .772 r
.60048 .29928 .60383 .30728 .61021 .30432 .60686 .29632 Mtetra
.613 .572 .785 r
.60686 .29632 .61021 .30432 .61664 .30278 .6133 .29478 Mtetra
.564 .546 .793 r
.6133 .29478 .61664 .30278 .62313 .30229 .61979 .29437 Mtetra
.523 .525 .8 r
.61979 .29437 .62313 .30229 .62966 .30251 .62632 .29479 Mtetra
.492 .514 .808 r
.62632 .29479 .62966 .30251 .63623 .30305 .63291 .29574 Mtetra
.473 .515 .82 r
.63291 .29574 .63623 .30305 .64282 .3036 .63953 .29692 Mtetra
.463 .531 .842 r
.63953 .29692 .64282 .3036 .64944 .30388 .64617 .29809 Mtetra
.459 .564 .874 r
.64617 .29809 .64944 .30388 .65605 .30369 .65284 .29902 Mtetra
.456 .618 .92 r
.65284 .29902 .65605 .30369 .66267 .3029 .65952 .29958 Mtetra
.441 .695 .973 r
.65952 .29958 .66267 .3029 .66928 .30149 .66621 .29967 Mtetra
.378 .769 .988 r
.66621 .29967 .66928 .30149 .67588 .29949 .6729 .29925 Mtetra
.213 .736 .835 r
.6729 .29925 .67588 .29949 .68247 .297 .67959 .29835 Mtetra
.001 0 0 r
.67959 .29835 .68247 .297 .68905 .29417 .68628 .29703 Mtetra
.152 0 0 r
.68628 .29703 .68905 .29417 .69565 .29117 .69297 .29536 Mtetra
.237 0 0 r
.69297 .29536 .69565 .29117 .70225 .28817 .69967 .29344 Mtetra
.285 0 .036 r
.69967 .29344 .70225 .28817 .70888 .28532 .70637 .29134 Mtetra
.311 0 .09 r
.70637 .29134 .70888 .28532 .71553 .28273 .71308 .28914 Mtetra
.321 0 .113 r
.71308 .28914 .71553 .28273 .72222 .28045 .7198 .28686 Mtetra
.316 0 .112 r
.7198 .28686 .72222 .28045 .72895 .2785 .72654 .2845 Mtetra
.294 0 .084 r
.72654 .2845 .72895 .2785 .73571 .2768 .73328 .28204 Mtetra
.244 0 .02 r
.73328 .28204 .73571 .2768 .7425 .27525 .74003 .2794 Mtetra
.146 0 0 r
.74003 .2794 .7425 .27525 .74931 .27371 .74678 .27651 Mtetra
0 0 0 r
.74678 .27651 .74931 .27371 .75613 .27199 .75351 .27326 Mtetra
.369 .808 .652 r
.75351 .27326 .75613 .27199 .76294 .26993 .76022 .26959 Mtetra
.68 .975 .899 r
.76022 .26959 .76294 .26993 .76973 .26739 .76691 .26543 Mtetra
.794 .926 .923 r
.76691 .26543 .76973 .26739 .77649 .26424 .77356 .26076 Mtetra
.805 .834 .873 r
.77356 .26076 .77649 .26424 .7832 .26047 .78018 .25561 Mtetra
.792 .763 .826 r
.78018 .25561 .7832 .26047 .78988 .25609 .78677 .25008 Mtetra
.776 .714 .794 r
.78677 .25008 .78988 .25609 .79652 .25123 .79334 .2443 Mtetra
.76 .681 .774 r
.79334 .2443 .79652 .25123 .80314 .2461 .79991 .2385 Mtetra
.743 .656 .764 r
.79991 .2385 .80314 .2461 .80976 .24096 .8065 .23294 Mtetra
.723 .637 .762 r
.8065 .23294 .80976 .24096 .81642 .23616 .81314 .2279 Mtetra
.697 .619 .766 r
.81314 .2279 .81642 .23616 .82316 .23205 .81987 .2237 Mtetra
.661 .598 .774 r
.81987 .2237 .82316 .23205 .83 .22902 .82672 .22064 Mtetra
.613 .594 .807 r
.21011 .42509 .21361 .43169 .21909 .43043 .21559 .42383 Mtetra
.545 .561 .821 r
.21559 .42383 .21909 .43043 .22449 .43026 .22098 .42375 Mtetra
.472 .526 .832 r
.22098 .42375 .22449 .43026 .22983 .43091 .22629 .42462 Mtetra
.398 .495 .842 r
.22629 .42462 .22983 .43091 .23514 .43207 .23157 .42621 Mtetra
.323 .472 .854 r
.23157 .42621 .23514 .43207 .24046 .43345 .23682 .42827 Mtetra
.241 .46 .871 r
.23682 .42827 .24046 .43345 .2458 .43482 .24208 .43059 Mtetra
.137 .454 .885 r
.24208 .43059 .2458 .43482 .25118 .43596 .24736 .43293 Mtetra
0 .439 .858 r
.24736 .43293 .25118 .43596 .25662 .43674 .25268 .43514 Mtetra
0 .371 .703 r
.25268 .43514 .25662 .43674 .26211 .43707 .25805 .43707 Mtetra
.359 0 0 r
.25805 .43707 .26211 .43707 .26766 .43691 .26347 .43861 Mtetra
.424 0 0 r
.26347 .43861 .26766 .43691 .27326 .43628 .26896 .43968 Mtetra
.439 0 .008 r
.26896 .43968 .27326 .43628 .27892 .43524 .2745 .44026 Mtetra
.437 0 .108 r
.2745 .44026 .27892 .43524 .28461 .43386 .28011 .44032 Mtetra
.428 .023 .167 r
.28011 .44032 .28461 .43386 .29033 .43224 .28577 .43986 Mtetra
.416 .033 .2 r
.28577 .43986 .29033 .43224 .29608 .43046 .29149 .43889 Mtetra
.401 .03 .215 r
.29149 .43889 .29608 .43046 .30185 .42857 .29726 .43743 Mtetra
.379 .015 .215 r
.29726 .43743 .30185 .42857 .30764 .42661 .30307 .43546 Mtetra
.348 0 .198 r
.30307 .43546 .30764 .42661 .31344 .42457 .30893 .433 Mtetra
.302 0 .162 r
.30893 .433 .31344 .42457 .31926 .42243 .31484 .43004 Mtetra
.227 0 .094 r
.31484 .43004 .31926 .42243 .32511 .42013 .32078 .42656 Mtetra
.102 0 0 r
.32078 .42656 .32511 .42013 .33098 .41757 .32677 .42256 Mtetra
0 0 0 r
.32677 .42256 .33098 .41757 .33688 .41468 .33279 .41804 Mtetra
.46 .819 .552 r
.33279 .41804 .33688 .41468 .34282 .41138 .33885 .41301 Mtetra
.763 .995 .808 r
.33885 .41301 .34282 .41138 .34878 .4076 .34493 .40751 Mtetra
.863 .957 .867 r
.34493 .40751 .34878 .4076 .35478 .40332 .35103 .40161 Mtetra
.86 .867 .844 r
.35103 .40161 .35478 .40332 .36081 .39859 .35715 .39541 Mtetra
.835 .794 .812 r
.35715 .39541 .36081 .39859 .36686 .39347 .36328 .38907 Mtetra
.809 .742 .789 r
.36328 .38907 .36686 .39347 .37292 .38813 .3694 .38275 Mtetra
.786 .705 .774 r
.3694 .38275 .37292 .38813 .37899 .38277 .3755 .37668 Mtetra
.764 .679 .769 r
.3755 .37668 .37899 .38277 .38504 .37762 .38159 .37108 Mtetra
.74 .658 .77 r
.38159 .37108 .38504 .37762 .39108 .37299 .38764 .36621 Mtetra
.71 .64 .777 r
.38764 .36621 .39108 .37299 .39709 .36918 .39365 .36229 Mtetra
.669 .62 .791 r
.39365 .36229 .39709 .36918 .40306 .36648 .39963 .35957 Mtetra
.612 .592 .807 r
.39963 .35957 .40306 .36648 .40899 .36517 .40556 .35823 Mtetra
.527 .549 .821 r
.40556 .35823 .40899 .36517 .41488 .36547 .41145 .35844 Mtetra
.411 .481 .822 r
.41145 .35844 .41488 .36547 .42073 .36756 .41731 .36026 Mtetra
.271 .389 .8 r
.41731 .36026 .42073 .36756 .42656 .3715 .42315 .36374 Mtetra
.136 .288 .755 r
.42315 .36374 .42656 .3715 .43236 .37729 .42897 .36879 Mtetra
.04 .202 .705 r
.42897 .36879 .43236 .37729 .43817 .38479 .43479 .37529 Mtetra
.001 .15 .666 r
.43479 .37529 .43817 .38479 .44398 .39378 .44063 .383 Mtetra
.016 .133 .644 r
.44063 .383 .44398 .39378 .44983 .40392 .44649 .3916 Mtetra
.072 .146 .636 r
.44649 .3916 .44983 .40392 .45572 .41478 .4524 .40073 Mtetra
.149 .178 .635 r
.4524 .40073 .45572 .41478 .46167 .42584 .45836 .40994 Mtetra
.233 .217 .636 r
.45836 .40994 .46167 .42584 .46769 .43654 .46438 .41876 Mtetra
.313 .259 .635 r
.46438 .41876 .46769 .43654 .47378 .44629 .47048 .4267 Mtetra
.384 .297 .634 r
.47048 .4267 .47378 .44629 .47996 .45452 .47665 .43331 Mtetra
.445 .333 .632 r
.47665 .43331 .47996 .45452 .48622 .4607 .48289 .43816 Mtetra
.497 .364 .63 r
.48289 .43816 .48622 .4607 .49255 .4644 .4892 .44091 Mtetra
.542 .393 .628 r
.4892 .44091 .49255 .4644 .49893 .4653 .49556 .44131 Mtetra
.581 .419 .627 r
.49556 .44131 .49893 .4653 .50537 .46324 .50196 .43923 Mtetra
.615 .442 .626 r
.50196 .43923 .50537 .46324 .51182 .45822 .50839 .43467 Mtetra
.645 .465 .626 r
.50839 .43467 .51182 .45822 .51829 .45038 .51483 .42775 Mtetra
.672 .486 .626 r
.51483 .42775 .51829 .45038 .52475 .44004 .52127 .41871 Mtetra
.696 .507 .627 r
.52127 .41871 .52475 .44004 .53119 .42763 .5277 .40788 Mtetra
.719 .527 .63 r
.5277 .40788 .53119 .42763 .5376 .41366 .5341 .3957 Mtetra
.739 .547 .633 r
.5341 .3957 .5376 .41366 .54397 .39871 .54047 .38262 Mtetra
.757 .566 .639 r
.54047 .38262 .54397 .39871 .5503 .38338 .54681 .36912 Mtetra
.773 .585 .646 r
.54681 .36912 .5503 .38338 .55659 .36823 .55312 .35569 Mtetra
.785 .604 .655 r
.55312 .35569 .55659 .36823 .56285 .35377 .55941 .34275 Mtetra
.794 .621 .667 r
.55941 .34275 .56285 .35377 .5691 .34046 .56568 .33071 Mtetra
.797 .636 .682 r
.56568 .33071 .5691 .34046 .57534 .32863 .57194 .31988 Mtetra
.793 .647 .701 r
.57194 .31988 .57534 .32863 .58158 .31852 .57821 .31048 Mtetra
.779 .653 .723 r
.57821 .31048 .58158 .31852 .58784 .31026 .58449 .30268 Mtetra
.755 .651 .747 r
.58449 .30268 .58784 .31026 .59414 .30387 .59079 .29653 Mtetra
.718 .641 .77 r
.59079 .29653 .59414 .30387 .60048 .29928 .59714 .29202 Mtetra
.671 .621 .79 r
.59714 .29202 .60048 .29928 .60686 .29632 .60353 .28907 Mtetra
.616 .593 .805 r
.60353 .28907 .60686 .29632 .6133 .29478 .60997 .28753 Mtetra
.558 .563 .815 r
.60997 .28753 .6133 .29478 .61979 .29437 .61646 .2872 Mtetra
.502 .536 .823 r
.61646 .2872 .61979 .29437 .62632 .29479 .62301 .28786 Mtetra
.451 .514 .833 r
.62301 .28786 .62632 .29479 .63291 .29574 .6296 .28925 Mtetra
.403 .503 .847 r
.6296 .28925 .63291 .29574 .63953 .29692 .63625 .29113 Mtetra
.355 .504 .869 r
.63625 .29113 .63953 .29692 .64617 .29809 .64294 .29327 Mtetra
.296 .518 .9 r
.64294 .29327 .64617 .29809 .65284 .29902 .64966 .29544 Mtetra
.205 .54 .927 r
.64966 .29544 .65284 .29902 .65952 .29958 .65642 .29747 Mtetra
.051 .537 .887 r
.65642 .29747 .65952 .29958 .66621 .29967 .66319 .29921 Mtetra
.159 0 0 r
.66319 .29921 .66621 .29967 .6729 .29925 .66998 .30055 Mtetra
.312 0 0 r
.66998 .30055 .6729 .29925 .67959 .29835 .67678 .30141 Mtetra
.378 0 0 r
.67678 .30141 .67959 .29835 .68628 .29703 .68358 .30175 Mtetra
.401 0 .049 r
.68358 .30175 .68628 .29703 .69297 .29536 .69037 .30156 Mtetra
.407 0 .133 r
.69037 .30156 .69297 .29536 .69967 .29344 .69717 .30083 Mtetra
.404 .014 .181 r
.69717 .30083 .69967 .29344 .70637 .29134 .70396 .29958 Mtetra
.395 .021 .207 r
.70396 .29958 .70637 .29134 .71308 .28914 .71073 .2978 Mtetra
.379 .015 .215 r
.71073 .2978 .71308 .28914 .7198 .28686 .7175 .29552 Mtetra
.355 0 .207 r
.7175 .29552 .7198 .28686 .72654 .2845 .72425 .29272 Mtetra
.317 0 .181 r
.72425 .29272 .72654 .2845 .73328 .28204 .73097 .28941 Mtetra
.258 0 .13 r
.73097 .28941 .73328 .28204 .74003 .2794 .73768 .28556 Mtetra
.159 0 .039 r
.73768 .28556 .74003 .2794 .74678 .27651 .74435 .28117 Mtetra
0 0 0 r
.74435 .28117 .74678 .27651 .75351 .27326 .75099 .27624 Mtetra
.75099 .27624 .75351 .27326 .76022 .26959 .7576 .27079 Mtetra
.655 .946 .704 r
.7576 .27079 .76022 .26959 .76691 .26543 .76418 .26485 Mtetra
.845 .991 .85 r
.76418 .26485 .76691 .26543 .77356 .26076 .77072 .2585 Mtetra
.872 .91 .853 r
.77072 .2585 .77356 .26076 .78018 .25561 .77723 .25185 Mtetra
.851 .826 .824 r
.77723 .25185 .78018 .25561 .78677 .25008 .78373 .24504 Mtetra
.822 .765 .798 r
.78373 .24504 .78677 .25008 .79334 .2443 .79023 .23826 Mtetra
.796 .721 .782 r
.79023 .23826 .79334 .2443 .79991 .2385 .79674 .23174 Mtetra
.77 .69 .775 r
.79674 .23174 .79991 .2385 .8065 .23294 .8033 .2257 Mtetra
.742 .665 .775 r
.8033 .2257 .8065 .23294 .81314 .2279 .80993 .2204 Mtetra
.71 .644 .781 r
.80993 .2204 .81314 .2279 .81987 .2237 .81665 .2161 Mtetra
.668 .621 .792 r
.81665 .2161 .81987 .2237 .82672 .22064 .82351 .21302 Mtetra
.616 .631 .843 r
.20649 .41955 .21011 .42509 .21559 .42383 .21198 .41829 Mtetra
.528 .593 .863 r
.21198 .41829 .21559 .42383 .22098 .42375 .21736 .41829 Mtetra
.417 .542 .875 r
.21736 .41829 .22098 .42375 .22629 .42462 .22265 .41941 Mtetra
.28 .48 .876 r
.22265 .41941 .22629 .42462 .23157 .42621 .22788 .42146 Mtetra
.107 .404 .856 r
.22788 .42146 .23157 .42621 .23682 .42827 .23307 .42425 Mtetra
0 .303 .788 r
.23307 .42425 .23682 .42827 .24208 .43059 .23824 .42757 Mtetra
0 .171 .629 r
.23824 .42757 .24208 .43059 .24736 .43293 .24341 .4312 Mtetra
.547 0 0 r
.24341 .4312 .24736 .43293 .25268 .43514 .24861 .43493 Mtetra
.628 .074 0 r
.24861 .43493 .25268 .43514 .25805 .43707 .25384 .43857 Mtetra
.633 .13 .035 r
.25384 .43857 .25805 .43707 .26347 .43861 .25913 .44192 Mtetra
.609 .153 .145 r
.25913 .44192 .26347 .43861 .26896 .43968 .26448 .44483 Mtetra
.578 .16 .212 r
.26448 .44483 .26896 .43968 .2745 .44026 .26991 .44714 Mtetra
.547 .156 .252 r
.26991 .44714 .2745 .44026 .28011 .44032 .27542 .44874 Mtetra
.516 .145 .275 r
.27542 .44874 .28011 .44032 .28577 .43986 .28102 .44954 Mtetra
.484 .128 .286 r
.28102 .44954 .28577 .43986 .29149 .43889 .2867 .44945 Mtetra
.451 .104 .286 r
.2867 .44945 .29149 .43889 .29726 .43743 .29246 .44844 Mtetra
.412 .072 .275 r
.29246 .44844 .29726 .43743 .30307 .43546 .29831 .44648 Mtetra
.365 .027 .252 r
.29831 .44648 .30307 .43546 .30893 .433 .30424 .44356 Mtetra
.302 0 .212 r
.30424 .44356 .30893 .433 .31484 .43004 .31023 .43971 Mtetra
.212 0 .147 r
.31023 .43971 .31484 .43004 .32078 .42656 .31629 .43497 Mtetra
.074 0 .038 r
.31629 .43497 .32078 .42656 .32677 .42256 .32241 .42942 Mtetra
0 0 0 r
.32241 .42942 .32677 .42256 .33279 .41804 .32856 .42314 Mtetra
.32856 .42314 .33279 .41804 .33885 .41301 .33475 .41626 Mtetra
.762 .965 .671 r
.33475 .41626 .33885 .41301 .34493 .40751 .34097 .40892 Mtetra
.896 .985 .792 r
.34097 .40892 .34493 .40751 .35103 .40161 .34719 .40129 Mtetra
.909 .918 .812 r
.34719 .40129 .35103 .40161 .35715 .39541 .35341 .39354 Mtetra
.884 .847 .802 r
.35341 .39354 .35715 .39541 .36328 .38907 .35962 .38589 Mtetra
.853 .792 .79 r
.35962 .38589 .36328 .38907 .3694 .38275 .3658 .37854 Mtetra
.823 .751 .783 r
.3658 .37854 .3694 .38275 .3755 .37668 .37195 .37172 Mtetra
.795 .721 .783 r
.37195 .37172 .3755 .37668 .38159 .37108 .37807 .36564 Mtetra
.764 .698 .789 r
.37807 .36564 .38159 .37108 .38764 .36621 .38414 .36049 Mtetra
.728 .679 .802 r
.38414 .36049 .38764 .36621 .39365 .36229 .39017 .35647 Mtetra
.682 .658 .82 r
.39017 .35647 .39365 .36229 .39963 .35957 .39615 .35373 Mtetra
.616 .63 .842 r
.39615 .35373 .39963 .35957 .40556 .35823 .40208 .35237 Mtetra
.523 .585 .859 r
.40208 .35237 .40556 .35823 .41145 .35844 .40798 .35246 Mtetra
.399 .516 .86 r
.40798 .35246 .41145 .35844 .41731 .36026 .41385 .35402 Mtetra
.26 .424 .836 r
.41385 .35402 .41731 .36026 .42315 .36374 .4197 .357 Mtetra
.14 .328 .791 r
.4197 .357 .42315 .36374 .42897 .36879 .42554 .3613 Mtetra
.069 .254 .745 r
.42554 .3613 .42897 .36879 .43479 .37529 .43138 .36674 Mtetra
.057 .213 .711 r
.43138 .36674 .43479 .37529 .44063 .383 .43724 .37311 Mtetra
.093 .205 .689 r
.43724 .37311 .44063 .383 .44649 .3916 .44313 .38011 Mtetra
.158 .218 .676 r
.44313 .38011 .44649 .3916 .4524 .40073 .44906 .38743 Mtetra
.234 .244 .666 r
.44906 .38743 .4524 .40073 .45836 .40994 .45505 .3947 Mtetra
.307 .274 .657 r
.45505 .3947 .45836 .40994 .46438 .41876 .46109 .40157 Mtetra
.372 .303 .649 r
.46109 .40157 .46438 .41876 .47048 .4267 .46719 .40764 Mtetra
.427 .33 .642 r
.46719 .40764 .47048 .4267 .47665 .43331 .47335 .41257 Mtetra
.475 .355 .637 r
.47335 .41257 .47665 .43331 .48289 .43816 .47958 .41605 Mtetra
.515 .378 .632 r
.47958 .41605 .48289 .43816 .4892 .44091 .48587 .41782 Mtetra
.55 .399 .629 r
.48587 .41782 .4892 .44091 .49556 .44131 .4922 .4177 Mtetra
.581 .419 .627 r
.4922 .4177 .49556 .44131 .50196 .43923 .49858 .41561 Mtetra
.609 .439 .627 r
.49858 .41561 .50196 .43923 .50839 .43467 .50498 .41152 Mtetra
.635 .458 .627 r
.50498 .41152 .50839 .43467 .51483 .42775 .51139 .40554 Mtetra
.659 .478 .629 r
.51139 .40554 .51483 .42775 .52127 .41871 .51781 .39784 Mtetra
.682 .498 .631 r
.51781 .39784 .52127 .41871 .5277 .40788 .52422 .38867 Mtetra
.703 .518 .635 r
.52422 .38867 .5277 .40788 .5341 .3957 .53062 .37834 Mtetra
.724 .539 .64 r
.53062 .37834 .5341 .3957 .54047 .38262 .53699 .36719 Mtetra
.744 .561 .647 r
.53699 .36719 .54047 .38262 .54681 .36912 .54334 .35561 Mtetra
.762 .584 .656 r
.54334 .35561 .54681 .36912 .55312 .35569 .54967 .34398 Mtetra
.778 .606 .667 r
.54967 .34398 .55312 .35569 .55941 .34275 .55598 .33264 Mtetra
.79 .629 .681 r
.55598 .33264 .55941 .34275 .56568 .33071 .56227 .32193 Mtetra
.797 .649 .698 r
.56227 .32193 .56568 .33071 .57194 .31988 .56855 .31214 Mtetra
.798 .666 .719 r
.56855 .31214 .57194 .31988 .57821 .31048 .57484 .30349 Mtetra
.788 .678 .743 r
.57484 .30349 .57821 .31048 .58449 .30268 .58114 .29617 Mtetra
.767 .682 .769 r
.58114 .29617 .58449 .30268 .59079 .29653 .58746 .29027 Mtetra
.732 .676 .796 r
.58746 .29027 .59079 .29653 .59714 .29202 .59382 .28585 Mtetra
.682 .658 .82 r
.59382 .28585 .59714 .29202 .60353 .28907 .60021 .28291 Mtetra
.619 .63 .84 r
.60021 .28291 .60353 .28907 .60997 .28753 .60666 .28137 Mtetra
.546 .594 .853 r
.60666 .28137 .60997 .28753 .61646 .2872 .61316 .28113 Mtetra
.466 .555 .863 r
.61316 .28113 .61646 .2872 .62301 .28786 .61971 .28203 Mtetra
.378 .516 .87 r
.61971 .28203 .62301 .28786 .6296 .28925 .62633 .2839 Mtetra
.278 .48 .876 r
.62633 .2839 .6296 .28925 .63625 .29113 .63301 .28652 Mtetra
.153 .442 .875 r
.63301 .28652 .63625 .29113 .64294 .29327 .63974 .28969 Mtetra
0 .389 .843 r
.63974 .28969 .64294 .29327 .64966 .29544 .64652 .29319 Mtetra
0 .297 .718 r
.64652 .29319 .64966 .29544 .65642 .29747 .65335 .29679 Mtetra
.435 0 0 r
.65335 .29679 .65642 .29747 .66319 .29921 .66022 .30029 Mtetra
.532 0 0 r
.66022 .30029 .66319 .29921 .66998 .30055 .66711 .3035 Mtetra
.55 .042 0 r
.66711 .3035 .66998 .30055 .67678 .30141 .67402 .30625 Mtetra
.538 .083 .12 r
.67402 .30625 .67678 .30141 .68358 .30175 .68094 .30839 Mtetra
.517 .102 .193 r
.68094 .30839 .68358 .30175 .69037 .30156 .68785 .30978 Mtetra
.494 .108 .237 r
.68785 .30978 .69037 .30156 .69717 .30083 .69475 .31035 Mtetra
.47 .104 .263 r
.69475 .31035 .69717 .30083 .70396 .29958 .70163 .31001 Mtetra
.443 .092 .275 r
.70163 .31001 .70396 .29958 .71073 .2978 .70848 .3087 Mtetra
.412 .072 .275 r
.70848 .3087 .71073 .2978 .7175 .29552 .71529 .30642 Mtetra
.375 .04 .264 r
.71529 .30642 .7175 .29552 .72425 .29272 .72205 .30314 Mtetra
.326 0 .24 r
.72205 .30314 .72425 .29272 .73097 .28941 .72877 .29891 Mtetra
.259 0 .197 r
.72877 .29891 .73097 .28941 .73768 .28556 .73543 .29376 Mtetra
.158 0 .125 r
.73543 .29376 .73768 .28556 .74435 .28117 .74203 .28776 Mtetra
.002 0 .003 r
.74203 .28776 .74435 .28117 .75099 .27624 .74858 .28102 Mtetra
0 0 0 r
.74858 .28102 .75099 .27624 .7576 .27079 .75508 .27365 Mtetra
.572 .834 .475 r
.75508 .27365 .7576 .27079 .76418 .26485 .76154 .26582 Mtetra
.83 .984 .704 r
.76154 .26582 .76418 .26485 .77072 .2585 .76797 .25767 Mtetra
.915 .967 .793 r
.76797 .25767 .77072 .2585 .77723 .25185 .77438 .24942 Mtetra
.907 .895 .806 r
.77438 .24942 .77723 .25185 .78373 .24504 .78079 .24126 Mtetra
.875 .829 .799 r
.78079 .24126 .78373 .24504 .79023 .23826 .78721 .23342 Mtetra
.84 .778 .792 r
.78721 .23342 .79023 .23826 .79674 .23174 .79367 .22612 Mtetra
.805 .74 .791 r
.79367 .22612 .79674 .23174 .8033 .2257 .8002 .21958 Mtetra
.769 .71 .797 r
.8002 .21958 .8033 .2257 .80993 .2204 .80681 .21401 Mtetra
.729 .685 .808 r
.80681 .21401 .80993 .2204 .81665 .2161 .81354 .2096 Mtetra
.681 .66 .823 r
.81354 .2096 .81665 .2161 .82351 .21302 .8204 .2065 Mtetra
.616 .688 .895 r
.20274 .41527 .20649 .41955 .21198 .41829 .20823 .41402 Mtetra
.491 .64 .922 r
.20823 .41402 .21198 .41829 .21736 .41829 .2136 .41412 Mtetra
.305 .556 .923 r
.2136 .41412 .21736 .41829 .22265 .41941 .21887 .41548 Mtetra
.043 .416 .863 r
.21887 .41548 .22265 .41941 .22788 .42146 .22406 .41802 Mtetra
0 .218 .697 r
.22406 .41802 .22788 .42146 .23307 .42425 .22918 .42155 Mtetra
.543 0 0 r
.22918 .42155 .23307 .42425 .23824 .42757 .23426 .42591 Mtetra
.691 .148 0 r
.23426 .42591 .23824 .42757 .24341 .4312 .23931 .43087 Mtetra
.739 .232 .016 r
.23931 .43087 .24341 .4312 .24861 .43493 .24438 .43619 Mtetra
.735 .269 .143 r
.24438 .43619 .24861 .43493 .25384 .43857 .24947 .44161 Mtetra
.709 .278 .224 r
.24947 .44161 .25384 .43857 .25913 .44192 .25461 .44685 Mtetra
.675 .273 .276 r
.25461 .44685 .25913 .44192 .26448 .44483 .25983 .45167 Mtetra
.639 .26 .308 r
.25983 .45167 .26448 .44483 .26991 .44714 .26513 .4558 Mtetra
.602 .24 .327 r
.26513 .4558 .26991 .44714 .27542 .44874 .27054 .45902 Mtetra
.565 .216 .336 r
.27054 .45902 .27542 .44874 .28102 .44954 .27606 .46113 Mtetra
.525 .186 .336 r
.27606 .46113 .28102 .44954 .2867 .44945 .28171 .46197 Mtetra
.482 .151 .328 r
.28171 .46197 .2867 .44945 .29246 .44844 .28747 .46144 Mtetra
.432 .107 .312 r
.28747 .46144 .29246 .44844 .29831 .44648 .29336 .45948 Mtetra
.372 .051 .285 r
.29336 .45948 .29831 .44648 .30424 .44356 .29935 .45608 Mtetra
.295 0 .242 r
.29935 .45608 .30424 .44356 .31023 .43971 .30545 .4513 Mtetra
.19 0 .176 r
.30545 .4513 .31023 .43971 .31629 .43497 .31163 .44524 Mtetra
.039 0 .072 r
.31163 .44524 .31629 .43497 .32241 .42942 .31789 .43806 Mtetra
0 0 0 r
.31789 .43806 .32241 .42942 .32856 .42314 .32419 .42996 Mtetra
.32419 .42996 .32856 .42314 .33475 .41626 .33053 .42115 Mtetra
.747 .918 .553 r
.33053 .42115 .33475 .41626 .34097 .40892 .33688 .41189 Mtetra
.9 .98 .702 r
.33688 .41189 .34097 .40892 .34719 .40129 .34323 .40245 Mtetra
.938 .95 .763 r
.34323 .40245 .34719 .40129 .35341 .39354 .34956 .39309 Mtetra
.925 .895 .78 r
.34956 .39309 .35341 .39354 .35962 .38589 .35586 .38409 Mtetra
.896 .845 .786 r
.35586 .38409 .35962 .38589 .3658 .37854 .36212 .37567 Mtetra
.864 .805 .79 r
.36212 .37567 .3658 .37854 .37195 .37172 .36833 .36807 Mtetra
.831 .775 .799 r
.36833 .36807 .37195 .37172 .37807 .36564 .37448 .36149 Mtetra
.795 .753 .814 r
.37448 .36149 .37807 .36564 .38414 .36049 .38057 .35607 Mtetra
.753 .734 .835 r
.38057 .35607 .38414 .36049 .39017 .35647 .38661 .35195 Mtetra
.697 .715 .863 r
.38661 .35195 .39017 .35647 .39615 .35373 .3926 .34918 Mtetra
.618 .687 .893 r
.3926 .34918 .39615 .35373 .40208 .35237 .39854 .34779 Mtetra
.507 .639 .914 r
.39854 .34779 .40208 .35237 .40798 .35246 .40445 .34778 Mtetra
.368 .563 .911 r
.40445 .34778 .40798 .35246 .41385 .35402 .41033 .34907 Mtetra
.227 .468 .88 r
.41033 .34907 .41385 .35402 .4197 .357 .4162 .35155 Mtetra
.124 .377 .835 r
.4162 .35155 .4197 .357 .42554 .3613 .42206 .35507 Mtetra
.085 .315 .794 r
.42206 .35507 .42554 .3613 .43138 .36674 .42793 .35944 Mtetra
.105 .285 .763 r
.42793 .35944 .43138 .36674 .43724 .37311 .43382 .36443 Mtetra
.164 .282 .74 r
.43382 .36443 .43724 .37311 .44313 .38011 .43975 .3698 Mtetra
.239 .294 .718 r
.43975 .3698 .44313 .38011 .44906 .38743 .44571 .37529 Mtetra
.311 .311 .698 r
.44571 .37529 .44906 .38743 .45505 .3947 .45172 .38061 Mtetra
.373 .329 .68 r
.45172 .38061 .45505 .3947 .46109 .40157 .45778 .38549 Mtetra
.425 .347 .665 r
.45778 .38549 .46109 .40157 .46719 .40764 .46389 .38967 Mtetra
.467 .363 .653 r
.46389 .38967 .46719 .40764 .47335 .41257 .47006 .39291 Mtetra
.503 .379 .644 r
.47006 .39291 .47335 .41257 .47958 .41605 .47628 .39501 Mtetra
.533 .394 .638 r
.47628 .39501 .47958 .41605 .48587 .41782 .48255 .3958 Mtetra
.559 .409 .634 r
.48255 .3958 .48587 .41782 .4922 .4177 .48886 .39517 Mtetra
.582 .423 .631 r
.48886 .39517 .4922 .4177 .49858 .41561 .49521 .39305 Mtetra
.605 .439 .631 r
.49521 .39305 .49858 .41561 .50498 .41152 .50158 .38945 Mtetra
.626 .455 .632 r
.50158 .38945 .50498 .41152 .51139 .40554 .50797 .38441 Mtetra
.647 .473 .634 r
.50797 .38441 .51139 .40554 .51781 .39784 .51437 .37806 Mtetra
.668 .492 .638 r
.51437 .37806 .51781 .39784 .52422 .38867 .52076 .37055 Mtetra
.689 .513 .644 r
.52076 .37055 .52422 .38867 .53062 .37834 .52715 .36209 Mtetra
.71 .536 .651 r
.52715 .36209 .53062 .37834 .53699 .36719 .53352 .35291 Mtetra
.732 .56 .66 r
.53352 .35291 .53699 .36719 .54334 .35561 .53988 .34328 Mtetra
.753 .587 .671 r
.53988 .34328 .54334 .35561 .54967 .34398 .54623 .33346 Mtetra
.773 .615 .685 r
.54623 .33346 .54967 .34398 .55598 .33264 .55255 .32375 Mtetra
.79 .644 .701 r
.55255 .32375 .55598 .33264 .56227 .32193 .55887 .3144 Mtetra
.802 .672 .72 r
.55887 .3144 .56227 .32193 .56855 .31214 .56518 .30567 Mtetra
.807 .697 .744 r
.56518 .30567 .56855 .31214 .57484 .30349 .57149 .29779 Mtetra
.803 .717 .771 r
.57149 .29779 .57484 .30349 .58114 .29617 .57781 .29095 Mtetra
.785 .729 .801 r
.57781 .29095 .58114 .29617 .58746 .29027 .58415 .28532 Mtetra
.75 .729 .833 r
.58415 .28532 .58746 .29027 .59382 .28585 .59051 .28099 Mtetra
.696 .715 .864 r
.59051 .28099 .59382 .28585 .60021 .28291 .59692 .27805 Mtetra
.62 .686 .89 r
.59692 .27805 .60021 .28291 .60666 .28137 .60337 .27652 Mtetra
.521 .64 .908 r
.60337 .27652 .60666 .28137 .61316 .28113 .60988 .27636 Mtetra
.396 .58 .914 r
.60988 .27636 .61316 .28113 .61971 .28203 .61645 .27753 Mtetra
.242 .505 .903 r
.61645 .27753 .61971 .28203 .62633 .2839 .62309 .27989 Mtetra
.049 .408 .86 r
.62309 .27989 .62633 .2839 .63301 .28652 .6298 .28328 Mtetra
0 .282 .756 r
.6298 .28328 .63301 .28652 .63974 .28969 .63658 .28753 Mtetra
.421 0 0 r
.63658 .28753 .63974 .28969 .64652 .29319 .64342 .29239 Mtetra
.587 .015 0 r
.64342 .29239 .64652 .29319 .65335 .29679 .65033 .29763 Mtetra
.657 .114 0 r
.65033 .29763 .65335 .29679 .66022 .30029 .65729 .30296 Mtetra
.663 .167 .059 r
.65729 .30296 .66022 .30029 .66711 .3035 .66429 .30813 Mtetra
.642 .19 .162 r
.66429 .30813 .66711 .3035 .67402 .30625 .67131 .31285 Mtetra
.612 .195 .228 r
.67131 .31285 .67402 .30625 .68094 .30839 .67835 .31686 Mtetra
.579 .19 .27 r
.67835 .31686 .68094 .30839 .68785 .30978 .68539 .31993 Mtetra
.545 .178 .296 r
.68539 .31993 .68785 .30978 .69475 .31035 .6924 .32185 Mtetra
.51 .161 .311 r
.6924 .32185 .69475 .31035 .70163 .31001 .69938 .32247 Mtetra
.473 .137 .316 r
.69938 .32247 .70163 .31001 .70848 .3087 .70631 .32166 Mtetra
.432 .107 .312 r
.70631 .32166 .70848 .3087 .71529 .30642 .71317 .31937 Mtetra
.385 .068 .3 r
.71317 .31937 .71529 .30642 .72205 .30314 .71995 .3156 Mtetra
.326 .016 .276 r
.71995 .3156 .72205 .30314 .72877 .29891 .72665 .3104 Mtetra
.251 0 .237 r
.72665 .3104 .72877 .29891 .73543 .29376 .73327 .30388 Mtetra
.147 0 .175 r
.73327 .30388 .73543 .29376 .74203 .28776 .73981 .2962 Mtetra
0 0 .077 r
.73981 .2962 .74203 .28776 .74858 .28102 .74627 .28756 Mtetra
0 0 0 r
.74627 .28756 .74858 .28102 .75508 .27365 .75266 .2782 Mtetra
.75266 .2782 .75508 .27365 .76154 .26582 .75901 .26838 Mtetra
.762 .911 .528 r
.75901 .26838 .76154 .26582 .76797 .25767 .76533 .25838 Mtetra
.908 .975 .685 r
.76533 .25838 .76797 .25767 .77438 .24942 .77163 .24846 Mtetra
.941 .948 .756 r
.77163 .24846 .77438 .24942 .78079 .24126 .77795 .2389 Mtetra
.923 .895 .784 r
.77795 .2389 .78079 .24126 .78721 .23342 .7843 .22996 Mtetra
.887 .846 .798 r
.7843 .22996 .78721 .23342 .79367 .22612 .79071 .22186 Mtetra
.847 .806 .81 r
.79071 .22186 .79367 .22612 .8002 .21958 .79721 .2148 Mtetra
.804 .774 .825 r
.79721 .2148 .8002 .21958 .80681 .21401 .80381 .20895 Mtetra
.755 .747 .845 r
.80381 .20895 .80681 .21401 .81354 .2096 .81054 .20442 Mtetra
.696 .719 .867 r
.81054 .20442 .81354 .2096 .8204 .2065 .81741 .20129 Mtetra
.6 .765 .958 r
.19883 .41234 .20274 .41527 .20823 .41402 .20433 .4111 Mtetra
.405 .692 .978 r
.20433 .4111 .20823 .41402 .2136 .41412 .2097 .41129 Mtetra
.081 .518 .902 r
.2097 .41129 .2136 .41412 .21887 .41548 .21495 .41292 Mtetra
0 .233 .655 r
.21495 .41292 .21887 .41548 .22406 .41802 .22009 .41593 Mtetra
.602 .041 0 r
.22009 .41593 .22406 .41802 .22918 .42155 .22514 .42023 Mtetra
.736 .212 0 r
.22514 .42023 .22918 .42155 .23426 .42591 .23013 .42564 Mtetra
.78 .3 .091 r
.23013 .42564 .23426 .42591 .23931 .43087 .23507 .43195 Mtetra
.782 .339 .198 r
.23507 .43195 .23931 .43087 .24438 .43619 .24 .43887 Mtetra
.765 .352 .268 r
.24 .43887 .24438 .43619 .24947 .44161 .24494 .44609 Mtetra
.739 .349 .313 r
.24494 .44609 .24947 .44161 .25461 .44685 .24994 .45326 Mtetra
.708 .336 .342 r
.24994 .45326 .25461 .44685 .25983 .45167 .25501 .46002 Mtetra
.674 .316 .36 r
.25501 .46002 .25983 .45167 .26513 .4558 .26018 .46601 Mtetra
.637 .291 .369 r
.26018 .46601 .26513 .4558 .27054 .45902 .26548 .47088 Mtetra
.596 .261 .371 r
.26548 .47088 .27054 .45902 .27606 .46113 .27093 .47434 Mtetra
.552 .225 .366 r
.27093 .47434 .27606 .46113 .28171 .46197 .27654 .47614 Mtetra
.503 .181 .355 r
.27654 .47614 .28171 .46197 .28747 .46144 .2823 .4761 Mtetra
.444 .128 .334 r
.2823 .4761 .28747 .46144 .29336 .45948 .28823 .47414 Mtetra
.372 .062 .303 r
.28823 .47414 .29336 .45948 .29935 .45608 .2943 .47025 Mtetra
.281 0 .256 r
.2943 .47025 .29935 .45608 .30545 .4513 .3005 .46451 Mtetra
.159 0 .186 r
.3005 .46451 .30545 .4513 .31163 .44524 .30682 .4571 Mtetra
0 0 .081 r
.30682 .4571 .31163 .44524 .31789 .43806 .31322 .44826 Mtetra
0 0 0 r
.31322 .44826 .31789 .43806 .32419 .42996 .31968 .43829 Mtetra
.31968 .43829 .32419 .42996 .33053 .42115 .32618 .42752 Mtetra
.743 .882 .474 r
.32618 .42752 .33053 .42115 .33688 .41189 .33268 .41631 Mtetra
.892 .958 .621 r
.33268 .41631 .33688 .41189 .34323 .40245 .33917 .40504 Mtetra
.947 .958 .703 r
.33917 .40504 .34323 .40245 .34956 .39309 .34562 .39406 Mtetra
.95 .927 .745 r
.34562 .39406 .34956 .39309 .35586 .38409 .35202 .38368 Mtetra
.93 .891 .77 r
.35202 .38368 .35586 .38409 .36212 .37567 .35835 .37419 Mtetra
.902 .86 .79 r
.35835 .37419 .36212 .37567 .36833 .36807 .36462 .36581 Mtetra
.869 .837 .812 r
.36462 .36581 .36833 .36807 .37448 .36149 .37081 .35872 Mtetra
.83 .82 .84 r
.37081 .35872 .37448 .36149 .38057 .35607 .37693 .35302 Mtetra
.78 .807 .875 r
.37693 .35302 .38057 .35607 .38661 .35195 .38298 .34878 Mtetra
.709 .792 .916 r
.38298 .34878 .38661 .35195 .3926 .34918 .38898 .34599 Mtetra
.607 .763 .954 r
.38898 .34599 .3926 .34918 .39854 .34779 .39494 .34459 Mtetra
.465 .706 .973 r
.39494 .34459 .39854 .34779 .40445 .34778 .40085 .34447 Mtetra
.3 .616 .957 r
.40085 .34447 .40445 .34778 .41033 .34907 .40675 .34549 Mtetra
.16 .515 .915 r
.40675 .34549 .41033 .34907 .4162 .35155 .41264 .34747 Mtetra
.087 .435 .875 r
.41264 .34747 .4162 .35155 .42206 .35507 .41853 .35022 Mtetra
.091 .39 .848 r
.41853 .35022 .42206 .35507 .42793 .35944 .42443 .35352 Mtetra
.152 .374 .827 r
.42443 .35352 .42793 .35944 .43382 .36443 .43036 .35716 Mtetra
.238 .374 .799 r
.43036 .35716 .43382 .36443 .43975 .3698 .43632 .36091 Mtetra
.321 .378 .765 r
.43632 .36091 .43975 .3698 .44571 .37529 .44232 .36458 Mtetra
.387 .383 .733 r
.44232 .36458 .44571 .37529 .45172 .38061 .44836 .36796 Mtetra
.438 .388 .705 r
.44836 .36796 .45172 .38061 .45778 .38549 .45445 .37089 Mtetra
.477 .394 .683 r
.45445 .37089 .45778 .38549 .46389 .38967 .46058 .37321 Mtetra
.507 .4 .667 r
.46058 .37321 .46389 .38967 .47006 .39291 .46676 .37479 Mtetra
.531 .406 .655 r
.46676 .37479 .47006 .39291 .47628 .39501 .47298 .37554 Mtetra
.551 .413 .646 r
.47298 .37554 .47628 .39501 .48255 .3958 .47924 .37537 Mtetra
.569 .421 .641 r
.47924 .37537 .48255 .3958 .48886 .39517 .48553 .37423 Mtetra
.585 .431 .638 r
.48553 .37423 .48886 .39517 .49521 .39305 .49186 .37209 Mtetra
.601 .442 .637 r
.49186 .37209 .49521 .39305 .50158 .38945 .4982 .36896 Mtetra
.618 .455 .639 r
.4982 .36896 .50158 .38945 .50797 .38441 .50456 .36486 Mtetra
.635 .47 .643 r
.50456 .36486 .50797 .38441 .51437 .37806 .51094 .35983 Mtetra
.653 .488 .648 r
.51094 .35983 .51437 .37806 .52076 .37055 .51731 .35396 Mtetra
.673 .51 .656 r
.51731 .35396 .52076 .37055 .52715 .36209 .52369 .34733 Mtetra
.695 .535 .666 r
.52369 .34733 .52715 .36209 .53352 .35291 .53007 .34009 Mtetra
.719 .563 .678 r
.53007 .34009 .53352 .35291 .53988 .34328 .53643 .33238 Mtetra
.744 .596 .692 r
.53643 .33238 .53988 .34328 .54623 .33346 .54279 .32438 Mtetra
.768 .632 .709 r
.54279 .32438 .54623 .33346 .55255 .32375 .54914 .31627 Mtetra
.791 .669 .729 r
.54914 .31627 .55255 .32375 .55887 .3144 .55548 .30827 Mtetra
.81 .707 .752 r
.55548 .30827 .55887 .3144 .56518 .30567 .56181 .30061 Mtetra
.821 .743 .778 r
.56181 .30061 .56518 .30567 .57149 .29779 .56815 .29349 Mtetra
.821 .772 .807 r
.56815 .29349 .57149 .29779 .57781 .29095 .57449 .28713 Mtetra
.805 .793 .841 r
.57449 .28713 .57781 .29095 .58415 .28532 .58084 .28175 Mtetra
.769 .802 .879 r
.58084 .28175 .58415 .28532 .59051 .28099 .58723 .27751 Mtetra
.707 .793 .918 r
.58723 .27751 .59051 .28099 .59692 .27805 .59364 .27458 Mtetra
.608 .76 .952 r
.59364 .27458 .59692 .27805 .60337 .27652 .60011 .27305 Mtetra
.463 .696 .968 r
.60011 .27305 .60337 .27652 .60988 .27636 .60663 .27299 Mtetra
.26 .591 .948 r
.60663 .27299 .60988 .27636 .61645 .27753 .61321 .27442 Mtetra
.001 .435 .862 r
.61321 .27442 .61645 .27753 .62309 .27989 .61988 .27727 Mtetra
0 .24 .691 r
.61988 .27727 .62309 .27989 .6298 .28328 .62662 .28145 Mtetra
.514 0 0 r
.62662 .28145 .6298 .28328 .63658 .28753 .63344 .28678 Mtetra
.658 .104 0 r
.63344 .28678 .63658 .28753 .64342 .29239 .64035 .29304 Mtetra
.72 .197 0 r
.64035 .29304 .64342 .29239 .65033 .29763 .64734 .29992 Mtetra
.731 .246 .09 r
.64734 .29992 .65033 .29763 .65729 .30296 .65439 .30712 Mtetra
.715 .265 .182 r
.65439 .30712 .65729 .30296 .66429 .30813 .6615 .31428 Mtetra
.688 .268 .244 r
.6615 .31428 .66429 .30813 .67131 .31285 .66865 .32101 Mtetra
.654 .26 .286 r
.66865 .32101 .67131 .31285 .67835 .31686 .67581 .32694 Mtetra
.617 .244 .314 r
.67581 .32694 .67835 .31686 .68539 .31993 .68297 .33172 Mtetra
.578 .223 .331 r
.68297 .33172 .68539 .31993 .6924 .32185 .6901 .33504 Mtetra
.537 .197 .339 r
.6901 .33504 .6924 .32185 .69938 .32247 .69718 .33664 Mtetra
.493 .166 .34 r
.69718 .33664 .69938 .32247 .70631 .32166 .70418 .33634 Mtetra
.444 .128 .334 r
.70418 .33634 .70631 .32166 .71317 .31937 .7111 .33405 Mtetra
.387 .082 .32 r
.7111 .33405 .71317 .31937 .71995 .3156 .71791 .32976 Mtetra
.319 .024 .296 r
.71791 .32976 .71995 .3156 .72665 .3104 .7246 .32357 Mtetra
.234 0 .259 r
.7246 .32357 .72665 .3104 .73327 .30388 .73118 .31565 Mtetra
.124 0 .201 r
.73118 .31565 .73327 .30388 .73981 .2962 .73766 .30624 Mtetra
0 0 .115 r
.73766 .30624 .73981 .2962 .74627 .28756 .74403 .29567 Mtetra
0 0 0 r
.74403 .29567 .74627 .28756 .75266 .2782 .75033 .28428 Mtetra
.75033 .28428 .75266 .2782 .75901 .26838 .75657 .27245 Mtetra
.691 .825 .383 r
.75657 .27245 .75901 .26838 .76533 .25838 .76278 .26055 Mtetra
.861 .934 .556 r
.76278 .26055 .76533 .25838 .77163 .24846 .76898 .24895 Mtetra
.938 .962 .672 r
.76898 .24895 .77163 .24846 .77795 .2389 .77521 .23798 Mtetra
.948 .944 .741 r
.77521 .23798 .77795 .2389 .7843 .22996 .78149 .22792 Mtetra
.926 .912 .785 r
.78149 .22792 .7843 .22996 .79071 .22186 .78786 .21901 Mtetra
.889 .881 .82 r
.78786 .21901 .79071 .22186 .79721 .2148 .79433 .21143 Mtetra
.841 .853 .853 r
.79433 .21143 .79721 .2148 .80381 .20895 .80092 .2053 Mtetra
.782 .827 .887 r
.80092 .2053 .80381 .20895 .81054 .20442 .80766 .20065 Mtetra
.707 .798 .921 r
.80766 .20065 .81054 .20442 .81741 .20129 .81454 .19749 Mtetra
.544 .836 .999 r
.19478 .4107 .19883 .41234 .20433 .4111 .20028 .40947 Mtetra
.228 .688 .948 r
.20028 .40947 .20433 .4111 .2097 .41129 .20565 .40975 Mtetra
0 .358 .683 r
.20565 .40975 .2097 .41129 .21495 .41292 .21088 .41163 Mtetra
.567 0 0 r
.21088 .41163 .21495 .41292 .22009 .41593 .21598 .41512 Mtetra
.725 .202 0 r
.21598 .41512 .22009 .41593 .22514 .42023 .22097 .42017 Mtetra
.784 .312 .118 r
.22097 .42017 .22514 .42023 .23013 .42564 .22586 .42662 Mtetra
.799 .367 .22 r
.22586 .42662 .23013 .42564 .23507 .43195 .23068 .43425 Mtetra
.795 .391 .287 r
.23068 .43425 .23507 .43195 .24 .43887 .23548 .44276 Mtetra
.779 .396 .331 r
.23548 .44276 .24 .43887 .24494 .44609 .24028 .45177 Mtetra
.756 .39 .36 r
.24028 .45177 .24494 .44609 .24994 .45326 .24512 .46085 Mtetra
.729 .375 .379 r
.24512 .46085 .24994 .45326 .25501 .46002 .25004 .46954 Mtetra
.697 .353 .39 r
.25004 .46954 .25501 .46002 .26018 .46601 .25508 .47737 Mtetra
.661 .326 .394 r
.25508 .47737 .26018 .46601 .26548 .47088 .26028 .4839 Mtetra
.62 .292 .393 r
.26028 .4839 .26548 .47088 .27093 .47434 .26565 .4887 Mtetra
.573 .251 .385 r
.26565 .4887 .27093 .47434 .27654 .47614 .27122 .49145 Mtetra
.517 .201 .37 r
.27122 .49145 .27654 .47614 .2823 .4761 .27698 .49191 Mtetra
.45 .139 .346 r
.27698 .49191 .2823 .4761 .28823 .47414 .28295 .48995 Mtetra
.366 .061 .31 r
.28295 .48995 .28823 .47414 .2943 .47025 .2891 .48557 Mtetra
.257 0 .257 r
.2891 .48557 .2943 .47025 .3005 .46451 .29542 .47888 Mtetra
.115 0 .179 r
.29542 .47888 .3005 .46451 .30682 .4571 .30187 .47012 Mtetra
0 0 .067 r
.30187 .47012 .30682 .4571 .31322 .44826 .30843 .45962 Mtetra
0 0 0 r
.30843 .45962 .31322 .44826 .31968 .43829 .31505 .44779 Mtetra
.31505 .44779 .31968 .43829 .32618 .42752 .32171 .43507 Mtetra
.761 .867 .436 r
.32171 .43507 .32618 .42752 .33268 .41631 .32837 .42194 Mtetra
.89 .937 .565 r
.32837 .42194 .33268 .41631 .33917 .40504 .335 .40886 Mtetra
.947 .952 .649 r
.335 .40886 .33917 .40504 .34562 .39406 .34157 .39626 Mtetra
.961 .94 .703 r
.34157 .39626 .34562 .39406 .35202 .38368 .34807 .38453 Mtetra
.951 .922 .743 r
.34807 .38453 .35202 .38368 .35835 .37419 .35449 .37398 Mtetra
.93 .905 .778 r
.35449 .37398 .35835 .37419 .36462 .36581 .36082 .36483 Mtetra
.899 .894 .815 r
.36082 .36483 .36462 .36581 .37081 .35872 .36705 .35724 Mtetra
.858 .889 .858 r
.36705 .35724 .37081 .35872 .37693 .35302 .3732 .35127 Mtetra
.799 .887 .909 r
.3732 .35127 .37693 .35302 .38298 .34878 .37928 .34692 Mtetra
.705 .876 .961 r
.37928 .34692 .38298 .34878 .38898 .34599 .38529 .34411 Mtetra
.561 .838 .997 r
.38529 .34411 .38898 .34599 .39494 .34459 .39126 .34268 Mtetra
.369 .753 .989 r
.39126 .34268 .39494 .34459 .40085 .34447 .39719 .34246 Mtetra
.182 .638 .939 r
.39719 .34246 .40085 .34447 .40675 .34549 .4031 .34322 Mtetra
.061 .541 .893 r
.4031 .34322 .40675 .34549 .41264 .34747 .40901 .34472 Mtetra
.034 .491 .882 r
.40901 .34472 .41264 .34747 .41853 .35022 .41493 .34673 Mtetra
.096 .481 .896 r
.41493 .34673 .41853 .35022 .42443 .35352 .42087 .34899 Mtetra
.209 .486 .896 r
.42087 .34899 .42443 .35352 .43036 .35716 .42684 .35131 Mtetra
.324 .484 .864 r
.42684 .35131 .43036 .35716 .43632 .36091 .43285 .3535 Mtetra
.41 .474 .816 r
.43285 .3535 .43632 .36091 .44232 .36458 .43889 .35541 Mtetra
.468 .463 .769 r
.43889 .35541 .44232 .36458 .44836 .36796 .44497 .35693 Mtetra
.505 .453 .732 r
.44497 .35693 .44836 .36796 .45445 .37089 .45109 .35798 Mtetra
.53 .445 .703 r
.45109 .35798 .45445 .37089 .46058 .37321 .45725 .35851 Mtetra
.548 .44 .683 r
.45725 .35851 .46058 .37321 .46676 .37479 .46344 .3585 Mtetra
.561 .437 .668 r
.46344 .3585 .46676 .37479 .47298 .37554 .46967 .35796 Mtetra
.571 .436 .658 r
.46967 .35796 .47298 .37554 .47924 .37537 .47592 .35687 Mtetra
.58 .437 .651 r
.47592 .35687 .47924 .37537 .48553 .37423 .4822 .35525 Mtetra
.589 .441 .648 r
.4822 .35525 .48553 .37423 .49186 .37209 .4885 .3531 Mtetra
.599 .448 .648 r
.4885 .3531 .49186 .37209 .4982 .36896 .49482 .35042 Mtetra
.609 .457 .65 r
.49482 .35042 .4982 .36896 .50456 .36486 .50116 .3472 Mtetra
.622 .47 .655 r
.50116 .3472 .50456 .36486 .51094 .35983 .50751 .34344 Mtetra
.637 .487 .662 r
.50751 .34344 .51094 .35983 .51731 .35396 .51387 .33913 Mtetra
.655 .509 .673 r
.51387 .33913 .51731 .35396 .52369 .34733 .52024 .33428 Mtetra
.677 .537 .686 r
.52024 .33428 .52369 .34733 .53007 .34009 .52661 .3289 Mtetra
.703 .57 .702 r
.52661 .3289 .53007 .34009 .53643 .33238 .53299 .32304 Mtetra
.732 .61 .722 r
.53299 .32304 .53643 .33238 .54279 .32438 .53936 .31678 Mtetra
.763 .656 .744 r
.53936 .31678 .54279 .32438 .54914 .31627 .54572 .31024 Mtetra
.793 .705 .768 r
.54572 .31024 .54914 .31627 .55548 .30827 .55209 .30355 Mtetra
.818 .755 .793 r
.55209 .30355 .55548 .30827 .56181 .30061 .55845 .29691 Mtetra
.834 .801 .82 r
.55845 .29691 .56181 .30061 .56815 .29349 .56481 .29053 Mtetra
.836 .841 .849 r
.56481 .29053 .56815 .29349 .57449 .28713 .57117 .28464 Mtetra
.819 .87 .883 r
.57117 .28464 .57449 .28713 .58084 .28175 .57755 .2795 Mtetra
.778 .884 .923 r
.57755 .2795 .58084 .28175 .58723 .27751 .58395 .27535 Mtetra
.698 .877 .965 r
.58395 .27535 .58723 .27751 .59364 .27458 .59038 .27242 Mtetra
.561 .834 .996 r
.59038 .27242 .59364 .27458 .60011 .27305 .59686 .2709 Mtetra
.34 .726 .984 r
.59686 .2709 .60011 .27305 .60663 .27299 .60339 .27094 Mtetra
.034 .531 .878 r
.60339 .27094 .60663 .27299 .61321 .27442 .61 .27263 Mtetra
0 .275 .663 r
.61 .27263 .61321 .27442 .61988 .27727 .61668 .27598 Mtetra
.535 0 0 r
.61668 .27598 .61988 .27727 .62662 .28145 .62346 .28093 Mtetra
.678 .129 0 r
.62346 .28093 .62662 .28145 .63344 .28678 .63033 .28733 Mtetra
.745 .231 0 r
.63033 .28733 .63344 .28678 .64035 .29304 .6373 .29495 Mtetra
.766 .287 .1 r
.6373 .29495 .64035 .29304 .64734 .29992 .64437 .30347 Mtetra
.762 .314 .185 r
.64437 .30347 .64734 .29992 .65439 .30712 .65151 .31251 Mtetra
.744 .321 .246 r
.65151 .31251 .65439 .30712 .6615 .31428 .65873 .32164 Mtetra
.716 .316 .288 r
.65873 .32164 .6615 .31428 .66865 .32101 .66599 .33037 Mtetra
.683 .301 .318 r
.66599 .33037 .66865 .32101 .67581 .32694 .67328 .33821 Mtetra
.645 .281 .338 r
.67328 .33821 .67581 .32694 .68297 .33172 .68056 .34471 Mtetra
.604 .254 .35 r
.68056 .34471 .68297 .33172 .6901 .33504 .68781 .34942 Mtetra
.558 .222 .356 r
.68781 .34942 .6901 .33504 .69718 .33664 .69499 .35201 Mtetra
.507 .184 .354 r
.69499 .35201 .69718 .33664 .70418 .33634 .70208 .35222 Mtetra
.45 .139 .346 r
.70208 .35222 .70418 .33634 .7111 .33405 .70905 .34993 Mtetra
.383 .085 .33 r
.70905 .34993 .7111 .33405 .71791 .32976 .71589 .34513 Mtetra
.304 .019 .304 r
.71589 .34513 .71791 .32976 .7246 .32357 .72258 .33795 Mtetra
.208 0 .265 r
.72258 .33795 .7246 .32357 .73118 .31565 .72913 .32862 Mtetra
.088 0 .208 r
.72913 .32862 .73118 .31565 .73766 .30624 .73555 .31749 Mtetra
0 0 .127 r
.73555 .31749 .73766 .30624 .74403 .29567 .74184 .30499 Mtetra
0 0 .015 r
.74184 .30499 .74403 .29567 .75033 .28428 .74805 .29158 Mtetra
0 0 0 r
.74805 .29158 .75033 .28428 .75657 .27245 .75419 .27775 Mtetra
.652 .766 .292 r
.75419 .27775 .75657 .27245 .76278 .26055 .7603 .26398 Mtetra
.811 .879 .448 r
.7603 .26398 .76278 .26055 .76898 .24895 .76641 .25071 Mtetra
.905 .939 .575 r
.76641 .25071 .76898 .24895 .77521 .23798 .77256 .23835 Mtetra
.943 .959 .672 r
.77256 .23835 .77521 .23798 .78149 .22792 .77878 .22719 Mtetra
.941 .956 .746 r
.77878 .22719 .78149 .22792 .78786 .21901 .78511 .21749 Mtetra
.914 .946 .808 r
.78511 .21749 .78786 .21901 .79433 .21143 .79156 .20939 Mtetra
.866 .932 .865 r
.79156 .20939 .79433 .21143 .80092 .2053 .79815 .20297 Mtetra
.796 .913 .919 r
.79815 .20297 .80092 .2053 .80766 .20065 .80489 .19821 Mtetra
.699 .884 .966 r
.80489 .19821 .80766 .20065 .81454 .19749 .81179 .19503 Mtetra
.428 .848 .958 r
.19059 .41014 .19478 .4107 .20028 .40947 .19611 .40891 Mtetra
.001 .573 .765 r
.19611 .40891 .20028 .40947 .20565 .40975 .20147 .40929 Mtetra
.429 0 0 r
.20147 .40929 .20565 .40975 .21088 .41163 .20668 .41141 Mtetra
.662 .122 0 r
.20668 .41141 .21088 .41163 .21598 .41512 .21175 .41537 Mtetra
.759 .28 .102 r
.21175 .41537 .21598 .41512 .22097 .42017 .21667 .42113 Mtetra
.796 .361 .215 r
.21667 .42113 .22097 .42017 .22586 .42662 .22147 .42858 Mtetra
.806 .403 .287 r
.22147 .42858 .22586 .42662 .23068 .43425 .22618 .43749 Mtetra
.802 .421 .333 r
.22618 .43749 .23068 .43425 .23548 .44276 .23084 .44751 Mtetra
.79 .424 .365 r
.23084 .44751 .23548 .44276 .24028 .45177 .2355 .45824 Mtetra
.771 .418 .386 r
.2355 .45824 .24028 .45177 .24512 .46085 .24019 .46916 Mtetra
.747 .403 .4 r
.24019 .46916 .24512 .46085 .25004 .46954 .24497 .47972 Mtetra
.717 .381 .407 r
.24497 .47972 .25004 .46954 .25508 .47737 .24988 .48934 Mtetra
.683 .352 .409 r
.24988 .48934 .25508 .47737 .26028 .4839 .25497 .49747 Mtetra
.641 .316 .405 r
.25497 .49747 .26028 .4839 .26565 .4887 .26027 .50359 Mtetra
.591 .27 .395 r
.26027 .50359 .26565 .4887 .27122 .49145 .26579 .50727 Mtetra
.529 .214 .377 r
.26579 .50727 .27122 .49145 .27698 .49191 .27156 .50821 Mtetra
.451 .142 .349 r
.27156 .50821 .27698 .49191 .28295 .48995 .27757 .50625 Mtetra
.351 .05 .306 r
.27757 .50625 .28295 .48995 .2891 .48557 .2838 .50139 Mtetra
.221 0 .243 r
.2838 .50139 .2891 .48557 .29542 .47888 .29023 .49377 Mtetra
.05 0 .152 r
.29023 .49377 .29542 .47888 .30187 .47012 .29682 .4837 Mtetra
0 0 .026 r
.29682 .4837 .30187 .47012 .30843 .45962 .30354 .47159 Mtetra
0 0 0 r
.30354 .47159 .30843 .45962 .31505 .44779 .31033 .45796 Mtetra
.31033 .45796 .31505 .44779 .32171 .43507 .31715 .44335 Mtetra
.803 .872 .435 r
.31715 .44335 .32171 .43507 .32837 .42194 .32397 .42836 Mtetra
.903 .925 .54 r
.32397 .42836 .32837 .42194 .335 .40886 .33074 .41354 Mtetra
.95 .94 .613 r
.33074 .41354 .335 .40886 .34157 .39626 .33744 .3994 Mtetra
.965 .94 .667 r
.33744 .3994 .34157 .39626 .34807 .38453 .34405 .38638 Mtetra
.961 .935 .712 r
.34405 .38638 .34807 .38453 .35449 .37398 .35055 .3748 Mtetra
.945 .933 .756 r
.35055 .3748 .35449 .37398 .36082 .36483 .35694 .36491 Mtetra
.917 .936 .804 r
.35694 .36491 .36082 .36483 .36705 .35724 .36322 .35684 Mtetra
.873 .944 .859 r
.36322 .35684 .36705 .35724 .3732 .35127 .36941 .35062 Mtetra
.797 .951 .92 r
.36941 .35062 .3732 .35127 .37928 .34692 .3755 .34616 Mtetra
.665 .934 .969 r
.3755 .34616 .37928 .34692 .38529 .34411 .38153 .34332 Mtetra
.46 .86 .968 r
.38153 .34332 .38529 .34411 .39126 .34268 .38751 .34188 Mtetra
.224 .727 .902 r
.38751 .34188 .39126 .34268 .39719 .34246 .39345 .34156 Mtetra
.044 .598 .823 r
.39345 .34156 .39719 .34246 .4031 .34322 .39939 .34208 Mtetra
0 .527 .794 r
.39939 .34208 .4031 .34322 .40901 .34472 .40533 .34313 Mtetra
0 .529 .837 r
.40533 .34313 .40901 .34472 .41493 .34673 .41128 .34442 Mtetra
.114 .576 .916 r
.41128 .34442 .41493 .34673 .42087 .34899 .41726 .34571 Mtetra
.284 .613 .956 r
.41726 .34571 .42087 .34899 .42684 .35131 .42327 .34679 Mtetra
.423 .607 .924 r
.42327 .34679 .42684 .35131 .43285 .3535 .42933 .3475 Mtetra
.507 .579 .862 r
.42933 .3475 .43285 .3535 .43889 .35541 .43541 .34776 Mtetra
.551 .547 .803 r
.43541 .34776 .43889 .35541 .44497 .35693 .44154 .34752 Mtetra
.574 .521 .758 r
.44154 .34752 .44497 .35693 .45109 .35798 .4477 .34681 Mtetra
.586 .5 .724 r
.4477 .34681 .45109 .35798 .45725 .35851 .45388 .34567 Mtetra
.591 .484 .701 r
.45388 .34567 .45725 .35851 .46344 .3585 .4601 .34418 Mtetra
.593 .472 .684 r
.4601 .34418 .46344 .3585 .46967 .35796 .46633 .34243 Mtetra
.594 .463 .673 r
.46633 .34243 .46967 .35796 .47592 .35687 .47258 .34049 Mtetra
.594 .458 .665 r
.47258 .34049 .47592 .35687 .4822 .35525 .47885 .33842 Mtetra
.595 .456 .662 r
.47885 .33842 .4822 .35525 .4885 .3531 .48514 .33625 Mtetra
.596 .457 .662 r
.48514 .33625 .4885 .3531 .49482 .35042 .49144 .33399 Mtetra
.6 .462 .665 r
.49144 .33399 .49482 .35042 .50116 .3472 .49776 .3316 Mtetra
.607 .472 .671 r
.49776 .3316 .50116 .3472 .50751 .34344 .50409 .32902 Mtetra
.618 .488 .681 r
.50409 .32902 .50751 .34344 .51387 .33913 .51043 .32617 Mtetra
.633 .51 .695 r
.51043 .32617 .51387 .33913 .52024 .33428 .51679 .32297 Mtetra
.654 .541 .713 r
.51679 .32297 .52024 .33428 .52661 .3289 .52316 .31934 Mtetra
.681 .58 .736 r
.52316 .31934 .52661 .3289 .53299 .32304 .52954 .31522 Mtetra
.715 .63 .762 r
.52954 .31522 .53299 .32304 .53936 .31678 .53592 .31061 Mtetra
.752 .688 .79 r
.53592 .31061 .53936 .31678 .54572 .31024 .54231 .30553 Mtetra
.789 .751 .818 r
.54231 .30553 .54572 .31024 .55209 .30355 .54869 .30008 Mtetra
.82 .813 .844 r
.54869 .30008 .55209 .30355 .55845 .29691 .55508 .29441 Mtetra
.837 .867 .866 r
.55508 .29441 .55845 .29691 .56481 .29053 .56146 .28873 Mtetra
.837 .91 .887 r
.56146 .28873 .56481 .29053 .57117 .28464 .56785 .28328 Mtetra
.813 .939 .911 r
.56785 .28328 .57117 .28464 .57755 .2795 .57425 .27838 Mtetra
.757 .95 .94 r
.57425 .27838 .57755 .2795 .58395 .27535 .58067 .27431 Mtetra
.651 .933 .97 r
.58067 .27431 .58395 .27535 .59038 .27242 .58712 .27138 Mtetra
.46 .857 .972 r
.58712 .27138 .59038 .27242 .59686 .2709 .59362 .26987 Mtetra
.158 .676 .888 r
.59362 .26987 .59686 .2709 .60339 .27094 .60017 .27 Mtetra
0 .392 .679 r
.60017 .27 .60339 .27094 .61 .27263 .60679 .27193 Mtetra
.484 0 0 r
.60679 .27193 .61 .27263 .61668 .27598 .61351 .27576 Mtetra
.653 .097 0 r
.61351 .27576 .61668 .27598 .62346 .28093 .62032 .28145 Mtetra
.74 .224 0 r
.62032 .28145 .62346 .28093 .63033 .28733 .62724 .28887 Mtetra
.778 .297 .091 r
.62724 .28887 .63033 .28733 .6373 .29495 .63427 .29781 Mtetra
.788 .337 .174 r
.63427 .29781 .6373 .29495 .64437 .30347 .6414 .30791 Mtetra
.782 .354 .235 r
.6414 .30791 .64437 .30347 .65151 .31251 .64864 .31873 Mtetra
.764 .357 .279 r
.64864 .31873 .65151 .31251 .65873 .32164 .65596 .32976 Mtetra
.739 .348 .311 r
.65596 .32976 .65873 .32164 .66599 .33037 .66333 .34042 Mtetra
.707 .331 .335 r
.66333 .34042 .66599 .33037 .67328 .33821 .67074 .35012 Mtetra
.669 .307 .35 r
.67074 .35012 .67328 .33821 .68056 .34471 .67814 .35828 Mtetra
.625 .277 .36 r
.67814 .35828 .68056 .34471 .68781 .34942 .6855 .36435 Mtetra
.575 .239 .363 r
.6855 .36435 .68781 .34942 .69499 .35201 .69278 .36791 Mtetra
.518 .195 .359 r
.69278 .36791 .69499 .35201 .70208 .35222 .69995 .36862 Mtetra
.451 .142 .349 r
.69995 .36862 .70208 .35222 .70905 .34993 .70698 .36633 Mtetra
.373 .078 .33 r
.70698 .36633 .70905 .34993 .71589 .34513 .71385 .36103 Mtetra
.28 .002 .3 r
.71385 .36103 .71589 .34513 .72258 .33795 .72055 .35288 Mtetra
.168 0 .257 r
.72055 .35288 .72258 .33795 .72913 .32862 .72707 .34218 Mtetra
.034 0 .197 r
.72707 .34218 .72913 .32862 .73555 .31749 .73344 .32938 Mtetra
0 0 .115 r
.73344 .32938 .73555 .31749 .74184 .30499 .73967 .31501 Mtetra
0 0 .009 r
.73967 .31501 .74184 .30499 .74805 .29158 .74579 .29964 Mtetra
0 0 0 r
.74579 .29964 .74805 .29158 .75419 .27775 .75184 .28388 Mtetra
.75184 .28388 .75419 .27775 .7603 .26398 .75786 .26831 Mtetra
.788 .842 .382 r
.75786 .26831 .7603 .26398 .76641 .25071 .76389 .25344 Mtetra
.875 .907 .499 r
.76389 .25344 .76641 .25071 .77256 .23835 .76997 .23973 Mtetra
.92 .946 .599 r
.76997 .23973 .77256 .23835 .77878 .22719 .77614 .22752 Mtetra
.931 .968 .688 r
.77614 .22752 .77878 .22719 .78511 .21749 .78243 .21706 Mtetra
.912 .98 .769 r
.78243 .21706 .78511 .21749 .79156 .20939 .78886 .20846 Mtetra
.863 .984 .847 r
.78886 .20846 .79156 .20939 .79815 .20297 .79545 .20177 Mtetra
.778 .974 .916 r
.79545 .20177 .79815 .20297 .80489 .19821 .80221 .1969 Mtetra
.65 .938 .965 r
.80221 .1969 .80489 .19821 .81179 .19503 .80913 .19369 Mtetra
.298 .794 .852 r
.1863 .41033 .19059 .41014 .19611 .40891 .19183 .40912 Mtetra
.158 0 0 r
.19183 .40912 .19611 .40891 .20147 .40929 .19719 .40958 Mtetra
.519 0 0 r
.19719 .40958 .20147 .40929 .20668 .41141 .20239 .41193 Mtetra
.696 .19 .033 r
.20239 .41193 .20668 .41141 .21175 .41537 .20741 .41632 Mtetra
.772 .321 .178 r
.20741 .41632 .21175 .41537 .21667 .42113 .21228 .42275 Mtetra
.803 .39 .266 r
.21228 .42275 .21667 .42113 .22147 .42858 .21699 .43112 Mtetra
.813 .426 .321 r
.21699 .43112 .22147 .42858 .22618 .43749 .2216 .44122 Mtetra
.811 .443 .359 r
.2216 .44122 .22618 .43749 .23084 .44751 .22613 .45266 Mtetra
.801 .446 .384 r
.22613 .45266 .23084 .44751 .2355 .45824 .23065 .46499 Mtetra
.786 .439 .401 r
.23065 .46499 .2355 .45824 .24019 .46916 .2352 .47763 Mtetra
.764 .425 .411 r
.2352 .47763 .24019 .46916 .24497 .47972 .23984 .48994 Mtetra
.737 .403 .416 r
.23984 .48994 .24497 .47972 .24988 .48934 .24463 .50125 Mtetra
.703 .374 .416 r
.24463 .50125 .24988 .48934 .25497 .49747 .24961 .51088 Mtetra
.661 .335 .41 r
.24961 .51088 .25497 .49747 .26027 .50359 .25484 .51823 Mtetra
.608 .285 .398 r
.25484 .51823 .26027 .50359 .26579 .50727 .26033 .52279 Mtetra
.539 .22 .376 r
.26033 .52279 .26579 .50727 .27156 .50821 .2661 .52418 Mtetra
.448 .135 .342 r
.2661 .52418 .27156 .50821 .27757 .50625 .27215 .52223 Mtetra
.326 .024 .289 r
.27215 .52223 .27757 .50625 .2838 .50139 .27846 .51692 Mtetra
.163 0 .21 r
.27846 .51692 .2838 .50139 .29023 .49377 .285 .50843 Mtetra
0 0 .097 r
.285 .50843 .29023 .49377 .29682 .4837 .29173 .49712 Mtetra
0 0 0 r
.29173 .49712 .29682 .4837 .30354 .47159 .2986 .4835 Mtetra
.2986 .4835 .30354 .47159 .31033 .45796 .30555 .46817 Mtetra
.738 .819 .354 r
.30555 .46817 .31033 .45796 .31715 .44335 .31254 .4518 Mtetra
.862 .89 .464 r
.31254 .4518 .31715 .44335 .32397 .42836 .31951 .43507 Mtetra
.93 .92 .542 r
.31951 .43507 .32397 .42836 .33074 .41354 .32643 .41863 Mtetra
.96 .93 .599 r
.32643 .41863 .33074 .41354 .33744 .3994 .33325 .40305 Mtetra
.97 .932 .646 r
.33325 .40305 .33744 .3994 .34405 .38638 .33996 .38881 Mtetra
.966 .935 .689 r
.33996 .38881 .34405 .38638 .35055 .3748 .34655 .37629 Mtetra
.952 .942 .734 r
.34655 .37629 .35055 .3748 .35694 .36491 .353 .36571 Mtetra
.924 .956 .786 r
.353 .36571 .35694 .36491 .36322 .35684 .35933 .3572 Mtetra
.874 .974 .846 r
.35933 .3572 .36322 .35684 .36941 .35062 .36554 .35072 Mtetra
.778 .982 .905 r
.36554 .35072 .36941 .35062 .3755 .34616 .37166 .34617 Mtetra
.6 .944 .931 r
.37166 .34617 .3755 .34616 .38153 .34332 .37771 .34331 Mtetra
.345 .821 .878 r
.37771 .34331 .38153 .34332 .38751 .34188 .3837 .34185 Mtetra
.101 .657 .77 r
.3837 .34185 .38751 .34188 .39345 .34156 .38967 .34144 Mtetra
.047 0 0 r
.38967 .34144 .39345 .34156 .39939 .34208 .39562 .34174 Mtetra
.085 0 0 r
.39562 .34174 .39939 .34208 .40533 .34313 .40159 .34237 Mtetra
0 .557 .777 r
.40159 .34237 .40533 .34313 .41128 .34442 .40757 .34302 Mtetra
.162 .662 .912 r
.40757 .34302 .41128 .34442 .41726 .34571 .4136 .34341 Mtetra
.377 .733 .99 r
.4136 .34341 .41726 .34571 .42327 .34679 .41965 .34335 Mtetra
.53 .725 .963 r
.41965 .34335 .42327 .34679 .42933 .3475 .42575 .34271 Mtetra
.604 .678 .894 r
.42575 .34271 .42933 .3475 .43541 .34776 .43189 .34146 Mtetra
.634 .63 .829 r
.43189 .34146 .43541 .34776 .44154 .34752 .43806 .33962 Mtetra
.643 .59 .78 r
.43806 .33962 .44154 .34752 .4477 .34681 .44426 .33731 Mtetra
.642 .558 .744 r
.44426 .33731 .4477 .34681 .45388 .34567 .45048 .33465 Mtetra
.636 .532 .719 r
.45048 .33465 .45388 .34567 .4601 .34418 .45672 .33182 Mtetra
.628 .512 .702 r
.45672 .33182 .4601 .34418 .46633 .34243 .46296 .32897 Mtetra
.619 .496 .69 r
.46296 .32897 .46633 .34243 .47258 .34049 .46922 .32626 Mtetra
.61 .484 .683 r
.46922 .32626 .47258 .34049 .47885 .33842 .47548 .32378 Mtetra
.602 .475 .68 r
.47548 .32378 .47885 .33842 .48514 .33625 .48176 .3216 Mtetra
.595 .47 .681 r
.48176 .3216 .48514 .33625 .49144 .33399 .48804 .31972 Mtetra
.59 .471 .685 r
.48804 .31972 .49144 .33399 .49776 .3316 .49434 .31807 Mtetra
.589 .477 .694 r
.49434 .31807 .49776 .3316 .50409 .32902 .50065 .31656 Mtetra
.592 .49 .707 r
.50065 .31656 .50409 .32902 .51043 .32617 .50699 .31504 Mtetra
.602 .512 .725 r
.50699 .31504 .51043 .32617 .51679 .32297 .51334 .31334 Mtetra
.62 .546 .749 r
.51334 .31334 .51679 .32297 .52316 .31934 .5197 .3113 Mtetra
.648 .592 .778 r
.5197 .3113 .52316 .31934 .52954 .31522 .52608 .30877 Mtetra
.685 .653 .812 r
.52608 .30877 .52954 .31522 .53592 .31061 .53248 .30566 Mtetra
.728 .724 .847 r
.53248 .30566 .53592 .31061 .54231 .30553 .53888 .30192 Mtetra
.771 .8 .876 r
.53888 .30192 .54231 .30553 .54869 .30008 .54529 .2976 Mtetra
.805 .869 .896 r
.54529 .2976 .54869 .30008 .55508 .29441 .5517 .29282 Mtetra
.82 .924 .904 r
.5517 .29282 .55508 .29441 .56146 .28873 .55811 .28777 Mtetra
.813 .96 .907 r
.55811 .28777 .56146 .28873 .56785 .28328 .56453 .28274 Mtetra
.779 .977 .912 r
.56453 .28274 .56785 .28328 .57425 .27838 .57095 .27804 Mtetra
.708 .975 .922 r
.57095 .27804 .57425 .27838 .58067 .27431 .57739 .27404 Mtetra
.575 .936 .926 r
.57739 .27404 .58067 .27431 .58712 .27138 .58386 .27112 Mtetra
.342 .818 .885 r
.58386 .27112 .58712 .27138 .59362 .26987 .59037 .26961 Mtetra
.002 .578 .738 r
.59037 .26961 .59362 .26987 .60017 .27 .59694 .26983 Mtetra
.34 0 0 r
.59694 .26983 .60017 .27 .60679 .27193 .60359 .272 Mtetra
.574 0 0 r
.60359 .272 .60679 .27193 .61351 .27576 .61032 .27626 Mtetra
.703 .171 0 r
.61032 .27626 .61351 .27576 .62032 .28145 .61717 .28264 Mtetra
.767 .276 .057 r
.61717 .28264 .62032 .28145 .62724 .28887 .62413 .29102 Mtetra
.796 .336 .146 r
.62413 .29102 .62724 .28887 .63427 .29781 .63121 .30118 Mtetra
.804 .368 .21 r
.63121 .30118 .63427 .29781 .6414 .30791 .63842 .31275 Mtetra
.799 .382 .258 r
.63842 .31275 .6414 .30791 .64864 .31873 .64574 .32523 Mtetra
.783 .383 .293 r
.64574 .32523 .64864 .31873 .65596 .32976 .65315 .33805 Mtetra
.76 .373 .32 r
.65315 .33805 .65596 .32976 .66333 .34042 .66063 .35053 Mtetra
.73 .354 .339 r
.66063 .35053 .66333 .34042 .67074 .35012 .66815 .36197 Mtetra
.692 .328 .353 r
.66815 .36197 .67074 .35012 .67814 .35828 .67566 .37169 Mtetra
.647 .294 .36 r
.67566 .37169 .67814 .35828 .6855 .36435 .68313 .37905 Mtetra
.592 .251 .361 r
.68313 .37905 .6855 .36435 .69278 .36791 .6905 .38351 Mtetra
.526 .199 .356 r
.6905 .38351 .69278 .36791 .69995 .36862 .69775 .3847 Mtetra
.448 .135 .342 r
.69775 .3847 .69995 .36862 .70698 .36633 .70484 .38241 Mtetra
.354 .059 .319 r
.70484 .38241 .70698 .36633 .71385 .36103 .71174 .37664 Mtetra
.24 0 .283 r
.71174 .37664 .71385 .36103 .72055 .35288 .71845 .36757 Mtetra
.106 0 .232 r
.71845 .36757 .72055 .35288 .72707 .34218 .72496 .35559 Mtetra
0 0 .162 r
.72496 .35559 .72707 .34218 .73344 .32938 .73128 .34121 Mtetra
0 0 .074 r
.73128 .34121 .73344 .32938 .73967 .31501 .73745 .32507 Mtetra
0 0 0 r
.73745 .32507 .73967 .31501 .74579 .29964 .7435 .30787 Mtetra
.7435 .30787 .74579 .29964 .75184 .28388 .74948 .2903 Mtetra
.699 .755 .256 r
.74948 .2903 .75184 .28388 .75786 .26831 .75542 .27304 Mtetra
.802 .832 .362 r
.75542 .27304 .75786 .26831 .76389 .25344 .76138 .25668 Mtetra
.87 .888 .46 r
.76138 .25668 .76389 .25344 .76997 .23973 .76741 .24172 Mtetra
.907 .929 .55 r
.76741 .24172 .76997 .23973 .77614 .22752 .77354 .22853 Mtetra
.916 .96 .637 r
.77354 .22853 .77614 .22752 .78243 .21706 .7798 .21735 Mtetra
.896 .985 .723 r
.7798 .21735 .78243 .21706 .78886 .20846 .78622 .2083 Mtetra
.841 .999 .807 r
.78622 .2083 .78886 .20846 .79545 .20177 .79282 .20135 Mtetra
.736 .99 .879 r
.79282 .20135 .79545 .20177 .80221 .1969 .79959 .19638 Mtetra
.574 .937 .915 r
.79959 .19638 .80221 .1969 .80913 .19369 .80652 .19314 Mtetra
.228 .748 .781 r
.18195 .41089 .1863 .41033 .19183 .40912 .18748 .40968 Mtetra
.226 0 0 r
.18748 .40968 .19183 .40912 .19719 .40958 .19285 .41022 Mtetra
.556 .003 0 r
.19285 .41022 .19719 .40958 .20239 .41193 .19803 .41278 Mtetra
.714 .226 .086 r
.19803 .41278 .20239 .41193 .20741 .41632 .20303 .41754 Mtetra
.783 .346 .213 r
.20303 .41754 .20741 .41632 .21228 .42275 .20783 .42457 Mtetra
.812 .411 .289 r
.20783 .42457 .21228 .42275 .21699 .43112 .21247 .43378 Mtetra
.823 .445 .338 r
.21247 .43378 .21699 .43112 .2216 .44122 .21698 .44493 Mtetra
.823 .461 .37 r
.21698 .44493 .2216 .44122 .22613 .45266 .2214 .45765 Mtetra
.816 .465 .392 r
.2214 .45765 .22613 .45266 .23065 .46499 .22579 .47142 Mtetra
.802 .459 .406 r
.22579 .47142 .23065 .46499 .2352 .47763 .2302 .48561 Mtetra
.784 .446 .415 r
.2302 .48561 .2352 .47763 .23984 .48994 .23472 .49949 Mtetra
.759 .424 .419 r
.23472 .49949 .23984 .48994 .24463 .50125 .23939 .51231 Mtetra
.726 .394 .417 r
.23939 .51231 .24463 .50125 .24961 .51088 .24428 .52331 Mtetra
.683 .353 .409 r
.24428 .52331 .24961 .51088 .25484 .51823 .24943 .53177 Mtetra
.626 .297 .394 r
.24943 .53177 .25484 .51823 .26033 .52279 .25489 .53713 Mtetra
.548 .222 .367 r
.25489 .53713 .26033 .52279 .2661 .52418 .26066 .53894 Mtetra
.438 .118 .323 r
.26066 .53894 .2661 .52418 .27215 .52223 .26675 .53698 Mtetra
.283 0 .253 r
.26675 .53698 .27215 .52223 .27846 .51692 .27314 .53126 Mtetra
.067 0 .145 r
.27314 .53126 .27846 .51692 .285 .50843 .27978 .52198 Mtetra
0 0 0 r
.27978 .52198 .285 .50843 .29173 .49712 .28664 .50955 Mtetra
.28664 .50955 .29173 .49712 .2986 .4835 .29366 .49456 Mtetra
.709 .797 .324 r
.29366 .49456 .2986 .4835 .30555 .46817 .30077 .47771 Mtetra
.849 .875 .435 r
.30077 .47771 .30555 .46817 .31254 .4518 .30791 .45975 Mtetra
.925 .906 .51 r
.30791 .45975 .31254 .4518 .31951 .43507 .31503 .44145 Mtetra
.961 .916 .563 r
.31503 .44145 .31951 .43507 .32643 .41863 .32208 .42355 Mtetra
.975 .918 .604 r
.32208 .42355 .32643 .41863 .33325 .40305 .32902 .40667 Mtetra
.978 .92 .64 r
.32902 .40667 .33325 .40305 .33996 .38881 .33584 .39135 Mtetra
.971 .926 .678 r
.33584 .39135 .33996 .38881 .34655 .37629 .3425 .37798 Mtetra
.957 .938 .721 r
.3425 .37798 .34655 .37629 .353 .36571 .34902 .36679 Mtetra
.929 .959 .773 r
.34902 .36679 .353 .36571 .35933 .3572 .35539 .35787 Mtetra
.875 .983 .834 r
.35539 .35787 .35933 .3572 .36554 .35072 .36164 .35118 Mtetra
.764 .99 .89 r
.36164 .35118 .36554 .35072 .37166 .34617 .36778 .34653 Mtetra
.558 .933 .897 r
.36778 .34653 .37166 .34617 .37771 .34331 .37385 .34365 Mtetra
.283 .784 .815 r
.37385 .34365 .37771 .34331 .3837 .34185 .37986 .34218 Mtetra
0 0 0 r
.37986 .34218 .3837 .34185 .38967 .34144 .38584 .3417 Mtetra
.066 0 0 r
.38584 .3417 .38967 .34144 .39562 .34174 .39181 .3418 Mtetra
.07 0 0 r
.39181 .3418 .39562 .34174 .40159 .34237 .3978 .34206 Mtetra
.038 .606 .764 r
.3978 .34206 .40159 .34237 .40757 .34302 .40383 .34214 Mtetra
.25 .742 .916 r
.40383 .34214 .40757 .34302 .4136 .34341 .40989 .34174 Mtetra
.481 .825 .998 r
.40989 .34174 .4136 .34341 .41965 .34335 .41599 .34067 Mtetra
.627 .812 .971 r
.41599 .34067 .41965 .34335 .42575 .34271 .42214 .33884 Mtetra
.688 .756 .903 r
.42214 .33884 .42575 .34271 .43189 .34146 .42833 .33626 Mtetra
.706 .7 .841 r
.42833 .33626 .43189 .34146 .43806 .33962 .43454 .33302 Mtetra
.705 .652 .795 r
.43454 .33302 .43806 .33962 .44426 .33731 .44078 .32929 Mtetra
.695 .614 .761 r
.44078 .32929 .44426 .33731 .45048 .33465 .44704 .32531 Mtetra
.681 .582 .737 r
.44704 .32531 .45048 .33465 .45672 .33182 .4533 .32129 Mtetra
.665 .555 .721 r
.4533 .32129 .45672 .33182 .46296 .32897 .45956 .31749 Mtetra
.647 .533 .711 r
.45956 .31749 .46296 .32897 .46922 .32626 .46582 .3141 Mtetra
.629 .515 .705 r
.46582 .3141 .46922 .32626 .47548 .32378 .47209 .31127 Mtetra
.61 .5 .703 r
.47209 .31127 .47548 .32378 .48176 .3216 .47836 .30908 Mtetra
.593 .489 .705 r
.47836 .30908 .48176 .3216 .48804 .31972 .48463 .30752 Mtetra
.577 .483 .711 r
.48463 .30752 .48804 .31972 .49434 .31807 .49091 .30653 Mtetra
.565 .484 .722 r
.49091 .30653 .49434 .31807 .50065 .31656 .49721 .30595 Mtetra
.558 .493 .738 r
.49721 .30595 .50065 .31656 .50699 .31504 .50353 .30559 Mtetra
.559 .514 .761 r
.50353 .30559 .50699 .31504 .51334 .31334 .50987 .3052 Mtetra
.57 .549 .792 r
.50987 .3052 .51334 .31334 .5197 .3113 .51624 .30456 Mtetra
.595 .602 .829 r
.51624 .30456 .5197 .3113 .52608 .30877 .52262 .30342 Mtetra
.633 .672 .869 r
.52262 .30342 .52608 .30877 .53248 .30566 .52902 .30163 Mtetra
.681 .755 .907 r
.52902 .30163 .53248 .30566 .53888 .30192 .53544 .29908 Mtetra
.73 .838 .932 r
.53544 .29908 .53888 .30192 .54529 .2976 .54187 .29576 Mtetra
.766 .907 .937 r
.54187 .29576 .54529 .2976 .5517 .29282 .5483 .29176 Mtetra
.783 .954 .927 r
.5483 .29176 .5517 .29282 .55811 .28777 .55474 .28727 Mtetra
.775 .978 .912 r
.55474 .28727 .55811 .28777 .56453 .28274 .56118 .28259 Mtetra
.74 .985 .902 r
.56118 .28259 .56453 .28274 .57095 .27804 .56763 .27808 Mtetra
.667 .972 .898 r
.56763 .27808 .57095 .27804 .57739 .27404 .57409 .27415 Mtetra
.526 .92 .886 r
.57409 .27415 .57739 .27404 .58386 .27112 .58058 .27122 Mtetra
.277 .781 .823 r
.58058 .27122 .58386 .27112 .59037 .26961 .58711 .26972 Mtetra
.074 0 0 r
.58711 .26972 .59037 .26961 .59694 .26983 .5937 .27001 Mtetra
.402 0 0 r
.5937 .27001 .59694 .26983 .60359 .272 .60036 .2724 Mtetra
.614 .052 0 r
.60036 .2724 .60359 .272 .61032 .27626 .60713 .27705 Mtetra
.727 .211 0 r
.60713 .27705 .61032 .27626 .61717 .28264 .614 .28405 Mtetra
.785 .306 .091 r
.614 .28405 .61717 .28264 .62413 .29102 .621 .29329 Mtetra
.811 .361 .167 r
.621 .29329 .62413 .29102 .63121 .30118 .62813 .30454 Mtetra
.82 .39 .222 r
.62813 .30454 .63121 .30118 .63842 .31275 .6354 .31742 Mtetra
.817 .403 .262 r
.6354 .31742 .63842 .31275 .64574 .32523 .64279 .3314 Mtetra
.804 .404 .293 r
.64279 .3314 .64574 .32523 .65315 .33805 .65028 .34582 Mtetra
.784 .394 .316 r
.65028 .34582 .65315 .33805 .66063 .35053 .65786 .35994 Mtetra
.755 .375 .334 r
.65786 .35994 .66063 .35053 .66815 .36197 .66547 .37296 Mtetra
.717 .346 .345 r
.66547 .37296 .66815 .36197 .67566 .37169 .67308 .3841 Mtetra
.67 .308 .351 r
.67308 .3841 .67566 .37169 .68313 .37905 .68065 .39262 Mtetra
.609 .259 .35 r
.68065 .39262 .68313 .37905 .6905 .38351 .68811 .39791 Mtetra
.533 .196 .342 r
.68811 .39791 .6905 .38351 .69775 .3847 .69544 .39953 Mtetra
.438 .118 .323 r
.69544 .39953 .69775 .3847 .70484 .38241 .70258 .39724 Mtetra
.32 .021 .292 r
.70258 .39724 .70484 .38241 .71174 .37664 .70952 .39103 Mtetra
.176 0 .245 r
.70952 .39103 .71174 .37664 .71845 .36757 .71623 .38113 Mtetra
.007 0 .179 r
.71623 .38113 .71845 .36757 .72496 .35559 .72273 .36798 Mtetra
0 0 .095 r
.72273 .36798 .72496 .35559 .73128 .34121 .72903 .35217 Mtetra
0 0 0 r
.72903 .35217 .73128 .34121 .73745 .32507 .73515 .33444 Mtetra
.73515 .33444 .73745 .32507 .7435 .30787 .74115 .31558 Mtetra
.74115 .31558 .7435 .30787 .74948 .2903 .74706 .29639 Mtetra
.776 .792 .297 r
.74706 .29639 .74948 .2903 .75542 .27304 .75294 .27761 Mtetra
.848 .845 .382 r
.75294 .27761 .75542 .27304 .76138 .25668 .75885 .25991 Mtetra
.894 .886 .46 r
.75885 .25991 .76138 .25668 .76741 .24172 .76483 .24382 Mtetra
.917 .921 .536 r
.76483 .24382 .76741 .24172 .77354 .22853 .77092 .22975 Mtetra
.918 .952 .614 r
.77092 .22975 .77354 .22853 .7798 .21735 .77717 .21794 Mtetra
.893 .98 .697 r
.77717 .21794 .7798 .21735 .78622 .2083 .78359 .20847 Mtetra
.829 .998 .78 r
.78359 .20847 .78622 .2083 .79282 .20135 .79019 .20129 Mtetra
.708 .986 .848 r
.79019 .20129 .79282 .20135 .79959 .19638 .79698 .19622 Mtetra
.525 .92 .874 r
.79698 .19622 .79959 .19638 .80652 .19314 .80394 .19296 Mtetra
.244 .759 .8 r
.17757 .41135 .18195 .41089 .18748 .40968 .18312 .41015 Mtetra
.227 0 0 r
.18312 .41015 .18748 .40968 .19285 .41022 .18849 .41075 Mtetra
.57 .018 0 r
.18849 .41075 .19285 .41022 .19803 .41278 .19366 .41349 Mtetra
.728 .244 .095 r
.19366 .41349 .19803 .41278 .20303 .41754 .19863 .41858 Mtetra
.796 .363 .221 r
.19863 .41858 .20303 .41754 .20783 .42457 .20339 .42611 Mtetra
.826 .427 .295 r
.20339 .42611 .20783 .42457 .21247 .43378 .20796 .43602 Mtetra
.837 .462 .341 r
.20796 .43602 .21247 .43378 .21698 .44493 .21238 .44808 Mtetra
.839 .478 .372 r
.21238 .44808 .21698 .44493 .2214 .45765 .2167 .46188 Mtetra
.833 .483 .392 r
.2167 .46188 .2214 .45765 .22579 .47142 .22097 .47688 Mtetra
.823 .479 .405 r
.22097 .47688 .22579 .47142 .2302 .48561 .22527 .49239 Mtetra
.806 .466 .412 r
.22527 .49239 .2302 .48561 .23472 .49949 .22966 .50763 Mtetra
.784 .445 .414 r
.22966 .50763 .23472 .49949 .23939 .51231 .23423 .52175 Mtetra
.753 .414 .411 r
.23423 .52175 .23939 .51231 .24428 .52331 .23903 .53391 Mtetra
.71 .37 .401 r
.23903 .53391 .24428 .52331 .24943 .53177 .24413 .54333 Mtetra
.648 .307 .381 r
.24413 .54333 .24943 .53177 .25489 .53713 .24955 .54937 Mtetra
.557 .216 .346 r
.24955 .54937 .25489 .53713 .26066 .53894 .25533 .55154 Mtetra
.418 .081 .284 r
.25533 .55154 .26066 .53894 .26675 .53698 .26145 .54958 Mtetra
.203 0 .18 r
.26145 .54958 .26675 .53698 .27314 .53126 .26791 .54351 Mtetra
0 0 .019 r
.26791 .54351 .27314 .53126 .27978 .52198 .27465 .53354 Mtetra
0 0 0 r
.27465 .53354 .27978 .52198 .28664 .50955 .28163 .52015 Mtetra
.713 .809 .343 r
.28163 .52015 .28664 .50955 .29366 .49456 .28878 .50399 Mtetra
.866 .884 .453 r
.28878 .50399 .29366 .49456 .30077 .47771 .29603 .48582 Mtetra
.939 .906 .518 r
.29603 .48582 .30077 .47771 .30791 .45975 .30331 .4665 Mtetra
.972 .907 .56 r
.30331 .4665 .30791 .45975 .31503 .44145 .31057 .44686 Mtetra
.984 .903 .591 r
.31057 .44686 .31503 .44145 .32208 .42355 .31774 .42771 Mtetra
.986 .9 .618 r
.31774 .42771 .32208 .42355 .32902 .40667 .3248 .40973 Mtetra
.983 .901 .646 r
.3248 .40973 .32902 .40667 .33584 .39135 .3317 .39349 Mtetra
.975 .908 .678 r
.3317 .39349 .33584 .39135 .3425 .37798 .33844 .37939 Mtetra
.961 .923 .718 r
.33844 .37939 .3425 .37798 .34902 .36679 .34502 .36767 Mtetra
.936 .947 .77 r
.34502 .36767 .34902 .36679 .35539 .35787 .35143 .35841 Mtetra
.884 .975 .833 r
.35143 .35841 .35539 .35787 .36164 .35118 .35771 .35153 Mtetra
.776 .989 .893 r
.35771 .35153 .36164 .35118 .36778 .34653 .36388 .3468 Mtetra
.572 .938 .907 r
.36388 .3468 .36778 .34653 .37385 .34365 .36996 .3439 Mtetra
.302 .797 .834 r
.36996 .3439 .37385 .34365 .37986 .34218 .37599 .34241 Mtetra
.084 .644 .73 r
.37599 .34241 .37986 .34218 .38584 .3417 .38198 .34187 Mtetra
.014 0 0 r
.38198 .34187 .38584 .3417 .39181 .3418 .38798 .3418 Mtetra
.009 .585 .712 r
.38798 .3418 .39181 .3418 .3978 .34206 .394 .34176 Mtetra
.149 .69 .823 r
.394 .34176 .3978 .34206 .40383 .34214 .40005 .34135 Mtetra
.375 .819 .948 r
.40005 .34135 .40383 .34214 .40989 .34174 .40615 .34028 Mtetra
.584 .879 .993 r
.40615 .34028 .40989 .34174 .41599 .34067 .4123 .33837 Mtetra
.703 .856 .955 r
.4123 .33837 .41599 .34067 .42214 .33884 .41849 .33554 Mtetra
.75 .802 .894 r
.41849 .33554 .42214 .33884 .42833 .33626 .42472 .33184 Mtetra
.762 .749 .841 r
.42472 .33184 .42833 .33626 .43454 .33302 .43098 .32742 Mtetra
.756 .702 .801 r
.43098 .32742 .43454 .33302 .44078 .32929 .43726 .32252 Mtetra
.742 .663 .773 r
.43726 .32252 .44078 .32929 .44704 .32531 .44355 .31742 Mtetra
.723 .63 .753 r
.44355 .31742 .44704 .32531 .4533 .32129 .44984 .31242 Mtetra
.701 .601 .741 r
.44984 .31242 .4533 .32129 .45956 .31749 .45612 .30782 Mtetra
.676 .574 .733 r
.45612 .30782 .45956 .31749 .46582 .3141 .4624 .30387 Mtetra
.649 .551 .73 r
.4624 .30387 .46582 .3141 .47209 .31127 .46866 .30074 Mtetra
.62 .53 .731 r
.46866 .30074 .47209 .31127 .47836 .30908 .47493 .29854 Mtetra
.59 .513 .735 r
.47493 .29854 .47836 .30908 .48463 .30752 .48119 .29725 Mtetra
.561 .5 .744 r
.48119 .29725 .48463 .30752 .49091 .30653 .48746 .2968 Mtetra
.534 .493 .757 r
.48746 .2968 .49091 .30653 .49721 .30595 .49375 .297 Mtetra
.511 .496 .777 r
.49375 .297 .49721 .30595 .50353 .30559 .50006 .2976 Mtetra
.498 .513 .803 r
.50006 .2976 .50353 .30559 .50987 .3052 .50639 .29831 Mtetra
.498 .546 .837 r
.50639 .29831 .50987 .3052 .51624 .30456 .51275 .29883 Mtetra
.515 .601 .877 r
.51275 .29883 .51624 .30456 .52262 .30342 .51914 .29886 Mtetra
.553 .676 .92 r
.51914 .29886 .52262 .30342 .52902 .30163 .52556 .29818 Mtetra
.608 .765 .954 r
.52556 .29818 .52902 .30163 .53544 .29908 .53199 .29662 Mtetra
.667 .849 .97 r
.53199 .29662 .53544 .29908 .54187 .29576 .53843 .29413 Mtetra
.716 .915 .963 r
.53843 .29413 .54187 .29576 .5483 .29176 .54489 .29079 Mtetra
.745 .956 .942 r
.54489 .29079 .5483 .29176 .55474 .28727 .55135 .28678 Mtetra
.751 .976 .921 r
.55135 .28678 .55474 .28727 .56118 .28259 .55781 .2824 Mtetra
.729 .982 .908 r
.55781 .2824 .56118 .28259 .56763 .27808 .56428 .27804 Mtetra
.668 .971 .905 r
.56428 .27804 .56763 .27808 .57409 .27415 .57077 .27415 Mtetra
.538 .924 .898 r
.57077 .27415 .57409 .27415 .58058 .27122 .57727 .27122 Mtetra
.292 .79 .84 r
.57727 .27122 .58058 .27122 .58711 .26972 .58382 .26973 Mtetra
.069 0 0 r
.58382 .26973 .58711 .26972 .5937 .27001 .59043 .27009 Mtetra
.412 0 0 r
.59043 .27009 .5937 .27001 .60036 .2724 .59712 .27265 Mtetra
.629 .069 0 r
.59712 .27265 .60036 .2724 .60713 .27705 .6039 .27764 Mtetra
.742 .229 0 r
.6039 .27764 .60713 .27705 .614 .28405 .6108 .28515 Mtetra
.799 .323 .09 r
.6108 .28515 .614 .28405 .621 .29329 .61783 .29512 Mtetra
.827 .377 .162 r
.61783 .29512 .621 .29329 .62813 .30454 .62501 .30731 Mtetra
.837 .407 .213 r
.62501 .30731 .62813 .30454 .6354 .31742 .63232 .32132 Mtetra
.837 .421 .251 r
.63232 .32132 .6354 .31742 .64279 .3314 .63977 .33657 Mtetra
.827 .422 .279 r
.63977 .33657 .64279 .3314 .65028 .34582 .64733 .35236 Mtetra
.81 .413 .3 r
.64733 .35236 .65028 .34582 .65786 .35994 .65498 .36788 Mtetra
.783 .393 .315 r
.65498 .36788 .65786 .35994 .66547 .37296 .66268 .38225 Mtetra
.747 .363 .325 r
.66268 .38225 .66547 .37296 .67308 .3841 .67037 .39461 Mtetra
.697 .32 .329 r
.67037 .39461 .67308 .3841 .68065 .39262 .67802 .40413 Mtetra
.63 .261 .325 r
.67802 .40413 .68065 .39262 .68811 .39791 .68556 .41014 Mtetra
.54 .183 .312 r
.68556 .41014 .68811 .39791 .69544 .39953 .69295 .41212 Mtetra
.418 .081 .284 r
.69295 .41212 .69544 .39953 .70258 .39724 .70014 .40983 Mtetra
.259 0 .238 r
.70014 .40983 .70258 .39724 .70952 .39103 .70712 .40325 Mtetra
.063 0 .169 r
.70712 .40325 .70952 .39103 .71623 .38113 .71385 .39264 Mtetra
0 0 .078 r
.71385 .39264 .71623 .38113 .72273 .36798 .72034 .37847 Mtetra
0 0 0 r
.72034 .37847 .72273 .36798 .72903 .35217 .72662 .36144 Mtetra
.72662 .36144 .72903 .35217 .73515 .33444 .73272 .34234 Mtetra
.702 .733 .219 r
.73272 .34234 .73515 .33444 .74115 .31558 .73867 .32205 Mtetra
.802 .794 .298 r
.73867 .32205 .74115 .31558 .74706 .29639 .74454 .30146 Mtetra
.869 .836 .367 r
.74454 .30146 .74706 .29639 .75294 .27761 .75038 .28139 Mtetra
.911 .867 .43 r
.75038 .28139 .75294 .27761 .75885 .25991 .75625 .26254 Mtetra
.936 .893 .49 r
.75625 .26254 .75885 .25991 .76483 .24382 .76219 .2455 Mtetra
.946 .92 .554 r
.76219 .2455 .76483 .24382 .77092 .22975 .76827 .23067 Mtetra
.94 .948 .623 r
.76827 .23067 .77092 .22975 .77717 .21794 .7745 .21831 Mtetra
.912 .977 .701 r
.7745 .21831 .77717 .21794 .78359 .20847 .78092 .20849 Mtetra
.847 .998 .785 r
.78092 .20849 .78359 .20847 .79019 .20129 .78753 .20111 Mtetra
.725 .99 .857 r
.78753 .20111 .79019 .20129 .79698 .19622 .79434 .19596 Mtetra
.541 .927 .886 r
.79434 .19596 .79698 .19622 .80394 .19296 .80132 .19268 Mtetra
.34 .815 .895 r
.17323 .41128 .17757 .41135 .18312 .41015 .17878 .41008 Mtetra
.16 0 0 r
.17878 .41008 .18312 .41015 .18849 .41075 .18416 .41073 Mtetra
.563 0 0 r
.18416 .41073 .18849 .41075 .19366 .41349 .18932 .4136 Mtetra
.741 .248 .065 r
.18932 .4136 .19366 .41349 .19863 .41858 .19426 .41895 Mtetra
.813 .376 .205 r
.19426 .41895 .19863 .41858 .20339 .42611 .19898 .42689 Mtetra
.843 .443 .284 r
.19898 .42689 .20339 .42611 .20796 .43602 .2035 .43736 Mtetra
.856 .478 .332 r
.2035 .43736 .20796 .43602 .21238 .44808 .20785 .45013 Mtetra
.858 .496 .363 r
.20785 .45013 .21238 .44808 .2167 .46188 .21208 .46479 Mtetra
.855 .502 .383 r
.21208 .46479 .2167 .46188 .22097 .47688 .21626 .48076 Mtetra
.847 .499 .395 r
.21626 .48076 .22097 .47688 .22527 .49239 .22046 .49732 Mtetra
.833 .488 .401 r
.22046 .49732 .22527 .49239 .22966 .50763 .22476 .51362 Mtetra
.814 .468 .402 r
.22476 .51362 .22966 .50763 .23423 .52175 .22924 .52878 Mtetra
.785 .437 .396 r
.22924 .52878 .23423 .52175 .23903 .53391 .23397 .54187 Mtetra
.743 .389 .382 r
.23397 .54187 .23903 .53391 .24413 .54333 .23901 .55206 Mtetra
.677 .316 .354 r
.23901 .55206 .24413 .54333 .24955 .54937 .24441 .55864 Mtetra
.568 .199 .302 r
.24441 .55864 .24955 .54937 .25533 .55154 .25018 .56109 Mtetra
.374 .004 .202 r
.25018 .56109 .25533 .55154 .26145 .54958 .25634 .55913 Mtetra
.036 0 .02 r
.25634 .55913 .26145 .54958 .26791 .54351 .26285 .55277 Mtetra
0 0 0 r
.26285 .55277 .26791 .54351 .27465 .53354 .26968 .54226 Mtetra
.751 .858 .421 r
.26968 .54226 .27465 .53354 .28163 .52015 .27676 .5281 Mtetra
.907 .913 .517 r
.27676 .5281 .28163 .52015 .28878 .50399 .28403 .51099 Mtetra
.965 .912 .56 r
.28403 .51099 .28878 .50399 .29603 .48582 .2914 .49178 Mtetra
.986 .898 .584 r
.2914 .49178 .29603 .48582 .30331 .4665 .2988 .47137 Mtetra
.991 .885 .6 r
.2988 .47137 .30331 .4665 .31057 .44686 .30618 .45067 Mtetra
.99 .875 .616 r
.30618 .45067 .31057 .44686 .31774 .42771 .31346 .43053 Mtetra
.986 .871 .633 r
.31346 .43053 .31774 .42771 .3248 .40973 .32061 .41167 Mtetra
.98 .872 .655 r
.32061 .41167 .3248 .40973 .3317 .39349 .32759 .39469 Mtetra
.972 .88 .683 r
.32759 .39469 .3317 .39349 .33844 .37939 .3344 .38002 Mtetra
.959 .895 .72 r
.3344 .38002 .33844 .37939 .34502 .36767 .34102 .36788 Mtetra
.937 .919 .771 r
.34102 .36788 .34502 .36767 .35143 .35841 .34748 .35835 Mtetra
.893 .949 .836 r
.34748 .35835 .35143 .35841 .35771 .35153 .35379 .35131 Mtetra
.803 .971 .907 r
.35379 .35131 .35771 .35153 .36388 .3468 .35998 .34652 Mtetra
.632 .946 .95 r
.35998 .34652 .36388 .3468 .36996 .3439 .36608 .34361 Mtetra
.396 .845 .919 r
.36608 .34361 .36996 .3439 .37599 .34241 .37212 .34211 Mtetra
.196 .722 .846 r
.37212 .34211 .37599 .34241 .38198 .34187 .37813 .34151 Mtetra
.112 .661 .81 r
.37813 .34151 .38198 .34187 .38798 .3418 .38415 .34131 Mtetra
.155 .691 .844 r
.38415 .34131 .38798 .3418 .394 .34176 .39019 .34102 Mtetra
.308 .783 .925 r
.39019 .34102 .394 .34176 .40005 .34135 .39627 .34024 Mtetra
.508 .869 .986 r
.39627 .34024 .40005 .34135 .40615 .34028 .4024 .33865 Mtetra
.666 .891 .979 r
.4024 .33865 .40615 .34028 .4123 .33837 .40858 .33607 Mtetra
.753 .863 .93 r
.40858 .33607 .4123 .33837 .41849 .33554 .41481 .33246 Mtetra
.789 .819 .876 r
.41481 .33246 .41849 .33554 .42472 .33184 .42109 .32788 Mtetra
.798 .776 .832 r
.42109 .32788 .42472 .33184 .43098 .32742 .42739 .32255 Mtetra
.793 .737 .801 r
.42739 .32255 .43098 .32742 .43726 .32252 .4337 .31672 Mtetra
.78 .704 .78 r
.4337 .31672 .43726 .32252 .44355 .31742 .44003 .31075 Mtetra
.76 .674 .766 r
.44003 .31075 .44355 .31742 .44984 .31242 .44634 .30499 Mtetra
.735 .646 .759 r
.44634 .30499 .44984 .31242 .45612 .30782 .45264 .29977 Mtetra
.706 .619 .757 r
.45264 .29977 .45612 .30782 .4624 .30387 .45893 .29538 Mtetra
.671 .593 .759 r
.45893 .29538 .4624 .30387 .46866 .30074 .4652 .29202 Mtetra
.632 .568 .764 r
.4652 .29202 .46866 .30074 .47493 .29854 .47146 .2898 Mtetra
.588 .544 .773 r
.47146 .2898 .47493 .29854 .48119 .29725 .47772 .28873 Mtetra
.54 .522 .784 r
.47772 .28873 .48119 .29725 .48746 .2968 .48399 .28869 Mtetra
.493 .506 .799 r
.48399 .28869 .48746 .2968 .49375 .297 .49027 .28949 Mtetra
.449 .499 .818 r
.49027 .28949 .49375 .297 .50006 .2976 .49657 .29084 Mtetra
.416 .506 .842 r
.49657 .29084 .50006 .2976 .50639 .29831 .5029 .2924 Mtetra
.402 .532 .873 r
.5029 .2924 .50639 .29831 .51275 .29883 .50926 .29382 Mtetra
.414 .584 .91 r
.50926 .29382 .51275 .29883 .51914 .29886 .51565 .29477 Mtetra
.458 .659 .948 r
.51565 .29477 .51914 .29886 .52556 .29818 .52207 .29494 Mtetra
.527 .747 .976 r
.52207 .29494 .52556 .29818 .53199 .29662 .52851 .29415 Mtetra
.606 .831 .986 r
.52851 .29415 .53199 .29662 .53843 .29413 .53498 .29232 Mtetra
.678 .896 .976 r
.53498 .29232 .53843 .29413 .54489 .29079 .54145 .28949 Mtetra
.728 .937 .955 r
.54145 .28949 .54489 .29079 .55135 .28678 .54793 .28584 Mtetra
.752 .959 .937 r
.54793 .28584 .55135 .28678 .55781 .2824 .55441 .28169 Mtetra
.748 .969 .93 r
.55441 .28169 .55781 .2824 .56428 .27804 .56091 .27745 Mtetra
.707 .967 .936 r
.56091 .27745 .56428 .27804 .57077 .27415 .56741 .2736 Mtetra
.602 .938 .947 r
.56741 .2736 .57077 .27415 .57727 .27122 .57394 .27067 Mtetra
.382 .835 .922 r
.57394 .27067 .57727 .27122 .58382 .26973 .5805 .26918 Mtetra
.015 .584 .776 r
.5805 .26918 .58382 .26973 .59043 .27009 .58713 .26959 Mtetra
.372 0 0 r
.58713 .26959 .59043 .27009 .59712 .27265 .59383 .27229 Mtetra
.62 .054 0 r
.59383 .27229 .59712 .27265 .6039 .27764 .60063 .27754 Mtetra
.747 .229 0 r
.60063 .27754 .6039 .27764 .6108 .28515 .60755 .28547 Mtetra
.81 .33 .056 r
.60755 .28547 .6108 .28515 .61783 .29512 .61461 .29601 Mtetra
.841 .388 .132 r
.61461 .29601 .61783 .29512 .62501 .30731 .62181 .30894 Mtetra
.855 .42 .184 r
.62181 .30894 .62501 .30731 .63232 .32132 .62916 .32383 Mtetra
.858 .435 .22 r
.62916 .32383 .63232 .32132 .63977 .33657 .63666 .34009 Mtetra
.852 .438 .247 r
.63666 .34009 .63977 .33657 .64733 .35236 .64427 .35698 Mtetra
.839 .43 .266 r
.64427 .35698 .64733 .35236 .65498 .36788 .65198 .37361 Mtetra
.816 .41 .279 r
.65198 .37361 .65498 .36788 .66268 .38225 .65974 .38906 Mtetra
.783 .378 .286 r
.65974 .38906 .66268 .38225 .67037 .39461 .6675 .40239 Mtetra
.732 .329 .286 r
.6675 .40239 .67037 .39461 .67802 .40413 .67521 .41271 Mtetra
.657 .258 .276 r
.67521 .41271 .67802 .40413 .68556 .41014 .68281 .41928 Mtetra
.544 .153 .251 r
.68281 .41928 .68556 .41014 .69295 .41212 .69026 .42156 Mtetra
.374 .004 .202 r
.69026 .42156 .69295 .41212 .70014 .40983 .69749 .41927 Mtetra
.135 0 .121 r
.69749 .41927 .70014 .40983 .70712 .40325 .7045 .41239 Mtetra
0 0 .009 r
.7045 .41239 .70712 .40325 .71385 .39264 .71125 .40119 Mtetra
0 0 0 r
.71125 .40119 .71385 .39264 .72034 .37847 .71775 .38622 Mtetra
.71775 .38622 .72034 .37847 .72662 .36144 .72402 .3682 Mtetra
.785 .791 .295 r
.72402 .3682 .72662 .36144 .73272 .34234 .7301 .34801 Mtetra
.869 .829 .356 r
.7301 .34801 .73272 .34234 .73867 .32205 .73603 .32659 Mtetra
.919 .85 .404 r
.73603 .32659 .73867 .32205 .74454 .30146 .74188 .30489 Mtetra
.949 .865 .447 r
.74188 .30489 .74454 .30146 .75038 .28139 .74769 .28378 Mtetra
.967 .878 .49 r
.74769 .28378 .75038 .28139 .75625 .26254 .75353 .26402 Mtetra
.976 .893 .535 r
.75353 .26402 .75625 .26254 .76219 .2455 .75946 .24621 Mtetra
.976 .913 .588 r
.75946 .24621 .76219 .2455 .76827 .23067 .76552 .23079 Mtetra
.966 .937 .65 r
.76552 .23079 .76827 .23067 .7745 .21831 .77175 .218 Mtetra
.938 .965 .725 r
.77175 .218 .7745 .21831 .78092 .20849 .77818 .20789 Mtetra
.881 .989 .811 r
.77818 .20789 .78092 .20849 .78753 .20111 .7848 .20035 Mtetra
.773 .989 .892 r
.7848 .20035 .78753 .20111 .79434 .19596 .79163 .19513 Mtetra
.609 .944 .939 r
.79163 .19513 .79434 .19596 .80132 .19268 .79863 .19183 Mtetra
.47 .849 .985 r
.16896 .41028 .17323 .41128 .17878 .41008 .17452 .40908 Mtetra
0 .557 .796 r
.17452 .40908 .17878 .41008 .18416 .41073 .1799 .40976 Mtetra
.518 0 0 r
.1799 .40976 .18416 .41073 .18932 .4136 .18506 .41273 Mtetra
.748 .237 0 r
.18506 .41273 .18932 .4136 .19426 .41895 .18999 .41825 Mtetra
.831 .383 .162 r
.18999 .41825 .19426 .41895 .19898 .42689 .19467 .42647 Mtetra
.864 .456 .256 r
.19467 .42647 .19898 .42689 .2035 .43736 .19915 .43733 Mtetra
.877 .494 .31 r
.19915 .43733 .2035 .43736 .20785 .45013 .20344 .4506 Mtetra
.882 .514 .343 r
.20344 .4506 .20785 .45013 .21208 .46479 .2076 .46586 Mtetra
.88 .522 .364 r
.2076 .46586 .21208 .46479 .21626 .48076 .21171 .48251 Mtetra
.875 .521 .375 r
.21171 .48251 .21626 .48076 .22046 .49732 .21583 .49981 Mtetra
.865 .512 .38 r
.21583 .49981 .22046 .49732 .22476 .51362 .22006 .51686 Mtetra
.85 .493 .377 r
.22006 .51686 .22476 .51362 .22924 .52878 .22447 .53274 Mtetra
.826 .462 .367 r
.22447 .53274 .22924 .52878 .23397 .54187 .22914 .54649 Mtetra
.788 .411 .343 r
.22914 .54649 .23397 .54187 .23901 .55206 .23414 .55721 Mtetra
.719 .323 .297 r
.23414 .55721 .23901 .55206 .24441 .55864 .23952 .56417 Mtetra
.579 .155 .202 r
.23952 .56417 .24441 .55864 .25018 .56109 .2453 .56682 Mtetra
.252 0 0 r
.2453 .56682 .25018 .56109 .25634 .55913 .25148 .56486 Mtetra
0 0 0 r
.25148 .56486 .25634 .55913 .26285 .55277 .25804 .5583 Mtetra
.818 .943 .584 r
.25804 .5583 .26285 .55277 .26968 .54226 .26494 .5474 Mtetra
.951 .943 .625 r
.26494 .5474 .26968 .54226 .27676 .5281 .2721 .53269 Mtetra
.983 .908 .626 r
.2721 .53269 .27676 .5281 .28403 .51099 .27945 .51492 Mtetra
.989 .879 .623 r
.27945 .51492 .28403 .51099 .2914 .49178 .28692 .49497 Mtetra
.987 .858 .623 r
.28692 .49497 .2914 .49178 .2988 .47137 .29442 .4738 Mtetra
.983 .844 .626 r
.29442 .4738 .2988 .47137 .30618 .45067 .30189 .45234 Mtetra
.978 .836 .633 r
.30189 .45234 .30618 .45067 .31346 .43053 .30926 .43149 Mtetra
.973 .833 .644 r
.30926 .43149 .31346 .43053 .32061 .41167 .31649 .41202 Mtetra
.966 .835 .662 r
.31649 .41202 .32061 .41167 .32759 .39469 .32354 .39452 Mtetra
.958 .842 .686 r
.32354 .39452 .32759 .39469 .3344 .38002 .3304 .37944 Mtetra
.946 .856 .721 r
.3304 .37944 .3344 .38002 .34102 .36788 .33707 .36701 Mtetra
.926 .876 .768 r
.33707 .36701 .34102 .36788 .34748 .35835 .34356 .35728 Mtetra
.889 .901 .831 r
.34356 .35728 .34748 .35835 .35379 .35131 .3499 .35014 Mtetra
.818 .922 .905 r
.3499 .35014 .35379 .35131 .35998 .34652 .3561 .3453 Mtetra
.691 .917 .971 r
.3561 .3453 .35998 .34652 .36608 .34361 .36222 .34237 Mtetra
.514 .863 .991 r
.36222 .34237 .36608 .34361 .37212 .34211 .36827 .34086 Mtetra
.355 .787 .968 r
.36827 .34086 .37212 .34211 .37813 .34151 .3743 .34022 Mtetra
.289 .748 .952 r
.3743 .34022 .37813 .34151 .38415 .34131 .38033 .33993 Mtetra
.336 .77 .968 r
.38033 .33993 .38415 .34131 .39019 .34102 .38638 .33947 Mtetra
.464 .825 .995 r
.38638 .33947 .39019 .34102 .39627 .34024 .39249 .33842 Mtetra
.608 .864 .991 r
.39249 .33842 .39627 .34024 .4024 .33865 .39865 .33647 Mtetra
.716 .866 .953 r
.39865 .33647 .4024 .33865 .40858 .33607 .40486 .33343 Mtetra
.778 .844 .902 r
.40486 .33343 .40858 .33607 .41481 .33246 .41112 .32927 Mtetra
.808 .815 .856 r
.41112 .32927 .41481 .33246 .42109 .32788 .41743 .32409 Mtetra
.818 .785 .822 r
.41743 .32409 .42109 .32788 .42739 .32255 .42377 .31811 Mtetra
.817 .759 .798 r
.42377 .31811 .42739 .32255 .4337 .31672 .43011 .31165 Mtetra
.807 .734 .784 r
.43011 .31165 .4337 .31672 .44003 .31075 .43646 .30508 Mtetra
.79 .711 .778 r
.43646 .30508 .44003 .31075 .44634 .30499 .4428 .29879 Mtetra
.766 .689 .778 r
.4428 .29879 .44634 .30499 .45264 .29977 .44912 .29314 Mtetra
.734 .665 .783 r
.44912 .29314 .45264 .29977 .45893 .29538 .45542 .28844 Mtetra
.694 .64 .792 r
.45542 .28844 .45893 .29538 .4652 .29202 .4617 .28492 Mtetra
.644 .613 .804 r
.4617 .28492 .4652 .29202 .47146 .2898 .46797 .28269 Mtetra
.583 .583 .818 r
.46797 .28269 .47146 .2898 .47772 .28873 .47423 .28176 Mtetra
.514 .552 .832 r
.47423 .28176 .47772 .28873 .48399 .28869 .48049 .28201 Mtetra
.441 .522 .845 r
.48049 .28201 .48399 .28869 .49027 .28949 .48677 .28321 Mtetra
.372 .5 .858 r
.48677 .28321 .49027 .28949 .49657 .29084 .49306 .28508 Mtetra
.32 .493 .872 r
.49306 .28508 .49657 .29084 .5029 .2924 .49939 .28722 Mtetra
.299 .51 .893 r
.49939 .28722 .5029 .2924 .50926 .29382 .50575 .28927 Mtetra
.317 .555 .921 r
.50575 .28927 .50926 .29382 .51565 .29477 .51214 .29083 Mtetra
.377 .628 .952 r
.51214 .29083 .51565 .29477 .52207 .29494 .51857 .2916 Mtetra
.469 .715 .976 r
.51857 .2916 .52207 .29494 .52851 .29415 .52502 .29134 Mtetra
.572 .796 .984 r
.52502 .29134 .52851 .29415 .53498 .29232 .5315 .28996 Mtetra
.661 .857 .974 r
.5315 .28996 .53498 .29232 .54145 .28949 .53799 .28748 Mtetra
.726 .895 .956 r
.53799 .28748 .54145 .28949 .54793 .28584 .54448 .28408 Mtetra
.761 .916 .941 r
.54448 .28408 .54793 .28584 .55441 .28169 .55099 .28009 Mtetra
.769 .926 .938 r
.55099 .28009 .55441 .28169 .56091 .27745 .5575 .27592 Mtetra
.745 .929 .95 r
.5575 .27592 .56091 .27745 .56741 .2736 .56402 .2721 Mtetra
.67 .915 .976 r
.56402 .2721 .56741 .2736 .57394 .27067 .57056 .26916 Mtetra
.499 .853 .992 r
.57056 .26916 .57394 .27067 .5805 .26918 .57715 .26766 Mtetra
.168 .663 .917 r
.57715 .26766 .5805 .26918 .58713 .26959 .58378 .26811 Mtetra
0 .32 .668 r
.58378 .26811 .58713 .26959 .59383 .27229 .5905 .2709 Mtetra
.571 .003 0 r
.5905 .2709 .59383 .27229 .60063 .27754 .59731 .27634 Mtetra
.732 .208 0 r
.59731 .27634 .60063 .27754 .60755 .28547 .60425 .28455 Mtetra
.81 .324 0 r
.60425 .28455 .60755 .28547 .61461 .29601 .61132 .2955 Mtetra
.849 .389 .072 r
.61132 .2955 .61461 .29601 .62181 .30894 .61854 .30894 Mtetra
.868 .426 .129 r
.61854 .30894 .62181 .30894 .62916 .32383 .62592 .32445 Mtetra
.875 .445 .167 r
.62592 .32445 .62916 .32383 .63666 .34009 .63344 .34142 Mtetra
.875 .45 .192 r
.63344 .34142 .63666 .34009 .64427 .35698 .64109 .35907 Mtetra
.867 .443 .208 r
.64109 .35907 .64427 .35698 .65198 .37361 .64883 .37648 Mtetra
.851 .425 .215 r
.64883 .37648 .65198 .37361 .65974 .38906 .65663 .39269 Mtetra
.822 .39 .214 r
.65663 .39269 .65974 .38906 .6675 .40239 .66444 .4067 Mtetra
.775 .333 .201 r
.66444 .4067 .6675 .40239 .67521 .41271 .67219 .41758 Mtetra
.691 .238 .17 r
.67219 .41758 .67521 .41271 .68281 .41928 .67984 .42454 Mtetra
.537 .076 .107 r
.67984 .42454 .68281 .41928 .69026 .42156 .68732 .42703 Mtetra
.252 0 0 r
.68732 .42703 .69026 .42156 .69749 .41927 .69459 .42473 Mtetra
0 0 0 r
.69459 .42473 .69749 .41927 .7045 .41239 .70163 .41764 Mtetra
.70163 .41764 .7045 .41239 .71125 .40119 .7084 .40603 Mtetra
.799 .855 .403 r
.7084 .40603 .71125 .40119 .71775 .38622 .71491 .39049 Mtetra
.902 .874 .439 r
.71491 .39049 .71775 .38622 .72402 .3682 .72119 .37177 Mtetra
.95 .871 .46 r
.72119 .37177 .72402 .3682 .7301 .34801 .72727 .3508 Mtetra
.974 .866 .478 r
.72727 .3508 .7301 .34801 .73603 .32659 .7332 .32858 Mtetra
.986 .862 .496 r
.7332 .32858 .73603 .32659 .74188 .30489 .73903 .30609 Mtetra
.993 .861 .518 r
.73903 .30609 .74188 .30489 .74769 .28378 .74484 .28426 Mtetra
.995 .865 .544 r
.74484 .28426 .74769 .28378 .75353 .26402 .75067 .26385 Mtetra
.994 .874 .578 r
.75067 .26385 .75353 .26402 .75946 .24621 .7566 .24551 Mtetra
.989 .888 .621 r
.7566 .24551 .75946 .24621 .76552 .23079 .76266 .22966 Mtetra
.976 .907 .676 r
.76266 .22966 .76552 .23079 .77175 .218 .7689 .21656 Mtetra
.949 .93 .746 r
.7689 .21656 .77175 .218 .77818 .20789 .77533 .20625 Mtetra
.899 .949 .828 r
.77533 .20625 .77818 .20789 .7848 .20035 .78197 .19859 Mtetra
.811 .953 .911 r
.78197 .19859 .7848 .20035 .79163 .19513 .78882 .19332 Mtetra
.68 .923 .972 r
.78882 .19332 .79163 .19513 .79863 .19183 .79584 .19 Mtetra
.563 .809 .991 r
.1648 .40805 .16896 .41028 .17452 .40908 .17037 .40685 Mtetra
.199 .639 .947 r
.17037 .40685 .17452 .40908 .1799 .40976 .17575 .40755 Mtetra
.387 0 0 r
.17575 .40755 .1799 .40976 .18506 .41273 .18091 .41056 Mtetra
.727 .198 0 r
.18091 .41056 .18506 .41273 .18999 .41825 .18582 .41618 Mtetra
.843 .38 .085 r
.18582 .41618 .18999 .41825 .19467 .42647 .19049 .42454 Mtetra
.884 .466 .204 r
.19049 .42454 .19467 .42647 .19915 .43733 .19494 .43561 Mtetra
.9 .509 .27 r
.19494 .43561 .19915 .43733 .20344 .4506 .19919 .44914 Mtetra
.906 .532 .309 r
.19919 .44914 .20344 .4506 .2076 .46586 .20331 .46472 Mtetra
.907 .542 .33 r
.20331 .46472 .2076 .46586 .21171 .48251 .20737 .48174 Mtetra
.905 .543 .341 r
.20737 .48174 .21171 .48251 .21583 .49981 .21144 .49942 Mtetra
.9 .536 .342 r
.21144 .49942 .21583 .49981 .22006 .51686 .21562 .51688 Mtetra
.89 .52 .333 r
.21562 .51688 .22006 .51686 .22447 .53274 .21998 .53314 Mtetra
.874 .49 .31 r
.21998 .53314 .22447 .53274 .22914 .54649 .22462 .54724 Mtetra
.843 .434 .263 r
.22462 .54724 .22914 .54649 .23414 .55721 .2296 .55825 Mtetra
.773 .317 .163 r
.2296 .55825 .23414 .55721 .23952 .56417 .23496 .56541 Mtetra
.555 .013 0 r
.23496 .56541 .23952 .56417 .2453 .56682 .24074 .56816 Mtetra
.231 .74 .695 r
.24074 .56816 .2453 .56682 .25148 .56486 .24694 .5662 Mtetra
.85 .994 .834 r
.24694 .5662 .25148 .56486 .25804 .5583 .25353 .55952 Mtetra
.949 .924 .748 r
.25353 .55952 .25804 .5583 .26494 .5474 .26047 .5484 Mtetra
.964 .869 .694 r
.26047 .5484 .26494 .5474 .2721 .53269 .26769 .5334 Mtetra
.966 .836 .664 r
.26769 .5334 .2721 .53269 .27945 .51492 .27511 .51527 Mtetra
.964 .815 .648 r
.27511 .51527 .27945 .51492 .28692 .49497 .28264 .49492 Mtetra
.961 .802 .64 r
.28264 .49492 .28692 .49497 .29442 .4738 .29022 .47332 Mtetra
.958 .794 .638 r
.29022 .47332 .29442 .4738 .30189 .45234 .29775 .45146 Mtetra
.954 .79 .641 r
.29775 .45146 .30189 .45234 .30926 .43149 .30518 .43023 Mtetra
.949 .79 .65 r
.30518 .43023 .30926 .43149 .31649 .41202 .31247 .41042 Mtetra
.943 .793 .664 r
.31247 .41042 .31649 .41202 .32354 .39452 .31957 .39265 Mtetra
.935 .799 .686 r
.31957 .39265 .32354 .39452 .3304 .37944 .32647 .37734 Mtetra
.923 .809 .716 r
.32647 .37734 .3304 .37944 .33707 .36701 .33318 .36474 Mtetra
.903 .823 .758 r
.33318 .36474 .33707 .36701 .34356 .35728 .33969 .35491 Mtetra
.868 .838 .813 r
.33969 .35491 .34356 .35728 .3499 .35014 .34605 .3477 Mtetra
.809 .849 .88 r
.34605 .3477 .3499 .35014 .3561 .3453 .35227 .34283 Mtetra
.714 .844 .944 r
.35227 .34283 .3561 .3453 .36222 .34237 .3584 .33989 Mtetra
.591 .813 .985 r
.3584 .33989 .36222 .34237 .36827 .34086 .36446 .33836 Mtetra
.481 .771 .995 r
.36446 .33836 .36827 .34086 .3743 .34022 .3705 .33771 Mtetra
.435 .75 .994 r
.3705 .33771 .3743 .34022 .38033 .33993 .37654 .33736 Mtetra
.469 .762 .994 r
.37654 .33736 .38033 .33993 .38638 .33947 .38261 .33681 Mtetra
.557 .792 .987 r
.38261 .33681 .38638 .33947 .39249 .33842 .38873 .33562 Mtetra
.654 .814 .96 r
.38873 .33562 .39249 .33842 .39865 .33647 .39491 .33347 Mtetra
.731 .819 .919 r
.39491 .33347 .39865 .33647 .40486 .33343 .40114 .33019 Mtetra
.782 .811 .876 r
.40114 .33019 .40486 .33343 .41112 .32927 .40743 .32574 Mtetra
.811 .798 .84 r
.40743 .32574 .41112 .32927 .41743 .32409 .41376 .32024 Mtetra
.825 .784 .813 r
.41376 .32024 .41743 .32409 .42377 .31811 .42012 .31392 Mtetra
.828 .77 .797 r
.42012 .31392 .42377 .31811 .43011 .31165 .42649 .30712 Mtetra
.824 .757 .789 r
.42649 .30712 .43011 .31165 .43646 .30508 .43286 .30023 Mtetra
.811 .744 .789 r
.43286 .30023 .43646 .30508 .4428 .29879 .43922 .29365 Mtetra
.791 .73 .796 r
.43922 .29365 .4428 .29879 .44912 .29314 .44556 .28777 Mtetra
.76 .714 .81 r
.44556 .28777 .44912 .29314 .45542 .28844 .45187 .28291 Mtetra
.716 .695 .829 r
.45187 .28291 .45542 .28844 .4617 .28492 .45816 .2793 Mtetra
.655 .669 .851 r
.45816 .2793 .4617 .28492 .46797 .28269 .46444 .27706 Mtetra
.576 .634 .872 r
.46444 .27706 .46797 .28269 .47423 .28176 .4707 .2762 Mtetra
.481 .59 .886 r
.4707 .2762 .47423 .28176 .48049 .28201 .47696 .27659 Mtetra
.378 .543 .892 r
.47696 .27659 .48049 .28201 .48677 .28321 .48324 .27801 Mtetra
.287 .501 .89 r
.48324 .27801 .48677 .28321 .49306 .28508 .48953 .28014 Mtetra
.227 .48 .889 r
.48953 .28014 .49306 .28508 .49939 .28722 .49586 .28258 Mtetra
.213 .49 .898 r
.49586 .28258 .49939 .28722 .50575 .28927 .50222 .28495 Mtetra
.253 .534 .919 r
.50222 .28495 .50575 .28927 .51214 .29083 .50862 .28684 Mtetra
.339 .605 .946 r
.50862 .28684 .51214 .29083 .51857 .2916 .51505 .28791 Mtetra
.453 .685 .965 r
.51505 .28791 .51857 .2916 .52502 .29134 .52151 .28793 Mtetra
.567 .755 .966 r
.52151 .28793 .52502 .29134 .5315 .28996 .528 .28677 Mtetra
.659 .803 .952 r
.528 .28677 .5315 .28996 .53799 .28748 .5345 .28447 Mtetra
.723 .832 .932 r
.5345 .28447 .53799 .28748 .54448 .28408 .54101 .2812 Mtetra
.759 .847 .917 r
.54101 .2812 .54448 .28408 .55099 .28009 .54753 .27728 Mtetra
.77 .854 .913 r
.54753 .27728 .55099 .28009 .5575 .27592 .55406 .27315 Mtetra
.754 .854 .925 r
.55406 .27315 .5575 .27592 .56402 .2721 .56059 .26933 Mtetra
.7 .844 .952 r
.56059 .26933 .56402 .2721 .57056 .26916 .56715 .26638 Mtetra
.577 .804 .986 r
.56715 .26638 .57056 .26916 .57715 .26766 .57375 .26488 Mtetra
.327 .681 .978 r
.57375 .26488 .57715 .26766 .58378 .26811 .5804 .26534 Mtetra
0 .413 .829 r
.5804 .26534 .58378 .26811 .5905 .2709 .58712 .26818 Mtetra
.448 0 0 r
.58712 .26818 .5905 .2709 .59731 .27634 .59394 .27371 Mtetra
.671 .156 0 r
.59394 .27371 .59731 .27634 .60425 .28455 .60089 .28208 Mtetra
.781 .296 0 r
.60089 .28208 .60425 .28455 .61132 .2955 .60797 .29323 Mtetra
.836 .374 0 r
.60797 .29323 .61132 .2955 .61854 .30894 .61519 .30695 Mtetra
.864 .419 .041 r
.61519 .30695 .61854 .30894 .62592 .32445 .62258 .32279 Mtetra
.878 .442 .08 r
.62258 .32279 .62592 .32445 .63344 .34142 .63011 .34013 Mtetra
.883 .45 .102 r
.63011 .34013 .63344 .34142 .64109 .35907 .63777 .35818 Mtetra
.88 .445 .109 r
.63777 .35818 .64109 .35907 .64883 .37648 .64553 .37601 Mtetra
.869 .425 .101 r
.64553 .37601 .64883 .37648 .65663 .39269 .65334 .39262 Mtetra
.847 .386 .076 r
.65334 .39262 .65663 .39269 .66444 .4067 .66117 .40699 Mtetra
.8 .311 .02 r
.66117 .40699 .66444 .4067 .67219 .41758 .66895 .41816 Mtetra
.698 .161 0 r
.66895 .41816 .67219 .41758 .67984 .42454 .67662 .42534 Mtetra
.425 0 0 r
.67662 .42534 .67984 .42454 .68732 .42703 .68413 .42793 Mtetra
.231 .74 .695 r
.68413 .42793 .68732 .42703 .69459 .42473 .69143 .42562 Mtetra
.781 .991 .763 r
.69143 .42562 .69459 .42473 .70163 .41764 .69848 .41841 Mtetra
.94 .961 .679 r
.69848 .41841 .70163 .41764 .7084 .40603 .70527 .40658 Mtetra
.981 .912 .617 r
.70527 .40658 .7084 .40603 .71491 .39049 .71181 .39072 Mtetra
.994 .876 .582 r
.71181 .39072 .71491 .39049 .72119 .37177 .7181 .37162 Mtetra
.997 .853 .563 r
.7181 .37162 .72119 .37177 .72727 .3508 .7242 .35023 Mtetra
.998 .839 .556 r
.7242 .35023 .72727 .3508 .7332 .32858 .73014 .32757 Mtetra
.997 .831 .557 r
.73014 .32757 .7332 .32858 .73903 .30609 .73598 .30466 Mtetra
.995 .828 .566 r
.73598 .30466 .73903 .30609 .74484 .28426 .7418 .28243 Mtetra
.992 .83 .583 r
.7418 .28243 .74484 .28426 .75067 .26385 .74765 .26167 Mtetra
.987 .836 .608 r
.74765 .26167 .75067 .26385 .7566 .24551 .75358 .24304 Mtetra
.978 .846 .644 r
.75358 .24304 .7566 .24551 .76266 .22966 .75966 .22696 Mtetra
.962 .859 .691 r
.75966 .22696 .76266 .22966 .7689 .21656 .76591 .21368 Mtetra
.935 .873 .751 r
.76591 .21368 .7689 .21656 .77533 .20625 .77236 .20326 Mtetra
.888 .882 .821 r
.77236 .20326 .77533 .20625 .78197 .19859 .77902 .19553 Mtetra
.813 .877 .893 r
.77902 .19553 .78197 .19859 .78882 .19332 .78588 .19022 Mtetra
.71 .852 .95 r
.78588 .19022 .78882 .19332 .79584 .19 .79292 .18689 Mtetra
.599 .731 .937 r
.16077 .40444 .1648 .40805 .17037 .40685 .16635 .40323 Mtetra
.353 .629 .957 r
.16635 .40323 .17037 .40685 .17575 .40755 .17174 .40393 Mtetra
0 .308 .774 r
.17174 .40393 .17575 .40755 .18091 .41056 .17689 .40694 Mtetra
.633 .118 0 r
.17689 .40694 .18091 .41056 .18582 .41618 .1818 .41256 Mtetra
.825 .356 0 r
.1818 .41256 .18582 .41618 .19049 .42454 .18646 .42093 Mtetra
.89 .464 .121 r
.18646 .42093 .19049 .42454 .19494 .43561 .1909 .43201 Mtetra
.915 .517 .206 r
.1909 .43201 .19494 .43561 .19919 .44914 .19514 .44556 Mtetra
.926 .545 .253 r
.19514 .44556 .19919 .44914 .20331 .46472 .19924 .46117 Mtetra
.93 .558 .276 r
.19924 .46117 .20331 .46472 .20737 .48174 .20327 .47821 Mtetra
.931 .562 .284 r
.20327 .47821 .20737 .48174 .21144 .49942 .20732 .49593 Mtetra
.93 .558 .276 r
.20732 .49593 .21144 .49942 .21562 .51688 .21148 .51342 Mtetra
.924 .542 .251 r
.21148 .51342 .21562 .51688 .21998 .53314 .21582 .52971 Mtetra
.911 .509 .198 r
.21582 .52971 .21998 .53314 .22462 .54724 .22044 .54383 Mtetra
.874 .433 .084 r
.22044 .54383 .22462 .54724 .2296 .55825 .22541 .55486 Mtetra
.734 .226 0 r
.22541 .55486 .2296 .55825 .23496 .56541 .23077 .56204 Mtetra
0 .379 .814 r
.23077 .56204 .23496 .56541 .24074 .56816 .23655 .56479 Mtetra
.644 .776 .944 r
.23655 .56479 .24074 .56816 .24694 .5662 .24276 .56282 Mtetra
.832 .794 .815 r
.24276 .56282 .24694 .5662 .25353 .55952 .24937 .55612 Mtetra
.885 .777 .737 r
.24937 .55612 .25353 .55952 .26047 .5484 .25633 .54498 Mtetra
.906 .764 .693 r
.25633 .54498 .26047 .5484 .26769 .5334 .26358 .52993 Mtetra
.916 .755 .667 r
.26358 .52993 .26769 .5334 .27511 .51527 .27103 .51176 Mtetra
.921 .749 .652 r
.27103 .51176 .27511 .51527 .28264 .49492 .2786 .49136 Mtetra
.923 .746 .644 r
.2786 .49136 .28264 .49492 .29022 .47332 .28621 .46972 Mtetra
.924 .745 .641 r
.28621 .46972 .29022 .47332 .29775 .45146 .29378 .44781 Mtetra
.923 .746 .644 r
.29378 .44781 .29775 .45146 .30518 .43023 .30125 .42654 Mtetra
.921 .748 .651 r
.30125 .42654 .30518 .43023 .31247 .41042 .30856 .40668 Mtetra
.916 .751 .663 r
.30856 .40668 .31247 .41042 .31957 .39265 .3157 .38887 Mtetra
.908 .756 .682 r
.3157 .38887 .31957 .39265 .32647 .37734 .32263 .37353 Mtetra
.895 .763 .709 r
.32263 .37353 .32647 .37734 .33318 .36474 .32936 .36091 Mtetra
.873 .77 .744 r
.32936 .36091 .33318 .36474 .33969 .35491 .33589 .35105 Mtetra
.839 .775 .79 r
.33589 .35105 .33969 .35491 .34605 .3477 .34227 .34383 Mtetra
.786 .774 .842 r
.34227 .34383 .34605 .3477 .35227 .34283 .3485 .33895 Mtetra
.708 .76 .893 r
.3485 .33895 .35227 .34283 .3584 .33989 .35463 .336 Mtetra
.617 .734 .929 r
.35463 .336 .3584 .33989 .36446 .33836 .36071 .33446 Mtetra
.541 .705 .946 r
.36071 .33446 .36446 .33836 .3705 .33771 .36675 .3338 Mtetra
.508 .691 .95 r
.36675 .3338 .3705 .33771 .37654 .33736 .3728 .33344 Mtetra
.53 .7 .948 r
.3728 .33344 .37654 .33736 .38261 .33681 .37888 .33288 Mtetra
.59 .724 .936 r
.37888 .33288 .38261 .33681 .38873 .33562 .385 .33167 Mtetra
.661 .747 .914 r
.385 .33167 .38873 .33562 .39491 .33347 .39119 .32951 Mtetra
.723 .764 .885 r
.39119 .32951 .39491 .33347 .40114 .33019 .39743 .3262 Mtetra
.77 .772 .854 r
.39743 .3262 .40114 .33019 .40743 .32574 .40374 .32173 Mtetra
.802 .776 .828 r
.40374 .32173 .40743 .32574 .41376 .32024 .41008 .3162 Mtetra
.822 .776 .81 r
.41008 .3162 .41376 .32024 .42012 .31392 .41645 .30985 Mtetra
.832 .776 .799 r
.41645 .30985 .42012 .31392 .42649 .30712 .42284 .30302 Mtetra
.833 .775 .797 r
.42284 .30302 .42649 .30712 .43286 .30023 .42923 .2961 Mtetra
.827 .774 .803 r
.42923 .2961 .43286 .30023 .43922 .29365 .4356 .2895 Mtetra
.81 .773 .818 r
.4356 .2895 .43922 .29365 .44556 .28777 .44195 .2836 Mtetra
.781 .768 .841 r
.44195 .2836 .44556 .28777 .45187 .28291 .44828 .27872 Mtetra
.735 .758 .872 r
.44828 .27872 .45187 .28291 .45816 .2793 .45458 .27509 Mtetra
.663 .737 .905 r
.45458 .27509 .45816 .2793 .46444 .27706 .46086 .27284 Mtetra
.562 .699 .932 r
.46086 .27284 .46444 .27706 .4707 .2762 .46713 .27198 Mtetra
.436 .64 .943 r
.46713 .27198 .4707 .2762 .47696 .27659 .4734 .27237 Mtetra
.305 .569 .932 r
.4734 .27237 .47696 .27659 .48324 .27801 .47968 .27379 Mtetra
.203 .509 .911 r
.47968 .27379 .48324 .27801 .48953 .28014 .48598 .27592 Mtetra
.154 .479 .897 r
.48598 .27592 .48953 .28014 .49586 .28258 .49231 .27838 Mtetra
.167 .488 .902 r
.49231 .27838 .49586 .28258 .50222 .28495 .49868 .28076 Mtetra
.238 .533 .921 r
.49868 .28076 .50222 .28495 .50862 .28684 .50508 .28265 Mtetra
.349 .599 .941 r
.50508 .28265 .50862 .28684 .51505 .28791 .51152 .28374 Mtetra
.472 .665 .947 r
.51152 .28374 .51505 .28791 .52151 .28793 .51799 .28376 Mtetra
.581 .715 .935 r
.51799 .28376 .52151 .28793 .528 .28677 .52448 .28261 Mtetra
.662 .747 .913 r
.52448 .28261 .528 .28677 .5345 .28447 .53099 .2803 Mtetra
.716 .765 .891 r
.53099 .2803 .5345 .28447 .54101 .2812 .53752 .27703 Mtetra
.745 .773 .876 r
.53752 .27703 .54101 .2812 .54753 .27728 .54405 .2731 Mtetra
.754 .776 .871 r
.54405 .2731 .54753 .27728 .55406 .27315 .55059 .26896 Mtetra
.741 .772 .879 r
.55059 .26896 .55406 .27315 .56059 .26933 .55714 .26513 Mtetra
.698 .76 .9 r
.55714 .26513 .56059 .26933 .56715 .26638 .56371 .26218 Mtetra
.607 .727 .93 r
.56371 .26218 .56715 .26638 .57375 .26488 .57031 .26067 Mtetra
.427 .642 .947 r
.57031 .26067 .57375 .26488 .5804 .26534 .57697 .26112 Mtetra
.121 .457 .887 r
.57697 .26112 .5804 .26534 .58712 .26818 .5837 .26396 Mtetra
0 .182 .698 r
.5837 .26396 .58712 .26818 .59394 .27371 .59052 .26949 Mtetra
0 0 .461 r
.59052 .26949 .59394 .27371 .60089 .28208 .59746 .27786 Mtetra
.694 .235 0 r
.59746 .27786 .60089 .28208 .60797 .29323 .60454 .28902 Mtetra
.777 .332 0 r
.60454 .28902 .60797 .29323 .61519 .30695 .61176 .30276 Mtetra
.82 .386 0 r
.61176 .30276 .61519 .30695 .62258 .32279 .61914 .31862 Mtetra
.841 .413 0 r
.61914 .31862 .62258 .32279 .63011 .34013 .62666 .33599 Mtetra
.847 .422 0 r
.62666 .33599 .63011 .34013 .63777 .35818 .63431 .35406 Mtetra
.841 .413 0 r
.63431 .35406 .63777 .35818 .64553 .37601 .64207 .37192 Mtetra
.819 .383 0 r
.64207 .37192 .64553 .37601 .65334 .39262 .64988 .38856 Mtetra
.77 .32 0 r
.64988 .38856 .65334 .39262 .66117 .40699 .6577 .40295 Mtetra
.661 .191 0 r
.6577 .40295 .66117 .40699 .66895 .41816 .66548 .41415 Mtetra
0 .075 .594 r
.66548 .41415 .66895 .41816 .67662 .42534 .67316 .42133 Mtetra
.149 .504 .91 r
.67316 .42133 .67662 .42534 .68413 .42793 .68067 .42393 Mtetra
.644 .776 .944 r
.68067 .42393 .68413 .42793 .69143 .42562 .68799 .42161 Mtetra
.848 .827 .827 r
.68799 .42161 .69143 .42562 .69848 .41841 .69506 .41437 Mtetra
.92 .82 .731 r
.69506 .41437 .69848 .41841 .70527 .40658 .70187 .40251 Mtetra
.948 .805 .669 r
.70187 .40251 .70527 .40658 .71181 .39072 .70843 .38661 Mtetra
.961 .794 .63 r
.70843 .38661 .71181 .39072 .7181 .37162 .71476 .36746 Mtetra
.967 .786 .606 r
.71476 .36746 .7181 .37162 .7242 .35023 .72088 .34603 Mtetra
.97 .782 .593 r
.72088 .34603 .7242 .35023 .73014 .32757 .72685 .32332 Mtetra
.971 .78 .589 r
.72685 .32332 .73014 .32757 .73598 .30466 .73273 .30036 Mtetra
.97 .781 .593 r
.73273 .30036 .73598 .30466 .7418 .28243 .73857 .27807 Mtetra
.967 .784 .605 r
.73857 .27807 .7418 .28243 .74765 .26167 .74445 .25728 Mtetra
.961 .789 .625 r
.74445 .25728 .74765 .26167 .75358 .24304 .75041 .2386 Mtetra
.951 .796 .654 r
.75041 .2386 .75358 .24304 .75966 .22696 .75651 .22249 Mtetra
.933 .804 .694 r
.75651 .22249 .75966 .22696 .76591 .21368 .76278 .20919 Mtetra
.904 .809 .743 r
.76278 .20919 .76591 .21368 .77236 .20326 .76925 .19874 Mtetra
.858 .807 .799 r
.76925 .19874 .77236 .20326 .77902 .19553 .77592 .191 Mtetra
.791 .794 .854 r
.77592 .191 .77902 .19553 .78588 .19022 .7828 .18567 Mtetra
.707 .766 .898 r
.7828 .18567 .78588 .19022 .79292 .18689 .78985 .18233 Mtetra
.607 .661 .877 r
.15689 .39944 .16077 .40444 .16635 .40323 .16247 .39822 Mtetra
.432 .584 .903 r
.16247 .39822 .16635 .40323 .17174 .40393 .16786 .39889 Mtetra
.062 .372 .839 r
.16786 .39889 .17174 .40393 .17689 .40694 .17302 .40185 Mtetra
0 0 .544 r
.17302 .40185 .17689 .40694 .1818 .41256 .17793 .40739 Mtetra
.745 .294 0 r
.17793 .40739 .1818 .41256 .18646 .42093 .1826 .41563 Mtetra
.863 .439 .001 r
.1826 .41563 .18646 .42093 .1909 .43201 .18703 .42653 Mtetra
.908 .509 .111 r
.18703 .42653 .1909 .43201 .19514 .44556 .19128 .43985 Mtetra
.927 .545 .167 r
.19128 .43985 .19514 .44556 .19924 .46117 .19539 .45518 Mtetra
.935 .562 .192 r
.19539 .45518 .19924 .46117 .20327 .47821 .19943 .47192 Mtetra
.937 .567 .192 r
.19943 .47192 .20327 .47821 .20732 .49593 .20349 .4893 Mtetra
.932 .56 .167 r
.20349 .4893 .20732 .49593 .21148 .51342 .20765 .50645 Mtetra
.913 .535 .107 r
.20765 .50645 .21148 .51342 .21582 .52971 .21201 .52242 Mtetra
.859 .472 0 r
.21201 .52242 .21582 .52971 .22044 .54383 .21663 .53624 Mtetra
.692 .311 0 r
.21663 .53624 .22044 .54383 .22541 .55486 .2216 .54702 Mtetra
0 .049 .617 r
.2216 .54702 .22541 .55486 .23077 .56204 .22697 .55402 Mtetra
.331 .423 .805 r
.22697 .55402 .23077 .56204 .23655 .56479 .23275 .55667 Mtetra
.627 .584 .786 r
.23275 .55667 .23655 .56479 .24276 .56282 .23896 .55469 Mtetra
.753 .642 .738 r
.23896 .55469 .24276 .56282 .24937 .55612 .24557 .54807 Mtetra
.812 .666 .701 r
.24557 .54807 .24937 .55612 .25633 .54498 .25253 .53708 Mtetra
.845 .679 .676 r
.25253 .53708 .25633 .54498 .26358 .52993 .25978 .52227 Mtetra
.865 .686 .659 r
.25978 .52227 .26358 .52993 .27103 .51176 .26723 .50437 Mtetra
.877 .692 .648 r
.26723 .50437 .27103 .51176 .2786 .49136 .2748 .48428 Mtetra
.885 .697 .642 r
.2748 .48428 .2786 .49136 .28621 .46972 .28241 .46296 Mtetra
.89 .701 .64 r
.28241 .46296 .28621 .46972 .29378 .44781 .28999 .44137 Mtetra
.892 .705 .643 r
.28999 .44137 .29378 .44781 .30125 .42654 .29747 .42038 Mtetra
.891 .709 .649 r
.29747 .42038 .30125 .42654 .30856 .40668 .30479 .40079 Mtetra
.888 .714 .66 r
.30479 .40079 .30856 .40668 .3157 .38887 .31194 .38318 Mtetra
.88 .718 .677 r
.31194 .38318 .3157 .38887 .32263 .37353 .31888 .36801 Mtetra
.866 .721 .7 r
.31888 .36801 .32263 .37353 .32936 .36091 .32562 .3555 Mtetra
.844 .723 .73 r
.32562 .3555 .32936 .36091 .33589 .35105 .33217 .34571 Mtetra
.81 .721 .766 r
.33217 .34571 .33589 .35105 .34227 .34383 .33855 .33852 Mtetra
.76 .711 .806 r
.33855 .33852 .34227 .34383 .3485 .33895 .34479 .33365 Mtetra
.693 .692 .844 r
.34479 .33365 .3485 .33895 .35463 .336 .35093 .33068 Mtetra
.62 .664 .871 r
.35093 .33068 .35463 .336 .36071 .33446 .35701 .32915 Mtetra
.561 .639 .885 r
.35701 .32915 .36071 .33446 .36675 .3338 .36306 .32849 Mtetra
.534 .628 .89 r
.36306 .32849 .36675 .3338 .3728 .33344 .36911 .32817 Mtetra
.547 .635 .89 r
.36911 .32817 .3728 .33344 .37888 .33288 .37518 .32767 Mtetra
.59 .658 .884 r
.37518 .32767 .37888 .33288 .385 .33167 .38131 .32658 Mtetra
.647 .686 .873 r
.38131 .32658 .385 .33167 .39119 .32951 .3875 .32457 Mtetra
.703 .713 .857 r
.3875 .32457 .39119 .32951 .39743 .3262 .39374 .32147 Mtetra
.75 .735 .839 r
.39374 .32147 .39743 .3262 .40374 .32173 .40004 .31723 Mtetra
.786 .753 .823 r
.40004 .31723 .40374 .32173 .41008 .3162 .40639 .31197 Mtetra
.812 .768 .812 r
.40639 .31197 .41008 .3162 .41645 .30985 .41277 .3059 Mtetra
.828 .782 .808 r
.41277 .3059 .41645 .30985 .42284 .30302 .41916 .29936 Mtetra
.837 .795 .811 r
.41916 .29936 .42284 .30302 .42923 .2961 .42555 .2927 Mtetra
.836 .808 .823 r
.42555 .2927 .42923 .2961 .4356 .2895 .43194 .28633 Mtetra
.824 .821 .845 r
.43194 .28633 .4356 .2895 .44195 .2836 .4383 .28061 Mtetra
.797 .832 .878 r
.4383 .28061 .44195 .2836 .44828 .27872 .44464 .27585 Mtetra
.745 .835 .92 r
.44464 .27585 .44828 .27872 .45458 .27509 .45095 .27229 Mtetra
.658 .821 .962 r
.45095 .27229 .45458 .27509 .46086 .27284 .45724 .27003 Mtetra
.527 .775 .988 r
.45724 .27003 .46086 .27284 .46713 .27198 .46352 .26908 Mtetra
.367 .694 .982 r
.46352 .26908 .46713 .27198 .4734 .27237 .4698 .26933 Mtetra
.221 .6 .95 r
.4698 .26933 .4734 .27237 .47968 .27379 .47609 .27055 Mtetra
.13 .529 .917 r
.47609 .27055 .47968 .27379 .48598 .27592 .4824 .27244 Mtetra
.113 .5 .905 r
.4824 .27244 .48598 .27592 .49231 .27838 .48874 .27461 Mtetra
.165 .516 .916 r
.48874 .27461 .49231 .27838 .49868 .28076 .49512 .27668 Mtetra
.268 .561 .933 r
.49512 .27668 .49868 .28076 .50508 .28265 .50152 .27828 Mtetra
.394 .613 .938 r
.50152 .27828 .50508 .28265 .51152 .28374 .50797 .27907 Mtetra
.511 .657 .925 r
.50797 .27907 .51152 .28374 .51799 .28376 .51445 .27883 Mtetra
.603 .685 .9 r
.51445 .27883 .51799 .28376 .52448 .28261 .52095 .27745 Mtetra
.667 .702 .872 r
.52095 .27745 .52448 .28261 .53099 .2803 .52747 .27497 Mtetra
.708 .71 .849 r
.52747 .27497 .53099 .2803 .53752 .27703 .534 .27156 Mtetra
.73 .712 .834 r
.534 .27156 .53752 .27703 .54405 .2731 .54054 .26755 Mtetra
.735 .711 .829 r
.54054 .26755 .54405 .2731 .55059 .26896 .54709 .26335 Mtetra
.722 .705 .834 r
.54709 .26335 .55059 .26896 .55714 .26513 .55365 .2595 Mtetra
.685 .69 .849 r
.55365 .2595 .55714 .26513 .56371 .26218 .56023 .25653 Mtetra
.612 .659 .872 r
.56023 .25653 .56371 .26218 .57031 .26067 .56684 .255 Mtetra
.477 .592 .889 r
.56684 .255 .57031 .26067 .57697 .26112 .5735 .25543 Mtetra
.251 .461 .869 r
.5735 .25543 .57697 .26112 .5837 .26396 .58023 .25821 Mtetra
0 .255 .766 r
.58023 .25821 .5837 .26396 .59052 .26949 .58705 .26365 Mtetra
0 .031 .594 r
.58705 .26365 .59052 .26949 .59746 .27786 .59399 .27188 Mtetra
0 0 .427 r
.59399 .27188 .59746 .27786 .60454 .28902 .60105 .28286 Mtetra
.653 .254 0 r
.60105 .28286 .60454 .28902 .61176 .30276 .60826 .29635 Mtetra
.711 .316 0 r
.60826 .29635 .61176 .30276 .61914 .31862 .61561 .31193 Mtetra
.734 .345 0 r
.61561 .31193 .61914 .31862 .62666 .33599 .62311 .32897 Mtetra
.729 .347 0 r
.62311 .32897 .62666 .33599 .63431 .35406 .63074 .3467 Mtetra
.697 .323 0 r
.63074 .3467 .63431 .35406 .64207 .37192 .63846 .3642 Mtetra
0 0 .316 r
.63846 .3642 .64207 .37192 .64988 .38856 .64624 .38049 Mtetra
0 0 .436 r
.64624 .38049 .64988 .38856 .6577 .40295 .65404 .39457 Mtetra
0 .022 .595 r
.65404 .39457 .6577 .40295 .66548 .41415 .6618 .4055 Mtetra
.077 .252 .741 r
.6618 .4055 .66548 .41415 .67316 .42133 .66946 .4125 Mtetra
.402 .457 .803 r
.66946 .4125 .67316 .42133 .68067 .42393 .67697 .41498 Mtetra
.627 .584 .786 r
.67697 .41498 .68067 .42393 .68799 .42161 .68429 .41265 Mtetra
.758 .649 .742 r
.68429 .41265 .68799 .42161 .69506 .41437 .69137 .40549 Mtetra
.831 .682 .698 r
.69137 .40549 .69506 .41437 .70187 .40251 .69821 .39379 Mtetra
.873 .699 .662 r
.69821 .39379 .70187 .40251 .70843 .38661 .7048 .37813 Mtetra
.899 .709 .636 r
.7048 .37813 .70843 .38661 .71476 .36746 .71116 .35928 Mtetra
.915 .716 .618 r
.71116 .35928 .71476 .36746 .72088 .34603 .71732 .33816 Mtetra
.926 .722 .608 r
.71732 .33816 .72088 .34603 .72685 .32332 .72334 .31579 Mtetra
.931 .727 .604 r
.72334 .31579 .72685 .32332 .73273 .30036 .72926 .29316 Mtetra
.934 .732 .606 r
.72926 .29316 .73273 .30036 .73857 .27807 .73516 .27118 Mtetra
.933 .738 .616 r
.73516 .27118 .73857 .27807 .74445 .25728 .74107 .25065 Mtetra
.928 .743 .632 r
.74107 .25065 .74445 .25728 .75041 .2386 .74708 .23219 Mtetra
.918 .748 .657 r
.74708 .23219 .75041 .2386 .75651 .22249 .75321 .21625 Mtetra
.899 .752 .689 r
.75321 .21625 .75651 .22249 .76278 .20919 .75951 .20306 Mtetra
.869 .751 .729 r
.75951 .20306 .76278 .20919 .76925 .19874 .766 .19268 Mtetra
.825 .743 .773 r
.766 .19268 .76925 .19874 .77592 .191 .77269 .18498 Mtetra
.764 .724 .815 r
.77269 .18498 .77592 .191 .7828 .18567 .77958 .17966 Mtetra
.692 .695 .848 r
.77958 .17966 .7828 .18567 .78985 .18233 .78664 .17631 Mtetra
.605 .611 .831 r
.15314 .39318 .15689 .39944 .16247 .39822 .15872 .39194 Mtetra
.47 .546 .852 r
.15872 .39194 .16247 .39822 .16786 .39889 .16411 .39257 Mtetra
.201 .393 .829 r
.16411 .39257 .16786 .39889 .17302 .40185 .16928 .39543 Mtetra
0 .107 .661 r
.16928 .39543 .17302 .40185 .17793 .40739 .1742 .4008 Mtetra
0 0 .376 r
.1742 .4008 .17793 .40739 .1826 .41563 .17888 .40877 Mtetra
.777 .378 0 r
.17888 .40877 .1826 .41563 .18703 .42653 .18334 .41931 Mtetra
.857 .472 0 r
.18334 .41931 .18703 .42653 .19128 .43985 .18761 .43217 Mtetra
.889 .518 .049 r
.18761 .43217 .19128 .43985 .19539 .45518 .19175 .44694 Mtetra
.899 .538 .07 r
.19175 .44694 .19539 .45518 .19943 .47192 .19583 .46305 Mtetra
.89 .538 .056 r
.19583 .46305 .19943 .47192 .20349 .4893 .19993 .47975 Mtetra
.858 .515 .001 r
.19993 .47975 .20349 .4893 .20765 .50645 .20413 .4962 Mtetra
.778 .452 0 r
.20413 .4962 .20765 .50645 .21201 .52242 .20852 .51149 Mtetra
0 0 .286 r
.20852 .51149 .21201 .52242 .21663 .53624 .21318 .5247 Mtetra
0 0 .51 r
.21318 .5247 .21663 .53624 .2216 .54702 .21817 .53498 Mtetra
.138 .202 .667 r
.21817 .53498 .2216 .54702 .22697 .55402 .22355 .54161 Mtetra
.433 .393 .714 r
.22355 .54161 .22697 .55402 .23275 .55667 .22934 .54407 Mtetra
.604 .499 .708 r
.22934 .54407 .23275 .55667 .23896 .55469 .23554 .54207 Mtetra
.701 .558 .69 r
.23554 .54207 .23896 .55469 .24557 .54807 .24213 .53562 Mtetra
.759 .594 .672 r
.24213 .53562 .24557 .54807 .25253 .53708 .24907 .52497 Mtetra
.796 .617 .658 r
.24907 .52497 .25253 .53708 .25978 .52227 .25629 .51063 Mtetra
.821 .633 .648 r
.25629 .51063 .25978 .52227 .26723 .50437 .26371 .49332 Mtetra
.838 .645 .642 r
.26371 .49332 .26723 .50437 .2748 .48428 .27125 .47389 Mtetra
.851 .655 .638 r
.27125 .47389 .2748 .48428 .28241 .46296 .27883 .45325 Mtetra
.859 .664 .638 r
.27883 .45325 .28241 .46296 .28999 .44137 .28638 .43232 Mtetra
.863 .671 .641 r
.28638 .43232 .28999 .44137 .29747 .42038 .29384 .41195 Mtetra
.864 .677 .647 r
.29384 .41195 .29747 .42038 .30479 .40079 .30115 .3929 Mtetra
.862 .682 .657 r
.30115 .3929 .30479 .40079 .31194 .38318 .30828 .37575 Mtetra
.855 .686 .672 r
.30828 .37575 .31194 .38318 .31888 .36801 .31522 .36092 Mtetra
.841 .688 .692 r
.31522 .36092 .31888 .36801 .32562 .3555 .32196 .34866 Mtetra
.819 .686 .717 r
.32196 .34866 .32562 .3555 .33217 .34571 .32851 .33903 Mtetra
.785 .68 .747 r
.32851 .33903 .33217 .34571 .33855 .33852 .33489 .33191 Mtetra
.738 .665 .779 r
.33489 .33191 .33855 .33852 .34479 .33365 .34114 .32706 Mtetra
.679 .643 .807 r
.34114 .32706 .34479 .33365 .35093 .33068 .34729 .3241 Mtetra
.616 .615 .827 r
.34729 .3241 .35093 .33068 .35701 .32915 .35337 .32255 Mtetra
.565 .591 .838 r
.35337 .32255 .35701 .32915 .36306 .32849 .35942 .32192 Mtetra
.54 .579 .843 r
.35942 .32192 .36306 .32849 .36911 .32817 .36546 .32167 Mtetra
.546 .585 .845 r
.36546 .32167 .36911 .32817 .37518 .32767 .37154 .32132 Mtetra
.577 .607 .845 r
.37154 .32132 .37518 .32767 .38131 .32658 .37765 .32046 Mtetra
.624 .637 .843 r
.37765 .32046 .38131 .32658 .3875 .32457 .38383 .31878 Mtetra
.675 .67 .838 r
.38383 .31878 .3875 .32457 .39374 .32147 .39006 .3161 Mtetra
.722 .703 .832 r
.39006 .3161 .39374 .32147 .40004 .31723 .39635 .31237 Mtetra
.763 .734 .827 r
.39635 .31237 .40004 .31723 .40639 .31197 .40269 .30766 Mtetra
.795 .764 .824 r
.40269 .30766 .40639 .31197 .41277 .3059 .40906 .30218 Mtetra
.819 .792 .827 r
.40906 .30218 .41277 .3059 .41916 .29936 .41544 .29622 Mtetra
.835 .821 .836 r
.41544 .29622 .41916 .29936 .42555 .2927 .42184 .29011 Mtetra
.839 .851 .854 r
.42184 .29011 .42555 .2927 .43194 .28633 .42822 .28422 Mtetra
.829 .881 .881 r
.42822 .28422 .43194 .28633 .4383 .28061 .43459 .27888 Mtetra
.796 .908 .918 r
.43459 .27888 .4383 .28061 .44464 .27585 .44093 .2744 Mtetra
.725 .92 .959 r
.44093 .2744 .44464 .27585 .45095 .27229 .44726 .27097 Mtetra
.603 .899 .987 r
.44726 .27097 .45095 .27229 .45724 .27003 .45357 .2687 Mtetra
.432 .827 .983 r
.45357 .2687 .45724 .27003 .46352 .26908 .45987 .2676 Mtetra
.253 .719 .946 r
.45987 .2676 .46352 .26908 .4698 .26933 .46616 .26757 Mtetra
.122 .618 .907 r
.46616 .26757 .4698 .26933 .47609 .27055 .47247 .26838 Mtetra
.071 .559 .895 r
.47247 .26838 .47609 .27055 .4824 .27244 .4788 .26976 Mtetra
.103 .55 .913 r
.4788 .26976 .4824 .27244 .48874 .27461 .48515 .27137 Mtetra
.202 .576 .941 r
.48515 .27137 .48874 .27461 .49512 .27668 .49154 .27284 Mtetra
.334 .614 .952 r
.49154 .27284 .49512 .27668 .50152 .27828 .49796 .27382 Mtetra
.46 .644 .937 r
.49796 .27382 .50152 .27828 .50797 .27907 .50441 .27403 Mtetra
.559 .661 .905 r
.50441 .27403 .50797 .27907 .51445 .27883 .5109 .27327 Mtetra
.63 .669 .869 r
.5109 .27327 .51445 .27883 .52095 .27745 .51741 .27145 Mtetra
.676 .672 .838 r
.51741 .27145 .52095 .27745 .52747 .27497 .52393 .26861 Mtetra
.704 .671 .815 r
.52393 .26861 .52747 .27497 .534 .27156 .53047 .26494 Mtetra
.718 .669 .801 r
.53047 .26494 .534 .27156 .54054 .26755 .53702 .26076 Mtetra
.719 .665 .796 r
.53702 .26076 .54054 .26755 .54709 .26335 .54357 .25647 Mtetra
.705 .657 .799 r
.54357 .25647 .54709 .26335 .55365 .2595 .55014 .25257 Mtetra
.672 .641 .811 r
.55014 .25257 .55365 .2595 .56023 .25653 .55672 .24958 Mtetra
.609 .611 .828 r
.55672 .24958 .56023 .25653 .56684 .255 .56334 .24804 Mtetra
.501 .554 .842 r
.56334 .24804 .56684 .255 .5735 .25543 .57 .24842 Mtetra
.328 .452 .835 r
.57 .24842 .5735 .25543 .58023 .25821 .57673 .2511 Mtetra
.091 .297 .778 r
.57673 .2511 .58023 .25821 .58705 .26365 .58354 .25636 Mtetra
0 .116 .667 r
.58354 .25636 .58705 .26365 .59399 .27188 .59046 .26431 Mtetra
0 0 .54 r
.59046 .26431 .59399 .27188 .60105 .28286 .59751 .27491 Mtetra
0 0 .439 r
.59751 .27491 .60105 .28286 .60826 .29635 .60469 .28791 Mtetra
0 0 .378 r
.60469 .28791 .60826 .29635 .61561 .31193 .61201 .30291 Mtetra
0 0 .356 r
.61201 .30291 .61561 .31193 .62311 .32897 .61947 .31929 Mtetra
0 0 .369 r
.61947 .31929 .62311 .32897 .63074 .3467 .62705 .3363 Mtetra
0 0 .414 r
.62705 .3363 .63074 .3467 .63846 .3642 .63473 .35307 Mtetra
0 0 .487 r
.63473 .35307 .63846 .3642 .64624 .38049 .64246 .36865 Mtetra
0 .013 .574 r
.64246 .36865 .64624 .38049 .65404 .39457 .65022 .38208 Mtetra
.056 .157 .653 r
.65022 .38208 .65404 .39457 .6618 .4055 .65793 .39248 Mtetra
.278 .299 .703 r
.65793 .39248 .6618 .4055 .66946 .4125 .66556 .3991 Mtetra
.465 .415 .717 r
.66556 .3991 .66946 .4125 .67697 .41498 .67305 .40138 Mtetra
.604 .499 .708 r
.67305 .40138 .67697 .41498 .68429 .41265 .68035 .39903 Mtetra
.7 .557 .688 r
.68035 .39903 .68429 .41265 .69137 .40549 .68744 .39204 Mtetra
.766 .596 .667 r
.68744 .39204 .69137 .40549 .69821 .39379 .6943 .3807 Mtetra
.812 .623 .647 r
.6943 .3807 .69821 .39379 .7048 .37813 .70093 .36554 Mtetra
.843 .643 .631 r
.70093 .36554 .7048 .37813 .71116 .35928 .70733 .3473 Mtetra
.866 .658 .62 r
.70733 .3473 .71116 .35928 .71732 .33816 .71355 .32687 Mtetra
.881 .67 .612 r
.71355 .32687 .71732 .33816 .72334 .31579 .71963 .30521 Mtetra
.892 .68 .61 r
.71963 .30521 .72334 .31579 .72926 .29316 .72562 .28327 Mtetra
.897 .689 .613 r
.72562 .28327 .72926 .29316 .73516 .27118 .73157 .26193 Mtetra
.899 .697 .621 r
.73157 .26193 .73516 .27118 .74107 .25065 .73755 .24196 Mtetra
.895 .703 .635 r
.73755 .24196 .74107 .25065 .74708 .23219 .7436 .22397 Mtetra
.886 .708 .656 r
.7436 .22397 .74708 .23219 .75321 .21625 .74978 .20839 Mtetra
.868 .709 .684 r
.74978 .20839 .75321 .21625 .75951 .20306 .75612 .19546 Mtetra
.838 .705 .717 r
.75612 .19546 .75951 .20306 .766 .19268 .76263 .18524 Mtetra
.796 .694 .752 r
.76263 .18524 .766 .19268 .77269 .18498 .76934 .17762 Mtetra
.74 .673 .785 r
.76934 .17762 .77269 .18498 .77958 .17966 .77624 .17232 Mtetra
.678 .644 .809 r
.77624 .17232 .77958 .17966 .78664 .17631 .78331 .16896 Mtetra
.602 .58 .801 r
.14949 .38594 .15314 .39318 .15872 .39194 .15507 .38468 Mtetra
.489 .521 .817 r
.15507 .38468 .15872 .39194 .16411 .39257 .16047 .38525 Mtetra
.28 .4 .806 r
.16047 .38525 .16411 .39257 .16928 .39543 .16564 .38797 Mtetra
0 .182 .709 r
.16564 .38797 .16928 .39543 .1742 .4008 .17058 .39308 Mtetra
0 0 .505 r
.17058 .39308 .1742 .4008 .17888 .40877 .17529 .40067 Mtetra
0 0 .298 r
.17529 .40067 .17888 .40877 .18334 .41931 .17979 .41066 Mtetra
.749 .397 0 r
.17979 .41066 .18334 .41931 .18761 .43217 .18411 .42284 Mtetra
.794 .453 0 r
.18411 .42284 .18761 .43217 .19175 .44694 .18831 .43679 Mtetra
.797 .47 0 r
.18831 .43679 .19175 .44694 .19583 .46305 .19246 .45196 Mtetra
.761 .454 0 r
.19246 .45196 .19583 .46305 .19993 .47975 .19662 .46766 Mtetra
0 0 .194 r
.19662 .46766 .19993 .47975 .20413 .4962 .20089 .48308 Mtetra
0 0 .32 r
.20089 .48308 .20413 .4962 .20852 .51149 .20535 .49738 Mtetra
0 0 .466 r
.20535 .49738 .20852 .51149 .21318 .5247 .21006 .5097 Mtetra
.038 .087 .585 r
.21006 .5097 .21318 .5247 .21817 .53498 .21509 .51924 Mtetra
.291 .257 .648 r
.21509 .51924 .21817 .53498 .22355 .54161 .22049 .52534 Mtetra
.471 .377 .668 r
.22049 .52534 .22355 .54161 .22934 .54407 .22628 .52751 Mtetra
.589 .456 .667 r
.22628 .52751 .22934 .54407 .23554 .54207 .23247 .5255 Mtetra
.668 .509 .66 r
.23247 .5255 .23554 .54207 .24213 .53562 .23903 .5193 Mtetra
.721 .545 .652 r
.23903 .5193 .24213 .53562 .24907 .52497 .24592 .50915 Mtetra
.758 .572 .645 r
.24592 .50915 .24907 .52497 .25629 .51063 .25308 .49552 Mtetra
.786 .593 .639 r
.25308 .49552 .25629 .51063 .26371 .49332 .26044 .47908 Mtetra
.806 .609 .636 r
.26044 .47908 .26371 .49332 .27125 .47389 .26792 .46062 Mtetra
.82 .622 .634 r
.26792 .46062 .27125 .47389 .27883 .45325 .27544 .44099 Mtetra
.831 .633 .635 r
.27544 .44099 .27883 .45325 .28638 .43232 .28294 .42104 Mtetra
.838 .642 .639 r
.28294 .42104 .28638 .43232 .29384 .41195 .29034 .4016 Mtetra
.841 .65 .645 r
.29034 .4016 .29384 .41195 .30115 .3929 .29761 .38335 Mtetra
.84 .657 .655 r
.29761 .38335 .30115 .3929 .30828 .37575 .30472 .36687 Mtetra
.833 .661 .668 r
.30472 .36687 .30828 .37575 .31522 .36092 .31163 .35257 Mtetra
.821 .662 .686 r
.31163 .35257 .31522 .36092 .32196 .34866 .31836 .34068 Mtetra
.799 .66 .709 r
.31836 .34068 .32196 .34866 .32851 .33903 .32491 .33128 Mtetra
.767 .651 .734 r
.32491 .33128 .32851 .33903 .33489 .33191 .33129 .32429 Mtetra
.722 .635 .76 r
.33129 .32429 .33489 .33191 .34114 .32706 .33754 .31948 Mtetra
.668 .611 .782 r
.33754 .31948 .34114 .32706 .34729 .3241 .34369 .31651 Mtetra
.611 .584 .798 r
.34369 .31651 .34729 .3241 .35337 .32255 .34977 .31496 Mtetra
.564 .56 .807 r
.34977 .31496 .35337 .32255 .35942 .32192 .35582 .31436 Mtetra
.537 .547 .812 r
.35582 .31436 .35942 .32192 .36546 .32167 .36186 .31423 Mtetra
.536 .55 .816 r
.36186 .31423 .36546 .32167 .37154 .32132 .36792 .3141 Mtetra
.558 .568 .821 r
.36792 .3141 .37154 .32132 .37765 .32046 .37402 .3136 Mtetra
.595 .599 .825 r
.37402 .3136 .37765 .32046 .38383 .31878 .38018 .31241 Mtetra
.641 .636 .83 r
.38018 .31241 .38383 .31878 .39006 .3161 .38639 .31035 Mtetra
.688 .678 .835 r
.38639 .31035 .39006 .3161 .39635 .31237 .39265 .30736 Mtetra
.733 .722 .841 r
.39265 .30736 .39635 .31237 .40269 .30766 .39896 .30349 Mtetra
.772 .767 .849 r
.39896 .30349 .40269 .30766 .40906 .30218 .40531 .29888 Mtetra
.803 .814 .86 r
.40531 .29888 .40906 .30218 .41544 .29622 .41168 .29379 Mtetra
.823 .862 .876 r
.41168 .29379 .41544 .29622 .42184 .29011 .41806 .2885 Mtetra
.826 .911 .896 r
.41806 .2885 .42184 .29011 .42822 .28422 .42444 .28333 Mtetra
.801 .953 .917 r
.42444 .28333 .42822 .28422 .43459 .27888 .43081 .27858 Mtetra
.732 .973 .927 r
.43081 .27858 .43459 .27888 .44093 .2744 .43717 .2745 Mtetra
.602 .949 .911 r
.43717 .2745 .44093 .2744 .44726 .27097 .4435 .27127 Mtetra
.418 .866 .859 r
.4435 .27127 .44726 .27097 .45357 .2687 .44983 .269 Mtetra
.229 .749 .791 r
.44983 .269 .45357 .2687 .45987 .2676 .45615 .26768 Mtetra
.084 .644 .746 r
.45615 .26768 .45987 .2676 .46616 .26757 .46247 .26722 Mtetra
.012 .585 .752 r
.46247 .26722 .46616 .26757 .47247 .26838 .46881 .26744 Mtetra
.024 .582 .812 r
.46881 .26744 .47247 .26838 .4788 .26976 .47516 .26808 Mtetra
.119 .621 .903 r
.47516 .26808 .4788 .26976 .48515 .27137 .48153 .26884 Mtetra
.272 .668 .969 r
.48153 .26884 .48515 .27137 .49154 .27284 .48794 .26941 Mtetra
.423 .691 .975 r
.48794 .26941 .49154 .27284 .49796 .27382 .49437 .2695 Mtetra
.537 .69 .937 r
.49437 .2695 .49796 .27382 .50441 .27403 .50084 .26886 Mtetra
.612 .679 .889 r
.50084 .26886 .50441 .27403 .5109 .27327 .50734 .26733 Mtetra
.66 .667 .846 r
.50734 .26733 .5109 .27327 .51741 .27145 .51385 .26485 Mtetra
.69 .658 .814 r
.51385 .26485 .51741 .27145 .52393 .26861 .52039 .26149 Mtetra
.707 .651 .791 r
.52039 .26149 .52393 .26861 .53047 .26494 .52693 .25745 Mtetra
.714 .644 .778 r
.52693 .25745 .53047 .26494 .53702 .26076 .53348 .25301 Mtetra
.71 .636 .773 r
.53348 .25301 .53702 .26076 .54357 .25647 .54004 .24858 Mtetra
.694 .626 .776 r
.54004 .24858 .54357 .25647 .55014 .25257 .54661 .24462 Mtetra
.662 .609 .785 r
.54661 .24462 .55014 .25257 .55672 .24958 .5532 .24162 Mtetra
.606 .58 .799 r
.5532 .24162 .55672 .24958 .56334 .24804 .55981 .24006 Mtetra
.513 .53 .81 r
.55981 .24006 .56334 .24804 .57 .24842 .56647 .24037 Mtetra
.372 .446 .807 r
.56647 .24037 .57 .24842 .57673 .2511 .5732 .24291 Mtetra
.184 .323 .772 r
.5732 .24291 .57673 .2511 .58354 .25636 .58 .2479 Mtetra
0 .177 .698 r
.58 .2479 .58354 .25636 .59046 .26431 .58691 .25545 Mtetra
0 .043 .608 r
.58691 .25545 .59046 .26431 .59751 .27491 .59393 .26548 Mtetra
0 0 .531 r
.59393 .26548 .59751 .27491 .60469 .28791 .60108 .27777 Mtetra
0 0 .484 r
.60108 .27777 .60469 .28791 .61201 .30291 .60836 .29191 Mtetra
0 0 .47 r
.60836 .29191 .61201 .30291 .61947 .31929 .61576 .30731 Mtetra
0 0 .484 r
.61576 .30731 .61947 .31929 .62705 .3363 .62328 .32328 Mtetra
0 0 .52 r
.62328 .32328 .62705 .3363 .63473 .35307 .6309 .33897 Mtetra
0 .024 .568 r
.6309 .33897 .63473 .35307 .64246 .36865 .63857 .35351 Mtetra
.056 .12 .615 r
.63857 .35351 .64246 .36865 .65022 .38208 .64625 .36601 Mtetra
.217 .222 .65 r
.64625 .36601 .65022 .38208 .65793 .39248 .65391 .37563 Mtetra
.366 .315 .668 r
.65391 .37563 .65793 .39248 .66556 .3991 .66149 .38168 Mtetra
.491 .394 .673 r
.66149 .38168 .66556 .3991 .67305 .40138 .66894 .38366 Mtetra
.589 .456 .667 r
.66894 .38366 .67305 .40138 .68035 .39903 .67623 .38129 Mtetra
.665 .504 .657 r
.67623 .38129 .68035 .39903 .68744 .39204 .68332 .37457 Mtetra
.722 .542 .645 r
.68332 .37457 .68744 .39204 .6943 .3807 .6902 .36375 Mtetra
.766 .571 .634 r
.6902 .36375 .6943 .3807 .70093 .36554 .69686 .34933 Mtetra
.799 .594 .625 r
.69686 .34933 .70093 .36554 .70733 .3473 .70332 .33201 Mtetra
.824 .613 .618 r
.70332 .33201 .70733 .3473 .71355 .32687 .70961 .31259 Mtetra
.843 .629 .613 r
.70961 .31259 .71355 .32687 .71963 .30521 .71576 .29198 Mtetra
.856 .642 .613 r
.71576 .29198 .71963 .30521 .72562 .28327 .72182 .27107 Mtetra
.865 .654 .616 r
.72182 .27107 .72562 .28327 .73157 .26193 .72785 .25069 Mtetra
.868 .664 .624 r
.72785 .25069 .73157 .26193 .73755 .24196 .7339 .23156 Mtetra
.867 .672 .637 r
.7339 .23156 .73755 .24196 .7436 .22397 .74002 .21427 Mtetra
.858 .677 .655 r
.74002 .21427 .7436 .22397 .74978 .20839 .74625 .19923 Mtetra
.842 .678 .679 r
.74625 .19923 .74978 .20839 .75612 .19546 .75263 .18669 Mtetra
.814 .673 .707 r
.75263 .18669 .75612 .19546 .76263 .18524 .75917 .17671 Mtetra
.774 .66 .737 r
.75917 .17671 .76263 .18524 .76934 .17762 .7659 .16921 Mtetra
.723 .639 .764 r
.7659 .16921 .76934 .17762 .77624 .17232 .77281 .16395 Mtetra
.667 .612 .784 r
.77281 .16395 .77624 .17232 .78331 .16896 .77989 .16059 Mtetra
.6 .564 .785 r
.1459 .3781 .14949 .38594 .15507 .38468 .15149 .37682 Mtetra
.499 .51 .798 r
.15149 .37682 .15507 .38468 .16047 .38525 .15689 .37731 Mtetra
.325 .407 .792 r
.15689 .37731 .16047 .38525 .16564 .38797 .16207 .37986 Mtetra
.059 .232 .727 r
.16207 .37986 .16564 .38797 .17058 .39308 .16704 .38464 Mtetra
0 .009 .584 r
.16704 .38464 .17058 .39308 .17529 .40067 .17179 .39173 Mtetra
0 0 .418 r
.17179 .39173 .17529 .40067 .17979 .41066 .17634 .40103 Mtetra
0 0 .298 r
.17634 .40103 .17979 .41066 .18411 .42284 .18073 .41232 Mtetra
0 0 .24 r
.18073 .41232 .18411 .42284 .18831 .43679 .18502 .42521 Mtetra
0 0 .237 r
.18502 .42521 .18831 .43679 .19246 .45196 .18926 .43919 Mtetra
0 0 .28 r
.18926 .43919 .19246 .45196 .19662 .46766 .19352 .45359 Mtetra
0 0 .36 r
.19352 .45359 .19662 .46766 .20089 .48308 .19788 .4677 Mtetra
0 0 .457 r
.19788 .4677 .20089 .48308 .20535 .49738 .20243 .48073 Mtetra
0 .032 .544 r
.20243 .48073 .20535 .49738 .21006 .5097 .20721 .4919 Mtetra
.199 .173 .602 r
.20721 .4919 .21006 .5097 .21509 .51924 .2123 .5005 Mtetra
.367 .286 .631 r
.2123 .5005 .21509 .51924 .22049 .52534 .21773 .50592 Mtetra
.491 .37 .643 r
.21773 .50592 .22049 .52534 .22628 .52751 .22353 .50773 Mtetra
.581 .432 .644 r
.22353 .50773 .22628 .52751 .23247 .5255 .2297 .5057 Mtetra
.645 .478 .642 r
.2297 .5057 .23247 .5255 .23903 .5193 .23622 .49983 Mtetra
.693 .512 .638 r
.23622 .49983 .23903 .5193 .24592 .50915 .24304 .49032 Mtetra
.729 .54 .635 r
.24304 .49032 .24592 .50915 .25308 .49552 .25012 .47761 Mtetra
.757 .562 .633 r
.25012 .47761 .25308 .49552 .26044 .47908 .25739 .46229 Mtetra
.778 .58 .631 r
.25739 .46229 .26044 .47908 .26792 .46062 .26478 .44507 Mtetra
.795 .596 .632 r
.26478 .44507 .26792 .46062 .27544 .44099 .27221 .42673 Mtetra
.808 .609 .634 r
.27221 .42673 .27544 .44099 .28294 .42104 .27962 .40807 Mtetra
.816 .62 .638 r
.27962 .40807 .28294 .42104 .29034 .4016 .28695 .3898 Mtetra
.821 .63 .644 r
.28695 .3898 .29034 .4016 .29761 .38335 .29416 .3726 Mtetra
.821 .638 .654 r
.29416 .3726 .29761 .38335 .30472 .36687 .30122 .35699 Mtetra
.817 .643 .667 r
.30122 .35699 .30472 .36687 .31163 .35257 .3081 .34336 Mtetra
.805 .645 .684 r
.3081 .34336 .31163 .35257 .31836 .34068 .31481 .33196 Mtetra
.785 .643 .704 r
.31481 .33196 .31836 .34068 .32491 .33128 .32134 .32287 Mtetra
.755 .634 .727 r
.32134 .32287 .32491 .33128 .33129 .32429 .32772 .31605 Mtetra
.713 .618 .75 r
.32772 .31605 .33129 .32429 .33754 .31948 .33398 .31129 Mtetra
.662 .594 .769 r
.33398 .31129 .33754 .31948 .34369 .31651 .34012 .30832 Mtetra
.608 .567 .783 r
.34012 .30832 .34369 .31651 .34977 .31496 .3462 .30677 Mtetra
.561 .542 .791 r
.3462 .30677 .34977 .31496 .35582 .31436 .35224 .30621 Mtetra
.531 .527 .796 r
.35224 .30621 .35582 .31436 .36186 .31423 .35827 .30623 Mtetra
.521 .526 .802 r
.35827 .30623 .36186 .31423 .36792 .3141 .36432 .30639 Mtetra
.532 .541 .81 r
.36432 .30639 .36792 .3141 .37402 .3136 .3704 .30635 Mtetra
.559 .569 .82 r
.3704 .30635 .37402 .3136 .38018 .31241 .37652 .3058 Mtetra
.598 .609 .834 r
.37652 .3058 .38018 .31241 .38639 .31035 .3827 .30456 Mtetra
.642 .659 .851 r
.3827 .30456 .38639 .31035 .39265 .30736 .38893 .30254 Mtetra
.689 .717 .871 r
.38893 .30254 .39265 .30736 .39896 .30349 .39521 .29974 Mtetra
.732 .782 .893 r
.39521 .29974 .39896 .30349 .40531 .29888 .40152 .29627 Mtetra
.766 .852 .915 r
.40152 .29627 .40531 .29888 .41168 .29379 .40786 .29232 Mtetra
.779 .921 .932 r
.40786 .29232 .41168 .29379 .41806 .2885 .41422 .2881 Mtetra
.75 .971 .927 r
.41422 .2881 .41806 .2885 .42444 .28333 .42059 .28388 Mtetra
.653 .97 .877 r
.42059 .28388 .42444 .28333 .43081 .27858 .42696 .27989 Mtetra
.486 .892 .768 r
.42696 .27989 .43081 .27858 .43717 .2745 .43332 .27634 Mtetra
0 0 0 r
.43332 .27634 .43717 .2745 .4435 .27127 .43967 .27338 Mtetra
.43967 .27338 .4435 .27127 .44983 .269 .44602 .2711 Mtetra
.007 0 0 r
.44602 .2711 .44983 .269 .45615 .26768 .45237 .2695 Mtetra
.074 0 0 r
.45237 .2695 .45615 .26768 .46247 .26722 .45872 .26849 Mtetra
.082 0 0 r
.45872 .26849 .46247 .26722 .46881 .26744 .46509 .26793 Mtetra
.013 0 0 r
.46509 .26793 .46881 .26744 .47516 .26808 .47147 .26761 Mtetra
.148 .686 .834 r
.47147 .26761 .47516 .26808 .48153 .26884 .47788 .26727 Mtetra
.361 .78 .977 r
.47788 .26727 .48153 .26884 .48794 .26941 .48431 .26669 Mtetra
.528 .788 .992 r
.48431 .26669 .48794 .26941 .49437 .2695 .49077 .26561 Mtetra
.622 .75 .939 r
.49077 .26561 .49437 .2695 .50084 .26886 .49726 .26386 Mtetra
.67 .711 .879 r
.49726 .26386 .50084 .26886 .50734 .26733 .50376 .26133 Mtetra
.696 .681 .832 r
.50376 .26133 .50734 .26733 .51385 .26485 .51029 .25801 Mtetra
.71 .66 .798 r
.51029 .25801 .51385 .26485 .52039 .26149 .51683 .25398 Mtetra
.716 .645 .777 r
.51683 .25398 .52039 .26149 .52693 .25745 .52338 .24945 Mtetra
.716 .634 .765 r
.52338 .24945 .52693 .25745 .53348 .25301 .52994 .2447 Mtetra
.707 .623 .76 r
.52994 .2447 .53348 .25301 .54004 .24858 .5365 .2401 Mtetra
.689 .61 .763 r
.5365 .2401 .54004 .24858 .54661 .24462 .54307 .23607 Mtetra
.657 .593 .771 r
.54307 .23607 .54661 .24462 .5532 .24162 .54966 .23305 Mtetra
.603 .564 .783 r
.54966 .23305 .5532 .24162 .55981 .24006 .55628 .23146 Mtetra
.52 .518 .793 r
.55628 .23146 .55981 .24006 .56647 .24037 .56294 .23169 Mtetra
.399 .444 .792 r
.56294 .23169 .56647 .24037 .5732 .24291 .56965 .23404 Mtetra
.242 .342 .766 r
.56965 .23404 .5732 .24291 .58 .2479 .57644 .23869 Mtetra
.073 .221 .713 r
.57644 .23869 .58 .2479 .58691 .25545 .58333 .24572 Mtetra
0 .11 .647 r
.58333 .24572 .58691 .25545 .59393 .26548 .59032 .25503 Mtetra
0 .028 .589 r
.59032 .25503 .59393 .26548 .60108 .27777 .59743 .2664 Mtetra
0 0 .554 r
.59743 .2664 .60108 .27777 .60836 .29191 .60466 .27944 Mtetra
0 0 .543 r
.60466 .27944 .60836 .29191 .61576 .30731 .612 .29359 Mtetra
0 0 .553 r
.612 .29359 .61576 .30731 .62328 .32328 .61946 .30821 Mtetra
0 .047 .575 r
.61946 .30821 .62328 .32328 .6309 .33897 .62699 .32253 Mtetra
.065 .112 .601 r
.62699 .32253 .6309 .33897 .63857 .35351 .63458 .33574 Mtetra
.188 .186 .624 r
.63458 .33574 .63857 .35351 .64625 .36601 .64219 .34704 Mtetra
.307 .259 .64 r
.64219 .34704 .64625 .36601 .65391 .37563 .64978 .35567 Mtetra
.414 .326 .647 r
.64978 .35567 .65391 .37563 .66149 .38168 .6573 .36101 Mtetra
.505 .383 .648 r
.6573 .36101 .66149 .38168 .66894 .38366 .66471 .36261 Mtetra
.581 .432 .644 r
.66471 .36261 .66894 .38366 .67623 .38129 .67197 .36022 Mtetra
.642 .472 .638 r
.67197 .36022 .67623 .38129 .68332 .37457 .67905 .35384 Mtetra
.692 .506 .632 r
.67905 .35384 .68332 .37457 .6902 .36375 .68595 .3437 Mtetra
.732 .534 .625 r
.68595 .3437 .6902 .36375 .69686 .34933 .69265 .33023 Mtetra
.764 .558 .62 r
.69265 .33023 .69686 .34933 .70332 .33201 .69917 .31407 Mtetra
.79 .579 .616 r
.69917 .31407 .70332 .33201 .70961 .31259 .70553 .29596 Mtetra
.81 .597 .614 r
.70553 .29596 .70961 .31259 .71576 .29198 .71176 .2767 Mtetra
.826 .613 .615 r
.71176 .2767 .71576 .29198 .72182 .27107 .71792 .25712 Mtetra
.837 .627 .619 r
.71792 .25712 .72182 .27107 .72785 .25069 .72404 .23797 Mtetra
.843 .639 .626 r
.72404 .23797 .72785 .25069 .7339 .23156 .73017 .21992 Mtetra
.843 .648 .639 r
.73017 .21992 .7339 .23156 .74002 .21427 .73636 .20353 Mtetra
.837 .655 .656 r
.73636 .20353 .74002 .21427 .74625 .19923 .74265 .18919 Mtetra
.822 .657 .678 r
.74265 .18919 .74625 .19923 .75263 .18669 .74908 .17715 Mtetra
.797 .653 .703 r
.74908 .17715 .75263 .18669 .75917 .17671 .75566 .16749 Mtetra
.76 .641 .729 r
.75566 .16749 .75917 .17671 .7659 .16921 .7624 .16016 Mtetra
.713 .621 .753 r
.7624 .16016 .7659 .16921 .77281 .16395 .76932 .15496 Mtetra
.66 .595 .77 r
.76932 .15496 .77281 .16395 .77989 .16059 .7764 .15159 Mtetra
.6 .56 .781 r
.14232 .3701 .1459 .3781 .15149 .37682 .14791 .3688 Mtetra
.506 .509 .794 r
.14791 .3688 .15149 .37682 .15689 .37731 .15332 .36921 Mtetra
.35 .417 .79 r
.15332 .36921 .15689 .37731 .16207 .37986 .15852 .37154 Mtetra
.123 .268 .741 r
.15852 .37154 .16207 .37986 .16704 .38464 .16352 .37594 Mtetra
0 .081 .633 r
.16352 .37594 .16704 .38464 .17179 .39173 .16832 .38243 Mtetra
0 0 .505 r
.16832 .38243 .17179 .39173 .17634 .40103 .17294 .39091 Mtetra
0 0 .408 r
.17294 .39091 .17634 .40103 .18073 .41232 .17743 .40115 Mtetra
0 0 .364 r
.17743 .40115 .18073 .41232 .18502 .42521 .18182 .41278 Mtetra
0 0 .368 r
.18182 .41278 .18502 .42521 .18926 .43919 .18617 .42533 Mtetra
0 0 .409 r
.18617 .42533 .18926 .43919 .19352 .45359 .19056 .43821 Mtetra
0 0 .47 r
.19056 .43821 .19352 .45359 .19788 .4677 .19505 .45076 Mtetra
0 .014 .531 r
.19505 .45076 .19788 .4677 .20243 .48073 .1997 .46229 Mtetra
.143 .126 .578 r
.1997 .46229 .20243 .48073 .20721 .4919 .20458 .47211 Mtetra
.293 .225 .607 r
.20458 .47211 .20721 .4919 .2123 .5005 .20974 .47959 Mtetra
.413 .305 .622 r
.20974 .47959 .2123 .5005 .21773 .50592 .21521 .48422 Mtetra
.505 .368 .629 r
.21521 .48422 .21773 .50592 .22353 .50773 .22102 .48561 Mtetra
.575 .418 .631 r
.22102 .48561 .22353 .50773 .2297 .5057 .22716 .48356 Mtetra
.63 .457 .63 r
.22716 .48356 .2297 .5057 .23622 .49983 .23363 .47807 Mtetra
.672 .489 .629 r
.23363 .47807 .23622 .49983 .24304 .49032 .24037 .46932 Mtetra
.706 .516 .629 r
.24037 .46932 .24304 .49032 .25012 .47761 .24735 .45769 Mtetra
.734 .538 .628 r
.24735 .45769 .25012 .47761 .25739 .46229 .25451 .44369 Mtetra
.756 .558 .629 r
.25451 .44369 .25739 .46229 .26478 .44507 .26178 .42795 Mtetra
.774 .575 .63 r
.26178 .42795 .26478 .44507 .27221 .42673 .26909 .41116 Mtetra
.788 .59 .634 r
.26909 .41116 .27221 .42673 .27962 .40807 .27639 .394 Mtetra
.798 .604 .639 r
.27639 .394 .27962 .40807 .28695 .3898 .28363 .37715 Mtetra
.805 .615 .646 r
.28363 .37715 .28695 .3898 .29416 .3726 .29076 .36119 Mtetra
.807 .625 .656 r
.29076 .36119 .29416 .3726 .30122 .35699 .29775 .34662 Mtetra
.804 .632 .669 r
.29775 .34662 .30122 .35699 .3081 .34336 .30459 .3338 Mtetra
.795 .636 .685 r
.30459 .3338 .3081 .34336 .31481 .33196 .31127 .32298 Mtetra
.777 .635 .705 r
.31127 .32298 .31481 .33196 .32134 .32287 .31779 .31426 Mtetra
.748 .628 .726 r
.31779 .31426 .32134 .32287 .32772 .31605 .32416 .30763 Mtetra
.709 .613 .748 r
.32416 .30763 .32772 .31605 .33398 .31129 .33041 .30294 Mtetra
.66 .59 .766 r
.33041 .30294 .33398 .31129 .34012 .30832 .33656 .29997 Mtetra
.607 .563 .779 r
.33656 .29997 .34012 .30832 .3462 .30677 .34264 .29842 Mtetra
.557 .537 .788 r
.34264 .29842 .3462 .30677 .35224 .30621 .34867 .29792 Mtetra
.52 .518 .794 r
.34867 .29792 .35224 .30621 .35827 .30623 .35469 .29811 Mtetra
.5 .512 .801 r
.35469 .29811 .35827 .30623 .36432 .30639 .36071 .29863 Mtetra
.497 .52 .811 r
.36071 .29863 .36432 .30639 .3704 .30635 .36676 .29914 Mtetra
.51 .545 .828 r
.36676 .29914 .3704 .30635 .37652 .3058 .37285 .29937 Mtetra
.536 .586 .852 r
.37285 .29937 .37652 .3058 .3827 .30456 .37898 .29911 Mtetra
.571 .643 .883 r
.37898 .29911 .3827 .30456 .38893 .30254 .38517 .29825 Mtetra
.611 .717 .921 r
.38517 .29825 .38893 .30254 .39521 .29974 .3914 .29675 Mtetra
.645 .806 .96 r
.3914 .29675 .39521 .29974 .40152 .29627 .39767 .29466 Mtetra
.654 .896 .982 r
.39767 .29466 .40152 .29627 .40786 .29232 .40397 .29208 Mtetra
.598 .94 .939 r
.40397 .29208 .40786 .29232 .41422 .2881 .41031 .28917 Mtetra
.45 .878 .789 r
.41031 .28917 .41422 .2881 .42059 .28388 .41666 .28609 Mtetra
0 0 0 r
.41666 .28609 .42059 .28388 .42696 .27989 .42302 .28302 Mtetra
.42302 .28302 .42696 .27989 .43332 .27634 .42938 .28012 Mtetra
.041 0 0 r
.42938 .28012 .43332 .27634 .43967 .27338 .43575 .2775 Mtetra
.121 0 0 r
.43575 .2775 .43967 .27338 .44602 .2711 .44213 .27521 Mtetra
.164 0 0 r
.44213 .27521 .44602 .2711 .45237 .2695 .44851 .27327 Mtetra
.172 0 0 r
.44851 .27327 .45237 .2695 .45872 .26849 .4549 .2716 Mtetra
.138 0 0 r
.4549 .2716 .45872 .26849 .46509 .26793 .46131 .27009 Mtetra
.035 0 0 r
.46131 .27009 .46509 .26793 .47147 .26761 .46773 .2686 Mtetra
0 0 0 r
.46773 .2686 .47147 .26761 .47788 .26727 .47418 .26695 Mtetra
.445 .873 .921 r
.47418 .26695 .47788 .26727 .48431 .26669 .48065 .26496 Mtetra
.636 .891 .986 r
.48065 .26496 .48431 .26669 .49077 .26561 .48714 .26248 Mtetra
.71 .824 .936 r
.48714 .26248 .49077 .26561 .49726 .26386 .49365 .2594 Mtetra
.732 .757 .873 r
.49365 .2594 .49726 .26386 .50376 .26133 .50018 .25568 Mtetra
.738 .709 .824 r
.50018 .25568 .50376 .26133 .51029 .25801 .50672 .25134 Mtetra
.737 .677 .792 r
.50672 .25134 .51029 .25801 .51683 .25398 .51327 .24652 Mtetra
.733 .654 .771 r
.51327 .24652 .51683 .25398 .52338 .24945 .51983 .2414 Mtetra
.725 .637 .76 r
.51983 .2414 .52338 .24945 .52994 .2447 .52639 .23627 Mtetra
.711 .623 .757 r
.52639 .23627 .52994 .2447 .5365 .2401 .53296 .23146 Mtetra
.69 .608 .76 r
.53296 .23146 .5365 .2401 .54307 .23607 .53953 .22735 Mtetra
.656 .589 .768 r
.53953 .22735 .54307 .23607 .54966 .23305 .54612 .22431 Mtetra
.603 .561 .78 r
.54612 .22431 .54966 .23305 .55628 .23146 .55274 .2227 Mtetra
.525 .517 .789 r
.55274 .2227 .55628 .23146 .56294 .23169 .55939 .22283 Mtetra
.415 .45 .788 r
.55939 .22283 .56294 .23169 .56965 .23404 .5661 .22496 Mtetra
.278 .359 .768 r
.5661 .22496 .56965 .23404 .57644 .23869 .57288 .22921 Mtetra
.135 .257 .726 r
.57288 .22921 .57644 .23869 .58333 .24572 .57974 .23562 Mtetra
.016 .162 .674 r
.57974 .23562 .58333 .24572 .59032 .25503 .5867 .24408 Mtetra
0 .094 .628 r
.5867 .24408 .59032 .25503 .59743 .2664 .59377 .25436 Mtetra
0 .06 .6 r
.59377 .25436 .59743 .2664 .60466 .27944 .60094 .26609 Mtetra
0 .057 .59 r
.60094 .26609 .60466 .27944 .612 .29359 .60822 .27876 Mtetra
0 .08 .594 r
.60822 .27876 .612 .29359 .61946 .30821 .6156 .29179 Mtetra
.081 .122 .605 r
.6156 .29179 .61946 .30821 .62699 .32253 .62305 .30448 Mtetra
.176 .174 .617 r
.62305 .30448 .62699 .32253 .63458 .33574 .63055 .31612 Mtetra
.273 .23 .627 r
.63055 .31612 .63458 .33574 .64219 .34704 .63807 .32601 Mtetra
.363 .285 .632 r
.63807 .32601 .64219 .34704 .64978 .35567 .64558 .33348 Mtetra
.445 .334 .634 r
.64558 .33348 .64978 .35567 .6573 .36101 .65303 .33799 Mtetra
.515 .379 .633 r
.65303 .33799 .6573 .36101 .66471 .36261 .66038 .33914 Mtetra
.575 .418 .631 r
.66038 .33914 .66471 .36261 .67197 .36022 .66761 .33673 Mtetra
.626 .452 .627 r
.66761 .33673 .67197 .36022 .67905 .35384 .67469 .33075 Mtetra
.669 .482 .623 r
.67469 .33075 .67905 .35384 .68595 .3437 .6816 .3214 Mtetra
.706 .509 .619 r
.6816 .3214 .68595 .3437 .69265 .33023 .68835 .30906 Mtetra
.736 .532 .617 r
.68835 .30906 .69265 .33023 .69917 .31407 .69493 .29428 Mtetra
.762 .554 .615 r
.69493 .29428 .69917 .31407 .70553 .29596 .70137 .27771 Mtetra
.784 .573 .615 r
.70137 .27771 .70553 .29596 .71176 .2767 .7077 .26006 Mtetra
.801 .591 .617 r
.7077 .26006 .71176 .2767 .71792 .25712 .71395 .24204 Mtetra
.814 .607 .622 r
.71395 .24204 .71792 .25712 .72404 .23797 .72017 .22435 Mtetra
.823 .621 .63 r
.72017 .22435 .72404 .23797 .73017 .21992 .72639 .2076 Mtetra
.825 .633 .643 r
.72639 .2076 .73017 .21992 .73636 .20353 .73267 .19228 Mtetra
.821 .642 .659 r
.73267 .19228 .73636 .20353 .74265 .18919 .73902 .17878 Mtetra
.809 .646 .68 r
.73902 .17878 .74265 .18919 .74908 .17715 .7455 .16734 Mtetra
.787 .644 .704 r
.7455 .16734 .74908 .17715 .75566 .16749 .75212 .15806 Mtetra
.753 .634 .728 r
.75212 .15806 .75566 .16749 .7624 .16016 .75889 .15092 Mtetra
.709 .615 .75 r
.75889 .15092 .7624 .16016 .76932 .15496 .76582 .14579 Mtetra
.659 .59 .767 r
.76582 .14579 .76932 .15496 .7764 .15159 .7729 .14243 Mtetra
.602 .569 .789 r
.13871 .3624 .14232 .3701 .14791 .3688 .14429 .36108 Mtetra
.509 .519 .803 r
.14429 .36108 .14791 .3688 .15332 .36921 .14971 .36139 Mtetra
.362 .433 .8 r
.14971 .36139 .15332 .36921 .15852 .37154 .15493 .36348 Mtetra
.159 .3 .759 r
.15493 .36348 .15852 .37154 .16352 .37594 .15997 .36744 Mtetra
0 .138 .672 r
.15997 .36744 .16352 .37594 .16832 .38243 .16483 .37326 Mtetra
0 0 .569 r
.16483 .37326 .16832 .38243 .17294 .39091 .16954 .38082 Mtetra
0 0 .494 r
.16954 .38082 .17294 .39091 .17743 .40115 .17413 .38988 Mtetra
0 0 .463 r
.17413 .38988 .17743 .40115 .18182 .41278 .17865 .4001 Mtetra
0 0 .47 r
.17865 .4001 .18182 .41278 .18617 .42533 .18314 .41105 Mtetra
0 0 .501 r
.18314 .41105 .18617 .42533 .19056 .43821 .18768 .42221 Mtetra
0 .02 .539 r
.18768 .42221 .19056 .43821 .19505 .45076 .19231 .43301 Mtetra
.112 .108 .573 r
.19231 .43301 .19505 .45076 .1997 .46229 .19709 .44285 Mtetra
.244 .191 .596 r
.19709 .44285 .1997 .46229 .20458 .47211 .20208 .45117 Mtetra
.355 .262 .611 r
.20208 .45117 .20458 .47211 .20974 .47959 .20732 .45741 Mtetra
.444 .322 .618 r
.20732 .45741 .20974 .47959 .21521 .48422 .21285 .46115 Mtetra
.515 .37 .622 r
.21285 .46115 .21521 .48422 .22102 .48561 .21867 .46207 Mtetra
.572 .41 .623 r
.21867 .46207 .22102 .48561 .22716 .48356 .22479 .46001 Mtetra
.618 .444 .624 r
.22479 .46001 .22716 .48356 .23363 .47807 .23119 .45494 Mtetra
.656 .473 .624 r
.23119 .45494 .23363 .47807 .24037 .46932 .23784 .44705 Mtetra
.687 .498 .625 r
.23784 .44705 .24037 .46932 .24735 .45769 .24471 .43662 Mtetra
.714 .52 .626 r
.24471 .43662 .24735 .45769 .25451 .44369 .25173 .4241 Mtetra
.736 .541 .628 r
.25173 .4241 .25451 .44369 .26178 .42795 .25886 .41002 Mtetra
.755 .559 .631 r
.25886 .41002 .26178 .42795 .26909 .41116 .26603 .39495 Mtetra
.771 .576 .636 r
.26603 .39495 .26909 .41116 .27639 .394 .27321 .3795 Mtetra
.783 .592 .642 r
.27321 .3795 .27639 .394 .28363 .37715 .28033 .36423 Mtetra
.792 .606 .65 r
.28033 .36423 .28363 .37715 .29076 .36119 .28737 .34968 Mtetra
.797 .619 .66 r
.28737 .34968 .29076 .36119 .29775 .34662 .29428 .33628 Mtetra
.796 .629 .674 r
.29428 .33628 .29775 .34662 .30459 .3338 .30107 .32438 Mtetra
.789 .636 .691 r
.30107 .32438 .30459 .3338 .31127 .32298 .30771 .31421 Mtetra
.774 .637 .71 r
.30771 .31421 .31127 .32298 .31779 .31426 .31421 .30591 Mtetra
.748 .633 .732 r
.31421 .30591 .31779 .31426 .32416 .30763 .32057 .2995 Mtetra
.711 .62 .754 r
.32057 .2995 .32416 .30763 .33041 .30294 .32682 .29489 Mtetra
.662 .598 .773 r
.32682 .29489 .33041 .30294 .33656 .29997 .33297 .29192 Mtetra
.608 .571 .787 r
.33297 .29192 .33656 .29997 .34264 .29842 .33905 .29037 Mtetra
.553 .542 .797 r
.33905 .29037 .34264 .29842 .34867 .29792 .34508 .28994 Mtetra
.505 .518 .804 r
.34508 .28994 .34867 .29792 .35469 .29811 .35108 .29034 Mtetra
.468 .504 .812 r
.35108 .29034 .35469 .29811 .36071 .29863 .35708 .29126 Mtetra
.445 .504 .826 r
.35708 .29126 .36071 .29863 .36676 .29914 .36309 .2924 Mtetra
.435 .521 .848 r
.36309 .2924 .36676 .29914 .37285 .29937 .36914 .29351 Mtetra
.434 .558 .881 r
.36914 .29351 .37285 .29937 .37898 .29911 .37522 .29438 Mtetra
.437 .616 .926 r
.37522 .29438 .37898 .29911 .38517 .29825 .38135 .29485 Mtetra
.432 .696 .976 r
.38135 .29485 .38517 .29825 .3914 .29675 .38752 .29484 Mtetra
.391 .775 .99 r
.38752 .29484 .3914 .29675 .39767 .29466 .39374 .29433 Mtetra
.272 .772 .876 r
.39374 .29433 .39767 .29466 .40397 .29208 .4 .29334 Mtetra
0 0 0 r
.4 .29334 .40397 .29208 .41031 .28917 .40629 .29192 Mtetra
.053 0 0 r
.40629 .29192 .41031 .28917 .41666 .28609 .41262 .29016 Mtetra
.149 0 0 r
.41262 .29016 .41666 .28609 .42302 .28302 .41897 .28817 Mtetra
.207 0 0 r
.41897 .28817 .42302 .28302 .42938 .28012 .42534 .28602 Mtetra
.24 0 0 r
.42534 .28602 .42938 .28012 .43575 .2775 .43173 .28378 Mtetra
.254 0 .023 r
.43173 .28378 .43575 .2775 .44213 .27521 .43814 .28149 Mtetra
.249 0 .021 r
.43814 .28149 .44213 .27521 .44851 .27327 .44456 .27915 Mtetra
.223 0 0 r
.44456 .27915 .44851 .27327 .4549 .2716 .451 .27671 Mtetra
.163 0 0 r
.451 .27671 .4549 .2716 .46131 .27009 .45746 .27412 Mtetra
.044 0 0 r
.45746 .27412 .46131 .27009 .46773 .2686 .46393 .27129 Mtetra
0 0 0 r
.46393 .27129 .46773 .2686 .47418 .26695 .47043 .26812 Mtetra
.489 .895 .776 r
.47043 .26812 .47418 .26695 .48065 .26496 .47694 .26452 Mtetra
.721 .972 .929 r
.47694 .26452 .48065 .26496 .48714 .26248 .48347 .26044 Mtetra
.794 .901 .917 r
.48347 .26044 .48714 .26248 .49365 .2594 .49002 .25584 Mtetra
.798 .816 .866 r
.49002 .25584 .49365 .2594 .50018 .25568 .49657 .25075 Mtetra
.786 .751 .821 r
.49657 .25075 .50018 .25568 .50672 .25134 .50313 .24526 Mtetra
.772 .707 .791 r
.50313 .24526 .50672 .25134 .51327 .24652 .5097 .23953 Mtetra
.757 .676 .772 r
.5097 .23953 .51327 .24652 .51983 .2414 .51627 .23375 Mtetra
.742 .654 .763 r
.51627 .23375 .51983 .2414 .52639 .23627 .52283 .22819 Mtetra
.722 .636 .761 r
.52283 .22819 .52639 .23627 .53296 .23146 .5294 .22315 Mtetra
.696 .618 .765 r
.5294 .22315 .53296 .23146 .53953 .22735 .53598 .21894 Mtetra
.659 .598 .775 r
.53598 .21894 .53953 .22735 .54612 .22431 .54257 .21587 Mtetra
.605 .569 .787 r
.54257 .21587 .54612 .22431 .55274 .2227 .54919 .21424 Mtetra
.528 .526 .797 r
.54919 .21424 .55274 .2227 .55939 .22283 .55584 .21427 Mtetra
.423 .463 .797 r
.55584 .21427 .55939 .22283 .5661 .22496 .56255 .21615 Mtetra
.299 .38 .779 r
.56255 .21615 .5661 .22496 .57288 .22921 .56931 .21995 Mtetra
.174 .288 .742 r
.56931 .21995 .57288 .22921 .57974 .23562 .57615 .22566 Mtetra
.076 .207 .698 r
.57615 .22566 .57974 .23562 .5867 .24408 .58308 .23316 Mtetra
.022 .151 .66 r
.58308 .23316 .5867 .24408 .59377 .25436 .5901 .24221 Mtetra
.014 .124 .635 r
.5901 .24221 .59377 .25436 .60094 .26609 .59722 .25247 Mtetra
.044 .125 .624 r
.59722 .25247 .60094 .26609 .60822 .27876 .60443 .26348 Mtetra
.102 .146 .622 r
.60443 .26348 .60822 .27876 .6156 .29179 .61173 .27472 Mtetra
.176 .181 .624 r
.61173 .27472 .6156 .29179 .62305 .30448 .61909 .2856 Mtetra
.255 .222 .627 r
.61909 .2856 .62305 .30448 .63055 .31612 .6265 .29549 Mtetra
.333 .265 .629 r
.6265 .29549 .63055 .31612 .63807 .32601 .63393 .30381 Mtetra
.404 .306 .629 r
.63393 .30381 .63807 .32601 .64558 .33348 .64135 .30998 Mtetra
.468 .344 .628 r
.64135 .30998 .64558 .33348 .65303 .33799 .64872 .31357 Mtetra
.524 .379 .626 r
.64872 .31357 .65303 .33799 .66038 .33914 .65602 .31423 Mtetra
.572 .41 .623 r
.65602 .31423 .66038 .33914 .66761 .33673 .66322 .3118 Mtetra
.615 .439 .621 r
.66322 .3118 .66761 .33673 .67469 .33075 .67028 .30627 Mtetra
.652 .466 .619 r
.67028 .30627 .67469 .33075 .6816 .3214 .67721 .2978 Mtetra
.685 .49 .617 r
.67721 .2978 .6816 .3214 .68835 .30906 .684 .28672 Mtetra
.714 .513 .616 r
.684 .28672 .68835 .30906 .69493 .29428 .69065 .27348 Mtetra
.74 .535 .616 r
.69065 .27348 .69493 .29428 .70137 .27771 .69717 .25863 Mtetra
.762 .556 .618 r
.69717 .25863 .70137 .27771 .7077 .26006 .7036 .24277 Mtetra
.781 .575 .622 r
.7036 .24277 .7077 .26006 .71395 .24204 .70996 .22652 Mtetra
.796 .594 .628 r
.70996 .22652 .71395 .24204 .72017 .22435 .71628 .21048 Mtetra
.807 .611 .637 r
.71628 .21048 .72017 .22435 .72639 .2076 .72261 .19518 Mtetra
.812 .625 .649 r
.72261 .19518 .72639 .2076 .73267 .19228 .72897 .18107 Mtetra
.812 .637 .666 r
.72897 .18107 .73267 .19228 .73902 .17878 .7354 .16851 Mtetra
.802 .645 .687 r
.7354 .16851 .73902 .17878 .7455 .16734 .74194 .15774 Mtetra
.783 .646 .71 r
.74194 .15774 .7455 .16734 .75212 .15806 .74859 .1489 Mtetra
.752 .639 .735 r
.74859 .1489 .75212 .15806 .75889 .15092 .75539 .14199 Mtetra
.711 .623 .757 r
.75539 .14199 .75889 .15092 .76582 .14579 .76233 .13694 Mtetra
.661 .599 .774 r
.76233 .13694 .76582 .14579 .7729 .14243 .76941 .13357 Mtetra
.606 .591 .809 r
.13499 .35542 .13871 .3624 .14429 .36108 .14058 .35408 Mtetra
.509 .542 .826 r
.14058 .35408 .14429 .36108 .14971 .36139 .14601 .35428 Mtetra
.363 .459 .824 r
.14601 .35428 .14971 .36139 .15493 .36348 .15126 .35612 Mtetra
.171 .333 .786 r
.15126 .35612 .15493 .36348 .15997 .36744 .15634 .35961 Mtetra
0 .188 .709 r
.15634 .35961 .15997 .36744 .16483 .37326 .16127 .3647 Mtetra
0 .065 .624 r
.16127 .3647 .16483 .37326 .16954 .38082 .16608 .37125 Mtetra
0 0 .566 r
.16608 .37125 .16954 .38082 .17413 .38988 .17079 .37903 Mtetra
0 0 .544 r
.17079 .37903 .17413 .38988 .17865 .4001 .17545 .38772 Mtetra
0 0 .55 r
.17545 .38772 .17865 .4001 .18314 .41105 .18011 .39694 Mtetra
0 .05 .568 r
.18011 .39694 .18314 .41105 .18768 .42221 .1848 .40625 Mtetra
.101 .116 .588 r
.1848 .40625 .18768 .42221 .19231 .43301 .1896 .41517 Mtetra
.217 .182 .602 r
.1896 .41517 .19231 .43301 .19709 .44285 .19453 .42322 Mtetra
.318 .242 .611 r
.19453 .42322 .19709 .44285 .20208 .45117 .19965 .42991 Mtetra
.402 .294 .616 r
.19965 .42991 .20208 .45117 .20732 .45741 .20498 .43483 Mtetra
.47 .338 .618 r
.20498 .43483 .20732 .45741 .21285 .46115 .21056 .43763 Mtetra
.525 .375 .62 r
.21056 .43763 .21285 .46115 .21867 .46207 .2164 .43805 Mtetra
.571 .407 .62 r
.2164 .43805 .21867 .46207 .22479 .46001 .22249 .43596 Mtetra
.61 .436 .621 r
.22249 .43596 .22479 .46001 .23119 .45494 .22883 .43136 Mtetra
.643 .461 .622 r
.22883 .43136 .23119 .45494 .23784 .44705 .23538 .42437 Mtetra
.672 .485 .624 r
.23538 .42437 .23784 .44705 .24471 .43662 .24211 .41524 Mtetra
.697 .507 .627 r
.24211 .41524 .24471 .43662 .25173 .4241 .24899 .40431 Mtetra
.72 .528 .63 r
.24899 .40431 .25173 .4241 .25886 .41002 .25597 .39201 Mtetra
.739 .548 .634 r
.25597 .39201 .25886 .41002 .26603 .39495 .26299 .3788 Mtetra
.757 .567 .64 r
.26299 .3788 .26603 .39495 .27321 .3795 .27002 .36518 Mtetra
.771 .586 .647 r
.27002 .36518 .27321 .3795 .28033 .36423 .27701 .35163 Mtetra
.783 .603 .657 r
.27701 .35163 .28033 .36423 .28737 .34968 .28394 .3386 Mtetra
.79 .619 .669 r
.28394 .3386 .28737 .34968 .29428 .33628 .29077 .32647 Mtetra
.793 .633 .683 r
.29077 .32647 .29428 .33628 .30107 .32438 .2975 .31556 Mtetra
.789 .643 .701 r
.2975 .31556 .30107 .32438 .30771 .31421 .3041 .30611 Mtetra
.776 .649 .722 r
.3041 .30611 .30771 .31421 .31421 .30591 .31057 .29826 Mtetra
.753 .648 .745 r
.31057 .29826 .31421 .30591 .32057 .2995 .31693 .29208 Mtetra
.718 .639 .769 r
.31693 .29208 .32057 .2995 .32682 .29489 .32317 .28756 Mtetra
.67 .62 .79 r
.32317 .28756 .32682 .29489 .33297 .29192 .32933 .2846 Mtetra
.611 .592 .808 r
.32933 .2846 .33297 .29192 .33905 .29037 .3354 .28305 Mtetra
.546 .56 .82 r
.3354 .28305 .33905 .29037 .34508 .28994 .34143 .2827 Mtetra
.48 .527 .829 r
.34143 .2827 .34508 .28994 .35108 .29034 .34742 .28334 Mtetra
.418 .501 .838 r
.34742 .28334 .35108 .29034 .35708 .29126 .35339 .2847 Mtetra
.36 .486 .851 r
.35339 .2847 .35708 .29126 .36309 .2924 .35937 .28653 Mtetra
.301 .483 .872 r
.35937 .28653 .36309 .2924 .36914 .29351 .36536 .28861 Mtetra
.233 .495 .898 r
.36536 .28861 .36914 .29351 .37522 .29438 .37139 .29071 Mtetra
.138 .513 .913 r
.37139 .29071 .37522 .29438 .38135 .29485 .37745 .29265 Mtetra
0 .507 .856 r
.37745 .29265 .38135 .29485 .38752 .29484 .38356 .29429 Mtetra
.174 0 0 r
.38356 .29429 .38752 .29484 .39374 .29433 .38972 .29552 Mtetra
.29 0 0 r
.38972 .29552 .39374 .29433 .4 .29334 .39592 .29628 Mtetra
.342 0 0 r
.39592 .29628 .4 .29334 .40629 .29192 .40217 .29652 Mtetra
.36 0 0 r
.40217 .29652 .40629 .29192 .41262 .29016 .40847 .29624 Mtetra
.363 0 .069 r
.40847 .29624 .41262 .29016 .41897 .28817 .41481 .29544 Mtetra
.358 0 .116 r
.41481 .29544 .41897 .28817 .42534 .28602 .42118 .29413 Mtetra
.346 0 .14 r
.42118 .29413 .42534 .28602 .43173 .28378 .42759 .29232 Mtetra
.326 0 .144 r
.42759 .29232 .43173 .28378 .43814 .28149 .43404 .29002 Mtetra
.295 0 .129 r
.43404 .29002 .43814 .28149 .44456 .27915 .44051 .28724 Mtetra
.247 0 .092 r
.44051 .28724 .44456 .27915 .451 .27671 .447 .28396 Mtetra
.169 0 .022 r
.447 .28396 .451 .27671 .45746 .27412 .45352 .28016 Mtetra
.041 0 0 r
.45352 .28016 .45746 .27412 .46393 .27129 .46006 .27584 Mtetra
0 0 0 r
.46006 .27584 .46393 .27129 .47043 .26812 .46662 .27099 Mtetra
.486 .843 .586 r
.46662 .27099 .47043 .26812 .47694 .26452 .47319 .26562 Mtetra
.758 .994 .81 r
.47319 .26562 .47694 .26452 .48347 .26044 .47977 .25976 Mtetra
.859 .964 .869 r
.47977 .25976 .48347 .26044 .49002 .25584 .48635 .25348 Mtetra
.862 .879 .849 r
.48635 .25348 .49002 .25584 .49657 .25075 .49294 .2469 Mtetra
.839 .805 .818 r
.49294 .2469 .49657 .25075 .50313 .24526 .49953 .24014 Mtetra
.814 .751 .793 r
.49953 .24014 .50313 .24526 .5097 .23953 .50611 .23341 Mtetra
.79 .712 .779 r
.50611 .23341 .5097 .23953 .51627 .23375 .51269 .2269 Mtetra
.766 .684 .772 r
.51269 .2269 .51627 .23375 .52283 .22819 .51927 .22088 Mtetra
.74 .662 .773 r
.51927 .22088 .52283 .22819 .5294 .22315 .52585 .21558 Mtetra
.709 .642 .78 r
.52585 .21558 .5294 .22315 .53598 .21894 .53243 .21127 Mtetra
.667 .62 .793 r
.53243 .21127 .53598 .21894 .54257 .21587 .53903 .20818 Mtetra
.609 .591 .807 r
.53903 .20818 .54257 .21587 .54919 .21424 .54564 .20651 Mtetra
.529 .548 .818 r
.54564 .20651 .54919 .21424 .55584 .21427 .5523 .20644 Mtetra
.426 .486 .818 r
.5523 .20644 .55584 .21427 .56255 .21615 .55899 .20804 Mtetra
.308 .406 .8 r
.55899 .20804 .56255 .21615 .56931 .21995 .56575 .21136 Mtetra
.197 .322 .766 r
.56575 .21136 .56931 .21995 .57615 .22566 .57257 .21632 Mtetra
.118 .25 .726 r
.57257 .21632 .57615 .22566 .58308 .23316 .57947 .22278 Mtetra
.083 .203 .692 r
.57947 .22278 .58308 .23316 .5901 .24221 .58645 .23051 Mtetra
.089 .183 .668 r
.58645 .23051 .5901 .24221 .59722 .25247 .59351 .23918 Mtetra
.127 .185 .654 r
.59351 .23918 .59722 .25247 .60443 .26348 .60066 .2484 Mtetra
.185 .204 .647 r
.60066 .2484 .60443 .26348 .61173 .27472 .60788 .25772 Mtetra
.251 .231 .642 r
.60788 .25772 .61173 .27472 .61909 .2856 .61515 .26664 Mtetra
.318 .263 .637 r
.61515 .26664 .61909 .2856 .6265 .29549 .62247 .27466 Mtetra
.38 .295 .633 r
.62247 .27466 .6265 .29549 .63393 .30381 .6298 .28129 Mtetra
.437 .326 .63 r
.6298 .28129 .63393 .30381 .64135 .30998 .63713 .28609 Mtetra
.487 .355 .626 r
.63713 .28609 .64135 .30998 .64872 .31357 .64443 .28869 Mtetra
.531 .382 .623 r
.64443 .28869 .64872 .31357 .65602 .31423 .65167 .28883 Mtetra
.571 .407 .62 r
.65167 .28883 .65602 .31423 .66322 .3118 .65883 .28638 Mtetra
.607 .431 .618 r
.65883 .28638 .66322 .3118 .67028 .30627 .66588 .28132 Mtetra
.639 .455 .617 r
.66588 .28132 .67028 .30627 .67721 .2978 .67283 .2738 Mtetra
.668 .477 .617 r
.67283 .2738 .67721 .2978 .684 .28672 .67966 .26407 Mtetra
.696 .499 .618 r
.67966 .26407 .684 .28672 .69065 .27348 .68638 .25248 Mtetra
.721 .521 .62 r
.68638 .25248 .69065 .27348 .69717 .25863 .69299 .23948 Mtetra
.743 .543 .624 r
.69299 .23948 .69717 .25863 .7036 .24277 .69952 .22555 Mtetra
.764 .565 .629 r
.69952 .22555 .7036 .24277 .70996 .22652 .70599 .2112 Mtetra
.781 .586 .636 r
.70599 .2112 .70996 .22652 .71628 .21048 .71242 .19693 Mtetra
.795 .607 .646 r
.71242 .19693 .71628 .21048 .72261 .19518 .71885 .18319 Mtetra
.804 .625 .66 r
.71885 .18319 .72261 .19518 .72897 .18107 .72531 .1704 Mtetra
.807 .642 .678 r
.72531 .1704 .72897 .18107 .7354 .16851 .73182 .15886 Mtetra
.802 .654 .699 r
.73182 .15886 .7354 .16851 .74194 .15774 .73842 .14883 Mtetra
.786 .659 .723 r
.73842 .14883 .74194 .15774 .74859 .1489 .74512 .14045 Mtetra
.758 .656 .749 r
.74512 .14045 .74859 .1489 .75539 .14199 .75194 .13379 Mtetra
.718 .643 .773 r
.75194 .13379 .75539 .14199 .76233 .13694 .7589 .12882 Mtetra
.668 .621 .792 r
.7589 .12882 .76233 .13694 .76941 .13357 .76599 .12546 Mtetra
.611 .629 .844 r
.13114 .3495 .13499 .35542 .14058 .35408 .13673 .34813 Mtetra
.505 .58 .864 r
.13673 .34813 .14058 .35408 .14601 .35428 .14217 .34823 Mtetra
.35 .496 .864 r
.14217 .34823 .14601 .35428 .15126 .35612 .14745 .34979 Mtetra
.162 .373 .823 r
.14745 .34979 .15126 .35612 .15634 .35961 .15258 .3528 Mtetra
0 .239 .75 r
.15258 .3528 .15634 .35961 .16127 .3647 .15759 .35713 Mtetra
0 .135 .678 r
.15759 .35713 .16127 .3647 .16608 .37125 .16251 .36262 Mtetra
0 .081 .635 r
.16251 .36262 .16608 .37125 .17079 .37903 .16735 .36906 Mtetra
0 .074 .619 r
.16735 .36906 .17079 .37903 .17545 .38772 .17217 .37615 Mtetra
0 .102 .619 r
.17217 .37615 .17545 .38772 .18011 .39694 .177 .38356 Mtetra
.103 .148 .624 r
.177 .38356 .18011 .39694 .1848 .40625 .18188 .39094 Mtetra
.209 .198 .627 r
.18188 .39094 .1848 .40625 .1896 .41517 .18685 .3979 Mtetra
.301 .246 .627 r
.18685 .3979 .1896 .41517 .19453 .42322 .19194 .40407 Mtetra
.378 .287 .625 r
.19194 .40407 .19453 .42322 .19965 .42991 .1972 .40909 Mtetra
.44 .323 .624 r
.1972 .40909 .19965 .42991 .20498 .43483 .20264 .41264 Mtetra
.492 .355 .622 r
.20264 .41264 .20498 .43483 .21056 .43763 .20828 .41445 Mtetra
.535 .383 .621 r
.20828 .41445 .21056 .43763 .2164 .43805 .21414 .41436 Mtetra
.571 .408 .621 r
.21414 .41436 .2164 .43805 .22249 .43596 .2202 .41225 Mtetra
.603 .431 .622 r
.2202 .41225 .22249 .43596 .22883 .43136 .22647 .40813 Mtetra
.632 .454 .624 r
.22647 .40813 .22883 .43136 .23538 .42437 .23291 .40208 Mtetra
.658 .476 .626 r
.23291 .40208 .23538 .42437 .24211 .41524 .23951 .39429 Mtetra
.682 .497 .63 r
.23951 .39429 .24211 .41524 .24899 .40431 .24623 .38502 Mtetra
.704 .518 .635 r
.24623 .38502 .24899 .40431 .25597 .39201 .25304 .37456 Mtetra
.725 .54 .641 r
.25304 .37456 .25597 .39201 .26299 .3788 .2599 .3633 Mtetra
.744 .562 .648 r
.2599 .3633 .26299 .3788 .27002 .36518 .26678 .3516 Mtetra
.761 .584 .657 r
.26678 .3516 .27002 .36518 .27701 .35163 .27364 .33984 Mtetra
.776 .605 .668 r
.27364 .33984 .27701 .35163 .28394 .3386 .28045 .3284 Mtetra
.787 .626 .681 r
.28045 .3284 .28394 .3386 .29077 .32647 .28719 .3176 Mtetra
.793 .645 .698 r
.28719 .3176 .29077 .32647 .2975 .31556 .29385 .30773 Mtetra
.793 .661 .717 r
.29385 .30773 .2975 .31556 .3041 .30611 .3004 .29903 Mtetra
.784 .672 .74 r
.3004 .29903 .3041 .30611 .31057 .29826 .30685 .29166 Mtetra
.765 .677 .766 r
.30685 .29166 .31057 .29826 .31693 .29208 .3132 .28574 Mtetra
.731 .672 .793 r
.3132 .28574 .31693 .29208 .32317 .28756 .31945 .28131 Mtetra
.681 .657 .819 r
.31945 .28131 .32317 .28756 .32933 .2846 .32561 .27835 Mtetra
.615 .629 .842 r
.32561 .27835 .32933 .2846 .3354 .28305 .33169 .2768 Mtetra
.533 .591 .858 r
.33169 .2768 .3354 .28305 .34143 .2827 .33771 .27654 Mtetra
.437 .546 .869 r
.33771 .27654 .34143 .2827 .34742 .28334 .34368 .27742 Mtetra
.329 .497 .873 r
.34368 .27742 .34742 .28334 .35339 .2847 .34963 .27926 Mtetra
.202 .446 .87 r
.34963 .27926 .35339 .2847 .35937 .28653 .35557 .28184 Mtetra
.047 .389 .85 r
.35557 .28184 .35937 .28653 .36536 .28861 .36151 .28495 Mtetra
0 .314 .78 r
.36151 .28495 .36536 .28861 .37139 .29071 .36747 .28836 Mtetra
0 .211 .618 r
.36747 .28836 .37139 .29071 .37745 .29265 .37346 .29188 Mtetra
.496 0 0 r
.37346 .29188 .37745 .29265 .38356 .29429 .3795 .29528 Mtetra
.55 0 0 r
.3795 .29528 .38356 .29429 .38972 .29552 .38559 .29838 Mtetra
.549 .042 .002 r
.38559 .29838 .38972 .29552 .39592 .29628 .39173 .30102 Mtetra
.527 .066 .101 r
.39173 .30102 .39592 .29628 .40217 .29652 .39794 .30305 Mtetra
.5 .074 .163 r
.39794 .30305 .40217 .29652 .40847 .29624 .4042 .30435 Mtetra
.471 .071 .199 r
.4042 .30435 .40847 .29624 .41481 .29544 .41052 .30484 Mtetra
.44 .059 .218 r
.41052 .30484 .41481 .29544 .42118 .29413 .4169 .30444 Mtetra
.407 .039 .223 r
.4169 .30444 .42118 .29413 .42759 .29232 .42334 .3031 Mtetra
.368 .008 .216 r
.42334 .3031 .42759 .29232 .43404 .29002 .42982 .3008 Mtetra
.32 0 .195 r
.42982 .3008 .43404 .29002 .44051 .28724 .43634 .29754 Mtetra
.256 0 .156 r
.43634 .29754 .44051 .28724 .447 .28396 .4429 .29334 Mtetra
.165 0 .092 r
.4429 .29334 .447 .28396 .45352 .28016 .44949 .28824 Mtetra
.029 0 0 r
.44949 .28824 .45352 .28016 .46006 .27584 .45611 .28232 Mtetra
0 0 0 r
.45611 .28232 .46006 .27584 .46662 .27099 .46273 .27566 Mtetra
.46273 .27566 .46662 .27099 .47319 .26562 .46937 .26838 Mtetra
.746 .958 .66 r
.46937 .26838 .47319 .26562 .47977 .25976 .47601 .26063 Mtetra
.887 .99 .784 r
.47601 .26063 .47977 .25976 .48635 .25348 .48265 .25256 Mtetra
.911 .932 .812 r
.48265 .25256 .48635 .25348 .49294 .2469 .48928 .24438 Mtetra
.891 .862 .806 r
.48928 .24438 .49294 .2469 .49953 .24014 .49589 .23627 Mtetra
.86 .805 .794 r
.49589 .23627 .49953 .24014 .50611 .23341 .5025 .22847 Mtetra
.829 .761 .787 r
.5025 .22847 .50611 .23341 .51269 .2269 .5091 .2212 Mtetra
.798 .729 .787 r
.5091 .2212 .51269 .2269 .51927 .22088 .51569 .21467 Mtetra
.766 .703 .793 r
.51569 .21467 .51927 .22088 .52585 .21558 .52228 .2091 Mtetra
.728 .681 .805 r
.52228 .2091 .52585 .21558 .53243 .21127 .52887 .20468 Mtetra
.679 .658 .822 r
.52887 .20468 .53243 .21127 .53903 .20818 .53547 .20156 Mtetra
.614 .628 .841 r
.53547 .20156 .53903 .20818 .54564 .20651 .5421 .19987 Mtetra
.528 .583 .854 r
.5421 .19987 .54564 .20651 .5523 .20644 .54875 .19968 Mtetra
.42 .52 .854 r
.54875 .19968 .5523 .20644 .55899 .20804 .55545 .20101 Mtetra
.305 .442 .835 r
.55545 .20101 .55899 .20804 .56575 .21136 .56219 .20382 Mtetra
.207 .362 .8 r
.56219 .20382 .56575 .21136 .57257 .21632 .569 .20799 Mtetra
.147 .298 .761 r
.569 .20799 .57257 .21632 .57947 .22278 .57587 .21336 Mtetra
.131 .258 .729 r
.57587 .21336 .57947 .22278 .58645 .23051 .58281 .2197 Mtetra
.153 .243 .704 r
.58281 .2197 .58645 .23051 .59351 .23918 .58983 .22671 Mtetra
.198 .245 .686 r
.58983 .22671 .59351 .23918 .60066 .2484 .59691 .23407 Mtetra
.256 .26 .672 r
.59691 .23407 .60066 .2484 .60788 .25772 .60405 .24139 Mtetra
.315 .28 .659 r
.60405 .24139 .60788 .25772 .61515 .26664 .61124 .24828 Mtetra
.371 .302 .649 r
.61124 .24828 .61515 .26664 .62247 .27466 .61847 .25436 Mtetra
.421 .325 .64 r
.61847 .25436 .62247 .27466 .6298 .28129 .62571 .25924 Mtetra
.465 .346 .633 r
.62571 .25924 .6298 .28129 .63713 .28609 .63296 .26261 Mtetra
.504 .367 .628 r
.63296 .26261 .63713 .28609 .64443 .28869 .64018 .26419 Mtetra
.54 .388 .624 r
.64018 .26419 .64443 .28869 .65167 .28883 .64736 .2638 Mtetra
.571 .408 .621 r
.64736 .2638 .65167 .28883 .65883 .28638 .65448 .26132 Mtetra
.601 .428 .62 r
.65448 .26132 .65883 .28638 .66588 .28132 .66153 .25677 Mtetra
.628 .448 .619 r
.66153 .25677 .66588 .28132 .67283 .2738 .66849 .25022 Mtetra
.654 .468 .62 r
.66849 .25022 .67283 .2738 .67966 .26407 .67537 .24188 Mtetra
.679 .49 .623 r
.67537 .24188 .67966 .26407 .68638 .25248 .68215 .232 Mtetra
.703 .512 .627 r
.68215 .232 .68638 .25248 .69299 .23948 .68885 .22092 Mtetra
.727 .535 .632 r
.68885 .22092 .69299 .23948 .69952 .22555 .69549 .20899 Mtetra
.749 .559 .639 r
.69549 .20899 .69952 .22555 .70599 .2112 .70207 .19663 Mtetra
.769 .584 .648 r
.70207 .19663 .70599 .2112 .71242 .19693 .70862 .18421 Mtetra
.786 .609 .661 r
.70862 .18421 .71242 .19693 .71885 .18319 .71516 .17212 Mtetra
.8 .633 .676 r
.71516 .17212 .71885 .18319 .72531 .1704 .72171 .1607 Mtetra
.807 .656 .695 r
.72171 .1607 .72531 .1704 .73182 .15886 .72831 .15024 Mtetra
.806 .674 .718 r
.72831 .15024 .73182 .15886 .73842 .14883 .73497 .14097 Mtetra
.795 .686 .744 r
.73497 .14097 .73842 .14883 .74512 .14045 .74172 .13309 Mtetra
.771 .688 .772 r
.74172 .13309 .74512 .14045 .75194 .13379 .74857 .12668 Mtetra
.732 .679 .799 r
.74857 .12668 .75194 .13379 .7589 .12882 .75554 .1218 Mtetra
.68 .658 .822 r
.75554 .1218 .7589 .12882 .76599 .12546 .76264 .11844 Mtetra
.614 .685 .893 r
.12711 .34486 .13114 .3495 .13673 .34813 .13271 .34347 Mtetra
.489 .635 .919 r
.13271 .34347 .13673 .34813 .14217 .34823 .13816 .34345 Mtetra
.316 .545 .913 r
.13816 .34345 .14217 .34823 .14745 .34979 .14347 .34475 Mtetra
.126 .419 .864 r
.14347 .34475 .14745 .34979 .15258 .3528 .14866 .34725 Mtetra
0 .296 .793 r
.14866 .34725 .15258 .3528 .15759 .35713 .15376 .3508 Mtetra
0 .213 .737 r
.15376 .3508 .15759 .35713 .16251 .36262 .15879 .35523 Mtetra
0 .178 .708 r
.15879 .35523 .16251 .36262 .16735 .36906 .16378 .36029 Mtetra
.009 .182 .695 r
.16378 .36029 .16735 .36906 .17217 .37615 .16876 .36574 Mtetra
.113 .209 .686 r
.16876 .36574 .17217 .37615 .177 .38356 .17378 .37132 Mtetra
.215 .243 .675 r
.17378 .37132 .177 .38356 .18188 .39094 .17884 .37674 Mtetra
.303 .276 .662 r
.17884 .37674 .18188 .39094 .18685 .3979 .184 .38172 Mtetra
.374 .305 .651 r
.184 .38172 .18685 .3979 .19194 .40407 .18927 .386 Mtetra
.43 .331 .641 r
.18927 .386 .19194 .40407 .1972 .40909 .19467 .38933 Mtetra
.476 .354 .634 r
.19467 .38933 .1972 .40909 .20264 .41264 .20022 .39149 Mtetra
.513 .374 .629 r
.20022 .39149 .20264 .41264 .20828 .41445 .20593 .39232 Mtetra
.545 .393 .626 r
.20593 .39232 .20828 .41445 .21414 .41436 .21181 .39171 Mtetra
.573 .412 .625 r
.21181 .39171 .21414 .41436 .2202 .41225 .21785 .38958 Mtetra
.598 .431 .625 r
.21785 .38958 .2202 .41225 .22647 .40813 .22404 .38594 Mtetra
.622 .449 .628 r
.22404 .38594 .22647 .40813 .23291 .40208 .23038 .38085 Mtetra
.645 .469 .631 r
.23038 .38085 .23291 .40208 .23951 .39429 .23684 .37441 Mtetra
.667 .49 .636 r
.23684 .37441 .23951 .39429 .24623 .38502 .24341 .3668 Mtetra
.689 .512 .642 r
.24341 .3668 .24623 .38502 .25304 .37456 .25005 .35822 Mtetra
.711 .536 .65 r
.25005 .35822 .25304 .37456 .2599 .3633 .25674 .34892 Mtetra
.732 .561 .66 r
.25674 .34892 .2599 .3633 .26678 .3516 .26345 .33916 Mtetra
.752 .587 .671 r
.26345 .33916 .26678 .3516 .27364 .33984 .27017 .32923 Mtetra
.771 .614 .684 r
.27017 .32923 .27364 .33984 .28045 .3284 .27686 .31942 Mtetra
.786 .641 .7 r
.27686 .31942 .28045 .3284 .28719 .3176 .28351 .30998 Mtetra
.797 .666 .719 r
.28351 .30998 .28719 .3176 .29385 .30773 .29009 .30118 Mtetra
.802 .69 .741 r
.29009 .30118 .29385 .30773 .3004 .29903 .2966 .29324 Mtetra
.798 .708 .766 r
.2966 .29324 .3004 .29903 .30685 .29166 .30303 .28636 Mtetra
.781 .72 .795 r
.30303 .28636 .30685 .29166 .3132 .28574 .30937 .28069 Mtetra
.748 .722 .828 r
.30937 .28069 .3132 .28574 .31945 .28131 .31562 .27635 Mtetra
.695 .711 .861 r
.31562 .27635 .31945 .28131 .32561 .27835 .32179 .27339 Mtetra
.616 .684 .891 r
.32179 .27339 .32561 .27835 .33169 .2768 .32787 .27185 Mtetra
.506 .638 .913 r
.32787 .27185 .33169 .2768 .33771 .27654 .33389 .27169 Mtetra
.357 .568 .918 r
.33389 .27169 .33771 .27654 .34368 .27742 .33985 .27282 Mtetra
.162 .47 .892 r
.33985 .27282 .34368 .27742 .34963 .27926 .34578 .27515 Mtetra
0 .338 .81 r
.34578 .27515 .34963 .27926 .35557 .28184 .35167 .2785 Mtetra
0 .177 .647 r
.35167 .2785 .35557 .28184 .36151 .28495 .35756 .28268 Mtetra
.543 0 0 r
.35756 .28268 .36151 .28495 .36747 .28836 .36345 .28747 Mtetra
.654 .097 0 r
.36345 .28747 .36747 .28836 .37346 .29188 .36937 .29262 Mtetra
.685 .163 0 r
.36937 .29262 .37346 .29188 .3795 .29528 .37534 .29785 Mtetra
.674 .191 .096 r
.37534 .29785 .3795 .29528 .38559 .29838 .38135 .30291 Mtetra
.645 .197 .174 r
.38135 .30291 .38559 .29838 .39173 .30102 .38743 .30751 Mtetra
.609 .191 .224 r
.38743 .30751 .39173 .30102 .39794 .30305 .39358 .31142 Mtetra
.571 .175 .254 r
.39358 .31142 .39794 .30305 .4042 .30435 .3998 .3144 Mtetra
.531 .154 .271 r
.3998 .3144 .4042 .30435 .41052 .30484 .40611 .31624 Mtetra
.489 .127 .277 r
.40611 .31624 .41052 .30484 .4169 .30444 .41249 .31679 Mtetra
.444 .093 .274 r
.41249 .31679 .4169 .30444 .42334 .3031 .41895 .31595 Mtetra
.393 .05 .26 r
.41895 .31595 .42334 .3031 .42982 .3008 .42548 .31365 Mtetra
.332 0 .235 r
.42548 .31365 .42982 .3008 .43634 .29754 .43206 .30989 Mtetra
.254 0 .195 r
.43206 .30989 .43634 .29754 .4429 .29334 .4387 .30472 Mtetra
.15 0 .133 r
.4387 .30472 .4429 .29334 .44949 .28824 .44537 .29826 Mtetra
.007 0 .036 r
.44537 .29826 .44949 .28824 .45611 .28232 .45207 .29065 Mtetra
0 0 0 r
.45207 .29065 .45611 .28232 .46273 .27566 .45878 .2821 Mtetra
.45878 .2821 .46273 .27566 .46937 .26838 .46549 .27283 Mtetra
.716 .899 .524 r
.46549 .27283 .46937 .26838 .47601 .26063 .4722 .26309 Mtetra
.881 .977 .678 r
.4722 .26309 .47601 .26063 .48265 .25256 .47889 .25317 Mtetra
.936 .962 .751 r
.47889 .25317 .48265 .25256 .48928 .24438 .48557 .24332 Mtetra
.931 .912 .778 r
.48557 .24332 .48928 .24438 .49589 .23627 .49223 .23382 Mtetra
.905 .861 .787 r
.49223 .23382 .49589 .23627 .5025 .22847 .49887 .22491 Mtetra
.872 .819 .794 r
.49887 .22491 .5025 .22847 .5091 .2212 .50549 .21684 Mtetra
.837 .786 .803 r
.50549 .21684 .5091 .2212 .51569 .21467 .5121 .20979 Mtetra
.798 .76 .818 r
.5121 .20979 .51569 .21467 .52228 .2091 .5187 .20394 Mtetra
.753 .738 .839 r
.5187 .20394 .52228 .2091 .52887 .20468 .5253 .1994 Mtetra
.695 .714 .864 r
.5253 .1994 .52887 .20468 .53547 .20156 .53191 .19626 Mtetra
.618 .683 .889 r
.53191 .19626 .53547 .20156 .5421 .19987 .53854 .19455 Mtetra
.519 .636 .905 r
.53854 .19455 .5421 .19987 .54875 .19968 .5452 .19424 Mtetra
.402 .569 .903 r
.5452 .19424 .54875 .19968 .55545 .20101 .5519 .19529 Mtetra
.289 .489 .88 r
.5519 .19529 .55545 .20101 .56219 .20382 .55864 .19758 Mtetra
.205 .413 .844 r
.55864 .19758 .56219 .20382 .569 .20799 .56544 .20095 Mtetra
.168 .356 .807 r
.56544 .20095 .569 .20799 .57587 .21336 .57229 .20521 Mtetra
.175 .323 .775 r
.57229 .20521 .57587 .21336 .58281 .2197 .5792 .21013 Mtetra
.213 .31 .747 r
.5792 .21013 .58281 .2197 .58983 .22671 .58617 .21546 Mtetra
.267 .311 .722 r
.58617 .21546 .58983 .22671 .59691 .23407 .59319 .22091 Mtetra
.323 .319 .7 r
.59319 .22091 .59691 .23407 .60405 .24139 .60027 .2262 Mtetra
.375 .33 .68 r
.60027 .2262 .60405 .24139 .61124 .24828 .60738 .23105 Mtetra
.42 .343 .664 r
.60738 .23105 .61124 .24828 .61847 .25436 .61452 .23516 Mtetra
.459 .356 .651 r
.61452 .23516 .61847 .25436 .62571 .25924 .62168 .2383 Mtetra
.493 .37 .64 r
.62168 .2383 .62571 .25924 .63296 .26261 .62884 .24023 Mtetra
.522 .383 .633 r
.62884 .24023 .63296 .26261 .64018 .26419 .636 .2408 Mtetra
.549 .397 .628 r
.636 .2408 .64018 .26419 .64736 .2638 .64312 .23986 Mtetra
.573 .412 .625 r
.64312 .23986 .64736 .2638 .65448 .26132 .65021 .23737 Mtetra
.596 .428 .624 r
.65021 .23737 .65448 .26132 .66153 .25677 .65725 .23331 Mtetra
.619 .445 .624 r
.65725 .23331 .66153 .25677 .66849 .25022 .66423 .22775 Mtetra
.641 .463 .627 r
.66423 .22775 .66849 .25022 .67537 .24188 .67115 .2208 Mtetra
.664 .484 .63 r
.67115 .2208 .67537 .24188 .68215 .232 .678 .21265 Mtetra
.687 .506 .636 r
.678 .21265 .68215 .232 .68885 .22092 .68479 .2035 Mtetra
.711 .531 .644 r
.68479 .2035 .68885 .22092 .69549 .20899 .69153 .1936 Mtetra
.735 .558 .654 r
.69153 .1936 .69549 .20899 .70207 .19663 .69822 .18325 Mtetra
.758 .588 .666 r
.69822 .18325 .70207 .19663 .70862 .18421 .70489 .17271 Mtetra
.78 .619 .68 r
.70489 .17271 .70862 .18421 .71516 .17212 .71154 .1623 Mtetra
.799 .65 .698 r
.71154 .1623 .71516 .17212 .72171 .1607 .7182 .15227 Mtetra
.811 .68 .719 r
.7182 .15227 .72171 .1607 .72831 .15024 .72488 .14291 Mtetra
.816 .707 .745 r
.72488 .14291 .72831 .15024 .73497 .14097 .73161 .13443 Mtetra
.809 .727 .773 r
.73161 .13443 .73497 .14097 .74172 .13309 .73841 .12704 Mtetra
.788 .737 .805 r
.73841 .12704 .74172 .13309 .74857 .12668 .74529 .1209 Mtetra
.75 .733 .836 r
.74529 .1209 .74857 .12668 .75554 .1218 .75228 .11612 Mtetra
.694 .715 .865 r
.75228 .11612 .75554 .1218 .76264 .11844 .7594 .11276 Mtetra
.606 .76 .952 r
.12289 .34158 .12711 .34486 .13271 .34347 .1285 .34017 Mtetra
.448 .702 .975 r
.1285 .34017 .13271 .34347 .13816 .34345 .13397 .34005 Mtetra
.247 .595 .95 r
.13397 .34005 .13816 .34345 .14347 .34475 .13931 .34107 Mtetra
.062 .466 .886 r
.13931 .34107 .14347 .34475 .14866 .34725 .14456 .34308 Mtetra
0 .361 .826 r
.14456 .34308 .14866 .34725 .15376 .3508 .14975 .34586 Mtetra
0 .306 .798 r
.14975 .34586 .15376 .3508 .15879 .35523 .1549 .34921 Mtetra
.009 .293 .789 r
.1549 .34921 .15879 .35523 .16378 .36029 .16004 .35291 Mtetra
.119 .305 .776 r
.16004 .35291 .16378 .36029 .16876 .36574 .1652 .35675 Mtetra
.231 .323 .752 r
.1652 .35675 .16876 .36574 .17378 .37132 .1704 .3605 Mtetra
.323 .34 .723 r
.1704 .3605 .17378 .37132 .17884 .37674 .17566 .36398 Mtetra
.391 .354 .697 r
.17566 .36398 .17884 .37674 .184 .38172 .18101 .36701 Mtetra
.442 .365 .675 r
.18101 .36701 .184 .38172 .18927 .386 .18645 .36942 Mtetra
.48 .376 .659 r
.18645 .36942 .18927 .386 .19467 .38933 .192 .37108 Mtetra
.511 .386 .647 r
.192 .37108 .19467 .38933 .20022 .39149 .19767 .37189 Mtetra
.535 .397 .639 r
.19767 .37189 .20022 .39149 .20593 .39232 .20345 .37176 Mtetra
.557 .408 .634 r
.20345 .37176 .20593 .39232 .21181 .39171 .20935 .37064 Mtetra
.576 .42 .632 r
.20935 .37064 .21181 .39171 .21785 .38958 .21537 .36849 Mtetra
.595 .433 .632 r
.21537 .36849 .21785 .38958 .22404 .38594 .2215 .36533 Mtetra
.613 .448 .635 r
.2215 .36533 .22404 .38594 .23038 .38085 .22773 .36116 Mtetra
.632 .466 .639 r
.22773 .36116 .23038 .38085 .23684 .37441 .23406 .35605 Mtetra
.652 .486 .645 r
.23406 .35605 .23684 .37441 .24341 .3668 .24046 .35008 Mtetra
.673 .508 .654 r
.24046 .35008 .24341 .3668 .25005 .35822 .24693 .34334 Mtetra
.696 .534 .664 r
.24693 .34334 .25005 .35822 .25674 .34892 .25346 .33599 Mtetra
.719 .563 .677 r
.25346 .33599 .25674 .34892 .26345 .33916 .26001 .32816 Mtetra
.743 .595 .691 r
.26001 .32816 .26345 .33916 .27017 .32923 .26658 .32004 Mtetra
.767 .629 .708 r
.26658 .32004 .27017 .32923 .27686 .31942 .27315 .31184 Mtetra
.788 .664 .727 r
.27315 .31184 .27686 .31942 .28351 .30998 .27971 .30375 Mtetra
.804 .698 .748 r
.27971 .30375 .28351 .30998 .29009 .30118 .28622 .29601 Mtetra
.814 .73 .772 r
.28622 .29601 .29009 .30118 .2966 .29324 .29269 .28884 Mtetra
.814 .758 .8 r
.29269 .28884 .2966 .29324 .30303 .28636 .2991 .28244 Mtetra
.8 .778 .833 r
.2991 .28244 .30303 .28636 .30937 .28069 .30543 .27703 Mtetra
.767 .788 .87 r
.30543 .27703 .30937 .28069 .31562 .27635 .31169 .27278 Mtetra
.708 .784 .911 r
.31169 .27278 .31562 .27635 .32179 .27339 .31786 .26983 Mtetra
.607 .757 .95 r
.31786 .26983 .32179 .27339 .32787 .27185 .32396 .26829 Mtetra
.446 .693 .971 r
.32396 .26829 .32787 .27185 .33389 .27169 .32997 .26822 Mtetra
.201 .567 .938 r
.32997 .26822 .33389 .27169 .33985 .27282 .33593 .26962 Mtetra
0 .367 .803 r
.33593 .26962 .33985 .27282 .34578 .27515 .34182 .27245 Mtetra
.418 0 0 r
.34182 .27245 .34578 .27515 .35167 .2785 .34768 .27658 Mtetra
.621 .063 0 r
.34768 .27658 .35167 .2785 .35756 .28268 .35351 .28185 Mtetra
.718 .187 0 r
.35351 .28185 .35756 .28268 .36345 .28747 .35934 .28802 Mtetra
.749 .252 .048 r
.35934 .28802 .36345 .28747 .36937 .29262 .36518 .29482 Mtetra
.744 .281 .148 r
.36518 .29482 .36937 .29262 .37534 .29785 .37106 .30192 Mtetra
.722 .286 .215 r
.37106 .30192 .37534 .29785 .38135 .30291 .377 .30897 Mtetra
.69 .278 .26 r
.377 .30897 .38135 .30291 .38743 .30751 .383 .31559 Mtetra
.653 .261 .289 r
.383 .31559 .38743 .30751 .39358 .31142 .38909 .32142 Mtetra
.613 .237 .306 r
.38909 .32142 .39358 .31142 .3998 .3144 .39528 .3261 Mtetra
.57 .207 .314 r
.39528 .3261 .3998 .3144 .40611 .31624 .40157 .32934 Mtetra
.522 .171 .313 r
.40157 .32934 .40611 .31624 .41249 .31679 .40796 .33088 Mtetra
.469 .128 .304 r
.40796 .33088 .41249 .31679 .41895 .31595 .41445 .33055 Mtetra
.408 .075 .287 r
.41445 .33055 .41895 .31595 .42548 .31365 .42102 .32825 Mtetra
.334 .011 .259 r
.42102 .32825 .42548 .31365 .43206 .30989 .42767 .32397 Mtetra
.243 0 .216 r
.42767 .32397 .43206 .30989 .4387 .30472 .43439 .31782 Mtetra
.126 0 .152 r
.43439 .31782 .4387 .30472 .44537 .29826 .44115 .30995 Mtetra
0 0 .058 r
.44115 .30995 .44537 .29826 .45207 .29065 .44794 .30061 Mtetra
0 0 0 r
.44794 .30061 .45207 .29065 .45878 .2821 .45474 .29012 Mtetra
.45474 .29012 .45878 .2821 .46549 .27283 .46154 .27882 Mtetra
.698 .851 .43 r
.46154 .27882 .46549 .27283 .4722 .26309 .46832 .26707 Mtetra
.861 .944 .581 r
.46832 .26707 .4722 .26309 .47889 .25317 .47509 .25525 Mtetra
.936 .963 .677 r
.47509 .25525 .47889 .25317 .48557 .24332 .48182 .24371 Mtetra
.952 .942 .732 r
.48182 .24371 .48557 .24332 .49223 .23382 .48853 .2328 Mtetra
.938 .909 .765 r
.48853 .2328 .49223 .23382 .49887 .22491 .4952 .22278 Mtetra
.91 .877 .79 r
.4952 .22278 .49887 .22491 .50549 .21684 .50185 .2139 Mtetra
.875 .85 .815 r
.50185 .2139 .50549 .21684 .5121 .20979 .50848 .20633 Mtetra
.833 .829 .844 r
.50848 .20633 .5121 .20979 .5187 .20394 .5151 .20019 Mtetra
.779 .81 .878 r
.5151 .20019 .5187 .20394 .5253 .1994 .52171 .19554 Mtetra
.709 .789 .914 r
.52171 .19554 .5253 .1994 .53191 .19626 .52834 .19237 Mtetra
.613 .756 .947 r
.52834 .19237 .53191 .19626 .53854 .19455 .53498 .19063 Mtetra
.492 .702 .963 r
.53498 .19063 .53854 .19455 .5452 .19424 .54165 .19021 Mtetra
.362 .627 .954 r
.54165 .19021 .5452 .19424 .5519 .19529 .54835 .19098 Mtetra
.252 .546 .926 r
.54835 .19098 .5519 .19529 .55864 .19758 .5551 .19275 Mtetra
.19 .477 .893 r
.5551 .19275 .55864 .19758 .56544 .20095 .56189 .19532 Mtetra
.184 .43 .863 r
.56189 .19532 .56544 .20095 .57229 .20521 .56872 .19848 Mtetra
.22 .404 .832 r
.56872 .19848 .57229 .20521 .5792 .21013 .57561 .202 Mtetra
.278 .392 .799 r
.57561 .202 .5792 .21013 .58617 .21546 .58254 .20565 Mtetra
.339 .386 .764 r
.58254 .20565 .58617 .21546 .59319 .22091 .58951 .20922 Mtetra
.392 .385 .732 r
.58951 .20922 .59319 .22091 .60027 .2262 .59652 .21251 Mtetra
.435 .385 .704 r
.59652 .21251 .60027 .2262 .60738 .23105 .60357 .21533 Mtetra
.47 .388 .681 r
.60357 .21533 .60738 .23105 .61452 .23516 .61063 .21752 Mtetra
.498 .391 .664 r
.61063 .21752 .61452 .23516 .62168 .2383 .61772 .21893 Mtetra
.521 .396 .651 r
.61772 .21893 .62168 .2383 .62884 .24023 .62481 .21947 Mtetra
.541 .402 .642 r
.62481 .21947 .62884 .24023 .636 .2408 .6319 .21903 Mtetra
.559 .41 .636 r
.6319 .21903 .636 .2408 .64312 .23986 .63897 .21757 Mtetra
.576 .42 .632 r
.63897 .21757 .64312 .23986 .65021 .23737 .64603 .21506 Mtetra
.593 .431 .631 r
.64603 .21506 .65021 .23737 .65725 .23331 .65306 .21149 Mtetra
.61 .445 .633 r
.65306 .21149 .65725 .23331 .66423 .22775 .66006 .20689 Mtetra
.629 .461 .636 r
.66006 .20689 .66423 .22775 .67115 .2208 .66702 .20131 Mtetra
.649 .48 .642 r
.66702 .20131 .67115 .2208 .678 .21265 .67394 .19485 Mtetra
.671 .503 .65 r
.67394 .19485 .678 .21265 .68479 .2035 .68082 .1876 Mtetra
.695 .53 .66 r
.68082 .1876 .68479 .2035 .69153 .1936 .68766 .17971 Mtetra
.721 .562 .673 r
.68766 .17971 .69153 .1936 .69822 .18325 .69447 .17134 Mtetra
.748 .597 .689 r
.69447 .17134 .69822 .18325 .70489 .17271 .70124 .16267 Mtetra
.775 .636 .708 r
.70124 .16267 .70489 .17271 .71154 .1623 .70801 .15392 Mtetra
.799 .677 .729 r
.70801 .15392 .71154 .1623 .7182 .15227 .71476 .14529 Mtetra
.819 .717 .753 r
.71476 .14529 .7182 .15227 .72488 .14291 .72153 .13701 Mtetra
.829 .754 .78 r
.72153 .13701 .72488 .14291 .73161 .13443 .72833 .12932 Mtetra
.827 .783 .811 r
.72833 .12932 .73161 .13443 .73841 .12704 .73518 .12242 Mtetra
.808 .801 .845 r
.73518 .12242 .73841 .12704 .74529 .1209 .7421 .11654 Mtetra
.769 .805 .882 r
.7421 .11654 .74529 .1209 .75228 .11612 .74912 .11185 Mtetra
.706 .79 .916 r
.74912 .11185 .75228 .11612 .7594 .11276 .75625 .10849 Mtetra
.569 .834 .995 r
.11848 .33962 .12289 .34158 .1285 .34017 .1241 .33819 Mtetra
.359 .748 .987 r
.1241 .33819 .1285 .34017 .13397 .34005 .12959 .33796 Mtetra
.135 .614 .919 r
.12959 .33796 .13397 .34005 .13931 .34107 .13497 .33873 Mtetra
0 .492 .848 r
.13497 .33873 .13931 .34107 .14456 .34308 .14029 .34025 Mtetra
0 .426 .825 r
.14029 .34025 .14456 .34308 .14975 .34586 .14556 .34228 Mtetra
0 .415 .849 r
.14556 .34228 .14975 .34586 .1549 .34921 .15083 .34459 Mtetra
.101 .432 .874 r
.15083 .34459 .1549 .34921 .16004 .35291 .15612 .34697 Mtetra
.243 .445 .859 r
.15612 .34697 .16004 .35291 .1652 .35675 .16146 .34924 Mtetra
.354 .446 .816 r
.16146 .34924 .1652 .35675 .1704 .3605 .16685 .35123 Mtetra
.429 .44 .769 r
.16685 .35123 .1704 .3605 .17566 .36398 .17231 .35284 Mtetra
.477 .433 .73 r
.17231 .35284 .17566 .36398 .18101 .36701 .17785 .35398 Mtetra
.508 .427 .7 r
.17785 .35398 .18101 .36701 .18645 .36942 .18347 .35459 Mtetra
.53 .424 .678 r
.18347 .35459 .18645 .36942 .192 .37108 .18917 .35466 Mtetra
.546 .423 .663 r
.18917 .35466 .192 .37108 .19767 .37189 .19495 .35417 Mtetra
.559 .423 .652 r
.19495 .35417 .19767 .37189 .20345 .37176 .20081 .35312 Mtetra
.57 .426 .646 r
.20081 .35312 .20345 .37176 .20935 .37064 .20673 .35151 Mtetra
.581 .431 .643 r
.20673 .35151 .20935 .37064 .21537 .36849 .21273 .34935 Mtetra
.592 .439 .643 r
.21273 .34935 .21537 .36849 .2215 .36533 .2188 .34664 Mtetra
.604 .45 .646 r
.2188 .34664 .2215 .36533 .22773 .36116 .22493 .34336 Mtetra
.618 .465 .651 r
.22493 .34336 .22773 .36116 .23406 .35605 .23112 .33953 Mtetra
.635 .483 .659 r
.23112 .33953 .23406 .35605 .24046 .35008 .23738 .33512 Mtetra
.655 .507 .67 r
.23738 .33512 .24046 .35008 .24693 .34334 .24368 .33016 Mtetra
.678 .536 .684 r
.24368 .33016 .24693 .34334 .25346 .33599 .25004 .32468 Mtetra
.704 .57 .701 r
.25004 .32468 .25346 .33599 .26001 .32816 .25644 .31871 Mtetra
.733 .609 .72 r
.25644 .31871 .26001 .32816 .26658 .32004 .26287 .31235 Mtetra
.762 .652 .741 r
.26287 .31235 .26658 .32004 .27315 .31184 .26932 .3057 Mtetra
.789 .697 .763 r
.26932 .3057 .27315 .31184 .27971 .30375 .27578 .29893 Mtetra
.812 .742 .787 r
.27578 .29893 .27971 .30375 .28622 .29601 .28223 .29222 Mtetra
.826 .783 .812 r
.28223 .29222 .28622 .29601 .29269 .28884 .28866 .28579 Mtetra
.829 .819 .84 r
.28866 .28579 .29269 .28884 .2991 .28244 .29504 .27987 Mtetra
.815 .846 .872 r
.29504 .27987 .2991 .28244 .30543 .27703 .30137 .2747 Mtetra
.779 .864 .912 r
.30137 .2747 .30543 .27703 .31169 .27278 .30764 .27053 Mtetra
.706 .864 .957 r
.30764 .27053 .31169 .27278 .31786 .26983 .31383 .26759 Mtetra
.569 .83 .995 r
.31383 .26759 .31786 .26983 .32396 .26829 .31993 .26606 Mtetra
.324 .72 .981 r
.31993 .26606 .32396 .26829 .32997 .26822 .32595 .26608 Mtetra
0 .488 .835 r
.32595 .26608 .32997 .26822 .33593 .26962 .33189 .26775 Mtetra
.397 0 0 r
.33189 .26775 .33593 .26962 .34182 .27245 .33776 .27107 Mtetra
.623 .059 0 r
.33776 .27107 .34182 .27245 .34768 .27658 .34358 .27597 Mtetra
.731 .207 0 r
.34358 .27597 .34768 .27658 .35351 .28185 .34936 .28231 Mtetra
.773 .288 .077 r
.34936 .28231 .35351 .28185 .35934 .28802 .35512 .28986 Mtetra
.78 .327 .171 r
.35512 .28986 .35934 .28802 .36518 .29482 .36088 .2983 Mtetra
.77 .342 .235 r
.36088 .2983 .36518 .29482 .37106 .30192 .36668 .30725 Mtetra
.748 .34 .278 r
.36668 .30725 .37106 .30192 .377 .30897 .37254 .31627 Mtetra
.718 .327 .307 r
.37254 .31627 .377 .30897 .383 .31559 .37847 .32489 Mtetra
.683 .306 .326 r
.37847 .32489 .383 .31559 .38909 .32142 .3845 .33264 Mtetra
.643 .278 .336 r
.3845 .33264 .38909 .32142 .39528 .3261 .39065 .33904 Mtetra
.598 .243 .339 r
.39065 .33904 .39528 .3261 .40157 .32934 .39692 .34367 Mtetra
.546 .201 .334 r
.39692 .34367 .40157 .32934 .40796 .33088 .40331 .3462 Mtetra
.486 .15 .322 r
.40331 .3462 .40796 .33088 .41445 .33055 .40983 .34638 Mtetra
.415 .089 .301 r
.40983 .34638 .41445 .33055 .42102 .32825 .41646 .34408 Mtetra
.329 .013 .268 r
.41646 .34408 .42102 .32825 .42767 .32397 .42318 .33929 Mtetra
.222 0 .221 r
.42318 .33929 .42767 .32397 .43439 .31782 .42998 .33214 Mtetra
.088 0 .152 r
.42998 .33214 .43439 .31782 .44115 .30995 .43683 .32287 Mtetra
0 0 .057 r
.43683 .32287 .44115 .30995 .44794 .30061 .44372 .31181 Mtetra
0 0 0 r
.44372 .31181 .44794 .30061 .45474 .29012 .45062 .29938 Mtetra
.45062 .29938 .45474 .29012 .46154 .27882 .45752 .28605 Mtetra
.706 .827 .379 r
.45752 .28605 .46154 .27882 .46832 .26707 .46439 .2723 Mtetra
.849 .914 .512 r
.46439 .2723 .46832 .26707 .47509 .25525 .47123 .2586 Mtetra
.927 .948 .61 r
.47123 .2586 .47509 .25525 .48182 .24371 .47802 .2454 Mtetra
.956 .95 .679 r
.47802 .2454 .48182 .24371 .48853 .2328 .48478 .23309 Mtetra
.955 .938 .729 r
.48478 .23309 .48853 .2328 .4952 .22278 .4915 .22197 Mtetra
.936 .922 .772 r
.4915 .22197 .4952 .22278 .50185 .2139 .49818 .21229 Mtetra
.905 .909 .815 r
.49818 .21229 .50185 .2139 .50848 .20633 .50483 .2042 Mtetra
.86 .899 .86 r
.50483 .2042 .50848 .20633 .5151 .20019 .51147 .19778 Mtetra
.798 .889 .91 r
.51147 .19778 .5151 .20019 .52171 .19554 .51811 .19301 Mtetra
.708 .87 .958 r
.51811 .19301 .52171 .19554 .52834 .19237 .52475 .18982 Mtetra
.582 .83 .992 r
.52475 .18982 .52834 .19237 .53498 .19063 .5314 .18805 Mtetra
.43 .761 .996 r
.5314 .18805 .53498 .19063 .54165 .19021 .53809 .18753 Mtetra
.286 .674 .972 r
.53809 .18753 .54165 .19021 .54835 .19098 .5448 .18803 Mtetra
.191 .597 .944 r
.5448 .18803 .54835 .19098 .5551 .19275 .55155 .1893 Mtetra
.164 .547 .927 r
.55155 .1893 .5551 .19275 .56189 .19532 .55833 .1911 Mtetra
.201 .521 .918 r
.55833 .1911 .56189 .19532 .56872 .19848 .56516 .19318 Mtetra
.275 .506 .897 r
.56516 .19318 .56872 .19848 .57561 .202 .57203 .19534 Mtetra
.354 .491 .858 r
.57203 .19534 .57561 .202 .58254 .20565 .57893 .19737 Mtetra
.419 .475 .811 r
.57893 .19737 .58254 .20565 .58951 .20922 .58586 .19913 Mtetra
.466 .46 .767 r
.58586 .19913 .58951 .20922 .59652 .21251 .59282 .20048 Mtetra
.499 .447 .73 r
.59282 .20048 .59652 .21251 .60357 .21533 .59981 .20135 Mtetra
.522 .438 .702 r
.59981 .20135 .60357 .21533 .61063 .21752 .60681 .20169 Mtetra
.539 .431 .68 r
.60681 .20169 .61063 .21752 .61772 .21893 .61383 .20146 Mtetra
.551 .427 .665 r
.61383 .20146 .61772 .21893 .62481 .21947 .62085 .20065 Mtetra
.562 .426 .654 r
.62085 .20065 .62481 .21947 .6319 .21903 .62788 .19926 Mtetra
.571 .427 .647 r
.62788 .19926 .6319 .21903 .63897 .21757 .63492 .1973 Mtetra
.581 .431 .643 r
.63492 .1973 .63897 .21757 .64603 .21506 .64195 .19477 Mtetra
.591 .438 .642 r
.64195 .19477 .64603 .21506 .65306 .21149 .64898 .19166 Mtetra
.602 .448 .645 r
.64898 .19166 .65306 .21149 .66006 .20689 .656 .18798 Mtetra
.616 .461 .65 r
.656 .18798 .66006 .20689 .66702 .20131 .663 .18372 Mtetra
.632 .48 .657 r
.663 .18372 .66702 .20131 .67394 .19485 .66998 .17887 Mtetra
.652 .503 .668 r
.66998 .17887 .67394 .19485 .68082 .1876 .67695 .17345 Mtetra
.676 .533 .683 r
.67695 .17345 .68082 .1876 .68766 .17971 .68388 .16749 Mtetra
.704 .569 .7 r
.68388 .16749 .68766 .17971 .69447 .17134 .6908 .16103 Mtetra
.735 .612 .721 r
.6908 .16103 .69447 .17134 .70124 .16267 .69769 .15417 Mtetra
.768 .661 .745 r
.69769 .15417 .70124 .16267 .70801 .15392 .70456 .14702 Mtetra
.8 .714 .77 r
.70456 .14702 .70801 .15392 .71476 .14529 .71141 .13974 Mtetra
.825 .766 .796 r
.71141 .13974 .71476 .14529 .72153 .13701 .71827 .13252 Mtetra
.84 .813 .823 r
.71827 .13252 .72153 .13701 .72833 .12932 .72514 .12559 Mtetra
.84 .851 .853 r
.72514 .12559 .72833 .12932 .73518 .12242 .73204 .11918 Mtetra
.821 .876 .886 r
.73204 .11918 .73518 .12242 .7421 .11654 .739 .11354 Mtetra
.777 .885 .923 r
.739 .11354 .7421 .11654 .74912 .11185 .74605 .10894 Mtetra
.701 .871 .962 r
.74605 .10894 .74912 .11185 .75625 .10849 .75319 .10558 Mtetra
.488 .866 .98 r
.11391 .33877 .11848 .33962 .1241 .33819 .11954 .33731 Mtetra
.231 .73 .908 r
.11954 .33731 .1241 .33819 .12959 .33796 .12505 .33699 Mtetra
.018 .579 .805 r
.12505 .33699 .12959 .33796 .13497 .33873 .13047 .33752 Mtetra
0 .489 .753 r
.13047 .33752 .13497 .33873 .14029 .34025 .13584 .33858 Mtetra
0 .479 .786 r
.13584 .33858 .14029 .34025 .14556 .34228 .14121 .3399 Mtetra
.033 .53 .878 r
.14121 .3399 .14556 .34228 .15083 .34459 .1466 .34123 Mtetra
.216 .584 .945 r
.1466 .34123 .15083 .34459 .15612 .34697 .15204 .34237 Mtetra
.379 .593 .929 r
.15204 .34237 .15612 .34697 .16146 .34924 .15754 .34315 Mtetra
.479 .569 .868 r
.15754 .34315 .16146 .34924 .16685 .35123 .16312 .34348 Mtetra
.532 .539 .807 r
.16312 .34348 .16685 .35123 .17231 .35284 .16877 .34332 Mtetra
.56 .512 .759 r
.16877 .34332 .17231 .35284 .17785 .35398 .1745 .34269 Mtetra
.574 .491 .724 r
.1745 .34269 .17785 .35398 .18347 .35459 .18029 .34163 Mtetra
.58 .475 .699 r
.18029 .34163 .18347 .35459 .18917 .35466 .18614 .3402 Mtetra
.584 .463 .681 r
.18614 .3402 .18917 .35466 .19495 .35417 .19203 .3385 Mtetra
.585 .454 .669 r
.19203 .3385 .19495 .35417 .20081 .35312 .19796 .33659 Mtetra
.585 .449 .661 r
.19796 .33659 .20081 .35312 .20673 .35151 .20392 .33453 Mtetra
.587 .447 .658 r
.20392 .33453 .20673 .35151 .21273 .34935 .20991 .33236 Mtetra
.589 .449 .658 r
.20991 .33236 .21273 .34935 .2188 .34664 .21592 .33006 Mtetra
.594 .455 .661 r
.21592 .33006 .2188 .34664 .22493 .34336 .22195 .32762 Mtetra
.602 .466 .668 r
.22195 .32762 .22493 .34336 .23112 .33953 .22802 .32497 Mtetra
.614 .483 .679 r
.22802 .32497 .23112 .33953 .23738 .33512 .23413 .32204 Mtetra
.631 .507 .693 r
.23413 .32204 .23738 .33512 .24368 .33016 .24028 .31874 Mtetra
.654 .539 .712 r
.24028 .31874 .24368 .33016 .25004 .32468 .24648 .31501 Mtetra
.682 .58 .734 r
.24648 .31501 .25004 .32468 .25644 .31871 .25272 .31079 Mtetra
.716 .629 .759 r
.25272 .31079 .25644 .31871 .26287 .31235 .25902 .30608 Mtetra
.752 .683 .785 r
.25902 .30608 .26287 .31235 .26932 .3057 .26536 .30091 Mtetra
.786 .74 .811 r
.26536 .30091 .26932 .3057 .27578 .29893 .27173 .29539 Mtetra
.814 .795 .834 r
.27173 .29539 .27578 .29893 .28223 .29222 .27812 .28965 Mtetra
.832 .843 .855 r
.27812 .28965 .28223 .29222 .28866 .28579 .28451 .28392 Mtetra
.834 .882 .877 r
.28451 .28392 .28866 .28579 .29504 .27987 .29088 .27844 Mtetra
.817 .912 .904 r
.29088 .27844 .29504 .27987 .30137 .2747 .29721 .27351 Mtetra
.771 .929 .937 r
.29721 .27351 .30137 .2747 .30764 .27053 .30349 .26942 Mtetra
.676 .924 .972 r
.30349 .26942 .30764 .27053 .31383 .26759 .30969 .26648 Mtetra
.486 .862 .982 r
.30969 .26648 .31383 .26759 .31993 .26606 .3158 .26495 Mtetra
.15 .671 .884 r
.3158 .26495 .31993 .26606 .32595 .26608 .32183 .26507 Mtetra
.26 0 0 r
.32183 .26507 .32595 .26608 .33189 .26775 .32777 .26699 Mtetra
.554 0 0 r
.32777 .26699 .33189 .26775 .33776 .27107 .33362 .27078 Mtetra
.703 .171 0 r
.33362 .27078 .33776 .27107 .34358 .27597 .33939 .27643 Mtetra
.769 .282 .073 r
.33939 .27643 .34358 .27597 .34936 .28231 .34512 .2838 Mtetra
.793 .341 .17 r
.34512 .2838 .34936 .28231 .35512 .28986 .35081 .29267 Mtetra
.796 .37 .236 r
.35081 .29267 .35512 .28986 .36088 .2983 .3565 .30268 Mtetra
.786 .379 .281 r
.3565 .30268 .36088 .2983 .36668 .30725 .36222 .31342 Mtetra
.767 .375 .313 r
.36222 .31342 .36668 .30725 .37254 .31627 .36799 .32435 Mtetra
.74 .361 .334 r
.36799 .32435 .37254 .31627 .37847 .32489 .37385 .33492 Mtetra
.708 .339 .347 r
.37385 .33492 .37847 .32489 .3845 .33264 .37983 .34453 Mtetra
.669 .308 .353 r
.37983 .34453 .3845 .33264 .39065 .33904 .38593 .35259 Mtetra
.622 .27 .353 r
.38593 .35259 .39065 .33904 .39692 .34367 .39218 .3586 Mtetra
.566 .223 .345 r
.39218 .3586 .39692 .34367 .40331 .3462 .39858 .36209 Mtetra
.499 .164 .33 r
.39858 .36209 .40331 .3462 .40983 .34638 .40512 .36278 Mtetra
.417 .092 .305 r
.40512 .36278 .40983 .34638 .41646 .34408 .4118 .36047 Mtetra
.315 .003 .266 r
.4118 .36047 .41646 .34408 .42318 .33929 .4186 .35518 Mtetra
.188 0 .211 r
.4186 .35518 .42318 .33929 .42998 .33214 .42549 .34706 Mtetra
.031 0 .133 r
.42549 .34706 .42998 .33214 .43683 .32287 .43244 .33641 Mtetra
0 0 .03 r
.43244 .33641 .43683 .32287 .44372 .31181 .43943 .32367 Mtetra
0 0 0 r
.43943 .32367 .44372 .31181 .45062 .29938 .44644 .30937 Mtetra
.44644 .30937 .45062 .29938 .45752 .28605 .45343 .29408 Mtetra
.741 .827 .368 r
.45343 .29408 .45752 .28605 .46439 .2723 .46039 .27839 Mtetra
.857 .897 .478 r
.46039 .27839 .46439 .2723 .47123 .2586 .46731 .26288 Mtetra
.923 .932 .564 r
.46731 .26288 .47123 .2586 .47802 .2454 .47418 .24807 Mtetra
.953 .944 .632 r
.47418 .24807 .47802 .2454 .48478 .23309 .48099 .23441 Mtetra
.958 .947 .69 r
.48099 .23441 .48478 .23309 .4915 .22197 .48775 .22223 Mtetra
.946 .948 .743 r
.48775 .22223 .4915 .22197 .49818 .21229 .49447 .21179 Mtetra
.919 .95 .799 r
.49447 .21179 .49818 .21229 .50483 .2042 .50116 .2032 Mtetra
.872 .953 .859 r
.50116 .2032 .50483 .2042 .51147 .19778 .50782 .1965 Mtetra
.797 .951 .92 r
.50782 .1965 .51147 .19778 .51811 .19301 .51448 .19162 Mtetra
.677 .929 .97 r
.51448 .19162 .51811 .19301 .52475 .18982 .52114 .1884 Mtetra
.511 .869 .987 r
.52114 .1884 .52475 .18982 .5314 .18805 .52781 .18662 Mtetra
.329 .774 .961 r
.52781 .18662 .5314 .18805 .53809 .18753 .5345 .186 Mtetra
.187 .679 .921 r
.5345 .186 .53809 .18753 .5448 .18803 .54123 .18624 Mtetra
.12 .621 .904 r
.54123 .18624 .5448 .18803 .55155 .1893 .54799 .18704 Mtetra
.138 .607 .923 r
.54799 .18704 .55155 .1893 .55833 .1911 .55478 .18811 Mtetra
.226 .618 .954 r
.55478 .18811 .55833 .1911 .56516 .19318 .5616 .18918 Mtetra
.343 .623 .955 r
.5616 .18918 .56516 .19318 .57203 .19534 .56846 .19005 Mtetra
.443 .605 .915 r
.56846 .19005 .57203 .19534 .57893 .19737 .57534 .19055 Mtetra
.508 .574 .857 r
.57534 .19055 .57893 .19737 .58586 .19913 .58224 .19059 Mtetra
.546 .543 .802 r
.58224 .19059 .58586 .19913 .59282 .20048 .58916 .19013 Mtetra
.567 .516 .757 r
.58916 .19013 .59282 .20048 .59981 .20135 .5961 .18918 Mtetra
.578 .494 .724 r
.5961 .18918 .59981 .20135 .60681 .20169 .60305 .18778 Mtetra
.583 .477 .699 r
.60305 .18778 .60681 .20169 .61383 .20146 .61001 .18601 Mtetra
.585 .464 .681 r
.61001 .18601 .61383 .20146 .62085 .20065 .61698 .18395 Mtetra
.585 .455 .669 r
.61698 .18395 .62085 .20065 .62788 .19926 .62396 .18167 Mtetra
.586 .449 .662 r
.62396 .18167 .62788 .19926 .63492 .1973 .63096 .17925 Mtetra
.587 .447 .658 r
.63096 .17925 .63492 .1973 .64195 .19477 .63798 .1767 Mtetra
.589 .448 .658 r
.63798 .1767 .64195 .19477 .64898 .19166 .645 .17402 Mtetra
.594 .454 .661 r
.645 .17402 .64898 .19166 .656 .18798 .65204 .1712 Mtetra
.601 .465 .668 r
.65204 .1712 .656 .18798 .663 .18372 .65908 .16816 Mtetra
.613 .481 .678 r
.65908 .16816 .663 .18372 .66998 .17887 .66613 .16482 Mtetra
.629 .505 .693 r
.66613 .16482 .66998 .17887 .67695 .17345 .67317 .16111 Mtetra
.652 .538 .712 r
.67317 .16111 .67695 .17345 .68388 .16749 .6802 .15696 Mtetra
.681 .58 .735 r
.6802 .15696 .68388 .16749 .6908 .16103 .68721 .1523 Mtetra
.716 .632 .763 r
.68721 .1523 .6908 .16103 .69769 .15417 .69421 .14713 Mtetra
.755 .693 .792 r
.69421 .14713 .69769 .15417 .70456 .14702 .70118 .1415 Mtetra
.794 .759 .821 r
.70118 .1415 .70456 .14702 .71141 .13974 .70813 .13549 Mtetra
.825 .823 .847 r
.70813 .13549 .71141 .13974 .71827 .13252 .71507 .12927 Mtetra
.841 .877 .868 r
.71507 .12927 .71827 .13252 .72514 .12559 .72201 .12306 Mtetra
.838 .918 .888 r
.72201 .12306 .72514 .12559 .73204 .11918 .72897 .1171 Mtetra
.812 .942 .911 r
.72897 .1171 .73204 .11918 .739 .11354 .73597 .1117 Mtetra
.758 .948 .94 r
.73597 .1117 .739 .11354 .74605 .10894 .74304 .10718 Mtetra
.665 .928 .972 r
.74304 .10718 .74605 .10894 .75319 .10558 .75021 .10382 Mtetra
.392 .844 .911 r
.1092 .33871 .11391 .33877 .11954 .33731 .11484 .33724 Mtetra
.123 .672 .791 r
.11484 .33724 .11954 .33731 .12505 .33699 .12037 .33683 Mtetra
.052 0 0 r
.12037 .33683 .12505 .33699 .13047 .33752 .12583 .33713 Mtetra
.108 0 0 r
.12583 .33713 .13047 .33752 .13584 .33858 .13126 .33777 Mtetra
0 .53 .749 r
.13126 .33777 .13584 .33858 .14121 .3399 .13672 .33844 Mtetra
.123 .638 .891 r
.13672 .33844 .14121 .3399 .1466 .34123 .14222 .33887 Mtetra
.348 .722 .986 r
.14222 .33887 .1466 .34123 .15204 .34237 .1478 .33886 Mtetra
.512 .721 .967 r
.1478 .33886 .15204 .34237 .15754 .34315 .15347 .33828 Mtetra
.594 .676 .898 r
.15347 .33828 .15754 .34315 .16312 .34348 .15922 .33709 Mtetra
.626 .627 .831 r
.15922 .33709 .16312 .34348 .16877 .34332 .16506 .33533 Mtetra
.636 .586 .781 r
.16506 .33533 .16877 .34332 .1745 .34269 .17096 .33308 Mtetra
.636 .554 .745 r
.17096 .33308 .1745 .34269 .18029 .34163 .17692 .33049 Mtetra
.631 .528 .719 r
.17692 .33049 .18029 .34163 .18614 .3402 .18291 .32771 Mtetra
.622 .507 .7 r
.18291 .32771 .18614 .3402 .19203 .3385 .18891 .32491 Mtetra
.613 .49 .688 r
.18891 .32491 .19203 .3385 .19796 .33659 .19491 .32222 Mtetra
.603 .477 .68 r
.19491 .32222 .19796 .33659 .20392 .33453 .2009 .31975 Mtetra
.595 .467 .677 r
.2009 .31975 .20392 .33453 .20991 .33236 .20687 .31756 Mtetra
.587 .463 .677 r
.20687 .31756 .20991 .33236 .21592 .33006 .21283 .31565 Mtetra
.582 .463 .682 r
.21283 .31565 .21592 .33006 .22195 .32762 .21878 .31396 Mtetra
.582 .469 .691 r
.21878 .31396 .22195 .32762 .22802 .32497 .22474 .31238 Mtetra
.586 .484 .704 r
.22474 .31238 .22802 .32497 .23413 .32204 .23071 .31078 Mtetra
.598 .508 .724 r
.23071 .31078 .23413 .32204 .24028 .31874 .23672 .309 Mtetra
.618 .544 .748 r
.23672 .309 .24028 .31874 .24648 .31501 .24277 .30687 Mtetra
.648 .592 .778 r
.24277 .30687 .24648 .31501 .25272 .31079 .24888 .30425 Mtetra
.686 .652 .81 r
.24888 .30425 .25272 .31079 .25902 .30608 .25506 .30105 Mtetra
.73 .72 .841 r
.25506 .30105 .25902 .30608 .26536 .30091 .26129 .29723 Mtetra
.771 .788 .867 r
.26129 .29723 .26536 .30091 .27173 .29539 .26758 .29284 Mtetra
.804 .849 .884 r
.26758 .29284 .27173 .29539 .27812 .28965 .27391 .288 Mtetra
.822 .898 .895 r
.27391 .288 .27812 .28965 .28451 .28392 .28027 .28291 Mtetra
.822 .933 .904 r
.28027 .28291 .28451 .28392 .29088 .27844 .28663 .27784 Mtetra
.799 .956 .917 r
.28663 .27784 .29088 .27844 .29721 .27351 .29296 .27312 Mtetra
.743 .965 .936 r
.29296 .27312 .29721 .27351 .30349 .26942 .29925 .26911 Mtetra
.624 .943 .951 r
.29925 .26911 .30349 .26942 .30969 .26648 .30547 .26617 Mtetra
.387 .84 .916 r
.30547 .26617 .30969 .26648 .3158 .26495 .3116 .26465 Mtetra
.001 .577 .738 r
.3116 .26465 .3158 .26495 .32183 .26507 .31763 .26485 Mtetra
.386 0 0 r
.31763 .26485 .32183 .26507 .32777 .26699 .32356 .26701 Mtetra
.622 .065 0 r
.32356 .26701 .32777 .26699 .33362 .27078 .32939 .27124 Mtetra
.736 .231 .027 r
.32939 .27124 .33362 .27078 .33939 .27643 .33513 .27758 Mtetra
.786 .324 .143 r
.33513 .27758 .33939 .27643 .34512 .2838 .3408 .28592 Mtetra
.806 .374 .219 r
.3408 .28592 .34512 .2838 .35081 .29267 .34643 .29601 Mtetra
.809 .398 .27 r
.34643 .29601 .35081 .29267 .3565 .30268 .35205 .30751 Mtetra
.801 .406 .306 r
.35205 .30751 .3565 .30268 .36222 .31342 .35769 .31991 Mtetra
.785 .402 .33 r
.35769 .31991 .36222 .31342 .36799 .32435 .36338 .33264 Mtetra
.761 .388 .347 r
.36338 .33264 .36799 .32435 .37385 .33492 .36917 .34503 Mtetra
.731 .365 .357 r
.36917 .34503 .37385 .33492 .37983 .34453 .37509 .35639 Mtetra
.693 .333 .361 r
.37509 .35639 .37983 .34453 .38593 .35259 .38115 .36603 Mtetra
.645 .291 .358 r
.38115 .36603 .38593 .35259 .39218 .3586 .38738 .37332 Mtetra
.585 .238 .348 r
.38738 .37332 .39218 .3586 .39858 .36209 .39378 .37774 Mtetra
.509 .171 .329 r
.39378 .37774 .39858 .36209 .40512 .36278 .40035 .37889 Mtetra
.413 .085 .297 r
.40035 .37889 .40512 .36278 .4118 .36047 .40708 .37659 Mtetra
.29 0 .25 r
.40708 .37659 .4118 .36047 .4186 .35518 .41395 .37082 Mtetra
.134 0 .182 r
.41395 .37082 .4186 .35518 .42549 .34706 .42093 .36178 Mtetra
0 0 .089 r
.42093 .36178 .42549 .34706 .43244 .33641 .42798 .34984 Mtetra
0 0 0 r
.42798 .34984 .43244 .33641 .43943 .32367 .43508 .33552 Mtetra
.43508 .33552 .43943 .32367 .44644 .30937 .44219 .31944 Mtetra
.667 .764 .282 r
.44219 .31944 .44644 .30937 .45343 .29408 .44929 .3023 Mtetra
.8 .847 .389 r
.44929 .3023 .45343 .29408 .46039 .27839 .45635 .2848 Mtetra
.885 .895 .476 r
.45635 .2848 .46039 .27839 .46731 .26288 .46335 .26759 Mtetra
.934 .921 .545 r
.46335 .26759 .46731 .26288 .47418 .24807 .47029 .25128 Mtetra
.956 .934 .605 r
.47029 .25128 .47418 .24807 .48099 .23441 .47716 .23636 Mtetra
.96 .944 .659 r
.47716 .23636 .48099 .23441 .48775 .22223 .48397 .2232 Mtetra
.95 .955 .715 r
.48397 .2232 .48775 .22223 .49447 .21179 .49073 .21204 Mtetra
.922 .968 .776 r
.49073 .21204 .49447 .21179 .50116 .2032 .49745 .20299 Mtetra
.871 .981 .842 r
.49745 .20299 .50116 .2032 .50782 .1965 .50414 .19603 Mtetra
.778 .982 .906 r
.50414 .19603 .50782 .1965 .51448 .19162 .51082 .19105 Mtetra
.625 .947 .944 r
.51082 .19105 .51448 .19162 .52114 .1884 .5175 .1878 Mtetra
.424 .858 .931 r
.5175 .1878 .52114 .1884 .52781 .18662 .52419 .186 Mtetra
.231 .742 .877 r
.52419 .186 .52781 .18662 .5345 .186 .5309 .18529 Mtetra
.107 .653 .832 r
.5309 .18529 .5345 .186 .54123 .18624 .53764 .18529 Mtetra
.075 .622 .835 r
.53764 .18529 .54123 .18624 .54799 .18704 .54441 .18566 Mtetra
.134 .651 .891 r
.54441 .18566 .54799 .18704 .55478 .18811 .55121 .18606 Mtetra
.269 .706 .964 r
.55121 .18606 .55478 .18811 .5616 .18918 .55804 .1862 Mtetra
.424 .735 .991 r
.55804 .1862 .5616 .18918 .56846 .19005 .56489 .18588 Mtetra
.539 .717 .955 r
.56489 .18588 .56846 .19005 .57534 .19055 .57176 .18499 Mtetra
.601 .673 .891 r
.57176 .18499 .57534 .19055 .58224 .19059 .57864 .18346 Mtetra
.628 .627 .83 r
.57864 .18346 .58224 .19059 .58916 .19013 .58553 .18134 Mtetra
.636 .586 .781 r
.58553 .18134 .58916 .19013 .5961 .18918 .59243 .17873 Mtetra
.635 .553 .745 r
.59243 .17873 .5961 .18918 .60305 .18778 .59933 .17575 Mtetra
.629 .527 .719 r
.59933 .17575 .60305 .18778 .61001 .18601 .60625 .17258 Mtetra
.621 .505 .7 r
.60625 .17258 .61001 .18601 .61698 .18395 .61318 .16939 Mtetra
.612 .489 .688 r
.61318 .16939 .61698 .18395 .62396 .18167 .62013 .16631 Mtetra
.603 .476 .68 r
.62013 .16631 .62396 .18167 .63096 .17925 .6271 .16346 Mtetra
.595 .467 .677 r
.6271 .16346 .63096 .17925 .63798 .1767 .6341 .1609 Mtetra
.588 .463 .678 r
.6341 .1609 .63798 .1767 .645 .17402 .64112 .15862 Mtetra
.584 .464 .682 r
.64112 .15862 .645 .17402 .65204 .1712 .64818 .15656 Mtetra
.583 .471 .691 r
.64818 .15656 .65204 .1712 .65908 .16816 .65526 .15462 Mtetra
.588 .485 .705 r
.65526 .15462 .65908 .16816 .66613 .16482 .66236 .15266 Mtetra
.599 .509 .724 r
.66236 .15266 .66613 .16482 .67317 .16111 .66947 .15051 Mtetra
.619 .544 .748 r
.66947 .15051 .67317 .16111 .6802 .15696 .67659 .14799 Mtetra
.647 .592 .779 r
.67659 .14799 .6802 .15696 .68721 .1523 .6837 .14498 Mtetra
.685 .654 .813 r
.6837 .14498 .68721 .1523 .69421 .14713 .69079 .14136 Mtetra
.73 .728 .849 r
.69079 .14136 .69421 .14713 .70118 .1415 .69785 .13712 Mtetra
.774 .805 .878 r
.69785 .13712 .70118 .1415 .70813 .13549 .70489 .13228 Mtetra
.807 .876 .897 r
.70489 .13228 .70813 .13549 .71507 .12927 .71191 .12698 Mtetra
.821 .929 .904 r
.71191 .12698 .71507 .12927 .72201 .12306 .71892 .12141 Mtetra
.812 .963 .906 r
.71892 .12141 .72201 .12306 .72897 .1171 .72593 .11587 Mtetra
.779 .978 .912 r
.72593 .11587 .72897 .1171 .73597 .1117 .73297 .11069 Mtetra
.715 .974 .925 r
.73297 .11069 .73597 .1117 .74304 .10718 .74007 .10624 Mtetra
.605 .941 .942 r
.74007 .10624 .74304 .10718 .75021 .10382 .74727 .10288 Mtetra
.337 .818 .86 r
.1044 .33903 .1092 .33871 .11484 .33724 .11007 .33754 Mtetra
.079 .64 .727 r
.11007 .33754 .11484 .33724 .12037 .33683 .11561 .33706 Mtetra
.061 0 0 r
.11561 .33706 .12037 .33683 .12583 .33713 .12111 .33716 Mtetra
.076 0 0 r
.12111 .33716 .12583 .33713 .13126 .33777 .1266 .33743 Mtetra
.029 .599 .759 r
.1266 .33743 .13126 .33777 .13672 .33844 .13213 .33753 Mtetra
.244 .738 .915 r
.13213 .33753 .13672 .33844 .14222 .33887 .13774 .33716 Mtetra
.479 .821 .998 r
.13774 .33716 .14222 .33887 .1478 .33886 .14345 .33613 Mtetra
.624 .807 .97 r
.14345 .33613 .1478 .33886 .15347 .33828 .14927 .33435 Mtetra
.685 .752 .902 r
.14927 .33435 .15347 .33828 .15922 .33709 .15518 .33182 Mtetra
.703 .696 .84 r
.15518 .33182 .15922 .33709 .16506 .33533 .16119 .32864 Mtetra
.702 .649 .794 r
.16119 .32864 .16506 .33533 .17096 .33308 .16726 .32497 Mtetra
.693 .611 .761 r
.16726 .32497 .17096 .33308 .17692 .33049 .17336 .32103 Mtetra
.678 .579 .737 r
.17336 .32103 .17692 .33049 .18291 .32771 .17948 .31707 Mtetra
.662 .552 .721 r
.17948 .31707 .18291 .32771 .18891 .32491 .18558 .3133 Mtetra
.643 .529 .71 r
.18558 .3133 .18891 .32491 .19491 .32222 .19165 .30993 Mtetra
.624 .51 .703 r
.19165 .30993 .19491 .32222 .2009 .31975 .19767 .3071 Mtetra
.604 .494 .701 r
.19767 .3071 .2009 .31975 .20687 .31756 .20363 .3049 Mtetra
.585 .482 .703 r
.20363 .3049 .20687 .31756 .21283 .31565 .20955 .30332 Mtetra
.568 .475 .709 r
.20955 .30332 .21283 .31565 .21878 .31396 .21543 .30228 Mtetra
.555 .475 .72 r
.21543 .30228 .21878 .31396 .22474 .31238 .22128 .30165 Mtetra
.547 .485 .738 r
.22128 .30165 .22474 .31238 .23071 .31078 .22714 .30122 Mtetra
.549 .508 .762 r
.22714 .30122 .23071 .31078 .23672 .309 .23302 .30076 Mtetra
.563 .546 .794 r
.23302 .30076 .23672 .309 .24277 .30687 .23894 .30004 Mtetra
.592 .602 .831 r
.23894 .30004 .24277 .30687 .24888 .30425 .24493 .29883 Mtetra
.634 .673 .87 r
.24493 .29883 .24888 .30425 .25506 .30105 .25099 .29696 Mtetra
.685 .752 .903 r
.25099 .29696 .25506 .30105 .26129 .29723 .25713 .29434 Mtetra
.735 .828 .922 r
.25713 .29434 .26129 .29723 .26758 .29284 .26335 .29096 Mtetra
.773 .889 .927 r
.26335 .29096 .26758 .29284 .27391 .288 .26964 .2869 Mtetra
.795 .931 .923 r
.26964 .2869 .27391 .288 .28027 .28291 .27596 .28238 Mtetra
.797 .958 .918 r
.27596 .28238 .28027 .28291 .28663 .27784 .28231 .27767 Mtetra
.774 .973 .918 r
.28231 .27767 .28663 .27784 .29296 .27312 .28865 .27313 Mtetra
.715 .974 .926 r
.28865 .27313 .29296 .27312 .29925 .26911 .29495 .26918 Mtetra
.586 .94 .925 r
.29495 .26918 .29925 .26911 .30547 .26617 .30119 .26624 Mtetra
.327 .811 .863 r
.30119 .26624 .30547 .26617 .3116 .26465 .30733 .26473 Mtetra
.075 0 0 r
.30733 .26473 .3116 .26465 .31763 .26485 .31337 .26502 Mtetra
.443 0 0 r
.31337 .26502 .31763 .26485 .32356 .26701 .3193 .26738 Mtetra
.654 .114 0 r
.3193 .26738 .32356 .26701 .32939 .27124 .32511 .27201 Mtetra
.755 .266 .075 r
.32511 .27201 .32939 .27124 .33513 .27758 .33082 .27897 Mtetra
.8 .351 .176 r
.33082 .27897 .33513 .27758 .3408 .28592 .33645 .28817 Mtetra
.819 .397 .241 r
.33645 .28817 .3408 .28592 .34643 .29601 .34202 .29937 Mtetra
.823 .42 .285 r
.34202 .29937 .34643 .29601 .35205 .30751 .34756 .31219 Mtetra
.818 .428 .315 r
.34756 .31219 .35205 .30751 .35769 .31991 .35313 .3261 Mtetra
.804 .424 .336 r
.35313 .3261 .35769 .31991 .36338 .33264 .35875 .34045 Mtetra
.783 .411 .35 r
.35875 .34045 .36338 .33264 .36917 .34503 .36447 .35449 Mtetra
.755 .388 .358 r
.36447 .35449 .36917 .34503 .37509 .35639 .37032 .36744 Mtetra
.718 .355 .36 r
.37032 .36744 .37509 .35639 .38115 .36603 .37635 .37851 Mtetra
.669 .31 .355 r
.37635 .37851 .38115 .36603 .38738 .37332 .38255 .38697 Mtetra
.605 .25 .341 r
.38255 .38697 .38738 .37332 .39378 .37774 .38896 .39222 Mtetra
.518 .17 .317 r
.38896 .39222 .39378 .37774 .40035 .37889 .39556 .39381 Mtetra
.402 .066 .277 r
.39556 .39381 .40035 .37889 .40708 .37659 .40234 .39151 Mtetra
.247 0 .214 r
.40234 .39151 .40708 .37659 .41395 .37082 .40928 .3853 Mtetra
.046 0 .125 r
.40928 .3853 .41395 .37082 .42093 .36178 .41634 .37542 Mtetra
0 0 .007 r
.41634 .37542 .42093 .36178 .42798 .34984 .4235 .3623 Mtetra
0 0 0 r
.4235 .3623 .42798 .34984 .43508 .33552 .4307 .34654 Mtetra
.4307 .34654 .43508 .33552 .44219 .31944 .43791 .32886 Mtetra
.78 .825 .354 r
.43791 .32886 .44219 .31944 .44929 .3023 .44511 .31005 Mtetra
.873 .874 .435 r
.44511 .31005 .44929 .3023 .45635 .2848 .45226 .2909 Mtetra
.927 .9 .498 r
.45226 .2909 .45635 .2848 .46335 .26759 .45935 .27217 Mtetra
.955 .914 .55 r
.45935 .27217 .46335 .26759 .47029 .25128 .46636 .25451 Mtetra
.967 .924 .598 r
.46636 .25451 .47029 .25128 .47716 .23636 .4733 .23845 Mtetra
.967 .936 .646 r
.4733 .23845 .47716 .23636 .48397 .2232 .48016 .2244 Mtetra
.954 .951 .699 r
.48016 .2244 .48397 .2232 .49073 .21204 .48696 .2126 Mtetra
.926 .97 .76 r
.48696 .2126 .49073 .21204 .49745 .20299 .49371 .20313 Mtetra
.87 .989 .827 r
.49371 .20313 .49745 .20299 .50414 .19603 .50043 .19594 Mtetra
.764 .99 .89 r
.50043 .19594 .50414 .19603 .51082 .19105 .50713 .19086 Mtetra
.59 .943 .917 r
.50713 .19086 .51082 .19105 .5175 .1878 .51383 .18759 Mtetra
.372 .837 .885 r
.51383 .18759 .5175 .1878 .52419 .186 .52054 .18577 Mtetra
.185 .717 .822 r
.52054 .18577 .52419 .186 .5309 .18529 .52727 .18498 Mtetra
.083 .642 .783 r
.52727 .18498 .5309 .18529 .53764 .18529 .53403 .18478 Mtetra
.081 .637 .802 r
.53403 .18478 .53764 .18529 .54441 .18566 .54082 .18476 Mtetra
.173 .696 .876 r
.54082 .18476 .54441 .18566 .55121 .18606 .54763 .18456 Mtetra
.339 .778 .964 r
.54763 .18456 .55121 .18606 .55804 .1862 .55446 .18388 Mtetra
.512 .822 1 r
.55446 .18388 .55804 .1862 .56489 .18588 .56131 .18252 Mtetra
.628 .804 .967 r
.56131 .18252 .56489 .18588 .57176 .18499 .56817 .18038 Mtetra
.684 .754 .905 r
.56817 .18038 .57176 .18499 .57864 .18346 .57504 .17747 Mtetra
.702 .7 .845 r
.57504 .17747 .57864 .18346 .58553 .18134 .58191 .17389 Mtetra
.701 .653 .798 r
.58191 .17389 .58553 .18134 .59243 .17873 .58879 .16981 Mtetra
.692 .613 .763 r
.58879 .16981 .59243 .17873 .59933 .17575 .59566 .16546 Mtetra
.677 .579 .738 r
.59566 .16546 .59933 .17575 .60625 .17258 .60255 .16106 Mtetra
.66 .551 .721 r
.60255 .16106 .60625 .17258 .61318 .16939 .60944 .15688 Mtetra
.641 .528 .71 r
.60944 .15688 .61318 .16939 .62013 .16631 .61637 .1531 Mtetra
.622 .509 .703 r
.61637 .1531 .62013 .16631 .6271 .16346 .62332 .14988 Mtetra
.604 .494 .701 r
.62332 .14988 .6271 .16346 .6341 .1609 .63031 .1473 Mtetra
.587 .483 .703 r
.63031 .1473 .6341 .1609 .64112 .15862 .63734 .14536 Mtetra
.572 .478 .709 r
.63734 .14536 .64112 .15862 .64818 .15656 .64441 .14397 Mtetra
.561 .48 .72 r
.64441 .14397 .64818 .15656 .65526 .15462 .65153 .143 Mtetra
.556 .49 .737 r
.65153 .143 .65526 .15462 .66236 .15266 .65868 .14224 Mtetra
.558 .512 .76 r
.65868 .14224 .66236 .15266 .66947 .15051 .66585 .14145 Mtetra
.571 .548 .79 r
.66585 .14145 .66947 .15051 .67659 .14799 .67304 .14038 Mtetra
.597 .601 .827 r
.67304 .14038 .67659 .14799 .6837 .14498 .68023 .13881 Mtetra
.636 .672 .868 r
.68023 .13881 .6837 .14498 .69079 .14136 .68741 .13656 Mtetra
.684 .755 .905 r
.68741 .13656 .69079 .14136 .69785 .13712 .69456 .13354 Mtetra
.732 .839 .931 r
.69456 .13354 .69785 .13712 .70489 .13228 .70168 .12973 Mtetra
.768 .909 .937 r
.70168 .12973 .70489 .13228 .71191 .12698 .70877 .12523 Mtetra
.783 .955 .926 r
.70877 .12523 .71191 .12698 .71892 .12141 .71584 .12025 Mtetra
.775 .979 .911 r
.71584 .12025 .71892 .12141 .72593 .11587 .7229 .11508 Mtetra
.742 .985 .903 r
.7229 .11508 .72593 .11587 .73297 .11069 .72998 .11009 Mtetra
.678 .974 .905 r
.72998 .11009 .73297 .11069 .74007 .10624 .73712 .10569 Mtetra
.563 .933 .911 r
.73712 .10569 .74007 .10624 .74727 .10288 .74434 .10234 Mtetra
.35 .825 .871 r
.09959 .33928 .1044 .33903 .11007 .33754 .10526 .33778 Mtetra
.108 .662 .752 r
.10526 .33778 .11007 .33754 .11561 .33706 .11083 .33723 Mtetra
.009 0 0 r
.11083 .33723 .11561 .33706 .12111 .33716 .11636 .33716 Mtetra
.009 .585 .713 r
.11636 .33716 .12111 .33716 .1266 .33743 .1219 .33712 Mtetra
.154 .692 .828 r
.1219 .33712 .1266 .33743 .13213 .33753 .1275 .33673 Mtetra
.385 .822 .955 r
.1275 .33673 .13213 .33753 .13774 .33716 .1332 .33569 Mtetra
.592 .875 .993 r
.1332 .33569 .13774 .33716 .14345 .33613 .13903 .3338 Mtetra
.704 .847 .951 r
.13903 .3338 .14345 .33613 .14927 .33435 .14497 .33101 Mtetra
.748 .793 .889 r
.14497 .33101 .14927 .33435 .15518 .33182 .15103 .32735 Mtetra
.758 .741 .837 r
.15103 .32735 .15518 .33182 .16119 .32864 .15718 .32298 Mtetra
.753 .697 .798 r
.15718 .32298 .16119 .32864 .16726 .32497 .1634 .31812 Mtetra
.74 .66 .771 r
.1634 .31812 .16726 .32497 .17336 .32103 .16963 .31305 Mtetra
.721 .627 .752 r
.16963 .31305 .17336 .32103 .17948 .31707 .17586 .30809 Mtetra
.699 .598 .74 r
.17586 .30809 .17948 .31707 .18558 .3133 .18205 .30351 Mtetra
.674 .572 .732 r
.18205 .30351 .18558 .3133 .19165 .30993 .18818 .29957 Mtetra
.646 .548 .729 r
.18818 .29957 .19165 .30993 .19767 .3071 .19423 .29645 Mtetra
.615 .526 .73 r
.19423 .29645 .19767 .3071 .20363 .3049 .20019 .29423 Mtetra
.583 .507 .735 r
.20019 .29423 .20363 .3049 .20955 .30332 .20607 .29293 Mtetra
.55 .492 .744 r
.20607 .29293 .20955 .30332 .21543 .30228 .21189 .29244 Mtetra
.518 .484 .758 r
.21189 .29244 .21543 .30228 .22128 .30165 .21766 .29259 Mtetra
.493 .486 .778 r
.21766 .29259 .22128 .30165 .22714 .30122 .22342 .29314 Mtetra
.477 .503 .806 r
.22342 .29314 .22714 .30122 .23302 .30076 .22919 .29379 Mtetra
.479 .54 .842 r
.22919 .29379 .23302 .30076 .23894 .30004 .235 .29424 Mtetra
.502 .6 .883 r
.235 .29424 .23894 .30004 .24493 .29883 .24089 .29421 Mtetra
.548 .679 .924 r
.24089 .29421 .24493 .29883 .25099 .29696 .24686 .29347 Mtetra
.611 .766 .954 r
.24686 .29347 .25099 .29696 .25713 .29434 .25292 .29185 Mtetra
.676 .844 .964 r
.25292 .29185 .25713 .29434 .26335 .29096 .25908 .28931 Mtetra
.729 .902 .956 r
.25908 .28931 .26335 .29096 .26964 .2869 .26532 .28593 Mtetra
.763 .939 .94 r
.26532 .28593 .26964 .2869 .27596 .28238 .27163 .28188 Mtetra
.776 .961 .927 r
.27163 .28188 .27596 .28238 .28231 .27767 .27797 .27747 Mtetra
.763 .972 .923 r
.27797 .27747 .28231 .27767 .28865 .27313 .28431 .27309 Mtetra
.712 .972 .929 r
.28431 .27309 .28865 .27313 .29495 .26918 .29063 .26919 Mtetra
.592 .941 .931 r
.29063 .26919 .29495 .26918 .30119 .26624 .29688 .26625 Mtetra
.337 .816 .873 r
.29688 .26625 .30119 .26624 .30733 .26473 .30304 .26474 Mtetra
.078 0 0 r
.30304 .26474 .30733 .26473 .31337 .26502 .30909 .26509 Mtetra
.459 0 0 r
.30909 .26509 .31337 .26502 .3193 .26738 .31502 .26763 Mtetra
.672 .135 0 r
.31502 .26763 .3193 .26738 .32511 .27201 .32082 .27261 Mtetra
.77 .287 .085 r
.32082 .27261 .32511 .27201 .33082 .27897 .3265 .28009 Mtetra
.815 .371 .182 r
.3265 .28009 .33082 .27897 .33645 .28817 .33208 .29003 Mtetra
.835 .416 .244 r
.33208 .29003 .33645 .28817 .34202 .29937 .3376 .30217 Mtetra
.841 .44 .285 r
.3376 .30217 .34202 .29937 .34756 .31219 .34308 .31613 Mtetra
.837 .448 .313 r
.34308 .31613 .34756 .31219 .35313 .3261 .34857 .33132 Mtetra
.826 .445 .332 r
.34857 .33132 .35313 .3261 .35875 .34045 .35413 .34706 Mtetra
.809 .433 .344 r
.35413 .34706 .35875 .34045 .36447 .35449 .35978 .36252 Mtetra
.783 .41 .35 r
.35978 .36252 .36447 .35449 .37032 .36744 .36558 .37684 Mtetra
.748 .376 .35 r
.36558 .37684 .37032 .36744 .37635 .37851 .37157 .38914 Mtetra
.698 .327 .342 r
.37157 .38914 .37635 .37851 .38255 .38697 .37775 .39861 Mtetra
.628 .258 .323 r
.37775 .39861 .38255 .38697 .38896 .39222 .38416 .40458 Mtetra
.526 .161 .29 r
.38416 .40458 .38896 .39222 .39556 .39381 .39079 .40654 Mtetra
.378 .025 .233 r
.39079 .40654 .39556 .39381 .40234 .39151 .39761 .40424 Mtetra
.167 0 .143 r
.39761 .40424 .40234 .39151 .40928 .3853 .40462 .39766 Mtetra
0 0 .014 r
.40462 .39766 .40928 .3853 .41634 .37542 .41176 .38706 Mtetra
0 0 0 r
.41176 .38706 .41634 .37542 .4235 .3623 .41901 .37291 Mtetra
.41901 .37291 .4235 .3623 .4307 .34654 .42631 .3559 Mtetra
.797 .837 .371 r
.42631 .3559 .4307 .34654 .43791 .32886 .43362 .33684 Mtetra
.89 .877 .441 r
.43362 .33684 .43791 .32886 .44511 .31005 .44092 .31659 Mtetra
.94 .893 .492 r
.44092 .31659 .44511 .31005 .45226 .2909 .44816 .29604 Mtetra
.966 .9 .533 r
.44816 .29604 .45226 .2909 .45935 .27217 .45532 .27599 Mtetra
.978 .904 .569 r
.45532 .27599 .45935 .27217 .46636 .25451 .46241 .25717 Mtetra
.981 .911 .606 r
.46241 .25717 .46636 .25451 .4733 .23845 .4694 .24015 Mtetra
.976 .922 .648 r
.4694 .24015 .4733 .23845 .48016 .2244 .47632 .22533 Mtetra
.963 .939 .697 r
.47632 .22533 .48016 .2244 .48696 .2126 .48316 .21298 Mtetra
.935 .961 .756 r
.48316 .21298 .48696 .2126 .49371 .20313 .48994 .20315 Mtetra
.879 .984 .826 r
.48994 .20315 .49371 .20313 .50043 .19594 .49669 .19576 Mtetra
.773 .989 .892 r
.49669 .19576 .50043 .19594 .50713 .19086 .50342 .1906 Mtetra
.599 .945 .923 r
.50342 .1906 .50713 .19086 .51383 .18759 .51014 .18731 Mtetra
.384 .843 .896 r
.51014 .18731 .51383 .18759 .52054 .18577 .51687 .18547 Mtetra
.209 .732 .839 r
.51687 .18547 .52054 .18577 .52727 .18498 .52362 .1846 Mtetra
.126 .673 .81 r
.52362 .1846 .52727 .18498 .53403 .18478 .53039 .18423 Mtetra
.146 .684 .835 r
.53039 .18423 .53403 .18478 .54082 .18476 .53719 .18389 Mtetra
.26 .755 .906 r
.53719 .18389 .54082 .18476 .54763 .18456 .54402 .18318 Mtetra
.434 .837 .976 r
.54402 .18318 .54763 .18456 .55446 .18388 .55086 .18181 Mtetra
.598 .873 .993 r
.55086 .18181 .55446 .18388 .56131 .18252 .55772 .17956 Mtetra
.701 .853 .955 r
.55772 .17956 .56131 .18252 .56817 .18038 .56458 .17638 Mtetra
.748 .806 .899 r
.56458 .17638 .56817 .18038 .57504 .17747 .57145 .17231 Mtetra
.761 .754 .847 r
.57145 .17231 .57504 .17747 .58191 .17389 .57831 .1675 Mtetra
.756 .708 .806 r
.57831 .1675 .58191 .17389 .58879 .16981 .58516 .16219 Mtetra
.742 .667 .777 r
.58516 .16219 .58879 .16981 .59566 .16546 .59202 .15667 Mtetra
.722 .631 .756 r
.59202 .15667 .59566 .16546 .60255 .16106 .59888 .15126 Mtetra
.699 .6 .742 r
.59888 .15126 .60255 .16106 .60944 .15688 .60576 .14624 Mtetra
.673 .572 .734 r
.60576 .14624 .60944 .15688 .61637 .1531 .61267 .14188 Mtetra
.644 .547 .73 r
.61267 .14188 .61637 .1531 .62332 .14988 .6196 .13835 Mtetra
.615 .526 .73 r
.6196 .13835 .62332 .14988 .63031 .1473 .62659 .13575 Mtetra
.586 .509 .734 r
.62659 .13575 .63031 .1473 .63734 .14536 .63362 .13409 Mtetra
.558 .496 .743 r
.63362 .13409 .63734 .14536 .64441 .14397 .64072 .13327 Mtetra
.533 .491 .756 r
.64072 .13327 .64441 .14397 .65153 .143 .64786 .1331 Mtetra
.514 .496 .774 r
.64786 .1331 .65153 .143 .65868 .14224 .65505 .13334 Mtetra
.504 .514 .8 r
.65505 .13334 .65868 .14224 .66585 .14145 .66228 .13368 Mtetra
.507 .548 .833 r
.66228 .13368 .66585 .14145 .67304 .14038 .66954 .13382 Mtetra
.527 .602 .872 r
.66954 .13382 .67304 .14038 .68023 .13881 .6768 .13346 Mtetra
.565 .675 .913 r
.6768 .13346 .68023 .13881 .68741 .13656 .68404 .13236 Mtetra
.617 .762 .948 r
.68404 .13236 .68741 .13656 .69456 .13354 .69127 .13037 Mtetra
.674 .846 .966 r
.69127 .13037 .69456 .13354 .70168 .12973 .69846 .12743 Mtetra
.72 .913 .961 r
.69846 .12743 .70168 .12973 .70877 .12523 .70562 .12361 Mtetra
.747 .956 .941 r
.70562 .12361 .70877 .12523 .71584 .12025 .71274 .11912 Mtetra
.752 .977 .92 r
.71274 .11912 .71584 .12025 .7229 .11508 .71985 .11425 Mtetra
.731 .982 .909 r
.71985 .11425 .7229 .11508 .72998 .11009 .72697 .10941 Mtetra
.677 .972 .91 r
.72697 .10941 .72998 .11009 .73712 .10569 .73413 .10507 Mtetra
.57 .935 .918 r
.73413 .10507 .73712 .10569 .74434 .10234 .74138 .10171 Mtetra
.426 .858 .936 r
.09481 .33901 .09959 .33928 .10526 .33778 .1005 .3375 Mtetra
.206 .729 .853 r
.1005 .3375 .10526 .33778 .11083 .33723 .10609 .3369 Mtetra
.108 .659 .806 r
.10609 .3369 .11083 .33723 .11636 .33716 .11164 .33669 Mtetra
.151 .688 .84 r
.11164 .33669 .11636 .33716 .1219 .33712 .11722 .33641 Mtetra
.313 .785 .928 r
.11722 .33641 .1219 .33712 .1275 .33673 .12288 .33563 Mtetra
.52 .87 .989 r
.12288 .33563 .1275 .33673 .1332 .33569 .12866 .33405 Mtetra
.674 .884 .976 r
.12866 .33405 .1332 .33569 .13903 .3338 .13458 .3315 Mtetra
.753 .851 .923 r
.13458 .3315 .13903 .3338 .14497 .33101 .14063 .3279 Mtetra
.785 .807 .869 r
.14063 .3279 .14497 .33101 .15103 .32735 .14681 .32336 Mtetra
.793 .765 .827 r
.14681 .32336 .15103 .32735 .15718 .32298 .15308 .31805 Mtetra
.788 .729 .797 r
.15308 .31805 .15718 .32298 .1634 .31812 .15941 .31225 Mtetra
.776 .697 .777 r
.15941 .31225 .1634 .31812 .16963 .31305 .16576 .30631 Mtetra
.757 .669 .764 r
.16576 .30631 .16963 .31305 .17586 .30809 .17208 .30056 Mtetra
.733 .642 .758 r
.17208 .30056 .17586 .30809 .18205 .30351 .17834 .29536 Mtetra
.704 .617 .756 r
.17834 .29536 .18205 .30351 .18818 .29957 .18452 .29097 Mtetra
.669 .591 .759 r
.18452 .29097 .18818 .29957 .19423 .29645 .19059 .28761 Mtetra
.628 .565 .765 r
.19059 .28761 .19423 .29645 .20019 .29423 .19656 .28538 Mtetra
.579 .539 .774 r
.19656 .28538 .20019 .29423 .20607 .29293 .20241 .28429 Mtetra
.526 .515 .786 r
.20241 .28429 .20607 .29293 .21189 .29244 .20818 .28423 Mtetra
.469 .495 .802 r
.20818 .28423 .21189 .29244 .21766 .29259 .21389 .28499 Mtetra
.417 .484 .821 r
.21389 .28499 .21766 .29259 .22342 .29314 .21957 .2863 Mtetra
.376 .489 .847 r
.21957 .2863 .22342 .29314 .22919 .29379 .22525 .28781 Mtetra
.361 .519 .879 r
.22525 .28781 .22919 .29379 .235 .29424 .23098 .28919 Mtetra
.38 .576 .917 r
.23098 .28919 .235 .29424 .24089 .29421 .23678 .29008 Mtetra
.437 .658 .954 r
.23678 .29008 .24089 .29421 .24686 .29347 .24268 .29021 Mtetra
.522 .75 .979 r
.24268 .29021 .24686 .29347 .25292 .29185 .24868 .28937 Mtetra
.613 .831 .983 r
.24868 .28937 .25292 .29185 .25908 .28931 .25479 .2875 Mtetra
.69 .888 .971 r
.25479 .2875 .25908 .28931 .26532 .28593 .261 .28464 Mtetra
.742 .923 .951 r
.261 .28464 .26532 .28593 .27163 .28188 .26729 .28096 Mtetra
.769 .943 .937 r
.26729 .28096 .27163 .28188 .27797 .27747 .27363 .27679 Mtetra
.769 .954 .934 r
.27363 .27679 .27797 .27747 .28431 .27309 .27999 .27252 Mtetra
.733 .957 .944 r
.27999 .27252 .28431 .27309 .29063 .26919 .28632 .26866 Mtetra
.636 .94 .96 r
.28632 .26866 .29063 .26919 .29688 .26625 .29259 .26572 Mtetra
.409 .847 .937 r
.29259 .26572 .29688 .26625 .30304 .26474 .29876 .26421 Mtetra
0 .566 .752 r
.29876 .26421 .30304 .26474 .30909 .26509 .30482 .26461 Mtetra
.439 0 0 r
.30482 .26461 .30909 .26509 .31502 .26763 .31074 .2673 Mtetra
.678 .135 0 r
.31074 .2673 .31502 .26763 .32082 .27261 .31653 .27254 Mtetra
.785 .298 .063 r
.31653 .27254 .32082 .27261 .3265 .28009 .32219 .28044 Mtetra
.832 .385 .166 r
.32219 .28044 .3265 .28009 .33208 .29003 .32774 .29096 Mtetra
.853 .433 .23 r
.32774 .29096 .33208 .29003 .3376 .30217 .3332 .30386 Mtetra
.861 .458 .272 r
.3332 .30386 .3376 .30217 .34308 .31613 .33863 .31872 Mtetra
.859 .468 .299 r
.33863 .31872 .34308 .31613 .34857 .33132 .34407 .33494 Mtetra
.852 .466 .317 r
.34407 .33494 .34857 .33132 .35413 .34706 .34956 .35178 Mtetra
.837 .455 .327 r
.34956 .35178 .35413 .34706 .35978 .36252 .35516 .36837 Mtetra
.816 .433 .33 r
.35516 .36837 .35978 .36252 .36558 .37684 .36091 .38378 Mtetra
.783 .398 .327 r
.36091 .38378 .36558 .37684 .37157 .38914 .36686 .39707 Mtetra
.734 .345 .314 r
.36686 .39707 .37157 .38914 .37775 .39861 .37303 .40736 Mtetra
.657 .263 .286 r
.37303 .40736 .37775 .39861 .38416 .40458 .37944 .4139 Mtetra
.533 .136 .234 r
.37944 .4139 .38416 .40458 .39079 .40654 .38608 .41616 Mtetra
.327 0 .141 r
.38608 .41616 .39079 .40654 .39761 .40424 .39295 .41385 Mtetra
.007 0 0 r
.39295 .41385 .39761 .40424 .40462 .39766 .40001 .40697 Mtetra
0 0 0 r
.40001 .40697 .40462 .39766 .41176 .38706 .40723 .39578 Mtetra
.68 .805 .349 r
.40723 .39578 .41176 .38706 .41901 .37291 .41455 .38081 Mtetra
.848 .878 .44 r
.41455 .38081 .41901 .37291 .42631 .3559 .42194 .36281 Mtetra
.929 .896 .491 r
.42194 .36281 .42631 .3559 .43362 .33684 .42935 .34263 Mtetra
.967 .895 .522 r
.42935 .34263 .43362 .33684 .44092 .31659 .43673 .32123 Mtetra
.984 .889 .547 r
.43673 .32123 .44092 .31659 .44816 .29604 .44405 .29955 Mtetra
.99 .885 .569 r
.44405 .29955 .44816 .29604 .45532 .27599 .45129 .27845 Mtetra
.991 .885 .593 r
.45129 .27845 .45532 .27599 .46241 .25717 .45844 .2587 Mtetra
.988 .889 .622 r
.45844 .2587 .46241 .25717 .4694 .24015 .46549 .24091 Mtetra
.981 .899 .657 r
.46549 .24091 .4694 .24015 .47632 .22533 .47246 .22549 Mtetra
.967 .916 .703 r
.47246 .22549 .47632 .22533 .48316 .21298 .47934 .21269 Mtetra
.941 .939 .761 r
.47934 .21269 .48316 .21298 .48994 .20315 .48616 .20257 Mtetra
.892 .963 .832 r
.48616 .20257 .48994 .20315 .49669 .19576 .49293 .19502 Mtetra
.799 .975 .906 r
.49293 .19502 .49669 .19576 .50342 .1906 .49968 .18979 Mtetra
.646 .946 .955 r
.49968 .18979 .50342 .1906 .51014 .18731 .50642 .18648 Mtetra
.454 .867 .951 r
.50642 .18648 .51014 .18731 .51687 .18547 .51317 .18462 Mtetra
.297 .779 .916 r
.51317 .18462 .51687 .18547 .52362 .1846 .51994 .1837 Mtetra
.229 .734 .897 r
.51994 .1837 .52362 .1846 .53039 .18423 .52673 .18319 Mtetra
.264 .752 .918 r
.52673 .18319 .53039 .18423 .53719 .18389 .53355 .18259 Mtetra
.382 .813 .964 r
.53355 .18259 .53719 .18389 .54402 .18318 .54038 .18149 Mtetra
.537 .87 .992 r
.54038 .18149 .54402 .18318 .55086 .18181 .54724 .17956 Mtetra
.669 .887 .978 r
.54724 .17956 .55086 .18181 .55772 .17956 .55411 .17662 Mtetra
.75 .866 .933 r
.55411 .17662 .55772 .17956 .56458 .17638 .56098 .17262 Mtetra
.789 .827 .882 r
.56098 .17262 .56458 .17638 .57145 .17231 .56784 .16763 Mtetra
.801 .786 .839 r
.56784 .16763 .57145 .17231 .57831 .1675 .5747 .16186 Mtetra
.797 .747 .807 r
.5747 .16186 .57831 .1675 .58516 .16219 .58155 .15558 Mtetra
.783 .711 .784 r
.58155 .15558 .58516 .16219 .59202 .15667 .5884 .14916 Mtetra
.762 .678 .77 r
.5884 .14916 .59202 .15667 .59888 .15126 .59525 .14294 Mtetra
.736 .648 .762 r
.59525 .14294 .59888 .15126 .60576 .14624 .60212 .13727 Mtetra
.704 .619 .759 r
.60212 .13727 .60576 .14624 .61267 .14188 .60902 .13245 Mtetra
.668 .591 .76 r
.60902 .13245 .61267 .14188 .6196 .13835 .61595 .12867 Mtetra
.628 .565 .765 r
.61595 .12867 .6196 .13835 .62659 .13575 .62293 .12606 Mtetra
.584 .541 .772 r
.62293 .12606 .62659 .13575 .63362 .13409 .62998 .12462 Mtetra
.54 .52 .782 r
.62998 .12462 .63362 .13409 .64072 .13327 .63708 .12423 Mtetra
.498 .506 .796 r
.63708 .12423 .64072 .13327 .64786 .1331 .64425 .12469 Mtetra
.462 .502 .814 r
.64425 .12469 .64786 .1331 .65505 .13334 .65148 .1257 Mtetra
.436 .512 .838 r
.65148 .1257 .65505 .13334 .66228 .13368 .65875 .12693 Mtetra
.429 .54 .868 r
.65875 .12693 .66228 .13368 .66954 .13382 .66606 .12801 Mtetra
.444 .59 .903 r
.66606 .12801 .66954 .13382 .6768 .13346 .67337 .1286 Mtetra
.484 .661 .939 r
.67337 .1286 .6768 .13346 .68404 .13236 .68068 .1284 Mtetra
.547 .745 .968 r
.68068 .1284 .68404 .13236 .69127 .13037 .68796 .12721 Mtetra
.619 .828 .981 r
.68796 .12721 .69127 .13037 .69846 .12743 .69521 .12495 Mtetra
.684 .894 .973 r
.69521 .12495 .69846 .12743 .70562 .12361 .70242 .12167 Mtetra
.73 .937 .955 r
.70242 .12167 .70562 .12361 .71274 .11912 .70959 .11755 Mtetra
.752 .96 .937 r
.70959 .11755 .71274 .11912 .71985 .11425 .71674 .11292 Mtetra
.748 .97 .929 r
.71674 .11292 .71985 .11425 .72697 .10941 .72389 .10821 Mtetra
.71 .967 .937 r
.72389 .10821 .72697 .10941 .73413 .10507 .73108 .1039 Mtetra
.62 .94 .954 r
.73108 .1039 .73413 .10507 .74138 .10171 .73835 .10053 Mtetra
.524 .865 .992 r
.09013 .33781 .09481 .33901 .1005 .3375 .09583 .33629 Mtetra
.348 .786 .964 r
.09583 .33629 .1005 .3375 .10609 .3369 .10143 .33565 Mtetra
.272 .742 .942 r
.10143 .33565 .10609 .3369 .11164 .33669 .107 .33535 Mtetra
.322 .767 .962 r
.107 .33535 .11164 .33669 .11722 .33641 .11261 .33489 Mtetra
.462 .826 .994 r
.11261 .33489 .11722 .33641 .12288 .33563 .11832 .33384 Mtetra
.613 .863 .99 r
.11832 .33384 .12288 .33563 .12866 .33405 .12415 .33189 Mtetra
.719 .859 .948 r
.12415 .33189 .12866 .33405 .13458 .3315 .13014 .32886 Mtetra
.777 .832 .895 r
.13014 .32886 .13458 .3315 .14063 .3279 .13627 .32471 Mtetra
.803 .802 .85 r
.13627 .32471 .14063 .3279 .14681 .32336 .14254 .31954 Mtetra
.812 .773 .817 r
.14254 .31954 .14681 .32336 .15308 .31805 .1489 .31358 Mtetra
.81 .747 .794 r
.1489 .31358 .15308 .31805 .15941 .31225 .15532 .30713 Mtetra
.801 .725 .78 r
.15532 .30713 .15941 .31225 .16576 .30631 .16175 .30056 Mtetra
.785 .704 .774 r
.16175 .30056 .16576 .30631 .17208 .30056 .16814 .29428 Mtetra
.763 .683 .775 r
.16814 .29428 .17208 .30056 .17834 .29536 .17447 .28863 Mtetra
.732 .662 .78 r
.17447 .28863 .17834 .29536 .18452 .29097 .18068 .28393 Mtetra
.692 .638 .791 r
.18068 .28393 .18452 .29097 .19059 .28761 .18678 .2804 Mtetra
.641 .611 .805 r
.18678 .2804 .19059 .28761 .19656 .28538 .19274 .27817 Mtetra
.575 .58 .821 r
.19274 .27817 .19656 .28538 .20241 .28429 .19858 .27722 Mtetra
.495 .545 .836 r
.19858 .27722 .20241 .28429 .20818 .28423 .20432 .27745 Mtetra
.406 .508 .85 r
.20432 .27745 .20818 .28423 .21389 .28499 .20998 .27863 Mtetra
.319 .477 .86 r
.20998 .27863 .21389 .28499 .21957 .2863 .21561 .28046 Mtetra
.253 .465 .872 r
.21561 .28046 .21957 .2863 .22525 .28781 .22123 .28258 Mtetra
.227 .482 .89 r
.22123 .28258 .22525 .28781 .23098 .28919 .2269 .28459 Mtetra
.256 .535 .92 r
.2269 .28459 .23098 .28919 .23678 .29008 .23264 .28612 Mtetra
.337 .62 .955 r
.23264 .28612 .23678 .29008 .24268 .29021 .23848 .28686 Mtetra
.453 .716 .98 r
.23848 .28686 .24268 .29021 .24868 .28937 .24444 .28657 Mtetra
.572 .798 .985 r
.24444 .28657 .24868 .28937 .25479 .2875 .25053 .28516 Mtetra
.668 .853 .97 r
.25053 .28516 .25479 .2875 .261 .28464 .25672 .28265 Mtetra
.733 .885 .95 r
.25672 .28265 .261 .28464 .26729 .28096 .263 .27923 Mtetra
.768 .901 .935 r
.263 .27923 .26729 .28096 .27363 .27679 .26934 .27522 Mtetra
.776 .911 .932 r
.26934 .27522 .27363 .27679 .27999 .27252 .27571 .27103 Mtetra
.754 .916 .945 r
.27571 .27103 .27999 .27252 .28632 .26866 .28205 .26719 Mtetra
.683 .909 .974 r
.28205 .26719 .28632 .26866 .29259 .26572 .28834 .26425 Mtetra
.506 .855 .993 r
.28834 .26425 .29259 .26572 .29876 .26421 .29452 .26274 Mtetra
.126 .641 .891 r
.29452 .26274 .29876 .26421 .30482 .26461 .30059 .26317 Mtetra
.364 0 0 r
.30059 .26317 .30482 .26461 .31074 .2673 .30651 .26596 Mtetra
.664 .111 0 r
.30651 .26596 .31074 .2673 .31653 .27254 .31229 .27138 Mtetra
.793 .298 .005 r
.31229 .27138 .31653 .27254 .32219 .28044 .31793 .27958 Mtetra
.847 .395 .126 r
.31793 .27958 .32219 .28044 .32774 .29096 .32345 .29051 Mtetra
.872 .447 .198 r
.32345 .29051 .32774 .29096 .3332 .30386 .32888 .30394 Mtetra
.882 .474 .242 r
.32888 .30394 .3332 .30386 .33863 .31872 .33426 .31943 Mtetra
.883 .486 .27 r
.33426 .31943 .33863 .31872 .34407 .33494 .33965 .33638 Mtetra
.879 .487 .287 r
.33965 .33638 .34407 .33494 .34956 .35178 .34509 .354 Mtetra
.869 .478 .294 r
.34509 .354 .34956 .35178 .35516 .36837 .35064 .37139 Mtetra
.852 .457 .294 r
.35064 .37139 .35516 .36837 .36091 .38378 .35636 .38758 Mtetra
.825 .421 .283 r
.35636 .38758 .36091 .38378 .36686 .39707 .36227 .40156 Mtetra
.779 .362 .258 r
.36227 .40156 .36686 .39707 .37303 .40736 .36843 .41242 Mtetra
.697 .26 .209 r
.36843 .41242 .37303 .40736 .37944 .4139 .37483 .41937 Mtetra
.534 .075 .109 r
.37483 .41937 .37944 .4139 .38608 .41616 .38149 .42185 Mtetra
.19 0 0 r
.38149 .42185 .38608 .41616 .39295 .41385 .38839 .41953 Mtetra
0 0 0 r
.38839 .41953 .39295 .41385 .40001 .40697 .3955 .41243 Mtetra
.763 .909 .524 r
.3955 .41243 .40001 .40697 .40723 .39578 .40277 .40082 Mtetra
.919 .934 .567 r
.40277 .40082 .40723 .39578 .41455 .38081 .41017 .38526 Mtetra
.971 .913 .575 r
.41017 .38526 .41455 .38081 .42194 .36281 .41763 .36654 Mtetra
.989 .89 .577 r
.41763 .36654 .42194 .36281 .42935 .34263 .42511 .34558 Mtetra
.994 .873 .58 r
.42511 .34558 .42935 .34263 .43673 .32123 .43257 .32335 Mtetra
.995 .861 .587 r
.43257 .32335 .43673 .32123 .44405 .29955 .43996 .30086 Mtetra
.993 .854 .598 r
.43996 .30086 .44405 .29955 .45129 .27845 .44727 .27902 Mtetra
.989 .853 .614 r
.44727 .27902 .45129 .27845 .45844 .2587 .45448 .25861 Mtetra
.983 .856 .636 r
.45448 .25861 .45844 .2587 .46549 .24091 .46158 .24026 Mtetra
.974 .865 .667 r
.46158 .24026 .46549 .24091 .47246 .22549 .46859 .22441 Mtetra
.961 .879 .708 r
.46859 .22441 .47246 .22549 .47934 .21269 .47551 .2113 Mtetra
.937 .899 .763 r
.47551 .2113 .47934 .21269 .48616 .20257 .48236 .20097 Mtetra
.894 .919 .832 r
.48236 .20097 .48616 .20257 .49293 .19502 .48916 .19331 Mtetra
.817 .931 .908 r
.48916 .19331 .49293 .19502 .49968 .18979 .49593 .18802 Mtetra
.694 .916 .97 r
.49593 .18802 .49968 .18979 .50642 .18648 .50269 .18469 Mtetra
.542 .865 .995 r
.50269 .18469 .50642 .18648 .51317 .18462 .50945 .18282 Mtetra
.415 .805 .988 r
.50945 .18282 .51317 .18462 .51994 .1837 .51623 .18186 Mtetra
.363 .775 .98 r
.51623 .18186 .51994 .1837 .52673 .18319 .52304 .18125 Mtetra
.399 .79 .988 r
.52304 .18125 .52673 .18319 .53355 .18259 .52987 .18047 Mtetra
.498 .829 .999 r
.52987 .18047 .53355 .18259 .54038 .18149 .53672 .17908 Mtetra
.617 .861 .989 r
.53672 .17908 .54038 .18149 .54724 .17956 .54359 .17677 Mtetra
.715 .867 .954 r
.54359 .17677 .54724 .17956 .55411 .17662 .55047 .17334 Mtetra
.777 .852 .907 r
.55047 .17334 .55411 .17662 .56098 .17262 .55735 .16876 Mtetra
.81 .826 .863 r
.55735 .16876 .56098 .17262 .56784 .16763 .56423 .16313 Mtetra
.823 .798 .828 r
.56423 .16313 .56784 .16763 .5747 .16186 .57109 .15668 Mtetra
.823 .771 .804 r
.57109 .15668 .5747 .16186 .58155 .15558 .57795 .14973 Mtetra
.812 .745 .789 r
.57795 .14973 .58155 .15558 .5884 .14916 .58479 .14267 Mtetra
.794 .72 .782 r
.58479 .14267 .5884 .14916 .59525 .14294 .59165 .13589 Mtetra
.768 .694 .781 r
.59165 .13589 .59525 .14294 .60212 .13727 .59851 .12977 Mtetra
.734 .668 .786 r
.59851 .12977 .60212 .13727 .60902 .13245 .60541 .12462 Mtetra
.692 .641 .794 r
.60541 .12462 .60902 .13245 .61595 .12867 .61234 .12068 Mtetra
.641 .611 .805 r
.61234 .12068 .61595 .12867 .62293 .12606 .61933 .11806 Mtetra
.582 .581 .816 r
.61933 .11806 .62293 .12606 .62998 .12462 .62638 .11676 Mtetra
.519 .551 .828 r
.62638 .11676 .62998 .12462 .63708 .12423 .6335 .11666 Mtetra
.456 .525 .84 r
.6335 .11666 .63708 .12423 .64425 .12469 .64069 .11755 Mtetra
.401 .508 .853 r
.64069 .11755 .64425 .12469 .65148 .1257 .64794 .1191 Mtetra
.362 .507 .868 r
.64794 .1191 .65148 .1257 .65875 .12693 .65525 .12095 Mtetra
.349 .526 .889 r
.65525 .12095 .65875 .12693 .66606 .12801 .66259 .12268 Mtetra
.367 .57 .916 r
.66259 .12268 .66606 .12801 .67337 .1286 .66994 .12392 Mtetra
.419 .636 .946 r
.66994 .12392 .67337 .1286 .68068 .1284 .67729 .12434 Mtetra
.497 .716 .969 r
.67729 .12434 .68068 .1284 .68796 .12721 .68462 .12371 Mtetra
.586 .793 .978 r
.68462 .12371 .68796 .12721 .69521 .12495 .69191 .12192 Mtetra
.666 .855 .972 r
.69191 .12192 .69521 .12495 .70242 .12167 .69916 .119 Mtetra
.726 .897 .956 r
.69916 .119 .70242 .12167 .70959 .11755 .70637 .11515 Mtetra
.76 .92 .942 r
.70637 .11515 .70959 .11755 .71674 .11292 .71355 .11068 Mtetra
.768 .931 .939 r
.71355 .11068 .71674 .11292 .72389 .10821 .72073 .10604 Mtetra
.744 .932 .95 r
.72073 .10604 .72389 .10821 .73108 .1039 .72795 .10175 Mtetra
.674 .914 .975 r
.72795 .10175 .73108 .1039 .73835 .10053 .73524 .09838 Mtetra
.59 .816 .986 r
.08559 .33538 .09013 .33781 .09583 .33629 .0913 .33385 Mtetra
.467 .774 .997 r
.0913 .33385 .09583 .33629 .10143 .33565 .09691 .33318 Mtetra
.414 .75 .994 r
.09691 .33318 .10143 .33565 .107 .33535 .10249 .33283 Mtetra
.453 .764 .996 r
.10249 .33283 .107 .33535 .11261 .33489 .10812 .33227 Mtetra
.552 .795 .989 r
.10812 .33227 .11261 .33489 .11832 .33384 .11386 .33108 Mtetra
.656 .814 .959 r
.11386 .33108 .11832 .33384 .12415 .33189 .11973 .32892 Mtetra
.733 .814 .915 r
.11973 .32892 .12415 .33189 .13014 .32886 .12576 .32564 Mtetra
.78 .802 .87 r
.12576 .32564 .13014 .32886 .13627 .32471 .13194 .32118 Mtetra
.806 .786 .834 r
.13194 .32118 .13627 .32471 .14254 .31954 .13826 .31568 Mtetra
.818 .771 .808 r
.13826 .31568 .14254 .31954 .1489 .31358 .14467 .30935 Mtetra
.821 .757 .792 r
.14467 .30935 .1489 .31358 .15532 .30713 .15115 .30255 Mtetra
.817 .745 .784 r
.15115 .30255 .15532 .30713 .16175 .30056 .15763 .29565 Mtetra
.805 .733 .784 r
.15763 .29565 .16175 .30056 .16814 .29428 .16407 .28907 Mtetra
.786 .721 .792 r
.16407 .28907 .16814 .29428 .17447 .28863 .17043 .28318 Mtetra
.757 .708 .806 r
.17043 .28318 .17447 .28863 .18068 .28393 .17667 .27831 Mtetra
.715 .691 .826 r
.17667 .27831 .18068 .28393 .18678 .2804 .18278 .27469 Mtetra
.653 .667 .85 r
.18278 .27469 .18678 .2804 .19274 .27817 .18875 .27244 Mtetra
.568 .632 .875 r
.18875 .27244 .19274 .27817 .19858 .27722 .19459 .27157 Mtetra
.456 .584 .892 r
.19459 .27157 .19858 .27722 .20432 .27745 .20031 .27195 Mtetra
.329 .525 .895 r
.20031 .27195 .20432 .27745 .20998 .27863 .20595 .27335 Mtetra
.21 .469 .885 r
.20595 .27335 .20998 .27863 .21561 .28046 .21155 .27546 Mtetra
.132 .437 .875 r
.21155 .27546 .21561 .28046 .22123 .28258 .21714 .27789 Mtetra
.117 .447 .881 r
.21714 .27789 .22123 .28258 .2269 .28459 .22277 .28024 Mtetra
.172 .502 .909 r
.22277 .28024 .2269 .28459 .23264 .28612 .22848 .28211 Mtetra
.286 .59 .946 r
.22848 .28211 .23264 .28612 .23848 .28686 .2343 .28317 Mtetra
.429 .685 .971 r
.2343 .28317 .23848 .28686 .24444 .28657 .24024 .28317 Mtetra
.562 .758 .97 r
.24024 .28317 .24444 .28657 .25053 .28516 .24631 .282 Mtetra
.662 .804 .951 r
.24631 .282 .25053 .28516 .25672 .28265 .25249 .27968 Mtetra
.726 .827 .928 r
.25249 .27968 .25672 .28265 .263 .27923 .25878 .27639 Mtetra
.761 .839 .911 r
.25878 .27639 .263 .27923 .26934 .27522 .26513 .27246 Mtetra
.771 .844 .907 r
.26513 .27246 .26934 .27522 .27571 .27103 .2715 .26831 Mtetra
.756 .846 .919 r
.2715 .26831 .27571 .27103 .28205 .26719 .27786 .26448 Mtetra
.704 .841 .948 r
.27786 .26448 .28205 .26719 .28834 .26425 .28415 .26152 Mtetra
.575 .808 .987 r
.28415 .26152 .28834 .26425 .29452 .26274 .29035 .26001 Mtetra
.28 .671 .971 r
.29035 .26001 .29452 .26274 .30059 .26317 .29642 .26046 Mtetra
0 .325 .735 r
.29642 .26046 .30059 .26317 .30651 .26596 .30235 .26329 Mtetra
.603 .055 0 r
.30235 .26329 .30651 .26596 .31229 .27138 .30812 .26882 Mtetra
.78 .28 0 r
.30812 .26882 .31229 .27138 .31793 .27958 .31374 .27717 Mtetra
.853 .394 .055 r
.31374 .27717 .31793 .27958 .32345 .29051 .31924 .28832 Mtetra
.884 .454 .141 r
.31924 .28832 .32345 .29051 .32888 .30394 .32465 .30203 Mtetra
.899 .486 .192 r
.32465 .30203 .32888 .30394 .33426 .31943 .33 .31787 Mtetra
.904 .502 .222 r
.33 .31787 .33426 .31943 .33965 .33638 .33535 .33521 Mtetra
.904 .505 .236 r
.33535 .33521 .33965 .33638 .34509 .354 .34076 .35326 Mtetra
.899 .498 .239 r
.34076 .35326 .34509 .354 .35064 .37139 .34627 .37109 Mtetra
.888 .479 .229 r
.34627 .37109 .35064 .37139 .35636 .38758 .35196 .38769 Mtetra
.867 .442 .202 r
.35196 .38769 .35636 .38758 .36227 .40156 .35785 .40206 Mtetra
.827 .373 .146 r
.35785 .40206 .36227 .40156 .36843 .41242 .36399 .41323 Mtetra
.735 .231 .028 r
.36399 .41323 .36843 .41242 .37483 .41937 .37039 .4204 Mtetra
.468 0 0 r
.37039 .4204 .37483 .41937 .38149 .42185 .37706 .42298 Mtetra
.276 .773 .731 r
.37706 .42298 .38149 .42185 .38839 .41953 .38398 .42066 Mtetra
.83 1 .815 r
.38398 .42066 .38839 .41953 .3955 .41243 .39113 .41343 Mtetra
.952 .947 .729 r
.39113 .41343 .3955 .41243 .40277 .40082 .39845 .40158 Mtetra
.978 .894 .671 r
.39845 .40158 .40277 .40082 .41017 .38526 .40589 .3857 Mtetra
.983 .86 .638 r
.40589 .3857 .41017 .38526 .41763 .36654 .41341 .36658 Mtetra
.983 .838 .62 r
.41341 .36658 .41763 .36654 .42511 .34558 .42095 .34517 Mtetra
.982 .824 .611 r
.42095 .34517 .42511 .34558 .43257 .32335 .42847 .32249 Mtetra
.979 .815 .61 r
.42847 .32249 .43257 .32335 .43996 .30086 .43592 .29956 Mtetra
.976 .811 .615 r
.43592 .29956 .43996 .30086 .44727 .27902 .44328 .2773 Mtetra
.971 .811 .627 r
.44328 .2773 .44727 .27902 .45448 .25861 .45054 .25652 Mtetra
.965 .815 .645 r
.45054 .25652 .45448 .25861 .46158 .24026 .45769 .23787 Mtetra
.956 .822 .672 r
.45769 .23787 .46158 .24026 .46859 .22441 .46473 .22177 Mtetra
.942 .833 .708 r
.46473 .22177 .46859 .22441 .47551 .2113 .47168 .20848 Mtetra
.918 .846 .757 r
.47168 .20848 .47551 .2113 .48236 .20097 .47855 .19803 Mtetra
.878 .858 .818 r
.47855 .19803 .48236 .20097 .48916 .19331 .48537 .1903 Mtetra
.811 .862 .886 r
.48537 .1903 .48916 .19331 .49593 .18802 .49216 .18497 Mtetra
.714 .848 .946 r
.49216 .18497 .49593 .18802 .50269 .18469 .49894 .18163 Mtetra
.6 .812 .981 r
.49894 .18163 .50269 .18469 .50945 .18282 .50572 .17975 Mtetra
.506 .773 .992 r
.50572 .17975 .50945 .18282 .51623 .18186 .51251 .17876 Mtetra
.468 .754 .992 r
.51251 .17876 .51623 .18186 .52304 .18125 .51933 .17809 Mtetra
.496 .764 .991 r
.51933 .17809 .52304 .18125 .52987 .18047 .52617 .17721 Mtetra
.569 .791 .983 r
.52617 .17721 .52987 .18047 .53672 .17908 .53304 .17567 Mtetra
.656 .814 .959 r
.53304 .17567 .53672 .17908 .54359 .17677 .53992 .17314 Mtetra
.731 .824 .923 r
.53992 .17314 .54359 .17677 .55047 .17334 .54681 .16945 Mtetra
.783 .821 .882 r
.54681 .16945 .55047 .17334 .55735 .16876 .55371 .16455 Mtetra
.815 .811 .847 r
.55371 .16455 .55735 .16876 .56423 .16313 .56059 .15857 Mtetra
.831 .798 .819 r
.56059 .15857 .56423 .16313 .57109 .15668 .56747 .15176 Mtetra
.836 .784 .802 r
.56747 .15176 .57109 .15668 .57795 .14973 .57433 .14444 Mtetra
.831 .769 .793 r
.57433 .14444 .57795 .14973 .58479 .14267 .58119 .13704 Mtetra
.817 .755 .793 r
.58119 .13704 .58479 .14267 .59165 .13589 .58805 .12995 Mtetra
.794 .738 .801 r
.58805 .12995 .59165 .13589 .59851 .12977 .59492 .12358 Mtetra
.761 .72 .814 r
.59492 .12358 .59851 .12977 .60541 .12462 .60182 .11826 Mtetra
.714 .696 .832 r
.60182 .11826 .60541 .12462 .61234 .12068 .60877 .11421 Mtetra
.653 .667 .85 r
.60877 .11421 .61234 .12068 .61933 .11806 .61576 .11158 Mtetra
.578 .631 .867 r
.61576 .11158 .61933 .11806 .62638 .11676 .62282 .11035 Mtetra
.494 .59 .879 r
.62282 .11035 .62638 .11676 .6335 .11666 .62995 .11041 Mtetra
.41 .549 .884 r
.62995 .11041 .6335 .11666 .64069 .11755 .63716 .11152 Mtetra
.339 .518 .887 r
.63716 .11152 .64069 .11755 .64794 .1191 .64443 .11335 Mtetra
.294 .505 .89 r
.64443 .11335 .64794 .1191 .65525 .12095 .65175 .11552 Mtetra
.286 .517 .901 r
.65175 .11552 .65525 .12095 .66259 .12268 .65911 .11759 Mtetra
.318 .555 .92 r
.65911 .11759 .66259 .12268 .66994 .12392 .66649 .11918 Mtetra
.387 .616 .942 r
.66649 .11918 .66994 .12392 .67729 .12434 .67387 .11993 Mtetra
.48 .687 .958 r
.67387 .11993 .67729 .12434 .68462 .12371 .68123 .11959 Mtetra
.577 .753 .961 r
.68123 .11959 .68462 .12371 .69191 .12192 .68855 .11804 Mtetra
.662 .804 .951 r
.68855 .11804 .69191 .12192 .69916 .119 .69582 .11532 Mtetra
.723 .837 .935 r
.69582 .11532 .69916 .119 .70637 .11515 .70306 .1116 Mtetra
.759 .855 .922 r
.70306 .1116 .70637 .11515 .71355 .11068 .71026 .10721 Mtetra
.77 .863 .918 r
.71026 .10721 .71355 .11068 .72073 .10604 .71747 .1026 Mtetra
.753 .862 .929 r
.71747 .1026 .72073 .10604 .72795 .10175 .7247 .09832 Mtetra
.7 .847 .953 r
.7247 .09832 .72795 .10175 .73524 .09838 .73201 .09493 Mtetra
.615 .739 .935 r
.08122 .33155 .08559 .33538 .0913 .33385 .08694 .33 Mtetra
.528 .71 .955 r
.08694 .33 .0913 .33385 .09691 .33318 .09255 .32933 Mtetra
.49 .695 .96 r
.09255 .32933 .09691 .33318 .10249 .33283 .09814 .32897 Mtetra
.516 .705 .956 r
.09814 .32897 .10249 .33283 .10812 .33227 .10378 .32839 Mtetra
.584 .729 .943 r
.10378 .32839 .10812 .33227 .11386 .33108 .10952 .32717 Mtetra
.661 .751 .917 r
.10952 .32717 .11386 .33108 .11973 .32892 .1154 .32499 Mtetra
.725 .763 .883 r
.1154 .32499 .11973 .32892 .12576 .32564 .12144 .32167 Mtetra
.77 .766 .85 r
.12144 .32167 .12576 .32564 .13194 .32118 .12764 .31718 Mtetra
.799 .766 .823 r
.12764 .31718 .13194 .32118 .13826 .31568 .13398 .31163 Mtetra
.816 .764 .804 r
.13398 .31163 .13826 .31568 .14467 .30935 .14041 .30526 Mtetra
.824 .763 .794 r
.14041 .30526 .14467 .30935 .15115 .30255 .14691 .29841 Mtetra
.826 .761 .791 r
.14691 .29841 .15115 .30255 .15763 .29565 .15341 .29147 Mtetra
.819 .76 .797 r
.15341 .29147 .15763 .29565 .16407 .28907 .15986 .28485 Mtetra
.805 .76 .811 r
.15986 .28485 .16407 .28907 .17043 .28318 .16624 .27892 Mtetra
.778 .757 .834 r
.16624 .27892 .17043 .28318 .17667 .27831 .1725 .27403 Mtetra
.734 .75 .866 r
.1725 .27403 .17667 .27831 .18278 .27469 .17862 .27039 Mtetra
.663 .734 .902 r
.17862 .27039 .18278 .27469 .18875 .27244 .18459 .26813 Mtetra
.555 .697 .935 r
.18459 .26813 .18875 .27244 .19459 .27157 .19043 .26725 Mtetra
.407 .632 .947 r
.19043 .26725 .19459 .27157 .20031 .27195 .19616 .26764 Mtetra
.243 .546 .928 r
.19616 .26764 .20031 .27195 .20595 .27335 .2018 .26906 Mtetra
.109 .466 .891 r
.2018 .26906 .20595 .27335 .21155 .27546 .20739 .27119 Mtetra
.043 .425 .867 r
.20739 .27119 .21155 .27546 .21714 .27789 .21298 .27365 Mtetra
.059 .437 .874 r
.21298 .27365 .21714 .27789 .22277 .28024 .21861 .27602 Mtetra
.15 .498 .907 r
.21861 .27602 .22277 .28024 .22848 .28211 .22432 .27792 Mtetra
.294 .584 .942 r
.22432 .27792 .22848 .28211 .2343 .28317 .23014 .279 Mtetra
.447 .664 .955 r
.23014 .279 .2343 .28317 .24024 .28317 .23608 .27902 Mtetra
.574 .719 .941 r
.23608 .27902 .24024 .28317 .24631 .282 .24216 .27786 Mtetra
.662 .75 .915 r
.24216 .27786 .24631 .282 .25249 .27968 .24835 .27555 Mtetra
.717 .765 .89 r
.24835 .27555 .25249 .27968 .25878 .27639 .25464 .27227 Mtetra
.746 .771 .873 r
.25464 .27227 .25878 .27639 .26513 .27246 .261 .26833 Mtetra
.754 .772 .868 r
.261 .26833 .26513 .27246 .2715 .26831 .26739 .26418 Mtetra
.742 .771 .876 r
.26739 .26418 .2715 .26831 .27786 .26448 .27376 .26034 Mtetra
.7 .762 .9 r
.27376 .26034 .27786 .26448 .28415 .26152 .28006 .25737 Mtetra
.603 .732 .936 r
.28006 .25737 .28415 .26152 .29035 .26001 .28627 .25585 Mtetra
.39 .639 .955 r
.28627 .25585 .29035 .26001 .29642 .26046 .29235 .25629 Mtetra
0 .394 .846 r
.29235 .25629 .29642 .26046 .30235 .26329 .29827 .25912 Mtetra
0 .032 .537 r
.29827 .25912 .30235 .26329 .30812 .26882 .30404 .26465 Mtetra
.72 .234 0 r
.30404 .26465 .30812 .26882 .31374 .27717 .30966 .27302 Mtetra
.83 .375 0 r
.30966 .27302 .31374 .27717 .31924 .28832 .31514 .2842 Mtetra
.879 .449 .056 r
.31514 .2842 .31924 .28832 .32465 .30203 .32053 .29794 Mtetra
.901 .488 .115 r
.32053 .29794 .32465 .30203 .33 .31787 .32587 .31381 Mtetra
.911 .507 .146 r
.32587 .31381 .33 .31787 .33535 .33521 .3312 .3312 Mtetra
.914 .513 .157 r
.3312 .3312 .33535 .33521 .34076 .35326 .33658 .34929 Mtetra
.911 .507 .148 r
.33658 .34929 .34076 .35326 .34627 .37109 .34208 .36717 Mtetra
.9 .485 .117 r
.34208 .36717 .34627 .37109 .35196 .38769 .34774 .38382 Mtetra
.874 .439 .051 r
.34774 .38382 .35196 .38769 .35785 .40206 .35362 .39823 Mtetra
.809 .339 0 r
.35362 .39823 .35785 .40206 .36399 .41323 .35975 .40943 Mtetra
.607 .093 0 r
.35975 .40943 .36399 .41323 .37039 .4204 .36616 .41662 Mtetra
.011 .448 .868 r
.36616 .41662 .37039 .4204 .37706 .42298 .37283 .41921 Mtetra
.643 .789 .952 r
.37283 .41921 .37706 .42298 .38398 .42066 .37976 .41688 Mtetra
.844 .82 .825 r
.37976 .41688 .38398 .42066 .39113 .41343 .38692 .40962 Mtetra
.905 .804 .737 r
.38692 .40962 .39113 .41343 .39845 .40158 .39427 .39773 Mtetra
.929 .788 .684 r
.39427 .39773 .39845 .40158 .40589 .3857 .40175 .3818 Mtetra
.94 .777 .653 r
.40175 .3818 .40589 .3857 .41341 .36658 .4093 .36261 Mtetra
.945 .77 .634 r
.4093 .36261 .41341 .36658 .42095 .34517 .41688 .34114 Mtetra
.948 .766 .624 r
.41688 .34114 .42095 .34517 .42847 .32249 .42444 .31839 Mtetra
.948 .765 .621 r
.42444 .31839 .42847 .32249 .43592 .29956 .43193 .29538 Mtetra
.947 .765 .624 r
.43193 .29538 .43592 .29956 .44328 .2773 .43933 .27306 Mtetra
.944 .767 .633 r
.43933 .27306 .44328 .2773 .45054 .25652 .44663 .25222 Mtetra
.939 .771 .648 r
.44663 .25222 .45054 .25652 .45769 .23787 .45381 .23351 Mtetra
.929 .777 .671 r
.45381 .23351 .45769 .23787 .46473 .22177 .46088 .21737 Mtetra
.914 .784 .703 r
.46088 .21737 .46473 .22177 .47168 .20848 .46786 .20405 Mtetra
.889 .79 .745 r
.46786 .20405 .47168 .20848 .47855 .19803 .47475 .19357 Mtetra
.85 .793 .796 r
.47475 .19357 .47855 .19803 .48537 .1903 .48159 .18582 Mtetra
.79 .787 .85 r
.48159 .18582 .48537 .1903 .49216 .18497 .48839 .18048 Mtetra
.708 .767 .898 r
.48839 .18048 .49216 .18497 .49894 .18163 .49518 .17712 Mtetra
.62 .736 .93 r
.49518 .17712 .49894 .18163 .50572 .17975 .50197 .17523 Mtetra
.55 .706 .943 r
.50197 .17523 .50572 .17975 .51251 .17876 .50877 .17423 Mtetra
.521 .693 .946 r
.50877 .17423 .51251 .17876 .51933 .17809 .5156 .17354 Mtetra
.54 .702 .944 r
.5156 .17354 .51933 .17809 .52617 .17721 .52245 .17264 Mtetra
.594 .725 .935 r
.52245 .17264 .52617 .17721 .53304 .17567 .52933 .17108 Mtetra
.661 .751 .916 r
.52933 .17108 .53304 .17567 .53992 .17314 .53623 .16852 Mtetra
.724 .771 .89 r
.53623 .16852 .53992 .17314 .54681 .16945 .54313 .16479 Mtetra
.773 .783 .861 r
.54313 .16479 .54681 .16945 .55371 .16455 .55004 .15985 Mtetra
.807 .788 .835 r
.55004 .15985 .55371 .16455 .56059 .15857 .55694 .15382 Mtetra
.829 .79 .815 r
.55694 .15382 .56059 .15857 .56747 .15176 .56383 .14696 Mtetra
.84 .79 .804 r
.56383 .14696 .56747 .15176 .57433 .14444 .57071 .1396 Mtetra
.841 .789 .801 r
.57071 .1396 .57433 .14444 .58119 .13704 .57759 .13214 Mtetra
.833 .787 .807 r
.57759 .13214 .58119 .13704 .58805 .12995 .58446 .12502 Mtetra
.815 .783 .822 r
.58446 .12502 .58805 .12995 .59492 .12358 .59135 .11861 Mtetra
.783 .775 .845 r
.59135 .11861 .59492 .12358 .60182 .11826 .59827 .11325 Mtetra
.734 .76 .874 r
.59827 .11325 .60182 .11826 .60877 .11421 .60522 .10919 Mtetra
.663 .734 .902 r
.60522 .10919 .60877 .11421 .61576 .11158 .61223 .10654 Mtetra
.57 .693 .924 r
.61223 .10654 .61576 .11158 .62282 .11035 .6193 .10531 Mtetra
.463 .639 .932 r
.6193 .10531 .62282 .11035 .62995 .11041 .62644 .10538 Mtetra
.36 .582 .927 r
.62644 .10538 .62995 .11041 .63716 .11152 .63365 .1065 Mtetra
.282 .536 .915 r
.63365 .1065 .63716 .11152 .64443 .11335 .64093 .10835 Mtetra
.244 .514 .908 r
.64093 .10835 .64443 .11335 .65175 .11552 .64826 .11054 Mtetra
.253 .521 .911 r
.64826 .11054 .65175 .11552 .65911 .11759 .65563 .11264 Mtetra
.306 .556 .923 r
.65563 .11264 .65911 .11759 .66649 .11918 .66302 .11425 Mtetra
.391 .609 .936 r
.66302 .11425 .66649 .11918 .67387 .11993 .67041 .11502 Mtetra
.491 .666 .94 r
.67041 .11502 .67387 .11993 .68123 .11959 .67778 .11469 Mtetra
.586 .715 .932 r
.67778 .11469 .68123 .11959 .68855 .11804 .68511 .11316 Mtetra
.662 .75 .915 r
.68511 .11316 .68855 .11804 .69582 .11532 .6924 .11044 Mtetra
.715 .772 .897 r
.6924 .11044 .69582 .11532 .70306 .1116 .69965 .10672 Mtetra
.746 .783 .883 r
.69965 .10672 .70306 .1116 .71026 .10721 .70687 .10233 Mtetra
.755 .786 .878 r
.70687 .10233 .71026 .10721 .71747 .1026 .71409 .09772 Mtetra
.742 .782 .886 r
.71409 .09772 .71747 .1026 .7247 .09832 .72134 .09342 Mtetra
.698 .766 .905 r
.72134 .09342 .7247 .09832 .73201 .09493 .72866 .09002 Mtetra
.617 .669 .878 r
.07704 .32629 .08122 .33155 .08694 .33 .08276 .32474 Mtetra
.549 .643 .895 r
.08276 .32474 .08694 .33 .09255 .32933 .08837 .32407 Mtetra
.518 .631 .901 r
.08837 .32407 .09255 .32933 .09814 .32897 .09396 .32374 Mtetra
.534 .639 .9 r
.09396 .32374 .09814 .32897 .10378 .32839 .09959 .32323 Mtetra
.584 .663 .893 r
.09959 .32323 .10378 .32839 .10952 .32717 .10532 .32211 Mtetra
.646 .691 .877 r
.10532 .32211 .10952 .32717 .1154 .32499 .11119 .32008 Mtetra
.704 .715 .857 r
.11119 .32008 .1154 .32499 .12144 .32167 .11721 .31695 Mtetra
.75 .733 .836 r
.11721 .31695 .12144 .32167 .12764 .31718 .12339 .31268 Mtetra
.784 .746 .819 r
.12339 .31268 .12764 .31718 .13398 .31163 .1297 .30739 Mtetra
.807 .758 .807 r
.1297 .30739 .13398 .31163 .14041 .30526 .13612 .30128 Mtetra
.822 .768 .802 r
.13612 .30128 .14041 .30526 .14691 .29841 .14259 .2947 Mtetra
.829 .779 .805 r
.14259 .2947 .14691 .29841 .15341 .29147 .14907 .28801 Mtetra
.828 .79 .816 r
.14907 .28801 .15341 .29147 .15986 .28485 .15552 .2816 Mtetra
.818 .802 .837 r
.15552 .2816 .15986 .28485 .16624 .27892 .16189 .27585 Mtetra
.794 .814 .868 r
.16189 .27585 .16624 .27892 .1725 .27403 .16815 .27107 Mtetra
.746 .821 .91 r
.16815 .27107 .1725 .27403 .17862 .27039 .17427 .26749 Mtetra
.662 .813 .956 r
.17427 .26749 .17862 .27039 .18459 .26813 .18026 .26522 Mtetra
.524 .772 .988 r
.18026 .26522 .18459 .26813 .19043 .26725 .18611 .26427 Mtetra
.339 .684 .98 r
.18611 .26427 .19043 .26725 .19616 .26764 .19186 .26452 Mtetra
.156 .571 .932 r
.19186 .26452 .19616 .26764 .2018 .26906 .19752 .26575 Mtetra
.035 .48 .881 r
.19752 .26575 .2018 .26906 .20739 .27119 .20314 .26764 Mtetra
.003 .444 .865 r
.20314 .26764 .20739 .27119 .21298 .27365 .20876 .26983 Mtetra
.061 .467 .886 r
.20876 .26983 .21298 .27365 .21861 .27602 .21443 .27192 Mtetra
.189 .531 .923 r
.21443 .27192 .21861 .27602 .22432 .27792 .22016 .27353 Mtetra
.348 .602 .943 r
.22016 .27353 .22432 .27792 .23014 .279 .22601 .27434 Mtetra
.491 .657 .934 r
.22601 .27434 .23014 .279 .23608 .27902 .23198 .27411 Mtetra
.597 .689 .907 r
.23198 .27411 .23608 .27902 .24216 .27786 .23808 .27274 Mtetra
.666 .704 .876 r
.23808 .27274 .24216 .27786 .24835 .27555 .24429 .27026 Mtetra
.708 .711 .85 r
.24429 .27026 .24835 .27555 .25464 .27227 .2506 .26685 Mtetra
.73 .713 .834 r
.2506 .26685 .25464 .27227 .261 .26833 .25698 .26282 Mtetra
.735 .711 .828 r
.25698 .26282 .261 .26833 .26739 .26418 .26338 .25862 Mtetra
.723 .706 .834 r
.26338 .25862 .26739 .26418 .27376 .26034 .26975 .25475 Mtetra
.686 .694 .852 r
.26975 .25475 .27376 .26034 .28006 .25737 .27607 .25177 Mtetra
.607 .664 .879 r
.27607 .25177 .28006 .25737 .28627 .25585 .28228 .25024 Mtetra
.447 .59 .901 r
.28228 .25024 .28627 .25585 .29235 .25629 .28836 .25065 Mtetra
.147 .417 .859 r
.28836 .25065 .29235 .25629 .29827 .25912 .29429 .25343 Mtetra
0 .124 .666 r
.29429 .25343 .29827 .25912 .30404 .26465 .30006 .25888 Mtetra
.59 .155 0 r
.30006 .25888 .30404 .26465 .30966 .27302 .30567 .26712 Mtetra
.757 .327 0 r
.30567 .26712 .30966 .27302 .31514 .2842 .31116 .27811 Mtetra
.834 .419 0 r
.31116 .27811 .31514 .2842 .32053 .29794 .31655 .29162 Mtetra
.87 .468 .008 r
.31655 .29162 .32053 .29794 .32587 .31381 .32188 .30723 Mtetra
.884 .491 .038 r
.32188 .30723 .32587 .31381 .3312 .3312 .3272 .3243 Mtetra
.885 .496 .039 r
.3272 .3243 .3312 .3312 .33658 .34929 .33258 .34207 Mtetra
.871 .483 .01 r
.33258 .34207 .33658 .34929 .34208 .36717 .33808 .35961 Mtetra
.834 .446 0 r
.33808 .35961 .34208 .36717 .34774 .38382 .34374 .37593 Mtetra
.746 .361 0 r
.34374 .37593 .34774 .38382 .35362 .39823 .34961 .39004 Mtetra
0 0 .403 r
.34961 .39004 .35362 .39823 .35975 .40943 .35574 .401 Mtetra
0 .129 .675 r
.35574 .401 .35975 .40943 .36616 .41662 .36214 .40801 Mtetra
.342 .435 .812 r
.36214 .40801 .36616 .41662 .37283 .41921 .36881 .41049 Mtetra
.625 .591 .795 r
.36881 .41049 .37283 .41921 .37976 .41688 .37575 .40815 Mtetra
.76 .654 .744 r
.37575 .40815 .37976 .41688 .38692 .40962 .38291 .40096 Mtetra
.827 .681 .701 r
.38291 .40096 .38692 .40962 .39427 .39773 .39027 .38923 Mtetra
.864 .694 .67 r
.39027 .38923 .39427 .39773 .40175 .3818 .39776 .37352 Mtetra
.886 .702 .648 r
.39776 .37352 .40175 .3818 .4093 .36261 .40533 .35461 Mtetra
.899 .707 .634 r
.40533 .35461 .4093 .36261 .41688 .34114 .41292 .33343 Mtetra
.908 .712 .626 r
.41292 .33343 .41688 .34114 .42444 .31839 .4205 .311 Mtetra
.913 .717 .624 r
.4205 .311 .42444 .31839 .43193 .29538 .42801 .2883 Mtetra
.915 .721 .626 r
.42801 .2883 .43193 .29538 .43933 .27306 .43544 .26627 Mtetra
.914 .726 .634 r
.43544 .26627 .43933 .27306 .44663 .25222 .44276 .24568 Mtetra
.909 .73 .648 r
.44276 .24568 .44663 .25222 .45381 .23351 .44996 .22718 Mtetra
.9 .735 .668 r
.44996 .22718 .45381 .23351 .46088 .21737 .45705 .2112 Mtetra
.884 .739 .696 r
.45705 .2112 .46088 .21737 .46786 .20405 .46405 .19798 Mtetra
.859 .74 .731 r
.46405 .19798 .46786 .20405 .47475 .19357 .47096 .18757 Mtetra
.82 .735 .771 r
.47096 .18757 .47475 .19357 .48159 .18582 .47781 .17985 Mtetra
.764 .722 .814 r
.47781 .17985 .48159 .18582 .48839 .18048 .48463 .17451 Mtetra
.693 .698 .85 r
.48463 .17451 .48839 .18048 .49518 .17712 .49142 .17114 Mtetra
.62 .667 .874 r
.49142 .17114 .49518 .17712 .50197 .17523 .49822 .16924 Mtetra
.564 .641 .886 r
.49822 .16924 .50197 .17523 .50877 .17423 .50503 .16824 Mtetra
.54 .63 .89 r
.50503 .16824 .50877 .17423 .5156 .17354 .51186 .16759 Mtetra
.552 .638 .89 r
.51186 .16759 .5156 .17354 .52245 .17264 .51872 .16675 Mtetra
.592 .661 .886 r
.51872 .16675 .52245 .17264 .52933 .17108 .5256 .16529 Mtetra
.647 .69 .876 r
.5256 .16529 .52933 .17108 .53623 .16852 .53251 .16288 Mtetra
.703 .719 .862 r
.53251 .16288 .53623 .16852 .54313 .16479 .53943 .15935 Mtetra
.752 .744 .845 r
.53943 .15935 .54313 .16479 .55004 .15985 .54635 .15464 Mtetra
.79 .765 .829 r
.54635 .15464 .55004 .15985 .55694 .15382 .55327 .14887 Mtetra
.818 .781 .818 r
.55327 .14887 .55694 .15382 .56383 .14696 .56018 .14228 Mtetra
.836 .795 .813 r
.56018 .14228 .56383 .14696 .57071 .1396 .56708 .13519 Mtetra
.844 .808 .815 r
.56708 .13519 .57071 .1396 .57759 .13214 .57398 .12799 Mtetra
.842 .82 .827 r
.57398 .12799 .57759 .13214 .58446 .12502 .58088 .12108 Mtetra
.828 .831 .849 r
.58088 .12108 .58446 .12502 .59135 .11861 .58779 .11485 Mtetra
.798 .837 .881 r
.58779 .11485 .59135 .11861 .59827 .11325 .59472 .10961 Mtetra
.745 .834 .919 r
.59472 .10961 .59827 .11325 .60522 .10919 .6017 .1056 Mtetra
.662 .813 .956 r
.6017 .1056 .60522 .10919 .61223 .10654 .60872 .10294 Mtetra
.549 .767 .979 r
.60872 .10294 .61223 .10654 .6193 .10531 .6158 .10163 Mtetra
.421 .698 .979 r
.6158 .10163 .6193 .10531 .62644 .10538 .62295 .10156 Mtetra
.308 .625 .96 r
.62295 .10156 .62644 .10538 .63365 .1065 .63016 .10248 Mtetra
.237 .568 .939 r
.63016 .10248 .63365 .1065 .64093 .10835 .63744 .10409 Mtetra
.22 .542 .927 r
.63744 .10409 .64093 .10835 .64826 .11054 .64477 .10599 Mtetra
.254 .548 .927 r
.64477 .10599 .64826 .11054 .65563 .11264 .65214 .1078 Mtetra
.329 .578 .932 r
.65214 .1078 .65563 .11264 .66302 .11425 .65952 .10911 Mtetra
.425 .618 .931 r
.65952 .10911 .66302 .11425 .67041 .11502 .66691 .10959 Mtetra
.521 .656 .92 r
.66691 .10959 .67041 .11502 .67778 .11469 .67427 .10901 Mtetra
.604 .686 .9 r
.67427 .10901 .67778 .11469 .68511 .11316 .6816 .10726 Mtetra
.666 .705 .877 r
.6816 .10726 .68511 .11316 .6924 .11044 .68889 .10436 Mtetra
.708 .716 .856 r
.68889 .10436 .6924 .11044 .69965 .10672 .69615 .10051 Mtetra
.731 .721 .842 r
.69615 .10051 .69965 .10672 .70687 .10233 .70338 .09603 Mtetra
.736 .72 .836 r
.70338 .09603 .70687 .10233 .71409 .09772 .7106 .09136 Mtetra
.723 .713 .841 r
.7106 .09136 .71409 .09772 .72134 .09342 .71786 .08703 Mtetra
.685 .696 .855 r
.71786 .08703 .72134 .09342 .72866 .09002 .7252 .08362 Mtetra
.612 .618 .833 r
.07302 .31974 .07704 .32629 .08276 .32474 .07874 .31818 Mtetra
.554 .592 .847 r
.07874 .31818 .08276 .32474 .08837 .32407 .08436 .31753 Mtetra
.525 .579 .852 r
.08436 .31753 .08837 .32407 .09396 .32374 .08993 .31727 Mtetra
.532 .586 .854 r
.08993 .31727 .09396 .32374 .09959 .32323 .09554 .31691 Mtetra
.569 .609 .853 r
.09554 .31691 .09959 .32323 .10532 .32211 .10124 .31602 Mtetra
.622 .641 .848 r
.10124 .31602 .10532 .32211 .11119 .32008 .10706 .31431 Mtetra
.676 .673 .84 r
.10706 .31431 .11119 .32008 .11721 .31695 .11304 .31159 Mtetra
.724 .703 .83 r
.11304 .31159 .11721 .31695 .12339 .31268 .11916 .30781 Mtetra
.763 .73 .822 r
.11916 .30781 .12339 .31268 .1297 .30739 .12541 .30305 Mtetra
.793 .755 .818 r
.12541 .30305 .1297 .30739 .13612 .30128 .13177 .29752 Mtetra
.814 .778 .819 r
.13177 .29752 .13612 .30128 .14259 .2947 .13819 .29151 Mtetra
.828 .803 .827 r
.13819 .29151 .14259 .2947 .14907 .28801 .14462 .28535 Mtetra
.832 .829 .844 r
.14462 .28535 .14907 .28801 .15552 .2816 .15103 .27941 Mtetra
.825 .856 .871 r
.15103 .27941 .15552 .2816 .16189 .27585 .15737 .27404 Mtetra
.798 .883 .908 r
.15737 .27404 .16189 .27585 .16815 .27107 .16361 .26952 Mtetra
.738 .902 .952 r
.16361 .26952 .16815 .27107 .17427 .26749 .16973 .26607 Mtetra
.624 .892 .988 r
.16973 .26607 .17427 .26749 .18026 .26522 .17573 .26379 Mtetra
.447 .828 .989 r
.17573 .26379 .18026 .26522 .18611 .26427 .18162 .26269 Mtetra
.24 .711 .942 r
.18162 .26269 .18611 .26427 .19186 .26452 .1874 .26266 Mtetra
.074 .59 .882 r
.1874 .26266 .19186 .26452 .19752 .26575 .19311 .2635 Mtetra
0 .514 .853 r
.19311 .2635 .19752 .26575 .20314 .26764 .19879 .2649 Mtetra
.013 .501 .871 r
.19879 .2649 .20314 .26764 .20876 .26983 .20447 .26654 Mtetra
.118 .538 .917 r
.20447 .26654 .20876 .26983 .21443 .27192 .21019 .26804 Mtetra
.275 .595 .949 r
.21019 .26804 .21443 .27192 .22016 .27353 .21599 .26905 Mtetra
.428 .639 .944 r
.21599 .26905 .22016 .27353 .22601 .27434 .2219 .26929 Mtetra
.546 .662 .913 r
.2219 .26929 .22601 .27434 .23198 .27411 .22792 .26855 Mtetra
.625 .671 .874 r
.22792 .26855 .23198 .27411 .23808 .27274 .23406 .26675 Mtetra
.675 .674 .841 r
.23406 .26675 .23808 .27274 .24429 .27026 .24031 .26392 Mtetra
.704 .673 .816 r
.24031 .26392 .24429 .27026 .2506 .26685 .24665 .26026 Mtetra
.719 .67 .802 r
.24665 .26026 .2506 .26685 .25698 .26282 .25305 .25607 Mtetra
.72 .666 .796 r
.25305 .25607 .25698 .26282 .26338 .25862 .25946 .25177 Mtetra
.706 .659 .8 r
.25946 .25177 .26338 .25862 .26975 .25475 .26585 .24786 Mtetra
.672 .644 .814 r
.26585 .24786 .26975 .25475 .27607 .25177 .27217 .24486 Mtetra
.604 .613 .834 r
.27217 .24486 .27607 .25177 .28228 .25024 .27838 .24331 Mtetra
.476 .549 .852 r
.27838 .24331 .28228 .25024 .28836 .25065 .28446 .24368 Mtetra
.248 .418 .835 r
.28446 .24368 .28836 .25065 .29429 .25343 .29039 .24636 Mtetra
0 .194 .723 r
.29039 .24636 .29429 .25343 .30006 .25888 .29617 .25162 Mtetra
0 0 .52 r
.29617 .25162 .30006 .25888 .30567 .26712 .30179 .25959 Mtetra
0 0 .326 r
.30179 .25959 .30567 .26712 .31116 .27811 .30729 .27021 Mtetra
.736 .357 0 r
.30729 .27021 .31116 .27811 .31655 .29162 .31269 .28325 Mtetra
.786 .415 0 r
.31269 .28325 .31655 .29162 .32188 .30723 .31803 .29829 Mtetra
.8 .439 0 r
.31803 .29829 .32188 .30723 .3272 .3243 .32337 .31472 Mtetra
.786 .437 0 r
.32337 .31472 .3272 .3243 .33258 .34207 .32876 .33179 Mtetra
.738 .405 0 r
.32876 .33179 .33258 .34207 .33808 .35961 .33427 .34861 Mtetra
0 0 .262 r
.33427 .34861 .33808 .35961 .34374 .37593 .33994 .36425 Mtetra
0 0 .406 r
.33994 .36425 .34374 .37593 .34961 .39004 .34582 .37773 Mtetra
0 .006 .567 r
.34582 .37773 .34961 .39004 .35574 .401 .35195 .38817 Mtetra
.165 .224 .679 r
.35195 .38817 .35574 .401 .36214 .40801 .35835 .3948 Mtetra
.428 .393 .717 r
.35835 .3948 .36214 .40801 .36881 .41049 .36502 .39709 Mtetra
.598 .498 .711 r
.36502 .39709 .36881 .41049 .37575 .40815 .37194 .39472 Mtetra
.703 .56 .69 r
.37194 .39472 .37575 .40815 .38291 .40096 .3791 .38771 Mtetra
.767 .599 .669 r
.3791 .38771 .38291 .40096 .39027 .38923 .38644 .37632 Mtetra
.809 .624 .652 r
.38644 .37632 .39027 .38923 .39776 .37352 .39392 .3611 Mtetra
.837 .642 .639 r
.39392 .3611 .39776 .37352 .40533 .35461 .40149 .34278 Mtetra
.856 .655 .63 r
.40149 .34278 .40533 .35461 .41292 .33343 .40908 .32228 Mtetra
.87 .666 .625 r
.40908 .32228 .41292 .33343 .4205 .311 .41666 .30054 Mtetra
.878 .675 .624 r
.41666 .30054 .4205 .311 .42801 .2883 .42417 .27851 Mtetra
.883 .683 .626 r
.42417 .27851 .42801 .2883 .43544 .26627 .4316 .2571 Mtetra
.884 .689 .634 r
.4316 .2571 .43544 .26627 .44276 .24568 .43893 .23707 Mtetra
.881 .695 .646 r
.43893 .23707 .44276 .24568 .44996 .22718 .44614 .21902 Mtetra
.873 .699 .664 r
.44614 .21902 .44996 .22718 .45705 .2112 .45325 .20339 Mtetra
.857 .701 .688 r
.45325 .20339 .45705 .2112 .46405 .19798 .46026 .19042 Mtetra
.831 .699 .718 r
.46026 .19042 .46405 .19798 .47096 .18757 .46718 .18017 Mtetra
.793 .69 .751 r
.46718 .18017 .47096 .18757 .47781 .17985 .47404 .17252 Mtetra
.741 .673 .784 r
.47404 .17252 .47781 .17985 .48463 .17451 .48087 .16721 Mtetra
.678 .647 .812 r
.48087 .16721 .48463 .17451 .49142 .17114 .48767 .16384 Mtetra
.614 .617 .83 r
.48767 .16384 .49142 .17114 .49822 .16924 .49447 .16192 Mtetra
.565 .593 .84 r
.49447 .16192 .49822 .16924 .50503 .16824 .50128 .16094 Mtetra
.542 .582 .844 r
.50128 .16094 .50503 .16824 .51186 .16759 .50812 .16036 Mtetra
.548 .588 .846 r
.50812 .16036 .51186 .16759 .51872 .16675 .51498 .15967 Mtetra
.578 .609 .847 r
.51498 .15967 .51872 .16675 .5256 .16529 .52187 .15844 Mtetra
.624 .64 .846 r
.52187 .15844 .5256 .16529 .53251 .16288 .52878 .15637 Mtetra
.675 .675 .842 r
.52878 .15637 .53251 .16288 .53943 .15935 .5357 .15325 Mtetra
.724 .71 .837 r
.5357 .15325 .53943 .15935 .54635 .15464 .54264 .14904 Mtetra
.766 .744 .832 r
.54264 .14904 .54635 .15464 .55327 .14887 .54958 .14383 Mtetra
.801 .775 .829 r
.54958 .14383 .55327 .14887 .56018 .14228 .55651 .13782 Mtetra
.826 .805 .831 r
.55651 .13782 .56018 .14228 .56708 .13519 .56344 .13131 Mtetra
.84 .834 .84 r
.56344 .13131 .56708 .13519 .57398 .12799 .57036 .12465 Mtetra
.843 .862 .857 r
.57036 .12465 .57398 .12799 .58088 .12108 .57729 .11822 Mtetra
.831 .888 .883 r
.57729 .11822 .58088 .12108 .58779 .11485 .58423 .11238 Mtetra
.796 .909 .918 r
.58423 .11238 .58779 .11485 .59472 .10961 .59119 .10741 Mtetra
.73 .914 .957 r
.59119 .10741 .59472 .10961 .6017 .1056 .59819 .10353 Mtetra
.624 .892 .988 r
.59819 .10353 .6017 .1056 .60872 .10294 .60523 .10086 Mtetra
.488 .834 .997 r
.60523 .10086 .60872 .10294 .6158 .10163 .61233 .0994 Mtetra
.349 .751 .984 r
.61233 .0994 .6158 .10163 .62295 .10156 .61948 .09903 Mtetra
.247 .67 .962 r
.61948 .09903 .62295 .10156 .63016 .10248 .6267 .09954 Mtetra
.203 .616 .949 r
.6267 .09954 .63016 .10248 .63744 .10409 .63397 .10064 Mtetra
.22 .596 .948 r
.63397 .10064 .63744 .10409 .64477 .10599 .64129 .10198 Mtetra
.286 .602 .952 r
.64129 .10198 .64477 .10599 .65214 .1078 .64864 .10317 Mtetra
.38 .622 .947 r
.64864 .10317 .65214 .1078 .65952 .10911 .656 .10387 Mtetra
.478 .643 .93 r
.656 .10387 .65952 .10911 .66691 .10959 .66337 .10377 Mtetra
.562 .66 .902 r
.66337 .10377 .66691 .10959 .67427 .10901 .67072 .10267 Mtetra
.627 .67 .871 r
.67072 .10267 .67427 .10901 .6816 .10726 .67803 .10046 Mtetra
.674 .675 .843 r
.67803 .10046 .6816 .10726 .68889 .10436 .68531 .09721 Mtetra
.704 .677 .821 r
.68531 .09721 .68889 .10436 .69615 .10051 .69256 .09309 Mtetra
.719 .676 .807 r
.69256 .09309 .69615 .10051 .70338 .09603 .69979 .08844 Mtetra
.72 .672 .802 r
.69979 .08844 .70338 .09603 .7106 .09136 .70702 .08367 Mtetra
.705 .663 .805 r
.70702 .08367 .7106 .09136 .71786 .08703 .71429 .0793 Mtetra
.671 .645 .816 r
.71429 .0793 .71786 .08703 .7252 .08362 .72163 .07587 Mtetra
.606 .585 .803 r
.06914 .31217 .07302 .31974 .07874 .31818 .07486 .31061 Mtetra
.552 .558 .814 r
.07486 .31061 .07874 .31818 .08436 .31753 .08046 .31 Mtetra
.521 .544 .82 r
.08046 .31 .08436 .31753 .08993 .31727 .08602 .30985 Mtetra
.52 .547 .824 r
.08602 .30985 .08993 .31727 .09554 .31691 .0916 .3097 Mtetra
.546 .568 .828 r
.0916 .3097 .09554 .31691 .10124 .31602 .09725 .30917 Mtetra
.59 .601 .831 r
.09725 .30917 .10124 .31602 .10706 .31431 .10301 .30794 Mtetra
.64 .639 .833 r
.10301 .30794 .10706 .31431 .11304 .31159 .1089 .30584 Mtetra
.69 .679 .835 r
.1089 .30584 .11304 .31159 .11916 .30781 .11494 .30279 Mtetra
.734 .719 .837 r
.11494 .30279 .11916 .30781 .12541 .30305 .12109 .29885 Mtetra
.771 .759 .842 r
.12109 .29885 .12541 .30305 .13177 .29752 .12735 .29417 Mtetra
.8 .799 .851 r
.12735 .29417 .13177 .29752 .13819 .29151 .13367 .28901 Mtetra
.819 .841 .865 r
.13367 .28901 .13819 .29151 .14462 .28535 .14002 .28366 Mtetra
.825 .884 .886 r
.14002 .28366 .14462 .28535 .15103 .27941 .14636 .27844 Mtetra
.811 .925 .911 r
.14636 .27844 .15103 .27941 .15737 .27404 .15265 .27363 Mtetra
.762 .957 .935 r
.15265 .27363 .15737 .27404 .16361 .26952 .15886 .26952 Mtetra
.659 .957 .943 r
.15886 .26952 .16361 .26952 .16973 .26607 .16498 .26626 Mtetra
.491 .9 .913 r
.16498 .26626 .16973 .26607 .17573 .26379 .17099 .26398 Mtetra
.289 .788 .845 r
.17099 .26398 .17573 .26379 .18162 .26269 .17691 .26266 Mtetra
.112 .665 .778 r
.17691 .26266 .18162 .26269 .1874 .26266 .18275 .26222 Mtetra
.006 .58 .752 r
.18275 .26222 .1874 .26266 .19311 .2635 .18854 .26246 Mtetra
0 .556 .789 r
.18854 .26246 .19311 .2635 .19879 .2649 .1943 .26314 Mtetra
.066 .589 .874 r
.1943 .26314 .19879 .2649 .20447 .26654 .20008 .26394 Mtetra
.22 .646 .955 r
.20008 .26394 .20447 .26654 .21019 .26804 .2059 .26456 Mtetra
.39 .683 .976 r
.2059 .26456 .21019 .26804 .21599 .26905 .21179 .26469 Mtetra
.52 .689 .944 r
.21179 .26469 .21599 .26905 .2219 .26929 .21778 .26409 Mtetra
.605 .68 .894 r
.21778 .26409 .2219 .26929 .22792 .26855 .22388 .2626 Mtetra
.657 .668 .849 r
.22388 .2626 .22792 .26855 .23406 .26675 .23009 .26015 Mtetra
.689 .659 .815 r
.23009 .26015 .23406 .26675 .24031 .26392 .23639 .25681 Mtetra
.707 .651 .792 r
.23639 .25681 .24031 .26392 .24665 .26026 .24277 .25277 Mtetra
.714 .645 .779 r
.24277 .25277 .24665 .26026 .25305 .25607 .24919 .24834 Mtetra
.71 .637 .774 r
.24919 .24834 .25305 .25607 .25946 .25177 .25562 .2439 Mtetra
.695 .628 .777 r
.25562 .2439 .25946 .25177 .26585 .24786 .26202 .23993 Mtetra
.661 .611 .788 r
.26202 .23993 .26585 .24786 .27217 .24486 .26834 .23692 Mtetra
.6 .581 .804 r
.26834 .23692 .27217 .24486 .27838 .24331 .27455 .23535 Mtetra
.491 .523 .818 r
.27455 .23535 .27838 .24331 .28446 .24368 .28064 .23565 Mtetra
.308 .415 .809 r
.28064 .23565 .28446 .24368 .29039 .24636 .28658 .23819 Mtetra
.041 .24 .74 r
.28658 .23819 .29039 .24636 .29617 .25162 .29236 .24319 Mtetra
0 .027 .599 r
.29236 .24319 .29617 .25162 .30179 .25959 .298 .25076 Mtetra
0 0 .442 r
.298 .25076 .30179 .25959 .30729 .27021 .30351 .26083 Mtetra
0 0 .324 r
.30351 .26083 .30729 .27021 .31269 .28325 .30894 .27316 Mtetra
0 0 .259 r
.30894 .27316 .31269 .28325 .31803 .29829 .31431 .28735 Mtetra
0 0 .241 r
.31431 .28735 .31803 .29829 .32337 .31472 .31968 .30282 Mtetra
0 0 .265 r
.31968 .30282 .32337 .31472 .32876 .33179 .32511 .31886 Mtetra
0 0 .327 r
.32511 .31886 .32876 .33179 .33427 .34861 .33064 .33462 Mtetra
0 0 .418 r
.33064 .33462 .33427 .34861 .33994 .36425 .33634 .34923 Mtetra
0 0 .52 r
.33634 .34923 .33994 .36425 .34582 .37773 .34224 .36179 Mtetra
.076 .118 .603 r
.34224 .36179 .34582 .37773 .35195 .38817 .34838 .37146 Mtetra
.293 .261 .651 r
.34838 .37146 .35195 .38817 .35835 .3948 .35478 .37754 Mtetra
.461 .371 .667 r
.35478 .37754 .35835 .3948 .36502 .39709 .36144 .37953 Mtetra
.582 .449 .666 r
.36144 .37953 .36502 .39709 .37194 .39472 .36835 .37715 Mtetra
.665 .505 .657 r
.36835 .37715 .37194 .39472 .3791 .38771 .37548 .37039 Mtetra
.724 .544 .647 r
.37548 .37039 .3791 .38771 .38644 .37632 .3828 .35952 Mtetra
.766 .573 .637 r
.3828 .35952 .38644 .37632 .39392 .3611 .39025 .34503 Mtetra
.797 .596 .63 r
.39025 .34503 .39392 .3611 .40149 .34278 .39778 .32761 Mtetra
.819 .613 .624 r
.39778 .32761 .40149 .34278 .40908 .32228 .40535 .30811 Mtetra
.836 .628 .622 r
.40535 .30811 .40908 .32228 .41666 .30054 .4129 .2874 Mtetra
.847 .64 .622 r
.4129 .2874 .41666 .30054 .42417 .27851 .42041 .2664 Mtetra
.855 .651 .626 r
.42041 .2664 .42417 .27851 .4316 .2571 .42783 .24592 Mtetra
.858 .66 .633 r
.42783 .24592 .4316 .2571 .43893 .23707 .43515 .22672 Mtetra
.856 .666 .645 r
.43515 .22672 .43893 .23707 .44614 .21902 .44236 .20935 Mtetra
.849 .671 .661 r
.44236 .20935 .44614 .21902 .45325 .20339 .44947 .19426 Mtetra
.834 .673 .683 r
.44947 .19426 .45325 .20339 .46026 .19042 .45648 .18167 Mtetra
.809 .669 .708 r
.45648 .18167 .46026 .19042 .46718 .18017 .46341 .17166 Mtetra
.773 .659 .737 r
.46341 .17166 .46718 .18017 .47404 .17252 .47028 .16413 Mtetra
.724 .64 .764 r
.47028 .16413 .47404 .17252 .48087 .16721 .47711 .15886 Mtetra
.666 .614 .787 r
.47711 .15886 .48087 .16721 .48767 .16384 .48392 .15548 Mtetra
.609 .585 .801 r
.48392 .15548 .48767 .16384 .49447 .16192 .49072 .15356 Mtetra
.563 .561 .809 r
.49072 .15356 .49447 .16192 .50128 .16094 .49753 .15262 Mtetra
.538 .548 .813 r
.49753 .15262 .50128 .16094 .50812 .16036 .50437 .15214 Mtetra
.537 .552 .817 r
.50437 .15214 .50812 .16036 .51498 .15967 .51123 .15167 Mtetra
.558 .57 .822 r
.51123 .15167 .51498 .15967 .52187 .15844 .51812 .1508 Mtetra
.595 .6 .827 r
.51812 .1508 .52187 .15844 .52878 .15637 .52503 .14922 Mtetra
.641 .639 .833 r
.52503 .14922 .52878 .15637 .5357 .15325 .53197 .14673 Mtetra
.689 .682 .839 r
.53197 .14673 .5357 .15325 .54264 .14904 .53891 .14328 Mtetra
.735 .728 .845 r
.53891 .14328 .54264 .14904 .54958 .14383 .54587 .1389 Mtetra
.775 .775 .853 r
.54587 .1389 .54958 .14383 .55651 .13782 .55283 .13377 Mtetra
.807 .823 .864 r
.55283 .13377 .55651 .13782 .56344 .13131 .55978 .12814 Mtetra
.826 .871 .878 r
.55978 .12814 .56344 .13131 .57036 .12465 .56674 .12231 Mtetra
.828 .916 .896 r
.56674 .12231 .57036 .12465 .57729 .11822 .57371 .11661 Mtetra
.803 .953 .916 r
.57371 .11661 .57729 .11822 .58423 .11238 .58068 .11135 Mtetra
.741 .971 .93 r
.58068 .11135 .58423 .11238 .59119 .10741 .58768 .10679 Mtetra
.634 .955 .931 r
.58768 .10679 .59119 .10741 .59819 .10353 .5947 .10311 Mtetra
.491 .9 .913 r
.5947 .10311 .59819 .10353 .60523 .10086 .60176 .10043 Mtetra
.342 .818 .886 r
.60176 .10043 .60523 .10086 .61233 .0994 .60888 .09874 Mtetra
.225 .739 .87 r
.60888 .09874 .61233 .0994 .61948 .09903 .61604 .09794 Mtetra
.165 .686 .881 r
.61604 .09794 .61948 .09903 .6267 .09954 .62325 .09785 Mtetra
.172 .667 .917 r
.62325 .09785 .6267 .09954 .63397 .10064 .63051 .0982 Mtetra
.24 .673 .959 r
.63051 .0982 .63397 .10064 .64129 .10198 .63781 .09868 Mtetra
.345 .685 .98 r
.63781 .09868 .64129 .10198 .64864 .10317 .64514 .09897 Mtetra
.454 .689 .967 r
.64514 .09897 .64864 .10317 .656 .10387 .65248 .09876 Mtetra
.544 .685 .931 r
.65248 .09876 .656 .10387 .66337 .10377 .65981 .09779 Mtetra
.611 .677 .889 r
.65981 .09779 .66337 .10377 .67072 .10267 .66713 .0959 Mtetra
.657 .669 .85 r
.66713 .0959 .67072 .10267 .67803 .10046 .67442 .09304 Mtetra
.688 .661 .819 r
.67442 .09304 .67803 .10046 .68531 .09721 .68168 .08925 Mtetra
.706 .655 .797 r
.68168 .08925 .68531 .09721 .69256 .09309 .68892 .08476 Mtetra
.714 .649 .783 r
.68892 .08476 .69256 .09309 .69979 .08844 .69614 .07985 Mtetra
.71 .641 .778 r
.69614 .07985 .69979 .08844 .70702 .08367 .70337 .07494 Mtetra
.694 .63 .781 r
.70337 .07494 .70702 .08367 .71429 .0793 .71064 .07051 Mtetra
.66 .612 .789 r
.71064 .07051 .71429 .0793 .72163 .07587 .71798 .06706 Mtetra
.602 .567 .787 r
.06534 .30398 .06914 .31217 .07486 .31061 .07106 .30242 Mtetra
.549 .539 .796 r
.07106 .30242 .07486 .31061 .08046 .31 .07665 .30185 Mtetra
.513 .522 .802 r
.07665 .30185 .08046 .31 .08602 .30985 .08218 .30184 Mtetra
.502 .52 .808 r
.08218 .30184 .08602 .30985 .0916 .3097 .08772 .30198 Mtetra
.516 .537 .816 r
.08772 .30198 .0916 .3097 .09725 .30917 .0933 .3019 Mtetra
.549 .568 .826 r
.0933 .3019 .09725 .30917 .10301 .30794 .09897 .30131 Mtetra
.594 .611 .839 r
.09897 .30131 .10301 .30794 .1089 .30584 .10476 .30001 Mtetra
.643 .661 .853 r
.10476 .30001 .1089 .30584 .11494 .30279 .11067 .29792 Mtetra
.692 .716 .868 r
.11067 .29792 .11494 .30279 .12109 .29885 .1167 .29505 Mtetra
.735 .775 .885 r
.1167 .29505 .12109 .29885 .12735 .29417 .12282 .2915 Mtetra
.769 .837 .904 r
.12282 .2915 .12735 .29417 .13367 .28901 .12901 .28747 Mtetra
.787 .899 .921 r
.12901 .28747 .13367 .28901 .14002 .28366 .13525 .28318 Mtetra
.777 .952 .931 r
.13525 .28318 .14002 .28366 .14636 .27844 .14149 .27889 Mtetra
.719 .978 .916 r
.14149 .27889 .14636 .27844 .15265 .27363 .1477 .27484 Mtetra
.597 .95 .859 r
.1477 .27484 .15265 .27363 .15886 .26952 .15387 .27125 Mtetra
.421 .858 .757 r
.15387 .27125 .15886 .26952 .16498 .26626 .15997 .26826 Mtetra
0 0 0 r
.15997 .26826 .16498 .26626 .17099 .26398 .16601 .26597 Mtetra
.16601 .26597 .17099 .26398 .17691 .26266 .17198 .26437 Mtetra
.009 0 0 r
.17198 .26437 .17691 .26266 .18275 .26222 .1779 .26339 Mtetra
.039 0 0 r
.1779 .26339 .18275 .26222 .18854 .26246 .18378 .26286 Mtetra
0 0 0 r
.18378 .26286 .18854 .26246 .1943 .26314 .18966 .26258 Mtetra
.149 .686 .842 r
.18966 .26258 .1943 .26314 .20008 .26394 .19556 .2623 Mtetra
.35 .772 .975 r
.19556 .2623 .20008 .26394 .2059 .26456 .20151 .26177 Mtetra
.518 .783 .993 r
.20151 .26177 .2059 .26456 .21179 .26469 .20753 .26075 Mtetra
.615 .748 .94 r
.20753 .26075 .21179 .26469 .21778 .26409 .21363 .25905 Mtetra
.666 .71 .88 r
.21363 .25905 .21778 .26409 .22388 .2626 .21983 .25657 Mtetra
.694 .68 .832 r
.21983 .25657 .22388 .2626 .23009 .26015 .22613 .25329 Mtetra
.709 .659 .799 r
.22613 .25329 .23009 .26015 .23639 .25681 .2325 .24929 Mtetra
.716 .645 .777 r
.2325 .24929 .23639 .25681 .24277 .25277 .23893 .24477 Mtetra
.715 .634 .765 r
.23893 .24477 .24277 .25277 .24919 .24834 .24538 .24002 Mtetra
.707 .623 .761 r
.24538 .24002 .24919 .24834 .25562 .2439 .25183 .23541 Mtetra
.689 .611 .764 r
.25183 .23541 .25562 .2439 .26202 .23993 .25823 .23137 Mtetra
.655 .594 .773 r
.25823 .23137 .26202 .23993 .26834 .23692 .26455 .22834 Mtetra
.597 .564 .787 r
.26455 .22834 .26834 .23692 .27455 .23535 .27077 .22674 Mtetra
.5 .51 .799 r
.27077 .22674 .27455 .23535 .28064 .23565 .27686 .22697 Mtetra
.344 .417 .793 r
.27686 .22697 .28064 .23565 .28658 .23819 .2828 .22932 Mtetra
.124 .272 .745 r
.2828 .22932 .28658 .23819 .29236 .24319 .2886 .23398 Mtetra
0 .095 .644 r
.2886 .23398 .29236 .24319 .298 .25076 .29426 .24104 Mtetra
0 0 .524 r
.29426 .24104 .298 .25076 .30351 .26083 .29981 .25039 Mtetra
0 0 .427 r
.29981 .25039 .30351 .26083 .30894 .27316 .30527 .26182 Mtetra
0 0 .375 r
.30527 .26182 .30894 .27316 .31431 .28735 .31069 .27491 Mtetra
0 0 .364 r
.31069 .27491 .31431 .28735 .31968 .30282 .31611 .28915 Mtetra
0 0 .39 r
.31611 .28915 .31968 .30282 .32511 .31886 .32159 .30385 Mtetra
0 0 .443 r
.32159 .30385 .32511 .31886 .33064 .33462 .32717 .31825 Mtetra
0 0 .507 r
.32717 .31825 .33064 .33462 .33634 .34923 .33291 .33154 Mtetra
.033 .068 .566 r
.33291 .33154 .33634 .34923 .34224 .36179 .33884 .34291 Mtetra
.209 .182 .608 r
.33884 .34291 .34224 .36179 .34838 .37146 .345 .3516 Mtetra
.36 .281 .631 r
.345 .3516 .34838 .37146 .35478 .37754 .3514 .35698 Mtetra
.48 .361 .64 r
.3514 .35698 .35478 .37754 .36144 .37953 .35805 .35859 Mtetra
.571 .422 .64 r
.35805 .35859 .36144 .37953 .36835 .37715 .36494 .35619 Mtetra
.64 .47 .636 r
.36494 .35619 .36835 .37715 .37548 .37039 .37204 .34977 Mtetra
.693 .507 .631 r
.37204 .34977 .37548 .37039 .3828 .35952 .37931 .33956 Mtetra
.733 .537 .627 r
.37931 .33956 .3828 .35952 .39025 .34503 .38671 .32602 Mtetra
.764 .561 .623 r
.38671 .32602 .39025 .34503 .39778 .32761 .3942 .30976 Mtetra
.788 .581 .62 r
.3942 .30976 .39778 .32761 .40535 .30811 .40172 .29154 Mtetra
.807 .598 .62 r
.40172 .29154 .40535 .30811 .4129 .2874 .40923 .27218 Mtetra
.821 .613 .622 r
.40923 .27218 .4129 .2874 .42041 .2664 .4167 .25248 Mtetra
.83 .626 .626 r
.4167 .25248 .42041 .2664 .42783 .24592 .4241 .23323 Mtetra
.835 .636 .634 r
.4241 .23323 .42783 .24592 .43515 .22672 .4314 .2151 Mtetra
.836 .645 .645 r
.4314 .2151 .43515 .22672 .44236 .20935 .4386 .19863 Mtetra
.83 .651 .66 r
.4386 .19863 .44236 .20935 .44947 .19426 .44571 .18422 Mtetra
.817 .653 .68 r
.44571 .18422 .44947 .19426 .45648 .18167 .45272 .17213 Mtetra
.794 .65 .704 r
.45272 .17213 .45648 .18167 .46341 .17166 .45965 .16243 Mtetra
.759 .64 .729 r
.45965 .16243 .46341 .17166 .47028 .16413 .46653 .15507 Mtetra
.713 .621 .753 r
.46653 .15507 .47028 .16413 .47711 .15886 .47336 .14985 Mtetra
.659 .596 .772 r
.47336 .14985 .47711 .15886 .48392 .15548 .48017 .14647 Mtetra
.605 .567 .785 r
.48017 .14647 .48392 .15548 .49072 .15356 .48697 .14455 Mtetra
.559 .542 .792 r
.48697 .14455 .49072 .15356 .49753 .15262 .49378 .14365 Mtetra
.531 .528 .797 r
.49378 .14365 .49753 .15262 .50437 .15214 .50061 .14332 Mtetra
.522 .527 .802 r
.50061 .14332 .50437 .15214 .51123 .15167 .50747 .14315 Mtetra
.534 .542 .81 r
.50747 .14315 .51123 .15167 .51812 .1508 .51436 .14274 Mtetra
.561 .57 .821 r
.51436 .14274 .51812 .1508 .52503 .14922 .52127 .14181 Mtetra
.599 .611 .835 r
.52127 .14181 .52503 .14922 .53197 .14673 .52822 .14015 Mtetra
.644 .661 .852 r
.52822 .14015 .53197 .14673 .53891 .14328 .53518 .13767 Mtetra
.691 .72 .872 r
.53518 .13767 .53891 .14328 .54587 .1389 .54215 .13439 Mtetra
.734 .785 .893 r
.54215 .13439 .54587 .1389 .55283 .13377 .54913 .13042 Mtetra
.768 .855 .915 r
.54913 .13042 .55283 .13377 .55978 .12814 .55612 .12594 Mtetra
.782 .921 .93 r
.55612 .12594 .55978 .12814 .56674 .12231 .56312 .1212 Mtetra
.758 .969 .928 r
.56312 .1212 .56674 .12231 .57371 .11661 .57012 .11646 Mtetra
.679 .976 .892 r
.57012 .11646 .57371 .11661 .58068 .11135 .57713 .11197 Mtetra
.545 .927 .818 r
.57713 .11197 .58068 .11135 .58768 .10679 .58417 .10794 Mtetra
.384 .833 .724 r
.58417 .10794 .58768 .10679 .5947 .10311 .59123 .10454 Mtetra
0 0 0 r
.59123 .10454 .5947 .10311 .60176 .10043 .59832 .10185 Mtetra
.59832 .10185 .60176 .10043 .60888 .09874 .60545 .09986 Mtetra
.60545 .09986 .60888 .09874 .61604 .09794 .61262 .09851 Mtetra
.61262 .09851 .61604 .09794 .62325 .09785 .61983 .09762 Mtetra
.135 .681 .794 r
.61983 .09762 .62325 .09785 .63051 .0982 .62708 .09699 Mtetra
.268 .752 .923 r
.62708 .09699 .63051 .0982 .63781 .09868 .63435 .09636 Mtetra
.422 .79 .995 r
.63435 .09636 .63781 .09868 .64514 .09897 .64165 .09546 Mtetra
.544 .779 .985 r
.64165 .09546 .64514 .09897 .65248 .09876 .64895 .09406 Mtetra
.621 .745 .935 r
.64895 .09406 .65248 .09876 .65981 .09779 .65625 .09197 Mtetra
.666 .71 .881 r
.65625 .09197 .65981 .09779 .66713 .0959 .66353 .08907 Mtetra
.693 .683 .836 r
.66353 .08907 .66713 .0959 .67442 .09304 .67079 .08534 Mtetra
.708 .664 .804 r
.67079 .08534 .67442 .09304 .68168 .08925 .67802 .08088 Mtetra
.716 .649 .782 r
.67802 .08088 .68168 .08925 .68892 .08476 .68523 .07588 Mtetra
.716 .638 .769 r
.68523 .07588 .68892 .08476 .69614 .07985 .69244 .07065 Mtetra
.707 .626 .764 r
.69244 .07065 .69614 .07985 .70337 .07494 .69967 .06556 Mtetra
.688 .613 .767 r
.69967 .06556 .70337 .07494 .71064 .07051 .70694 .06106 Mtetra
.654 .594 .775 r
.70694 .06106 .71064 .07051 .71798 .06706 .71428 .05758 Mtetra
.601 .562 .782 r
.06156 .2956 .06534 .30398 .07106 .30242 .06728 .29403 Mtetra
.545 .532 .792 r
.06728 .29403 .07106 .30242 .07665 .30185 .07286 .29353 Mtetra
.501 .51 .799 r
.07286 .29353 .07665 .30185 .08218 .30184 .07836 .2937 Mtetra
.477 .503 .806 r
.07836 .2937 .08218 .30184 .08772 .30198 .08384 .29419 Mtetra
.475 .513 .817 r
.08384 .29419 .08772 .30198 .0933 .3019 .08934 .29466 Mtetra
.492 .541 .834 r
.08934 .29466 .0933 .3019 .09897 .30131 .09491 .29483 Mtetra
.525 .585 .858 r
.09491 .29483 .09897 .30131 .10476 .30001 .10056 .29451 Mtetra
.568 .646 .887 r
.10056 .29451 .10476 .30001 .11067 .29792 .10632 .29357 Mtetra
.613 .719 .921 r
.10632 .29357 .11067 .29792 .1167 .29505 .11218 .29199 Mtetra
.654 .803 .954 r
.11218 .29199 .1167 .29505 .12282 .2915 .11814 .28981 Mtetra
.676 .887 .976 r
.11814 .28981 .12282 .2915 .12901 .28747 .12417 .28714 Mtetra
.652 .944 .959 r
.12417 .28714 .12901 .28747 .13525 .28318 .13025 .28414 Mtetra
.558 .935 .873 r
.13025 .28414 .13525 .28318 .14149 .27889 .13637 .28099 Mtetra
.401 .841 .718 r
.13637 .28099 .14149 .27889 .1477 .27484 .14249 .27786 Mtetra
0 0 0 r
.14249 .27786 .1477 .27484 .15387 .27125 .14861 .27491 Mtetra
.14861 .27491 .15387 .27125 .15997 .26826 .15469 .27226 Mtetra
.012 0 0 r
.15469 .27226 .15997 .26826 .16601 .26597 .16075 .26996 Mtetra
.072 0 0 r
.16075 .26996 .16601 .26597 .17198 .26437 .16678 .26802 Mtetra
.091 0 0 r
.16678 .26802 .17198 .26437 .1779 .26339 .17279 .26637 Mtetra
.06 0 0 r
.17279 .26637 .1779 .26339 .18378 .26286 .1788 .26491 Mtetra
0 0 0 r
.1788 .26491 .18378 .26286 .18966 .26258 .18482 .26348 Mtetra
.237 .751 .753 r
.18482 .26348 .18966 .26258 .19556 .2623 .19088 .26189 Mtetra
.481 .884 .948 r
.19088 .26189 .19556 .2623 .20151 .26177 .19699 .25996 Mtetra
.643 .881 .985 r
.19699 .25996 .20151 .26177 .20753 .26075 .20316 .25755 Mtetra
.708 .814 .931 r
.20316 .25755 .20753 .26075 .21363 .25905 .20941 .25453 Mtetra
.729 .751 .87 r
.20941 .25453 .21363 .25905 .21983 .25657 .21574 .25087 Mtetra
.735 .705 .823 r
.21574 .25087 .21983 .25657 .22613 .25329 .22214 .24657 Mtetra
.735 .674 .79 r
.22214 .24657 .22613 .25329 .2325 .24929 .22859 .24178 Mtetra
.732 .652 .77 r
.22859 .24178 .2325 .24929 .23893 .24477 .23508 .23668 Mtetra
.724 .636 .759 r
.23508 .23668 .23893 .24477 .24538 .24002 .24157 .23156 Mtetra
.711 .622 .756 r
.24157 .23156 .24538 .24002 .25183 .23541 .24804 .22675 Mtetra
.689 .608 .76 r
.24804 .22675 .25183 .23541 .25823 .23137 .25445 .22262 Mtetra
.654 .589 .77 r
.25445 .22262 .25823 .23137 .26455 .22834 .26078 .21957 Mtetra
.597 .559 .783 r
.26078 .21957 .26455 .22834 .27077 .22674 .267 .21795 Mtetra
.505 .509 .794 r
.267 .21795 .27077 .22674 .27686 .22697 .27309 .21808 Mtetra
.365 .425 .79 r
.27309 .21808 .27686 .22697 .2828 .22932 .27904 .22021 Mtetra
.176 .299 .752 r
.27904 .22021 .2828 .22932 .2886 .23398 .28486 .22448 Mtetra
0 .149 .675 r
.28486 .22448 .2886 .23398 .29426 .24104 .29055 .23091 Mtetra
0 .012 .581 r
.29055 .23091 .29426 .24104 .29981 .25039 .29614 .23942 Mtetra
0 0 .505 r
.29614 .23942 .29981 .25039 .30527 .26182 .30166 .24976 Mtetra
0 0 .464 r
.30166 .24976 .30527 .26182 .31069 .27491 .30714 .26156 Mtetra
0 0 .458 r
.30714 .26156 .31069 .27491 .31611 .28915 .31263 .27432 Mtetra
0 0 .479 r
.31263 .27432 .31611 .28915 .32159 .30385 .31818 .28744 Mtetra
0 0 .515 r
.31818 .28744 .32159 .30385 .32717 .31825 .32382 .30023 Mtetra
.016 .052 .554 r
.32382 .30023 .32717 .31825 .33291 .33154 .32962 .31196 Mtetra
.159 .141 .586 r
.32962 .31196 .33291 .33154 .33884 .34291 .33559 .32192 Mtetra
.291 .224 .607 r
.33559 .32192 .33884 .34291 .345 .3516 .34178 .32946 Mtetra
.402 .296 .619 r
.34178 .32946 .345 .3516 .3514 .35698 .34819 .33401 Mtetra
.493 .357 .624 r
.34819 .33401 .3514 .35698 .35805 .35859 .35483 .33518 Mtetra
.565 .406 .625 r
.35483 .33518 .35805 .35859 .36494 .35619 .36168 .33276 Mtetra
.623 .447 .624 r
.36168 .33276 .36494 .35619 .37204 .34977 .36874 .32673 Mtetra
.669 .481 .622 r
.36874 .32673 .37204 .34977 .37931 .33956 .37595 .31732 Mtetra
.707 .51 .62 r
.37595 .31732 .37931 .33956 .38671 .32602 .38329 .30489 Mtetra
.737 .534 .618 r
.38329 .30489 .38671 .32602 .3942 .30976 .39071 .29001 Mtetra
.762 .556 .618 r
.39071 .29001 .3942 .30976 .40172 .29154 .39817 .27332 Mtetra
.782 .575 .619 r
.39817 .27332 .40172 .29154 .40923 .27218 .40563 .25555 Mtetra
.798 .592 .622 r
.40563 .25555 .40923 .27218 .4167 .25248 .41305 .23742 Mtetra
.81 .607 .628 r
.41305 .23742 .4167 .25248 .4241 .23323 .4204 .21962 Mtetra
.817 .62 .636 r
.4204 .21962 .4241 .23323 .4314 .2151 .42767 .20276 Mtetra
.82 .631 .647 r
.42767 .20276 .4314 .2151 .4386 .19863 .43486 .18736 Mtetra
.816 .639 .663 r
.43486 .18736 .4386 .19863 .44571 .18422 .44195 .17379 Mtetra
.805 .643 .682 r
.44195 .17379 .44571 .18422 .45272 .17213 .44896 .16229 Mtetra
.784 .641 .704 r
.44896 .16229 .45272 .17213 .45965 .16243 .45589 .15297 Mtetra
.752 .632 .728 r
.45589 .15297 .45965 .16243 .46653 .15507 .46277 .14581 Mtetra
.709 .615 .75 r
.46277 .14581 .46653 .15507 .47336 .14985 .4696 .14066 Mtetra
.657 .591 .769 r
.4696 .14066 .47336 .14985 .48017 .14647 .47641 .13728 Mtetra
.603 .562 .781 r
.47641 .13728 .48017 .14647 .48697 .14455 .48321 .13535 Mtetra
.555 .536 .788 r
.48321 .13535 .48697 .14455 .49378 .14365 .49002 .13451 Mtetra
.521 .518 .794 r
.49002 .13451 .49378 .14365 .50061 .14332 .49685 .13436 Mtetra
.503 .513 .8 r
.49685 .13436 .50061 .14332 .50747 .14315 .50371 .13454 Mtetra
.502 .522 .81 r
.50371 .13454 .50747 .14315 .51436 .14274 .51059 .1347 Mtetra
.516 .547 .826 r
.51059 .1347 .51436 .14274 .52127 .14181 .51751 .13455 Mtetra
.543 .587 .849 r
.51751 .13455 .52127 .14181 .52822 .14015 .52445 .13389 Mtetra
.578 .644 .879 r
.52445 .13389 .52822 .14015 .53518 .13767 .53142 .1326 Mtetra
.618 .716 .916 r
.53142 .1326 .53518 .13767 .54215 .13439 .53841 .13064 Mtetra
.655 .802 .954 r
.53841 .13064 .54215 .13439 .54913 .13042 .54542 .12807 Mtetra
.671 .89 .977 r
.54542 .12807 .54913 .13042 .55612 .12594 .55245 .12499 Mtetra
.635 .945 .953 r
.55245 .12499 .55612 .12594 .56312 .1212 .55948 .12158 Mtetra
.522 .918 .845 r
.55948 .12158 .56312 .1212 .57012 .11646 .56653 .118 Mtetra
.356 .807 .675 r
.56653 .118 .57012 .11646 .57713 .11197 .57359 .11444 Mtetra
0 0 0 r
.57359 .11444 .57713 .11197 .58417 .10794 .58066 .11108 Mtetra
.58066 .11108 .58417 .10794 .59123 .10454 .58776 .10801 Mtetra
.012 0 0 r
.58776 .10801 .59123 .10454 .59832 .10185 .59489 .10531 Mtetra
.056 0 0 r
.59489 .10531 .59832 .10185 .60545 .09986 .60204 .10297 Mtetra
.062 0 0 r
.60204 .10297 .60545 .09986 .61262 .09851 .60922 .10094 Mtetra
.019 0 0 r
.60922 .10094 .61262 .09851 .61983 .09762 .61643 .09909 Mtetra
0 0 0 r
.61643 .09909 .61983 .09762 .62708 .09699 .62367 .09726 Mtetra
.279 .782 .792 r
.62367 .09726 .62708 .09699 .63435 .09636 .63092 .09528 Mtetra
.496 .888 .956 r
.63092 .09528 .63435 .09636 .64165 .09546 .63818 .09296 Mtetra
.641 .881 .985 r
.63818 .09296 .64165 .09546 .64895 .09406 .64544 .09013 Mtetra
.705 .82 .936 r
.64544 .09013 .64895 .09406 .65625 .09197 .65269 .08668 Mtetra
.728 .759 .877 r
.65269 .08668 .65625 .09197 .66353 .08907 .65993 .08255 Mtetra
.736 .714 .83 r
.65993 .08255 .66353 .08907 .67079 .08534 .66715 .07779 Mtetra
.737 .681 .797 r
.66715 .07779 .67079 .08534 .67802 .08088 .67435 .07251 Mtetra
.733 .658 .775 r
.67435 .07251 .67802 .08088 .68523 .07588 .68154 .06692 Mtetra
.725 .641 .764 r
.68154 .06692 .68523 .07588 .69244 .07065 .68873 .0613 Mtetra
.711 .626 .76 r
.68873 .0613 .69244 .07065 .69967 .06556 .69595 .05601 Mtetra
.688 .61 .763 r
.69595 .05601 .69967 .06556 .70694 .06106 .70322 .05141 Mtetra
.653 .589 .771 r
.70322 .05141 .70694 .06106 .71428 .05758 .71057 .04791 Mtetra
.602 .569 .79 r
.05773 .2875 .06156 .2956 .06728 .29403 .06345 .28593 Mtetra
.539 .537 .801 r
.06345 .28593 .06728 .29403 .07286 .29353 .06901 .2855 Mtetra
.482 .509 .809 r
.06901 .2855 .07286 .29353 .07836 .2937 .07448 .28588 Mtetra
.439 .492 .817 r
.07448 .28588 .07836 .2937 .08384 .29419 .07989 .28677 Mtetra
.412 .491 .831 r
.07989 .28677 .08384 .29419 .08934 .29466 .0853 .28786 Mtetra
.401 .51 .854 r
.0853 .28786 .08934 .29466 .09491 .29483 .09074 .28891 Mtetra
.404 .55 .888 r
.09074 .28891 .09491 .29483 .10056 .29451 .09625 .28971 Mtetra
.415 .614 .932 r
.09625 .28971 .10056 .29451 .10632 .29357 .10183 .2901 Mtetra
.423 .698 .978 r
.10183 .2901 .10632 .29357 .11218 .29199 .1075 .29 Mtetra
.405 .78 .993 r
.1075 .29 .11218 .29199 .11814 .28981 .11325 .28939 Mtetra
.329 .804 .911 r
.11325 .28939 .11814 .28981 .12417 .28714 .1191 .2883 Mtetra
.197 .721 .712 r
.1191 .2883 .12417 .28714 .13025 .28414 .12501 .28679 Mtetra
0 0 0 r
.12501 .28679 .13025 .28414 .13637 .28099 .13098 .28495 Mtetra
.041 0 0 r
.13098 .28495 .13637 .28099 .14249 .27786 .13699 .28288 Mtetra
.109 0 0 r
.13699 .28288 .14249 .27786 .14861 .27491 .14304 .28068 Mtetra
.15 0 0 r
.14304 .28068 .14861 .27491 .15469 .27226 .1491 .27841 Mtetra
.169 0 0 r
.1491 .27841 .15469 .27226 .16075 .26996 .15519 .27611 Mtetra
.166 0 0 r
.15519 .27611 .16075 .26996 .16678 .26802 .16129 .27377 Mtetra
.136 0 0 r
.16129 .27377 .16678 .26802 .17279 .26637 .16742 .27137 Mtetra
.065 0 0 r
.16742 .27137 .17279 .26637 .1788 .26491 .17357 .26883 Mtetra
0 0 0 r
.17357 .26883 .1788 .26491 .18482 .26348 .17976 .26606 Mtetra
.17976 .26606 .18482 .26348 .19088 .26189 .186 .26296 Mtetra
.579 .943 .86 r
.186 .26296 .19088 .26189 .19699 .25996 .1923 .25944 Mtetra
.745 .957 .942 r
.1923 .25944 .19699 .25996 .20316 .25755 .19866 .25543 Mtetra
.791 .878 .91 r
.19866 .25543 .20316 .25755 .20941 .25453 .20508 .2509 Mtetra
.792 .8 .859 r
.20508 .2509 .20941 .25453 .21574 .25087 .21156 .24587 Mtetra
.781 .742 .817 r
.21156 .24587 .21574 .25087 .22214 .24657 .21808 .24043 Mtetra
.768 .701 .788 r
.21808 .24043 .22214 .24657 .22859 .24178 .22463 .23473 Mtetra
.755 .672 .77 r
.22463 .23473 .22859 .24178 .23508 .23668 .23119 .22897 Mtetra
.74 .651 .761 r
.23119 .22897 .23508 .23668 .24157 .23156 .23773 .22342 Mtetra
.721 .634 .76 r
.23773 .22342 .24157 .23156 .24804 .22675 .24422 .21838 Mtetra
.696 .618 .765 r
.24422 .21838 .24804 .22675 .25445 .22262 .25064 .21416 Mtetra
.657 .597 .776 r
.25064 .21416 .25445 .22262 .26078 .21957 .25697 .21108 Mtetra
.599 .567 .79 r
.25697 .21108 .26078 .21957 .267 .21795 .26319 .20944 Mtetra
.509 .519 .802 r
.26319 .20944 .267 .21795 .27309 .21808 .26929 .20946 Mtetra
.377 .44 .799 r
.26929 .20946 .27309 .21808 .27904 .22021 .27525 .21134 Mtetra
.206 .327 .767 r
.27525 .21134 .27904 .22021 .28486 .22448 .2811 .21516 Mtetra
.027 .195 .702 r
.2811 .21516 .28486 .22448 .29055 .23091 .28683 .22091 Mtetra
0 .077 .626 r
.28683 .22091 .29055 .23091 .29614 .23942 .29248 .22846 Mtetra
0 0 .566 r
.29248 .22846 .29614 .23942 .30166 .24976 .29806 .23758 Mtetra
0 0 .534 r
.29806 .23758 .30166 .24976 .30714 .26156 .30362 .24791 Mtetra
0 0 .529 r
.30362 .24791 .30714 .26156 .31263 .27432 .30919 .25902 Mtetra
0 .003 .542 r
.30919 .25902 .31263 .27432 .31818 .28744 .31482 .27036 Mtetra
.018 .06 .563 r
.31482 .27036 .31818 .28744 .32382 .30023 .32055 .28133 Mtetra
.135 .127 .583 r
.32055 .28133 .32382 .30023 .32962 .31196 .32641 .29132 Mtetra
.247 .194 .599 r
.32641 .29132 .32962 .31196 .33559 .32192 .33244 .29972 Mtetra
.347 .256 .608 r
.33244 .29972 .33559 .32192 .34178 .32946 .33866 .30596 Mtetra
.432 .31 .614 r
.33866 .30596 .34178 .32946 .34819 .33401 .34508 .30959 Mtetra
.503 .357 .616 r
.34508 .30959 .34819 .33401 .35483 .33518 .35171 .31027 Mtetra
.562 .398 .616 r
.35171 .31027 .35483 .33518 .36168 .33276 .35854 .30783 Mtetra
.61 .432 .616 r
.35854 .30783 .36168 .33276 .36874 .32673 .36554 .30225 Mtetra
.651 .463 .616 r
.36554 .30225 .36874 .32673 .37595 .31732 .37269 .29372 Mtetra
.686 .49 .616 r
.37269 .29372 .37595 .31732 .38329 .30489 .37996 .28255 Mtetra
.715 .514 .616 r
.37996 .28255 .38329 .30489 .39071 .29001 .3873 .2692 Mtetra
.74 .537 .618 r
.3873 .2692 .39071 .29001 .39817 .27332 .39468 .25423 Mtetra
.762 .557 .621 r
.39468 .25423 .39817 .27332 .40563 .25555 .40206 .23824 Mtetra
.779 .576 .625 r
.40206 .23824 .40563 .25555 .41305 .23742 .40942 .22187 Mtetra
.793 .594 .632 r
.40942 .22187 .41305 .23742 .4204 .21962 .41672 .20571 Mtetra
.803 .61 .641 r
.41672 .20571 .4204 .21962 .42767 .20276 .42396 .1903 Mtetra
.808 .623 .653 r
.42396 .1903 .42767 .20276 .43486 .18736 .43111 .1761 Mtetra
.807 .634 .668 r
.43111 .1761 .43486 .18736 .44195 .17379 .43819 .16347 Mtetra
.798 .641 .688 r
.43819 .16347 .44195 .17379 .44896 .16229 .44519 .15264 Mtetra
.78 .643 .71 r
.44519 .15264 .44896 .16229 .45589 .15297 .45212 .14375 Mtetra
.751 .637 .734 r
.45212 .14375 .45589 .15297 .46277 .14581 .459 .13682 Mtetra
.71 .622 .756 r
.459 .13682 .46277 .14581 .4696 .14066 .46583 .13174 Mtetra
.66 .598 .775 r
.46583 .13174 .4696 .14066 .47641 .13728 .47265 .12836 Mtetra
.604 .57 .788 r
.47265 .12836 .47641 .13728 .48321 .13535 .47945 .12643 Mtetra
.551 .541 .797 r
.47945 .12643 .48321 .13535 .49002 .13451 .48626 .12566 Mtetra
.507 .518 .803 r
.48626 .12566 .49002 .13451 .49685 .13436 .49308 .12573 Mtetra
.476 .506 .81 r
.49308 .12573 .49685 .13436 .50371 .13454 .49993 .12631 Mtetra
.458 .509 .823 r
.49993 .12631 .50371 .13454 .51059 .1347 .50681 .12711 Mtetra
.452 .527 .844 r
.50681 .12711 .51059 .1347 .51751 .13455 .51373 .12786 Mtetra
.456 .563 .875 r
.51373 .12786 .51751 .13455 .52445 .13389 .52067 .12835 Mtetra
.467 .621 .917 r
.52067 .12835 .52445 .13389 .53142 .1326 .52765 .12842 Mtetra
.475 .7 .967 r
.52765 .12842 .53142 .1326 .53841 .13064 .53466 .12798 Mtetra
.461 .788 .999 r
.53466 .12798 .53841 .13064 .54542 .12807 .5417 .12702 Mtetra
.388 .829 .946 r
.5417 .12702 .54542 .12807 .55245 .12499 .54875 .12556 Mtetra
.242 .755 .755 r
.54875 .12556 .55245 .12499 .55948 .12158 .55583 .12367 Mtetra
0 0 0 r
.55583 .12367 .55948 .12158 .56653 .118 .56293 .12144 Mtetra
.031 0 0 r
.56293 .12144 .56653 .118 .57359 .11444 .57004 .11898 Mtetra
.106 0 0 r
.57004 .11898 .57359 .11444 .58066 .11108 .57716 .11637 Mtetra
.149 0 0 r
.57716 .11637 .58066 .11108 .58776 .10801 .58431 .11369 Mtetra
.169 0 0 r
.58431 .11369 .58776 .10801 .59489 .10531 .59147 .11098 Mtetra
.167 0 0 r
.59147 .11098 .59489 .10531 .60204 .10297 .59865 .10824 Mtetra
.139 0 0 r
.59865 .10824 .60204 .10297 .60922 .10094 .60585 .10542 Mtetra
.073 0 0 r
.60585 .10542 .60922 .10094 .61643 .09909 .61306 .10246 Mtetra
0 0 0 r
.61306 .10246 .61643 .09909 .62367 .09726 .62029 .09926 Mtetra
.62029 .09926 .62367 .09726 .63092 .09528 .62751 .09573 Mtetra
.531 .921 .822 r
.62751 .09573 .63092 .09528 .63818 .09296 .63474 .09176 Mtetra
.722 .968 .936 r
.63474 .09176 .63818 .09296 .64544 .09013 .64196 .08729 Mtetra
.789 .902 .921 r
.64196 .08729 .64544 .09013 .65269 .08668 .64916 .08228 Mtetra
.797 .822 .872 r
.64916 .08228 .65269 .08668 .65993 .08255 .65635 .07676 Mtetra
.787 .759 .828 r
.65635 .07676 .65993 .08255 .66715 .07779 .66353 .07082 Mtetra
.774 .714 .796 r
.66353 .07082 .66715 .07779 .67435 .07251 .67069 .06461 Mtetra
.759 .682 .777 r
.67069 .06461 .67435 .07251 .68154 .06692 .67786 .05834 Mtetra
.743 .658 .766 r
.67786 .05834 .68154 .06692 .68873 .0613 .68503 .05229 Mtetra
.722 .639 .764 r
.68503 .05229 .68873 .0613 .69595 .05601 .69224 .04675 Mtetra
.695 .62 .768 r
.69224 .04675 .69595 .05601 .70322 .05141 .69951 .04206 Mtetra
.656 .598 .777 r
.69951 .04206 .70322 .05141 .71057 .04791 .70686 .03853 Mtetra
.605 .591 .81 r
.05378 .28011 .05773 .2875 .06345 .28593 .0595 .27854 Mtetra
.531 .555 .824 r
.0595 .27854 .06345 .28593 .06901 .2855 .06505 .27818 Mtetra
.453 .517 .834 r
.06505 .27818 .06901 .2855 .07448 .28588 .07048 .2788 Mtetra
.376 .484 .842 r
.07048 .2788 .07448 .28588 .07989 .28677 .07583 .28012 Mtetra
.304 .462 .853 r
.07583 .28012 .07989 .28677 .0853 .28786 .08113 .28192 Mtetra
.233 .455 .869 r
.08113 .28192 .0853 .28786 .09074 .28891 .08644 .28393 Mtetra
.156 .462 .888 r
.08644 .28393 .09074 .28891 .09625 .28971 .09177 .28596 Mtetra
.06 .478 .889 r
.09177 .28596 .09625 .28971 .10183 .2901 .09715 .28781 Mtetra
0 .473 .818 r
.09715 .28781 .10183 .2901 .1075 .29 .1026 .28936 Mtetra
.185 0 0 r
.1026 .28936 .1075 .29 .11325 .28939 .10814 .29048 Mtetra
.265 0 0 r
.10814 .29048 .11325 .28939 .1191 .2883 .11376 .29114 Mtetra
.3 0 0 r
.11376 .29114 .1191 .2883 .12501 .28679 .11948 .29128 Mtetra
.311 0 0 r
.11948 .29128 .12501 .28679 .13098 .28495 .12528 .29091 Mtetra
.31 0 0 r
.12528 .29091 .13098 .28495 .13699 .28288 .13117 .29003 Mtetra
.301 0 .038 r
.13117 .29003 .13699 .28288 .14304 .28068 .13714 .28866 Mtetra
.285 0 .058 r
.13714 .28866 .14304 .28068 .1491 .27841 .14318 .28682 Mtetra
.259 0 .056 r
.14318 .28682 .1491 .27841 .15519 .27611 .1493 .28451 Mtetra
.22 0 .033 r
.1493 .28451 .15519 .27611 .16129 .27377 .15548 .28174 Mtetra
.157 0 0 r
.15548 .28174 .16129 .27377 .16742 .27137 .16174 .27849 Mtetra
.058 0 0 r
.16174 .27849 .16742 .27137 .17357 .26883 .16806 .27474 Mtetra
0 0 0 r
.16806 .27474 .17357 .26883 .17976 .26606 .17445 .27049 Mtetra
.17445 .27049 .17976 .26606 .186 .26296 .1809 .26572 Mtetra
.632 .946 .737 r
.1809 .26572 .186 .26296 .1923 .25944 .18741 .26043 Mtetra
.81 .995 .864 r
.18741 .26043 .1923 .25944 .19866 .25543 .19398 .25465 Mtetra
.858 .932 .873 r
.19398 .25465 .19866 .25543 .20508 .2509 .2006 .24845 Mtetra
.85 .851 .843 r
.2006 .24845 .20508 .2509 .21156 .24587 .20725 .24193 Mtetra
.829 .787 .812 r
.20725 .24193 .21156 .24587 .21808 .24043 .21391 .23523 Mtetra
.806 .739 .789 r
.21391 .23523 .21808 .24043 .22463 .23473 .22057 .22853 Mtetra
.785 .704 .775 r
.22057 .22853 .22463 .23473 .23119 .22897 .22721 .22205 Mtetra
.763 .679 .77 r
.22721 .22205 .23119 .22897 .23773 .22342 .2338 .21603 Mtetra
.739 .659 .771 r
.2338 .21603 .23773 .22342 .24422 .21838 .24032 .21073 Mtetra
.708 .64 .779 r
.24032 .21073 .24422 .21838 .25064 .21416 .24676 .20641 Mtetra
.666 .619 .793 r
.24676 .20641 .25064 .21416 .25697 .21108 .2531 .20331 Mtetra
.603 .589 .81 r
.2531 .20331 .25697 .21108 .26319 .20944 .25932 .20164 Mtetra
.511 .541 .823 r
.25932 .20164 .26319 .20944 .26929 .20946 .26542 .20156 Mtetra
.381 .465 .822 r
.26542 .20156 .26929 .20946 .27525 .21134 .2714 .20317 Mtetra
.221 .359 .792 r
.2714 .20317 .27525 .21134 .2811 .21516 .27728 .2065 Mtetra
.063 .24 .734 r
.27728 .2065 .2811 .21516 .28683 .22091 .28306 .21149 Mtetra
0 .138 .67 r
.28306 .21149 .28683 .22091 .29248 .22846 .28877 .21801 Mtetra
0 .072 .62 r
.28877 .21801 .29248 .22846 .29806 .23758 .29443 .2258 Mtetra
0 .047 .594 r
.29443 .2258 .29806 .23758 .30362 .24791 .30008 .23456 Mtetra
0 .056 .587 r
.30008 .23456 .30362 .24791 .30919 .25902 .30575 .24388 Mtetra
.031 .09 .591 r
.30575 .24388 .30919 .25902 .31482 .27036 .31148 .2533 Mtetra
.128 .137 .599 r
.31148 .2533 .31482 .27036 .32055 .28133 .3173 .26232 Mtetra
.225 .189 .606 r
.3173 .26232 .32055 .28133 .32641 .29132 .32325 .27044 Mtetra
.314 .239 .61 r
.32325 .27044 .32641 .29132 .33244 .29972 .32934 .27716 Mtetra
.391 .284 .612 r
.32934 .27716 .33244 .29972 .33866 .30596 .33561 .28202 Mtetra
.457 .325 .613 r
.33561 .28202 .33866 .30596 .34508 .30959 .34205 .28466 Mtetra
.512 .361 .613 r
.34205 .28466 .34508 .30959 .35171 .31027 .34867 .28482 Mtetra
.56 .394 .613 r
.34867 .28482 .35171 .31027 .35854 .30783 .35546 .28236 Mtetra
.601 .423 .613 r
.35546 .28236 .35854 .30783 .36554 .30225 .36241 .27726 Mtetra
.637 .45 .614 r
.36241 .27726 .36554 .30225 .37269 .29372 .36949 .26967 Mtetra
.668 .476 .615 r
.36949 .26967 .37269 .29372 .37996 .28255 .37667 .25984 Mtetra
.696 .499 .617 r
.37667 .25984 .37996 .28255 .3873 .2692 .38392 .24814 Mtetra
.721 .522 .62 r
.38392 .24814 .3873 .2692 .39468 .25423 .39121 .23502 Mtetra
.744 .544 .625 r
.39121 .23502 .39468 .25423 .40206 .23824 .39851 .22096 Mtetra
.763 .566 .631 r
.39851 .22096 .40206 .23824 .40942 .22187 .40579 .20648 Mtetra
.779 .586 .639 r
.40579 .20648 .40942 .22187 .41672 .20571 .41304 .19209 Mtetra
.792 .606 .649 r
.41304 .19209 .41672 .20571 .42396 .1903 .42022 .17825 Mtetra
.8 .623 .662 r
.42022 .17825 .42396 .1903 .43111 .1761 .42735 .16536 Mtetra
.802 .638 .679 r
.42735 .16536 .43111 .1761 .43819 .16347 .43441 .15375 Mtetra
.797 .649 .699 r
.43441 .15375 .43819 .16347 .44519 .15264 .44139 .14365 Mtetra
.783 .655 .722 r
.44139 .14365 .44519 .15264 .45212 .14375 .44832 .13523 Mtetra
.757 .653 .747 r
.44832 .13523 .45212 .14375 .459 .13682 .4552 .12854 Mtetra
.718 .641 .771 r
.4552 .12854 .459 .13682 .46583 .13174 .46204 .12355 Mtetra
.667 .62 .792 r
.46204 .12355 .46583 .13174 .47265 .12836 .46886 .12017 Mtetra
.608 .591 .808 r
.46886 .12017 .47265 .12836 .47945 .12643 .47566 .11824 Mtetra
.546 .558 .818 r
.47566 .11824 .47945 .12643 .48626 .12566 .48247 .11755 Mtetra
.487 .528 .825 r
.48247 .11755 .48626 .12566 .49308 .12573 .48929 .11785 Mtetra
.435 .506 .834 r
.48929 .11785 .49308 .12573 .49993 .12631 .49614 .11888 Mtetra
.389 .496 .847 r
.49614 .11888 .49993 .12631 .50681 .12711 .50301 .12039 Mtetra
.348 .501 .868 r
.50301 .12039 .50681 .12711 .51373 .12786 .50993 .12213 Mtetra
.306 .521 .899 r
.50993 .12213 .51373 .12786 .52067 .12835 .51688 .12388 Mtetra
.25 .557 .933 r
.51688 .12388 .52067 .12835 .52765 .12842 .52386 .12545 Mtetra
.162 .593 .936 r
.52386 .12545 .52765 .12842 .53466 .12798 .53089 .1267 Mtetra
.028 .579 .829 r
.53089 .1267 .53466 .12798 .5417 .12702 .53795 .12752 Mtetra
.114 0 0 r
.53795 .12752 .5417 .12702 .54875 .12556 .54504 .12785 Mtetra
.208 0 0 r
.54504 .12785 .54875 .12556 .55583 .12367 .55217 .12766 Mtetra
.256 0 0 r
.55217 .12766 .55583 .12367 .56293 .12144 .55931 .12693 Mtetra
.277 0 0 r
.55931 .12693 .56293 .12144 .57004 .11898 .56648 .12569 Mtetra
.282 0 .012 r
.56648 .12569 .57004 .11898 .57716 .11637 .57366 .12394 Mtetra
.276 0 .046 r
.57366 .12394 .57716 .11637 .58431 .11369 .58086 .1217 Mtetra
.259 0 .056 r
.58086 .1217 .58431 .11369 .59147 .11098 .58806 .11898 Mtetra
.229 0 .045 r
.58806 .11898 .59147 .11098 .59865 .10824 .59528 .11578 Mtetra
.18 0 .008 r
.59528 .11578 .59865 .10824 .60585 .10542 .6025 .11209 Mtetra
.1 0 0 r
.6025 .11209 .60585 .10542 .61306 .10246 .60972 .10789 Mtetra
0 0 0 r
.60972 .10789 .61306 .10246 .62029 .09926 .61693 .10317 Mtetra
.61693 .10317 .62029 .09926 .62751 .09573 .62413 .09791 Mtetra
.513 .867 .622 r
.62413 .09791 .62751 .09573 .63474 .09176 .63133 .09212 Mtetra
.753 .994 .814 r
.63133 .09212 .63474 .09176 .64196 .08729 .6385 .08583 Mtetra
.854 .97 .871 r
.6385 .08583 .64196 .08729 .64916 .08228 .64566 .07911 Mtetra
.863 .891 .854 r
.64566 .07911 .64916 .08228 .65635 .07676 .65281 .07205 Mtetra
.843 .817 .824 r
.65281 .07205 .65635 .07676 .66353 .07082 .65994 .06482 Mtetra
.819 .762 .799 r
.65994 .06482 .66353 .07082 .67069 .06461 .66707 .05758 Mtetra
.794 .721 .783 r
.66707 .05758 .67069 .06461 .67786 .05834 .67421 .05057 Mtetra
.769 .69 .776 r
.67421 .05057 .67786 .05834 .68503 .05229 .68137 .04403 Mtetra
.741 .666 .777 r
.68137 .04403 .68503 .05229 .69224 .04675 .68857 .03823 Mtetra
.708 .644 .783 r
.68857 .03823 .69224 .04675 .69951 .04206 .69584 .03343 Mtetra
.664 .62 .795 r
.69584 .03343 .69951 .04206 .70686 .03853 .7032 .02988 Mtetra
.61 .628 .844 r
.04967 .27377 .05378 .28011 .0595 .27854 .05538 .27221 Mtetra
.517 .587 .864 r
.05538 .27221 .0595 .27854 .06505 .27818 .06092 .27194 Mtetra
.403 .534 .874 r
.06092 .27194 .06505 .27818 .07048 .2788 .06631 .2728 Mtetra
.265 .47 .873 r
.06631 .2728 .07048 .2788 .07583 .28012 .07158 .2746 Mtetra
.104 .399 .853 r
.07158 .2746 .07583 .28012 .08113 .28192 .07678 .27713 Mtetra
0 .316 .8 r
.07678 .27713 .08113 .28192 .08644 .28393 .08193 .28018 Mtetra
0 .221 .686 r
.08193 .28018 .08644 .28393 .09177 .28596 .08708 .28352 Mtetra
.457 0 0 r
.08708 .28352 .09177 .28596 .09715 .28781 .09224 .28694 Mtetra
.547 0 0 r
.09224 .28694 .09715 .28781 .1026 .28936 .09746 .29024 Mtetra
.566 .016 0 r
.09746 .29024 .1026 .28936 .10814 .29048 .10276 .29324 Mtetra
.547 .041 .003 r
.10276 .29324 .10814 .29048 .11376 .29114 .10814 .29576 Mtetra
.515 .047 .08 r
.10814 .29576 .11376 .29114 .11948 .29128 .11364 .29769 Mtetra
.48 .041 .128 r
.11364 .29769 .11948 .29128 .12528 .29091 .11926 .2989 Mtetra
.443 .027 .154 r
.11926 .2989 .12528 .29091 .13117 .29003 .12502 .29931 Mtetra
.404 .005 .165 r
.12502 .29931 .13117 .29003 .13714 .28866 .1309 .29885 Mtetra
.362 0 .161 r
.1309 .29885 .13714 .28866 .14318 .28682 .13692 .29747 Mtetra
.312 0 .143 r
.13692 .29747 .14318 .28682 .1493 .28451 .14307 .29516 Mtetra
.249 0 .108 r
.14307 .29516 .1493 .28451 .15548 .28174 .14935 .29191 Mtetra
.164 0 .049 r
.14935 .29191 .15548 .28174 .16174 .27849 .15575 .28775 Mtetra
.042 0 0 r
.15575 .28775 .16174 .27849 .16806 .27474 .16226 .28271 Mtetra
0 0 0 r
.16226 .28271 .16806 .27474 .17445 .27049 .16886 .27686 Mtetra
.16886 .27686 .17445 .27049 .1809 .26572 .17555 .27028 Mtetra
.656 .919 .619 r
.17555 .27028 .1809 .26572 .18741 .26043 .18231 .26309 Mtetra
.84 .997 .769 r
.18231 .26309 .18741 .26043 .19398 .25465 .18911 .25542 Mtetra
.902 .964 .818 r
.18911 .25542 .19398 .25465 .2006 .24845 .19594 .24743 Mtetra
.899 .897 .817 r
.19594 .24743 .2006 .24845 .20725 .24193 .20277 .23931 Mtetra
.875 .834 .803 r
.20277 .23931 .20725 .24193 .21391 .23523 .20959 .23126 Mtetra
.848 .785 .79 r
.20959 .23126 .21391 .23523 .22057 .22853 .21638 .2235 Mtetra
.82 .747 .783 r
.21638 .2235 .22057 .22853 .22721 .22205 .2231 .21625 Mtetra
.793 .719 .783 r
.2231 .21625 .22721 .22205 .2338 .21603 .22976 .20974 Mtetra
.763 .697 .789 r
.22976 .20974 .2338 .21603 .24032 .21073 .23631 .20417 Mtetra
.727 .678 .802 r
.23631 .20417 .24032 .21073 .24676 .20641 .24277 .19973 Mtetra
.678 .656 .821 r
.24277 .19973 .24676 .20641 .2531 .20331 .24911 .19661 Mtetra
.61 .626 .843 r
.24911 .19661 .2531 .20331 .25932 .20164 .25533 .19491 Mtetra
.51 .578 .86 r
.25533 .19491 .25932 .20164 .26542 .20156 .26145 .19471 Mtetra
.376 .503 .859 r
.26145 .19471 .26542 .20156 .2714 .20317 .26745 .19605 Mtetra
.222 .4 .828 r
.26745 .19605 .2714 .20317 .27728 .2065 .27336 .19887 Mtetra
.082 .291 .774 r
.27336 .19887 .27728 .2065 .28306 .21149 .2792 .20308 Mtetra
0 .202 .718 r
.2792 .20308 .28306 .21149 .28877 .21801 .28498 .2085 Mtetra
0 .149 .676 r
.28498 .2085 .28877 .21801 .29443 .2258 .29073 .21491 Mtetra
0 .132 .652 r
.29073 .21491 .29443 .2258 .30008 .23456 .29649 .22201 Mtetra
.054 .143 .641 r
.29649 .22201 .30008 .23456 .30575 .24388 .30227 .22946 Mtetra
.136 .172 .635 r
.30227 .22946 .30575 .24388 .31148 .2533 .30811 .23688 Mtetra
.221 .208 .631 r
.30811 .23688 .31148 .2533 .3173 .26232 .31404 .24387 Mtetra
.3 .245 .627 r
.31404 .24387 .3173 .26232 .32325 .27044 .32008 .25005 Mtetra
.369 .28 .622 r
.32008 .25005 .32325 .27044 .32934 .27716 .32625 .25502 Mtetra
.428 .312 .619 r
.32625 .25502 .32934 .27716 .33561 .28202 .33256 .25846 Mtetra
.479 .342 .616 r
.33256 .25846 .33561 .28202 .34205 .28466 .33903 .26009 Mtetra
.522 .369 .614 r
.33903 .26009 .34205 .28466 .34867 .28482 .34564 .25971 Mtetra
.56 .394 .613 r
.34564 .25971 .34867 .28482 .35546 .28236 .3524 .25722 Mtetra
.594 .419 .614 r
.3524 .25722 .35546 .28236 .36241 .27726 .35929 .25262 Mtetra
.625 .442 .615 r
.35929 .25262 .36241 .27726 .36949 .26967 .36629 .24601 Mtetra
.653 .465 .617 r
.36629 .24601 .36949 .26967 .37667 .25984 .37339 .23757 Mtetra
.68 .489 .621 r
.37339 .23757 .37667 .25984 .38392 .24814 .38054 .22758 Mtetra
.704 .512 .626 r
.38054 .22758 .38392 .24814 .39121 .23502 .38774 .21637 Mtetra
.727 .536 .632 r
.38774 .21637 .39121 .23502 .39851 .22096 .39495 .20432 Mtetra
.749 .56 .64 r
.39495 .20432 .39851 .22096 .40579 .20648 .40215 .19183 Mtetra
.768 .584 .65 r
.40215 .19183 .40579 .20648 .41304 .19209 .40932 .17929 Mtetra
.784 .608 .662 r
.40932 .17929 .41304 .19209 .42022 .17825 .41646 .16709 Mtetra
.796 .63 .677 r
.41646 .16709 .42022 .17825 .42735 .16536 .42355 .15557 Mtetra
.802 .651 .695 r
.42355 .15557 .42735 .16536 .43441 .15375 .43058 .14503 Mtetra
.801 .668 .716 r
.43058 .14503 .43441 .15375 .44139 .14365 .43756 .13571 Mtetra
.791 .679 .741 r
.43756 .13571 .44139 .14365 .44832 .13523 .44449 .12777 Mtetra
.768 .683 .769 r
.44449 .12777 .44832 .13523 .4552 .12854 .45137 .12134 Mtetra
.731 .676 .796 r
.45137 .12134 .4552 .12854 .46204 .12355 .45822 .11644 Mtetra
.679 .657 .821 r
.45822 .11644 .46204 .12355 .46886 .12017 .46504 .11307 Mtetra
.613 .627 .841 r
.46504 .11307 .46886 .12017 .47566 .11824 .47185 .11114 Mtetra
.537 .589 .854 r
.47185 .11114 .47566 .11824 .48247 .11755 .47866 .11053 Mtetra
.455 .548 .862 r
.47866 .11053 .48247 .11755 .48929 .11785 .48548 .11108 Mtetra
.368 .509 .868 r
.48548 .11108 .48929 .11785 .49614 .11888 .49232 .11259 Mtetra
.275 .475 .874 r
.49232 .11259 .49614 .11888 .50301 .12039 .49919 .11486 Mtetra
.168 .446 .876 r
.49919 .11486 .50301 .12039 .50993 .12213 .5061 .11766 Mtetra
.036 .415 .862 r
.5061 .11766 .50993 .12213 .51688 .12388 .51305 .12075 Mtetra
0 .369 .795 r
.51305 .12075 .51688 .12388 .52386 .12545 .52005 .12393 Mtetra
.296 0 0 r
.52005 .12393 .52386 .12545 .53089 .1267 .52709 .12698 Mtetra
.407 0 0 r
.52709 .12698 .53089 .1267 .53795 .12752 .53418 .12972 Mtetra
.448 0 0 r
.53418 .12972 .53795 .12752 .54504 .12785 .54131 .13198 Mtetra
.54131 .13198 .54504 .12785 .55217 .12766 .54847 .13362 Mtetra
.432 0 .042 r
.54847 .13362 .55217 .12766 .55931 .12693 .55567 .13452 Mtetra
.408 0 .098 r
.55567 .13452 .55931 .12693 .56648 .12569 .5629 .1346 Mtetra
.381 0 .13 r
.5629 .1346 .56648 .12569 .57366 .12394 .57014 .13377 Mtetra
.35 0 .144 r
.57014 .13377 .57366 .12394 .58086 .1217 .57739 .13201 Mtetra
.312 0 .143 r
.57739 .13201 .58086 .1217 .58806 .11898 .58465 .12928 Mtetra
.264 0 .126 r
.58465 .12928 .58806 .11898 .59528 .11578 .59191 .12559 Mtetra
.199 0 .09 r
.59191 .12559 .59528 .11578 .6025 .11209 .59915 .12096 Mtetra
.109 0 .028 r
.59915 .12096 .6025 .11209 .60972 .10789 .60638 .11542 Mtetra
0 0 0 r
.60638 .11542 .60972 .10789 .61693 .10317 .6136 .10905 Mtetra
.6136 .10905 .61693 .10317 .62413 .09791 .62078 .10193 Mtetra
.62078 .10193 .62413 .09791 .63133 .09212 .62795 .09418 Mtetra
.729 .95 .649 r
.62795 .09418 .63133 .09212 .6385 .08583 .63508 .08595 Mtetra
.876 .994 .774 r
.63508 .08595 .6385 .08583 .64566 .07911 .6422 .07739 Mtetra
.912 .947 .81 r
.6422 .07739 .64566 .07911 .65281 .07205 .6493 .06869 Mtetra
.898 .879 .808 r
.6493 .06869 .65281 .07205 .65994 .06482 .6564 .06007 Mtetra
.868 .82 .799 r
.6564 .06007 .65994 .06482 .66707 .05758 .66349 .05175 Mtetra
.836 .773 .792 r
.66349 .05175 .66707 .05758 .67421 .05057 .67061 .04395 Mtetra
.803 .738 .791 r
.67061 .04395 .67421 .05057 .68137 .04403 .67776 .0369 Mtetra
.768 .709 .797 r
.67776 .0369 .68137 .04403 .68857 .03823 .68496 .03082 Mtetra
.727 .684 .808 r
.68496 .03082 .68857 .03823 .69584 .03343 .69223 .0259 Mtetra
.677 .658 .824 r
.69223 .0259 .69584 .03343 .7032 .02988 .69959 .02232 Mtetra
.613 .683 .892 r
.04533 .26872 .04967 .27377 .05538 .27221 .05105 .26717 Mtetra
.489 .634 .918 r
.05105 .26717 .05538 .27221 .06092 .27194 .05657 .26699 Mtetra
.307 .551 .92 r
.05657 .26699 .06092 .27194 .06631 .2728 .06192 .2681 Mtetra
.06 .42 .867 r
.06192 .2681 .06631 .2728 .07158 .2746 .06712 .2704 Mtetra
0 .244 .726 r
.06712 .2704 .07158 .2746 .07678 .27713 .07221 .2737 Mtetra
.483 0 0 r
.07221 .2737 .07678 .27713 .08193 .28018 .0772 .27782 Mtetra
.64 .084 0 r
.0772 .27782 .08193 .28018 .08708 .28352 .08215 .28253 Mtetra
.702 .168 0 r
.08215 .28253 .08708 .28352 .09224 .28694 .08709 .28758 Mtetra
.707 .205 .042 r
.08709 .28758 .09224 .28694 .09746 .29024 .09206 .29272 Mtetra
.683 .213 .129 r
.09206 .29272 .09746 .29024 .10276 .29324 .0971 .29766 Mtetra
.647 .204 .185 r
.0971 .29766 .10276 .29324 .10814 .29576 .10224 .30216 Mtetra
.606 .185 .218 r
.10224 .30216 .10814 .29576 .11364 .29769 .10751 .30596 Mtetra
.561 .159 .237 r
.10751 .30596 .11364 .29769 .11926 .2989 .11293 .30884 Mtetra
.515 .127 .243 r
.11293 .30884 .11926 .2989 .12502 .29931 .11854 .31061 Mtetra
.465 .088 .238 r
.11854 .31061 .12502 .29931 .1309 .29885 .12433 .3111 Mtetra
.409 .04 .223 r
.12433 .3111 .1309 .29885 .13692 .29747 .13033 .31022 Mtetra
.343 0 .196 r
.13033 .31022 .13692 .29747 .14307 .29516 .13652 .3079 Mtetra
.263 0 .154 r
.13652 .3079 .14307 .29516 .14935 .29191 .1429 .30416 Mtetra
.158 0 .089 r
.1429 .30416 .14935 .29191 .15575 .28775 .14945 .29903 Mtetra
.017 0 0 r
.14945 .29903 .15575 .28775 .16226 .28271 .15617 .29262 Mtetra
0 0 0 r
.15617 .29262 .16226 .28271 .16886 .27686 .16301 .28509 Mtetra
.16301 .28509 .16886 .27686 .17555 .27028 .16995 .27661 Mtetra
.673 .891 .532 r
.16995 .27661 .17555 .27028 .18231 .26309 .17696 .26743 Mtetra
.849 .978 .68 r
.17696 .26743 .18231 .26309 .18911 .25542 .18402 .25778 Mtetra
.923 .974 .754 r
.18402 .25778 .18911 .25542 .19594 .24743 .19108 .24794 Mtetra
.932 .929 .779 r
.19108 .24794 .19594 .24743 .20277 .23931 .19812 .23816 Mtetra
.915 .877 .785 r
.19812 .23816 .20277 .23931 .20959 .23126 .20511 .22871 Mtetra
.888 .832 .786 r
.20511 .22871 .20959 .23126 .21638 .2235 .21203 .21985 Mtetra
.858 .796 .789 r
.21203 .21985 .21638 .2235 .2231 .21625 .21885 .2118 Mtetra
.827 .769 .797 r
.21885 .2118 .2231 .21625 .22976 .20974 .22556 .20476 Mtetra
.793 .748 .812 r
.22556 .20476 .22976 .20974 .23631 .20417 .23216 .19891 Mtetra
.75 .73 .833 r
.23216 .19891 .23631 .20417 .24277 .19973 .23864 .19436 Mtetra
.694 .711 .861 r
.23864 .19436 .24277 .19973 .24911 .19661 .24499 .19121 Mtetra
.615 .682 .89 r
.24499 .19121 .24911 .19661 .25533 .19491 .25122 .18948 Mtetra
.502 .632 .91 r
.25122 .18948 .25533 .19491 .26145 .19471 .25734 .18918 Mtetra
.358 .554 .907 r
.25734 .18918 .26145 .19471 .26745 .19605 .26338 .19023 Mtetra
.207 .452 .873 r
.26338 .19023 .26745 .19605 .27336 .19887 .26933 .19253 Mtetra
.087 .351 .822 r
.26933 .19253 .27336 .19887 .2792 .20308 .27522 .19594 Mtetra
.028 .276 .773 r
.27522 .19594 .2792 .20308 .28498 .2085 .28109 .20025 Mtetra
.03 .235 .738 r
.28109 .20025 .28498 .2085 .29073 .21491 .28694 .20524 Mtetra
.08 .225 .715 r
.28694 .20524 .29073 .21491 .29649 .22201 .29281 .21065 Mtetra
.154 .235 .696 r
.29281 .21065 .29649 .22201 .30227 .22946 .29871 .2162 Mtetra
.233 .255 .678 r
.29871 .2162 .30227 .22946 .30811 .23688 .30468 .22159 Mtetra
.306 .277 .662 r
.30468 .22159 .30811 .23688 .31404 .24387 .31072 .22653 Mtetra
.368 .3 .648 r
.31072 .22653 .31404 .24387 .32008 .25005 .31687 .23075 Mtetra
.42 .322 .637 r
.31687 .23075 .32008 .25005 .32625 .25502 .32312 .23396 Mtetra
.463 .342 .629 r
.32312 .23396 .32625 .25502 .33256 .25846 .32949 .23597 Mtetra
.5 .361 .623 r
.32949 .23597 .33256 .25846 .33903 .26009 .33598 .23657 Mtetra
.533 .38 .619 r
.33598 .23657 .33903 .26009 .34564 .25971 .34259 .23565 Mtetra
.562 .399 .618 r
.34259 .23565 .34564 .25971 .3524 .25722 .34932 .23314 Mtetra
.589 .418 .618 r
.34932 .23314 .3524 .25722 .35929 .25262 .35616 .22905 Mtetra
.615 .438 .62 r
.35616 .22905 .35929 .25262 .36629 .24601 .36308 .22342 Mtetra
.639 .459 .623 r
.36308 .22342 .36629 .24601 .37339 .23757 .37008 .21638 Mtetra
.664 .481 .628 r
.37008 .21638 .37339 .23757 .38054 .22758 .37713 .20812 Mtetra
.688 .505 .635 r
.37713 .20812 .38054 .22758 .38774 .21637 .38423 .19884 Mtetra
.712 .531 .643 r
.38423 .19884 .38774 .21637 .39495 .20432 .39134 .18882 Mtetra
.735 .559 .653 r
.39134 .18882 .39495 .20432 .40215 .19183 .39846 .17834 Mtetra
.758 .587 .666 r
.39846 .17834 .40215 .19183 .40932 .17929 .40557 .16769 Mtetra
.778 .617 .68 r
.40557 .16769 .40932 .17929 .41646 .16709 .41265 .15716 Mtetra
.794 .646 .698 r
.41265 .15716 .41646 .16709 .42355 .15557 .4197 .14704 Mtetra
.806 .674 .718 r
.4197 .14704 .42355 .15557 .43058 .14503 .42671 .1376 Mtetra
.81 .698 .741 r
.42671 .1376 .43058 .14503 .43756 .13571 .43368 .12906 Mtetra
.804 .717 .769 r
.43368 .12906 .43756 .13571 .44449 .12777 .44061 .12163 Mtetra
.784 .727 .799 r
.44061 .12163 .44449 .12777 .45137 .12134 .44749 .11546 Mtetra
.749 .726 .831 r
.44749 .11546 .45137 .12134 .45822 .11644 .45435 .11065 Mtetra
.694 .711 .862 r
.45435 .11065 .45822 .11644 .46504 .11307 .46118 .10728 Mtetra
.617 .681 .887 r
.46118 .10728 .46504 .11307 .47185 .11114 .468 .10535 Mtetra
.518 .635 .905 r
.468 .10535 .47185 .11114 .47866 .11053 .47481 .10483 Mtetra
.397 .576 .91 r
.47481 .10483 .47866 .11053 .48548 .11108 .48163 .10565 Mtetra
.251 .504 .901 r
.48163 .10565 .48548 .11108 .49232 .11259 .48847 .10767 Mtetra
.079 .42 .867 r
.48847 .10767 .49232 .11259 .49919 .11486 .49534 .11072 Mtetra
0 .319 .791 r
.49534 .11072 .49919 .11486 .5061 .11766 .50225 .11462 Mtetra
0 .203 .653 r
.50225 .11462 .5061 .11766 .51305 .12075 .5092 .11911 Mtetra
.492 0 0 r
.5092 .11911 .51305 .12075 .52005 .12393 .5162 .12397 Mtetra
.581 .006 0 r
.5162 .12397 .52005 .12393 .52709 .12698 .52326 .1289 Mtetra
.604 .061 0 r
.52326 .1289 .52709 .12698 .53418 .12972 .53037 .13364 Mtetra
.59 .087 .027 r
.53037 .13364 .53418 .12972 .54131 .13198 .53754 .13793 Mtetra
.56 .094 .105 r
.53754 .13793 .54131 .13198 .54847 .13362 .54475 .14149 Mtetra
.523 .088 .155 r
.54475 .14149 .54847 .13362 .55567 .13452 .552 .14411 Mtetra
.483 .073 .185 r
.552 .14411 .55567 .13452 .5629 .1346 .55929 .14558 Mtetra
.441 .05 .201 r
.55929 .14558 .5629 .1346 .57014 .13377 .56659 .14574 Mtetra
.395 .02 .204 r
.56659 .14574 .57014 .13377 .57739 .13201 .57391 .14448 Mtetra
.343 0 .196 r
.57391 .14448 .57739 .13201 .58465 .12928 .58122 .14175 Mtetra
.282 0 .176 r
.58122 .14175 .58465 .12928 .59191 .12559 .58853 .13754 Mtetra
.205 0 .14 r
.58853 .13754 .59191 .12559 .59915 .12096 .59581 .1319 Mtetra
.105 0 .084 r
.59581 .1319 .59915 .12096 .60638 .11542 .60306 .12496 Mtetra
0 0 0 r
.60306 .12496 .60638 .11542 .6136 .10905 .61027 .11685 Mtetra
.61027 .11685 .6136 .10905 .62078 .10193 .61745 .10778 Mtetra
.61745 .10778 .62078 .10193 .62795 .09418 .62459 .09798 Mtetra
.684 .877 .495 r
.62459 .09798 .62795 .09418 .63508 .08595 .6317 .0877 Mtetra
.856 .969 .649 r
.6317 .0877 .63508 .08595 .6422 .07739 .63878 .07723 Mtetra
.93 .972 .735 r
.63878 .07723 .6422 .07739 .6493 .06869 .64584 .06683 Mtetra
.936 .93 .772 r
.64584 .06683 .6493 .06869 .6564 .06007 .6529 .05677 Mtetra
.914 .88 .787 r
.6529 .05677 .6564 .06007 .66349 .05175 .65997 .04731 Mtetra
.88 .835 .797 r
.65997 .04731 .66349 .05175 .67061 .04395 .66707 .03869 Mtetra
.843 .798 .808 r
.66707 .03869 .67061 .04395 .67776 .0369 .6742 .03111 Mtetra
.801 .768 .823 r
.6742 .03111 .67776 .0369 .68496 .03082 .68141 .02474 Mtetra
.753 .742 .842 r
.68141 .02474 .68496 .03082 .69223 .0259 .68868 .0197 Mtetra
.693 .714 .865 r
.68868 .0197 .69223 .0259 .69959 .02232 .69606 .01609 Mtetra
.606 .754 .949 r
.04076 .26506 .04533 .26872 .05105 .26717 .04648 .26351 Mtetra
.426 .688 .973 r
.04648 .26351 .05105 .26717 .05657 .26699 .052 .26343 Mtetra
.131 .536 .919 r
.052 .26343 .05657 .26699 .06192 .2681 .05731 .26481 Mtetra
0 .282 .716 r
.05731 .26481 .06192 .2681 .06712 .2704 .06243 .2676 Mtetra
.543 0 0 r
.06243 .2676 .06712 .2704 .07221 .2737 .0674 .27169 Mtetra
.699 .158 0 r
.0674 .27169 .07221 .2737 .0772 .27782 .07224 .2769 Mtetra
.758 .254 .01 r
.07224 .2769 .0772 .27782 .08215 .28253 .07699 .28299 Mtetra
.768 .297 .124 r
.07699 .28299 .08215 .28253 .08709 .28758 .0817 .2897 Mtetra
.754 .31 .197 r
.0817 .2897 .08709 .28758 .09206 .29272 .08641 .2967 Mtetra
.727 .305 .245 r
.08641 .2967 .09206 .29272 .0971 .29766 .09118 .30364 Mtetra
.693 .288 .275 r
.09118 .30364 .0971 .29766 .10224 .30216 .09605 .31015 Mtetra
.653 .262 .291 r
.09605 .31015 .10224 .30216 .10751 .30596 .10108 .31587 Mtetra
.609 .229 .297 r
.10108 .31587 .10751 .30596 .11293 .30884 .10631 .32046 Mtetra
.56 .189 .295 r
.10631 .32046 .11293 .30884 .11854 .31061 .11176 .32362 Mtetra
.504 .141 .283 r
.11176 .32362 .11854 .31061 .12433 .3111 .11746 .3251 Mtetra
.439 .083 .262 r
.11746 .3251 .12433 .3111 .13033 .31022 .12343 .32473 Mtetra
.362 .011 .228 r
.12343 .32473 .13033 .31022 .13652 .3079 .12966 .32242 Mtetra
.265 0 .179 r
.12966 .32242 .13652 .3079 .1429 .30416 .13615 .31816 Mtetra
.141 0 .108 r
.13615 .31816 .1429 .30416 .14945 .29903 .14288 .31204 Mtetra
0 0 .007 r
.14288 .31204 .14945 .29903 .15617 .29262 .1498 .30422 Mtetra
0 0 0 r
.1498 .30422 .15617 .29262 .16301 .28509 .15689 .29496 Mtetra
.15689 .29496 .16301 .28509 .16995 .27661 .16411 .28455 Mtetra
.698 .874 .479 r
.16411 .28455 .16995 .27661 .17696 .26743 .17139 .27333 Mtetra
.856 .957 .613 r
.17139 .27333 .17696 .26743 .18402 .25778 .17871 .26167 Mtetra
.931 .969 .694 r
.17871 .26167 .18402 .25778 .19108 .24794 .18602 .24993 Mtetra
.951 .944 .736 r
.18602 .24993 .19108 .24794 .19812 .23816 .19327 .23846 Mtetra
.942 .908 .758 r
.19327 .23846 .19812 .23816 .20511 .22871 .20044 .2276 Mtetra
.921 .874 .774 r
.20044 .2276 .20511 .22871 .21203 .21985 .2075 .21762 Mtetra
.893 .846 .79 r
.2075 .21762 .21203 .21985 .21885 .2118 .21443 .20876 Mtetra
.862 .824 .81 r
.21443 .20876 .21885 .2118 .22556 .20476 .22121 .2012 Mtetra
.824 .808 .835 r
.22121 .2012 .22556 .20476 .23216 .19891 .22785 .19506 Mtetra
.776 .796 .869 r
.22785 .19506 .23216 .19891 .23864 .19436 .23435 .1904 Mtetra
.709 .781 .908 r
.23435 .1904 .23864 .19436 .24499 .19121 .24072 .18722 Mtetra
.612 .753 .945 r
.24072 .18722 .24499 .19121 .25122 .18948 .24696 .18547 Mtetra
.477 .699 .966 r
.24696 .18547 .25122 .18948 .25734 .18918 .2531 .18505 Mtetra
.318 .613 .954 r
.2531 .18505 .25734 .18918 .26338 .19023 .25916 .18582 Mtetra
.173 .512 .914 r
.25916 .18582 .26338 .19023 .26933 .19253 .26516 .18761 Mtetra
.082 .424 .869 r
.26516 .18761 .26933 .19253 .27522 .19594 .27112 .19021 Mtetra
.062 .367 .835 r
.27112 .19021 .27522 .19594 .28109 .20025 .27707 .19342 Mtetra
.101 .34 .81 r
.27707 .19342 .28109 .20025 .28694 .20524 .28303 .197 Mtetra
.176 .333 .784 r
.28303 .197 .28694 .20524 .29281 .21065 .28901 .20074 Mtetra
.257 .336 .754 r
.28901 .20074 .29281 .21065 .29871 .2162 .29505 .2044 Mtetra
.329 .342 .723 r
.29505 .2044 .29871 .2162 .30468 .22159 .30114 .20778 Mtetra
.387 .35 .695 r
.30114 .20778 .30468 .22159 .31072 .22653 .30731 .2107 Mtetra
.433 .358 .672 r
.30731 .2107 .31072 .22653 .31687 .23075 .31356 .21297 Mtetra
.469 .366 .655 r
.31356 .21297 .31687 .23075 .32312 .23396 .31991 .21447 Mtetra
.498 .375 .642 r
.31991 .21447 .32312 .23396 .32949 .23597 .32634 .21506 Mtetra
.523 .384 .633 r
.32634 .21506 .32949 .23597 .33598 .23657 .33287 .21467 Mtetra
.545 .395 .628 r
.33287 .21467 .33598 .23657 .34259 .23565 .33948 .21322 Mtetra
.566 .407 .625 r
.33948 .21322 .34259 .23565 .34932 .23314 .34618 .21069 Mtetra
.585 .421 .625 r
.34618 .21069 .34932 .23314 .35616 .22905 .35296 .20708 Mtetra
.605 .437 .628 r
.35296 .20708 .35616 .22905 .36308 .22342 .35981 .20242 Mtetra
.626 .456 .632 r
.35981 .20242 .36308 .22342 .37008 .21638 .36672 .19676 Mtetra
.648 .477 .639 r
.36672 .19676 .37008 .21638 .37713 .20812 .37367 .19019 Mtetra
.671 .502 .648 r
.37367 .19019 .37713 .20812 .38423 .19884 .38067 .18283 Mtetra
.696 .53 .659 r
.38067 .18283 .38423 .19884 .39134 .18882 .38769 .17481 Mtetra
.721 .562 .672 r
.38769 .17481 .39134 .18882 .39846 .17834 .39472 .16632 Mtetra
.748 .596 .688 r
.39472 .16632 .39846 .17834 .40557 .16769 .40175 .15754 Mtetra
.773 .633 .706 r
.40175 .15754 .40557 .16769 .41265 .15716 .40878 .14867 Mtetra
.795 .671 .726 r
.40878 .14867 .41265 .15716 .4197 .14704 .41579 .13995 Mtetra
.812 .707 .749 r
.41579 .13995 .4197 .14704 .42671 .1376 .42278 .1316 Mtetra
.821 .74 .775 r
.42278 .1316 .42671 .1376 .43368 .12906 .42974 .12385 Mtetra
.819 .767 .804 r
.42974 .12385 .43368 .12906 .44061 .12163 .43666 .11691 Mtetra
.803 .785 .836 r
.43666 .11691 .44061 .12163 .44749 .11546 .44356 .111 Mtetra
.767 .791 .873 r
.44356 .111 .44749 .11546 .45435 .11065 .45043 .10628 Mtetra
.707 .782 .91 r
.45043 .10628 .45435 .11065 .46118 .10728 .45727 .10291 Mtetra
.613 .75 .943 r
.45727 .10291 .46118 .10728 .468 .10535 .4641 .10099 Mtetra
.478 .691 .961 r
.4641 .10099 .468 .10535 .47481 .10483 .47092 .10056 Mtetra
.292 .596 .948 r
.47092 .10056 .47481 .10483 .48163 .10565 .47775 .10165 Mtetra
.059 .461 .883 r
.47775 .10165 .48163 .10565 .48847 .10767 .48459 .10417 Mtetra
0 .293 .75 r
.48459 .10417 .48847 .10767 .49534 .11072 .49145 .10803 Mtetra
.427 0 0 r
.49145 .10803 .49534 .11072 .50225 .11462 .49836 .11304 Mtetra
.586 .021 0 r
.49836 .11304 .50225 .11462 .5092 .11911 .50531 .11896 Mtetra
.668 .116 0 r
.50531 .11896 .5092 .11911 .5162 .12397 .51232 .12551 Mtetra
.693 .169 0 r
.51232 .12551 .5162 .12397 .52326 .1289 .51939 .13237 Mtetra
.684 .191 .071 r
.51939 .13237 .52326 .1289 .53037 .13364 .52653 .13916 Mtetra
.657 .194 .141 r
.52653 .13916 .53037 .13364 .53754 .13793 .53373 .14551 Mtetra
.62 .183 .189 r
.53373 .14551 .53754 .13793 .54475 .14149 .54099 .15105 Mtetra
.578 .163 .219 r
.54099 .15105 .54475 .14149 .552 .14411 .54829 .15543 Mtetra
.531 .136 .236 r
.54829 .15543 .552 .14411 .55929 .14558 .55564 .15834 Mtetra
.481 .102 .243 r
.55564 .15834 .55929 .14558 .56659 .14574 .56301 .15951 Mtetra
.425 .061 .241 r
.56301 .15951 .56659 .14574 .57391 .14448 .57039 .15878 Mtetra
.362 .011 .228 r
.57039 .15878 .57391 .14448 .58122 .14175 .57777 .15604 Mtetra
.288 0 .205 r
.57777 .15604 .58122 .14175 .58853 .13754 .58512 .15129 Mtetra
.199 0 .168 r
.58512 .15129 .58853 .13754 .59581 .1319 .59245 .14463 Mtetra
.088 0 .113 r
.59245 .14463 .59581 .1319 .60306 .12496 .59972 .13623 Mtetra
0 0 .034 r
.59972 .13623 .60306 .12496 .61027 .11685 .60695 .12634 Mtetra
0 0 0 r
.60695 .12634 .61027 .11685 .61745 .10778 .61412 .11527 Mtetra
.61412 .11527 .61745 .10778 .62459 .09798 .62125 .10337 Mtetra
.651 .815 .384 r
.62125 .10337 .62459 .09798 .6317 .0877 .62833 .09102 Mtetra
.82 .921 .533 r
.62833 .09102 .6317 .0877 .63878 .07723 .63538 .07859 Mtetra
.917 .962 .643 r
.63538 .07859 .63878 .07723 .64584 .06683 .64242 .06645 Mtetra
.95 .955 .713 r
.64242 .06645 .64584 .06683 .6529 .05677 .64945 .05494 Mtetra
.944 .927 .757 r
.64945 .05494 .6529 .05677 .65997 .04731 .65649 .04433 Mtetra
.919 .895 .789 r
.65649 .04433 .65997 .04731 .66707 .03869 .66358 .03488 Mtetra
.882 .865 .818 r
.66358 .03488 .66707 .03869 .6742 .03111 .67071 .02676 Mtetra
.836 .839 .849 r
.67071 .02676 .6742 .03111 .68141 .02474 .67792 .02009 Mtetra
.779 .814 .881 r
.67792 .02009 .68141 .02474 .68868 .0197 .68521 .01494 Mtetra
.708 .786 .913 r
.68521 .01494 .68868 .0197 .69606 .01609 .69259 .0113 Mtetra
.575 .826 .992 r
.03596 .26274 .04076 .26506 .04648 .26351 .04168 .2612 Mtetra
.305 .712 .976 r
.04168 .2612 .04648 .26351 .052 .26343 .04719 .26121 Mtetra
0 .436 .78 r
.04719 .26121 .052 .26343 .05731 .26481 .05246 .26285 Mtetra
.493 0 0 r
.05246 .26285 .05731 .26481 .06243 .2676 .05752 .26614 Mtetra
.688 .144 0 r
.05752 .26614 .06243 .2676 .0674 .27169 .06237 .271 Mtetra
.766 .27 .042 r
.06237 .271 .0674 .27169 .07224 .2769 .06705 .27728 Mtetra
.79 .333 .157 r
.06705 .27728 .07224 .2769 .07699 .28299 .0716 .28475 Mtetra
.789 .359 .229 r
.0716 .28475 .07699 .28299 .0817 .2897 .07607 .2931 Mtetra
.774 .365 .276 r
.07607 .2931 .0817 .2897 .08641 .2967 .08053 .30195 Mtetra
.75 .356 .306 r
.08053 .30195 .08641 .2967 .09118 .30364 .08503 .31087 Mtetra
.72 .338 .325 r
.08503 .31087 .09118 .30364 .09605 .31015 .08964 .31939 Mtetra
.684 .311 .333 r
.08964 .31939 .09605 .31015 .10108 .31587 .09442 .32704 Mtetra
.642 .275 .334 r
.09442 .32704 .10108 .31587 .10631 .32046 .09944 .33334 Mtetra
.592 .231 .326 r
.09944 .33334 .10631 .32046 .11176 .32362 .10473 .3379 Mtetra
.533 .177 .311 r
.10473 .3379 .11176 .32362 .11746 .3251 .11034 .34037 Mtetra
.461 .111 .285 r
.11034 .34037 .11746 .3251 .12343 .32473 .11628 .34052 Mtetra
.372 .027 .246 r
.11628 .34052 .12343 .32473 .12966 .32242 .12256 .3382 Mtetra
.258 0 .189 r
.12256 .3382 .12966 .32242 .13615 .31816 .12917 .33343 Mtetra
.112 0 .108 r
.12917 .33343 .13615 .31816 .14288 .31204 .13606 .32631 Mtetra
0 0 0 r
.13606 .32631 .14288 .31204 .1498 .30422 .14321 .31709 Mtetra
.14321 .31709 .1498 .30422 .15689 .29496 .15056 .3061 Mtetra
.15056 .3061 .15689 .29496 .16411 .28455 .15805 .29375 Mtetra
.739 .874 .46 r
.15805 .29375 .16411 .28455 .17139 .27333 .16562 .2805 Mtetra
.87 .941 .574 r
.16562 .2805 .17139 .27333 .17871 .26167 .17322 .26683 Mtetra
.937 .957 .648 r
.17322 .26683 .17871 .26167 .18602 .24993 .18077 .25321 Mtetra
.959 .945 .695 r
.18077 .25321 .18602 .24993 .19327 .23846 .18825 .24007 Mtetra
.958 .924 .727 r
.18825 .24007 .19327 .23846 .20044 .2276 .1956 .2278 Mtetra
.943 .903 .755 r
.1956 .2278 .20044 .2276 .2075 .21762 .2028 .21672 Mtetra
.921 .887 .782 r
.2028 .21672 .2075 .21762 .21443 .20876 .20984 .20706 Mtetra
.891 .876 .814 r
.20984 .20706 .21443 .20876 .22121 .2012 .2167 .19899 Mtetra
.852 .87 .853 r
.2167 .19899 .22121 .2012 .22785 .19506 .22339 .19256 Mtetra
.797 .866 .9 r
.22339 .19256 .22785 .19506 .23435 .1904 .22991 .18779 Mtetra
.714 .857 .95 r
.22991 .18779 .23435 .1904 .24072 .18722 .23629 .18458 Mtetra
.588 .826 .989 r
.23629 .18458 .24072 .18722 .24696 .18547 .24255 .1828 Mtetra
.421 .757 .995 r
.24255 .1828 .24696 .18547 .2531 .18505 .24871 .18228 Mtetra
.248 .659 .963 r
.24871 .18228 .2531 .18505 .25916 .18582 .2548 .18278 Mtetra
.122 .564 .92 r
.2548 .18278 .25916 .18582 .26516 .18761 .26084 .18406 Mtetra
.073 .502 .898 r
.26084 .18406 .26516 .18761 .27112 .19021 .26688 .18589 Mtetra
.102 .474 .894 r
.26688 .18589 .27112 .19021 .27707 .19342 .27291 .18803 Mtetra
.185 .466 .887 r
.27291 .18803 .27707 .19342 .28303 .197 .27898 .19024 Mtetra
.283 .458 .857 r
.27898 .19024 .28303 .197 .28901 .20074 .28509 .19235 Mtetra
.367 .448 .812 r
.28509 .19235 .28901 .20074 .29505 .2044 .29126 .19419 Mtetra
.427 .437 .767 r
.29126 .19419 .29505 .2044 .30114 .20778 .29749 .19563 Mtetra
.469 .427 .728 r
.29749 .19563 .30114 .20778 .30731 .2107 .30379 .19659 Mtetra
.498 .419 .697 r
.30379 .19659 .30731 .2107 .31356 .21297 .31015 .19701 Mtetra
.519 .414 .675 r
.31015 .19701 .31356 .21297 .31991 .21447 .31659 .19685 Mtetra
.535 .412 .659 r
.31659 .19685 .31991 .21447 .32634 .21506 .32309 .1961 Mtetra
.548 .412 .647 r
.32309 .1961 .32634 .21506 .33287 .21467 .32965 .19475 Mtetra
.559 .414 .64 r
.32965 .19475 .33287 .21467 .33948 .21322 .33628 .1928 Mtetra
.571 .419 .637 r
.33628 .1928 .33948 .21322 .34618 .21069 .34295 .19025 Mtetra
.583 .428 .637 r
.34295 .19025 .34618 .21069 .35296 .20708 .34968 .18711 Mtetra
.596 .439 .64 r
.34968 .18711 .35296 .20708 .35981 .20242 .35646 .18337 Mtetra
.612 .455 .645 r
.35646 .18337 .35981 .20242 .36672 .19676 .36328 .17902 Mtetra
.63 .475 .654 r
.36328 .17902 .36672 .19676 .37367 .19019 .37014 .17408 Mtetra
.651 .501 .666 r
.37014 .17408 .37367 .19019 .38067 .18283 .37703 .16855 Mtetra
.677 .532 .681 r
.37703 .16855 .38067 .18283 .38769 .17481 .38396 .16247 Mtetra
.705 .569 .699 r
.38396 .16247 .38769 .17481 .39472 .16632 .3909 .1559 Mtetra
.735 .611 .719 r
.3909 .1559 .39472 .16632 .40175 .15754 .39787 .14892 Mtetra
.767 .657 .741 r
.39787 .14892 .40175 .15754 .40878 .14867 .40484 .14167 Mtetra
.796 .705 .765 r
.40484 .14167 .40878 .14867 .41579 .13995 .41181 .1343 Mtetra
.819 .752 .789 r
.41181 .1343 .41579 .13995 .42278 .1316 .41878 .12701 Mtetra
.832 .794 .815 r
.41878 .12701 .42278 .1316 .42974 .12385 .42573 .12002 Mtetra
.833 .828 .843 r
.42573 .12002 .42974 .12385 .43666 .11691 .43266 .11357 Mtetra
.817 .853 .875 r
.43266 .11357 .43666 .11691 .44356 .111 .43957 .10791 Mtetra
.779 .864 .913 r
.43957 .10791 .44356 .111 .45043 .10628 .44645 .10328 Mtetra
.708 .858 .954 r
.44645 .10328 .45043 .10628 .45727 .10291 .45331 .09991 Mtetra
.588 .822 .988 r
.45331 .09991 .45727 .10291 .4641 .10099 .46015 .09799 Mtetra
.397 .734 .991 r
.46015 .09799 .4641 .10099 .47092 .10056 .46699 .09766 Mtetra
.125 .574 .922 r
.46699 .09766 .47092 .10056 .47775 .10165 .47382 .09901 Mtetra
0 .35 .753 r
.47382 .09901 .47775 .10165 .48459 .10417 .48066 .10204 Mtetra
.445 0 0 r
.48066 .10204 .48459 .10417 .49145 .10803 .48752 .10669 Mtetra
.614 .05 0 r
.48752 .10669 .49145 .10803 .49836 .11304 .49443 .1128 Mtetra
.702 .163 0 r
.49443 .1128 .49836 .11304 .50531 .11896 .50138 .12013 Mtetra
.737 .226 0 r
.50138 .12013 .50531 .11896 .51232 .12551 .50839 .12837 Mtetra
.741 .256 .091 r
.50839 .12837 .51232 .12551 .51939 .13237 .51548 .13713 Mtetra
.725 .264 .157 r
.51548 .13713 .51939 .13237 .52653 .13916 .52263 .14596 Mtetra
.696 .257 .204 r
.52263 .14596 .52653 .13916 .53373 .14551 .52987 .15438 Mtetra
.659 .239 .236 r
.52987 .15438 .53373 .14551 .54099 .15105 .53717 .16191 Mtetra
.615 .212 .256 r
.53717 .16191 .54099 .15105 .54829 .15543 .54453 .16806 Mtetra
.565 .178 .266 r
.54453 .16806 .54829 .15543 .55564 .15834 .55194 .17241 Mtetra
.509 .136 .268 r
.55194 .17241 .55564 .15834 .56301 .15951 .55938 .1746 Mtetra
.445 .087 .261 r
.55938 .1746 .56301 .15951 .57039 .15878 .56683 .1744 Mtetra
.372 .027 .246 r
.56683 .1744 .57039 .15878 .57777 .15604 .57427 .17165 Mtetra
.285 0 .219 r
.57427 .17165 .57777 .15604 .58512 .15129 .58168 .16637 Mtetra
.182 0 .179 r
.58168 .16637 .58512 .15129 .59245 .14463 .58905 .15867 Mtetra
.058 0 .122 r
.58905 .15867 .59245 .14463 .59972 .13623 .59636 .14881 Mtetra
0 0 .045 r
.59636 .14881 .59972 .13623 .60695 .12634 .60361 .13713 Mtetra
0 0 0 r
.60361 .13713 .60695 .12634 .61412 .11527 .61079 .12405 Mtetra
.61079 .12405 .61412 .11527 .62125 .10337 .61791 .11006 Mtetra
.645 .78 .319 r
.61791 .11006 .62125 .10337 .62833 .09102 .62498 .09564 Mtetra
.795 .879 .45 r
.62498 .09564 .62833 .09102 .63538 .07859 .63201 .08127 Mtetra
.893 .934 .559 r
.63201 .08127 .63538 .07859 .64242 .06645 .63902 .06741 Mtetra
.942 .953 .644 r
.63902 .06741 .64242 .06645 .64945 .05494 .64603 .05445 Mtetra
.953 .951 .709 r
.64603 .05445 .64945 .05494 .65649 .04433 .65306 .04272 Mtetra
.94 .939 .764 r
.65306 .04272 .65649 .04433 .66358 .03488 .66013 .03244 Mtetra
.909 .925 .814 r
.66013 .03244 .66358 .03488 .67071 .02676 .66727 .02379 Mtetra
.862 .91 .863 r
.66727 .02379 .67071 .02676 .67792 .02009 .67448 .01683 Mtetra
.797 .891 .912 r
.67448 .01683 .67792 .02009 .68521 .01494 .68179 .01155 Mtetra
.709 .864 .955 r
.68179 .01155 .68521 .01494 .69259 .0113 .68919 .00788 Mtetra
0 g
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.03716 .25514 m
.68874 0 L
s
.13514 .21677 m
.13978 .22141 L
s
gsave
.12586 .2075 -85.9375 -18.1788 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.23703 .17687 m
.2415 .18167 L
s
gsave
.22808 .16727 -77.7819 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.4535 .09211 m
.45758 .09725 L
s
gsave
.44535 .08183 -69.7396 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.56863 .04703 m
.57247 .05235 L
s
gsave
.56094 .0364 -75.9168 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
gsave
.29165 .07573 -77.2364 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gx) show
76.438 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> dos_periodic.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 146
%%HiResBoundingBox: 91.5625 3.1875 321.938 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (0:15:38)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 111.313 130.875 moveto
 292.250 130.875 lineto
 292.250 19.063 lineto
 111.313 19.063 lineto
 111.313 130.875 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 145.500000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    142.312500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 1.25 1.61546e-017 3.09017 [
[0 -0.0125 -12.6875 -14.1875 ]
[0 -0.0125 12.6875 0 ]
[.125 -0.0125 -12.6875 -14.1875 ]
[.125 -0.0125 12.6875 0 ]
[.25 -0.0125 -12.6875 -14.1875 ]
[.25 -0.0125 12.6875 0 ]
[.375 -0.0125 -12.6875 -14.1875 ]
[.375 -0.0125 12.6875 0 ]
[.625 -0.0125 -8.875 -14.1875 ]
[.625 -0.0125 8.875 0 ]
[.75 -0.0125 -8.875 -14.1875 ]
[.75 -0.0125 8.875 0 ]
[.875 -0.0125 -8.875 -14.1875 ]
[.875 -0.0125 8.875 0 ]
[1 -0.0125 -8.875 -14.1875 ]
[1 -0.0125 8.875 0 ]
[1.025 0 0 -7.09375 ]
[1.025 0 18.0625 7.09375 ]
[.4875 .15451 -23.25 -7.09375 ]
[.4875 .15451 0 7.09375 ]
[.4875 .30902 -17.75 -7.09375 ]
[.4875 .30902 0 7.09375 ]
[.4875 .46353 -23.25 -7.09375 ]
[.4875 .46353 0 7.09375 ]
[.4875 .61803 -17.75 -7.09375 ]
[.4875 .61803 0 7.09375 ]
[.5 .64303 -19.2813 0 ]
[.5 .64303 19.2813 14.1875 ]
[ 0 0 0 0 ]
[ 1 .61803 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
0 0 m
0 .00625 L
s
gsave
0 -0.0125 -73.6875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.4) show
1.000 setlinewidth
grestore
.125 0 m
.125 .00625 L
s
gsave
.125 -0.0125 -73.6875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.3) show
1.000 setlinewidth
grestore
.25 0 m
.25 .00625 L
s
gsave
.25 -0.0125 -73.6875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.2) show
1.000 setlinewidth
grestore
.375 0 m
.375 .00625 L
s
gsave
.375 -0.0125 -73.6875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.1) show
1.000 setlinewidth
grestore
.625 0 m
.625 .00625 L
s
gsave
.625 -0.0125 -69.875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.1) show
1.000 setlinewidth
grestore
.75 0 m
.75 .00625 L
s
gsave
.75 -0.0125 -69.875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.2) show
1.000 setlinewidth
grestore
.875 0 m
.875 .00625 L
s
gsave
.875 -0.0125 -69.875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.3) show
1.000 setlinewidth
grestore
1 0 m
1 .00625 L
s
gsave
1 -0.0125 -69.875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.4) show
1.000 setlinewidth
grestore
.125 Mabswid
.025 0 m
.025 .00375 L
s
.05 0 m
.05 .00375 L
s
.075 0 m
.075 .00375 L
s
.1 0 m
.1 .00375 L
s
.15 0 m
.15 .00375 L
s
.175 0 m
.175 .00375 L
s
.2 0 m
.2 .00375 L
s
.225 0 m
.225 .00375 L
s
.275 0 m
.275 .00375 L
s
.3 0 m
.3 .00375 L
s
.325 0 m
.325 .00375 L
s
.35 0 m
.35 .00375 L
s
.4 0 m
.4 .00375 L
s
.425 0 m
.425 .00375 L
s
.45 0 m
.45 .00375 L
s
.475 0 m
.475 .00375 L
s
.525 0 m
.525 .00375 L
s
.55 0 m
.55 .00375 L
s
.575 0 m
.575 .00375 L
s
.6 0 m
.6 .00375 L
s
.65 0 m
.65 .00375 L
s
.675 0 m
.675 .00375 L
s
.7 0 m
.7 .00375 L
s
.725 0 m
.725 .00375 L
s
.775 0 m
.775 .00375 L
s
.8 0 m
.8 .00375 L
s
.825 0 m
.825 .00375 L
s
.85 0 m
.85 .00375 L
s
.9 0 m
.9 .00375 L
s
.925 0 m
.925 .00375 L
s
.95 0 m
.95 .00375 L
s
.975 0 m
.975 .00375 L
s
.25 Mabswid
0 0 m
1 0 L
s
gsave
1.025 0 -61 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(w) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.563 14.750 moveto
(\220) show
74.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(t) show
77.063 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.5 .15451 m
.50625 .15451 L
s
gsave
.4875 .15451 -84.25 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.05) show
1.000 setlinewidth
grestore
.5 .30902 m
.50625 .30902 L
s
gsave
.4875 .30902 -78.75 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.1) show
1.000 setlinewidth
grestore
.5 .46353 m
.50625 .46353 L
s
gsave
.4875 .46353 -84.25 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.15) show
1.000 setlinewidth
grestore
.5 .61803 m
.50625 .61803 L
s
gsave
.4875 .61803 -78.75 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0.2) show
1.000 setlinewidth
grestore
.125 Mabswid
.5 .0309 m
.50375 .0309 L
s
.5 .0618 m
.50375 .0618 L
s
.5 .09271 m
.50375 .09271 L
s
.5 .12361 m
.50375 .12361 L
s
.5 .18541 m
.50375 .18541 L
s
.5 .21631 m
.50375 .21631 L
s
.5 .24721 m
.50375 .24721 L
s
.5 .27812 m
.50375 .27812 L
s
.5 .33992 m
.50375 .33992 L
s
.5 .37082 m
.50375 .37082 L
s
.5 .40172 m
.50375 .40172 L
s
.5 .43262 m
.50375 .43262 L
s
.5 .49443 m
.50375 .49443 L
s
.5 .52533 m
.50375 .52533 L
s
.5 .55623 m
.50375 .55623 L
s
.5 .58713 m
.50375 .58713 L
s
.25 Mabswid
.5 0 m
.5 .61803 L
s
gsave
.5 .64303 -80.2813 -4 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(ImG) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
83.000 14.750 moveto
(H) show
86.500 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(w) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
94.063 14.750 moveto
(L) show
97.563 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
0 0 m
1 0 L
1 .61803 L
0 .61803 L
closepath
clip
newpath
1 0 0 r
.015 w
0 .52175 m
.00312 .51291 L
.00625 .50366 L
.00937 .49422 L
.0125 .48483 L
.01562 .47572 L
.01875 .46708 L
.02187 .45904 L
.025 .45169 L
.02812 .44508 L
.03125 .43921 L
.03438 .43402 L
.0375 .42946 L
.04062 .42544 L
.04375 .42189 L
.04687 .41873 L
.05 .41592 L
.05312 .41344 L
.05625 .41128 L
.05937 .40946 L
.0625 .408 L
.06562 .40693 L
.06875 .40623 L
.07187 .40587 L
.075 .40579 L
.07812 .40589 L
.08125 .40605 L
.08437 .40612 L
.0875 .40592 L
.09062 .40529 L
.09375 .40404 L
.09687 .40205 L
.1 .39921 L
.10313 .39549 L
.10625 .39093 L
.10938 .38562 L
.1125 .3797 L
.11563 .37335 L
.11875 .36677 L
.12188 .36016 L
.125 .35369 L
.12813 .34753 L
.13125 .34181 L
.13437 .33663 L
.1375 .33205 L
.14062 .32811 L
.14375 .32482 L
.14687 .32213 L
.15 .31999 L
.15312 .3183 L
Mistroke
.15625 .31696 L
.15937 .31582 L
.1625 .31475 L
.16562 .31362 L
.16875 .31233 L
.17188 .31084 L
.175 .30914 L
.17813 .30727 L
.18125 .30534 L
.18437 .30346 L
.1875 .30178 L
.19062 .3004 L
.19375 .29943 L
.19687 .29892 L
.2 .29889 L
.20312 .29932 L
.20625 .30014 L
.20938 .30126 L
.2125 .30257 L
.21563 .30393 L
.21875 .30519 L
.22187 .30622 L
.225 .30694 L
.22812 .30729 L
.23125 .30726 L
.23437 .30688 L
.2375 .3062 L
.24062 .30528 L
.24375 .30417 L
.24688 .30291 L
.25 .30152 L
.25313 .30004 L
.25625 .29847 L
.25938 .29686 L
.2625 .29523 L
.26562 .29361 L
.26875 .29204 L
.27187 .29056 L
.275 .2892 L
.27812 .28799 L
.28125 .28694 L
.28438 .28607 L
.2875 .28535 L
.29063 .28477 L
.29375 .28431 L
.29688 .28392 L
.3 .28358 L
.30312 .28325 L
.30625 .28292 L
.30937 .28261 L
Mistroke
.3125 .28232 L
.31562 .28207 L
.31875 .2819 L
.32187 .28181 L
.325 .28181 L
.32813 .2819 L
.33125 .28205 L
.33438 .28226 L
.3375 .28251 L
.34063 .28281 L
.34375 .28315 L
.34688 .28354 L
.35 .28398 L
.35313 .28449 L
.35625 .28504 L
.35938 .28566 L
.3625 .28634 L
.36562 .28711 L
.36875 .28799 L
.37187 .28903 L
.375 .29025 L
.37812 .29167 L
.38125 .29331 L
.38438 .29517 L
.3875 .29724 L
.39063 .2995 L
.39375 .30195 L
.39688 .30457 L
.4 .30733 L
.40313 .31024 L
.40625 .31328 L
.40938 .31645 L
.4125 .31975 L
.41563 .32318 L
.41875 .32676 L
.42188 .3305 L
.425 .3344 L
.42813 .33848 L
.43125 .34274 L
.43438 .34717 L
.4375 .35177 L
.44062 .35649 L
.44375 .36131 L
.44687 .36618 L
.45 .37107 L
.45312 .37595 L
.45625 .38082 L
.45938 .38569 L
.4625 .39059 L
.46563 .39557 L
Mistroke
.46875 .40063 L
.47188 .40579 L
.475 .41099 L
.47813 .41613 L
.48125 .42108 L
.48438 .42566 L
.4875 .42968 L
.49063 .43298 L
.49375 .43542 L
.49688 .43691 L
.5 .43742 L
.50313 .43691 L
.50625 .43542 L
.50938 .43298 L
.5125 .42968 L
.51563 .42566 L
.51875 .42108 L
.52187 .41613 L
.525 .41099 L
.52812 .40579 L
.53125 .40063 L
.53437 .39557 L
.5375 .39059 L
.54063 .38569 L
.54375 .38082 L
.54688 .37595 L
.55 .37107 L
.55313 .36618 L
.55625 .36131 L
.55938 .35649 L
.5625 .35177 L
.56563 .34717 L
.56875 .34274 L
.57188 .33848 L
.575 .3344 L
.57813 .3305 L
.58125 .32676 L
.58438 .32318 L
.5875 .31975 L
.59063 .31645 L
.59375 .31328 L
.59688 .31024 L
.6 .30733 L
.60312 .30457 L
.60625 .30195 L
.60937 .2995 L
.6125 .29724 L
.61563 .29517 L
.61875 .29331 L
.62188 .29167 L
Mistroke
.625 .29025 L
.62813 .28903 L
.63125 .28799 L
.63438 .28711 L
.6375 .28634 L
.64062 .28566 L
.64375 .28504 L
.64687 .28449 L
.65 .28398 L
.65312 .28354 L
.65625 .28315 L
.65938 .28281 L
.6625 .28251 L
.66563 .28226 L
.66875 .28205 L
.67188 .2819 L
.675 .28181 L
.67813 .28181 L
.68125 .2819 L
.68438 .28207 L
.6875 .28232 L
.69063 .28261 L
.69375 .28292 L
.69688 .28325 L
.7 .28358 L
.70313 .28392 L
.70625 .28431 L
.70938 .28477 L
.7125 .28535 L
.71563 .28607 L
.71875 .28694 L
.72188 .28799 L
.725 .2892 L
.72813 .29056 L
.73125 .29204 L
.73438 .29361 L
.7375 .29523 L
.74063 .29686 L
.74375 .29847 L
.74688 .30004 L
.75 .30152 L
.75313 .30291 L
.75625 .30417 L
.75938 .30528 L
.7625 .3062 L
.76563 .30688 L
.76875 .30726 L
.77188 .30729 L
.775 .30694 L
.77813 .30622 L
Mistroke
.78125 .30519 L
.78438 .30393 L
.7875 .30257 L
.79063 .30126 L
.79375 .30014 L
.79688 .29932 L
.8 .29889 L
.80312 .29892 L
.80625 .29943 L
.80938 .3004 L
.8125 .30178 L
.81563 .30346 L
.81875 .30534 L
.82188 .30727 L
.825 .30914 L
.82813 .31084 L
.83125 .31233 L
.83438 .31362 L
.8375 .31475 L
.84063 .31582 L
.84375 .31696 L
.84688 .3183 L
.85 .31999 L
.85313 .32213 L
.85625 .32482 L
.85938 .32811 L
.8625 .33205 L
.86563 .33663 L
.86875 .34181 L
.87188 .34753 L
.875 .35369 L
.87813 .36016 L
.88125 .36677 L
.88438 .37335 L
.8875 .3797 L
.89063 .38562 L
.89375 .39093 L
.89688 .39549 L
.9 .39921 L
.90313 .40205 L
.90625 .40404 L
.90938 .40529 L
.9125 .40592 L
.91563 .40612 L
.91875 .40605 L
.92188 .40589 L
.925 .40579 L
.92813 .40587 L
.93125 .40623 L
.93438 .40693 L
Mistroke
.9375 .408 L
.94063 .40946 L
.94375 .41128 L
.94688 .41344 L
.95 .41592 L
.95313 .41873 L
.95625 .42189 L
.95938 .42544 L
.9625 .42946 L
.96563 .43402 L
.96875 .43921 L
.97188 .44508 L
.975 .45169 L
.97813 .45904 L
.98125 .46708 L
.98438 .47572 L
.9875 .48483 L
.99063 .49422 L
.99375 .50366 L
.99688 .51291 L
1 .52175 L
Mfstroke
0 g
.0001 w
0 .52175 0 .3 Mabsadd m
0 .52175 -0.25981 .15 Mabsadd L
0 .52175 -0.25981 -0.15 Mabsadd L
0 .52175 0 -0.3 Mabsadd L
0 .52175 .25981 -0.15 Mabsadd L
0 .52175 .25981 .15 Mabsadd L
0 .52175 0 .3 Mabsadd L s
.00312 .51291 0 .3 Mabsadd m
.00312 .51291 -0.25981 .15 Mabsadd L
.00312 .51291 -0.25981 -0.15 Mabsadd L
.00312 .51291 0 -0.3 Mabsadd L
.00312 .51291 .25981 -0.15 Mabsadd L
.00312 .51291 .25981 .15 Mabsadd L
.00312 .51291 0 .3 Mabsadd L s
.00625 .50366 0 .3 Mabsadd m
.00625 .50366 -0.25981 .15 Mabsadd L
.00625 .50366 -0.25981 -0.15 Mabsadd L
.00625 .50366 0 -0.3 Mabsadd L
.00625 .50366 .25981 -0.15 Mabsadd L
.00625 .50366 .25981 .15 Mabsadd L
.00625 .50366 0 .3 Mabsadd L s
.00937 .49422 0 .3 Mabsadd m
.00937 .49422 -0.25981 .15 Mabsadd L
.00937 .49422 -0.25981 -0.15 Mabsadd L
.00937 .49422 0 -0.3 Mabsadd L
.00937 .49422 .25981 -0.15 Mabsadd L
.00937 .49422 .25981 .15 Mabsadd L
.00937 .49422 0 .3 Mabsadd L s
.0125 .48483 0 .3 Mabsadd m
.0125 .48483 -0.25981 .15 Mabsadd L
.0125 .48483 -0.25981 -0.15 Mabsadd L
.0125 .48483 0 -0.3 Mabsadd L
.0125 .48483 .25981 -0.15 Mabsadd L
.0125 .48483 .25981 .15 Mabsadd L
.0125 .48483 0 .3 Mabsadd L s
.01562 .47572 0 .3 Mabsadd m
.01562 .47572 -0.25981 .15 Mabsadd L
.01562 .47572 -0.25981 -0.15 Mabsadd L
.01562 .47572 0 -0.3 Mabsadd L
.01562 .47572 .25981 -0.15 Mabsadd L
.01562 .47572 .25981 .15 Mabsadd L
.01562 .47572 0 .3 Mabsadd L s
.01875 .46708 0 .3 Mabsadd m
.01875 .46708 -0.25981 .15 Mabsadd L
.01875 .46708 -0.25981 -0.15 Mabsadd L
.01875 .46708 0 -0.3 Mabsadd L
.01875 .46708 .25981 -0.15 Mabsadd L
.01875 .46708 .25981 .15 Mabsadd L
.01875 .46708 0 .3 Mabsadd L s
.02187 .45904 0 .3 Mabsadd m
.02187 .45904 -0.25981 .15 Mabsadd L
.02187 .45904 -0.25981 -0.15 Mabsadd L
.02187 .45904 0 -0.3 Mabsadd L
.02187 .45904 .25981 -0.15 Mabsadd L
.02187 .45904 .25981 .15 Mabsadd L
.02187 .45904 0 .3 Mabsadd L s
.025 .45169 0 .3 Mabsadd m
.025 .45169 -0.25981 .15 Mabsadd L
.025 .45169 -0.25981 -0.15 Mabsadd L
.025 .45169 0 -0.3 Mabsadd L
.025 .45169 .25981 -0.15 Mabsadd L
.025 .45169 .25981 .15 Mabsadd L
.025 .45169 0 .3 Mabsadd L s
.02812 .44508 0 .3 Mabsadd m
.02812 .44508 -0.25981 .15 Mabsadd L
.02812 .44508 -0.25981 -0.15 Mabsadd L
.02812 .44508 0 -0.3 Mabsadd L
.02812 .44508 .25981 -0.15 Mabsadd L
.02812 .44508 .25981 .15 Mabsadd L
.02812 .44508 0 .3 Mabsadd L s
.03125 .43921 0 .3 Mabsadd m
.03125 .43921 -0.25981 .15 Mabsadd L
.03125 .43921 -0.25981 -0.15 Mabsadd L
.03125 .43921 0 -0.3 Mabsadd L
.03125 .43921 .25981 -0.15 Mabsadd L
.03125 .43921 .25981 .15 Mabsadd L
.03125 .43921 0 .3 Mabsadd L s
.03438 .43402 0 .3 Mabsadd m
.03438 .43402 -0.25981 .15 Mabsadd L
.03438 .43402 -0.25981 -0.15 Mabsadd L
.03438 .43402 0 -0.3 Mabsadd L
.03438 .43402 .25981 -0.15 Mabsadd L
.03438 .43402 .25981 .15 Mabsadd L
.03438 .43402 0 .3 Mabsadd L s
.0375 .42946 0 .3 Mabsadd m
.0375 .42946 -0.25981 .15 Mabsadd L
.0375 .42946 -0.25981 -0.15 Mabsadd L
.0375 .42946 0 -0.3 Mabsadd L
.0375 .42946 .25981 -0.15 Mabsadd L
.0375 .42946 .25981 .15 Mabsadd L
.0375 .42946 0 .3 Mabsadd L s
.04062 .42544 0 .3 Mabsadd m
.04062 .42544 -0.25981 .15 Mabsadd L
.04062 .42544 -0.25981 -0.15 Mabsadd L
.04062 .42544 0 -0.3 Mabsadd L
.04062 .42544 .25981 -0.15 Mabsadd L
.04062 .42544 .25981 .15 Mabsadd L
.04062 .42544 0 .3 Mabsadd L s
.04375 .42189 0 .3 Mabsadd m
.04375 .42189 -0.25981 .15 Mabsadd L
.04375 .42189 -0.25981 -0.15 Mabsadd L
.04375 .42189 0 -0.3 Mabsadd L
.04375 .42189 .25981 -0.15 Mabsadd L
.04375 .42189 .25981 .15 Mabsadd L
.04375 .42189 0 .3 Mabsadd L s
.04687 .41873 0 .3 Mabsadd m
.04687 .41873 -0.25981 .15 Mabsadd L
.04687 .41873 -0.25981 -0.15 Mabsadd L
.04687 .41873 0 -0.3 Mabsadd L
.04687 .41873 .25981 -0.15 Mabsadd L
.04687 .41873 .25981 .15 Mabsadd L
.04687 .41873 0 .3 Mabsadd L s
.05 .41592 0 .3 Mabsadd m
.05 .41592 -0.25981 .15 Mabsadd L
.05 .41592 -0.25981 -0.15 Mabsadd L
.05 .41592 0 -0.3 Mabsadd L
.05 .41592 .25981 -0.15 Mabsadd L
.05 .41592 .25981 .15 Mabsadd L
.05 .41592 0 .3 Mabsadd L s
.05312 .41344 0 .3 Mabsadd m
.05312 .41344 -0.25981 .15 Mabsadd L
.05312 .41344 -0.25981 -0.15 Mabsadd L
.05312 .41344 0 -0.3 Mabsadd L
.05312 .41344 .25981 -0.15 Mabsadd L
.05312 .41344 .25981 .15 Mabsadd L
.05312 .41344 0 .3 Mabsadd L s
.05625 .41128 0 .3 Mabsadd m
.05625 .41128 -0.25981 .15 Mabsadd L
.05625 .41128 -0.25981 -0.15 Mabsadd L
.05625 .41128 0 -0.3 Mabsadd L
.05625 .41128 .25981 -0.15 Mabsadd L
.05625 .41128 .25981 .15 Mabsadd L
.05625 .41128 0 .3 Mabsadd L s
.05937 .40946 0 .3 Mabsadd m
.05937 .40946 -0.25981 .15 Mabsadd L
.05937 .40946 -0.25981 -0.15 Mabsadd L
.05937 .40946 0 -0.3 Mabsadd L
.05937 .40946 .25981 -0.15 Mabsadd L
.05937 .40946 .25981 .15 Mabsadd L
.05937 .40946 0 .3 Mabsadd L s
.0625 .408 0 .3 Mabsadd m
.0625 .408 -0.25981 .15 Mabsadd L
.0625 .408 -0.25981 -0.15 Mabsadd L
.0625 .408 0 -0.3 Mabsadd L
.0625 .408 .25981 -0.15 Mabsadd L
.0625 .408 .25981 .15 Mabsadd L
.0625 .408 0 .3 Mabsadd L s
.06562 .40693 0 .3 Mabsadd m
.06562 .40693 -0.25981 .15 Mabsadd L
.06562 .40693 -0.25981 -0.15 Mabsadd L
.06562 .40693 0 -0.3 Mabsadd L
.06562 .40693 .25981 -0.15 Mabsadd L
.06562 .40693 .25981 .15 Mabsadd L
.06562 .40693 0 .3 Mabsadd L s
.06875 .40623 0 .3 Mabsadd m
.06875 .40623 -0.25981 .15 Mabsadd L
.06875 .40623 -0.25981 -0.15 Mabsadd L
.06875 .40623 0 -0.3 Mabsadd L
.06875 .40623 .25981 -0.15 Mabsadd L
.06875 .40623 .25981 .15 Mabsadd L
.06875 .40623 0 .3 Mabsadd L s
.07187 .40587 0 .3 Mabsadd m
.07187 .40587 -0.25981 .15 Mabsadd L
.07187 .40587 -0.25981 -0.15 Mabsadd L
.07187 .40587 0 -0.3 Mabsadd L
.07187 .40587 .25981 -0.15 Mabsadd L
.07187 .40587 .25981 .15 Mabsadd L
.07187 .40587 0 .3 Mabsadd L s
.075 .40579 0 .3 Mabsadd m
.075 .40579 -0.25981 .15 Mabsadd L
.075 .40579 -0.25981 -0.15 Mabsadd L
.075 .40579 0 -0.3 Mabsadd L
.075 .40579 .25981 -0.15 Mabsadd L
.075 .40579 .25981 .15 Mabsadd L
.075 .40579 0 .3 Mabsadd L s
.07812 .40589 0 .3 Mabsadd m
.07812 .40589 -0.25981 .15 Mabsadd L
.07812 .40589 -0.25981 -0.15 Mabsadd L
.07812 .40589 0 -0.3 Mabsadd L
.07812 .40589 .25981 -0.15 Mabsadd L
.07812 .40589 .25981 .15 Mabsadd L
.07812 .40589 0 .3 Mabsadd L s
.08125 .40605 0 .3 Mabsadd m
.08125 .40605 -0.25981 .15 Mabsadd L
.08125 .40605 -0.25981 -0.15 Mabsadd L
.08125 .40605 0 -0.3 Mabsadd L
.08125 .40605 .25981 -0.15 Mabsadd L
.08125 .40605 .25981 .15 Mabsadd L
.08125 .40605 0 .3 Mabsadd L s
.08437 .40612 0 .3 Mabsadd m
.08437 .40612 -0.25981 .15 Mabsadd L
.08437 .40612 -0.25981 -0.15 Mabsadd L
.08437 .40612 0 -0.3 Mabsadd L
.08437 .40612 .25981 -0.15 Mabsadd L
.08437 .40612 .25981 .15 Mabsadd L
.08437 .40612 0 .3 Mabsadd L s
.0875 .40592 0 .3 Mabsadd m
.0875 .40592 -0.25981 .15 Mabsadd L
.0875 .40592 -0.25981 -0.15 Mabsadd L
.0875 .40592 0 -0.3 Mabsadd L
.0875 .40592 .25981 -0.15 Mabsadd L
.0875 .40592 .25981 .15 Mabsadd L
.0875 .40592 0 .3 Mabsadd L s
.09062 .40529 0 .3 Mabsadd m
.09062 .40529 -0.25981 .15 Mabsadd L
.09062 .40529 -0.25981 -0.15 Mabsadd L
.09062 .40529 0 -0.3 Mabsadd L
.09062 .40529 .25981 -0.15 Mabsadd L
.09062 .40529 .25981 .15 Mabsadd L
.09062 .40529 0 .3 Mabsadd L s
.09375 .40404 0 .3 Mabsadd m
.09375 .40404 -0.25981 .15 Mabsadd L
.09375 .40404 -0.25981 -0.15 Mabsadd L
.09375 .40404 0 -0.3 Mabsadd L
.09375 .40404 .25981 -0.15 Mabsadd L
.09375 .40404 .25981 .15 Mabsadd L
.09375 .40404 0 .3 Mabsadd L s
.09687 .40205 0 .3 Mabsadd m
.09687 .40205 -0.25981 .15 Mabsadd L
.09687 .40205 -0.25981 -0.15 Mabsadd L
.09687 .40205 0 -0.3 Mabsadd L
.09687 .40205 .25981 -0.15 Mabsadd L
.09687 .40205 .25981 .15 Mabsadd L
.09687 .40205 0 .3 Mabsadd L s
.1 .39921 0 .3 Mabsadd m
.1 .39921 -0.25981 .15 Mabsadd L
.1 .39921 -0.25981 -0.15 Mabsadd L
.1 .39921 0 -0.3 Mabsadd L
.1 .39921 .25981 -0.15 Mabsadd L
.1 .39921 .25981 .15 Mabsadd L
.1 .39921 0 .3 Mabsadd L s
.10313 .39549 0 .3 Mabsadd m
.10313 .39549 -0.25981 .15 Mabsadd L
.10313 .39549 -0.25981 -0.15 Mabsadd L
.10313 .39549 0 -0.3 Mabsadd L
.10313 .39549 .25981 -0.15 Mabsadd L
.10313 .39549 .25981 .15 Mabsadd L
.10313 .39549 0 .3 Mabsadd L s
.10625 .39093 0 .3 Mabsadd m
.10625 .39093 -0.25981 .15 Mabsadd L
.10625 .39093 -0.25981 -0.15 Mabsadd L
.10625 .39093 0 -0.3 Mabsadd L
.10625 .39093 .25981 -0.15 Mabsadd L
.10625 .39093 .25981 .15 Mabsadd L
.10625 .39093 0 .3 Mabsadd L s
.10938 .38562 0 .3 Mabsadd m
.10938 .38562 -0.25981 .15 Mabsadd L
.10938 .38562 -0.25981 -0.15 Mabsadd L
.10938 .38562 0 -0.3 Mabsadd L
.10938 .38562 .25981 -0.15 Mabsadd L
.10938 .38562 .25981 .15 Mabsadd L
.10938 .38562 0 .3 Mabsadd L s
.1125 .3797 0 .3 Mabsadd m
.1125 .3797 -0.25981 .15 Mabsadd L
.1125 .3797 -0.25981 -0.15 Mabsadd L
.1125 .3797 0 -0.3 Mabsadd L
.1125 .3797 .25981 -0.15 Mabsadd L
.1125 .3797 .25981 .15 Mabsadd L
.1125 .3797 0 .3 Mabsadd L s
.11563 .37335 0 .3 Mabsadd m
.11563 .37335 -0.25981 .15 Mabsadd L
.11563 .37335 -0.25981 -0.15 Mabsadd L
.11563 .37335 0 -0.3 Mabsadd L
.11563 .37335 .25981 -0.15 Mabsadd L
.11563 .37335 .25981 .15 Mabsadd L
.11563 .37335 0 .3 Mabsadd L s
.11875 .36677 0 .3 Mabsadd m
.11875 .36677 -0.25981 .15 Mabsadd L
.11875 .36677 -0.25981 -0.15 Mabsadd L
.11875 .36677 0 -0.3 Mabsadd L
.11875 .36677 .25981 -0.15 Mabsadd L
.11875 .36677 .25981 .15 Mabsadd L
.11875 .36677 0 .3 Mabsadd L s
.12188 .36016 0 .3 Mabsadd m
.12188 .36016 -0.25981 .15 Mabsadd L
.12188 .36016 -0.25981 -0.15 Mabsadd L
.12188 .36016 0 -0.3 Mabsadd L
.12188 .36016 .25981 -0.15 Mabsadd L
.12188 .36016 .25981 .15 Mabsadd L
.12188 .36016 0 .3 Mabsadd L s
.125 .35369 0 .3 Mabsadd m
.125 .35369 -0.25981 .15 Mabsadd L
.125 .35369 -0.25981 -0.15 Mabsadd L
.125 .35369 0 -0.3 Mabsadd L
.125 .35369 .25981 -0.15 Mabsadd L
.125 .35369 .25981 .15 Mabsadd L
.125 .35369 0 .3 Mabsadd L s
.12813 .34753 0 .3 Mabsadd m
.12813 .34753 -0.25981 .15 Mabsadd L
.12813 .34753 -0.25981 -0.15 Mabsadd L
.12813 .34753 0 -0.3 Mabsadd L
.12813 .34753 .25981 -0.15 Mabsadd L
.12813 .34753 .25981 .15 Mabsadd L
.12813 .34753 0 .3 Mabsadd L s
.13125 .34181 0 .3 Mabsadd m
.13125 .34181 -0.25981 .15 Mabsadd L
.13125 .34181 -0.25981 -0.15 Mabsadd L
.13125 .34181 0 -0.3 Mabsadd L
.13125 .34181 .25981 -0.15 Mabsadd L
.13125 .34181 .25981 .15 Mabsadd L
.13125 .34181 0 .3 Mabsadd L s
.13437 .33663 0 .3 Mabsadd m
.13437 .33663 -0.25981 .15 Mabsadd L
.13437 .33663 -0.25981 -0.15 Mabsadd L
.13437 .33663 0 -0.3 Mabsadd L
.13437 .33663 .25981 -0.15 Mabsadd L
.13437 .33663 .25981 .15 Mabsadd L
.13437 .33663 0 .3 Mabsadd L s
.1375 .33205 0 .3 Mabsadd m
.1375 .33205 -0.25981 .15 Mabsadd L
.1375 .33205 -0.25981 -0.15 Mabsadd L
.1375 .33205 0 -0.3 Mabsadd L
.1375 .33205 .25981 -0.15 Mabsadd L
.1375 .33205 .25981 .15 Mabsadd L
.1375 .33205 0 .3 Mabsadd L s
.14062 .32811 0 .3 Mabsadd m
.14062 .32811 -0.25981 .15 Mabsadd L
.14062 .32811 -0.25981 -0.15 Mabsadd L
.14062 .32811 0 -0.3 Mabsadd L
.14062 .32811 .25981 -0.15 Mabsadd L
.14062 .32811 .25981 .15 Mabsadd L
.14062 .32811 0 .3 Mabsadd L s
.14375 .32482 0 .3 Mabsadd m
.14375 .32482 -0.25981 .15 Mabsadd L
.14375 .32482 -0.25981 -0.15 Mabsadd L
.14375 .32482 0 -0.3 Mabsadd L
.14375 .32482 .25981 -0.15 Mabsadd L
.14375 .32482 .25981 .15 Mabsadd L
.14375 .32482 0 .3 Mabsadd L s
.14687 .32213 0 .3 Mabsadd m
.14687 .32213 -0.25981 .15 Mabsadd L
.14687 .32213 -0.25981 -0.15 Mabsadd L
.14687 .32213 0 -0.3 Mabsadd L
.14687 .32213 .25981 -0.15 Mabsadd L
.14687 .32213 .25981 .15 Mabsadd L
.14687 .32213 0 .3 Mabsadd L s
.15 .31999 0 .3 Mabsadd m
.15 .31999 -0.25981 .15 Mabsadd L
.15 .31999 -0.25981 -0.15 Mabsadd L
.15 .31999 0 -0.3 Mabsadd L
.15 .31999 .25981 -0.15 Mabsadd L
.15 .31999 .25981 .15 Mabsadd L
.15 .31999 0 .3 Mabsadd L s
.15312 .3183 0 .3 Mabsadd m
.15312 .3183 -0.25981 .15 Mabsadd L
.15312 .3183 -0.25981 -0.15 Mabsadd L
.15312 .3183 0 -0.3 Mabsadd L
.15312 .3183 .25981 -0.15 Mabsadd L
.15312 .3183 .25981 .15 Mabsadd L
.15312 .3183 0 .3 Mabsadd L s
.15625 .31696 0 .3 Mabsadd m
.15625 .31696 -0.25981 .15 Mabsadd L
.15625 .31696 -0.25981 -0.15 Mabsadd L
.15625 .31696 0 -0.3 Mabsadd L
.15625 .31696 .25981 -0.15 Mabsadd L
.15625 .31696 .25981 .15 Mabsadd L
.15625 .31696 0 .3 Mabsadd L s
.15937 .31582 0 .3 Mabsadd m
.15937 .31582 -0.25981 .15 Mabsadd L
.15937 .31582 -0.25981 -0.15 Mabsadd L
.15937 .31582 0 -0.3 Mabsadd L
.15937 .31582 .25981 -0.15 Mabsadd L
.15937 .31582 .25981 .15 Mabsadd L
.15937 .31582 0 .3 Mabsadd L s
.1625 .31475 0 .3 Mabsadd m
.1625 .31475 -0.25981 .15 Mabsadd L
.1625 .31475 -0.25981 -0.15 Mabsadd L
.1625 .31475 0 -0.3 Mabsadd L
.1625 .31475 .25981 -0.15 Mabsadd L
.1625 .31475 .25981 .15 Mabsadd L
.1625 .31475 0 .3 Mabsadd L s
.16562 .31362 0 .3 Mabsadd m
.16562 .31362 -0.25981 .15 Mabsadd L
.16562 .31362 -0.25981 -0.15 Mabsadd L
.16562 .31362 0 -0.3 Mabsadd L
.16562 .31362 .25981 -0.15 Mabsadd L
.16562 .31362 .25981 .15 Mabsadd L
.16562 .31362 0 .3 Mabsadd L s
.16875 .31233 0 .3 Mabsadd m
.16875 .31233 -0.25981 .15 Mabsadd L
.16875 .31233 -0.25981 -0.15 Mabsadd L
.16875 .31233 0 -0.3 Mabsadd L
.16875 .31233 .25981 -0.15 Mabsadd L
.16875 .31233 .25981 .15 Mabsadd L
.16875 .31233 0 .3 Mabsadd L s
.17188 .31084 0 .3 Mabsadd m
.17188 .31084 -0.25981 .15 Mabsadd L
.17188 .31084 -0.25981 -0.15 Mabsadd L
.17188 .31084 0 -0.3 Mabsadd L
.17188 .31084 .25981 -0.15 Mabsadd L
.17188 .31084 .25981 .15 Mabsadd L
.17188 .31084 0 .3 Mabsadd L s
.175 .30914 0 .3 Mabsadd m
.175 .30914 -0.25981 .15 Mabsadd L
.175 .30914 -0.25981 -0.15 Mabsadd L
.175 .30914 0 -0.3 Mabsadd L
.175 .30914 .25981 -0.15 Mabsadd L
.175 .30914 .25981 .15 Mabsadd L
.175 .30914 0 .3 Mabsadd L s
.17813 .30727 0 .3 Mabsadd m
.17813 .30727 -0.25981 .15 Mabsadd L
.17813 .30727 -0.25981 -0.15 Mabsadd L
.17813 .30727 0 -0.3 Mabsadd L
.17813 .30727 .25981 -0.15 Mabsadd L
.17813 .30727 .25981 .15 Mabsadd L
.17813 .30727 0 .3 Mabsadd L s
.18125 .30534 0 .3 Mabsadd m
.18125 .30534 -0.25981 .15 Mabsadd L
.18125 .30534 -0.25981 -0.15 Mabsadd L
.18125 .30534 0 -0.3 Mabsadd L
.18125 .30534 .25981 -0.15 Mabsadd L
.18125 .30534 .25981 .15 Mabsadd L
.18125 .30534 0 .3 Mabsadd L s
.18437 .30346 0 .3 Mabsadd m
.18437 .30346 -0.25981 .15 Mabsadd L
.18437 .30346 -0.25981 -0.15 Mabsadd L
.18437 .30346 0 -0.3 Mabsadd L
.18437 .30346 .25981 -0.15 Mabsadd L
.18437 .30346 .25981 .15 Mabsadd L
.18437 .30346 0 .3 Mabsadd L s
.1875 .30178 0 .3 Mabsadd m
.1875 .30178 -0.25981 .15 Mabsadd L
.1875 .30178 -0.25981 -0.15 Mabsadd L
.1875 .30178 0 -0.3 Mabsadd L
.1875 .30178 .25981 -0.15 Mabsadd L
.1875 .30178 .25981 .15 Mabsadd L
.1875 .30178 0 .3 Mabsadd L s
.19062 .3004 0 .3 Mabsadd m
.19062 .3004 -0.25981 .15 Mabsadd L
.19062 .3004 -0.25981 -0.15 Mabsadd L
.19062 .3004 0 -0.3 Mabsadd L
.19062 .3004 .25981 -0.15 Mabsadd L
.19062 .3004 .25981 .15 Mabsadd L
.19062 .3004 0 .3 Mabsadd L s
.19375 .29943 0 .3 Mabsadd m
.19375 .29943 -0.25981 .15 Mabsadd L
.19375 .29943 -0.25981 -0.15 Mabsadd L
.19375 .29943 0 -0.3 Mabsadd L
.19375 .29943 .25981 -0.15 Mabsadd L
.19375 .29943 .25981 .15 Mabsadd L
.19375 .29943 0 .3 Mabsadd L s
.19687 .29892 0 .3 Mabsadd m
.19687 .29892 -0.25981 .15 Mabsadd L
.19687 .29892 -0.25981 -0.15 Mabsadd L
.19687 .29892 0 -0.3 Mabsadd L
.19687 .29892 .25981 -0.15 Mabsadd L
.19687 .29892 .25981 .15 Mabsadd L
.19687 .29892 0 .3 Mabsadd L s
.2 .29889 0 .3 Mabsadd m
.2 .29889 -0.25981 .15 Mabsadd L
.2 .29889 -0.25981 -0.15 Mabsadd L
.2 .29889 0 -0.3 Mabsadd L
.2 .29889 .25981 -0.15 Mabsadd L
.2 .29889 .25981 .15 Mabsadd L
.2 .29889 0 .3 Mabsadd L s
.20312 .29932 0 .3 Mabsadd m
.20312 .29932 -0.25981 .15 Mabsadd L
.20312 .29932 -0.25981 -0.15 Mabsadd L
.20312 .29932 0 -0.3 Mabsadd L
.20312 .29932 .25981 -0.15 Mabsadd L
.20312 .29932 .25981 .15 Mabsadd L
.20312 .29932 0 .3 Mabsadd L s
.20625 .30014 0 .3 Mabsadd m
.20625 .30014 -0.25981 .15 Mabsadd L
.20625 .30014 -0.25981 -0.15 Mabsadd L
.20625 .30014 0 -0.3 Mabsadd L
.20625 .30014 .25981 -0.15 Mabsadd L
.20625 .30014 .25981 .15 Mabsadd L
.20625 .30014 0 .3 Mabsadd L s
.20938 .30126 0 .3 Mabsadd m
.20938 .30126 -0.25981 .15 Mabsadd L
.20938 .30126 -0.25981 -0.15 Mabsadd L
.20938 .30126 0 -0.3 Mabsadd L
.20938 .30126 .25981 -0.15 Mabsadd L
.20938 .30126 .25981 .15 Mabsadd L
.20938 .30126 0 .3 Mabsadd L s
.2125 .30257 0 .3 Mabsadd m
.2125 .30257 -0.25981 .15 Mabsadd L
.2125 .30257 -0.25981 -0.15 Mabsadd L
.2125 .30257 0 -0.3 Mabsadd L
.2125 .30257 .25981 -0.15 Mabsadd L
.2125 .30257 .25981 .15 Mabsadd L
.2125 .30257 0 .3 Mabsadd L s
.21563 .30393 0 .3 Mabsadd m
.21563 .30393 -0.25981 .15 Mabsadd L
.21563 .30393 -0.25981 -0.15 Mabsadd L
.21563 .30393 0 -0.3 Mabsadd L
.21563 .30393 .25981 -0.15 Mabsadd L
.21563 .30393 .25981 .15 Mabsadd L
.21563 .30393 0 .3 Mabsadd L s
.21875 .30519 0 .3 Mabsadd m
.21875 .30519 -0.25981 .15 Mabsadd L
.21875 .30519 -0.25981 -0.15 Mabsadd L
.21875 .30519 0 -0.3 Mabsadd L
.21875 .30519 .25981 -0.15 Mabsadd L
.21875 .30519 .25981 .15 Mabsadd L
.21875 .30519 0 .3 Mabsadd L s
.22187 .30622 0 .3 Mabsadd m
.22187 .30622 -0.25981 .15 Mabsadd L
.22187 .30622 -0.25981 -0.15 Mabsadd L
.22187 .30622 0 -0.3 Mabsadd L
.22187 .30622 .25981 -0.15 Mabsadd L
.22187 .30622 .25981 .15 Mabsadd L
.22187 .30622 0 .3 Mabsadd L s
.225 .30694 0 .3 Mabsadd m
.225 .30694 -0.25981 .15 Mabsadd L
.225 .30694 -0.25981 -0.15 Mabsadd L
.225 .30694 0 -0.3 Mabsadd L
.225 .30694 .25981 -0.15 Mabsadd L
.225 .30694 .25981 .15 Mabsadd L
.225 .30694 0 .3 Mabsadd L s
.22812 .30729 0 .3 Mabsadd m
.22812 .30729 -0.25981 .15 Mabsadd L
.22812 .30729 -0.25981 -0.15 Mabsadd L
.22812 .30729 0 -0.3 Mabsadd L
.22812 .30729 .25981 -0.15 Mabsadd L
.22812 .30729 .25981 .15 Mabsadd L
.22812 .30729 0 .3 Mabsadd L s
.23125 .30726 0 .3 Mabsadd m
.23125 .30726 -0.25981 .15 Mabsadd L
.23125 .30726 -0.25981 -0.15 Mabsadd L
.23125 .30726 0 -0.3 Mabsadd L
.23125 .30726 .25981 -0.15 Mabsadd L
.23125 .30726 .25981 .15 Mabsadd L
.23125 .30726 0 .3 Mabsadd L s
.23437 .30688 0 .3 Mabsadd m
.23437 .30688 -0.25981 .15 Mabsadd L
.23437 .30688 -0.25981 -0.15 Mabsadd L
.23437 .30688 0 -0.3 Mabsadd L
.23437 .30688 .25981 -0.15 Mabsadd L
.23437 .30688 .25981 .15 Mabsadd L
.23437 .30688 0 .3 Mabsadd L s
.2375 .3062 0 .3 Mabsadd m
.2375 .3062 -0.25981 .15 Mabsadd L
.2375 .3062 -0.25981 -0.15 Mabsadd L
.2375 .3062 0 -0.3 Mabsadd L
.2375 .3062 .25981 -0.15 Mabsadd L
.2375 .3062 .25981 .15 Mabsadd L
.2375 .3062 0 .3 Mabsadd L s
.24062 .30528 0 .3 Mabsadd m
.24062 .30528 -0.25981 .15 Mabsadd L
.24062 .30528 -0.25981 -0.15 Mabsadd L
.24062 .30528 0 -0.3 Mabsadd L
.24062 .30528 .25981 -0.15 Mabsadd L
.24062 .30528 .25981 .15 Mabsadd L
.24062 .30528 0 .3 Mabsadd L s
.24375 .30417 0 .3 Mabsadd m
.24375 .30417 -0.25981 .15 Mabsadd L
.24375 .30417 -0.25981 -0.15 Mabsadd L
.24375 .30417 0 -0.3 Mabsadd L
.24375 .30417 .25981 -0.15 Mabsadd L
.24375 .30417 .25981 .15 Mabsadd L
.24375 .30417 0 .3 Mabsadd L s
.24688 .30291 0 .3 Mabsadd m
.24688 .30291 -0.25981 .15 Mabsadd L
.24688 .30291 -0.25981 -0.15 Mabsadd L
.24688 .30291 0 -0.3 Mabsadd L
.24688 .30291 .25981 -0.15 Mabsadd L
.24688 .30291 .25981 .15 Mabsadd L
.24688 .30291 0 .3 Mabsadd L s
.25 .30152 0 .3 Mabsadd m
.25 .30152 -0.25981 .15 Mabsadd L
.25 .30152 -0.25981 -0.15 Mabsadd L
.25 .30152 0 -0.3 Mabsadd L
.25 .30152 .25981 -0.15 Mabsadd L
.25 .30152 .25981 .15 Mabsadd L
.25 .30152 0 .3 Mabsadd L s
.25313 .30004 0 .3 Mabsadd m
.25313 .30004 -0.25981 .15 Mabsadd L
.25313 .30004 -0.25981 -0.15 Mabsadd L
.25313 .30004 0 -0.3 Mabsadd L
.25313 .30004 .25981 -0.15 Mabsadd L
.25313 .30004 .25981 .15 Mabsadd L
.25313 .30004 0 .3 Mabsadd L s
.25625 .29847 0 .3 Mabsadd m
.25625 .29847 -0.25981 .15 Mabsadd L
.25625 .29847 -0.25981 -0.15 Mabsadd L
.25625 .29847 0 -0.3 Mabsadd L
.25625 .29847 .25981 -0.15 Mabsadd L
.25625 .29847 .25981 .15 Mabsadd L
.25625 .29847 0 .3 Mabsadd L s
.25938 .29686 0 .3 Mabsadd m
.25938 .29686 -0.25981 .15 Mabsadd L
.25938 .29686 -0.25981 -0.15 Mabsadd L
.25938 .29686 0 -0.3 Mabsadd L
.25938 .29686 .25981 -0.15 Mabsadd L
.25938 .29686 .25981 .15 Mabsadd L
.25938 .29686 0 .3 Mabsadd L s
.2625 .29523 0 .3 Mabsadd m
.2625 .29523 -0.25981 .15 Mabsadd L
.2625 .29523 -0.25981 -0.15 Mabsadd L
.2625 .29523 0 -0.3 Mabsadd L
.2625 .29523 .25981 -0.15 Mabsadd L
.2625 .29523 .25981 .15 Mabsadd L
.2625 .29523 0 .3 Mabsadd L s
.26562 .29361 0 .3 Mabsadd m
.26562 .29361 -0.25981 .15 Mabsadd L
.26562 .29361 -0.25981 -0.15 Mabsadd L
.26562 .29361 0 -0.3 Mabsadd L
.26562 .29361 .25981 -0.15 Mabsadd L
.26562 .29361 .25981 .15 Mabsadd L
.26562 .29361 0 .3 Mabsadd L s
.26875 .29204 0 .3 Mabsadd m
.26875 .29204 -0.25981 .15 Mabsadd L
.26875 .29204 -0.25981 -0.15 Mabsadd L
.26875 .29204 0 -0.3 Mabsadd L
.26875 .29204 .25981 -0.15 Mabsadd L
.26875 .29204 .25981 .15 Mabsadd L
.26875 .29204 0 .3 Mabsadd L s
.27187 .29056 0 .3 Mabsadd m
.27187 .29056 -0.25981 .15 Mabsadd L
.27187 .29056 -0.25981 -0.15 Mabsadd L
.27187 .29056 0 -0.3 Mabsadd L
.27187 .29056 .25981 -0.15 Mabsadd L
.27187 .29056 .25981 .15 Mabsadd L
.27187 .29056 0 .3 Mabsadd L s
.275 .2892 0 .3 Mabsadd m
.275 .2892 -0.25981 .15 Mabsadd L
.275 .2892 -0.25981 -0.15 Mabsadd L
.275 .2892 0 -0.3 Mabsadd L
.275 .2892 .25981 -0.15 Mabsadd L
.275 .2892 .25981 .15 Mabsadd L
.275 .2892 0 .3 Mabsadd L s
.27812 .28799 0 .3 Mabsadd m
.27812 .28799 -0.25981 .15 Mabsadd L
.27812 .28799 -0.25981 -0.15 Mabsadd L
.27812 .28799 0 -0.3 Mabsadd L
.27812 .28799 .25981 -0.15 Mabsadd L
.27812 .28799 .25981 .15 Mabsadd L
.27812 .28799 0 .3 Mabsadd L s
.28125 .28694 0 .3 Mabsadd m
.28125 .28694 -0.25981 .15 Mabsadd L
.28125 .28694 -0.25981 -0.15 Mabsadd L
.28125 .28694 0 -0.3 Mabsadd L
.28125 .28694 .25981 -0.15 Mabsadd L
.28125 .28694 .25981 .15 Mabsadd L
.28125 .28694 0 .3 Mabsadd L s
.28438 .28607 0 .3 Mabsadd m
.28438 .28607 -0.25981 .15 Mabsadd L
.28438 .28607 -0.25981 -0.15 Mabsadd L
.28438 .28607 0 -0.3 Mabsadd L
.28438 .28607 .25981 -0.15 Mabsadd L
.28438 .28607 .25981 .15 Mabsadd L
.28438 .28607 0 .3 Mabsadd L s
.2875 .28535 0 .3 Mabsadd m
.2875 .28535 -0.25981 .15 Mabsadd L
.2875 .28535 -0.25981 -0.15 Mabsadd L
.2875 .28535 0 -0.3 Mabsadd L
.2875 .28535 .25981 -0.15 Mabsadd L
.2875 .28535 .25981 .15 Mabsadd L
.2875 .28535 0 .3 Mabsadd L s
.29063 .28477 0 .3 Mabsadd m
.29063 .28477 -0.25981 .15 Mabsadd L
.29063 .28477 -0.25981 -0.15 Mabsadd L
.29063 .28477 0 -0.3 Mabsadd L
.29063 .28477 .25981 -0.15 Mabsadd L
.29063 .28477 .25981 .15 Mabsadd L
.29063 .28477 0 .3 Mabsadd L s
.29375 .28431 0 .3 Mabsadd m
.29375 .28431 -0.25981 .15 Mabsadd L
.29375 .28431 -0.25981 -0.15 Mabsadd L
.29375 .28431 0 -0.3 Mabsadd L
.29375 .28431 .25981 -0.15 Mabsadd L
.29375 .28431 .25981 .15 Mabsadd L
.29375 .28431 0 .3 Mabsadd L s
.29688 .28392 0 .3 Mabsadd m
.29688 .28392 -0.25981 .15 Mabsadd L
.29688 .28392 -0.25981 -0.15 Mabsadd L
.29688 .28392 0 -0.3 Mabsadd L
.29688 .28392 .25981 -0.15 Mabsadd L
.29688 .28392 .25981 .15 Mabsadd L
.29688 .28392 0 .3 Mabsadd L s
.3 .28358 0 .3 Mabsadd m
.3 .28358 -0.25981 .15 Mabsadd L
.3 .28358 -0.25981 -0.15 Mabsadd L
.3 .28358 0 -0.3 Mabsadd L
.3 .28358 .25981 -0.15 Mabsadd L
.3 .28358 .25981 .15 Mabsadd L
.3 .28358 0 .3 Mabsadd L s
.30312 .28325 0 .3 Mabsadd m
.30312 .28325 -0.25981 .15 Mabsadd L
.30312 .28325 -0.25981 -0.15 Mabsadd L
.30312 .28325 0 -0.3 Mabsadd L
.30312 .28325 .25981 -0.15 Mabsadd L
.30312 .28325 .25981 .15 Mabsadd L
.30312 .28325 0 .3 Mabsadd L s
.30625 .28292 0 .3 Mabsadd m
.30625 .28292 -0.25981 .15 Mabsadd L
.30625 .28292 -0.25981 -0.15 Mabsadd L
.30625 .28292 0 -0.3 Mabsadd L
.30625 .28292 .25981 -0.15 Mabsadd L
.30625 .28292 .25981 .15 Mabsadd L
.30625 .28292 0 .3 Mabsadd L s
.30937 .28261 0 .3 Mabsadd m
.30937 .28261 -0.25981 .15 Mabsadd L
.30937 .28261 -0.25981 -0.15 Mabsadd L
.30937 .28261 0 -0.3 Mabsadd L
.30937 .28261 .25981 -0.15 Mabsadd L
.30937 .28261 .25981 .15 Mabsadd L
.30937 .28261 0 .3 Mabsadd L s
.3125 .28232 0 .3 Mabsadd m
.3125 .28232 -0.25981 .15 Mabsadd L
.3125 .28232 -0.25981 -0.15 Mabsadd L
.3125 .28232 0 -0.3 Mabsadd L
.3125 .28232 .25981 -0.15 Mabsadd L
.3125 .28232 .25981 .15 Mabsadd L
.3125 .28232 0 .3 Mabsadd L s
.31562 .28207 0 .3 Mabsadd m
.31562 .28207 -0.25981 .15 Mabsadd L
.31562 .28207 -0.25981 -0.15 Mabsadd L
.31562 .28207 0 -0.3 Mabsadd L
.31562 .28207 .25981 -0.15 Mabsadd L
.31562 .28207 .25981 .15 Mabsadd L
.31562 .28207 0 .3 Mabsadd L s
.31875 .2819 0 .3 Mabsadd m
.31875 .2819 -0.25981 .15 Mabsadd L
.31875 .2819 -0.25981 -0.15 Mabsadd L
.31875 .2819 0 -0.3 Mabsadd L
.31875 .2819 .25981 -0.15 Mabsadd L
.31875 .2819 .25981 .15 Mabsadd L
.31875 .2819 0 .3 Mabsadd L s
.32187 .28181 0 .3 Mabsadd m
.32187 .28181 -0.25981 .15 Mabsadd L
.32187 .28181 -0.25981 -0.15 Mabsadd L
.32187 .28181 0 -0.3 Mabsadd L
.32187 .28181 .25981 -0.15 Mabsadd L
.32187 .28181 .25981 .15 Mabsadd L
.32187 .28181 0 .3 Mabsadd L s
.325 .28181 0 .3 Mabsadd m
.325 .28181 -0.25981 .15 Mabsadd L
.325 .28181 -0.25981 -0.15 Mabsadd L
.325 .28181 0 -0.3 Mabsadd L
.325 .28181 .25981 -0.15 Mabsadd L
.325 .28181 .25981 .15 Mabsadd L
.325 .28181 0 .3 Mabsadd L s
.32813 .2819 0 .3 Mabsadd m
.32813 .2819 -0.25981 .15 Mabsadd L
.32813 .2819 -0.25981 -0.15 Mabsadd L
.32813 .2819 0 -0.3 Mabsadd L
.32813 .2819 .25981 -0.15 Mabsadd L
.32813 .2819 .25981 .15 Mabsadd L
.32813 .2819 0 .3 Mabsadd L s
.33125 .28205 0 .3 Mabsadd m
.33125 .28205 -0.25981 .15 Mabsadd L
.33125 .28205 -0.25981 -0.15 Mabsadd L
.33125 .28205 0 -0.3 Mabsadd L
.33125 .28205 .25981 -0.15 Mabsadd L
.33125 .28205 .25981 .15 Mabsadd L
.33125 .28205 0 .3 Mabsadd L s
.33438 .28226 0 .3 Mabsadd m
.33438 .28226 -0.25981 .15 Mabsadd L
.33438 .28226 -0.25981 -0.15 Mabsadd L
.33438 .28226 0 -0.3 Mabsadd L
.33438 .28226 .25981 -0.15 Mabsadd L
.33438 .28226 .25981 .15 Mabsadd L
.33438 .28226 0 .3 Mabsadd L s
.3375 .28251 0 .3 Mabsadd m
.3375 .28251 -0.25981 .15 Mabsadd L
.3375 .28251 -0.25981 -0.15 Mabsadd L
.3375 .28251 0 -0.3 Mabsadd L
.3375 .28251 .25981 -0.15 Mabsadd L
.3375 .28251 .25981 .15 Mabsadd L
.3375 .28251 0 .3 Mabsadd L s
.34063 .28281 0 .3 Mabsadd m
.34063 .28281 -0.25981 .15 Mabsadd L
.34063 .28281 -0.25981 -0.15 Mabsadd L
.34063 .28281 0 -0.3 Mabsadd L
.34063 .28281 .25981 -0.15 Mabsadd L
.34063 .28281 .25981 .15 Mabsadd L
.34063 .28281 0 .3 Mabsadd L s
.34375 .28315 0 .3 Mabsadd m
.34375 .28315 -0.25981 .15 Mabsadd L
.34375 .28315 -0.25981 -0.15 Mabsadd L
.34375 .28315 0 -0.3 Mabsadd L
.34375 .28315 .25981 -0.15 Mabsadd L
.34375 .28315 .25981 .15 Mabsadd L
.34375 .28315 0 .3 Mabsadd L s
.34688 .28354 0 .3 Mabsadd m
.34688 .28354 -0.25981 .15 Mabsadd L
.34688 .28354 -0.25981 -0.15 Mabsadd L
.34688 .28354 0 -0.3 Mabsadd L
.34688 .28354 .25981 -0.15 Mabsadd L
.34688 .28354 .25981 .15 Mabsadd L
.34688 .28354 0 .3 Mabsadd L s
.35 .28398 0 .3 Mabsadd m
.35 .28398 -0.25981 .15 Mabsadd L
.35 .28398 -0.25981 -0.15 Mabsadd L
.35 .28398 0 -0.3 Mabsadd L
.35 .28398 .25981 -0.15 Mabsadd L
.35 .28398 .25981 .15 Mabsadd L
.35 .28398 0 .3 Mabsadd L s
.35313 .28449 0 .3 Mabsadd m
.35313 .28449 -0.25981 .15 Mabsadd L
.35313 .28449 -0.25981 -0.15 Mabsadd L
.35313 .28449 0 -0.3 Mabsadd L
.35313 .28449 .25981 -0.15 Mabsadd L
.35313 .28449 .25981 .15 Mabsadd L
.35313 .28449 0 .3 Mabsadd L s
.35625 .28504 0 .3 Mabsadd m
.35625 .28504 -0.25981 .15 Mabsadd L
.35625 .28504 -0.25981 -0.15 Mabsadd L
.35625 .28504 0 -0.3 Mabsadd L
.35625 .28504 .25981 -0.15 Mabsadd L
.35625 .28504 .25981 .15 Mabsadd L
.35625 .28504 0 .3 Mabsadd L s
.35938 .28566 0 .3 Mabsadd m
.35938 .28566 -0.25981 .15 Mabsadd L
.35938 .28566 -0.25981 -0.15 Mabsadd L
.35938 .28566 0 -0.3 Mabsadd L
.35938 .28566 .25981 -0.15 Mabsadd L
.35938 .28566 .25981 .15 Mabsadd L
.35938 .28566 0 .3 Mabsadd L s
.3625 .28634 0 .3 Mabsadd m
.3625 .28634 -0.25981 .15 Mabsadd L
.3625 .28634 -0.25981 -0.15 Mabsadd L
.3625 .28634 0 -0.3 Mabsadd L
.3625 .28634 .25981 -0.15 Mabsadd L
.3625 .28634 .25981 .15 Mabsadd L
.3625 .28634 0 .3 Mabsadd L s
.36562 .28711 0 .3 Mabsadd m
.36562 .28711 -0.25981 .15 Mabsadd L
.36562 .28711 -0.25981 -0.15 Mabsadd L
.36562 .28711 0 -0.3 Mabsadd L
.36562 .28711 .25981 -0.15 Mabsadd L
.36562 .28711 .25981 .15 Mabsadd L
.36562 .28711 0 .3 Mabsadd L s
.36875 .28799 0 .3 Mabsadd m
.36875 .28799 -0.25981 .15 Mabsadd L
.36875 .28799 -0.25981 -0.15 Mabsadd L
.36875 .28799 0 -0.3 Mabsadd L
.36875 .28799 .25981 -0.15 Mabsadd L
.36875 .28799 .25981 .15 Mabsadd L
.36875 .28799 0 .3 Mabsadd L s
.37187 .28903 0 .3 Mabsadd m
.37187 .28903 -0.25981 .15 Mabsadd L
.37187 .28903 -0.25981 -0.15 Mabsadd L
.37187 .28903 0 -0.3 Mabsadd L
.37187 .28903 .25981 -0.15 Mabsadd L
.37187 .28903 .25981 .15 Mabsadd L
.37187 .28903 0 .3 Mabsadd L s
.375 .29025 0 .3 Mabsadd m
.375 .29025 -0.25981 .15 Mabsadd L
.375 .29025 -0.25981 -0.15 Mabsadd L
.375 .29025 0 -0.3 Mabsadd L
.375 .29025 .25981 -0.15 Mabsadd L
.375 .29025 .25981 .15 Mabsadd L
.375 .29025 0 .3 Mabsadd L s
.37812 .29167 0 .3 Mabsadd m
.37812 .29167 -0.25981 .15 Mabsadd L
.37812 .29167 -0.25981 -0.15 Mabsadd L
.37812 .29167 0 -0.3 Mabsadd L
.37812 .29167 .25981 -0.15 Mabsadd L
.37812 .29167 .25981 .15 Mabsadd L
.37812 .29167 0 .3 Mabsadd L s
.38125 .29331 0 .3 Mabsadd m
.38125 .29331 -0.25981 .15 Mabsadd L
.38125 .29331 -0.25981 -0.15 Mabsadd L
.38125 .29331 0 -0.3 Mabsadd L
.38125 .29331 .25981 -0.15 Mabsadd L
.38125 .29331 .25981 .15 Mabsadd L
.38125 .29331 0 .3 Mabsadd L s
.38438 .29517 0 .3 Mabsadd m
.38438 .29517 -0.25981 .15 Mabsadd L
.38438 .29517 -0.25981 -0.15 Mabsadd L
.38438 .29517 0 -0.3 Mabsadd L
.38438 .29517 .25981 -0.15 Mabsadd L
.38438 .29517 .25981 .15 Mabsadd L
.38438 .29517 0 .3 Mabsadd L s
.3875 .29724 0 .3 Mabsadd m
.3875 .29724 -0.25981 .15 Mabsadd L
.3875 .29724 -0.25981 -0.15 Mabsadd L
.3875 .29724 0 -0.3 Mabsadd L
.3875 .29724 .25981 -0.15 Mabsadd L
.3875 .29724 .25981 .15 Mabsadd L
.3875 .29724 0 .3 Mabsadd L s
.39063 .2995 0 .3 Mabsadd m
.39063 .2995 -0.25981 .15 Mabsadd L
.39063 .2995 -0.25981 -0.15 Mabsadd L
.39063 .2995 0 -0.3 Mabsadd L
.39063 .2995 .25981 -0.15 Mabsadd L
.39063 .2995 .25981 .15 Mabsadd L
.39063 .2995 0 .3 Mabsadd L s
.39375 .30195 0 .3 Mabsadd m
.39375 .30195 -0.25981 .15 Mabsadd L
.39375 .30195 -0.25981 -0.15 Mabsadd L
.39375 .30195 0 -0.3 Mabsadd L
.39375 .30195 .25981 -0.15 Mabsadd L
.39375 .30195 .25981 .15 Mabsadd L
.39375 .30195 0 .3 Mabsadd L s
.39688 .30457 0 .3 Mabsadd m
.39688 .30457 -0.25981 .15 Mabsadd L
.39688 .30457 -0.25981 -0.15 Mabsadd L
.39688 .30457 0 -0.3 Mabsadd L
.39688 .30457 .25981 -0.15 Mabsadd L
.39688 .30457 .25981 .15 Mabsadd L
.39688 .30457 0 .3 Mabsadd L s
.4 .30733 0 .3 Mabsadd m
.4 .30733 -0.25981 .15 Mabsadd L
.4 .30733 -0.25981 -0.15 Mabsadd L
.4 .30733 0 -0.3 Mabsadd L
.4 .30733 .25981 -0.15 Mabsadd L
.4 .30733 .25981 .15 Mabsadd L
.4 .30733 0 .3 Mabsadd L s
.40313 .31024 0 .3 Mabsadd m
.40313 .31024 -0.25981 .15 Mabsadd L
.40313 .31024 -0.25981 -0.15 Mabsadd L
.40313 .31024 0 -0.3 Mabsadd L
.40313 .31024 .25981 -0.15 Mabsadd L
.40313 .31024 .25981 .15 Mabsadd L
.40313 .31024 0 .3 Mabsadd L s
.40625 .31328 0 .3 Mabsadd m
.40625 .31328 -0.25981 .15 Mabsadd L
.40625 .31328 -0.25981 -0.15 Mabsadd L
.40625 .31328 0 -0.3 Mabsadd L
.40625 .31328 .25981 -0.15 Mabsadd L
.40625 .31328 .25981 .15 Mabsadd L
.40625 .31328 0 .3 Mabsadd L s
.40938 .31645 0 .3 Mabsadd m
.40938 .31645 -0.25981 .15 Mabsadd L
.40938 .31645 -0.25981 -0.15 Mabsadd L
.40938 .31645 0 -0.3 Mabsadd L
.40938 .31645 .25981 -0.15 Mabsadd L
.40938 .31645 .25981 .15 Mabsadd L
.40938 .31645 0 .3 Mabsadd L s
.4125 .31975 0 .3 Mabsadd m
.4125 .31975 -0.25981 .15 Mabsadd L
.4125 .31975 -0.25981 -0.15 Mabsadd L
.4125 .31975 0 -0.3 Mabsadd L
.4125 .31975 .25981 -0.15 Mabsadd L
.4125 .31975 .25981 .15 Mabsadd L
.4125 .31975 0 .3 Mabsadd L s
.41563 .32318 0 .3 Mabsadd m
.41563 .32318 -0.25981 .15 Mabsadd L
.41563 .32318 -0.25981 -0.15 Mabsadd L
.41563 .32318 0 -0.3 Mabsadd L
.41563 .32318 .25981 -0.15 Mabsadd L
.41563 .32318 .25981 .15 Mabsadd L
.41563 .32318 0 .3 Mabsadd L s
.41875 .32676 0 .3 Mabsadd m
.41875 .32676 -0.25981 .15 Mabsadd L
.41875 .32676 -0.25981 -0.15 Mabsadd L
.41875 .32676 0 -0.3 Mabsadd L
.41875 .32676 .25981 -0.15 Mabsadd L
.41875 .32676 .25981 .15 Mabsadd L
.41875 .32676 0 .3 Mabsadd L s
.42188 .3305 0 .3 Mabsadd m
.42188 .3305 -0.25981 .15 Mabsadd L
.42188 .3305 -0.25981 -0.15 Mabsadd L
.42188 .3305 0 -0.3 Mabsadd L
.42188 .3305 .25981 -0.15 Mabsadd L
.42188 .3305 .25981 .15 Mabsadd L
.42188 .3305 0 .3 Mabsadd L s
.425 .3344 0 .3 Mabsadd m
.425 .3344 -0.25981 .15 Mabsadd L
.425 .3344 -0.25981 -0.15 Mabsadd L
.425 .3344 0 -0.3 Mabsadd L
.425 .3344 .25981 -0.15 Mabsadd L
.425 .3344 .25981 .15 Mabsadd L
.425 .3344 0 .3 Mabsadd L s
.42813 .33848 0 .3 Mabsadd m
.42813 .33848 -0.25981 .15 Mabsadd L
.42813 .33848 -0.25981 -0.15 Mabsadd L
.42813 .33848 0 -0.3 Mabsadd L
.42813 .33848 .25981 -0.15 Mabsadd L
.42813 .33848 .25981 .15 Mabsadd L
.42813 .33848 0 .3 Mabsadd L s
.43125 .34274 0 .3 Mabsadd m
.43125 .34274 -0.25981 .15 Mabsadd L
.43125 .34274 -0.25981 -0.15 Mabsadd L
.43125 .34274 0 -0.3 Mabsadd L
.43125 .34274 .25981 -0.15 Mabsadd L
.43125 .34274 .25981 .15 Mabsadd L
.43125 .34274 0 .3 Mabsadd L s
.43438 .34717 0 .3 Mabsadd m
.43438 .34717 -0.25981 .15 Mabsadd L
.43438 .34717 -0.25981 -0.15 Mabsadd L
.43438 .34717 0 -0.3 Mabsadd L
.43438 .34717 .25981 -0.15 Mabsadd L
.43438 .34717 .25981 .15 Mabsadd L
.43438 .34717 0 .3 Mabsadd L s
.4375 .35177 0 .3 Mabsadd m
.4375 .35177 -0.25981 .15 Mabsadd L
.4375 .35177 -0.25981 -0.15 Mabsadd L
.4375 .35177 0 -0.3 Mabsadd L
.4375 .35177 .25981 -0.15 Mabsadd L
.4375 .35177 .25981 .15 Mabsadd L
.4375 .35177 0 .3 Mabsadd L s
.44062 .35649 0 .3 Mabsadd m
.44062 .35649 -0.25981 .15 Mabsadd L
.44062 .35649 -0.25981 -0.15 Mabsadd L
.44062 .35649 0 -0.3 Mabsadd L
.44062 .35649 .25981 -0.15 Mabsadd L
.44062 .35649 .25981 .15 Mabsadd L
.44062 .35649 0 .3 Mabsadd L s
.44375 .36131 0 .3 Mabsadd m
.44375 .36131 -0.25981 .15 Mabsadd L
.44375 .36131 -0.25981 -0.15 Mabsadd L
.44375 .36131 0 -0.3 Mabsadd L
.44375 .36131 .25981 -0.15 Mabsadd L
.44375 .36131 .25981 .15 Mabsadd L
.44375 .36131 0 .3 Mabsadd L s
.44687 .36618 0 .3 Mabsadd m
.44687 .36618 -0.25981 .15 Mabsadd L
.44687 .36618 -0.25981 -0.15 Mabsadd L
.44687 .36618 0 -0.3 Mabsadd L
.44687 .36618 .25981 -0.15 Mabsadd L
.44687 .36618 .25981 .15 Mabsadd L
.44687 .36618 0 .3 Mabsadd L s
.45 .37107 0 .3 Mabsadd m
.45 .37107 -0.25981 .15 Mabsadd L
.45 .37107 -0.25981 -0.15 Mabsadd L
.45 .37107 0 -0.3 Mabsadd L
.45 .37107 .25981 -0.15 Mabsadd L
.45 .37107 .25981 .15 Mabsadd L
.45 .37107 0 .3 Mabsadd L s
.45312 .37595 0 .3 Mabsadd m
.45312 .37595 -0.25981 .15 Mabsadd L
.45312 .37595 -0.25981 -0.15 Mabsadd L
.45312 .37595 0 -0.3 Mabsadd L
.45312 .37595 .25981 -0.15 Mabsadd L
.45312 .37595 .25981 .15 Mabsadd L
.45312 .37595 0 .3 Mabsadd L s
.45625 .38082 0 .3 Mabsadd m
.45625 .38082 -0.25981 .15 Mabsadd L
.45625 .38082 -0.25981 -0.15 Mabsadd L
.45625 .38082 0 -0.3 Mabsadd L
.45625 .38082 .25981 -0.15 Mabsadd L
.45625 .38082 .25981 .15 Mabsadd L
.45625 .38082 0 .3 Mabsadd L s
.45938 .38569 0 .3 Mabsadd m
.45938 .38569 -0.25981 .15 Mabsadd L
.45938 .38569 -0.25981 -0.15 Mabsadd L
.45938 .38569 0 -0.3 Mabsadd L
.45938 .38569 .25981 -0.15 Mabsadd L
.45938 .38569 .25981 .15 Mabsadd L
.45938 .38569 0 .3 Mabsadd L s
.4625 .39059 0 .3 Mabsadd m
.4625 .39059 -0.25981 .15 Mabsadd L
.4625 .39059 -0.25981 -0.15 Mabsadd L
.4625 .39059 0 -0.3 Mabsadd L
.4625 .39059 .25981 -0.15 Mabsadd L
.4625 .39059 .25981 .15 Mabsadd L
.4625 .39059 0 .3 Mabsadd L s
.46563 .39557 0 .3 Mabsadd m
.46563 .39557 -0.25981 .15 Mabsadd L
.46563 .39557 -0.25981 -0.15 Mabsadd L
.46563 .39557 0 -0.3 Mabsadd L
.46563 .39557 .25981 -0.15 Mabsadd L
.46563 .39557 .25981 .15 Mabsadd L
.46563 .39557 0 .3 Mabsadd L s
.46875 .40063 0 .3 Mabsadd m
.46875 .40063 -0.25981 .15 Mabsadd L
.46875 .40063 -0.25981 -0.15 Mabsadd L
.46875 .40063 0 -0.3 Mabsadd L
.46875 .40063 .25981 -0.15 Mabsadd L
.46875 .40063 .25981 .15 Mabsadd L
.46875 .40063 0 .3 Mabsadd L s
.47188 .40579 0 .3 Mabsadd m
.47188 .40579 -0.25981 .15 Mabsadd L
.47188 .40579 -0.25981 -0.15 Mabsadd L
.47188 .40579 0 -0.3 Mabsadd L
.47188 .40579 .25981 -0.15 Mabsadd L
.47188 .40579 .25981 .15 Mabsadd L
.47188 .40579 0 .3 Mabsadd L s
.475 .41099 0 .3 Mabsadd m
.475 .41099 -0.25981 .15 Mabsadd L
.475 .41099 -0.25981 -0.15 Mabsadd L
.475 .41099 0 -0.3 Mabsadd L
.475 .41099 .25981 -0.15 Mabsadd L
.475 .41099 .25981 .15 Mabsadd L
.475 .41099 0 .3 Mabsadd L s
.47813 .41613 0 .3 Mabsadd m
.47813 .41613 -0.25981 .15 Mabsadd L
.47813 .41613 -0.25981 -0.15 Mabsadd L
.47813 .41613 0 -0.3 Mabsadd L
.47813 .41613 .25981 -0.15 Mabsadd L
.47813 .41613 .25981 .15 Mabsadd L
.47813 .41613 0 .3 Mabsadd L s
.48125 .42108 0 .3 Mabsadd m
.48125 .42108 -0.25981 .15 Mabsadd L
.48125 .42108 -0.25981 -0.15 Mabsadd L
.48125 .42108 0 -0.3 Mabsadd L
.48125 .42108 .25981 -0.15 Mabsadd L
.48125 .42108 .25981 .15 Mabsadd L
.48125 .42108 0 .3 Mabsadd L s
.48438 .42566 0 .3 Mabsadd m
.48438 .42566 -0.25981 .15 Mabsadd L
.48438 .42566 -0.25981 -0.15 Mabsadd L
.48438 .42566 0 -0.3 Mabsadd L
.48438 .42566 .25981 -0.15 Mabsadd L
.48438 .42566 .25981 .15 Mabsadd L
.48438 .42566 0 .3 Mabsadd L s
.4875 .42968 0 .3 Mabsadd m
.4875 .42968 -0.25981 .15 Mabsadd L
.4875 .42968 -0.25981 -0.15 Mabsadd L
.4875 .42968 0 -0.3 Mabsadd L
.4875 .42968 .25981 -0.15 Mabsadd L
.4875 .42968 .25981 .15 Mabsadd L
.4875 .42968 0 .3 Mabsadd L s
.49063 .43298 0 .3 Mabsadd m
.49063 .43298 -0.25981 .15 Mabsadd L
.49063 .43298 -0.25981 -0.15 Mabsadd L
.49063 .43298 0 -0.3 Mabsadd L
.49063 .43298 .25981 -0.15 Mabsadd L
.49063 .43298 .25981 .15 Mabsadd L
.49063 .43298 0 .3 Mabsadd L s
.49375 .43542 0 .3 Mabsadd m
.49375 .43542 -0.25981 .15 Mabsadd L
.49375 .43542 -0.25981 -0.15 Mabsadd L
.49375 .43542 0 -0.3 Mabsadd L
.49375 .43542 .25981 -0.15 Mabsadd L
.49375 .43542 .25981 .15 Mabsadd L
.49375 .43542 0 .3 Mabsadd L s
.49688 .43691 0 .3 Mabsadd m
.49688 .43691 -0.25981 .15 Mabsadd L
.49688 .43691 -0.25981 -0.15 Mabsadd L
.49688 .43691 0 -0.3 Mabsadd L
.49688 .43691 .25981 -0.15 Mabsadd L
.49688 .43691 .25981 .15 Mabsadd L
.49688 .43691 0 .3 Mabsadd L s
.5 .43742 0 .3 Mabsadd m
.5 .43742 -0.25981 .15 Mabsadd L
.5 .43742 -0.25981 -0.15 Mabsadd L
.5 .43742 0 -0.3 Mabsadd L
.5 .43742 .25981 -0.15 Mabsadd L
.5 .43742 .25981 .15 Mabsadd L
.5 .43742 0 .3 Mabsadd L s
.50313 .43691 0 .3 Mabsadd m
.50313 .43691 -0.25981 .15 Mabsadd L
.50313 .43691 -0.25981 -0.15 Mabsadd L
.50313 .43691 0 -0.3 Mabsadd L
.50313 .43691 .25981 -0.15 Mabsadd L
.50313 .43691 .25981 .15 Mabsadd L
.50313 .43691 0 .3 Mabsadd L s
.50625 .43542 0 .3 Mabsadd m
.50625 .43542 -0.25981 .15 Mabsadd L
.50625 .43542 -0.25981 -0.15 Mabsadd L
.50625 .43542 0 -0.3 Mabsadd L
.50625 .43542 .25981 -0.15 Mabsadd L
.50625 .43542 .25981 .15 Mabsadd L
.50625 .43542 0 .3 Mabsadd L s
.50938 .43298 0 .3 Mabsadd m
.50938 .43298 -0.25981 .15 Mabsadd L
.50938 .43298 -0.25981 -0.15 Mabsadd L
.50938 .43298 0 -0.3 Mabsadd L
.50938 .43298 .25981 -0.15 Mabsadd L
.50938 .43298 .25981 .15 Mabsadd L
.50938 .43298 0 .3 Mabsadd L s
.5125 .42968 0 .3 Mabsadd m
.5125 .42968 -0.25981 .15 Mabsadd L
.5125 .42968 -0.25981 -0.15 Mabsadd L
.5125 .42968 0 -0.3 Mabsadd L
.5125 .42968 .25981 -0.15 Mabsadd L
.5125 .42968 .25981 .15 Mabsadd L
.5125 .42968 0 .3 Mabsadd L s
.51563 .42566 0 .3 Mabsadd m
.51563 .42566 -0.25981 .15 Mabsadd L
.51563 .42566 -0.25981 -0.15 Mabsadd L
.51563 .42566 0 -0.3 Mabsadd L
.51563 .42566 .25981 -0.15 Mabsadd L
.51563 .42566 .25981 .15 Mabsadd L
.51563 .42566 0 .3 Mabsadd L s
.51875 .42108 0 .3 Mabsadd m
.51875 .42108 -0.25981 .15 Mabsadd L
.51875 .42108 -0.25981 -0.15 Mabsadd L
.51875 .42108 0 -0.3 Mabsadd L
.51875 .42108 .25981 -0.15 Mabsadd L
.51875 .42108 .25981 .15 Mabsadd L
.51875 .42108 0 .3 Mabsadd L s
.52187 .41613 0 .3 Mabsadd m
.52187 .41613 -0.25981 .15 Mabsadd L
.52187 .41613 -0.25981 -0.15 Mabsadd L
.52187 .41613 0 -0.3 Mabsadd L
.52187 .41613 .25981 -0.15 Mabsadd L
.52187 .41613 .25981 .15 Mabsadd L
.52187 .41613 0 .3 Mabsadd L s
.525 .41099 0 .3 Mabsadd m
.525 .41099 -0.25981 .15 Mabsadd L
.525 .41099 -0.25981 -0.15 Mabsadd L
.525 .41099 0 -0.3 Mabsadd L
.525 .41099 .25981 -0.15 Mabsadd L
.525 .41099 .25981 .15 Mabsadd L
.525 .41099 0 .3 Mabsadd L s
.52812 .40579 0 .3 Mabsadd m
.52812 .40579 -0.25981 .15 Mabsadd L
.52812 .40579 -0.25981 -0.15 Mabsadd L
.52812 .40579 0 -0.3 Mabsadd L
.52812 .40579 .25981 -0.15 Mabsadd L
.52812 .40579 .25981 .15 Mabsadd L
.52812 .40579 0 .3 Mabsadd L s
.53125 .40063 0 .3 Mabsadd m
.53125 .40063 -0.25981 .15 Mabsadd L
.53125 .40063 -0.25981 -0.15 Mabsadd L
.53125 .40063 0 -0.3 Mabsadd L
.53125 .40063 .25981 -0.15 Mabsadd L
.53125 .40063 .25981 .15 Mabsadd L
.53125 .40063 0 .3 Mabsadd L s
.53437 .39557 0 .3 Mabsadd m
.53437 .39557 -0.25981 .15 Mabsadd L
.53437 .39557 -0.25981 -0.15 Mabsadd L
.53437 .39557 0 -0.3 Mabsadd L
.53437 .39557 .25981 -0.15 Mabsadd L
.53437 .39557 .25981 .15 Mabsadd L
.53437 .39557 0 .3 Mabsadd L s
.5375 .39059 0 .3 Mabsadd m
.5375 .39059 -0.25981 .15 Mabsadd L
.5375 .39059 -0.25981 -0.15 Mabsadd L
.5375 .39059 0 -0.3 Mabsadd L
.5375 .39059 .25981 -0.15 Mabsadd L
.5375 .39059 .25981 .15 Mabsadd L
.5375 .39059 0 .3 Mabsadd L s
.54063 .38569 0 .3 Mabsadd m
.54063 .38569 -0.25981 .15 Mabsadd L
.54063 .38569 -0.25981 -0.15 Mabsadd L
.54063 .38569 0 -0.3 Mabsadd L
.54063 .38569 .25981 -0.15 Mabsadd L
.54063 .38569 .25981 .15 Mabsadd L
.54063 .38569 0 .3 Mabsadd L s
.54375 .38082 0 .3 Mabsadd m
.54375 .38082 -0.25981 .15 Mabsadd L
.54375 .38082 -0.25981 -0.15 Mabsadd L
.54375 .38082 0 -0.3 Mabsadd L
.54375 .38082 .25981 -0.15 Mabsadd L
.54375 .38082 .25981 .15 Mabsadd L
.54375 .38082 0 .3 Mabsadd L s
.54688 .37595 0 .3 Mabsadd m
.54688 .37595 -0.25981 .15 Mabsadd L
.54688 .37595 -0.25981 -0.15 Mabsadd L
.54688 .37595 0 -0.3 Mabsadd L
.54688 .37595 .25981 -0.15 Mabsadd L
.54688 .37595 .25981 .15 Mabsadd L
.54688 .37595 0 .3 Mabsadd L s
.55 .37107 0 .3 Mabsadd m
.55 .37107 -0.25981 .15 Mabsadd L
.55 .37107 -0.25981 -0.15 Mabsadd L
.55 .37107 0 -0.3 Mabsadd L
.55 .37107 .25981 -0.15 Mabsadd L
.55 .37107 .25981 .15 Mabsadd L
.55 .37107 0 .3 Mabsadd L s
.55313 .36618 0 .3 Mabsadd m
.55313 .36618 -0.25981 .15 Mabsadd L
.55313 .36618 -0.25981 -0.15 Mabsadd L
.55313 .36618 0 -0.3 Mabsadd L
.55313 .36618 .25981 -0.15 Mabsadd L
.55313 .36618 .25981 .15 Mabsadd L
.55313 .36618 0 .3 Mabsadd L s
.55625 .36131 0 .3 Mabsadd m
.55625 .36131 -0.25981 .15 Mabsadd L
.55625 .36131 -0.25981 -0.15 Mabsadd L
.55625 .36131 0 -0.3 Mabsadd L
.55625 .36131 .25981 -0.15 Mabsadd L
.55625 .36131 .25981 .15 Mabsadd L
.55625 .36131 0 .3 Mabsadd L s
.55938 .35649 0 .3 Mabsadd m
.55938 .35649 -0.25981 .15 Mabsadd L
.55938 .35649 -0.25981 -0.15 Mabsadd L
.55938 .35649 0 -0.3 Mabsadd L
.55938 .35649 .25981 -0.15 Mabsadd L
.55938 .35649 .25981 .15 Mabsadd L
.55938 .35649 0 .3 Mabsadd L s
.5625 .35177 0 .3 Mabsadd m
.5625 .35177 -0.25981 .15 Mabsadd L
.5625 .35177 -0.25981 -0.15 Mabsadd L
.5625 .35177 0 -0.3 Mabsadd L
.5625 .35177 .25981 -0.15 Mabsadd L
.5625 .35177 .25981 .15 Mabsadd L
.5625 .35177 0 .3 Mabsadd L s
.56563 .34717 0 .3 Mabsadd m
.56563 .34717 -0.25981 .15 Mabsadd L
.56563 .34717 -0.25981 -0.15 Mabsadd L
.56563 .34717 0 -0.3 Mabsadd L
.56563 .34717 .25981 -0.15 Mabsadd L
.56563 .34717 .25981 .15 Mabsadd L
.56563 .34717 0 .3 Mabsadd L s
.56875 .34274 0 .3 Mabsadd m
.56875 .34274 -0.25981 .15 Mabsadd L
.56875 .34274 -0.25981 -0.15 Mabsadd L
.56875 .34274 0 -0.3 Mabsadd L
.56875 .34274 .25981 -0.15 Mabsadd L
.56875 .34274 .25981 .15 Mabsadd L
.56875 .34274 0 .3 Mabsadd L s
.57188 .33848 0 .3 Mabsadd m
.57188 .33848 -0.25981 .15 Mabsadd L
.57188 .33848 -0.25981 -0.15 Mabsadd L
.57188 .33848 0 -0.3 Mabsadd L
.57188 .33848 .25981 -0.15 Mabsadd L
.57188 .33848 .25981 .15 Mabsadd L
.57188 .33848 0 .3 Mabsadd L s
.575 .3344 0 .3 Mabsadd m
.575 .3344 -0.25981 .15 Mabsadd L
.575 .3344 -0.25981 -0.15 Mabsadd L
.575 .3344 0 -0.3 Mabsadd L
.575 .3344 .25981 -0.15 Mabsadd L
.575 .3344 .25981 .15 Mabsadd L
.575 .3344 0 .3 Mabsadd L s
.57813 .3305 0 .3 Mabsadd m
.57813 .3305 -0.25981 .15 Mabsadd L
.57813 .3305 -0.25981 -0.15 Mabsadd L
.57813 .3305 0 -0.3 Mabsadd L
.57813 .3305 .25981 -0.15 Mabsadd L
.57813 .3305 .25981 .15 Mabsadd L
.57813 .3305 0 .3 Mabsadd L s
.58125 .32676 0 .3 Mabsadd m
.58125 .32676 -0.25981 .15 Mabsadd L
.58125 .32676 -0.25981 -0.15 Mabsadd L
.58125 .32676 0 -0.3 Mabsadd L
.58125 .32676 .25981 -0.15 Mabsadd L
.58125 .32676 .25981 .15 Mabsadd L
.58125 .32676 0 .3 Mabsadd L s
.58438 .32318 0 .3 Mabsadd m
.58438 .32318 -0.25981 .15 Mabsadd L
.58438 .32318 -0.25981 -0.15 Mabsadd L
.58438 .32318 0 -0.3 Mabsadd L
.58438 .32318 .25981 -0.15 Mabsadd L
.58438 .32318 .25981 .15 Mabsadd L
.58438 .32318 0 .3 Mabsadd L s
.5875 .31975 0 .3 Mabsadd m
.5875 .31975 -0.25981 .15 Mabsadd L
.5875 .31975 -0.25981 -0.15 Mabsadd L
.5875 .31975 0 -0.3 Mabsadd L
.5875 .31975 .25981 -0.15 Mabsadd L
.5875 .31975 .25981 .15 Mabsadd L
.5875 .31975 0 .3 Mabsadd L s
.59063 .31645 0 .3 Mabsadd m
.59063 .31645 -0.25981 .15 Mabsadd L
.59063 .31645 -0.25981 -0.15 Mabsadd L
.59063 .31645 0 -0.3 Mabsadd L
.59063 .31645 .25981 -0.15 Mabsadd L
.59063 .31645 .25981 .15 Mabsadd L
.59063 .31645 0 .3 Mabsadd L s
.59375 .31328 0 .3 Mabsadd m
.59375 .31328 -0.25981 .15 Mabsadd L
.59375 .31328 -0.25981 -0.15 Mabsadd L
.59375 .31328 0 -0.3 Mabsadd L
.59375 .31328 .25981 -0.15 Mabsadd L
.59375 .31328 .25981 .15 Mabsadd L
.59375 .31328 0 .3 Mabsadd L s
.59688 .31024 0 .3 Mabsadd m
.59688 .31024 -0.25981 .15 Mabsadd L
.59688 .31024 -0.25981 -0.15 Mabsadd L
.59688 .31024 0 -0.3 Mabsadd L
.59688 .31024 .25981 -0.15 Mabsadd L
.59688 .31024 .25981 .15 Mabsadd L
.59688 .31024 0 .3 Mabsadd L s
.6 .30733 0 .3 Mabsadd m
.6 .30733 -0.25981 .15 Mabsadd L
.6 .30733 -0.25981 -0.15 Mabsadd L
.6 .30733 0 -0.3 Mabsadd L
.6 .30733 .25981 -0.15 Mabsadd L
.6 .30733 .25981 .15 Mabsadd L
.6 .30733 0 .3 Mabsadd L s
.60312 .30457 0 .3 Mabsadd m
.60312 .30457 -0.25981 .15 Mabsadd L
.60312 .30457 -0.25981 -0.15 Mabsadd L
.60312 .30457 0 -0.3 Mabsadd L
.60312 .30457 .25981 -0.15 Mabsadd L
.60312 .30457 .25981 .15 Mabsadd L
.60312 .30457 0 .3 Mabsadd L s
.60625 .30195 0 .3 Mabsadd m
.60625 .30195 -0.25981 .15 Mabsadd L
.60625 .30195 -0.25981 -0.15 Mabsadd L
.60625 .30195 0 -0.3 Mabsadd L
.60625 .30195 .25981 -0.15 Mabsadd L
.60625 .30195 .25981 .15 Mabsadd L
.60625 .30195 0 .3 Mabsadd L s
.60937 .2995 0 .3 Mabsadd m
.60937 .2995 -0.25981 .15 Mabsadd L
.60937 .2995 -0.25981 -0.15 Mabsadd L
.60937 .2995 0 -0.3 Mabsadd L
.60937 .2995 .25981 -0.15 Mabsadd L
.60937 .2995 .25981 .15 Mabsadd L
.60937 .2995 0 .3 Mabsadd L s
.6125 .29724 0 .3 Mabsadd m
.6125 .29724 -0.25981 .15 Mabsadd L
.6125 .29724 -0.25981 -0.15 Mabsadd L
.6125 .29724 0 -0.3 Mabsadd L
.6125 .29724 .25981 -0.15 Mabsadd L
.6125 .29724 .25981 .15 Mabsadd L
.6125 .29724 0 .3 Mabsadd L s
.61563 .29517 0 .3 Mabsadd m
.61563 .29517 -0.25981 .15 Mabsadd L
.61563 .29517 -0.25981 -0.15 Mabsadd L
.61563 .29517 0 -0.3 Mabsadd L
.61563 .29517 .25981 -0.15 Mabsadd L
.61563 .29517 .25981 .15 Mabsadd L
.61563 .29517 0 .3 Mabsadd L s
.61875 .29331 0 .3 Mabsadd m
.61875 .29331 -0.25981 .15 Mabsadd L
.61875 .29331 -0.25981 -0.15 Mabsadd L
.61875 .29331 0 -0.3 Mabsadd L
.61875 .29331 .25981 -0.15 Mabsadd L
.61875 .29331 .25981 .15 Mabsadd L
.61875 .29331 0 .3 Mabsadd L s
.62188 .29167 0 .3 Mabsadd m
.62188 .29167 -0.25981 .15 Mabsadd L
.62188 .29167 -0.25981 -0.15 Mabsadd L
.62188 .29167 0 -0.3 Mabsadd L
.62188 .29167 .25981 -0.15 Mabsadd L
.62188 .29167 .25981 .15 Mabsadd L
.62188 .29167 0 .3 Mabsadd L s
.625 .29025 0 .3 Mabsadd m
.625 .29025 -0.25981 .15 Mabsadd L
.625 .29025 -0.25981 -0.15 Mabsadd L
.625 .29025 0 -0.3 Mabsadd L
.625 .29025 .25981 -0.15 Mabsadd L
.625 .29025 .25981 .15 Mabsadd L
.625 .29025 0 .3 Mabsadd L s
.62813 .28903 0 .3 Mabsadd m
.62813 .28903 -0.25981 .15 Mabsadd L
.62813 .28903 -0.25981 -0.15 Mabsadd L
.62813 .28903 0 -0.3 Mabsadd L
.62813 .28903 .25981 -0.15 Mabsadd L
.62813 .28903 .25981 .15 Mabsadd L
.62813 .28903 0 .3 Mabsadd L s
.63125 .28799 0 .3 Mabsadd m
.63125 .28799 -0.25981 .15 Mabsadd L
.63125 .28799 -0.25981 -0.15 Mabsadd L
.63125 .28799 0 -0.3 Mabsadd L
.63125 .28799 .25981 -0.15 Mabsadd L
.63125 .28799 .25981 .15 Mabsadd L
.63125 .28799 0 .3 Mabsadd L s
.63438 .28711 0 .3 Mabsadd m
.63438 .28711 -0.25981 .15 Mabsadd L
.63438 .28711 -0.25981 -0.15 Mabsadd L
.63438 .28711 0 -0.3 Mabsadd L
.63438 .28711 .25981 -0.15 Mabsadd L
.63438 .28711 .25981 .15 Mabsadd L
.63438 .28711 0 .3 Mabsadd L s
.6375 .28634 0 .3 Mabsadd m
.6375 .28634 -0.25981 .15 Mabsadd L
.6375 .28634 -0.25981 -0.15 Mabsadd L
.6375 .28634 0 -0.3 Mabsadd L
.6375 .28634 .25981 -0.15 Mabsadd L
.6375 .28634 .25981 .15 Mabsadd L
.6375 .28634 0 .3 Mabsadd L s
.64062 .28566 0 .3 Mabsadd m
.64062 .28566 -0.25981 .15 Mabsadd L
.64062 .28566 -0.25981 -0.15 Mabsadd L
.64062 .28566 0 -0.3 Mabsadd L
.64062 .28566 .25981 -0.15 Mabsadd L
.64062 .28566 .25981 .15 Mabsadd L
.64062 .28566 0 .3 Mabsadd L s
.64375 .28504 0 .3 Mabsadd m
.64375 .28504 -0.25981 .15 Mabsadd L
.64375 .28504 -0.25981 -0.15 Mabsadd L
.64375 .28504 0 -0.3 Mabsadd L
.64375 .28504 .25981 -0.15 Mabsadd L
.64375 .28504 .25981 .15 Mabsadd L
.64375 .28504 0 .3 Mabsadd L s
.64687 .28449 0 .3 Mabsadd m
.64687 .28449 -0.25981 .15 Mabsadd L
.64687 .28449 -0.25981 -0.15 Mabsadd L
.64687 .28449 0 -0.3 Mabsadd L
.64687 .28449 .25981 -0.15 Mabsadd L
.64687 .28449 .25981 .15 Mabsadd L
.64687 .28449 0 .3 Mabsadd L s
.65 .28398 0 .3 Mabsadd m
.65 .28398 -0.25981 .15 Mabsadd L
.65 .28398 -0.25981 -0.15 Mabsadd L
.65 .28398 0 -0.3 Mabsadd L
.65 .28398 .25981 -0.15 Mabsadd L
.65 .28398 .25981 .15 Mabsadd L
.65 .28398 0 .3 Mabsadd L s
.65312 .28354 0 .3 Mabsadd m
.65312 .28354 -0.25981 .15 Mabsadd L
.65312 .28354 -0.25981 -0.15 Mabsadd L
.65312 .28354 0 -0.3 Mabsadd L
.65312 .28354 .25981 -0.15 Mabsadd L
.65312 .28354 .25981 .15 Mabsadd L
.65312 .28354 0 .3 Mabsadd L s
.65625 .28315 0 .3 Mabsadd m
.65625 .28315 -0.25981 .15 Mabsadd L
.65625 .28315 -0.25981 -0.15 Mabsadd L
.65625 .28315 0 -0.3 Mabsadd L
.65625 .28315 .25981 -0.15 Mabsadd L
.65625 .28315 .25981 .15 Mabsadd L
.65625 .28315 0 .3 Mabsadd L s
.65938 .28281 0 .3 Mabsadd m
.65938 .28281 -0.25981 .15 Mabsadd L
.65938 .28281 -0.25981 -0.15 Mabsadd L
.65938 .28281 0 -0.3 Mabsadd L
.65938 .28281 .25981 -0.15 Mabsadd L
.65938 .28281 .25981 .15 Mabsadd L
.65938 .28281 0 .3 Mabsadd L s
.6625 .28251 0 .3 Mabsadd m
.6625 .28251 -0.25981 .15 Mabsadd L
.6625 .28251 -0.25981 -0.15 Mabsadd L
.6625 .28251 0 -0.3 Mabsadd L
.6625 .28251 .25981 -0.15 Mabsadd L
.6625 .28251 .25981 .15 Mabsadd L
.6625 .28251 0 .3 Mabsadd L s
.66563 .28226 0 .3 Mabsadd m
.66563 .28226 -0.25981 .15 Mabsadd L
.66563 .28226 -0.25981 -0.15 Mabsadd L
.66563 .28226 0 -0.3 Mabsadd L
.66563 .28226 .25981 -0.15 Mabsadd L
.66563 .28226 .25981 .15 Mabsadd L
.66563 .28226 0 .3 Mabsadd L s
.66875 .28205 0 .3 Mabsadd m
.66875 .28205 -0.25981 .15 Mabsadd L
.66875 .28205 -0.25981 -0.15 Mabsadd L
.66875 .28205 0 -0.3 Mabsadd L
.66875 .28205 .25981 -0.15 Mabsadd L
.66875 .28205 .25981 .15 Mabsadd L
.66875 .28205 0 .3 Mabsadd L s
.67188 .2819 0 .3 Mabsadd m
.67188 .2819 -0.25981 .15 Mabsadd L
.67188 .2819 -0.25981 -0.15 Mabsadd L
.67188 .2819 0 -0.3 Mabsadd L
.67188 .2819 .25981 -0.15 Mabsadd L
.67188 .2819 .25981 .15 Mabsadd L
.67188 .2819 0 .3 Mabsadd L s
.675 .28181 0 .3 Mabsadd m
.675 .28181 -0.25981 .15 Mabsadd L
.675 .28181 -0.25981 -0.15 Mabsadd L
.675 .28181 0 -0.3 Mabsadd L
.675 .28181 .25981 -0.15 Mabsadd L
.675 .28181 .25981 .15 Mabsadd L
.675 .28181 0 .3 Mabsadd L s
.67813 .28181 0 .3 Mabsadd m
.67813 .28181 -0.25981 .15 Mabsadd L
.67813 .28181 -0.25981 -0.15 Mabsadd L
.67813 .28181 0 -0.3 Mabsadd L
.67813 .28181 .25981 -0.15 Mabsadd L
.67813 .28181 .25981 .15 Mabsadd L
.67813 .28181 0 .3 Mabsadd L s
.68125 .2819 0 .3 Mabsadd m
.68125 .2819 -0.25981 .15 Mabsadd L
.68125 .2819 -0.25981 -0.15 Mabsadd L
.68125 .2819 0 -0.3 Mabsadd L
.68125 .2819 .25981 -0.15 Mabsadd L
.68125 .2819 .25981 .15 Mabsadd L
.68125 .2819 0 .3 Mabsadd L s
.68438 .28207 0 .3 Mabsadd m
.68438 .28207 -0.25981 .15 Mabsadd L
.68438 .28207 -0.25981 -0.15 Mabsadd L
.68438 .28207 0 -0.3 Mabsadd L
.68438 .28207 .25981 -0.15 Mabsadd L
.68438 .28207 .25981 .15 Mabsadd L
.68438 .28207 0 .3 Mabsadd L s
.6875 .28232 0 .3 Mabsadd m
.6875 .28232 -0.25981 .15 Mabsadd L
.6875 .28232 -0.25981 -0.15 Mabsadd L
.6875 .28232 0 -0.3 Mabsadd L
.6875 .28232 .25981 -0.15 Mabsadd L
.6875 .28232 .25981 .15 Mabsadd L
.6875 .28232 0 .3 Mabsadd L s
.69063 .28261 0 .3 Mabsadd m
.69063 .28261 -0.25981 .15 Mabsadd L
.69063 .28261 -0.25981 -0.15 Mabsadd L
.69063 .28261 0 -0.3 Mabsadd L
.69063 .28261 .25981 -0.15 Mabsadd L
.69063 .28261 .25981 .15 Mabsadd L
.69063 .28261 0 .3 Mabsadd L s
.69375 .28292 0 .3 Mabsadd m
.69375 .28292 -0.25981 .15 Mabsadd L
.69375 .28292 -0.25981 -0.15 Mabsadd L
.69375 .28292 0 -0.3 Mabsadd L
.69375 .28292 .25981 -0.15 Mabsadd L
.69375 .28292 .25981 .15 Mabsadd L
.69375 .28292 0 .3 Mabsadd L s
.69688 .28325 0 .3 Mabsadd m
.69688 .28325 -0.25981 .15 Mabsadd L
.69688 .28325 -0.25981 -0.15 Mabsadd L
.69688 .28325 0 -0.3 Mabsadd L
.69688 .28325 .25981 -0.15 Mabsadd L
.69688 .28325 .25981 .15 Mabsadd L
.69688 .28325 0 .3 Mabsadd L s
.7 .28358 0 .3 Mabsadd m
.7 .28358 -0.25981 .15 Mabsadd L
.7 .28358 -0.25981 -0.15 Mabsadd L
.7 .28358 0 -0.3 Mabsadd L
.7 .28358 .25981 -0.15 Mabsadd L
.7 .28358 .25981 .15 Mabsadd L
.7 .28358 0 .3 Mabsadd L s
.70313 .28392 0 .3 Mabsadd m
.70313 .28392 -0.25981 .15 Mabsadd L
.70313 .28392 -0.25981 -0.15 Mabsadd L
.70313 .28392 0 -0.3 Mabsadd L
.70313 .28392 .25981 -0.15 Mabsadd L
.70313 .28392 .25981 .15 Mabsadd L
.70313 .28392 0 .3 Mabsadd L s
.70625 .28431 0 .3 Mabsadd m
.70625 .28431 -0.25981 .15 Mabsadd L
.70625 .28431 -0.25981 -0.15 Mabsadd L
.70625 .28431 0 -0.3 Mabsadd L
.70625 .28431 .25981 -0.15 Mabsadd L
.70625 .28431 .25981 .15 Mabsadd L
.70625 .28431 0 .3 Mabsadd L s
.70938 .28477 0 .3 Mabsadd m
.70938 .28477 -0.25981 .15 Mabsadd L
.70938 .28477 -0.25981 -0.15 Mabsadd L
.70938 .28477 0 -0.3 Mabsadd L
.70938 .28477 .25981 -0.15 Mabsadd L
.70938 .28477 .25981 .15 Mabsadd L
.70938 .28477 0 .3 Mabsadd L s
.7125 .28535 0 .3 Mabsadd m
.7125 .28535 -0.25981 .15 Mabsadd L
.7125 .28535 -0.25981 -0.15 Mabsadd L
.7125 .28535 0 -0.3 Mabsadd L
.7125 .28535 .25981 -0.15 Mabsadd L
.7125 .28535 .25981 .15 Mabsadd L
.7125 .28535 0 .3 Mabsadd L s
.71563 .28607 0 .3 Mabsadd m
.71563 .28607 -0.25981 .15 Mabsadd L
.71563 .28607 -0.25981 -0.15 Mabsadd L
.71563 .28607 0 -0.3 Mabsadd L
.71563 .28607 .25981 -0.15 Mabsadd L
.71563 .28607 .25981 .15 Mabsadd L
.71563 .28607 0 .3 Mabsadd L s
.71875 .28694 0 .3 Mabsadd m
.71875 .28694 -0.25981 .15 Mabsadd L
.71875 .28694 -0.25981 -0.15 Mabsadd L
.71875 .28694 0 -0.3 Mabsadd L
.71875 .28694 .25981 -0.15 Mabsadd L
.71875 .28694 .25981 .15 Mabsadd L
.71875 .28694 0 .3 Mabsadd L s
.72188 .28799 0 .3 Mabsadd m
.72188 .28799 -0.25981 .15 Mabsadd L
.72188 .28799 -0.25981 -0.15 Mabsadd L
.72188 .28799 0 -0.3 Mabsadd L
.72188 .28799 .25981 -0.15 Mabsadd L
.72188 .28799 .25981 .15 Mabsadd L
.72188 .28799 0 .3 Mabsadd L s
.725 .2892 0 .3 Mabsadd m
.725 .2892 -0.25981 .15 Mabsadd L
.725 .2892 -0.25981 -0.15 Mabsadd L
.725 .2892 0 -0.3 Mabsadd L
.725 .2892 .25981 -0.15 Mabsadd L
.725 .2892 .25981 .15 Mabsadd L
.725 .2892 0 .3 Mabsadd L s
.72813 .29056 0 .3 Mabsadd m
.72813 .29056 -0.25981 .15 Mabsadd L
.72813 .29056 -0.25981 -0.15 Mabsadd L
.72813 .29056 0 -0.3 Mabsadd L
.72813 .29056 .25981 -0.15 Mabsadd L
.72813 .29056 .25981 .15 Mabsadd L
.72813 .29056 0 .3 Mabsadd L s
.73125 .29204 0 .3 Mabsadd m
.73125 .29204 -0.25981 .15 Mabsadd L
.73125 .29204 -0.25981 -0.15 Mabsadd L
.73125 .29204 0 -0.3 Mabsadd L
.73125 .29204 .25981 -0.15 Mabsadd L
.73125 .29204 .25981 .15 Mabsadd L
.73125 .29204 0 .3 Mabsadd L s
.73438 .29361 0 .3 Mabsadd m
.73438 .29361 -0.25981 .15 Mabsadd L
.73438 .29361 -0.25981 -0.15 Mabsadd L
.73438 .29361 0 -0.3 Mabsadd L
.73438 .29361 .25981 -0.15 Mabsadd L
.73438 .29361 .25981 .15 Mabsadd L
.73438 .29361 0 .3 Mabsadd L s
.7375 .29523 0 .3 Mabsadd m
.7375 .29523 -0.25981 .15 Mabsadd L
.7375 .29523 -0.25981 -0.15 Mabsadd L
.7375 .29523 0 -0.3 Mabsadd L
.7375 .29523 .25981 -0.15 Mabsadd L
.7375 .29523 .25981 .15 Mabsadd L
.7375 .29523 0 .3 Mabsadd L s
.74063 .29686 0 .3 Mabsadd m
.74063 .29686 -0.25981 .15 Mabsadd L
.74063 .29686 -0.25981 -0.15 Mabsadd L
.74063 .29686 0 -0.3 Mabsadd L
.74063 .29686 .25981 -0.15 Mabsadd L
.74063 .29686 .25981 .15 Mabsadd L
.74063 .29686 0 .3 Mabsadd L s
.74375 .29847 0 .3 Mabsadd m
.74375 .29847 -0.25981 .15 Mabsadd L
.74375 .29847 -0.25981 -0.15 Mabsadd L
.74375 .29847 0 -0.3 Mabsadd L
.74375 .29847 .25981 -0.15 Mabsadd L
.74375 .29847 .25981 .15 Mabsadd L
.74375 .29847 0 .3 Mabsadd L s
.74688 .30004 0 .3 Mabsadd m
.74688 .30004 -0.25981 .15 Mabsadd L
.74688 .30004 -0.25981 -0.15 Mabsadd L
.74688 .30004 0 -0.3 Mabsadd L
.74688 .30004 .25981 -0.15 Mabsadd L
.74688 .30004 .25981 .15 Mabsadd L
.74688 .30004 0 .3 Mabsadd L s
.75 .30152 0 .3 Mabsadd m
.75 .30152 -0.25981 .15 Mabsadd L
.75 .30152 -0.25981 -0.15 Mabsadd L
.75 .30152 0 -0.3 Mabsadd L
.75 .30152 .25981 -0.15 Mabsadd L
.75 .30152 .25981 .15 Mabsadd L
.75 .30152 0 .3 Mabsadd L s
.75313 .30291 0 .3 Mabsadd m
.75313 .30291 -0.25981 .15 Mabsadd L
.75313 .30291 -0.25981 -0.15 Mabsadd L
.75313 .30291 0 -0.3 Mabsadd L
.75313 .30291 .25981 -0.15 Mabsadd L
.75313 .30291 .25981 .15 Mabsadd L
.75313 .30291 0 .3 Mabsadd L s
.75625 .30417 0 .3 Mabsadd m
.75625 .30417 -0.25981 .15 Mabsadd L
.75625 .30417 -0.25981 -0.15 Mabsadd L
.75625 .30417 0 -0.3 Mabsadd L
.75625 .30417 .25981 -0.15 Mabsadd L
.75625 .30417 .25981 .15 Mabsadd L
.75625 .30417 0 .3 Mabsadd L s
.75938 .30528 0 .3 Mabsadd m
.75938 .30528 -0.25981 .15 Mabsadd L
.75938 .30528 -0.25981 -0.15 Mabsadd L
.75938 .30528 0 -0.3 Mabsadd L
.75938 .30528 .25981 -0.15 Mabsadd L
.75938 .30528 .25981 .15 Mabsadd L
.75938 .30528 0 .3 Mabsadd L s
.7625 .3062 0 .3 Mabsadd m
.7625 .3062 -0.25981 .15 Mabsadd L
.7625 .3062 -0.25981 -0.15 Mabsadd L
.7625 .3062 0 -0.3 Mabsadd L
.7625 .3062 .25981 -0.15 Mabsadd L
.7625 .3062 .25981 .15 Mabsadd L
.7625 .3062 0 .3 Mabsadd L s
.76563 .30688 0 .3 Mabsadd m
.76563 .30688 -0.25981 .15 Mabsadd L
.76563 .30688 -0.25981 -0.15 Mabsadd L
.76563 .30688 0 -0.3 Mabsadd L
.76563 .30688 .25981 -0.15 Mabsadd L
.76563 .30688 .25981 .15 Mabsadd L
.76563 .30688 0 .3 Mabsadd L s
.76875 .30726 0 .3 Mabsadd m
.76875 .30726 -0.25981 .15 Mabsadd L
.76875 .30726 -0.25981 -0.15 Mabsadd L
.76875 .30726 0 -0.3 Mabsadd L
.76875 .30726 .25981 -0.15 Mabsadd L
.76875 .30726 .25981 .15 Mabsadd L
.76875 .30726 0 .3 Mabsadd L s
.77188 .30729 0 .3 Mabsadd m
.77188 .30729 -0.25981 .15 Mabsadd L
.77188 .30729 -0.25981 -0.15 Mabsadd L
.77188 .30729 0 -0.3 Mabsadd L
.77188 .30729 .25981 -0.15 Mabsadd L
.77188 .30729 .25981 .15 Mabsadd L
.77188 .30729 0 .3 Mabsadd L s
.775 .30694 0 .3 Mabsadd m
.775 .30694 -0.25981 .15 Mabsadd L
.775 .30694 -0.25981 -0.15 Mabsadd L
.775 .30694 0 -0.3 Mabsadd L
.775 .30694 .25981 -0.15 Mabsadd L
.775 .30694 .25981 .15 Mabsadd L
.775 .30694 0 .3 Mabsadd L s
.77813 .30622 0 .3 Mabsadd m
.77813 .30622 -0.25981 .15 Mabsadd L
.77813 .30622 -0.25981 -0.15 Mabsadd L
.77813 .30622 0 -0.3 Mabsadd L
.77813 .30622 .25981 -0.15 Mabsadd L
.77813 .30622 .25981 .15 Mabsadd L
.77813 .30622 0 .3 Mabsadd L s
.78125 .30519 0 .3 Mabsadd m
.78125 .30519 -0.25981 .15 Mabsadd L
.78125 .30519 -0.25981 -0.15 Mabsadd L
.78125 .30519 0 -0.3 Mabsadd L
.78125 .30519 .25981 -0.15 Mabsadd L
.78125 .30519 .25981 .15 Mabsadd L
.78125 .30519 0 .3 Mabsadd L s
.78438 .30393 0 .3 Mabsadd m
.78438 .30393 -0.25981 .15 Mabsadd L
.78438 .30393 -0.25981 -0.15 Mabsadd L
.78438 .30393 0 -0.3 Mabsadd L
.78438 .30393 .25981 -0.15 Mabsadd L
.78438 .30393 .25981 .15 Mabsadd L
.78438 .30393 0 .3 Mabsadd L s
.7875 .30257 0 .3 Mabsadd m
.7875 .30257 -0.25981 .15 Mabsadd L
.7875 .30257 -0.25981 -0.15 Mabsadd L
.7875 .30257 0 -0.3 Mabsadd L
.7875 .30257 .25981 -0.15 Mabsadd L
.7875 .30257 .25981 .15 Mabsadd L
.7875 .30257 0 .3 Mabsadd L s
.79063 .30126 0 .3 Mabsadd m
.79063 .30126 -0.25981 .15 Mabsadd L
.79063 .30126 -0.25981 -0.15 Mabsadd L
.79063 .30126 0 -0.3 Mabsadd L
.79063 .30126 .25981 -0.15 Mabsadd L
.79063 .30126 .25981 .15 Mabsadd L
.79063 .30126 0 .3 Mabsadd L s
.79375 .30014 0 .3 Mabsadd m
.79375 .30014 -0.25981 .15 Mabsadd L
.79375 .30014 -0.25981 -0.15 Mabsadd L
.79375 .30014 0 -0.3 Mabsadd L
.79375 .30014 .25981 -0.15 Mabsadd L
.79375 .30014 .25981 .15 Mabsadd L
.79375 .30014 0 .3 Mabsadd L s
.79688 .29932 0 .3 Mabsadd m
.79688 .29932 -0.25981 .15 Mabsadd L
.79688 .29932 -0.25981 -0.15 Mabsadd L
.79688 .29932 0 -0.3 Mabsadd L
.79688 .29932 .25981 -0.15 Mabsadd L
.79688 .29932 .25981 .15 Mabsadd L
.79688 .29932 0 .3 Mabsadd L s
.8 .29889 0 .3 Mabsadd m
.8 .29889 -0.25981 .15 Mabsadd L
.8 .29889 -0.25981 -0.15 Mabsadd L
.8 .29889 0 -0.3 Mabsadd L
.8 .29889 .25981 -0.15 Mabsadd L
.8 .29889 .25981 .15 Mabsadd L
.8 .29889 0 .3 Mabsadd L s
.80312 .29892 0 .3 Mabsadd m
.80312 .29892 -0.25981 .15 Mabsadd L
.80312 .29892 -0.25981 -0.15 Mabsadd L
.80312 .29892 0 -0.3 Mabsadd L
.80312 .29892 .25981 -0.15 Mabsadd L
.80312 .29892 .25981 .15 Mabsadd L
.80312 .29892 0 .3 Mabsadd L s
.80625 .29943 0 .3 Mabsadd m
.80625 .29943 -0.25981 .15 Mabsadd L
.80625 .29943 -0.25981 -0.15 Mabsadd L
.80625 .29943 0 -0.3 Mabsadd L
.80625 .29943 .25981 -0.15 Mabsadd L
.80625 .29943 .25981 .15 Mabsadd L
.80625 .29943 0 .3 Mabsadd L s
.80938 .3004 0 .3 Mabsadd m
.80938 .3004 -0.25981 .15 Mabsadd L
.80938 .3004 -0.25981 -0.15 Mabsadd L
.80938 .3004 0 -0.3 Mabsadd L
.80938 .3004 .25981 -0.15 Mabsadd L
.80938 .3004 .25981 .15 Mabsadd L
.80938 .3004 0 .3 Mabsadd L s
.8125 .30178 0 .3 Mabsadd m
.8125 .30178 -0.25981 .15 Mabsadd L
.8125 .30178 -0.25981 -0.15 Mabsadd L
.8125 .30178 0 -0.3 Mabsadd L
.8125 .30178 .25981 -0.15 Mabsadd L
.8125 .30178 .25981 .15 Mabsadd L
.8125 .30178 0 .3 Mabsadd L s
.81563 .30346 0 .3 Mabsadd m
.81563 .30346 -0.25981 .15 Mabsadd L
.81563 .30346 -0.25981 -0.15 Mabsadd L
.81563 .30346 0 -0.3 Mabsadd L
.81563 .30346 .25981 -0.15 Mabsadd L
.81563 .30346 .25981 .15 Mabsadd L
.81563 .30346 0 .3 Mabsadd L s
.81875 .30534 0 .3 Mabsadd m
.81875 .30534 -0.25981 .15 Mabsadd L
.81875 .30534 -0.25981 -0.15 Mabsadd L
.81875 .30534 0 -0.3 Mabsadd L
.81875 .30534 .25981 -0.15 Mabsadd L
.81875 .30534 .25981 .15 Mabsadd L
.81875 .30534 0 .3 Mabsadd L s
.82188 .30727 0 .3 Mabsadd m
.82188 .30727 -0.25981 .15 Mabsadd L
.82188 .30727 -0.25981 -0.15 Mabsadd L
.82188 .30727 0 -0.3 Mabsadd L
.82188 .30727 .25981 -0.15 Mabsadd L
.82188 .30727 .25981 .15 Mabsadd L
.82188 .30727 0 .3 Mabsadd L s
.825 .30914 0 .3 Mabsadd m
.825 .30914 -0.25981 .15 Mabsadd L
.825 .30914 -0.25981 -0.15 Mabsadd L
.825 .30914 0 -0.3 Mabsadd L
.825 .30914 .25981 -0.15 Mabsadd L
.825 .30914 .25981 .15 Mabsadd L
.825 .30914 0 .3 Mabsadd L s
.82813 .31084 0 .3 Mabsadd m
.82813 .31084 -0.25981 .15 Mabsadd L
.82813 .31084 -0.25981 -0.15 Mabsadd L
.82813 .31084 0 -0.3 Mabsadd L
.82813 .31084 .25981 -0.15 Mabsadd L
.82813 .31084 .25981 .15 Mabsadd L
.82813 .31084 0 .3 Mabsadd L s
.83125 .31233 0 .3 Mabsadd m
.83125 .31233 -0.25981 .15 Mabsadd L
.83125 .31233 -0.25981 -0.15 Mabsadd L
.83125 .31233 0 -0.3 Mabsadd L
.83125 .31233 .25981 -0.15 Mabsadd L
.83125 .31233 .25981 .15 Mabsadd L
.83125 .31233 0 .3 Mabsadd L s
.83438 .31362 0 .3 Mabsadd m
.83438 .31362 -0.25981 .15 Mabsadd L
.83438 .31362 -0.25981 -0.15 Mabsadd L
.83438 .31362 0 -0.3 Mabsadd L
.83438 .31362 .25981 -0.15 Mabsadd L
.83438 .31362 .25981 .15 Mabsadd L
.83438 .31362 0 .3 Mabsadd L s
.8375 .31475 0 .3 Mabsadd m
.8375 .31475 -0.25981 .15 Mabsadd L
.8375 .31475 -0.25981 -0.15 Mabsadd L
.8375 .31475 0 -0.3 Mabsadd L
.8375 .31475 .25981 -0.15 Mabsadd L
.8375 .31475 .25981 .15 Mabsadd L
.8375 .31475 0 .3 Mabsadd L s
.84063 .31582 0 .3 Mabsadd m
.84063 .31582 -0.25981 .15 Mabsadd L
.84063 .31582 -0.25981 -0.15 Mabsadd L
.84063 .31582 0 -0.3 Mabsadd L
.84063 .31582 .25981 -0.15 Mabsadd L
.84063 .31582 .25981 .15 Mabsadd L
.84063 .31582 0 .3 Mabsadd L s
.84375 .31696 0 .3 Mabsadd m
.84375 .31696 -0.25981 .15 Mabsadd L
.84375 .31696 -0.25981 -0.15 Mabsadd L
.84375 .31696 0 -0.3 Mabsadd L
.84375 .31696 .25981 -0.15 Mabsadd L
.84375 .31696 .25981 .15 Mabsadd L
.84375 .31696 0 .3 Mabsadd L s
.84688 .3183 0 .3 Mabsadd m
.84688 .3183 -0.25981 .15 Mabsadd L
.84688 .3183 -0.25981 -0.15 Mabsadd L
.84688 .3183 0 -0.3 Mabsadd L
.84688 .3183 .25981 -0.15 Mabsadd L
.84688 .3183 .25981 .15 Mabsadd L
.84688 .3183 0 .3 Mabsadd L s
.85 .31999 0 .3 Mabsadd m
.85 .31999 -0.25981 .15 Mabsadd L
.85 .31999 -0.25981 -0.15 Mabsadd L
.85 .31999 0 -0.3 Mabsadd L
.85 .31999 .25981 -0.15 Mabsadd L
.85 .31999 .25981 .15 Mabsadd L
.85 .31999 0 .3 Mabsadd L s
.85313 .32213 0 .3 Mabsadd m
.85313 .32213 -0.25981 .15 Mabsadd L
.85313 .32213 -0.25981 -0.15 Mabsadd L
.85313 .32213 0 -0.3 Mabsadd L
.85313 .32213 .25981 -0.15 Mabsadd L
.85313 .32213 .25981 .15 Mabsadd L
.85313 .32213 0 .3 Mabsadd L s
.85625 .32482 0 .3 Mabsadd m
.85625 .32482 -0.25981 .15 Mabsadd L
.85625 .32482 -0.25981 -0.15 Mabsadd L
.85625 .32482 0 -0.3 Mabsadd L
.85625 .32482 .25981 -0.15 Mabsadd L
.85625 .32482 .25981 .15 Mabsadd L
.85625 .32482 0 .3 Mabsadd L s
.85938 .32811 0 .3 Mabsadd m
.85938 .32811 -0.25981 .15 Mabsadd L
.85938 .32811 -0.25981 -0.15 Mabsadd L
.85938 .32811 0 -0.3 Mabsadd L
.85938 .32811 .25981 -0.15 Mabsadd L
.85938 .32811 .25981 .15 Mabsadd L
.85938 .32811 0 .3 Mabsadd L s
.8625 .33205 0 .3 Mabsadd m
.8625 .33205 -0.25981 .15 Mabsadd L
.8625 .33205 -0.25981 -0.15 Mabsadd L
.8625 .33205 0 -0.3 Mabsadd L
.8625 .33205 .25981 -0.15 Mabsadd L
.8625 .33205 .25981 .15 Mabsadd L
.8625 .33205 0 .3 Mabsadd L s
.86563 .33663 0 .3 Mabsadd m
.86563 .33663 -0.25981 .15 Mabsadd L
.86563 .33663 -0.25981 -0.15 Mabsadd L
.86563 .33663 0 -0.3 Mabsadd L
.86563 .33663 .25981 -0.15 Mabsadd L
.86563 .33663 .25981 .15 Mabsadd L
.86563 .33663 0 .3 Mabsadd L s
.86875 .34181 0 .3 Mabsadd m
.86875 .34181 -0.25981 .15 Mabsadd L
.86875 .34181 -0.25981 -0.15 Mabsadd L
.86875 .34181 0 -0.3 Mabsadd L
.86875 .34181 .25981 -0.15 Mabsadd L
.86875 .34181 .25981 .15 Mabsadd L
.86875 .34181 0 .3 Mabsadd L s
.87188 .34753 0 .3 Mabsadd m
.87188 .34753 -0.25981 .15 Mabsadd L
.87188 .34753 -0.25981 -0.15 Mabsadd L
.87188 .34753 0 -0.3 Mabsadd L
.87188 .34753 .25981 -0.15 Mabsadd L
.87188 .34753 .25981 .15 Mabsadd L
.87188 .34753 0 .3 Mabsadd L s
.875 .35369 0 .3 Mabsadd m
.875 .35369 -0.25981 .15 Mabsadd L
.875 .35369 -0.25981 -0.15 Mabsadd L
.875 .35369 0 -0.3 Mabsadd L
.875 .35369 .25981 -0.15 Mabsadd L
.875 .35369 .25981 .15 Mabsadd L
.875 .35369 0 .3 Mabsadd L s
.87813 .36016 0 .3 Mabsadd m
.87813 .36016 -0.25981 .15 Mabsadd L
.87813 .36016 -0.25981 -0.15 Mabsadd L
.87813 .36016 0 -0.3 Mabsadd L
.87813 .36016 .25981 -0.15 Mabsadd L
.87813 .36016 .25981 .15 Mabsadd L
.87813 .36016 0 .3 Mabsadd L s
.88125 .36677 0 .3 Mabsadd m
.88125 .36677 -0.25981 .15 Mabsadd L
.88125 .36677 -0.25981 -0.15 Mabsadd L
.88125 .36677 0 -0.3 Mabsadd L
.88125 .36677 .25981 -0.15 Mabsadd L
.88125 .36677 .25981 .15 Mabsadd L
.88125 .36677 0 .3 Mabsadd L s
.88438 .37335 0 .3 Mabsadd m
.88438 .37335 -0.25981 .15 Mabsadd L
.88438 .37335 -0.25981 -0.15 Mabsadd L
.88438 .37335 0 -0.3 Mabsadd L
.88438 .37335 .25981 -0.15 Mabsadd L
.88438 .37335 .25981 .15 Mabsadd L
.88438 .37335 0 .3 Mabsadd L s
.8875 .3797 0 .3 Mabsadd m
.8875 .3797 -0.25981 .15 Mabsadd L
.8875 .3797 -0.25981 -0.15 Mabsadd L
.8875 .3797 0 -0.3 Mabsadd L
.8875 .3797 .25981 -0.15 Mabsadd L
.8875 .3797 .25981 .15 Mabsadd L
.8875 .3797 0 .3 Mabsadd L s
.89063 .38562 0 .3 Mabsadd m
.89063 .38562 -0.25981 .15 Mabsadd L
.89063 .38562 -0.25981 -0.15 Mabsadd L
.89063 .38562 0 -0.3 Mabsadd L
.89063 .38562 .25981 -0.15 Mabsadd L
.89063 .38562 .25981 .15 Mabsadd L
.89063 .38562 0 .3 Mabsadd L s
.89375 .39093 0 .3 Mabsadd m
.89375 .39093 -0.25981 .15 Mabsadd L
.89375 .39093 -0.25981 -0.15 Mabsadd L
.89375 .39093 0 -0.3 Mabsadd L
.89375 .39093 .25981 -0.15 Mabsadd L
.89375 .39093 .25981 .15 Mabsadd L
.89375 .39093 0 .3 Mabsadd L s
.89688 .39549 0 .3 Mabsadd m
.89688 .39549 -0.25981 .15 Mabsadd L
.89688 .39549 -0.25981 -0.15 Mabsadd L
.89688 .39549 0 -0.3 Mabsadd L
.89688 .39549 .25981 -0.15 Mabsadd L
.89688 .39549 .25981 .15 Mabsadd L
.89688 .39549 0 .3 Mabsadd L s
.9 .39921 0 .3 Mabsadd m
.9 .39921 -0.25981 .15 Mabsadd L
.9 .39921 -0.25981 -0.15 Mabsadd L
.9 .39921 0 -0.3 Mabsadd L
.9 .39921 .25981 -0.15 Mabsadd L
.9 .39921 .25981 .15 Mabsadd L
.9 .39921 0 .3 Mabsadd L s
.90313 .40205 0 .3 Mabsadd m
.90313 .40205 -0.25981 .15 Mabsadd L
.90313 .40205 -0.25981 -0.15 Mabsadd L
.90313 .40205 0 -0.3 Mabsadd L
.90313 .40205 .25981 -0.15 Mabsadd L
.90313 .40205 .25981 .15 Mabsadd L
.90313 .40205 0 .3 Mabsadd L s
.90625 .40404 0 .3 Mabsadd m
.90625 .40404 -0.25981 .15 Mabsadd L
.90625 .40404 -0.25981 -0.15 Mabsadd L
.90625 .40404 0 -0.3 Mabsadd L
.90625 .40404 .25981 -0.15 Mabsadd L
.90625 .40404 .25981 .15 Mabsadd L
.90625 .40404 0 .3 Mabsadd L s
.90938 .40529 0 .3 Mabsadd m
.90938 .40529 -0.25981 .15 Mabsadd L
.90938 .40529 -0.25981 -0.15 Mabsadd L
.90938 .40529 0 -0.3 Mabsadd L
.90938 .40529 .25981 -0.15 Mabsadd L
.90938 .40529 .25981 .15 Mabsadd L
.90938 .40529 0 .3 Mabsadd L s
.9125 .40592 0 .3 Mabsadd m
.9125 .40592 -0.25981 .15 Mabsadd L
.9125 .40592 -0.25981 -0.15 Mabsadd L
.9125 .40592 0 -0.3 Mabsadd L
.9125 .40592 .25981 -0.15 Mabsadd L
.9125 .40592 .25981 .15 Mabsadd L
.9125 .40592 0 .3 Mabsadd L s
.91563 .40612 0 .3 Mabsadd m
.91563 .40612 -0.25981 .15 Mabsadd L
.91563 .40612 -0.25981 -0.15 Mabsadd L
.91563 .40612 0 -0.3 Mabsadd L
.91563 .40612 .25981 -0.15 Mabsadd L
.91563 .40612 .25981 .15 Mabsadd L
.91563 .40612 0 .3 Mabsadd L s
.91875 .40605 0 .3 Mabsadd m
.91875 .40605 -0.25981 .15 Mabsadd L
.91875 .40605 -0.25981 -0.15 Mabsadd L
.91875 .40605 0 -0.3 Mabsadd L
.91875 .40605 .25981 -0.15 Mabsadd L
.91875 .40605 .25981 .15 Mabsadd L
.91875 .40605 0 .3 Mabsadd L s
.92188 .40589 0 .3 Mabsadd m
.92188 .40589 -0.25981 .15 Mabsadd L
.92188 .40589 -0.25981 -0.15 Mabsadd L
.92188 .40589 0 -0.3 Mabsadd L
.92188 .40589 .25981 -0.15 Mabsadd L
.92188 .40589 .25981 .15 Mabsadd L
.92188 .40589 0 .3 Mabsadd L s
.925 .40579 0 .3 Mabsadd m
.925 .40579 -0.25981 .15 Mabsadd L
.925 .40579 -0.25981 -0.15 Mabsadd L
.925 .40579 0 -0.3 Mabsadd L
.925 .40579 .25981 -0.15 Mabsadd L
.925 .40579 .25981 .15 Mabsadd L
.925 .40579 0 .3 Mabsadd L s
.92813 .40587 0 .3 Mabsadd m
.92813 .40587 -0.25981 .15 Mabsadd L
.92813 .40587 -0.25981 -0.15 Mabsadd L
.92813 .40587 0 -0.3 Mabsadd L
.92813 .40587 .25981 -0.15 Mabsadd L
.92813 .40587 .25981 .15 Mabsadd L
.92813 .40587 0 .3 Mabsadd L s
.93125 .40623 0 .3 Mabsadd m
.93125 .40623 -0.25981 .15 Mabsadd L
.93125 .40623 -0.25981 -0.15 Mabsadd L
.93125 .40623 0 -0.3 Mabsadd L
.93125 .40623 .25981 -0.15 Mabsadd L
.93125 .40623 .25981 .15 Mabsadd L
.93125 .40623 0 .3 Mabsadd L s
.93438 .40693 0 .3 Mabsadd m
.93438 .40693 -0.25981 .15 Mabsadd L
.93438 .40693 -0.25981 -0.15 Mabsadd L
.93438 .40693 0 -0.3 Mabsadd L
.93438 .40693 .25981 -0.15 Mabsadd L
.93438 .40693 .25981 .15 Mabsadd L
.93438 .40693 0 .3 Mabsadd L s
.9375 .408 0 .3 Mabsadd m
.9375 .408 -0.25981 .15 Mabsadd L
.9375 .408 -0.25981 -0.15 Mabsadd L
.9375 .408 0 -0.3 Mabsadd L
.9375 .408 .25981 -0.15 Mabsadd L
.9375 .408 .25981 .15 Mabsadd L
.9375 .408 0 .3 Mabsadd L s
.94063 .40946 0 .3 Mabsadd m
.94063 .40946 -0.25981 .15 Mabsadd L
.94063 .40946 -0.25981 -0.15 Mabsadd L
.94063 .40946 0 -0.3 Mabsadd L
.94063 .40946 .25981 -0.15 Mabsadd L
.94063 .40946 .25981 .15 Mabsadd L
.94063 .40946 0 .3 Mabsadd L s
.94375 .41128 0 .3 Mabsadd m
.94375 .41128 -0.25981 .15 Mabsadd L
.94375 .41128 -0.25981 -0.15 Mabsadd L
.94375 .41128 0 -0.3 Mabsadd L
.94375 .41128 .25981 -0.15 Mabsadd L
.94375 .41128 .25981 .15 Mabsadd L
.94375 .41128 0 .3 Mabsadd L s
.94688 .41344 0 .3 Mabsadd m
.94688 .41344 -0.25981 .15 Mabsadd L
.94688 .41344 -0.25981 -0.15 Mabsadd L
.94688 .41344 0 -0.3 Mabsadd L
.94688 .41344 .25981 -0.15 Mabsadd L
.94688 .41344 .25981 .15 Mabsadd L
.94688 .41344 0 .3 Mabsadd L s
.95 .41592 0 .3 Mabsadd m
.95 .41592 -0.25981 .15 Mabsadd L
.95 .41592 -0.25981 -0.15 Mabsadd L
.95 .41592 0 -0.3 Mabsadd L
.95 .41592 .25981 -0.15 Mabsadd L
.95 .41592 .25981 .15 Mabsadd L
.95 .41592 0 .3 Mabsadd L s
.95313 .41873 0 .3 Mabsadd m
.95313 .41873 -0.25981 .15 Mabsadd L
.95313 .41873 -0.25981 -0.15 Mabsadd L
.95313 .41873 0 -0.3 Mabsadd L
.95313 .41873 .25981 -0.15 Mabsadd L
.95313 .41873 .25981 .15 Mabsadd L
.95313 .41873 0 .3 Mabsadd L s
.95625 .42189 0 .3 Mabsadd m
.95625 .42189 -0.25981 .15 Mabsadd L
.95625 .42189 -0.25981 -0.15 Mabsadd L
.95625 .42189 0 -0.3 Mabsadd L
.95625 .42189 .25981 -0.15 Mabsadd L
.95625 .42189 .25981 .15 Mabsadd L
.95625 .42189 0 .3 Mabsadd L s
.95938 .42544 0 .3 Mabsadd m
.95938 .42544 -0.25981 .15 Mabsadd L
.95938 .42544 -0.25981 -0.15 Mabsadd L
.95938 .42544 0 -0.3 Mabsadd L
.95938 .42544 .25981 -0.15 Mabsadd L
.95938 .42544 .25981 .15 Mabsadd L
.95938 .42544 0 .3 Mabsadd L s
.9625 .42946 0 .3 Mabsadd m
.9625 .42946 -0.25981 .15 Mabsadd L
.9625 .42946 -0.25981 -0.15 Mabsadd L
.9625 .42946 0 -0.3 Mabsadd L
.9625 .42946 .25981 -0.15 Mabsadd L
.9625 .42946 .25981 .15 Mabsadd L
.9625 .42946 0 .3 Mabsadd L s
.96563 .43402 0 .3 Mabsadd m
.96563 .43402 -0.25981 .15 Mabsadd L
.96563 .43402 -0.25981 -0.15 Mabsadd L
.96563 .43402 0 -0.3 Mabsadd L
.96563 .43402 .25981 -0.15 Mabsadd L
.96563 .43402 .25981 .15 Mabsadd L
.96563 .43402 0 .3 Mabsadd L s
.96875 .43921 0 .3 Mabsadd m
.96875 .43921 -0.25981 .15 Mabsadd L
.96875 .43921 -0.25981 -0.15 Mabsadd L
.96875 .43921 0 -0.3 Mabsadd L
.96875 .43921 .25981 -0.15 Mabsadd L
.96875 .43921 .25981 .15 Mabsadd L
.96875 .43921 0 .3 Mabsadd L s
.97188 .44508 0 .3 Mabsadd m
.97188 .44508 -0.25981 .15 Mabsadd L
.97188 .44508 -0.25981 -0.15 Mabsadd L
.97188 .44508 0 -0.3 Mabsadd L
.97188 .44508 .25981 -0.15 Mabsadd L
.97188 .44508 .25981 .15 Mabsadd L
.97188 .44508 0 .3 Mabsadd L s
.975 .45169 0 .3 Mabsadd m
.975 .45169 -0.25981 .15 Mabsadd L
.975 .45169 -0.25981 -0.15 Mabsadd L
.975 .45169 0 -0.3 Mabsadd L
.975 .45169 .25981 -0.15 Mabsadd L
.975 .45169 .25981 .15 Mabsadd L
.975 .45169 0 .3 Mabsadd L s
.97813 .45904 0 .3 Mabsadd m
.97813 .45904 -0.25981 .15 Mabsadd L
.97813 .45904 -0.25981 -0.15 Mabsadd L
.97813 .45904 0 -0.3 Mabsadd L
.97813 .45904 .25981 -0.15 Mabsadd L
.97813 .45904 .25981 .15 Mabsadd L
.97813 .45904 0 .3 Mabsadd L s
.98125 .46708 0 .3 Mabsadd m
.98125 .46708 -0.25981 .15 Mabsadd L
.98125 .46708 -0.25981 -0.15 Mabsadd L
.98125 .46708 0 -0.3 Mabsadd L
.98125 .46708 .25981 -0.15 Mabsadd L
.98125 .46708 .25981 .15 Mabsadd L
.98125 .46708 0 .3 Mabsadd L s
.98438 .47572 0 .3 Mabsadd m
.98438 .47572 -0.25981 .15 Mabsadd L
.98438 .47572 -0.25981 -0.15 Mabsadd L
.98438 .47572 0 -0.3 Mabsadd L
.98438 .47572 .25981 -0.15 Mabsadd L
.98438 .47572 .25981 .15 Mabsadd L
.98438 .47572 0 .3 Mabsadd L s
.9875 .48483 0 .3 Mabsadd m
.9875 .48483 -0.25981 .15 Mabsadd L
.9875 .48483 -0.25981 -0.15 Mabsadd L
.9875 .48483 0 -0.3 Mabsadd L
.9875 .48483 .25981 -0.15 Mabsadd L
.9875 .48483 .25981 .15 Mabsadd L
.9875 .48483 0 .3 Mabsadd L s
.99063 .49422 0 .3 Mabsadd m
.99063 .49422 -0.25981 .15 Mabsadd L
.99063 .49422 -0.25981 -0.15 Mabsadd L
.99063 .49422 0 -0.3 Mabsadd L
.99063 .49422 .25981 -0.15 Mabsadd L
.99063 .49422 .25981 .15 Mabsadd L
.99063 .49422 0 .3 Mabsadd L s
.99375 .50366 0 .3 Mabsadd m
.99375 .50366 -0.25981 .15 Mabsadd L
.99375 .50366 -0.25981 -0.15 Mabsadd L
.99375 .50366 0 -0.3 Mabsadd L
.99375 .50366 .25981 -0.15 Mabsadd L
.99375 .50366 .25981 .15 Mabsadd L
.99375 .50366 0 .3 Mabsadd L s
.99688 .51291 0 .3 Mabsadd m
.99688 .51291 -0.25981 .15 Mabsadd L
.99688 .51291 -0.25981 -0.15 Mabsadd L
.99688 .51291 0 -0.3 Mabsadd L
.99688 .51291 .25981 -0.15 Mabsadd L
.99688 .51291 .25981 .15 Mabsadd L
.99688 .51291 0 .3 Mabsadd L s
1 .52175 0 .3 Mabsadd m
1 .52175 -0.25981 .15 Mabsadd L
1 .52175 -0.25981 -0.15 Mabsadd L
1 .52175 0 -0.3 Mabsadd L
1 .52175 .25981 -0.15 Mabsadd L
1 .52175 .25981 .15 Mabsadd L
1 .52175 0 .3 Mabsadd L s
0 1 .4 r
.015 w
0 .53776 m
.00312 .53315 L
.00625 .5284 L
.00937 .52353 L
.0125 .51854 L
.01562 .51344 L
.01875 .50823 L
.02187 .50293 L
.025 .49757 L
.02812 .49223 L
.03125 .48699 L
.03438 .48195 L
.0375 .47723 L
.04062 .4729 L
.04375 .46902 L
.04687 .46563 L
.05 .4627 L
.05312 .46018 L
.05625 .45798 L
.05937 .45599 L
.0625 .45412 L
.06562 .45224 L
.06875 .45025 L
.07187 .44807 L
.075 .44561 L
.07812 .44283 L
.08125 .4397 L
.08437 .43619 L
.0875 .43228 L
.09062 .42793 L
.09375 .42313 L
.09687 .41786 L
.1 .41213 L
.10313 .40596 L
.10625 .39944 L
.10938 .39266 L
.1125 .38574 L
.11563 .37881 L
.11875 .372 L
.12188 .36542 L
.125 .35916 L
.12813 .35331 L
.13125 .34795 L
.13437 .3431 L
.1375 .33881 L
.14062 .33507 L
.14375 .33188 L
.14687 .32918 L
.15 .32692 L
.15312 .32503 L
Mistroke
.15625 .3234 L
.15937 .32196 L
.1625 .32062 L
.16562 .3193 L
.16875 .31795 L
.17188 .31653 L
.175 .31502 L
.17813 .31337 L
.18125 .31157 L
.18437 .30958 L
.1875 .30735 L
.19062 .30482 L
.19375 .30196 L
.19687 .29873 L
.2 .29511 L
.20312 .29113 L
.20625 .28683 L
.20938 .28229 L
.2125 .27759 L
.21563 .27285 L
.21875 .26817 L
.22187 .26365 L
.225 .25934 L
.22812 .25528 L
.23125 .25148 L
.23437 .24792 L
.2375 .24457 L
.24062 .24141 L
.24375 .23843 L
.24688 .23563 L
.25 .23304 L
.25313 .23065 L
.25625 .22848 L
.25938 .2265 L
.2625 .22468 L
.26562 .22299 L
.26875 .22138 L
.27187 .21982 L
.275 .2183 L
.27812 .21683 L
.28125 .21543 L
.28438 .21414 L
.2875 .21295 L
.29063 .21189 L
.29375 .21091 L
.29688 .21001 L
.3 .20914 L
.30312 .20829 L
.30625 .20746 L
.30937 .20668 L
Mistroke
.3125 .20598 L
.31562 .20541 L
.31875 .205 L
.32187 .20479 L
.325 .20475 L
.32813 .20488 L
.33125 .20513 L
.33438 .20544 L
.3375 .20579 L
.34063 .20615 L
.34375 .20649 L
.34688 .20681 L
.35 .20714 L
.35313 .20746 L
.35625 .20777 L
.35938 .20806 L
.3625 .20831 L
.36562 .20848 L
.36875 .20855 L
.37187 .20851 L
.375 .20836 L
.37812 .20809 L
.38125 .20775 L
.38438 .20735 L
.3875 .20692 L
.39063 .20652 L
.39375 .20617 L
.39688 .20592 L
.4 .20583 L
.40313 .20592 L
.40625 .20622 L
.40938 .20675 L
.4125 .20749 L
.41563 .2084 L
.41875 .20944 L
.42188 .21053 L
.425 .21158 L
.42813 .21251 L
.43125 .21324 L
.43438 .21366 L
.4375 .21369 L
.44062 .21326 L
.44375 .2123 L
.44687 .21075 L
.45 .20859 L
.45312 .20585 L
.45625 .20259 L
.45938 .19893 L
.4625 .19502 L
.46563 .19101 L
Mistroke
.46875 .18707 L
.47188 .18335 L
.475 .17995 L
.47813 .17695 L
.48125 .1744 L
.48438 .17232 L
.4875 .17068 L
.49063 .16946 L
.49375 .16863 L
.49688 .16814 L
.5 .16798 L
.50313 .16814 L
.50625 .16863 L
.50938 .16946 L
.5125 .17068 L
.51563 .17232 L
.51875 .1744 L
.52187 .17695 L
.525 .17995 L
.52812 .18335 L
.53125 .18707 L
.53437 .19101 L
.5375 .19502 L
.54063 .19893 L
.54375 .20259 L
.54688 .20585 L
.55 .20859 L
.55313 .21075 L
.55625 .2123 L
.55938 .21326 L
.5625 .21369 L
.56563 .21366 L
.56875 .21324 L
.57188 .21251 L
.575 .21158 L
.57813 .21053 L
.58125 .20944 L
.58438 .2084 L
.5875 .20749 L
.59063 .20675 L
.59375 .20622 L
.59688 .20592 L
.6 .20583 L
.60312 .20592 L
.60625 .20617 L
.60937 .20652 L
.6125 .20692 L
.61563 .20735 L
.61875 .20775 L
.62188 .20809 L
Mistroke
.625 .20836 L
.62813 .20851 L
.63125 .20855 L
.63438 .20848 L
.6375 .20831 L
.64062 .20806 L
.64375 .20777 L
.64687 .20746 L
.65 .20714 L
.65312 .20681 L
.65625 .20649 L
.65938 .20615 L
.6625 .20579 L
.66563 .20544 L
.66875 .20513 L
.67188 .20488 L
.675 .20475 L
.67813 .20479 L
.68125 .205 L
.68438 .20541 L
.6875 .20598 L
.69063 .20668 L
.69375 .20746 L
.69688 .20829 L
.7 .20914 L
.70313 .21001 L
.70625 .21091 L
.70938 .21189 L
.7125 .21295 L
.71563 .21414 L
.71875 .21543 L
.72188 .21683 L
.725 .2183 L
.72813 .21982 L
.73125 .22138 L
.73438 .22299 L
.7375 .22468 L
.74063 .2265 L
.74375 .22848 L
.74688 .23065 L
.75 .23304 L
.75313 .23563 L
.75625 .23843 L
.75938 .24141 L
.7625 .24457 L
.76563 .24792 L
.76875 .25148 L
.77188 .25528 L
.775 .25934 L
.77813 .26365 L
Mistroke
.78125 .26817 L
.78438 .27285 L
.7875 .27759 L
.79063 .28229 L
.79375 .28683 L
.79688 .29113 L
.8 .29511 L
.80312 .29873 L
.80625 .30196 L
.80938 .30482 L
.8125 .30735 L
.81563 .30958 L
.81875 .31157 L
.82188 .31337 L
.825 .31502 L
.82813 .31653 L
.83125 .31795 L
.83438 .3193 L
.8375 .32062 L
.84063 .32196 L
.84375 .3234 L
.84688 .32503 L
.85 .32692 L
.85313 .32918 L
.85625 .33188 L
.85938 .33507 L
.8625 .33881 L
.86563 .3431 L
.86875 .34795 L
.87188 .35331 L
.875 .35916 L
.87813 .36542 L
.88125 .372 L
.88438 .37881 L
.8875 .38574 L
.89063 .39266 L
.89375 .39944 L
.89688 .40596 L
.9 .41213 L
.90313 .41786 L
.90625 .42313 L
.90938 .42793 L
.9125 .43228 L
.91563 .43619 L
.91875 .4397 L
.92188 .44283 L
.925 .44561 L
.92813 .44807 L
.93125 .45025 L
.93438 .45224 L
Mistroke
.9375 .45412 L
.94063 .45599 L
.94375 .45798 L
.94688 .46018 L
.95 .4627 L
.95313 .46563 L
.95625 .46902 L
.95938 .4729 L
.9625 .47723 L
.96563 .48195 L
.96875 .48699 L
.97188 .49223 L
.975 .49757 L
.97813 .50293 L
.98125 .50823 L
.98438 .51344 L
.9875 .51854 L
.99063 .52353 L
.99375 .5284 L
.99688 .53315 L
1 .53776 L
Mfstroke
0 g
.0001 w
0 .53776 0 .3 Mabsadd m
0 .53776 -0.25981 .15 Mabsadd L
0 .53776 -0.25981 -0.15 Mabsadd L
0 .53776 0 -0.3 Mabsadd L
0 .53776 .25981 -0.15 Mabsadd L
0 .53776 .25981 .15 Mabsadd L
0 .53776 0 .3 Mabsadd L s
.00312 .53315 0 .3 Mabsadd m
.00312 .53315 -0.25981 .15 Mabsadd L
.00312 .53315 -0.25981 -0.15 Mabsadd L
.00312 .53315 0 -0.3 Mabsadd L
.00312 .53315 .25981 -0.15 Mabsadd L
.00312 .53315 .25981 .15 Mabsadd L
.00312 .53315 0 .3 Mabsadd L s
.00625 .5284 0 .3 Mabsadd m
.00625 .5284 -0.25981 .15 Mabsadd L
.00625 .5284 -0.25981 -0.15 Mabsadd L
.00625 .5284 0 -0.3 Mabsadd L
.00625 .5284 .25981 -0.15 Mabsadd L
.00625 .5284 .25981 .15 Mabsadd L
.00625 .5284 0 .3 Mabsadd L s
.00937 .52353 0 .3 Mabsadd m
.00937 .52353 -0.25981 .15 Mabsadd L
.00937 .52353 -0.25981 -0.15 Mabsadd L
.00937 .52353 0 -0.3 Mabsadd L
.00937 .52353 .25981 -0.15 Mabsadd L
.00937 .52353 .25981 .15 Mabsadd L
.00937 .52353 0 .3 Mabsadd L s
.0125 .51854 0 .3 Mabsadd m
.0125 .51854 -0.25981 .15 Mabsadd L
.0125 .51854 -0.25981 -0.15 Mabsadd L
.0125 .51854 0 -0.3 Mabsadd L
.0125 .51854 .25981 -0.15 Mabsadd L
.0125 .51854 .25981 .15 Mabsadd L
.0125 .51854 0 .3 Mabsadd L s
.01562 .51344 0 .3 Mabsadd m
.01562 .51344 -0.25981 .15 Mabsadd L
.01562 .51344 -0.25981 -0.15 Mabsadd L
.01562 .51344 0 -0.3 Mabsadd L
.01562 .51344 .25981 -0.15 Mabsadd L
.01562 .51344 .25981 .15 Mabsadd L
.01562 .51344 0 .3 Mabsadd L s
.01875 .50823 0 .3 Mabsadd m
.01875 .50823 -0.25981 .15 Mabsadd L
.01875 .50823 -0.25981 -0.15 Mabsadd L
.01875 .50823 0 -0.3 Mabsadd L
.01875 .50823 .25981 -0.15 Mabsadd L
.01875 .50823 .25981 .15 Mabsadd L
.01875 .50823 0 .3 Mabsadd L s
.02187 .50293 0 .3 Mabsadd m
.02187 .50293 -0.25981 .15 Mabsadd L
.02187 .50293 -0.25981 -0.15 Mabsadd L
.02187 .50293 0 -0.3 Mabsadd L
.02187 .50293 .25981 -0.15 Mabsadd L
.02187 .50293 .25981 .15 Mabsadd L
.02187 .50293 0 .3 Mabsadd L s
.025 .49757 0 .3 Mabsadd m
.025 .49757 -0.25981 .15 Mabsadd L
.025 .49757 -0.25981 -0.15 Mabsadd L
.025 .49757 0 -0.3 Mabsadd L
.025 .49757 .25981 -0.15 Mabsadd L
.025 .49757 .25981 .15 Mabsadd L
.025 .49757 0 .3 Mabsadd L s
.02812 .49223 0 .3 Mabsadd m
.02812 .49223 -0.25981 .15 Mabsadd L
.02812 .49223 -0.25981 -0.15 Mabsadd L
.02812 .49223 0 -0.3 Mabsadd L
.02812 .49223 .25981 -0.15 Mabsadd L
.02812 .49223 .25981 .15 Mabsadd L
.02812 .49223 0 .3 Mabsadd L s
.03125 .48699 0 .3 Mabsadd m
.03125 .48699 -0.25981 .15 Mabsadd L
.03125 .48699 -0.25981 -0.15 Mabsadd L
.03125 .48699 0 -0.3 Mabsadd L
.03125 .48699 .25981 -0.15 Mabsadd L
.03125 .48699 .25981 .15 Mabsadd L
.03125 .48699 0 .3 Mabsadd L s
.03438 .48195 0 .3 Mabsadd m
.03438 .48195 -0.25981 .15 Mabsadd L
.03438 .48195 -0.25981 -0.15 Mabsadd L
.03438 .48195 0 -0.3 Mabsadd L
.03438 .48195 .25981 -0.15 Mabsadd L
.03438 .48195 .25981 .15 Mabsadd L
.03438 .48195 0 .3 Mabsadd L s
.0375 .47723 0 .3 Mabsadd m
.0375 .47723 -0.25981 .15 Mabsadd L
.0375 .47723 -0.25981 -0.15 Mabsadd L
.0375 .47723 0 -0.3 Mabsadd L
.0375 .47723 .25981 -0.15 Mabsadd L
.0375 .47723 .25981 .15 Mabsadd L
.0375 .47723 0 .3 Mabsadd L s
.04062 .4729 0 .3 Mabsadd m
.04062 .4729 -0.25981 .15 Mabsadd L
.04062 .4729 -0.25981 -0.15 Mabsadd L
.04062 .4729 0 -0.3 Mabsadd L
.04062 .4729 .25981 -0.15 Mabsadd L
.04062 .4729 .25981 .15 Mabsadd L
.04062 .4729 0 .3 Mabsadd L s
.04375 .46902 0 .3 Mabsadd m
.04375 .46902 -0.25981 .15 Mabsadd L
.04375 .46902 -0.25981 -0.15 Mabsadd L
.04375 .46902 0 -0.3 Mabsadd L
.04375 .46902 .25981 -0.15 Mabsadd L
.04375 .46902 .25981 .15 Mabsadd L
.04375 .46902 0 .3 Mabsadd L s
.04687 .46563 0 .3 Mabsadd m
.04687 .46563 -0.25981 .15 Mabsadd L
.04687 .46563 -0.25981 -0.15 Mabsadd L
.04687 .46563 0 -0.3 Mabsadd L
.04687 .46563 .25981 -0.15 Mabsadd L
.04687 .46563 .25981 .15 Mabsadd L
.04687 .46563 0 .3 Mabsadd L s
.05 .4627 0 .3 Mabsadd m
.05 .4627 -0.25981 .15 Mabsadd L
.05 .4627 -0.25981 -0.15 Mabsadd L
.05 .4627 0 -0.3 Mabsadd L
.05 .4627 .25981 -0.15 Mabsadd L
.05 .4627 .25981 .15 Mabsadd L
.05 .4627 0 .3 Mabsadd L s
.05312 .46018 0 .3 Mabsadd m
.05312 .46018 -0.25981 .15 Mabsadd L
.05312 .46018 -0.25981 -0.15 Mabsadd L
.05312 .46018 0 -0.3 Mabsadd L
.05312 .46018 .25981 -0.15 Mabsadd L
.05312 .46018 .25981 .15 Mabsadd L
.05312 .46018 0 .3 Mabsadd L s
.05625 .45798 0 .3 Mabsadd m
.05625 .45798 -0.25981 .15 Mabsadd L
.05625 .45798 -0.25981 -0.15 Mabsadd L
.05625 .45798 0 -0.3 Mabsadd L
.05625 .45798 .25981 -0.15 Mabsadd L
.05625 .45798 .25981 .15 Mabsadd L
.05625 .45798 0 .3 Mabsadd L s
.05937 .45599 0 .3 Mabsadd m
.05937 .45599 -0.25981 .15 Mabsadd L
.05937 .45599 -0.25981 -0.15 Mabsadd L
.05937 .45599 0 -0.3 Mabsadd L
.05937 .45599 .25981 -0.15 Mabsadd L
.05937 .45599 .25981 .15 Mabsadd L
.05937 .45599 0 .3 Mabsadd L s
.0625 .45412 0 .3 Mabsadd m
.0625 .45412 -0.25981 .15 Mabsadd L
.0625 .45412 -0.25981 -0.15 Mabsadd L
.0625 .45412 0 -0.3 Mabsadd L
.0625 .45412 .25981 -0.15 Mabsadd L
.0625 .45412 .25981 .15 Mabsadd L
.0625 .45412 0 .3 Mabsadd L s
.06562 .45224 0 .3 Mabsadd m
.06562 .45224 -0.25981 .15 Mabsadd L
.06562 .45224 -0.25981 -0.15 Mabsadd L
.06562 .45224 0 -0.3 Mabsadd L
.06562 .45224 .25981 -0.15 Mabsadd L
.06562 .45224 .25981 .15 Mabsadd L
.06562 .45224 0 .3 Mabsadd L s
.06875 .45025 0 .3 Mabsadd m
.06875 .45025 -0.25981 .15 Mabsadd L
.06875 .45025 -0.25981 -0.15 Mabsadd L
.06875 .45025 0 -0.3 Mabsadd L
.06875 .45025 .25981 -0.15 Mabsadd L
.06875 .45025 .25981 .15 Mabsadd L
.06875 .45025 0 .3 Mabsadd L s
.07187 .44807 0 .3 Mabsadd m
.07187 .44807 -0.25981 .15 Mabsadd L
.07187 .44807 -0.25981 -0.15 Mabsadd L
.07187 .44807 0 -0.3 Mabsadd L
.07187 .44807 .25981 -0.15 Mabsadd L
.07187 .44807 .25981 .15 Mabsadd L
.07187 .44807 0 .3 Mabsadd L s
.075 .44561 0 .3 Mabsadd m
.075 .44561 -0.25981 .15 Mabsadd L
.075 .44561 -0.25981 -0.15 Mabsadd L
.075 .44561 0 -0.3 Mabsadd L
.075 .44561 .25981 -0.15 Mabsadd L
.075 .44561 .25981 .15 Mabsadd L
.075 .44561 0 .3 Mabsadd L s
.07812 .44283 0 .3 Mabsadd m
.07812 .44283 -0.25981 .15 Mabsadd L
.07812 .44283 -0.25981 -0.15 Mabsadd L
.07812 .44283 0 -0.3 Mabsadd L
.07812 .44283 .25981 -0.15 Mabsadd L
.07812 .44283 .25981 .15 Mabsadd L
.07812 .44283 0 .3 Mabsadd L s
.08125 .4397 0 .3 Mabsadd m
.08125 .4397 -0.25981 .15 Mabsadd L
.08125 .4397 -0.25981 -0.15 Mabsadd L
.08125 .4397 0 -0.3 Mabsadd L
.08125 .4397 .25981 -0.15 Mabsadd L
.08125 .4397 .25981 .15 Mabsadd L
.08125 .4397 0 .3 Mabsadd L s
.08437 .43619 0 .3 Mabsadd m
.08437 .43619 -0.25981 .15 Mabsadd L
.08437 .43619 -0.25981 -0.15 Mabsadd L
.08437 .43619 0 -0.3 Mabsadd L
.08437 .43619 .25981 -0.15 Mabsadd L
.08437 .43619 .25981 .15 Mabsadd L
.08437 .43619 0 .3 Mabsadd L s
.0875 .43228 0 .3 Mabsadd m
.0875 .43228 -0.25981 .15 Mabsadd L
.0875 .43228 -0.25981 -0.15 Mabsadd L
.0875 .43228 0 -0.3 Mabsadd L
.0875 .43228 .25981 -0.15 Mabsadd L
.0875 .43228 .25981 .15 Mabsadd L
.0875 .43228 0 .3 Mabsadd L s
.09062 .42793 0 .3 Mabsadd m
.09062 .42793 -0.25981 .15 Mabsadd L
.09062 .42793 -0.25981 -0.15 Mabsadd L
.09062 .42793 0 -0.3 Mabsadd L
.09062 .42793 .25981 -0.15 Mabsadd L
.09062 .42793 .25981 .15 Mabsadd L
.09062 .42793 0 .3 Mabsadd L s
.09375 .42313 0 .3 Mabsadd m
.09375 .42313 -0.25981 .15 Mabsadd L
.09375 .42313 -0.25981 -0.15 Mabsadd L
.09375 .42313 0 -0.3 Mabsadd L
.09375 .42313 .25981 -0.15 Mabsadd L
.09375 .42313 .25981 .15 Mabsadd L
.09375 .42313 0 .3 Mabsadd L s
.09687 .41786 0 .3 Mabsadd m
.09687 .41786 -0.25981 .15 Mabsadd L
.09687 .41786 -0.25981 -0.15 Mabsadd L
.09687 .41786 0 -0.3 Mabsadd L
.09687 .41786 .25981 -0.15 Mabsadd L
.09687 .41786 .25981 .15 Mabsadd L
.09687 .41786 0 .3 Mabsadd L s
.1 .41213 0 .3 Mabsadd m
.1 .41213 -0.25981 .15 Mabsadd L
.1 .41213 -0.25981 -0.15 Mabsadd L
.1 .41213 0 -0.3 Mabsadd L
.1 .41213 .25981 -0.15 Mabsadd L
.1 .41213 .25981 .15 Mabsadd L
.1 .41213 0 .3 Mabsadd L s
.10313 .40596 0 .3 Mabsadd m
.10313 .40596 -0.25981 .15 Mabsadd L
.10313 .40596 -0.25981 -0.15 Mabsadd L
.10313 .40596 0 -0.3 Mabsadd L
.10313 .40596 .25981 -0.15 Mabsadd L
.10313 .40596 .25981 .15 Mabsadd L
.10313 .40596 0 .3 Mabsadd L s
.10625 .39944 0 .3 Mabsadd m
.10625 .39944 -0.25981 .15 Mabsadd L
.10625 .39944 -0.25981 -0.15 Mabsadd L
.10625 .39944 0 -0.3 Mabsadd L
.10625 .39944 .25981 -0.15 Mabsadd L
.10625 .39944 .25981 .15 Mabsadd L
.10625 .39944 0 .3 Mabsadd L s
.10938 .39266 0 .3 Mabsadd m
.10938 .39266 -0.25981 .15 Mabsadd L
.10938 .39266 -0.25981 -0.15 Mabsadd L
.10938 .39266 0 -0.3 Mabsadd L
.10938 .39266 .25981 -0.15 Mabsadd L
.10938 .39266 .25981 .15 Mabsadd L
.10938 .39266 0 .3 Mabsadd L s
.1125 .38574 0 .3 Mabsadd m
.1125 .38574 -0.25981 .15 Mabsadd L
.1125 .38574 -0.25981 -0.15 Mabsadd L
.1125 .38574 0 -0.3 Mabsadd L
.1125 .38574 .25981 -0.15 Mabsadd L
.1125 .38574 .25981 .15 Mabsadd L
.1125 .38574 0 .3 Mabsadd L s
.11563 .37881 0 .3 Mabsadd m
.11563 .37881 -0.25981 .15 Mabsadd L
.11563 .37881 -0.25981 -0.15 Mabsadd L
.11563 .37881 0 -0.3 Mabsadd L
.11563 .37881 .25981 -0.15 Mabsadd L
.11563 .37881 .25981 .15 Mabsadd L
.11563 .37881 0 .3 Mabsadd L s
.11875 .372 0 .3 Mabsadd m
.11875 .372 -0.25981 .15 Mabsadd L
.11875 .372 -0.25981 -0.15 Mabsadd L
.11875 .372 0 -0.3 Mabsadd L
.11875 .372 .25981 -0.15 Mabsadd L
.11875 .372 .25981 .15 Mabsadd L
.11875 .372 0 .3 Mabsadd L s
.12188 .36542 0 .3 Mabsadd m
.12188 .36542 -0.25981 .15 Mabsadd L
.12188 .36542 -0.25981 -0.15 Mabsadd L
.12188 .36542 0 -0.3 Mabsadd L
.12188 .36542 .25981 -0.15 Mabsadd L
.12188 .36542 .25981 .15 Mabsadd L
.12188 .36542 0 .3 Mabsadd L s
.125 .35916 0 .3 Mabsadd m
.125 .35916 -0.25981 .15 Mabsadd L
.125 .35916 -0.25981 -0.15 Mabsadd L
.125 .35916 0 -0.3 Mabsadd L
.125 .35916 .25981 -0.15 Mabsadd L
.125 .35916 .25981 .15 Mabsadd L
.125 .35916 0 .3 Mabsadd L s
.12813 .35331 0 .3 Mabsadd m
.12813 .35331 -0.25981 .15 Mabsadd L
.12813 .35331 -0.25981 -0.15 Mabsadd L
.12813 .35331 0 -0.3 Mabsadd L
.12813 .35331 .25981 -0.15 Mabsadd L
.12813 .35331 .25981 .15 Mabsadd L
.12813 .35331 0 .3 Mabsadd L s
.13125 .34795 0 .3 Mabsadd m
.13125 .34795 -0.25981 .15 Mabsadd L
.13125 .34795 -0.25981 -0.15 Mabsadd L
.13125 .34795 0 -0.3 Mabsadd L
.13125 .34795 .25981 -0.15 Mabsadd L
.13125 .34795 .25981 .15 Mabsadd L
.13125 .34795 0 .3 Mabsadd L s
.13437 .3431 0 .3 Mabsadd m
.13437 .3431 -0.25981 .15 Mabsadd L
.13437 .3431 -0.25981 -0.15 Mabsadd L
.13437 .3431 0 -0.3 Mabsadd L
.13437 .3431 .25981 -0.15 Mabsadd L
.13437 .3431 .25981 .15 Mabsadd L
.13437 .3431 0 .3 Mabsadd L s
.1375 .33881 0 .3 Mabsadd m
.1375 .33881 -0.25981 .15 Mabsadd L
.1375 .33881 -0.25981 -0.15 Mabsadd L
.1375 .33881 0 -0.3 Mabsadd L
.1375 .33881 .25981 -0.15 Mabsadd L
.1375 .33881 .25981 .15 Mabsadd L
.1375 .33881 0 .3 Mabsadd L s
.14062 .33507 0 .3 Mabsadd m
.14062 .33507 -0.25981 .15 Mabsadd L
.14062 .33507 -0.25981 -0.15 Mabsadd L
.14062 .33507 0 -0.3 Mabsadd L
.14062 .33507 .25981 -0.15 Mabsadd L
.14062 .33507 .25981 .15 Mabsadd L
.14062 .33507 0 .3 Mabsadd L s
.14375 .33188 0 .3 Mabsadd m
.14375 .33188 -0.25981 .15 Mabsadd L
.14375 .33188 -0.25981 -0.15 Mabsadd L
.14375 .33188 0 -0.3 Mabsadd L
.14375 .33188 .25981 -0.15 Mabsadd L
.14375 .33188 .25981 .15 Mabsadd L
.14375 .33188 0 .3 Mabsadd L s
.14687 .32918 0 .3 Mabsadd m
.14687 .32918 -0.25981 .15 Mabsadd L
.14687 .32918 -0.25981 -0.15 Mabsadd L
.14687 .32918 0 -0.3 Mabsadd L
.14687 .32918 .25981 -0.15 Mabsadd L
.14687 .32918 .25981 .15 Mabsadd L
.14687 .32918 0 .3 Mabsadd L s
.15 .32692 0 .3 Mabsadd m
.15 .32692 -0.25981 .15 Mabsadd L
.15 .32692 -0.25981 -0.15 Mabsadd L
.15 .32692 0 -0.3 Mabsadd L
.15 .32692 .25981 -0.15 Mabsadd L
.15 .32692 .25981 .15 Mabsadd L
.15 .32692 0 .3 Mabsadd L s
.15312 .32503 0 .3 Mabsadd m
.15312 .32503 -0.25981 .15 Mabsadd L
.15312 .32503 -0.25981 -0.15 Mabsadd L
.15312 .32503 0 -0.3 Mabsadd L
.15312 .32503 .25981 -0.15 Mabsadd L
.15312 .32503 .25981 .15 Mabsadd L
.15312 .32503 0 .3 Mabsadd L s
.15625 .3234 0 .3 Mabsadd m
.15625 .3234 -0.25981 .15 Mabsadd L
.15625 .3234 -0.25981 -0.15 Mabsadd L
.15625 .3234 0 -0.3 Mabsadd L
.15625 .3234 .25981 -0.15 Mabsadd L
.15625 .3234 .25981 .15 Mabsadd L
.15625 .3234 0 .3 Mabsadd L s
.15937 .32196 0 .3 Mabsadd m
.15937 .32196 -0.25981 .15 Mabsadd L
.15937 .32196 -0.25981 -0.15 Mabsadd L
.15937 .32196 0 -0.3 Mabsadd L
.15937 .32196 .25981 -0.15 Mabsadd L
.15937 .32196 .25981 .15 Mabsadd L
.15937 .32196 0 .3 Mabsadd L s
.1625 .32062 0 .3 Mabsadd m
.1625 .32062 -0.25981 .15 Mabsadd L
.1625 .32062 -0.25981 -0.15 Mabsadd L
.1625 .32062 0 -0.3 Mabsadd L
.1625 .32062 .25981 -0.15 Mabsadd L
.1625 .32062 .25981 .15 Mabsadd L
.1625 .32062 0 .3 Mabsadd L s
.16562 .3193 0 .3 Mabsadd m
.16562 .3193 -0.25981 .15 Mabsadd L
.16562 .3193 -0.25981 -0.15 Mabsadd L
.16562 .3193 0 -0.3 Mabsadd L
.16562 .3193 .25981 -0.15 Mabsadd L
.16562 .3193 .25981 .15 Mabsadd L
.16562 .3193 0 .3 Mabsadd L s
.16875 .31795 0 .3 Mabsadd m
.16875 .31795 -0.25981 .15 Mabsadd L
.16875 .31795 -0.25981 -0.15 Mabsadd L
.16875 .31795 0 -0.3 Mabsadd L
.16875 .31795 .25981 -0.15 Mabsadd L
.16875 .31795 .25981 .15 Mabsadd L
.16875 .31795 0 .3 Mabsadd L s
.17188 .31653 0 .3 Mabsadd m
.17188 .31653 -0.25981 .15 Mabsadd L
.17188 .31653 -0.25981 -0.15 Mabsadd L
.17188 .31653 0 -0.3 Mabsadd L
.17188 .31653 .25981 -0.15 Mabsadd L
.17188 .31653 .25981 .15 Mabsadd L
.17188 .31653 0 .3 Mabsadd L s
.175 .31502 0 .3 Mabsadd m
.175 .31502 -0.25981 .15 Mabsadd L
.175 .31502 -0.25981 -0.15 Mabsadd L
.175 .31502 0 -0.3 Mabsadd L
.175 .31502 .25981 -0.15 Mabsadd L
.175 .31502 .25981 .15 Mabsadd L
.175 .31502 0 .3 Mabsadd L s
.17813 .31337 0 .3 Mabsadd m
.17813 .31337 -0.25981 .15 Mabsadd L
.17813 .31337 -0.25981 -0.15 Mabsadd L
.17813 .31337 0 -0.3 Mabsadd L
.17813 .31337 .25981 -0.15 Mabsadd L
.17813 .31337 .25981 .15 Mabsadd L
.17813 .31337 0 .3 Mabsadd L s
.18125 .31157 0 .3 Mabsadd m
.18125 .31157 -0.25981 .15 Mabsadd L
.18125 .31157 -0.25981 -0.15 Mabsadd L
.18125 .31157 0 -0.3 Mabsadd L
.18125 .31157 .25981 -0.15 Mabsadd L
.18125 .31157 .25981 .15 Mabsadd L
.18125 .31157 0 .3 Mabsadd L s
.18437 .30958 0 .3 Mabsadd m
.18437 .30958 -0.25981 .15 Mabsadd L
.18437 .30958 -0.25981 -0.15 Mabsadd L
.18437 .30958 0 -0.3 Mabsadd L
.18437 .30958 .25981 -0.15 Mabsadd L
.18437 .30958 .25981 .15 Mabsadd L
.18437 .30958 0 .3 Mabsadd L s
.1875 .30735 0 .3 Mabsadd m
.1875 .30735 -0.25981 .15 Mabsadd L
.1875 .30735 -0.25981 -0.15 Mabsadd L
.1875 .30735 0 -0.3 Mabsadd L
.1875 .30735 .25981 -0.15 Mabsadd L
.1875 .30735 .25981 .15 Mabsadd L
.1875 .30735 0 .3 Mabsadd L s
.19062 .30482 0 .3 Mabsadd m
.19062 .30482 -0.25981 .15 Mabsadd L
.19062 .30482 -0.25981 -0.15 Mabsadd L
.19062 .30482 0 -0.3 Mabsadd L
.19062 .30482 .25981 -0.15 Mabsadd L
.19062 .30482 .25981 .15 Mabsadd L
.19062 .30482 0 .3 Mabsadd L s
.19375 .30196 0 .3 Mabsadd m
.19375 .30196 -0.25981 .15 Mabsadd L
.19375 .30196 -0.25981 -0.15 Mabsadd L
.19375 .30196 0 -0.3 Mabsadd L
.19375 .30196 .25981 -0.15 Mabsadd L
.19375 .30196 .25981 .15 Mabsadd L
.19375 .30196 0 .3 Mabsadd L s
.19687 .29873 0 .3 Mabsadd m
.19687 .29873 -0.25981 .15 Mabsadd L
.19687 .29873 -0.25981 -0.15 Mabsadd L
.19687 .29873 0 -0.3 Mabsadd L
.19687 .29873 .25981 -0.15 Mabsadd L
.19687 .29873 .25981 .15 Mabsadd L
.19687 .29873 0 .3 Mabsadd L s
.2 .29511 0 .3 Mabsadd m
.2 .29511 -0.25981 .15 Mabsadd L
.2 .29511 -0.25981 -0.15 Mabsadd L
.2 .29511 0 -0.3 Mabsadd L
.2 .29511 .25981 -0.15 Mabsadd L
.2 .29511 .25981 .15 Mabsadd L
.2 .29511 0 .3 Mabsadd L s
.20312 .29113 0 .3 Mabsadd m
.20312 .29113 -0.25981 .15 Mabsadd L
.20312 .29113 -0.25981 -0.15 Mabsadd L
.20312 .29113 0 -0.3 Mabsadd L
.20312 .29113 .25981 -0.15 Mabsadd L
.20312 .29113 .25981 .15 Mabsadd L
.20312 .29113 0 .3 Mabsadd L s
.20625 .28683 0 .3 Mabsadd m
.20625 .28683 -0.25981 .15 Mabsadd L
.20625 .28683 -0.25981 -0.15 Mabsadd L
.20625 .28683 0 -0.3 Mabsadd L
.20625 .28683 .25981 -0.15 Mabsadd L
.20625 .28683 .25981 .15 Mabsadd L
.20625 .28683 0 .3 Mabsadd L s
.20938 .28229 0 .3 Mabsadd m
.20938 .28229 -0.25981 .15 Mabsadd L
.20938 .28229 -0.25981 -0.15 Mabsadd L
.20938 .28229 0 -0.3 Mabsadd L
.20938 .28229 .25981 -0.15 Mabsadd L
.20938 .28229 .25981 .15 Mabsadd L
.20938 .28229 0 .3 Mabsadd L s
.2125 .27759 0 .3 Mabsadd m
.2125 .27759 -0.25981 .15 Mabsadd L
.2125 .27759 -0.25981 -0.15 Mabsadd L
.2125 .27759 0 -0.3 Mabsadd L
.2125 .27759 .25981 -0.15 Mabsadd L
.2125 .27759 .25981 .15 Mabsadd L
.2125 .27759 0 .3 Mabsadd L s
.21563 .27285 0 .3 Mabsadd m
.21563 .27285 -0.25981 .15 Mabsadd L
.21563 .27285 -0.25981 -0.15 Mabsadd L
.21563 .27285 0 -0.3 Mabsadd L
.21563 .27285 .25981 -0.15 Mabsadd L
.21563 .27285 .25981 .15 Mabsadd L
.21563 .27285 0 .3 Mabsadd L s
.21875 .26817 0 .3 Mabsadd m
.21875 .26817 -0.25981 .15 Mabsadd L
.21875 .26817 -0.25981 -0.15 Mabsadd L
.21875 .26817 0 -0.3 Mabsadd L
.21875 .26817 .25981 -0.15 Mabsadd L
.21875 .26817 .25981 .15 Mabsadd L
.21875 .26817 0 .3 Mabsadd L s
.22187 .26365 0 .3 Mabsadd m
.22187 .26365 -0.25981 .15 Mabsadd L
.22187 .26365 -0.25981 -0.15 Mabsadd L
.22187 .26365 0 -0.3 Mabsadd L
.22187 .26365 .25981 -0.15 Mabsadd L
.22187 .26365 .25981 .15 Mabsadd L
.22187 .26365 0 .3 Mabsadd L s
.225 .25934 0 .3 Mabsadd m
.225 .25934 -0.25981 .15 Mabsadd L
.225 .25934 -0.25981 -0.15 Mabsadd L
.225 .25934 0 -0.3 Mabsadd L
.225 .25934 .25981 -0.15 Mabsadd L
.225 .25934 .25981 .15 Mabsadd L
.225 .25934 0 .3 Mabsadd L s
.22812 .25528 0 .3 Mabsadd m
.22812 .25528 -0.25981 .15 Mabsadd L
.22812 .25528 -0.25981 -0.15 Mabsadd L
.22812 .25528 0 -0.3 Mabsadd L
.22812 .25528 .25981 -0.15 Mabsadd L
.22812 .25528 .25981 .15 Mabsadd L
.22812 .25528 0 .3 Mabsadd L s
.23125 .25148 0 .3 Mabsadd m
.23125 .25148 -0.25981 .15 Mabsadd L
.23125 .25148 -0.25981 -0.15 Mabsadd L
.23125 .25148 0 -0.3 Mabsadd L
.23125 .25148 .25981 -0.15 Mabsadd L
.23125 .25148 .25981 .15 Mabsadd L
.23125 .25148 0 .3 Mabsadd L s
.23437 .24792 0 .3 Mabsadd m
.23437 .24792 -0.25981 .15 Mabsadd L
.23437 .24792 -0.25981 -0.15 Mabsadd L
.23437 .24792 0 -0.3 Mabsadd L
.23437 .24792 .25981 -0.15 Mabsadd L
.23437 .24792 .25981 .15 Mabsadd L
.23437 .24792 0 .3 Mabsadd L s
.2375 .24457 0 .3 Mabsadd m
.2375 .24457 -0.25981 .15 Mabsadd L
.2375 .24457 -0.25981 -0.15 Mabsadd L
.2375 .24457 0 -0.3 Mabsadd L
.2375 .24457 .25981 -0.15 Mabsadd L
.2375 .24457 .25981 .15 Mabsadd L
.2375 .24457 0 .3 Mabsadd L s
.24062 .24141 0 .3 Mabsadd m
.24062 .24141 -0.25981 .15 Mabsadd L
.24062 .24141 -0.25981 -0.15 Mabsadd L
.24062 .24141 0 -0.3 Mabsadd L
.24062 .24141 .25981 -0.15 Mabsadd L
.24062 .24141 .25981 .15 Mabsadd L
.24062 .24141 0 .3 Mabsadd L s
.24375 .23843 0 .3 Mabsadd m
.24375 .23843 -0.25981 .15 Mabsadd L
.24375 .23843 -0.25981 -0.15 Mabsadd L
.24375 .23843 0 -0.3 Mabsadd L
.24375 .23843 .25981 -0.15 Mabsadd L
.24375 .23843 .25981 .15 Mabsadd L
.24375 .23843 0 .3 Mabsadd L s
.24688 .23563 0 .3 Mabsadd m
.24688 .23563 -0.25981 .15 Mabsadd L
.24688 .23563 -0.25981 -0.15 Mabsadd L
.24688 .23563 0 -0.3 Mabsadd L
.24688 .23563 .25981 -0.15 Mabsadd L
.24688 .23563 .25981 .15 Mabsadd L
.24688 .23563 0 .3 Mabsadd L s
.25 .23304 0 .3 Mabsadd m
.25 .23304 -0.25981 .15 Mabsadd L
.25 .23304 -0.25981 -0.15 Mabsadd L
.25 .23304 0 -0.3 Mabsadd L
.25 .23304 .25981 -0.15 Mabsadd L
.25 .23304 .25981 .15 Mabsadd L
.25 .23304 0 .3 Mabsadd L s
.25313 .23065 0 .3 Mabsadd m
.25313 .23065 -0.25981 .15 Mabsadd L
.25313 .23065 -0.25981 -0.15 Mabsadd L
.25313 .23065 0 -0.3 Mabsadd L
.25313 .23065 .25981 -0.15 Mabsadd L
.25313 .23065 .25981 .15 Mabsadd L
.25313 .23065 0 .3 Mabsadd L s
.25625 .22848 0 .3 Mabsadd m
.25625 .22848 -0.25981 .15 Mabsadd L
.25625 .22848 -0.25981 -0.15 Mabsadd L
.25625 .22848 0 -0.3 Mabsadd L
.25625 .22848 .25981 -0.15 Mabsadd L
.25625 .22848 .25981 .15 Mabsadd L
.25625 .22848 0 .3 Mabsadd L s
.25938 .2265 0 .3 Mabsadd m
.25938 .2265 -0.25981 .15 Mabsadd L
.25938 .2265 -0.25981 -0.15 Mabsadd L
.25938 .2265 0 -0.3 Mabsadd L
.25938 .2265 .25981 -0.15 Mabsadd L
.25938 .2265 .25981 .15 Mabsadd L
.25938 .2265 0 .3 Mabsadd L s
.2625 .22468 0 .3 Mabsadd m
.2625 .22468 -0.25981 .15 Mabsadd L
.2625 .22468 -0.25981 -0.15 Mabsadd L
.2625 .22468 0 -0.3 Mabsadd L
.2625 .22468 .25981 -0.15 Mabsadd L
.2625 .22468 .25981 .15 Mabsadd L
.2625 .22468 0 .3 Mabsadd L s
.26562 .22299 0 .3 Mabsadd m
.26562 .22299 -0.25981 .15 Mabsadd L
.26562 .22299 -0.25981 -0.15 Mabsadd L
.26562 .22299 0 -0.3 Mabsadd L
.26562 .22299 .25981 -0.15 Mabsadd L
.26562 .22299 .25981 .15 Mabsadd L
.26562 .22299 0 .3 Mabsadd L s
.26875 .22138 0 .3 Mabsadd m
.26875 .22138 -0.25981 .15 Mabsadd L
.26875 .22138 -0.25981 -0.15 Mabsadd L
.26875 .22138 0 -0.3 Mabsadd L
.26875 .22138 .25981 -0.15 Mabsadd L
.26875 .22138 .25981 .15 Mabsadd L
.26875 .22138 0 .3 Mabsadd L s
.27187 .21982 0 .3 Mabsadd m
.27187 .21982 -0.25981 .15 Mabsadd L
.27187 .21982 -0.25981 -0.15 Mabsadd L
.27187 .21982 0 -0.3 Mabsadd L
.27187 .21982 .25981 -0.15 Mabsadd L
.27187 .21982 .25981 .15 Mabsadd L
.27187 .21982 0 .3 Mabsadd L s
.275 .2183 0 .3 Mabsadd m
.275 .2183 -0.25981 .15 Mabsadd L
.275 .2183 -0.25981 -0.15 Mabsadd L
.275 .2183 0 -0.3 Mabsadd L
.275 .2183 .25981 -0.15 Mabsadd L
.275 .2183 .25981 .15 Mabsadd L
.275 .2183 0 .3 Mabsadd L s
.27812 .21683 0 .3 Mabsadd m
.27812 .21683 -0.25981 .15 Mabsadd L
.27812 .21683 -0.25981 -0.15 Mabsadd L
.27812 .21683 0 -0.3 Mabsadd L
.27812 .21683 .25981 -0.15 Mabsadd L
.27812 .21683 .25981 .15 Mabsadd L
.27812 .21683 0 .3 Mabsadd L s
.28125 .21543 0 .3 Mabsadd m
.28125 .21543 -0.25981 .15 Mabsadd L
.28125 .21543 -0.25981 -0.15 Mabsadd L
.28125 .21543 0 -0.3 Mabsadd L
.28125 .21543 .25981 -0.15 Mabsadd L
.28125 .21543 .25981 .15 Mabsadd L
.28125 .21543 0 .3 Mabsadd L s
.28438 .21414 0 .3 Mabsadd m
.28438 .21414 -0.25981 .15 Mabsadd L
.28438 .21414 -0.25981 -0.15 Mabsadd L
.28438 .21414 0 -0.3 Mabsadd L
.28438 .21414 .25981 -0.15 Mabsadd L
.28438 .21414 .25981 .15 Mabsadd L
.28438 .21414 0 .3 Mabsadd L s
.2875 .21295 0 .3 Mabsadd m
.2875 .21295 -0.25981 .15 Mabsadd L
.2875 .21295 -0.25981 -0.15 Mabsadd L
.2875 .21295 0 -0.3 Mabsadd L
.2875 .21295 .25981 -0.15 Mabsadd L
.2875 .21295 .25981 .15 Mabsadd L
.2875 .21295 0 .3 Mabsadd L s
.29063 .21189 0 .3 Mabsadd m
.29063 .21189 -0.25981 .15 Mabsadd L
.29063 .21189 -0.25981 -0.15 Mabsadd L
.29063 .21189 0 -0.3 Mabsadd L
.29063 .21189 .25981 -0.15 Mabsadd L
.29063 .21189 .25981 .15 Mabsadd L
.29063 .21189 0 .3 Mabsadd L s
.29375 .21091 0 .3 Mabsadd m
.29375 .21091 -0.25981 .15 Mabsadd L
.29375 .21091 -0.25981 -0.15 Mabsadd L
.29375 .21091 0 -0.3 Mabsadd L
.29375 .21091 .25981 -0.15 Mabsadd L
.29375 .21091 .25981 .15 Mabsadd L
.29375 .21091 0 .3 Mabsadd L s
.29688 .21001 0 .3 Mabsadd m
.29688 .21001 -0.25981 .15 Mabsadd L
.29688 .21001 -0.25981 -0.15 Mabsadd L
.29688 .21001 0 -0.3 Mabsadd L
.29688 .21001 .25981 -0.15 Mabsadd L
.29688 .21001 .25981 .15 Mabsadd L
.29688 .21001 0 .3 Mabsadd L s
.3 .20914 0 .3 Mabsadd m
.3 .20914 -0.25981 .15 Mabsadd L
.3 .20914 -0.25981 -0.15 Mabsadd L
.3 .20914 0 -0.3 Mabsadd L
.3 .20914 .25981 -0.15 Mabsadd L
.3 .20914 .25981 .15 Mabsadd L
.3 .20914 0 .3 Mabsadd L s
.30312 .20829 0 .3 Mabsadd m
.30312 .20829 -0.25981 .15 Mabsadd L
.30312 .20829 -0.25981 -0.15 Mabsadd L
.30312 .20829 0 -0.3 Mabsadd L
.30312 .20829 .25981 -0.15 Mabsadd L
.30312 .20829 .25981 .15 Mabsadd L
.30312 .20829 0 .3 Mabsadd L s
.30625 .20746 0 .3 Mabsadd m
.30625 .20746 -0.25981 .15 Mabsadd L
.30625 .20746 -0.25981 -0.15 Mabsadd L
.30625 .20746 0 -0.3 Mabsadd L
.30625 .20746 .25981 -0.15 Mabsadd L
.30625 .20746 .25981 .15 Mabsadd L
.30625 .20746 0 .3 Mabsadd L s
.30937 .20668 0 .3 Mabsadd m
.30937 .20668 -0.25981 .15 Mabsadd L
.30937 .20668 -0.25981 -0.15 Mabsadd L
.30937 .20668 0 -0.3 Mabsadd L
.30937 .20668 .25981 -0.15 Mabsadd L
.30937 .20668 .25981 .15 Mabsadd L
.30937 .20668 0 .3 Mabsadd L s
.3125 .20598 0 .3 Mabsadd m
.3125 .20598 -0.25981 .15 Mabsadd L
.3125 .20598 -0.25981 -0.15 Mabsadd L
.3125 .20598 0 -0.3 Mabsadd L
.3125 .20598 .25981 -0.15 Mabsadd L
.3125 .20598 .25981 .15 Mabsadd L
.3125 .20598 0 .3 Mabsadd L s
.31562 .20541 0 .3 Mabsadd m
.31562 .20541 -0.25981 .15 Mabsadd L
.31562 .20541 -0.25981 -0.15 Mabsadd L
.31562 .20541 0 -0.3 Mabsadd L
.31562 .20541 .25981 -0.15 Mabsadd L
.31562 .20541 .25981 .15 Mabsadd L
.31562 .20541 0 .3 Mabsadd L s
.31875 .205 0 .3 Mabsadd m
.31875 .205 -0.25981 .15 Mabsadd L
.31875 .205 -0.25981 -0.15 Mabsadd L
.31875 .205 0 -0.3 Mabsadd L
.31875 .205 .25981 -0.15 Mabsadd L
.31875 .205 .25981 .15 Mabsadd L
.31875 .205 0 .3 Mabsadd L s
.32187 .20479 0 .3 Mabsadd m
.32187 .20479 -0.25981 .15 Mabsadd L
.32187 .20479 -0.25981 -0.15 Mabsadd L
.32187 .20479 0 -0.3 Mabsadd L
.32187 .20479 .25981 -0.15 Mabsadd L
.32187 .20479 .25981 .15 Mabsadd L
.32187 .20479 0 .3 Mabsadd L s
.325 .20475 0 .3 Mabsadd m
.325 .20475 -0.25981 .15 Mabsadd L
.325 .20475 -0.25981 -0.15 Mabsadd L
.325 .20475 0 -0.3 Mabsadd L
.325 .20475 .25981 -0.15 Mabsadd L
.325 .20475 .25981 .15 Mabsadd L
.325 .20475 0 .3 Mabsadd L s
.32813 .20488 0 .3 Mabsadd m
.32813 .20488 -0.25981 .15 Mabsadd L
.32813 .20488 -0.25981 -0.15 Mabsadd L
.32813 .20488 0 -0.3 Mabsadd L
.32813 .20488 .25981 -0.15 Mabsadd L
.32813 .20488 .25981 .15 Mabsadd L
.32813 .20488 0 .3 Mabsadd L s
.33125 .20513 0 .3 Mabsadd m
.33125 .20513 -0.25981 .15 Mabsadd L
.33125 .20513 -0.25981 -0.15 Mabsadd L
.33125 .20513 0 -0.3 Mabsadd L
.33125 .20513 .25981 -0.15 Mabsadd L
.33125 .20513 .25981 .15 Mabsadd L
.33125 .20513 0 .3 Mabsadd L s
.33438 .20544 0 .3 Mabsadd m
.33438 .20544 -0.25981 .15 Mabsadd L
.33438 .20544 -0.25981 -0.15 Mabsadd L
.33438 .20544 0 -0.3 Mabsadd L
.33438 .20544 .25981 -0.15 Mabsadd L
.33438 .20544 .25981 .15 Mabsadd L
.33438 .20544 0 .3 Mabsadd L s
.3375 .20579 0 .3 Mabsadd m
.3375 .20579 -0.25981 .15 Mabsadd L
.3375 .20579 -0.25981 -0.15 Mabsadd L
.3375 .20579 0 -0.3 Mabsadd L
.3375 .20579 .25981 -0.15 Mabsadd L
.3375 .20579 .25981 .15 Mabsadd L
.3375 .20579 0 .3 Mabsadd L s
.34063 .20615 0 .3 Mabsadd m
.34063 .20615 -0.25981 .15 Mabsadd L
.34063 .20615 -0.25981 -0.15 Mabsadd L
.34063 .20615 0 -0.3 Mabsadd L
.34063 .20615 .25981 -0.15 Mabsadd L
.34063 .20615 .25981 .15 Mabsadd L
.34063 .20615 0 .3 Mabsadd L s
.34375 .20649 0 .3 Mabsadd m
.34375 .20649 -0.25981 .15 Mabsadd L
.34375 .20649 -0.25981 -0.15 Mabsadd L
.34375 .20649 0 -0.3 Mabsadd L
.34375 .20649 .25981 -0.15 Mabsadd L
.34375 .20649 .25981 .15 Mabsadd L
.34375 .20649 0 .3 Mabsadd L s
.34688 .20681 0 .3 Mabsadd m
.34688 .20681 -0.25981 .15 Mabsadd L
.34688 .20681 -0.25981 -0.15 Mabsadd L
.34688 .20681 0 -0.3 Mabsadd L
.34688 .20681 .25981 -0.15 Mabsadd L
.34688 .20681 .25981 .15 Mabsadd L
.34688 .20681 0 .3 Mabsadd L s
.35 .20714 0 .3 Mabsadd m
.35 .20714 -0.25981 .15 Mabsadd L
.35 .20714 -0.25981 -0.15 Mabsadd L
.35 .20714 0 -0.3 Mabsadd L
.35 .20714 .25981 -0.15 Mabsadd L
.35 .20714 .25981 .15 Mabsadd L
.35 .20714 0 .3 Mabsadd L s
.35313 .20746 0 .3 Mabsadd m
.35313 .20746 -0.25981 .15 Mabsadd L
.35313 .20746 -0.25981 -0.15 Mabsadd L
.35313 .20746 0 -0.3 Mabsadd L
.35313 .20746 .25981 -0.15 Mabsadd L
.35313 .20746 .25981 .15 Mabsadd L
.35313 .20746 0 .3 Mabsadd L s
.35625 .20777 0 .3 Mabsadd m
.35625 .20777 -0.25981 .15 Mabsadd L
.35625 .20777 -0.25981 -0.15 Mabsadd L
.35625 .20777 0 -0.3 Mabsadd L
.35625 .20777 .25981 -0.15 Mabsadd L
.35625 .20777 .25981 .15 Mabsadd L
.35625 .20777 0 .3 Mabsadd L s
.35938 .20806 0 .3 Mabsadd m
.35938 .20806 -0.25981 .15 Mabsadd L
.35938 .20806 -0.25981 -0.15 Mabsadd L
.35938 .20806 0 -0.3 Mabsadd L
.35938 .20806 .25981 -0.15 Mabsadd L
.35938 .20806 .25981 .15 Mabsadd L
.35938 .20806 0 .3 Mabsadd L s
.3625 .20831 0 .3 Mabsadd m
.3625 .20831 -0.25981 .15 Mabsadd L
.3625 .20831 -0.25981 -0.15 Mabsadd L
.3625 .20831 0 -0.3 Mabsadd L
.3625 .20831 .25981 -0.15 Mabsadd L
.3625 .20831 .25981 .15 Mabsadd L
.3625 .20831 0 .3 Mabsadd L s
.36562 .20848 0 .3 Mabsadd m
.36562 .20848 -0.25981 .15 Mabsadd L
.36562 .20848 -0.25981 -0.15 Mabsadd L
.36562 .20848 0 -0.3 Mabsadd L
.36562 .20848 .25981 -0.15 Mabsadd L
.36562 .20848 .25981 .15 Mabsadd L
.36562 .20848 0 .3 Mabsadd L s
.36875 .20855 0 .3 Mabsadd m
.36875 .20855 -0.25981 .15 Mabsadd L
.36875 .20855 -0.25981 -0.15 Mabsadd L
.36875 .20855 0 -0.3 Mabsadd L
.36875 .20855 .25981 -0.15 Mabsadd L
.36875 .20855 .25981 .15 Mabsadd L
.36875 .20855 0 .3 Mabsadd L s
.37187 .20851 0 .3 Mabsadd m
.37187 .20851 -0.25981 .15 Mabsadd L
.37187 .20851 -0.25981 -0.15 Mabsadd L
.37187 .20851 0 -0.3 Mabsadd L
.37187 .20851 .25981 -0.15 Mabsadd L
.37187 .20851 .25981 .15 Mabsadd L
.37187 .20851 0 .3 Mabsadd L s
.375 .20836 0 .3 Mabsadd m
.375 .20836 -0.25981 .15 Mabsadd L
.375 .20836 -0.25981 -0.15 Mabsadd L
.375 .20836 0 -0.3 Mabsadd L
.375 .20836 .25981 -0.15 Mabsadd L
.375 .20836 .25981 .15 Mabsadd L
.375 .20836 0 .3 Mabsadd L s
.37812 .20809 0 .3 Mabsadd m
.37812 .20809 -0.25981 .15 Mabsadd L
.37812 .20809 -0.25981 -0.15 Mabsadd L
.37812 .20809 0 -0.3 Mabsadd L
.37812 .20809 .25981 -0.15 Mabsadd L
.37812 .20809 .25981 .15 Mabsadd L
.37812 .20809 0 .3 Mabsadd L s
.38125 .20775 0 .3 Mabsadd m
.38125 .20775 -0.25981 .15 Mabsadd L
.38125 .20775 -0.25981 -0.15 Mabsadd L
.38125 .20775 0 -0.3 Mabsadd L
.38125 .20775 .25981 -0.15 Mabsadd L
.38125 .20775 .25981 .15 Mabsadd L
.38125 .20775 0 .3 Mabsadd L s
.38438 .20735 0 .3 Mabsadd m
.38438 .20735 -0.25981 .15 Mabsadd L
.38438 .20735 -0.25981 -0.15 Mabsadd L
.38438 .20735 0 -0.3 Mabsadd L
.38438 .20735 .25981 -0.15 Mabsadd L
.38438 .20735 .25981 .15 Mabsadd L
.38438 .20735 0 .3 Mabsadd L s
.3875 .20692 0 .3 Mabsadd m
.3875 .20692 -0.25981 .15 Mabsadd L
.3875 .20692 -0.25981 -0.15 Mabsadd L
.3875 .20692 0 -0.3 Mabsadd L
.3875 .20692 .25981 -0.15 Mabsadd L
.3875 .20692 .25981 .15 Mabsadd L
.3875 .20692 0 .3 Mabsadd L s
.39063 .20652 0 .3 Mabsadd m
.39063 .20652 -0.25981 .15 Mabsadd L
.39063 .20652 -0.25981 -0.15 Mabsadd L
.39063 .20652 0 -0.3 Mabsadd L
.39063 .20652 .25981 -0.15 Mabsadd L
.39063 .20652 .25981 .15 Mabsadd L
.39063 .20652 0 .3 Mabsadd L s
.39375 .20617 0 .3 Mabsadd m
.39375 .20617 -0.25981 .15 Mabsadd L
.39375 .20617 -0.25981 -0.15 Mabsadd L
.39375 .20617 0 -0.3 Mabsadd L
.39375 .20617 .25981 -0.15 Mabsadd L
.39375 .20617 .25981 .15 Mabsadd L
.39375 .20617 0 .3 Mabsadd L s
.39688 .20592 0 .3 Mabsadd m
.39688 .20592 -0.25981 .15 Mabsadd L
.39688 .20592 -0.25981 -0.15 Mabsadd L
.39688 .20592 0 -0.3 Mabsadd L
.39688 .20592 .25981 -0.15 Mabsadd L
.39688 .20592 .25981 .15 Mabsadd L
.39688 .20592 0 .3 Mabsadd L s
.4 .20583 0 .3 Mabsadd m
.4 .20583 -0.25981 .15 Mabsadd L
.4 .20583 -0.25981 -0.15 Mabsadd L
.4 .20583 0 -0.3 Mabsadd L
.4 .20583 .25981 -0.15 Mabsadd L
.4 .20583 .25981 .15 Mabsadd L
.4 .20583 0 .3 Mabsadd L s
.40313 .20592 0 .3 Mabsadd m
.40313 .20592 -0.25981 .15 Mabsadd L
.40313 .20592 -0.25981 -0.15 Mabsadd L
.40313 .20592 0 -0.3 Mabsadd L
.40313 .20592 .25981 -0.15 Mabsadd L
.40313 .20592 .25981 .15 Mabsadd L
.40313 .20592 0 .3 Mabsadd L s
.40625 .20622 0 .3 Mabsadd m
.40625 .20622 -0.25981 .15 Mabsadd L
.40625 .20622 -0.25981 -0.15 Mabsadd L
.40625 .20622 0 -0.3 Mabsadd L
.40625 .20622 .25981 -0.15 Mabsadd L
.40625 .20622 .25981 .15 Mabsadd L
.40625 .20622 0 .3 Mabsadd L s
.40938 .20675 0 .3 Mabsadd m
.40938 .20675 -0.25981 .15 Mabsadd L
.40938 .20675 -0.25981 -0.15 Mabsadd L
.40938 .20675 0 -0.3 Mabsadd L
.40938 .20675 .25981 -0.15 Mabsadd L
.40938 .20675 .25981 .15 Mabsadd L
.40938 .20675 0 .3 Mabsadd L s
.4125 .20749 0 .3 Mabsadd m
.4125 .20749 -0.25981 .15 Mabsadd L
.4125 .20749 -0.25981 -0.15 Mabsadd L
.4125 .20749 0 -0.3 Mabsadd L
.4125 .20749 .25981 -0.15 Mabsadd L
.4125 .20749 .25981 .15 Mabsadd L
.4125 .20749 0 .3 Mabsadd L s
.41563 .2084 0 .3 Mabsadd m
.41563 .2084 -0.25981 .15 Mabsadd L
.41563 .2084 -0.25981 -0.15 Mabsadd L
.41563 .2084 0 -0.3 Mabsadd L
.41563 .2084 .25981 -0.15 Mabsadd L
.41563 .2084 .25981 .15 Mabsadd L
.41563 .2084 0 .3 Mabsadd L s
.41875 .20944 0 .3 Mabsadd m
.41875 .20944 -0.25981 .15 Mabsadd L
.41875 .20944 -0.25981 -0.15 Mabsadd L
.41875 .20944 0 -0.3 Mabsadd L
.41875 .20944 .25981 -0.15 Mabsadd L
.41875 .20944 .25981 .15 Mabsadd L
.41875 .20944 0 .3 Mabsadd L s
.42188 .21053 0 .3 Mabsadd m
.42188 .21053 -0.25981 .15 Mabsadd L
.42188 .21053 -0.25981 -0.15 Mabsadd L
.42188 .21053 0 -0.3 Mabsadd L
.42188 .21053 .25981 -0.15 Mabsadd L
.42188 .21053 .25981 .15 Mabsadd L
.42188 .21053 0 .3 Mabsadd L s
.425 .21158 0 .3 Mabsadd m
.425 .21158 -0.25981 .15 Mabsadd L
.425 .21158 -0.25981 -0.15 Mabsadd L
.425 .21158 0 -0.3 Mabsadd L
.425 .21158 .25981 -0.15 Mabsadd L
.425 .21158 .25981 .15 Mabsadd L
.425 .21158 0 .3 Mabsadd L s
.42813 .21251 0 .3 Mabsadd m
.42813 .21251 -0.25981 .15 Mabsadd L
.42813 .21251 -0.25981 -0.15 Mabsadd L
.42813 .21251 0 -0.3 Mabsadd L
.42813 .21251 .25981 -0.15 Mabsadd L
.42813 .21251 .25981 .15 Mabsadd L
.42813 .21251 0 .3 Mabsadd L s
.43125 .21324 0 .3 Mabsadd m
.43125 .21324 -0.25981 .15 Mabsadd L
.43125 .21324 -0.25981 -0.15 Mabsadd L
.43125 .21324 0 -0.3 Mabsadd L
.43125 .21324 .25981 -0.15 Mabsadd L
.43125 .21324 .25981 .15 Mabsadd L
.43125 .21324 0 .3 Mabsadd L s
.43438 .21366 0 .3 Mabsadd m
.43438 .21366 -0.25981 .15 Mabsadd L
.43438 .21366 -0.25981 -0.15 Mabsadd L
.43438 .21366 0 -0.3 Mabsadd L
.43438 .21366 .25981 -0.15 Mabsadd L
.43438 .21366 .25981 .15 Mabsadd L
.43438 .21366 0 .3 Mabsadd L s
.4375 .21369 0 .3 Mabsadd m
.4375 .21369 -0.25981 .15 Mabsadd L
.4375 .21369 -0.25981 -0.15 Mabsadd L
.4375 .21369 0 -0.3 Mabsadd L
.4375 .21369 .25981 -0.15 Mabsadd L
.4375 .21369 .25981 .15 Mabsadd L
.4375 .21369 0 .3 Mabsadd L s
.44062 .21326 0 .3 Mabsadd m
.44062 .21326 -0.25981 .15 Mabsadd L
.44062 .21326 -0.25981 -0.15 Mabsadd L
.44062 .21326 0 -0.3 Mabsadd L
.44062 .21326 .25981 -0.15 Mabsadd L
.44062 .21326 .25981 .15 Mabsadd L
.44062 .21326 0 .3 Mabsadd L s
.44375 .2123 0 .3 Mabsadd m
.44375 .2123 -0.25981 .15 Mabsadd L
.44375 .2123 -0.25981 -0.15 Mabsadd L
.44375 .2123 0 -0.3 Mabsadd L
.44375 .2123 .25981 -0.15 Mabsadd L
.44375 .2123 .25981 .15 Mabsadd L
.44375 .2123 0 .3 Mabsadd L s
.44687 .21075 0 .3 Mabsadd m
.44687 .21075 -0.25981 .15 Mabsadd L
.44687 .21075 -0.25981 -0.15 Mabsadd L
.44687 .21075 0 -0.3 Mabsadd L
.44687 .21075 .25981 -0.15 Mabsadd L
.44687 .21075 .25981 .15 Mabsadd L
.44687 .21075 0 .3 Mabsadd L s
.45 .20859 0 .3 Mabsadd m
.45 .20859 -0.25981 .15 Mabsadd L
.45 .20859 -0.25981 -0.15 Mabsadd L
.45 .20859 0 -0.3 Mabsadd L
.45 .20859 .25981 -0.15 Mabsadd L
.45 .20859 .25981 .15 Mabsadd L
.45 .20859 0 .3 Mabsadd L s
.45312 .20585 0 .3 Mabsadd m
.45312 .20585 -0.25981 .15 Mabsadd L
.45312 .20585 -0.25981 -0.15 Mabsadd L
.45312 .20585 0 -0.3 Mabsadd L
.45312 .20585 .25981 -0.15 Mabsadd L
.45312 .20585 .25981 .15 Mabsadd L
.45312 .20585 0 .3 Mabsadd L s
.45625 .20259 0 .3 Mabsadd m
.45625 .20259 -0.25981 .15 Mabsadd L
.45625 .20259 -0.25981 -0.15 Mabsadd L
.45625 .20259 0 -0.3 Mabsadd L
.45625 .20259 .25981 -0.15 Mabsadd L
.45625 .20259 .25981 .15 Mabsadd L
.45625 .20259 0 .3 Mabsadd L s
.45938 .19893 0 .3 Mabsadd m
.45938 .19893 -0.25981 .15 Mabsadd L
.45938 .19893 -0.25981 -0.15 Mabsadd L
.45938 .19893 0 -0.3 Mabsadd L
.45938 .19893 .25981 -0.15 Mabsadd L
.45938 .19893 .25981 .15 Mabsadd L
.45938 .19893 0 .3 Mabsadd L s
.4625 .19502 0 .3 Mabsadd m
.4625 .19502 -0.25981 .15 Mabsadd L
.4625 .19502 -0.25981 -0.15 Mabsadd L
.4625 .19502 0 -0.3 Mabsadd L
.4625 .19502 .25981 -0.15 Mabsadd L
.4625 .19502 .25981 .15 Mabsadd L
.4625 .19502 0 .3 Mabsadd L s
.46563 .19101 0 .3 Mabsadd m
.46563 .19101 -0.25981 .15 Mabsadd L
.46563 .19101 -0.25981 -0.15 Mabsadd L
.46563 .19101 0 -0.3 Mabsadd L
.46563 .19101 .25981 -0.15 Mabsadd L
.46563 .19101 .25981 .15 Mabsadd L
.46563 .19101 0 .3 Mabsadd L s
.46875 .18707 0 .3 Mabsadd m
.46875 .18707 -0.25981 .15 Mabsadd L
.46875 .18707 -0.25981 -0.15 Mabsadd L
.46875 .18707 0 -0.3 Mabsadd L
.46875 .18707 .25981 -0.15 Mabsadd L
.46875 .18707 .25981 .15 Mabsadd L
.46875 .18707 0 .3 Mabsadd L s
.47188 .18335 0 .3 Mabsadd m
.47188 .18335 -0.25981 .15 Mabsadd L
.47188 .18335 -0.25981 -0.15 Mabsadd L
.47188 .18335 0 -0.3 Mabsadd L
.47188 .18335 .25981 -0.15 Mabsadd L
.47188 .18335 .25981 .15 Mabsadd L
.47188 .18335 0 .3 Mabsadd L s
.475 .17995 0 .3 Mabsadd m
.475 .17995 -0.25981 .15 Mabsadd L
.475 .17995 -0.25981 -0.15 Mabsadd L
.475 .17995 0 -0.3 Mabsadd L
.475 .17995 .25981 -0.15 Mabsadd L
.475 .17995 .25981 .15 Mabsadd L
.475 .17995 0 .3 Mabsadd L s
.47813 .17695 0 .3 Mabsadd m
.47813 .17695 -0.25981 .15 Mabsadd L
.47813 .17695 -0.25981 -0.15 Mabsadd L
.47813 .17695 0 -0.3 Mabsadd L
.47813 .17695 .25981 -0.15 Mabsadd L
.47813 .17695 .25981 .15 Mabsadd L
.47813 .17695 0 .3 Mabsadd L s
.48125 .1744 0 .3 Mabsadd m
.48125 .1744 -0.25981 .15 Mabsadd L
.48125 .1744 -0.25981 -0.15 Mabsadd L
.48125 .1744 0 -0.3 Mabsadd L
.48125 .1744 .25981 -0.15 Mabsadd L
.48125 .1744 .25981 .15 Mabsadd L
.48125 .1744 0 .3 Mabsadd L s
.48438 .17232 0 .3 Mabsadd m
.48438 .17232 -0.25981 .15 Mabsadd L
.48438 .17232 -0.25981 -0.15 Mabsadd L
.48438 .17232 0 -0.3 Mabsadd L
.48438 .17232 .25981 -0.15 Mabsadd L
.48438 .17232 .25981 .15 Mabsadd L
.48438 .17232 0 .3 Mabsadd L s
.4875 .17068 0 .3 Mabsadd m
.4875 .17068 -0.25981 .15 Mabsadd L
.4875 .17068 -0.25981 -0.15 Mabsadd L
.4875 .17068 0 -0.3 Mabsadd L
.4875 .17068 .25981 -0.15 Mabsadd L
.4875 .17068 .25981 .15 Mabsadd L
.4875 .17068 0 .3 Mabsadd L s
.49063 .16946 0 .3 Mabsadd m
.49063 .16946 -0.25981 .15 Mabsadd L
.49063 .16946 -0.25981 -0.15 Mabsadd L
.49063 .16946 0 -0.3 Mabsadd L
.49063 .16946 .25981 -0.15 Mabsadd L
.49063 .16946 .25981 .15 Mabsadd L
.49063 .16946 0 .3 Mabsadd L s
.49375 .16863 0 .3 Mabsadd m
.49375 .16863 -0.25981 .15 Mabsadd L
.49375 .16863 -0.25981 -0.15 Mabsadd L
.49375 .16863 0 -0.3 Mabsadd L
.49375 .16863 .25981 -0.15 Mabsadd L
.49375 .16863 .25981 .15 Mabsadd L
.49375 .16863 0 .3 Mabsadd L s
.49688 .16814 0 .3 Mabsadd m
.49688 .16814 -0.25981 .15 Mabsadd L
.49688 .16814 -0.25981 -0.15 Mabsadd L
.49688 .16814 0 -0.3 Mabsadd L
.49688 .16814 .25981 -0.15 Mabsadd L
.49688 .16814 .25981 .15 Mabsadd L
.49688 .16814 0 .3 Mabsadd L s
.5 .16798 0 .3 Mabsadd m
.5 .16798 -0.25981 .15 Mabsadd L
.5 .16798 -0.25981 -0.15 Mabsadd L
.5 .16798 0 -0.3 Mabsadd L
.5 .16798 .25981 -0.15 Mabsadd L
.5 .16798 .25981 .15 Mabsadd L
.5 .16798 0 .3 Mabsadd L s
.50313 .16814 0 .3 Mabsadd m
.50313 .16814 -0.25981 .15 Mabsadd L
.50313 .16814 -0.25981 -0.15 Mabsadd L
.50313 .16814 0 -0.3 Mabsadd L
.50313 .16814 .25981 -0.15 Mabsadd L
.50313 .16814 .25981 .15 Mabsadd L
.50313 .16814 0 .3 Mabsadd L s
.50625 .16863 0 .3 Mabsadd m
.50625 .16863 -0.25981 .15 Mabsadd L
.50625 .16863 -0.25981 -0.15 Mabsadd L
.50625 .16863 0 -0.3 Mabsadd L
.50625 .16863 .25981 -0.15 Mabsadd L
.50625 .16863 .25981 .15 Mabsadd L
.50625 .16863 0 .3 Mabsadd L s
.50938 .16946 0 .3 Mabsadd m
.50938 .16946 -0.25981 .15 Mabsadd L
.50938 .16946 -0.25981 -0.15 Mabsadd L
.50938 .16946 0 -0.3 Mabsadd L
.50938 .16946 .25981 -0.15 Mabsadd L
.50938 .16946 .25981 .15 Mabsadd L
.50938 .16946 0 .3 Mabsadd L s
.5125 .17068 0 .3 Mabsadd m
.5125 .17068 -0.25981 .15 Mabsadd L
.5125 .17068 -0.25981 -0.15 Mabsadd L
.5125 .17068 0 -0.3 Mabsadd L
.5125 .17068 .25981 -0.15 Mabsadd L
.5125 .17068 .25981 .15 Mabsadd L
.5125 .17068 0 .3 Mabsadd L s
.51563 .17232 0 .3 Mabsadd m
.51563 .17232 -0.25981 .15 Mabsadd L
.51563 .17232 -0.25981 -0.15 Mabsadd L
.51563 .17232 0 -0.3 Mabsadd L
.51563 .17232 .25981 -0.15 Mabsadd L
.51563 .17232 .25981 .15 Mabsadd L
.51563 .17232 0 .3 Mabsadd L s
.51875 .1744 0 .3 Mabsadd m
.51875 .1744 -0.25981 .15 Mabsadd L
.51875 .1744 -0.25981 -0.15 Mabsadd L
.51875 .1744 0 -0.3 Mabsadd L
.51875 .1744 .25981 -0.15 Mabsadd L
.51875 .1744 .25981 .15 Mabsadd L
.51875 .1744 0 .3 Mabsadd L s
.52187 .17695 0 .3 Mabsadd m
.52187 .17695 -0.25981 .15 Mabsadd L
.52187 .17695 -0.25981 -0.15 Mabsadd L
.52187 .17695 0 -0.3 Mabsadd L
.52187 .17695 .25981 -0.15 Mabsadd L
.52187 .17695 .25981 .15 Mabsadd L
.52187 .17695 0 .3 Mabsadd L s
.525 .17995 0 .3 Mabsadd m
.525 .17995 -0.25981 .15 Mabsadd L
.525 .17995 -0.25981 -0.15 Mabsadd L
.525 .17995 0 -0.3 Mabsadd L
.525 .17995 .25981 -0.15 Mabsadd L
.525 .17995 .25981 .15 Mabsadd L
.525 .17995 0 .3 Mabsadd L s
.52812 .18335 0 .3 Mabsadd m
.52812 .18335 -0.25981 .15 Mabsadd L
.52812 .18335 -0.25981 -0.15 Mabsadd L
.52812 .18335 0 -0.3 Mabsadd L
.52812 .18335 .25981 -0.15 Mabsadd L
.52812 .18335 .25981 .15 Mabsadd L
.52812 .18335 0 .3 Mabsadd L s
.53125 .18707 0 .3 Mabsadd m
.53125 .18707 -0.25981 .15 Mabsadd L
.53125 .18707 -0.25981 -0.15 Mabsadd L
.53125 .18707 0 -0.3 Mabsadd L
.53125 .18707 .25981 -0.15 Mabsadd L
.53125 .18707 .25981 .15 Mabsadd L
.53125 .18707 0 .3 Mabsadd L s
.53437 .19101 0 .3 Mabsadd m
.53437 .19101 -0.25981 .15 Mabsadd L
.53437 .19101 -0.25981 -0.15 Mabsadd L
.53437 .19101 0 -0.3 Mabsadd L
.53437 .19101 .25981 -0.15 Mabsadd L
.53437 .19101 .25981 .15 Mabsadd L
.53437 .19101 0 .3 Mabsadd L s
.5375 .19502 0 .3 Mabsadd m
.5375 .19502 -0.25981 .15 Mabsadd L
.5375 .19502 -0.25981 -0.15 Mabsadd L
.5375 .19502 0 -0.3 Mabsadd L
.5375 .19502 .25981 -0.15 Mabsadd L
.5375 .19502 .25981 .15 Mabsadd L
.5375 .19502 0 .3 Mabsadd L s
.54063 .19893 0 .3 Mabsadd m
.54063 .19893 -0.25981 .15 Mabsadd L
.54063 .19893 -0.25981 -0.15 Mabsadd L
.54063 .19893 0 -0.3 Mabsadd L
.54063 .19893 .25981 -0.15 Mabsadd L
.54063 .19893 .25981 .15 Mabsadd L
.54063 .19893 0 .3 Mabsadd L s
.54375 .20259 0 .3 Mabsadd m
.54375 .20259 -0.25981 .15 Mabsadd L
.54375 .20259 -0.25981 -0.15 Mabsadd L
.54375 .20259 0 -0.3 Mabsadd L
.54375 .20259 .25981 -0.15 Mabsadd L
.54375 .20259 .25981 .15 Mabsadd L
.54375 .20259 0 .3 Mabsadd L s
.54688 .20585 0 .3 Mabsadd m
.54688 .20585 -0.25981 .15 Mabsadd L
.54688 .20585 -0.25981 -0.15 Mabsadd L
.54688 .20585 0 -0.3 Mabsadd L
.54688 .20585 .25981 -0.15 Mabsadd L
.54688 .20585 .25981 .15 Mabsadd L
.54688 .20585 0 .3 Mabsadd L s
.55 .20859 0 .3 Mabsadd m
.55 .20859 -0.25981 .15 Mabsadd L
.55 .20859 -0.25981 -0.15 Mabsadd L
.55 .20859 0 -0.3 Mabsadd L
.55 .20859 .25981 -0.15 Mabsadd L
.55 .20859 .25981 .15 Mabsadd L
.55 .20859 0 .3 Mabsadd L s
.55313 .21075 0 .3 Mabsadd m
.55313 .21075 -0.25981 .15 Mabsadd L
.55313 .21075 -0.25981 -0.15 Mabsadd L
.55313 .21075 0 -0.3 Mabsadd L
.55313 .21075 .25981 -0.15 Mabsadd L
.55313 .21075 .25981 .15 Mabsadd L
.55313 .21075 0 .3 Mabsadd L s
.55625 .2123 0 .3 Mabsadd m
.55625 .2123 -0.25981 .15 Mabsadd L
.55625 .2123 -0.25981 -0.15 Mabsadd L
.55625 .2123 0 -0.3 Mabsadd L
.55625 .2123 .25981 -0.15 Mabsadd L
.55625 .2123 .25981 .15 Mabsadd L
.55625 .2123 0 .3 Mabsadd L s
.55938 .21326 0 .3 Mabsadd m
.55938 .21326 -0.25981 .15 Mabsadd L
.55938 .21326 -0.25981 -0.15 Mabsadd L
.55938 .21326 0 -0.3 Mabsadd L
.55938 .21326 .25981 -0.15 Mabsadd L
.55938 .21326 .25981 .15 Mabsadd L
.55938 .21326 0 .3 Mabsadd L s
.5625 .21369 0 .3 Mabsadd m
.5625 .21369 -0.25981 .15 Mabsadd L
.5625 .21369 -0.25981 -0.15 Mabsadd L
.5625 .21369 0 -0.3 Mabsadd L
.5625 .21369 .25981 -0.15 Mabsadd L
.5625 .21369 .25981 .15 Mabsadd L
.5625 .21369 0 .3 Mabsadd L s
.56563 .21366 0 .3 Mabsadd m
.56563 .21366 -0.25981 .15 Mabsadd L
.56563 .21366 -0.25981 -0.15 Mabsadd L
.56563 .21366 0 -0.3 Mabsadd L
.56563 .21366 .25981 -0.15 Mabsadd L
.56563 .21366 .25981 .15 Mabsadd L
.56563 .21366 0 .3 Mabsadd L s
.56875 .21324 0 .3 Mabsadd m
.56875 .21324 -0.25981 .15 Mabsadd L
.56875 .21324 -0.25981 -0.15 Mabsadd L
.56875 .21324 0 -0.3 Mabsadd L
.56875 .21324 .25981 -0.15 Mabsadd L
.56875 .21324 .25981 .15 Mabsadd L
.56875 .21324 0 .3 Mabsadd L s
.57188 .21251 0 .3 Mabsadd m
.57188 .21251 -0.25981 .15 Mabsadd L
.57188 .21251 -0.25981 -0.15 Mabsadd L
.57188 .21251 0 -0.3 Mabsadd L
.57188 .21251 .25981 -0.15 Mabsadd L
.57188 .21251 .25981 .15 Mabsadd L
.57188 .21251 0 .3 Mabsadd L s
.575 .21158 0 .3 Mabsadd m
.575 .21158 -0.25981 .15 Mabsadd L
.575 .21158 -0.25981 -0.15 Mabsadd L
.575 .21158 0 -0.3 Mabsadd L
.575 .21158 .25981 -0.15 Mabsadd L
.575 .21158 .25981 .15 Mabsadd L
.575 .21158 0 .3 Mabsadd L s
.57813 .21053 0 .3 Mabsadd m
.57813 .21053 -0.25981 .15 Mabsadd L
.57813 .21053 -0.25981 -0.15 Mabsadd L
.57813 .21053 0 -0.3 Mabsadd L
.57813 .21053 .25981 -0.15 Mabsadd L
.57813 .21053 .25981 .15 Mabsadd L
.57813 .21053 0 .3 Mabsadd L s
.58125 .20944 0 .3 Mabsadd m
.58125 .20944 -0.25981 .15 Mabsadd L
.58125 .20944 -0.25981 -0.15 Mabsadd L
.58125 .20944 0 -0.3 Mabsadd L
.58125 .20944 .25981 -0.15 Mabsadd L
.58125 .20944 .25981 .15 Mabsadd L
.58125 .20944 0 .3 Mabsadd L s
.58438 .2084 0 .3 Mabsadd m
.58438 .2084 -0.25981 .15 Mabsadd L
.58438 .2084 -0.25981 -0.15 Mabsadd L
.58438 .2084 0 -0.3 Mabsadd L
.58438 .2084 .25981 -0.15 Mabsadd L
.58438 .2084 .25981 .15 Mabsadd L
.58438 .2084 0 .3 Mabsadd L s
.5875 .20749 0 .3 Mabsadd m
.5875 .20749 -0.25981 .15 Mabsadd L
.5875 .20749 -0.25981 -0.15 Mabsadd L
.5875 .20749 0 -0.3 Mabsadd L
.5875 .20749 .25981 -0.15 Mabsadd L
.5875 .20749 .25981 .15 Mabsadd L
.5875 .20749 0 .3 Mabsadd L s
.59063 .20675 0 .3 Mabsadd m
.59063 .20675 -0.25981 .15 Mabsadd L
.59063 .20675 -0.25981 -0.15 Mabsadd L
.59063 .20675 0 -0.3 Mabsadd L
.59063 .20675 .25981 -0.15 Mabsadd L
.59063 .20675 .25981 .15 Mabsadd L
.59063 .20675 0 .3 Mabsadd L s
.59375 .20622 0 .3 Mabsadd m
.59375 .20622 -0.25981 .15 Mabsadd L
.59375 .20622 -0.25981 -0.15 Mabsadd L
.59375 .20622 0 -0.3 Mabsadd L
.59375 .20622 .25981 -0.15 Mabsadd L
.59375 .20622 .25981 .15 Mabsadd L
.59375 .20622 0 .3 Mabsadd L s
.59688 .20592 0 .3 Mabsadd m
.59688 .20592 -0.25981 .15 Mabsadd L
.59688 .20592 -0.25981 -0.15 Mabsadd L
.59688 .20592 0 -0.3 Mabsadd L
.59688 .20592 .25981 -0.15 Mabsadd L
.59688 .20592 .25981 .15 Mabsadd L
.59688 .20592 0 .3 Mabsadd L s
.6 .20583 0 .3 Mabsadd m
.6 .20583 -0.25981 .15 Mabsadd L
.6 .20583 -0.25981 -0.15 Mabsadd L
.6 .20583 0 -0.3 Mabsadd L
.6 .20583 .25981 -0.15 Mabsadd L
.6 .20583 .25981 .15 Mabsadd L
.6 .20583 0 .3 Mabsadd L s
.60312 .20592 0 .3 Mabsadd m
.60312 .20592 -0.25981 .15 Mabsadd L
.60312 .20592 -0.25981 -0.15 Mabsadd L
.60312 .20592 0 -0.3 Mabsadd L
.60312 .20592 .25981 -0.15 Mabsadd L
.60312 .20592 .25981 .15 Mabsadd L
.60312 .20592 0 .3 Mabsadd L s
.60625 .20617 0 .3 Mabsadd m
.60625 .20617 -0.25981 .15 Mabsadd L
.60625 .20617 -0.25981 -0.15 Mabsadd L
.60625 .20617 0 -0.3 Mabsadd L
.60625 .20617 .25981 -0.15 Mabsadd L
.60625 .20617 .25981 .15 Mabsadd L
.60625 .20617 0 .3 Mabsadd L s
.60937 .20652 0 .3 Mabsadd m
.60937 .20652 -0.25981 .15 Mabsadd L
.60937 .20652 -0.25981 -0.15 Mabsadd L
.60937 .20652 0 -0.3 Mabsadd L
.60937 .20652 .25981 -0.15 Mabsadd L
.60937 .20652 .25981 .15 Mabsadd L
.60937 .20652 0 .3 Mabsadd L s
.6125 .20692 0 .3 Mabsadd m
.6125 .20692 -0.25981 .15 Mabsadd L
.6125 .20692 -0.25981 -0.15 Mabsadd L
.6125 .20692 0 -0.3 Mabsadd L
.6125 .20692 .25981 -0.15 Mabsadd L
.6125 .20692 .25981 .15 Mabsadd L
.6125 .20692 0 .3 Mabsadd L s
.61563 .20735 0 .3 Mabsadd m
.61563 .20735 -0.25981 .15 Mabsadd L
.61563 .20735 -0.25981 -0.15 Mabsadd L
.61563 .20735 0 -0.3 Mabsadd L
.61563 .20735 .25981 -0.15 Mabsadd L
.61563 .20735 .25981 .15 Mabsadd L
.61563 .20735 0 .3 Mabsadd L s
.61875 .20775 0 .3 Mabsadd m
.61875 .20775 -0.25981 .15 Mabsadd L
.61875 .20775 -0.25981 -0.15 Mabsadd L
.61875 .20775 0 -0.3 Mabsadd L
.61875 .20775 .25981 -0.15 Mabsadd L
.61875 .20775 .25981 .15 Mabsadd L
.61875 .20775 0 .3 Mabsadd L s
.62188 .20809 0 .3 Mabsadd m
.62188 .20809 -0.25981 .15 Mabsadd L
.62188 .20809 -0.25981 -0.15 Mabsadd L
.62188 .20809 0 -0.3 Mabsadd L
.62188 .20809 .25981 -0.15 Mabsadd L
.62188 .20809 .25981 .15 Mabsadd L
.62188 .20809 0 .3 Mabsadd L s
.625 .20836 0 .3 Mabsadd m
.625 .20836 -0.25981 .15 Mabsadd L
.625 .20836 -0.25981 -0.15 Mabsadd L
.625 .20836 0 -0.3 Mabsadd L
.625 .20836 .25981 -0.15 Mabsadd L
.625 .20836 .25981 .15 Mabsadd L
.625 .20836 0 .3 Mabsadd L s
.62813 .20851 0 .3 Mabsadd m
.62813 .20851 -0.25981 .15 Mabsadd L
.62813 .20851 -0.25981 -0.15 Mabsadd L
.62813 .20851 0 -0.3 Mabsadd L
.62813 .20851 .25981 -0.15 Mabsadd L
.62813 .20851 .25981 .15 Mabsadd L
.62813 .20851 0 .3 Mabsadd L s
.63125 .20855 0 .3 Mabsadd m
.63125 .20855 -0.25981 .15 Mabsadd L
.63125 .20855 -0.25981 -0.15 Mabsadd L
.63125 .20855 0 -0.3 Mabsadd L
.63125 .20855 .25981 -0.15 Mabsadd L
.63125 .20855 .25981 .15 Mabsadd L
.63125 .20855 0 .3 Mabsadd L s
.63438 .20848 0 .3 Mabsadd m
.63438 .20848 -0.25981 .15 Mabsadd L
.63438 .20848 -0.25981 -0.15 Mabsadd L
.63438 .20848 0 -0.3 Mabsadd L
.63438 .20848 .25981 -0.15 Mabsadd L
.63438 .20848 .25981 .15 Mabsadd L
.63438 .20848 0 .3 Mabsadd L s
.6375 .20831 0 .3 Mabsadd m
.6375 .20831 -0.25981 .15 Mabsadd L
.6375 .20831 -0.25981 -0.15 Mabsadd L
.6375 .20831 0 -0.3 Mabsadd L
.6375 .20831 .25981 -0.15 Mabsadd L
.6375 .20831 .25981 .15 Mabsadd L
.6375 .20831 0 .3 Mabsadd L s
.64062 .20806 0 .3 Mabsadd m
.64062 .20806 -0.25981 .15 Mabsadd L
.64062 .20806 -0.25981 -0.15 Mabsadd L
.64062 .20806 0 -0.3 Mabsadd L
.64062 .20806 .25981 -0.15 Mabsadd L
.64062 .20806 .25981 .15 Mabsadd L
.64062 .20806 0 .3 Mabsadd L s
.64375 .20777 0 .3 Mabsadd m
.64375 .20777 -0.25981 .15 Mabsadd L
.64375 .20777 -0.25981 -0.15 Mabsadd L
.64375 .20777 0 -0.3 Mabsadd L
.64375 .20777 .25981 -0.15 Mabsadd L
.64375 .20777 .25981 .15 Mabsadd L
.64375 .20777 0 .3 Mabsadd L s
.64687 .20746 0 .3 Mabsadd m
.64687 .20746 -0.25981 .15 Mabsadd L
.64687 .20746 -0.25981 -0.15 Mabsadd L
.64687 .20746 0 -0.3 Mabsadd L
.64687 .20746 .25981 -0.15 Mabsadd L
.64687 .20746 .25981 .15 Mabsadd L
.64687 .20746 0 .3 Mabsadd L s
.65 .20714 0 .3 Mabsadd m
.65 .20714 -0.25981 .15 Mabsadd L
.65 .20714 -0.25981 -0.15 Mabsadd L
.65 .20714 0 -0.3 Mabsadd L
.65 .20714 .25981 -0.15 Mabsadd L
.65 .20714 .25981 .15 Mabsadd L
.65 .20714 0 .3 Mabsadd L s
.65312 .20681 0 .3 Mabsadd m
.65312 .20681 -0.25981 .15 Mabsadd L
.65312 .20681 -0.25981 -0.15 Mabsadd L
.65312 .20681 0 -0.3 Mabsadd L
.65312 .20681 .25981 -0.15 Mabsadd L
.65312 .20681 .25981 .15 Mabsadd L
.65312 .20681 0 .3 Mabsadd L s
.65625 .20649 0 .3 Mabsadd m
.65625 .20649 -0.25981 .15 Mabsadd L
.65625 .20649 -0.25981 -0.15 Mabsadd L
.65625 .20649 0 -0.3 Mabsadd L
.65625 .20649 .25981 -0.15 Mabsadd L
.65625 .20649 .25981 .15 Mabsadd L
.65625 .20649 0 .3 Mabsadd L s
.65938 .20615 0 .3 Mabsadd m
.65938 .20615 -0.25981 .15 Mabsadd L
.65938 .20615 -0.25981 -0.15 Mabsadd L
.65938 .20615 0 -0.3 Mabsadd L
.65938 .20615 .25981 -0.15 Mabsadd L
.65938 .20615 .25981 .15 Mabsadd L
.65938 .20615 0 .3 Mabsadd L s
.6625 .20579 0 .3 Mabsadd m
.6625 .20579 -0.25981 .15 Mabsadd L
.6625 .20579 -0.25981 -0.15 Mabsadd L
.6625 .20579 0 -0.3 Mabsadd L
.6625 .20579 .25981 -0.15 Mabsadd L
.6625 .20579 .25981 .15 Mabsadd L
.6625 .20579 0 .3 Mabsadd L s
.66563 .20544 0 .3 Mabsadd m
.66563 .20544 -0.25981 .15 Mabsadd L
.66563 .20544 -0.25981 -0.15 Mabsadd L
.66563 .20544 0 -0.3 Mabsadd L
.66563 .20544 .25981 -0.15 Mabsadd L
.66563 .20544 .25981 .15 Mabsadd L
.66563 .20544 0 .3 Mabsadd L s
.66875 .20513 0 .3 Mabsadd m
.66875 .20513 -0.25981 .15 Mabsadd L
.66875 .20513 -0.25981 -0.15 Mabsadd L
.66875 .20513 0 -0.3 Mabsadd L
.66875 .20513 .25981 -0.15 Mabsadd L
.66875 .20513 .25981 .15 Mabsadd L
.66875 .20513 0 .3 Mabsadd L s
.67188 .20488 0 .3 Mabsadd m
.67188 .20488 -0.25981 .15 Mabsadd L
.67188 .20488 -0.25981 -0.15 Mabsadd L
.67188 .20488 0 -0.3 Mabsadd L
.67188 .20488 .25981 -0.15 Mabsadd L
.67188 .20488 .25981 .15 Mabsadd L
.67188 .20488 0 .3 Mabsadd L s
.675 .20475 0 .3 Mabsadd m
.675 .20475 -0.25981 .15 Mabsadd L
.675 .20475 -0.25981 -0.15 Mabsadd L
.675 .20475 0 -0.3 Mabsadd L
.675 .20475 .25981 -0.15 Mabsadd L
.675 .20475 .25981 .15 Mabsadd L
.675 .20475 0 .3 Mabsadd L s
.67813 .20479 0 .3 Mabsadd m
.67813 .20479 -0.25981 .15 Mabsadd L
.67813 .20479 -0.25981 -0.15 Mabsadd L
.67813 .20479 0 -0.3 Mabsadd L
.67813 .20479 .25981 -0.15 Mabsadd L
.67813 .20479 .25981 .15 Mabsadd L
.67813 .20479 0 .3 Mabsadd L s
.68125 .205 0 .3 Mabsadd m
.68125 .205 -0.25981 .15 Mabsadd L
.68125 .205 -0.25981 -0.15 Mabsadd L
.68125 .205 0 -0.3 Mabsadd L
.68125 .205 .25981 -0.15 Mabsadd L
.68125 .205 .25981 .15 Mabsadd L
.68125 .205 0 .3 Mabsadd L s
.68438 .20541 0 .3 Mabsadd m
.68438 .20541 -0.25981 .15 Mabsadd L
.68438 .20541 -0.25981 -0.15 Mabsadd L
.68438 .20541 0 -0.3 Mabsadd L
.68438 .20541 .25981 -0.15 Mabsadd L
.68438 .20541 .25981 .15 Mabsadd L
.68438 .20541 0 .3 Mabsadd L s
.6875 .20598 0 .3 Mabsadd m
.6875 .20598 -0.25981 .15 Mabsadd L
.6875 .20598 -0.25981 -0.15 Mabsadd L
.6875 .20598 0 -0.3 Mabsadd L
.6875 .20598 .25981 -0.15 Mabsadd L
.6875 .20598 .25981 .15 Mabsadd L
.6875 .20598 0 .3 Mabsadd L s
.69063 .20668 0 .3 Mabsadd m
.69063 .20668 -0.25981 .15 Mabsadd L
.69063 .20668 -0.25981 -0.15 Mabsadd L
.69063 .20668 0 -0.3 Mabsadd L
.69063 .20668 .25981 -0.15 Mabsadd L
.69063 .20668 .25981 .15 Mabsadd L
.69063 .20668 0 .3 Mabsadd L s
.69375 .20746 0 .3 Mabsadd m
.69375 .20746 -0.25981 .15 Mabsadd L
.69375 .20746 -0.25981 -0.15 Mabsadd L
.69375 .20746 0 -0.3 Mabsadd L
.69375 .20746 .25981 -0.15 Mabsadd L
.69375 .20746 .25981 .15 Mabsadd L
.69375 .20746 0 .3 Mabsadd L s
.69688 .20829 0 .3 Mabsadd m
.69688 .20829 -0.25981 .15 Mabsadd L
.69688 .20829 -0.25981 -0.15 Mabsadd L
.69688 .20829 0 -0.3 Mabsadd L
.69688 .20829 .25981 -0.15 Mabsadd L
.69688 .20829 .25981 .15 Mabsadd L
.69688 .20829 0 .3 Mabsadd L s
.7 .20914 0 .3 Mabsadd m
.7 .20914 -0.25981 .15 Mabsadd L
.7 .20914 -0.25981 -0.15 Mabsadd L
.7 .20914 0 -0.3 Mabsadd L
.7 .20914 .25981 -0.15 Mabsadd L
.7 .20914 .25981 .15 Mabsadd L
.7 .20914 0 .3 Mabsadd L s
.70313 .21001 0 .3 Mabsadd m
.70313 .21001 -0.25981 .15 Mabsadd L
.70313 .21001 -0.25981 -0.15 Mabsadd L
.70313 .21001 0 -0.3 Mabsadd L
.70313 .21001 .25981 -0.15 Mabsadd L
.70313 .21001 .25981 .15 Mabsadd L
.70313 .21001 0 .3 Mabsadd L s
.70625 .21091 0 .3 Mabsadd m
.70625 .21091 -0.25981 .15 Mabsadd L
.70625 .21091 -0.25981 -0.15 Mabsadd L
.70625 .21091 0 -0.3 Mabsadd L
.70625 .21091 .25981 -0.15 Mabsadd L
.70625 .21091 .25981 .15 Mabsadd L
.70625 .21091 0 .3 Mabsadd L s
.70938 .21189 0 .3 Mabsadd m
.70938 .21189 -0.25981 .15 Mabsadd L
.70938 .21189 -0.25981 -0.15 Mabsadd L
.70938 .21189 0 -0.3 Mabsadd L
.70938 .21189 .25981 -0.15 Mabsadd L
.70938 .21189 .25981 .15 Mabsadd L
.70938 .21189 0 .3 Mabsadd L s
.7125 .21295 0 .3 Mabsadd m
.7125 .21295 -0.25981 .15 Mabsadd L
.7125 .21295 -0.25981 -0.15 Mabsadd L
.7125 .21295 0 -0.3 Mabsadd L
.7125 .21295 .25981 -0.15 Mabsadd L
.7125 .21295 .25981 .15 Mabsadd L
.7125 .21295 0 .3 Mabsadd L s
.71563 .21414 0 .3 Mabsadd m
.71563 .21414 -0.25981 .15 Mabsadd L
.71563 .21414 -0.25981 -0.15 Mabsadd L
.71563 .21414 0 -0.3 Mabsadd L
.71563 .21414 .25981 -0.15 Mabsadd L
.71563 .21414 .25981 .15 Mabsadd L
.71563 .21414 0 .3 Mabsadd L s
.71875 .21543 0 .3 Mabsadd m
.71875 .21543 -0.25981 .15 Mabsadd L
.71875 .21543 -0.25981 -0.15 Mabsadd L
.71875 .21543 0 -0.3 Mabsadd L
.71875 .21543 .25981 -0.15 Mabsadd L
.71875 .21543 .25981 .15 Mabsadd L
.71875 .21543 0 .3 Mabsadd L s
.72188 .21683 0 .3 Mabsadd m
.72188 .21683 -0.25981 .15 Mabsadd L
.72188 .21683 -0.25981 -0.15 Mabsadd L
.72188 .21683 0 -0.3 Mabsadd L
.72188 .21683 .25981 -0.15 Mabsadd L
.72188 .21683 .25981 .15 Mabsadd L
.72188 .21683 0 .3 Mabsadd L s
.725 .2183 0 .3 Mabsadd m
.725 .2183 -0.25981 .15 Mabsadd L
.725 .2183 -0.25981 -0.15 Mabsadd L
.725 .2183 0 -0.3 Mabsadd L
.725 .2183 .25981 -0.15 Mabsadd L
.725 .2183 .25981 .15 Mabsadd L
.725 .2183 0 .3 Mabsadd L s
.72813 .21982 0 .3 Mabsadd m
.72813 .21982 -0.25981 .15 Mabsadd L
.72813 .21982 -0.25981 -0.15 Mabsadd L
.72813 .21982 0 -0.3 Mabsadd L
.72813 .21982 .25981 -0.15 Mabsadd L
.72813 .21982 .25981 .15 Mabsadd L
.72813 .21982 0 .3 Mabsadd L s
.73125 .22138 0 .3 Mabsadd m
.73125 .22138 -0.25981 .15 Mabsadd L
.73125 .22138 -0.25981 -0.15 Mabsadd L
.73125 .22138 0 -0.3 Mabsadd L
.73125 .22138 .25981 -0.15 Mabsadd L
.73125 .22138 .25981 .15 Mabsadd L
.73125 .22138 0 .3 Mabsadd L s
.73438 .22299 0 .3 Mabsadd m
.73438 .22299 -0.25981 .15 Mabsadd L
.73438 .22299 -0.25981 -0.15 Mabsadd L
.73438 .22299 0 -0.3 Mabsadd L
.73438 .22299 .25981 -0.15 Mabsadd L
.73438 .22299 .25981 .15 Mabsadd L
.73438 .22299 0 .3 Mabsadd L s
.7375 .22468 0 .3 Mabsadd m
.7375 .22468 -0.25981 .15 Mabsadd L
.7375 .22468 -0.25981 -0.15 Mabsadd L
.7375 .22468 0 -0.3 Mabsadd L
.7375 .22468 .25981 -0.15 Mabsadd L
.7375 .22468 .25981 .15 Mabsadd L
.7375 .22468 0 .3 Mabsadd L s
.74063 .2265 0 .3 Mabsadd m
.74063 .2265 -0.25981 .15 Mabsadd L
.74063 .2265 -0.25981 -0.15 Mabsadd L
.74063 .2265 0 -0.3 Mabsadd L
.74063 .2265 .25981 -0.15 Mabsadd L
.74063 .2265 .25981 .15 Mabsadd L
.74063 .2265 0 .3 Mabsadd L s
.74375 .22848 0 .3 Mabsadd m
.74375 .22848 -0.25981 .15 Mabsadd L
.74375 .22848 -0.25981 -0.15 Mabsadd L
.74375 .22848 0 -0.3 Mabsadd L
.74375 .22848 .25981 -0.15 Mabsadd L
.74375 .22848 .25981 .15 Mabsadd L
.74375 .22848 0 .3 Mabsadd L s
.74688 .23065 0 .3 Mabsadd m
.74688 .23065 -0.25981 .15 Mabsadd L
.74688 .23065 -0.25981 -0.15 Mabsadd L
.74688 .23065 0 -0.3 Mabsadd L
.74688 .23065 .25981 -0.15 Mabsadd L
.74688 .23065 .25981 .15 Mabsadd L
.74688 .23065 0 .3 Mabsadd L s
.75 .23304 0 .3 Mabsadd m
.75 .23304 -0.25981 .15 Mabsadd L
.75 .23304 -0.25981 -0.15 Mabsadd L
.75 .23304 0 -0.3 Mabsadd L
.75 .23304 .25981 -0.15 Mabsadd L
.75 .23304 .25981 .15 Mabsadd L
.75 .23304 0 .3 Mabsadd L s
.75313 .23563 0 .3 Mabsadd m
.75313 .23563 -0.25981 .15 Mabsadd L
.75313 .23563 -0.25981 -0.15 Mabsadd L
.75313 .23563 0 -0.3 Mabsadd L
.75313 .23563 .25981 -0.15 Mabsadd L
.75313 .23563 .25981 .15 Mabsadd L
.75313 .23563 0 .3 Mabsadd L s
.75625 .23843 0 .3 Mabsadd m
.75625 .23843 -0.25981 .15 Mabsadd L
.75625 .23843 -0.25981 -0.15 Mabsadd L
.75625 .23843 0 -0.3 Mabsadd L
.75625 .23843 .25981 -0.15 Mabsadd L
.75625 .23843 .25981 .15 Mabsadd L
.75625 .23843 0 .3 Mabsadd L s
.75938 .24141 0 .3 Mabsadd m
.75938 .24141 -0.25981 .15 Mabsadd L
.75938 .24141 -0.25981 -0.15 Mabsadd L
.75938 .24141 0 -0.3 Mabsadd L
.75938 .24141 .25981 -0.15 Mabsadd L
.75938 .24141 .25981 .15 Mabsadd L
.75938 .24141 0 .3 Mabsadd L s
.7625 .24457 0 .3 Mabsadd m
.7625 .24457 -0.25981 .15 Mabsadd L
.7625 .24457 -0.25981 -0.15 Mabsadd L
.7625 .24457 0 -0.3 Mabsadd L
.7625 .24457 .25981 -0.15 Mabsadd L
.7625 .24457 .25981 .15 Mabsadd L
.7625 .24457 0 .3 Mabsadd L s
.76563 .24792 0 .3 Mabsadd m
.76563 .24792 -0.25981 .15 Mabsadd L
.76563 .24792 -0.25981 -0.15 Mabsadd L
.76563 .24792 0 -0.3 Mabsadd L
.76563 .24792 .25981 -0.15 Mabsadd L
.76563 .24792 .25981 .15 Mabsadd L
.76563 .24792 0 .3 Mabsadd L s
.76875 .25148 0 .3 Mabsadd m
.76875 .25148 -0.25981 .15 Mabsadd L
.76875 .25148 -0.25981 -0.15 Mabsadd L
.76875 .25148 0 -0.3 Mabsadd L
.76875 .25148 .25981 -0.15 Mabsadd L
.76875 .25148 .25981 .15 Mabsadd L
.76875 .25148 0 .3 Mabsadd L s
.77188 .25528 0 .3 Mabsadd m
.77188 .25528 -0.25981 .15 Mabsadd L
.77188 .25528 -0.25981 -0.15 Mabsadd L
.77188 .25528 0 -0.3 Mabsadd L
.77188 .25528 .25981 -0.15 Mabsadd L
.77188 .25528 .25981 .15 Mabsadd L
.77188 .25528 0 .3 Mabsadd L s
.775 .25934 0 .3 Mabsadd m
.775 .25934 -0.25981 .15 Mabsadd L
.775 .25934 -0.25981 -0.15 Mabsadd L
.775 .25934 0 -0.3 Mabsadd L
.775 .25934 .25981 -0.15 Mabsadd L
.775 .25934 .25981 .15 Mabsadd L
.775 .25934 0 .3 Mabsadd L s
.77813 .26365 0 .3 Mabsadd m
.77813 .26365 -0.25981 .15 Mabsadd L
.77813 .26365 -0.25981 -0.15 Mabsadd L
.77813 .26365 0 -0.3 Mabsadd L
.77813 .26365 .25981 -0.15 Mabsadd L
.77813 .26365 .25981 .15 Mabsadd L
.77813 .26365 0 .3 Mabsadd L s
.78125 .26817 0 .3 Mabsadd m
.78125 .26817 -0.25981 .15 Mabsadd L
.78125 .26817 -0.25981 -0.15 Mabsadd L
.78125 .26817 0 -0.3 Mabsadd L
.78125 .26817 .25981 -0.15 Mabsadd L
.78125 .26817 .25981 .15 Mabsadd L
.78125 .26817 0 .3 Mabsadd L s
.78438 .27285 0 .3 Mabsadd m
.78438 .27285 -0.25981 .15 Mabsadd L
.78438 .27285 -0.25981 -0.15 Mabsadd L
.78438 .27285 0 -0.3 Mabsadd L
.78438 .27285 .25981 -0.15 Mabsadd L
.78438 .27285 .25981 .15 Mabsadd L
.78438 .27285 0 .3 Mabsadd L s
.7875 .27759 0 .3 Mabsadd m
.7875 .27759 -0.25981 .15 Mabsadd L
.7875 .27759 -0.25981 -0.15 Mabsadd L
.7875 .27759 0 -0.3 Mabsadd L
.7875 .27759 .25981 -0.15 Mabsadd L
.7875 .27759 .25981 .15 Mabsadd L
.7875 .27759 0 .3 Mabsadd L s
.79063 .28229 0 .3 Mabsadd m
.79063 .28229 -0.25981 .15 Mabsadd L
.79063 .28229 -0.25981 -0.15 Mabsadd L
.79063 .28229 0 -0.3 Mabsadd L
.79063 .28229 .25981 -0.15 Mabsadd L
.79063 .28229 .25981 .15 Mabsadd L
.79063 .28229 0 .3 Mabsadd L s
.79375 .28683 0 .3 Mabsadd m
.79375 .28683 -0.25981 .15 Mabsadd L
.79375 .28683 -0.25981 -0.15 Mabsadd L
.79375 .28683 0 -0.3 Mabsadd L
.79375 .28683 .25981 -0.15 Mabsadd L
.79375 .28683 .25981 .15 Mabsadd L
.79375 .28683 0 .3 Mabsadd L s
.79688 .29113 0 .3 Mabsadd m
.79688 .29113 -0.25981 .15 Mabsadd L
.79688 .29113 -0.25981 -0.15 Mabsadd L
.79688 .29113 0 -0.3 Mabsadd L
.79688 .29113 .25981 -0.15 Mabsadd L
.79688 .29113 .25981 .15 Mabsadd L
.79688 .29113 0 .3 Mabsadd L s
.8 .29511 0 .3 Mabsadd m
.8 .29511 -0.25981 .15 Mabsadd L
.8 .29511 -0.25981 -0.15 Mabsadd L
.8 .29511 0 -0.3 Mabsadd L
.8 .29511 .25981 -0.15 Mabsadd L
.8 .29511 .25981 .15 Mabsadd L
.8 .29511 0 .3 Mabsadd L s
.80312 .29873 0 .3 Mabsadd m
.80312 .29873 -0.25981 .15 Mabsadd L
.80312 .29873 -0.25981 -0.15 Mabsadd L
.80312 .29873 0 -0.3 Mabsadd L
.80312 .29873 .25981 -0.15 Mabsadd L
.80312 .29873 .25981 .15 Mabsadd L
.80312 .29873 0 .3 Mabsadd L s
.80625 .30196 0 .3 Mabsadd m
.80625 .30196 -0.25981 .15 Mabsadd L
.80625 .30196 -0.25981 -0.15 Mabsadd L
.80625 .30196 0 -0.3 Mabsadd L
.80625 .30196 .25981 -0.15 Mabsadd L
.80625 .30196 .25981 .15 Mabsadd L
.80625 .30196 0 .3 Mabsadd L s
.80938 .30482 0 .3 Mabsadd m
.80938 .30482 -0.25981 .15 Mabsadd L
.80938 .30482 -0.25981 -0.15 Mabsadd L
.80938 .30482 0 -0.3 Mabsadd L
.80938 .30482 .25981 -0.15 Mabsadd L
.80938 .30482 .25981 .15 Mabsadd L
.80938 .30482 0 .3 Mabsadd L s
.8125 .30735 0 .3 Mabsadd m
.8125 .30735 -0.25981 .15 Mabsadd L
.8125 .30735 -0.25981 -0.15 Mabsadd L
.8125 .30735 0 -0.3 Mabsadd L
.8125 .30735 .25981 -0.15 Mabsadd L
.8125 .30735 .25981 .15 Mabsadd L
.8125 .30735 0 .3 Mabsadd L s
.81563 .30958 0 .3 Mabsadd m
.81563 .30958 -0.25981 .15 Mabsadd L
.81563 .30958 -0.25981 -0.15 Mabsadd L
.81563 .30958 0 -0.3 Mabsadd L
.81563 .30958 .25981 -0.15 Mabsadd L
.81563 .30958 .25981 .15 Mabsadd L
.81563 .30958 0 .3 Mabsadd L s
.81875 .31157 0 .3 Mabsadd m
.81875 .31157 -0.25981 .15 Mabsadd L
.81875 .31157 -0.25981 -0.15 Mabsadd L
.81875 .31157 0 -0.3 Mabsadd L
.81875 .31157 .25981 -0.15 Mabsadd L
.81875 .31157 .25981 .15 Mabsadd L
.81875 .31157 0 .3 Mabsadd L s
.82188 .31337 0 .3 Mabsadd m
.82188 .31337 -0.25981 .15 Mabsadd L
.82188 .31337 -0.25981 -0.15 Mabsadd L
.82188 .31337 0 -0.3 Mabsadd L
.82188 .31337 .25981 -0.15 Mabsadd L
.82188 .31337 .25981 .15 Mabsadd L
.82188 .31337 0 .3 Mabsadd L s
.825 .31502 0 .3 Mabsadd m
.825 .31502 -0.25981 .15 Mabsadd L
.825 .31502 -0.25981 -0.15 Mabsadd L
.825 .31502 0 -0.3 Mabsadd L
.825 .31502 .25981 -0.15 Mabsadd L
.825 .31502 .25981 .15 Mabsadd L
.825 .31502 0 .3 Mabsadd L s
.82813 .31653 0 .3 Mabsadd m
.82813 .31653 -0.25981 .15 Mabsadd L
.82813 .31653 -0.25981 -0.15 Mabsadd L
.82813 .31653 0 -0.3 Mabsadd L
.82813 .31653 .25981 -0.15 Mabsadd L
.82813 .31653 .25981 .15 Mabsadd L
.82813 .31653 0 .3 Mabsadd L s
.83125 .31795 0 .3 Mabsadd m
.83125 .31795 -0.25981 .15 Mabsadd L
.83125 .31795 -0.25981 -0.15 Mabsadd L
.83125 .31795 0 -0.3 Mabsadd L
.83125 .31795 .25981 -0.15 Mabsadd L
.83125 .31795 .25981 .15 Mabsadd L
.83125 .31795 0 .3 Mabsadd L s
.83438 .3193 0 .3 Mabsadd m
.83438 .3193 -0.25981 .15 Mabsadd L
.83438 .3193 -0.25981 -0.15 Mabsadd L
.83438 .3193 0 -0.3 Mabsadd L
.83438 .3193 .25981 -0.15 Mabsadd L
.83438 .3193 .25981 .15 Mabsadd L
.83438 .3193 0 .3 Mabsadd L s
.8375 .32062 0 .3 Mabsadd m
.8375 .32062 -0.25981 .15 Mabsadd L
.8375 .32062 -0.25981 -0.15 Mabsadd L
.8375 .32062 0 -0.3 Mabsadd L
.8375 .32062 .25981 -0.15 Mabsadd L
.8375 .32062 .25981 .15 Mabsadd L
.8375 .32062 0 .3 Mabsadd L s
.84063 .32196 0 .3 Mabsadd m
.84063 .32196 -0.25981 .15 Mabsadd L
.84063 .32196 -0.25981 -0.15 Mabsadd L
.84063 .32196 0 -0.3 Mabsadd L
.84063 .32196 .25981 -0.15 Mabsadd L
.84063 .32196 .25981 .15 Mabsadd L
.84063 .32196 0 .3 Mabsadd L s
.84375 .3234 0 .3 Mabsadd m
.84375 .3234 -0.25981 .15 Mabsadd L
.84375 .3234 -0.25981 -0.15 Mabsadd L
.84375 .3234 0 -0.3 Mabsadd L
.84375 .3234 .25981 -0.15 Mabsadd L
.84375 .3234 .25981 .15 Mabsadd L
.84375 .3234 0 .3 Mabsadd L s
.84688 .32503 0 .3 Mabsadd m
.84688 .32503 -0.25981 .15 Mabsadd L
.84688 .32503 -0.25981 -0.15 Mabsadd L
.84688 .32503 0 -0.3 Mabsadd L
.84688 .32503 .25981 -0.15 Mabsadd L
.84688 .32503 .25981 .15 Mabsadd L
.84688 .32503 0 .3 Mabsadd L s
.85 .32692 0 .3 Mabsadd m
.85 .32692 -0.25981 .15 Mabsadd L
.85 .32692 -0.25981 -0.15 Mabsadd L
.85 .32692 0 -0.3 Mabsadd L
.85 .32692 .25981 -0.15 Mabsadd L
.85 .32692 .25981 .15 Mabsadd L
.85 .32692 0 .3 Mabsadd L s
.85313 .32918 0 .3 Mabsadd m
.85313 .32918 -0.25981 .15 Mabsadd L
.85313 .32918 -0.25981 -0.15 Mabsadd L
.85313 .32918 0 -0.3 Mabsadd L
.85313 .32918 .25981 -0.15 Mabsadd L
.85313 .32918 .25981 .15 Mabsadd L
.85313 .32918 0 .3 Mabsadd L s
.85625 .33188 0 .3 Mabsadd m
.85625 .33188 -0.25981 .15 Mabsadd L
.85625 .33188 -0.25981 -0.15 Mabsadd L
.85625 .33188 0 -0.3 Mabsadd L
.85625 .33188 .25981 -0.15 Mabsadd L
.85625 .33188 .25981 .15 Mabsadd L
.85625 .33188 0 .3 Mabsadd L s
.85938 .33507 0 .3 Mabsadd m
.85938 .33507 -0.25981 .15 Mabsadd L
.85938 .33507 -0.25981 -0.15 Mabsadd L
.85938 .33507 0 -0.3 Mabsadd L
.85938 .33507 .25981 -0.15 Mabsadd L
.85938 .33507 .25981 .15 Mabsadd L
.85938 .33507 0 .3 Mabsadd L s
.8625 .33881 0 .3 Mabsadd m
.8625 .33881 -0.25981 .15 Mabsadd L
.8625 .33881 -0.25981 -0.15 Mabsadd L
.8625 .33881 0 -0.3 Mabsadd L
.8625 .33881 .25981 -0.15 Mabsadd L
.8625 .33881 .25981 .15 Mabsadd L
.8625 .33881 0 .3 Mabsadd L s
.86563 .3431 0 .3 Mabsadd m
.86563 .3431 -0.25981 .15 Mabsadd L
.86563 .3431 -0.25981 -0.15 Mabsadd L
.86563 .3431 0 -0.3 Mabsadd L
.86563 .3431 .25981 -0.15 Mabsadd L
.86563 .3431 .25981 .15 Mabsadd L
.86563 .3431 0 .3 Mabsadd L s
.86875 .34795 0 .3 Mabsadd m
.86875 .34795 -0.25981 .15 Mabsadd L
.86875 .34795 -0.25981 -0.15 Mabsadd L
.86875 .34795 0 -0.3 Mabsadd L
.86875 .34795 .25981 -0.15 Mabsadd L
.86875 .34795 .25981 .15 Mabsadd L
.86875 .34795 0 .3 Mabsadd L s
.87188 .35331 0 .3 Mabsadd m
.87188 .35331 -0.25981 .15 Mabsadd L
.87188 .35331 -0.25981 -0.15 Mabsadd L
.87188 .35331 0 -0.3 Mabsadd L
.87188 .35331 .25981 -0.15 Mabsadd L
.87188 .35331 .25981 .15 Mabsadd L
.87188 .35331 0 .3 Mabsadd L s
.875 .35916 0 .3 Mabsadd m
.875 .35916 -0.25981 .15 Mabsadd L
.875 .35916 -0.25981 -0.15 Mabsadd L
.875 .35916 0 -0.3 Mabsadd L
.875 .35916 .25981 -0.15 Mabsadd L
.875 .35916 .25981 .15 Mabsadd L
.875 .35916 0 .3 Mabsadd L s
.87813 .36542 0 .3 Mabsadd m
.87813 .36542 -0.25981 .15 Mabsadd L
.87813 .36542 -0.25981 -0.15 Mabsadd L
.87813 .36542 0 -0.3 Mabsadd L
.87813 .36542 .25981 -0.15 Mabsadd L
.87813 .36542 .25981 .15 Mabsadd L
.87813 .36542 0 .3 Mabsadd L s
.88125 .372 0 .3 Mabsadd m
.88125 .372 -0.25981 .15 Mabsadd L
.88125 .372 -0.25981 -0.15 Mabsadd L
.88125 .372 0 -0.3 Mabsadd L
.88125 .372 .25981 -0.15 Mabsadd L
.88125 .372 .25981 .15 Mabsadd L
.88125 .372 0 .3 Mabsadd L s
.88438 .37881 0 .3 Mabsadd m
.88438 .37881 -0.25981 .15 Mabsadd L
.88438 .37881 -0.25981 -0.15 Mabsadd L
.88438 .37881 0 -0.3 Mabsadd L
.88438 .37881 .25981 -0.15 Mabsadd L
.88438 .37881 .25981 .15 Mabsadd L
.88438 .37881 0 .3 Mabsadd L s
.8875 .38574 0 .3 Mabsadd m
.8875 .38574 -0.25981 .15 Mabsadd L
.8875 .38574 -0.25981 -0.15 Mabsadd L
.8875 .38574 0 -0.3 Mabsadd L
.8875 .38574 .25981 -0.15 Mabsadd L
.8875 .38574 .25981 .15 Mabsadd L
.8875 .38574 0 .3 Mabsadd L s
.89063 .39266 0 .3 Mabsadd m
.89063 .39266 -0.25981 .15 Mabsadd L
.89063 .39266 -0.25981 -0.15 Mabsadd L
.89063 .39266 0 -0.3 Mabsadd L
.89063 .39266 .25981 -0.15 Mabsadd L
.89063 .39266 .25981 .15 Mabsadd L
.89063 .39266 0 .3 Mabsadd L s
.89375 .39944 0 .3 Mabsadd m
.89375 .39944 -0.25981 .15 Mabsadd L
.89375 .39944 -0.25981 -0.15 Mabsadd L
.89375 .39944 0 -0.3 Mabsadd L
.89375 .39944 .25981 -0.15 Mabsadd L
.89375 .39944 .25981 .15 Mabsadd L
.89375 .39944 0 .3 Mabsadd L s
.89688 .40596 0 .3 Mabsadd m
.89688 .40596 -0.25981 .15 Mabsadd L
.89688 .40596 -0.25981 -0.15 Mabsadd L
.89688 .40596 0 -0.3 Mabsadd L
.89688 .40596 .25981 -0.15 Mabsadd L
.89688 .40596 .25981 .15 Mabsadd L
.89688 .40596 0 .3 Mabsadd L s
.9 .41213 0 .3 Mabsadd m
.9 .41213 -0.25981 .15 Mabsadd L
.9 .41213 -0.25981 -0.15 Mabsadd L
.9 .41213 0 -0.3 Mabsadd L
.9 .41213 .25981 -0.15 Mabsadd L
.9 .41213 .25981 .15 Mabsadd L
.9 .41213 0 .3 Mabsadd L s
.90313 .41786 0 .3 Mabsadd m
.90313 .41786 -0.25981 .15 Mabsadd L
.90313 .41786 -0.25981 -0.15 Mabsadd L
.90313 .41786 0 -0.3 Mabsadd L
.90313 .41786 .25981 -0.15 Mabsadd L
.90313 .41786 .25981 .15 Mabsadd L
.90313 .41786 0 .3 Mabsadd L s
.90625 .42313 0 .3 Mabsadd m
.90625 .42313 -0.25981 .15 Mabsadd L
.90625 .42313 -0.25981 -0.15 Mabsadd L
.90625 .42313 0 -0.3 Mabsadd L
.90625 .42313 .25981 -0.15 Mabsadd L
.90625 .42313 .25981 .15 Mabsadd L
.90625 .42313 0 .3 Mabsadd L s
.90938 .42793 0 .3 Mabsadd m
.90938 .42793 -0.25981 .15 Mabsadd L
.90938 .42793 -0.25981 -0.15 Mabsadd L
.90938 .42793 0 -0.3 Mabsadd L
.90938 .42793 .25981 -0.15 Mabsadd L
.90938 .42793 .25981 .15 Mabsadd L
.90938 .42793 0 .3 Mabsadd L s
.9125 .43228 0 .3 Mabsadd m
.9125 .43228 -0.25981 .15 Mabsadd L
.9125 .43228 -0.25981 -0.15 Mabsadd L
.9125 .43228 0 -0.3 Mabsadd L
.9125 .43228 .25981 -0.15 Mabsadd L
.9125 .43228 .25981 .15 Mabsadd L
.9125 .43228 0 .3 Mabsadd L s
.91563 .43619 0 .3 Mabsadd m
.91563 .43619 -0.25981 .15 Mabsadd L
.91563 .43619 -0.25981 -0.15 Mabsadd L
.91563 .43619 0 -0.3 Mabsadd L
.91563 .43619 .25981 -0.15 Mabsadd L
.91563 .43619 .25981 .15 Mabsadd L
.91563 .43619 0 .3 Mabsadd L s
.91875 .4397 0 .3 Mabsadd m
.91875 .4397 -0.25981 .15 Mabsadd L
.91875 .4397 -0.25981 -0.15 Mabsadd L
.91875 .4397 0 -0.3 Mabsadd L
.91875 .4397 .25981 -0.15 Mabsadd L
.91875 .4397 .25981 .15 Mabsadd L
.91875 .4397 0 .3 Mabsadd L s
.92188 .44283 0 .3 Mabsadd m
.92188 .44283 -0.25981 .15 Mabsadd L
.92188 .44283 -0.25981 -0.15 Mabsadd L
.92188 .44283 0 -0.3 Mabsadd L
.92188 .44283 .25981 -0.15 Mabsadd L
.92188 .44283 .25981 .15 Mabsadd L
.92188 .44283 0 .3 Mabsadd L s
.925 .44561 0 .3 Mabsadd m
.925 .44561 -0.25981 .15 Mabsadd L
.925 .44561 -0.25981 -0.15 Mabsadd L
.925 .44561 0 -0.3 Mabsadd L
.925 .44561 .25981 -0.15 Mabsadd L
.925 .44561 .25981 .15 Mabsadd L
.925 .44561 0 .3 Mabsadd L s
.92813 .44807 0 .3 Mabsadd m
.92813 .44807 -0.25981 .15 Mabsadd L
.92813 .44807 -0.25981 -0.15 Mabsadd L
.92813 .44807 0 -0.3 Mabsadd L
.92813 .44807 .25981 -0.15 Mabsadd L
.92813 .44807 .25981 .15 Mabsadd L
.92813 .44807 0 .3 Mabsadd L s
.93125 .45025 0 .3 Mabsadd m
.93125 .45025 -0.25981 .15 Mabsadd L
.93125 .45025 -0.25981 -0.15 Mabsadd L
.93125 .45025 0 -0.3 Mabsadd L
.93125 .45025 .25981 -0.15 Mabsadd L
.93125 .45025 .25981 .15 Mabsadd L
.93125 .45025 0 .3 Mabsadd L s
.93438 .45224 0 .3 Mabsadd m
.93438 .45224 -0.25981 .15 Mabsadd L
.93438 .45224 -0.25981 -0.15 Mabsadd L
.93438 .45224 0 -0.3 Mabsadd L
.93438 .45224 .25981 -0.15 Mabsadd L
.93438 .45224 .25981 .15 Mabsadd L
.93438 .45224 0 .3 Mabsadd L s
.9375 .45412 0 .3 Mabsadd m
.9375 .45412 -0.25981 .15 Mabsadd L
.9375 .45412 -0.25981 -0.15 Mabsadd L
.9375 .45412 0 -0.3 Mabsadd L
.9375 .45412 .25981 -0.15 Mabsadd L
.9375 .45412 .25981 .15 Mabsadd L
.9375 .45412 0 .3 Mabsadd L s
.94063 .45599 0 .3 Mabsadd m
.94063 .45599 -0.25981 .15 Mabsadd L
.94063 .45599 -0.25981 -0.15 Mabsadd L
.94063 .45599 0 -0.3 Mabsadd L
.94063 .45599 .25981 -0.15 Mabsadd L
.94063 .45599 .25981 .15 Mabsadd L
.94063 .45599 0 .3 Mabsadd L s
.94375 .45798 0 .3 Mabsadd m
.94375 .45798 -0.25981 .15 Mabsadd L
.94375 .45798 -0.25981 -0.15 Mabsadd L
.94375 .45798 0 -0.3 Mabsadd L
.94375 .45798 .25981 -0.15 Mabsadd L
.94375 .45798 .25981 .15 Mabsadd L
.94375 .45798 0 .3 Mabsadd L s
.94688 .46018 0 .3 Mabsadd m
.94688 .46018 -0.25981 .15 Mabsadd L
.94688 .46018 -0.25981 -0.15 Mabsadd L
.94688 .46018 0 -0.3 Mabsadd L
.94688 .46018 .25981 -0.15 Mabsadd L
.94688 .46018 .25981 .15 Mabsadd L
.94688 .46018 0 .3 Mabsadd L s
.95 .4627 0 .3 Mabsadd m
.95 .4627 -0.25981 .15 Mabsadd L
.95 .4627 -0.25981 -0.15 Mabsadd L
.95 .4627 0 -0.3 Mabsadd L
.95 .4627 .25981 -0.15 Mabsadd L
.95 .4627 .25981 .15 Mabsadd L
.95 .4627 0 .3 Mabsadd L s
.95313 .46563 0 .3 Mabsadd m
.95313 .46563 -0.25981 .15 Mabsadd L
.95313 .46563 -0.25981 -0.15 Mabsadd L
.95313 .46563 0 -0.3 Mabsadd L
.95313 .46563 .25981 -0.15 Mabsadd L
.95313 .46563 .25981 .15 Mabsadd L
.95313 .46563 0 .3 Mabsadd L s
.95625 .46902 0 .3 Mabsadd m
.95625 .46902 -0.25981 .15 Mabsadd L
.95625 .46902 -0.25981 -0.15 Mabsadd L
.95625 .46902 0 -0.3 Mabsadd L
.95625 .46902 .25981 -0.15 Mabsadd L
.95625 .46902 .25981 .15 Mabsadd L
.95625 .46902 0 .3 Mabsadd L s
.95938 .4729 0 .3 Mabsadd m
.95938 .4729 -0.25981 .15 Mabsadd L
.95938 .4729 -0.25981 -0.15 Mabsadd L
.95938 .4729 0 -0.3 Mabsadd L
.95938 .4729 .25981 -0.15 Mabsadd L
.95938 .4729 .25981 .15 Mabsadd L
.95938 .4729 0 .3 Mabsadd L s
.9625 .47723 0 .3 Mabsadd m
.9625 .47723 -0.25981 .15 Mabsadd L
.9625 .47723 -0.25981 -0.15 Mabsadd L
.9625 .47723 0 -0.3 Mabsadd L
.9625 .47723 .25981 -0.15 Mabsadd L
.9625 .47723 .25981 .15 Mabsadd L
.9625 .47723 0 .3 Mabsadd L s
.96563 .48195 0 .3 Mabsadd m
.96563 .48195 -0.25981 .15 Mabsadd L
.96563 .48195 -0.25981 -0.15 Mabsadd L
.96563 .48195 0 -0.3 Mabsadd L
.96563 .48195 .25981 -0.15 Mabsadd L
.96563 .48195 .25981 .15 Mabsadd L
.96563 .48195 0 .3 Mabsadd L s
.96875 .48699 0 .3 Mabsadd m
.96875 .48699 -0.25981 .15 Mabsadd L
.96875 .48699 -0.25981 -0.15 Mabsadd L
.96875 .48699 0 -0.3 Mabsadd L
.96875 .48699 .25981 -0.15 Mabsadd L
.96875 .48699 .25981 .15 Mabsadd L
.96875 .48699 0 .3 Mabsadd L s
.97188 .49223 0 .3 Mabsadd m
.97188 .49223 -0.25981 .15 Mabsadd L
.97188 .49223 -0.25981 -0.15 Mabsadd L
.97188 .49223 0 -0.3 Mabsadd L
.97188 .49223 .25981 -0.15 Mabsadd L
.97188 .49223 .25981 .15 Mabsadd L
.97188 .49223 0 .3 Mabsadd L s
.975 .49757 0 .3 Mabsadd m
.975 .49757 -0.25981 .15 Mabsadd L
.975 .49757 -0.25981 -0.15 Mabsadd L
.975 .49757 0 -0.3 Mabsadd L
.975 .49757 .25981 -0.15 Mabsadd L
.975 .49757 .25981 .15 Mabsadd L
.975 .49757 0 .3 Mabsadd L s
.97813 .50293 0 .3 Mabsadd m
.97813 .50293 -0.25981 .15 Mabsadd L
.97813 .50293 -0.25981 -0.15 Mabsadd L
.97813 .50293 0 -0.3 Mabsadd L
.97813 .50293 .25981 -0.15 Mabsadd L
.97813 .50293 .25981 .15 Mabsadd L
.97813 .50293 0 .3 Mabsadd L s
.98125 .50823 0 .3 Mabsadd m
.98125 .50823 -0.25981 .15 Mabsadd L
.98125 .50823 -0.25981 -0.15 Mabsadd L
.98125 .50823 0 -0.3 Mabsadd L
.98125 .50823 .25981 -0.15 Mabsadd L
.98125 .50823 .25981 .15 Mabsadd L
.98125 .50823 0 .3 Mabsadd L s
.98438 .51344 0 .3 Mabsadd m
.98438 .51344 -0.25981 .15 Mabsadd L
.98438 .51344 -0.25981 -0.15 Mabsadd L
.98438 .51344 0 -0.3 Mabsadd L
.98438 .51344 .25981 -0.15 Mabsadd L
.98438 .51344 .25981 .15 Mabsadd L
.98438 .51344 0 .3 Mabsadd L s
.9875 .51854 0 .3 Mabsadd m
.9875 .51854 -0.25981 .15 Mabsadd L
.9875 .51854 -0.25981 -0.15 Mabsadd L
.9875 .51854 0 -0.3 Mabsadd L
.9875 .51854 .25981 -0.15 Mabsadd L
.9875 .51854 .25981 .15 Mabsadd L
.9875 .51854 0 .3 Mabsadd L s
.99063 .52353 0 .3 Mabsadd m
.99063 .52353 -0.25981 .15 Mabsadd L
.99063 .52353 -0.25981 -0.15 Mabsadd L
.99063 .52353 0 -0.3 Mabsadd L
.99063 .52353 .25981 -0.15 Mabsadd L
.99063 .52353 .25981 .15 Mabsadd L
.99063 .52353 0 .3 Mabsadd L s
.99375 .5284 0 .3 Mabsadd m
.99375 .5284 -0.25981 .15 Mabsadd L
.99375 .5284 -0.25981 -0.15 Mabsadd L
.99375 .5284 0 -0.3 Mabsadd L
.99375 .5284 .25981 -0.15 Mabsadd L
.99375 .5284 .25981 .15 Mabsadd L
.99375 .5284 0 .3 Mabsadd L s
.99688 .53315 0 .3 Mabsadd m
.99688 .53315 -0.25981 .15 Mabsadd L
.99688 .53315 -0.25981 -0.15 Mabsadd L
.99688 .53315 0 -0.3 Mabsadd L
.99688 .53315 .25981 -0.15 Mabsadd L
.99688 .53315 .25981 .15 Mabsadd L
.99688 .53315 0 .3 Mabsadd L s
1 .53776 0 .3 Mabsadd m
1 .53776 -0.25981 .15 Mabsadd L
1 .53776 -0.25981 -0.15 Mabsadd L
1 .53776 0 -0.3 Mabsadd L
1 .53776 .25981 -0.15 Mabsadd L
1 .53776 .25981 .15 Mabsadd L
1 .53776 0 .3 Mabsadd L s
0 .4 1 r
.015 w
0 .48516 m
.00312 .48344 L
.00625 .48284 L
.00937 .48309 L
.0125 .48389 L
.01562 .48488 L
.01875 .48575 L
.02187 .48626 L
.025 .48624 L
.02812 .48563 L
.03125 .48442 L
.03438 .48266 L
.0375 .48042 L
.04062 .47773 L
.04375 .47462 L
.04687 .4711 L
.05 .46717 L
.05312 .46284 L
.05625 .45811 L
.05937 .45302 L
.0625 .44765 L
.06562 .44206 L
.06875 .43637 L
.07187 .43072 L
.075 .42523 L
.07812 .42008 L
.08125 .4154 L
.08437 .4113 L
.0875 .40784 L
.09062 .40502 L
.09375 .40276 L
.09687 .40092 L
.1 .39932 L
.10313 .3978 L
.10625 .39619 L
.10938 .3944 L
.1125 .39239 L
.11563 .3902 L
.11875 .38792 L
.12188 .38566 L
.125 .38351 L
.12813 .38155 L
.13125 .37979 L
.13437 .37817 L
.1375 .37658 L
.14062 .3749 L
.14375 .37297 L
.14687 .37068 L
.15 .36793 L
.15312 .36469 L
Mistroke
.15625 .36092 L
.15937 .35668 L
.1625 .352 L
.16562 .34699 L
.16875 .34177 L
.17188 .33647 L
.175 .33123 L
.17813 .3262 L
.18125 .3215 L
.18437 .31724 L
.1875 .31348 L
.19062 .31029 L
.19375 .30767 L
.19687 .30559 L
.2 .30398 L
.20312 .30273 L
.20625 .30175 L
.20938 .30092 L
.2125 .30017 L
.21563 .29945 L
.21875 .29872 L
.22187 .29796 L
.225 .29712 L
.22812 .29614 L
.23125 .29492 L
.23437 .29333 L
.2375 .29126 L
.24062 .28862 L
.24375 .28532 L
.24688 .28135 L
.25 .27673 L
.25313 .27156 L
.25625 .26597 L
.25938 .26013 L
.2625 .25425 L
.26562 .24856 L
.26875 .24324 L
.27187 .23846 L
.275 .23436 L
.27812 .23102 L
.28125 .22845 L
.28438 .22663 L
.2875 .22551 L
.29063 .22496 L
.29375 .22484 L
.29688 .22499 L
.3 .22524 L
.30312 .22541 L
.30625 .22537 L
.30937 .225 L
Mistroke
.3125 .22424 L
.31562 .22302 L
.31875 .22132 L
.32187 .21912 L
.325 .21642 L
.32813 .21322 L
.33125 .20953 L
.33438 .20538 L
.3375 .20085 L
.34063 .19603 L
.34375 .19104 L
.34688 .18603 L
.35 .18114 L
.35313 .17649 L
.35625 .17222 L
.35938 .1684 L
.3625 .16511 L
.36562 .16237 L
.36875 .16022 L
.37187 .15864 L
.375 .1576 L
.37812 .15706 L
.38125 .15692 L
.38438 .15709 L
.3875 .15743 L
.39063 .15778 L
.39375 .15796 L
.39688 .15779 L
.4 .15713 L
.40313 .15585 L
.40625 .15391 L
.40938 .15132 L
.4125 .14818 L
.41563 .14461 L
.41875 .14076 L
.42188 .13678 L
.425 .13279 L
.42813 .12893 L
.43125 .12526 L
.43438 .12184 L
.4375 .11871 L
.44062 .11589 L
.44375 .11338 L
.44687 .11118 L
.45 .10929 L
.45312 .10769 L
.45625 .10638 L
.45938 .10534 L
.4625 .10455 L
.46563 .10401 L
Mistroke
.46875 .10371 L
.47188 .10361 L
.475 .10371 L
.47813 .10397 L
.48125 .10435 L
.48438 .10482 L
.4875 .10531 L
.49063 .10578 L
.49375 .10616 L
.49688 .10641 L
.5 .1065 L
.50313 .10641 L
.50625 .10616 L
.50938 .10578 L
.5125 .10531 L
.51563 .10482 L
.51875 .10435 L
.52187 .10397 L
.525 .10371 L
.52812 .10361 L
.53125 .10371 L
.53437 .10401 L
.5375 .10455 L
.54063 .10534 L
.54375 .10638 L
.54688 .10769 L
.55 .10929 L
.55313 .11118 L
.55625 .11338 L
.55938 .11589 L
.5625 .11871 L
.56563 .12184 L
.56875 .12526 L
.57188 .12893 L
.575 .13279 L
.57813 .13678 L
.58125 .14076 L
.58438 .14461 L
.5875 .14818 L
.59063 .15132 L
.59375 .15391 L
.59688 .15585 L
.6 .15713 L
.60312 .15779 L
.60625 .15796 L
.60937 .15778 L
.6125 .15743 L
.61563 .15709 L
.61875 .15692 L
.62188 .15706 L
Mistroke
.625 .1576 L
.62813 .15864 L
.63125 .16022 L
.63438 .16237 L
.6375 .16511 L
.64062 .1684 L
.64375 .17222 L
.64687 .17649 L
.65 .18114 L
.65312 .18603 L
.65625 .19104 L
.65938 .19603 L
.6625 .20085 L
.66563 .20538 L
.66875 .20953 L
.67188 .21322 L
.675 .21642 L
.67813 .21912 L
.68125 .22132 L
.68438 .22302 L
.6875 .22424 L
.69063 .225 L
.69375 .22537 L
.69688 .22541 L
.7 .22524 L
.70313 .22499 L
.70625 .22484 L
.70938 .22496 L
.7125 .22551 L
.71563 .22663 L
.71875 .22845 L
.72188 .23102 L
.725 .23436 L
.72813 .23846 L
.73125 .24324 L
.73438 .24856 L
.7375 .25425 L
.74063 .26013 L
.74375 .26597 L
.74688 .27156 L
.75 .27673 L
.75313 .28135 L
.75625 .28532 L
.75938 .28862 L
.7625 .29126 L
.76563 .29333 L
.76875 .29492 L
.77188 .29614 L
.775 .29712 L
.77813 .29796 L
Mistroke
.78125 .29872 L
.78438 .29945 L
.7875 .30017 L
.79063 .30092 L
.79375 .30175 L
.79688 .30273 L
.8 .30398 L
.80312 .30559 L
.80625 .30767 L
.80938 .31029 L
.8125 .31348 L
.81563 .31724 L
.81875 .3215 L
.82188 .3262 L
.825 .33123 L
.82813 .33647 L
.83125 .34177 L
.83438 .34699 L
.8375 .352 L
.84063 .35668 L
.84375 .36092 L
.84688 .36469 L
.85 .36793 L
.85313 .37068 L
.85625 .37297 L
.85938 .3749 L
.8625 .37658 L
.86563 .37817 L
.86875 .37979 L
.87188 .38155 L
.875 .38351 L
.87813 .38566 L
.88125 .38792 L
.88438 .3902 L
.8875 .39239 L
.89063 .3944 L
.89375 .39619 L
.89688 .3978 L
.9 .39932 L
.90313 .40092 L
.90625 .40276 L
.90938 .40502 L
.9125 .40784 L
.91563 .4113 L
.91875 .4154 L
.92188 .42008 L
.925 .42523 L
.92813 .43072 L
.93125 .43637 L
.93438 .44206 L
Mistroke
.9375 .44765 L
.94063 .45302 L
.94375 .45811 L
.94688 .46284 L
.95 .46717 L
.95313 .4711 L
.95625 .47462 L
.95938 .47773 L
.9625 .48042 L
.96563 .48266 L
.96875 .48442 L
.97188 .48563 L
.975 .48624 L
.97813 .48626 L
.98125 .48575 L
.98438 .48488 L
.9875 .48389 L
.99063 .48309 L
.99375 .48284 L
.99688 .48344 L
1 .48516 L
Mfstroke
0 g
.0001 w
0 .48516 0 .3 Mabsadd m
0 .48516 -0.25981 .15 Mabsadd L
0 .48516 -0.25981 -0.15 Mabsadd L
0 .48516 0 -0.3 Mabsadd L
0 .48516 .25981 -0.15 Mabsadd L
0 .48516 .25981 .15 Mabsadd L
0 .48516 0 .3 Mabsadd L s
.00312 .48344 0 .3 Mabsadd m
.00312 .48344 -0.25981 .15 Mabsadd L
.00312 .48344 -0.25981 -0.15 Mabsadd L
.00312 .48344 0 -0.3 Mabsadd L
.00312 .48344 .25981 -0.15 Mabsadd L
.00312 .48344 .25981 .15 Mabsadd L
.00312 .48344 0 .3 Mabsadd L s
.00625 .48284 0 .3 Mabsadd m
.00625 .48284 -0.25981 .15 Mabsadd L
.00625 .48284 -0.25981 -0.15 Mabsadd L
.00625 .48284 0 -0.3 Mabsadd L
.00625 .48284 .25981 -0.15 Mabsadd L
.00625 .48284 .25981 .15 Mabsadd L
.00625 .48284 0 .3 Mabsadd L s
.00937 .48309 0 .3 Mabsadd m
.00937 .48309 -0.25981 .15 Mabsadd L
.00937 .48309 -0.25981 -0.15 Mabsadd L
.00937 .48309 0 -0.3 Mabsadd L
.00937 .48309 .25981 -0.15 Mabsadd L
.00937 .48309 .25981 .15 Mabsadd L
.00937 .48309 0 .3 Mabsadd L s
.0125 .48389 0 .3 Mabsadd m
.0125 .48389 -0.25981 .15 Mabsadd L
.0125 .48389 -0.25981 -0.15 Mabsadd L
.0125 .48389 0 -0.3 Mabsadd L
.0125 .48389 .25981 -0.15 Mabsadd L
.0125 .48389 .25981 .15 Mabsadd L
.0125 .48389 0 .3 Mabsadd L s
.01562 .48488 0 .3 Mabsadd m
.01562 .48488 -0.25981 .15 Mabsadd L
.01562 .48488 -0.25981 -0.15 Mabsadd L
.01562 .48488 0 -0.3 Mabsadd L
.01562 .48488 .25981 -0.15 Mabsadd L
.01562 .48488 .25981 .15 Mabsadd L
.01562 .48488 0 .3 Mabsadd L s
.01875 .48575 0 .3 Mabsadd m
.01875 .48575 -0.25981 .15 Mabsadd L
.01875 .48575 -0.25981 -0.15 Mabsadd L
.01875 .48575 0 -0.3 Mabsadd L
.01875 .48575 .25981 -0.15 Mabsadd L
.01875 .48575 .25981 .15 Mabsadd L
.01875 .48575 0 .3 Mabsadd L s
.02187 .48626 0 .3 Mabsadd m
.02187 .48626 -0.25981 .15 Mabsadd L
.02187 .48626 -0.25981 -0.15 Mabsadd L
.02187 .48626 0 -0.3 Mabsadd L
.02187 .48626 .25981 -0.15 Mabsadd L
.02187 .48626 .25981 .15 Mabsadd L
.02187 .48626 0 .3 Mabsadd L s
.025 .48624 0 .3 Mabsadd m
.025 .48624 -0.25981 .15 Mabsadd L
.025 .48624 -0.25981 -0.15 Mabsadd L
.025 .48624 0 -0.3 Mabsadd L
.025 .48624 .25981 -0.15 Mabsadd L
.025 .48624 .25981 .15 Mabsadd L
.025 .48624 0 .3 Mabsadd L s
.02812 .48563 0 .3 Mabsadd m
.02812 .48563 -0.25981 .15 Mabsadd L
.02812 .48563 -0.25981 -0.15 Mabsadd L
.02812 .48563 0 -0.3 Mabsadd L
.02812 .48563 .25981 -0.15 Mabsadd L
.02812 .48563 .25981 .15 Mabsadd L
.02812 .48563 0 .3 Mabsadd L s
.03125 .48442 0 .3 Mabsadd m
.03125 .48442 -0.25981 .15 Mabsadd L
.03125 .48442 -0.25981 -0.15 Mabsadd L
.03125 .48442 0 -0.3 Mabsadd L
.03125 .48442 .25981 -0.15 Mabsadd L
.03125 .48442 .25981 .15 Mabsadd L
.03125 .48442 0 .3 Mabsadd L s
.03438 .48266 0 .3 Mabsadd m
.03438 .48266 -0.25981 .15 Mabsadd L
.03438 .48266 -0.25981 -0.15 Mabsadd L
.03438 .48266 0 -0.3 Mabsadd L
.03438 .48266 .25981 -0.15 Mabsadd L
.03438 .48266 .25981 .15 Mabsadd L
.03438 .48266 0 .3 Mabsadd L s
.0375 .48042 0 .3 Mabsadd m
.0375 .48042 -0.25981 .15 Mabsadd L
.0375 .48042 -0.25981 -0.15 Mabsadd L
.0375 .48042 0 -0.3 Mabsadd L
.0375 .48042 .25981 -0.15 Mabsadd L
.0375 .48042 .25981 .15 Mabsadd L
.0375 .48042 0 .3 Mabsadd L s
.04062 .47773 0 .3 Mabsadd m
.04062 .47773 -0.25981 .15 Mabsadd L
.04062 .47773 -0.25981 -0.15 Mabsadd L
.04062 .47773 0 -0.3 Mabsadd L
.04062 .47773 .25981 -0.15 Mabsadd L
.04062 .47773 .25981 .15 Mabsadd L
.04062 .47773 0 .3 Mabsadd L s
.04375 .47462 0 .3 Mabsadd m
.04375 .47462 -0.25981 .15 Mabsadd L
.04375 .47462 -0.25981 -0.15 Mabsadd L
.04375 .47462 0 -0.3 Mabsadd L
.04375 .47462 .25981 -0.15 Mabsadd L
.04375 .47462 .25981 .15 Mabsadd L
.04375 .47462 0 .3 Mabsadd L s
.04687 .4711 0 .3 Mabsadd m
.04687 .4711 -0.25981 .15 Mabsadd L
.04687 .4711 -0.25981 -0.15 Mabsadd L
.04687 .4711 0 -0.3 Mabsadd L
.04687 .4711 .25981 -0.15 Mabsadd L
.04687 .4711 .25981 .15 Mabsadd L
.04687 .4711 0 .3 Mabsadd L s
.05 .46717 0 .3 Mabsadd m
.05 .46717 -0.25981 .15 Mabsadd L
.05 .46717 -0.25981 -0.15 Mabsadd L
.05 .46717 0 -0.3 Mabsadd L
.05 .46717 .25981 -0.15 Mabsadd L
.05 .46717 .25981 .15 Mabsadd L
.05 .46717 0 .3 Mabsadd L s
.05312 .46284 0 .3 Mabsadd m
.05312 .46284 -0.25981 .15 Mabsadd L
.05312 .46284 -0.25981 -0.15 Mabsadd L
.05312 .46284 0 -0.3 Mabsadd L
.05312 .46284 .25981 -0.15 Mabsadd L
.05312 .46284 .25981 .15 Mabsadd L
.05312 .46284 0 .3 Mabsadd L s
.05625 .45811 0 .3 Mabsadd m
.05625 .45811 -0.25981 .15 Mabsadd L
.05625 .45811 -0.25981 -0.15 Mabsadd L
.05625 .45811 0 -0.3 Mabsadd L
.05625 .45811 .25981 -0.15 Mabsadd L
.05625 .45811 .25981 .15 Mabsadd L
.05625 .45811 0 .3 Mabsadd L s
.05937 .45302 0 .3 Mabsadd m
.05937 .45302 -0.25981 .15 Mabsadd L
.05937 .45302 -0.25981 -0.15 Mabsadd L
.05937 .45302 0 -0.3 Mabsadd L
.05937 .45302 .25981 -0.15 Mabsadd L
.05937 .45302 .25981 .15 Mabsadd L
.05937 .45302 0 .3 Mabsadd L s
.0625 .44765 0 .3 Mabsadd m
.0625 .44765 -0.25981 .15 Mabsadd L
.0625 .44765 -0.25981 -0.15 Mabsadd L
.0625 .44765 0 -0.3 Mabsadd L
.0625 .44765 .25981 -0.15 Mabsadd L
.0625 .44765 .25981 .15 Mabsadd L
.0625 .44765 0 .3 Mabsadd L s
.06562 .44206 0 .3 Mabsadd m
.06562 .44206 -0.25981 .15 Mabsadd L
.06562 .44206 -0.25981 -0.15 Mabsadd L
.06562 .44206 0 -0.3 Mabsadd L
.06562 .44206 .25981 -0.15 Mabsadd L
.06562 .44206 .25981 .15 Mabsadd L
.06562 .44206 0 .3 Mabsadd L s
.06875 .43637 0 .3 Mabsadd m
.06875 .43637 -0.25981 .15 Mabsadd L
.06875 .43637 -0.25981 -0.15 Mabsadd L
.06875 .43637 0 -0.3 Mabsadd L
.06875 .43637 .25981 -0.15 Mabsadd L
.06875 .43637 .25981 .15 Mabsadd L
.06875 .43637 0 .3 Mabsadd L s
.07187 .43072 0 .3 Mabsadd m
.07187 .43072 -0.25981 .15 Mabsadd L
.07187 .43072 -0.25981 -0.15 Mabsadd L
.07187 .43072 0 -0.3 Mabsadd L
.07187 .43072 .25981 -0.15 Mabsadd L
.07187 .43072 .25981 .15 Mabsadd L
.07187 .43072 0 .3 Mabsadd L s
.075 .42523 0 .3 Mabsadd m
.075 .42523 -0.25981 .15 Mabsadd L
.075 .42523 -0.25981 -0.15 Mabsadd L
.075 .42523 0 -0.3 Mabsadd L
.075 .42523 .25981 -0.15 Mabsadd L
.075 .42523 .25981 .15 Mabsadd L
.075 .42523 0 .3 Mabsadd L s
.07812 .42008 0 .3 Mabsadd m
.07812 .42008 -0.25981 .15 Mabsadd L
.07812 .42008 -0.25981 -0.15 Mabsadd L
.07812 .42008 0 -0.3 Mabsadd L
.07812 .42008 .25981 -0.15 Mabsadd L
.07812 .42008 .25981 .15 Mabsadd L
.07812 .42008 0 .3 Mabsadd L s
.08125 .4154 0 .3 Mabsadd m
.08125 .4154 -0.25981 .15 Mabsadd L
.08125 .4154 -0.25981 -0.15 Mabsadd L
.08125 .4154 0 -0.3 Mabsadd L
.08125 .4154 .25981 -0.15 Mabsadd L
.08125 .4154 .25981 .15 Mabsadd L
.08125 .4154 0 .3 Mabsadd L s
.08437 .4113 0 .3 Mabsadd m
.08437 .4113 -0.25981 .15 Mabsadd L
.08437 .4113 -0.25981 -0.15 Mabsadd L
.08437 .4113 0 -0.3 Mabsadd L
.08437 .4113 .25981 -0.15 Mabsadd L
.08437 .4113 .25981 .15 Mabsadd L
.08437 .4113 0 .3 Mabsadd L s
.0875 .40784 0 .3 Mabsadd m
.0875 .40784 -0.25981 .15 Mabsadd L
.0875 .40784 -0.25981 -0.15 Mabsadd L
.0875 .40784 0 -0.3 Mabsadd L
.0875 .40784 .25981 -0.15 Mabsadd L
.0875 .40784 .25981 .15 Mabsadd L
.0875 .40784 0 .3 Mabsadd L s
.09062 .40502 0 .3 Mabsadd m
.09062 .40502 -0.25981 .15 Mabsadd L
.09062 .40502 -0.25981 -0.15 Mabsadd L
.09062 .40502 0 -0.3 Mabsadd L
.09062 .40502 .25981 -0.15 Mabsadd L
.09062 .40502 .25981 .15 Mabsadd L
.09062 .40502 0 .3 Mabsadd L s
.09375 .40276 0 .3 Mabsadd m
.09375 .40276 -0.25981 .15 Mabsadd L
.09375 .40276 -0.25981 -0.15 Mabsadd L
.09375 .40276 0 -0.3 Mabsadd L
.09375 .40276 .25981 -0.15 Mabsadd L
.09375 .40276 .25981 .15 Mabsadd L
.09375 .40276 0 .3 Mabsadd L s
.09687 .40092 0 .3 Mabsadd m
.09687 .40092 -0.25981 .15 Mabsadd L
.09687 .40092 -0.25981 -0.15 Mabsadd L
.09687 .40092 0 -0.3 Mabsadd L
.09687 .40092 .25981 -0.15 Mabsadd L
.09687 .40092 .25981 .15 Mabsadd L
.09687 .40092 0 .3 Mabsadd L s
.1 .39932 0 .3 Mabsadd m
.1 .39932 -0.25981 .15 Mabsadd L
.1 .39932 -0.25981 -0.15 Mabsadd L
.1 .39932 0 -0.3 Mabsadd L
.1 .39932 .25981 -0.15 Mabsadd L
.1 .39932 .25981 .15 Mabsadd L
.1 .39932 0 .3 Mabsadd L s
.10313 .3978 0 .3 Mabsadd m
.10313 .3978 -0.25981 .15 Mabsadd L
.10313 .3978 -0.25981 -0.15 Mabsadd L
.10313 .3978 0 -0.3 Mabsadd L
.10313 .3978 .25981 -0.15 Mabsadd L
.10313 .3978 .25981 .15 Mabsadd L
.10313 .3978 0 .3 Mabsadd L s
.10625 .39619 0 .3 Mabsadd m
.10625 .39619 -0.25981 .15 Mabsadd L
.10625 .39619 -0.25981 -0.15 Mabsadd L
.10625 .39619 0 -0.3 Mabsadd L
.10625 .39619 .25981 -0.15 Mabsadd L
.10625 .39619 .25981 .15 Mabsadd L
.10625 .39619 0 .3 Mabsadd L s
.10938 .3944 0 .3 Mabsadd m
.10938 .3944 -0.25981 .15 Mabsadd L
.10938 .3944 -0.25981 -0.15 Mabsadd L
.10938 .3944 0 -0.3 Mabsadd L
.10938 .3944 .25981 -0.15 Mabsadd L
.10938 .3944 .25981 .15 Mabsadd L
.10938 .3944 0 .3 Mabsadd L s
.1125 .39239 0 .3 Mabsadd m
.1125 .39239 -0.25981 .15 Mabsadd L
.1125 .39239 -0.25981 -0.15 Mabsadd L
.1125 .39239 0 -0.3 Mabsadd L
.1125 .39239 .25981 -0.15 Mabsadd L
.1125 .39239 .25981 .15 Mabsadd L
.1125 .39239 0 .3 Mabsadd L s
.11563 .3902 0 .3 Mabsadd m
.11563 .3902 -0.25981 .15 Mabsadd L
.11563 .3902 -0.25981 -0.15 Mabsadd L
.11563 .3902 0 -0.3 Mabsadd L
.11563 .3902 .25981 -0.15 Mabsadd L
.11563 .3902 .25981 .15 Mabsadd L
.11563 .3902 0 .3 Mabsadd L s
.11875 .38792 0 .3 Mabsadd m
.11875 .38792 -0.25981 .15 Mabsadd L
.11875 .38792 -0.25981 -0.15 Mabsadd L
.11875 .38792 0 -0.3 Mabsadd L
.11875 .38792 .25981 -0.15 Mabsadd L
.11875 .38792 .25981 .15 Mabsadd L
.11875 .38792 0 .3 Mabsadd L s
.12188 .38566 0 .3 Mabsadd m
.12188 .38566 -0.25981 .15 Mabsadd L
.12188 .38566 -0.25981 -0.15 Mabsadd L
.12188 .38566 0 -0.3 Mabsadd L
.12188 .38566 .25981 -0.15 Mabsadd L
.12188 .38566 .25981 .15 Mabsadd L
.12188 .38566 0 .3 Mabsadd L s
.125 .38351 0 .3 Mabsadd m
.125 .38351 -0.25981 .15 Mabsadd L
.125 .38351 -0.25981 -0.15 Mabsadd L
.125 .38351 0 -0.3 Mabsadd L
.125 .38351 .25981 -0.15 Mabsadd L
.125 .38351 .25981 .15 Mabsadd L
.125 .38351 0 .3 Mabsadd L s
.12813 .38155 0 .3 Mabsadd m
.12813 .38155 -0.25981 .15 Mabsadd L
.12813 .38155 -0.25981 -0.15 Mabsadd L
.12813 .38155 0 -0.3 Mabsadd L
.12813 .38155 .25981 -0.15 Mabsadd L
.12813 .38155 .25981 .15 Mabsadd L
.12813 .38155 0 .3 Mabsadd L s
.13125 .37979 0 .3 Mabsadd m
.13125 .37979 -0.25981 .15 Mabsadd L
.13125 .37979 -0.25981 -0.15 Mabsadd L
.13125 .37979 0 -0.3 Mabsadd L
.13125 .37979 .25981 -0.15 Mabsadd L
.13125 .37979 .25981 .15 Mabsadd L
.13125 .37979 0 .3 Mabsadd L s
.13437 .37817 0 .3 Mabsadd m
.13437 .37817 -0.25981 .15 Mabsadd L
.13437 .37817 -0.25981 -0.15 Mabsadd L
.13437 .37817 0 -0.3 Mabsadd L
.13437 .37817 .25981 -0.15 Mabsadd L
.13437 .37817 .25981 .15 Mabsadd L
.13437 .37817 0 .3 Mabsadd L s
.1375 .37658 0 .3 Mabsadd m
.1375 .37658 -0.25981 .15 Mabsadd L
.1375 .37658 -0.25981 -0.15 Mabsadd L
.1375 .37658 0 -0.3 Mabsadd L
.1375 .37658 .25981 -0.15 Mabsadd L
.1375 .37658 .25981 .15 Mabsadd L
.1375 .37658 0 .3 Mabsadd L s
.14062 .3749 0 .3 Mabsadd m
.14062 .3749 -0.25981 .15 Mabsadd L
.14062 .3749 -0.25981 -0.15 Mabsadd L
.14062 .3749 0 -0.3 Mabsadd L
.14062 .3749 .25981 -0.15 Mabsadd L
.14062 .3749 .25981 .15 Mabsadd L
.14062 .3749 0 .3 Mabsadd L s
.14375 .37297 0 .3 Mabsadd m
.14375 .37297 -0.25981 .15 Mabsadd L
.14375 .37297 -0.25981 -0.15 Mabsadd L
.14375 .37297 0 -0.3 Mabsadd L
.14375 .37297 .25981 -0.15 Mabsadd L
.14375 .37297 .25981 .15 Mabsadd L
.14375 .37297 0 .3 Mabsadd L s
.14687 .37068 0 .3 Mabsadd m
.14687 .37068 -0.25981 .15 Mabsadd L
.14687 .37068 -0.25981 -0.15 Mabsadd L
.14687 .37068 0 -0.3 Mabsadd L
.14687 .37068 .25981 -0.15 Mabsadd L
.14687 .37068 .25981 .15 Mabsadd L
.14687 .37068 0 .3 Mabsadd L s
.15 .36793 0 .3 Mabsadd m
.15 .36793 -0.25981 .15 Mabsadd L
.15 .36793 -0.25981 -0.15 Mabsadd L
.15 .36793 0 -0.3 Mabsadd L
.15 .36793 .25981 -0.15 Mabsadd L
.15 .36793 .25981 .15 Mabsadd L
.15 .36793 0 .3 Mabsadd L s
.15312 .36469 0 .3 Mabsadd m
.15312 .36469 -0.25981 .15 Mabsadd L
.15312 .36469 -0.25981 -0.15 Mabsadd L
.15312 .36469 0 -0.3 Mabsadd L
.15312 .36469 .25981 -0.15 Mabsadd L
.15312 .36469 .25981 .15 Mabsadd L
.15312 .36469 0 .3 Mabsadd L s
.15625 .36092 0 .3 Mabsadd m
.15625 .36092 -0.25981 .15 Mabsadd L
.15625 .36092 -0.25981 -0.15 Mabsadd L
.15625 .36092 0 -0.3 Mabsadd L
.15625 .36092 .25981 -0.15 Mabsadd L
.15625 .36092 .25981 .15 Mabsadd L
.15625 .36092 0 .3 Mabsadd L s
.15937 .35668 0 .3 Mabsadd m
.15937 .35668 -0.25981 .15 Mabsadd L
.15937 .35668 -0.25981 -0.15 Mabsadd L
.15937 .35668 0 -0.3 Mabsadd L
.15937 .35668 .25981 -0.15 Mabsadd L
.15937 .35668 .25981 .15 Mabsadd L
.15937 .35668 0 .3 Mabsadd L s
.1625 .352 0 .3 Mabsadd m
.1625 .352 -0.25981 .15 Mabsadd L
.1625 .352 -0.25981 -0.15 Mabsadd L
.1625 .352 0 -0.3 Mabsadd L
.1625 .352 .25981 -0.15 Mabsadd L
.1625 .352 .25981 .15 Mabsadd L
.1625 .352 0 .3 Mabsadd L s
.16562 .34699 0 .3 Mabsadd m
.16562 .34699 -0.25981 .15 Mabsadd L
.16562 .34699 -0.25981 -0.15 Mabsadd L
.16562 .34699 0 -0.3 Mabsadd L
.16562 .34699 .25981 -0.15 Mabsadd L
.16562 .34699 .25981 .15 Mabsadd L
.16562 .34699 0 .3 Mabsadd L s
.16875 .34177 0 .3 Mabsadd m
.16875 .34177 -0.25981 .15 Mabsadd L
.16875 .34177 -0.25981 -0.15 Mabsadd L
.16875 .34177 0 -0.3 Mabsadd L
.16875 .34177 .25981 -0.15 Mabsadd L
.16875 .34177 .25981 .15 Mabsadd L
.16875 .34177 0 .3 Mabsadd L s
.17188 .33647 0 .3 Mabsadd m
.17188 .33647 -0.25981 .15 Mabsadd L
.17188 .33647 -0.25981 -0.15 Mabsadd L
.17188 .33647 0 -0.3 Mabsadd L
.17188 .33647 .25981 -0.15 Mabsadd L
.17188 .33647 .25981 .15 Mabsadd L
.17188 .33647 0 .3 Mabsadd L s
.175 .33123 0 .3 Mabsadd m
.175 .33123 -0.25981 .15 Mabsadd L
.175 .33123 -0.25981 -0.15 Mabsadd L
.175 .33123 0 -0.3 Mabsadd L
.175 .33123 .25981 -0.15 Mabsadd L
.175 .33123 .25981 .15 Mabsadd L
.175 .33123 0 .3 Mabsadd L s
.17813 .3262 0 .3 Mabsadd m
.17813 .3262 -0.25981 .15 Mabsadd L
.17813 .3262 -0.25981 -0.15 Mabsadd L
.17813 .3262 0 -0.3 Mabsadd L
.17813 .3262 .25981 -0.15 Mabsadd L
.17813 .3262 .25981 .15 Mabsadd L
.17813 .3262 0 .3 Mabsadd L s
.18125 .3215 0 .3 Mabsadd m
.18125 .3215 -0.25981 .15 Mabsadd L
.18125 .3215 -0.25981 -0.15 Mabsadd L
.18125 .3215 0 -0.3 Mabsadd L
.18125 .3215 .25981 -0.15 Mabsadd L
.18125 .3215 .25981 .15 Mabsadd L
.18125 .3215 0 .3 Mabsadd L s
.18437 .31724 0 .3 Mabsadd m
.18437 .31724 -0.25981 .15 Mabsadd L
.18437 .31724 -0.25981 -0.15 Mabsadd L
.18437 .31724 0 -0.3 Mabsadd L
.18437 .31724 .25981 -0.15 Mabsadd L
.18437 .31724 .25981 .15 Mabsadd L
.18437 .31724 0 .3 Mabsadd L s
.1875 .31348 0 .3 Mabsadd m
.1875 .31348 -0.25981 .15 Mabsadd L
.1875 .31348 -0.25981 -0.15 Mabsadd L
.1875 .31348 0 -0.3 Mabsadd L
.1875 .31348 .25981 -0.15 Mabsadd L
.1875 .31348 .25981 .15 Mabsadd L
.1875 .31348 0 .3 Mabsadd L s
.19062 .31029 0 .3 Mabsadd m
.19062 .31029 -0.25981 .15 Mabsadd L
.19062 .31029 -0.25981 -0.15 Mabsadd L
.19062 .31029 0 -0.3 Mabsadd L
.19062 .31029 .25981 -0.15 Mabsadd L
.19062 .31029 .25981 .15 Mabsadd L
.19062 .31029 0 .3 Mabsadd L s
.19375 .30767 0 .3 Mabsadd m
.19375 .30767 -0.25981 .15 Mabsadd L
.19375 .30767 -0.25981 -0.15 Mabsadd L
.19375 .30767 0 -0.3 Mabsadd L
.19375 .30767 .25981 -0.15 Mabsadd L
.19375 .30767 .25981 .15 Mabsadd L
.19375 .30767 0 .3 Mabsadd L s
.19687 .30559 0 .3 Mabsadd m
.19687 .30559 -0.25981 .15 Mabsadd L
.19687 .30559 -0.25981 -0.15 Mabsadd L
.19687 .30559 0 -0.3 Mabsadd L
.19687 .30559 .25981 -0.15 Mabsadd L
.19687 .30559 .25981 .15 Mabsadd L
.19687 .30559 0 .3 Mabsadd L s
.2 .30398 0 .3 Mabsadd m
.2 .30398 -0.25981 .15 Mabsadd L
.2 .30398 -0.25981 -0.15 Mabsadd L
.2 .30398 0 -0.3 Mabsadd L
.2 .30398 .25981 -0.15 Mabsadd L
.2 .30398 .25981 .15 Mabsadd L
.2 .30398 0 .3 Mabsadd L s
.20312 .30273 0 .3 Mabsadd m
.20312 .30273 -0.25981 .15 Mabsadd L
.20312 .30273 -0.25981 -0.15 Mabsadd L
.20312 .30273 0 -0.3 Mabsadd L
.20312 .30273 .25981 -0.15 Mabsadd L
.20312 .30273 .25981 .15 Mabsadd L
.20312 .30273 0 .3 Mabsadd L s
.20625 .30175 0 .3 Mabsadd m
.20625 .30175 -0.25981 .15 Mabsadd L
.20625 .30175 -0.25981 -0.15 Mabsadd L
.20625 .30175 0 -0.3 Mabsadd L
.20625 .30175 .25981 -0.15 Mabsadd L
.20625 .30175 .25981 .15 Mabsadd L
.20625 .30175 0 .3 Mabsadd L s
.20938 .30092 0 .3 Mabsadd m
.20938 .30092 -0.25981 .15 Mabsadd L
.20938 .30092 -0.25981 -0.15 Mabsadd L
.20938 .30092 0 -0.3 Mabsadd L
.20938 .30092 .25981 -0.15 Mabsadd L
.20938 .30092 .25981 .15 Mabsadd L
.20938 .30092 0 .3 Mabsadd L s
.2125 .30017 0 .3 Mabsadd m
.2125 .30017 -0.25981 .15 Mabsadd L
.2125 .30017 -0.25981 -0.15 Mabsadd L
.2125 .30017 0 -0.3 Mabsadd L
.2125 .30017 .25981 -0.15 Mabsadd L
.2125 .30017 .25981 .15 Mabsadd L
.2125 .30017 0 .3 Mabsadd L s
.21563 .29945 0 .3 Mabsadd m
.21563 .29945 -0.25981 .15 Mabsadd L
.21563 .29945 -0.25981 -0.15 Mabsadd L
.21563 .29945 0 -0.3 Mabsadd L
.21563 .29945 .25981 -0.15 Mabsadd L
.21563 .29945 .25981 .15 Mabsadd L
.21563 .29945 0 .3 Mabsadd L s
.21875 .29872 0 .3 Mabsadd m
.21875 .29872 -0.25981 .15 Mabsadd L
.21875 .29872 -0.25981 -0.15 Mabsadd L
.21875 .29872 0 -0.3 Mabsadd L
.21875 .29872 .25981 -0.15 Mabsadd L
.21875 .29872 .25981 .15 Mabsadd L
.21875 .29872 0 .3 Mabsadd L s
.22187 .29796 0 .3 Mabsadd m
.22187 .29796 -0.25981 .15 Mabsadd L
.22187 .29796 -0.25981 -0.15 Mabsadd L
.22187 .29796 0 -0.3 Mabsadd L
.22187 .29796 .25981 -0.15 Mabsadd L
.22187 .29796 .25981 .15 Mabsadd L
.22187 .29796 0 .3 Mabsadd L s
.225 .29712 0 .3 Mabsadd m
.225 .29712 -0.25981 .15 Mabsadd L
.225 .29712 -0.25981 -0.15 Mabsadd L
.225 .29712 0 -0.3 Mabsadd L
.225 .29712 .25981 -0.15 Mabsadd L
.225 .29712 .25981 .15 Mabsadd L
.225 .29712 0 .3 Mabsadd L s
.22812 .29614 0 .3 Mabsadd m
.22812 .29614 -0.25981 .15 Mabsadd L
.22812 .29614 -0.25981 -0.15 Mabsadd L
.22812 .29614 0 -0.3 Mabsadd L
.22812 .29614 .25981 -0.15 Mabsadd L
.22812 .29614 .25981 .15 Mabsadd L
.22812 .29614 0 .3 Mabsadd L s
.23125 .29492 0 .3 Mabsadd m
.23125 .29492 -0.25981 .15 Mabsadd L
.23125 .29492 -0.25981 -0.15 Mabsadd L
.23125 .29492 0 -0.3 Mabsadd L
.23125 .29492 .25981 -0.15 Mabsadd L
.23125 .29492 .25981 .15 Mabsadd L
.23125 .29492 0 .3 Mabsadd L s
.23437 .29333 0 .3 Mabsadd m
.23437 .29333 -0.25981 .15 Mabsadd L
.23437 .29333 -0.25981 -0.15 Mabsadd L
.23437 .29333 0 -0.3 Mabsadd L
.23437 .29333 .25981 -0.15 Mabsadd L
.23437 .29333 .25981 .15 Mabsadd L
.23437 .29333 0 .3 Mabsadd L s
.2375 .29126 0 .3 Mabsadd m
.2375 .29126 -0.25981 .15 Mabsadd L
.2375 .29126 -0.25981 -0.15 Mabsadd L
.2375 .29126 0 -0.3 Mabsadd L
.2375 .29126 .25981 -0.15 Mabsadd L
.2375 .29126 .25981 .15 Mabsadd L
.2375 .29126 0 .3 Mabsadd L s
.24062 .28862 0 .3 Mabsadd m
.24062 .28862 -0.25981 .15 Mabsadd L
.24062 .28862 -0.25981 -0.15 Mabsadd L
.24062 .28862 0 -0.3 Mabsadd L
.24062 .28862 .25981 -0.15 Mabsadd L
.24062 .28862 .25981 .15 Mabsadd L
.24062 .28862 0 .3 Mabsadd L s
.24375 .28532 0 .3 Mabsadd m
.24375 .28532 -0.25981 .15 Mabsadd L
.24375 .28532 -0.25981 -0.15 Mabsadd L
.24375 .28532 0 -0.3 Mabsadd L
.24375 .28532 .25981 -0.15 Mabsadd L
.24375 .28532 .25981 .15 Mabsadd L
.24375 .28532 0 .3 Mabsadd L s
.24688 .28135 0 .3 Mabsadd m
.24688 .28135 -0.25981 .15 Mabsadd L
.24688 .28135 -0.25981 -0.15 Mabsadd L
.24688 .28135 0 -0.3 Mabsadd L
.24688 .28135 .25981 -0.15 Mabsadd L
.24688 .28135 .25981 .15 Mabsadd L
.24688 .28135 0 .3 Mabsadd L s
.25 .27673 0 .3 Mabsadd m
.25 .27673 -0.25981 .15 Mabsadd L
.25 .27673 -0.25981 -0.15 Mabsadd L
.25 .27673 0 -0.3 Mabsadd L
.25 .27673 .25981 -0.15 Mabsadd L
.25 .27673 .25981 .15 Mabsadd L
.25 .27673 0 .3 Mabsadd L s
.25313 .27156 0 .3 Mabsadd m
.25313 .27156 -0.25981 .15 Mabsadd L
.25313 .27156 -0.25981 -0.15 Mabsadd L
.25313 .27156 0 -0.3 Mabsadd L
.25313 .27156 .25981 -0.15 Mabsadd L
.25313 .27156 .25981 .15 Mabsadd L
.25313 .27156 0 .3 Mabsadd L s
.25625 .26597 0 .3 Mabsadd m
.25625 .26597 -0.25981 .15 Mabsadd L
.25625 .26597 -0.25981 -0.15 Mabsadd L
.25625 .26597 0 -0.3 Mabsadd L
.25625 .26597 .25981 -0.15 Mabsadd L
.25625 .26597 .25981 .15 Mabsadd L
.25625 .26597 0 .3 Mabsadd L s
.25938 .26013 0 .3 Mabsadd m
.25938 .26013 -0.25981 .15 Mabsadd L
.25938 .26013 -0.25981 -0.15 Mabsadd L
.25938 .26013 0 -0.3 Mabsadd L
.25938 .26013 .25981 -0.15 Mabsadd L
.25938 .26013 .25981 .15 Mabsadd L
.25938 .26013 0 .3 Mabsadd L s
.2625 .25425 0 .3 Mabsadd m
.2625 .25425 -0.25981 .15 Mabsadd L
.2625 .25425 -0.25981 -0.15 Mabsadd L
.2625 .25425 0 -0.3 Mabsadd L
.2625 .25425 .25981 -0.15 Mabsadd L
.2625 .25425 .25981 .15 Mabsadd L
.2625 .25425 0 .3 Mabsadd L s
.26562 .24856 0 .3 Mabsadd m
.26562 .24856 -0.25981 .15 Mabsadd L
.26562 .24856 -0.25981 -0.15 Mabsadd L
.26562 .24856 0 -0.3 Mabsadd L
.26562 .24856 .25981 -0.15 Mabsadd L
.26562 .24856 .25981 .15 Mabsadd L
.26562 .24856 0 .3 Mabsadd L s
.26875 .24324 0 .3 Mabsadd m
.26875 .24324 -0.25981 .15 Mabsadd L
.26875 .24324 -0.25981 -0.15 Mabsadd L
.26875 .24324 0 -0.3 Mabsadd L
.26875 .24324 .25981 -0.15 Mabsadd L
.26875 .24324 .25981 .15 Mabsadd L
.26875 .24324 0 .3 Mabsadd L s
.27187 .23846 0 .3 Mabsadd m
.27187 .23846 -0.25981 .15 Mabsadd L
.27187 .23846 -0.25981 -0.15 Mabsadd L
.27187 .23846 0 -0.3 Mabsadd L
.27187 .23846 .25981 -0.15 Mabsadd L
.27187 .23846 .25981 .15 Mabsadd L
.27187 .23846 0 .3 Mabsadd L s
.275 .23436 0 .3 Mabsadd m
.275 .23436 -0.25981 .15 Mabsadd L
.275 .23436 -0.25981 -0.15 Mabsadd L
.275 .23436 0 -0.3 Mabsadd L
.275 .23436 .25981 -0.15 Mabsadd L
.275 .23436 .25981 .15 Mabsadd L
.275 .23436 0 .3 Mabsadd L s
.27812 .23102 0 .3 Mabsadd m
.27812 .23102 -0.25981 .15 Mabsadd L
.27812 .23102 -0.25981 -0.15 Mabsadd L
.27812 .23102 0 -0.3 Mabsadd L
.27812 .23102 .25981 -0.15 Mabsadd L
.27812 .23102 .25981 .15 Mabsadd L
.27812 .23102 0 .3 Mabsadd L s
.28125 .22845 0 .3 Mabsadd m
.28125 .22845 -0.25981 .15 Mabsadd L
.28125 .22845 -0.25981 -0.15 Mabsadd L
.28125 .22845 0 -0.3 Mabsadd L
.28125 .22845 .25981 -0.15 Mabsadd L
.28125 .22845 .25981 .15 Mabsadd L
.28125 .22845 0 .3 Mabsadd L s
.28438 .22663 0 .3 Mabsadd m
.28438 .22663 -0.25981 .15 Mabsadd L
.28438 .22663 -0.25981 -0.15 Mabsadd L
.28438 .22663 0 -0.3 Mabsadd L
.28438 .22663 .25981 -0.15 Mabsadd L
.28438 .22663 .25981 .15 Mabsadd L
.28438 .22663 0 .3 Mabsadd L s
.2875 .22551 0 .3 Mabsadd m
.2875 .22551 -0.25981 .15 Mabsadd L
.2875 .22551 -0.25981 -0.15 Mabsadd L
.2875 .22551 0 -0.3 Mabsadd L
.2875 .22551 .25981 -0.15 Mabsadd L
.2875 .22551 .25981 .15 Mabsadd L
.2875 .22551 0 .3 Mabsadd L s
.29063 .22496 0 .3 Mabsadd m
.29063 .22496 -0.25981 .15 Mabsadd L
.29063 .22496 -0.25981 -0.15 Mabsadd L
.29063 .22496 0 -0.3 Mabsadd L
.29063 .22496 .25981 -0.15 Mabsadd L
.29063 .22496 .25981 .15 Mabsadd L
.29063 .22496 0 .3 Mabsadd L s
.29375 .22484 0 .3 Mabsadd m
.29375 .22484 -0.25981 .15 Mabsadd L
.29375 .22484 -0.25981 -0.15 Mabsadd L
.29375 .22484 0 -0.3 Mabsadd L
.29375 .22484 .25981 -0.15 Mabsadd L
.29375 .22484 .25981 .15 Mabsadd L
.29375 .22484 0 .3 Mabsadd L s
.29688 .22499 0 .3 Mabsadd m
.29688 .22499 -0.25981 .15 Mabsadd L
.29688 .22499 -0.25981 -0.15 Mabsadd L
.29688 .22499 0 -0.3 Mabsadd L
.29688 .22499 .25981 -0.15 Mabsadd L
.29688 .22499 .25981 .15 Mabsadd L
.29688 .22499 0 .3 Mabsadd L s
.3 .22524 0 .3 Mabsadd m
.3 .22524 -0.25981 .15 Mabsadd L
.3 .22524 -0.25981 -0.15 Mabsadd L
.3 .22524 0 -0.3 Mabsadd L
.3 .22524 .25981 -0.15 Mabsadd L
.3 .22524 .25981 .15 Mabsadd L
.3 .22524 0 .3 Mabsadd L s
.30312 .22541 0 .3 Mabsadd m
.30312 .22541 -0.25981 .15 Mabsadd L
.30312 .22541 -0.25981 -0.15 Mabsadd L
.30312 .22541 0 -0.3 Mabsadd L
.30312 .22541 .25981 -0.15 Mabsadd L
.30312 .22541 .25981 .15 Mabsadd L
.30312 .22541 0 .3 Mabsadd L s
.30625 .22537 0 .3 Mabsadd m
.30625 .22537 -0.25981 .15 Mabsadd L
.30625 .22537 -0.25981 -0.15 Mabsadd L
.30625 .22537 0 -0.3 Mabsadd L
.30625 .22537 .25981 -0.15 Mabsadd L
.30625 .22537 .25981 .15 Mabsadd L
.30625 .22537 0 .3 Mabsadd L s
.30937 .225 0 .3 Mabsadd m
.30937 .225 -0.25981 .15 Mabsadd L
.30937 .225 -0.25981 -0.15 Mabsadd L
.30937 .225 0 -0.3 Mabsadd L
.30937 .225 .25981 -0.15 Mabsadd L
.30937 .225 .25981 .15 Mabsadd L
.30937 .225 0 .3 Mabsadd L s
.3125 .22424 0 .3 Mabsadd m
.3125 .22424 -0.25981 .15 Mabsadd L
.3125 .22424 -0.25981 -0.15 Mabsadd L
.3125 .22424 0 -0.3 Mabsadd L
.3125 .22424 .25981 -0.15 Mabsadd L
.3125 .22424 .25981 .15 Mabsadd L
.3125 .22424 0 .3 Mabsadd L s
.31562 .22302 0 .3 Mabsadd m
.31562 .22302 -0.25981 .15 Mabsadd L
.31562 .22302 -0.25981 -0.15 Mabsadd L
.31562 .22302 0 -0.3 Mabsadd L
.31562 .22302 .25981 -0.15 Mabsadd L
.31562 .22302 .25981 .15 Mabsadd L
.31562 .22302 0 .3 Mabsadd L s
.31875 .22132 0 .3 Mabsadd m
.31875 .22132 -0.25981 .15 Mabsadd L
.31875 .22132 -0.25981 -0.15 Mabsadd L
.31875 .22132 0 -0.3 Mabsadd L
.31875 .22132 .25981 -0.15 Mabsadd L
.31875 .22132 .25981 .15 Mabsadd L
.31875 .22132 0 .3 Mabsadd L s
.32187 .21912 0 .3 Mabsadd m
.32187 .21912 -0.25981 .15 Mabsadd L
.32187 .21912 -0.25981 -0.15 Mabsadd L
.32187 .21912 0 -0.3 Mabsadd L
.32187 .21912 .25981 -0.15 Mabsadd L
.32187 .21912 .25981 .15 Mabsadd L
.32187 .21912 0 .3 Mabsadd L s
.325 .21642 0 .3 Mabsadd m
.325 .21642 -0.25981 .15 Mabsadd L
.325 .21642 -0.25981 -0.15 Mabsadd L
.325 .21642 0 -0.3 Mabsadd L
.325 .21642 .25981 -0.15 Mabsadd L
.325 .21642 .25981 .15 Mabsadd L
.325 .21642 0 .3 Mabsadd L s
.32813 .21322 0 .3 Mabsadd m
.32813 .21322 -0.25981 .15 Mabsadd L
.32813 .21322 -0.25981 -0.15 Mabsadd L
.32813 .21322 0 -0.3 Mabsadd L
.32813 .21322 .25981 -0.15 Mabsadd L
.32813 .21322 .25981 .15 Mabsadd L
.32813 .21322 0 .3 Mabsadd L s
.33125 .20953 0 .3 Mabsadd m
.33125 .20953 -0.25981 .15 Mabsadd L
.33125 .20953 -0.25981 -0.15 Mabsadd L
.33125 .20953 0 -0.3 Mabsadd L
.33125 .20953 .25981 -0.15 Mabsadd L
.33125 .20953 .25981 .15 Mabsadd L
.33125 .20953 0 .3 Mabsadd L s
.33438 .20538 0 .3 Mabsadd m
.33438 .20538 -0.25981 .15 Mabsadd L
.33438 .20538 -0.25981 -0.15 Mabsadd L
.33438 .20538 0 -0.3 Mabsadd L
.33438 .20538 .25981 -0.15 Mabsadd L
.33438 .20538 .25981 .15 Mabsadd L
.33438 .20538 0 .3 Mabsadd L s
.3375 .20085 0 .3 Mabsadd m
.3375 .20085 -0.25981 .15 Mabsadd L
.3375 .20085 -0.25981 -0.15 Mabsadd L
.3375 .20085 0 -0.3 Mabsadd L
.3375 .20085 .25981 -0.15 Mabsadd L
.3375 .20085 .25981 .15 Mabsadd L
.3375 .20085 0 .3 Mabsadd L s
.34063 .19603 0 .3 Mabsadd m
.34063 .19603 -0.25981 .15 Mabsadd L
.34063 .19603 -0.25981 -0.15 Mabsadd L
.34063 .19603 0 -0.3 Mabsadd L
.34063 .19603 .25981 -0.15 Mabsadd L
.34063 .19603 .25981 .15 Mabsadd L
.34063 .19603 0 .3 Mabsadd L s
.34375 .19104 0 .3 Mabsadd m
.34375 .19104 -0.25981 .15 Mabsadd L
.34375 .19104 -0.25981 -0.15 Mabsadd L
.34375 .19104 0 -0.3 Mabsadd L
.34375 .19104 .25981 -0.15 Mabsadd L
.34375 .19104 .25981 .15 Mabsadd L
.34375 .19104 0 .3 Mabsadd L s
.34688 .18603 0 .3 Mabsadd m
.34688 .18603 -0.25981 .15 Mabsadd L
.34688 .18603 -0.25981 -0.15 Mabsadd L
.34688 .18603 0 -0.3 Mabsadd L
.34688 .18603 .25981 -0.15 Mabsadd L
.34688 .18603 .25981 .15 Mabsadd L
.34688 .18603 0 .3 Mabsadd L s
.35 .18114 0 .3 Mabsadd m
.35 .18114 -0.25981 .15 Mabsadd L
.35 .18114 -0.25981 -0.15 Mabsadd L
.35 .18114 0 -0.3 Mabsadd L
.35 .18114 .25981 -0.15 Mabsadd L
.35 .18114 .25981 .15 Mabsadd L
.35 .18114 0 .3 Mabsadd L s
.35313 .17649 0 .3 Mabsadd m
.35313 .17649 -0.25981 .15 Mabsadd L
.35313 .17649 -0.25981 -0.15 Mabsadd L
.35313 .17649 0 -0.3 Mabsadd L
.35313 .17649 .25981 -0.15 Mabsadd L
.35313 .17649 .25981 .15 Mabsadd L
.35313 .17649 0 .3 Mabsadd L s
.35625 .17222 0 .3 Mabsadd m
.35625 .17222 -0.25981 .15 Mabsadd L
.35625 .17222 -0.25981 -0.15 Mabsadd L
.35625 .17222 0 -0.3 Mabsadd L
.35625 .17222 .25981 -0.15 Mabsadd L
.35625 .17222 .25981 .15 Mabsadd L
.35625 .17222 0 .3 Mabsadd L s
.35938 .1684 0 .3 Mabsadd m
.35938 .1684 -0.25981 .15 Mabsadd L
.35938 .1684 -0.25981 -0.15 Mabsadd L
.35938 .1684 0 -0.3 Mabsadd L
.35938 .1684 .25981 -0.15 Mabsadd L
.35938 .1684 .25981 .15 Mabsadd L
.35938 .1684 0 .3 Mabsadd L s
.3625 .16511 0 .3 Mabsadd m
.3625 .16511 -0.25981 .15 Mabsadd L
.3625 .16511 -0.25981 -0.15 Mabsadd L
.3625 .16511 0 -0.3 Mabsadd L
.3625 .16511 .25981 -0.15 Mabsadd L
.3625 .16511 .25981 .15 Mabsadd L
.3625 .16511 0 .3 Mabsadd L s
.36562 .16237 0 .3 Mabsadd m
.36562 .16237 -0.25981 .15 Mabsadd L
.36562 .16237 -0.25981 -0.15 Mabsadd L
.36562 .16237 0 -0.3 Mabsadd L
.36562 .16237 .25981 -0.15 Mabsadd L
.36562 .16237 .25981 .15 Mabsadd L
.36562 .16237 0 .3 Mabsadd L s
.36875 .16022 0 .3 Mabsadd m
.36875 .16022 -0.25981 .15 Mabsadd L
.36875 .16022 -0.25981 -0.15 Mabsadd L
.36875 .16022 0 -0.3 Mabsadd L
.36875 .16022 .25981 -0.15 Mabsadd L
.36875 .16022 .25981 .15 Mabsadd L
.36875 .16022 0 .3 Mabsadd L s
.37187 .15864 0 .3 Mabsadd m
.37187 .15864 -0.25981 .15 Mabsadd L
.37187 .15864 -0.25981 -0.15 Mabsadd L
.37187 .15864 0 -0.3 Mabsadd L
.37187 .15864 .25981 -0.15 Mabsadd L
.37187 .15864 .25981 .15 Mabsadd L
.37187 .15864 0 .3 Mabsadd L s
.375 .1576 0 .3 Mabsadd m
.375 .1576 -0.25981 .15 Mabsadd L
.375 .1576 -0.25981 -0.15 Mabsadd L
.375 .1576 0 -0.3 Mabsadd L
.375 .1576 .25981 -0.15 Mabsadd L
.375 .1576 .25981 .15 Mabsadd L
.375 .1576 0 .3 Mabsadd L s
.37812 .15706 0 .3 Mabsadd m
.37812 .15706 -0.25981 .15 Mabsadd L
.37812 .15706 -0.25981 -0.15 Mabsadd L
.37812 .15706 0 -0.3 Mabsadd L
.37812 .15706 .25981 -0.15 Mabsadd L
.37812 .15706 .25981 .15 Mabsadd L
.37812 .15706 0 .3 Mabsadd L s
.38125 .15692 0 .3 Mabsadd m
.38125 .15692 -0.25981 .15 Mabsadd L
.38125 .15692 -0.25981 -0.15 Mabsadd L
.38125 .15692 0 -0.3 Mabsadd L
.38125 .15692 .25981 -0.15 Mabsadd L
.38125 .15692 .25981 .15 Mabsadd L
.38125 .15692 0 .3 Mabsadd L s
.38438 .15709 0 .3 Mabsadd m
.38438 .15709 -0.25981 .15 Mabsadd L
.38438 .15709 -0.25981 -0.15 Mabsadd L
.38438 .15709 0 -0.3 Mabsadd L
.38438 .15709 .25981 -0.15 Mabsadd L
.38438 .15709 .25981 .15 Mabsadd L
.38438 .15709 0 .3 Mabsadd L s
.3875 .15743 0 .3 Mabsadd m
.3875 .15743 -0.25981 .15 Mabsadd L
.3875 .15743 -0.25981 -0.15 Mabsadd L
.3875 .15743 0 -0.3 Mabsadd L
.3875 .15743 .25981 -0.15 Mabsadd L
.3875 .15743 .25981 .15 Mabsadd L
.3875 .15743 0 .3 Mabsadd L s
.39063 .15778 0 .3 Mabsadd m
.39063 .15778 -0.25981 .15 Mabsadd L
.39063 .15778 -0.25981 -0.15 Mabsadd L
.39063 .15778 0 -0.3 Mabsadd L
.39063 .15778 .25981 -0.15 Mabsadd L
.39063 .15778 .25981 .15 Mabsadd L
.39063 .15778 0 .3 Mabsadd L s
.39375 .15796 0 .3 Mabsadd m
.39375 .15796 -0.25981 .15 Mabsadd L
.39375 .15796 -0.25981 -0.15 Mabsadd L
.39375 .15796 0 -0.3 Mabsadd L
.39375 .15796 .25981 -0.15 Mabsadd L
.39375 .15796 .25981 .15 Mabsadd L
.39375 .15796 0 .3 Mabsadd L s
.39688 .15779 0 .3 Mabsadd m
.39688 .15779 -0.25981 .15 Mabsadd L
.39688 .15779 -0.25981 -0.15 Mabsadd L
.39688 .15779 0 -0.3 Mabsadd L
.39688 .15779 .25981 -0.15 Mabsadd L
.39688 .15779 .25981 .15 Mabsadd L
.39688 .15779 0 .3 Mabsadd L s
.4 .15713 0 .3 Mabsadd m
.4 .15713 -0.25981 .15 Mabsadd L
.4 .15713 -0.25981 -0.15 Mabsadd L
.4 .15713 0 -0.3 Mabsadd L
.4 .15713 .25981 -0.15 Mabsadd L
.4 .15713 .25981 .15 Mabsadd L
.4 .15713 0 .3 Mabsadd L s
.40313 .15585 0 .3 Mabsadd m
.40313 .15585 -0.25981 .15 Mabsadd L
.40313 .15585 -0.25981 -0.15 Mabsadd L
.40313 .15585 0 -0.3 Mabsadd L
.40313 .15585 .25981 -0.15 Mabsadd L
.40313 .15585 .25981 .15 Mabsadd L
.40313 .15585 0 .3 Mabsadd L s
.40625 .15391 0 .3 Mabsadd m
.40625 .15391 -0.25981 .15 Mabsadd L
.40625 .15391 -0.25981 -0.15 Mabsadd L
.40625 .15391 0 -0.3 Mabsadd L
.40625 .15391 .25981 -0.15 Mabsadd L
.40625 .15391 .25981 .15 Mabsadd L
.40625 .15391 0 .3 Mabsadd L s
.40938 .15132 0 .3 Mabsadd m
.40938 .15132 -0.25981 .15 Mabsadd L
.40938 .15132 -0.25981 -0.15 Mabsadd L
.40938 .15132 0 -0.3 Mabsadd L
.40938 .15132 .25981 -0.15 Mabsadd L
.40938 .15132 .25981 .15 Mabsadd L
.40938 .15132 0 .3 Mabsadd L s
.4125 .14818 0 .3 Mabsadd m
.4125 .14818 -0.25981 .15 Mabsadd L
.4125 .14818 -0.25981 -0.15 Mabsadd L
.4125 .14818 0 -0.3 Mabsadd L
.4125 .14818 .25981 -0.15 Mabsadd L
.4125 .14818 .25981 .15 Mabsadd L
.4125 .14818 0 .3 Mabsadd L s
.41563 .14461 0 .3 Mabsadd m
.41563 .14461 -0.25981 .15 Mabsadd L
.41563 .14461 -0.25981 -0.15 Mabsadd L
.41563 .14461 0 -0.3 Mabsadd L
.41563 .14461 .25981 -0.15 Mabsadd L
.41563 .14461 .25981 .15 Mabsadd L
.41563 .14461 0 .3 Mabsadd L s
.41875 .14076 0 .3 Mabsadd m
.41875 .14076 -0.25981 .15 Mabsadd L
.41875 .14076 -0.25981 -0.15 Mabsadd L
.41875 .14076 0 -0.3 Mabsadd L
.41875 .14076 .25981 -0.15 Mabsadd L
.41875 .14076 .25981 .15 Mabsadd L
.41875 .14076 0 .3 Mabsadd L s
.42188 .13678 0 .3 Mabsadd m
.42188 .13678 -0.25981 .15 Mabsadd L
.42188 .13678 -0.25981 -0.15 Mabsadd L
.42188 .13678 0 -0.3 Mabsadd L
.42188 .13678 .25981 -0.15 Mabsadd L
.42188 .13678 .25981 .15 Mabsadd L
.42188 .13678 0 .3 Mabsadd L s
.425 .13279 0 .3 Mabsadd m
.425 .13279 -0.25981 .15 Mabsadd L
.425 .13279 -0.25981 -0.15 Mabsadd L
.425 .13279 0 -0.3 Mabsadd L
.425 .13279 .25981 -0.15 Mabsadd L
.425 .13279 .25981 .15 Mabsadd L
.425 .13279 0 .3 Mabsadd L s
.42813 .12893 0 .3 Mabsadd m
.42813 .12893 -0.25981 .15 Mabsadd L
.42813 .12893 -0.25981 -0.15 Mabsadd L
.42813 .12893 0 -0.3 Mabsadd L
.42813 .12893 .25981 -0.15 Mabsadd L
.42813 .12893 .25981 .15 Mabsadd L
.42813 .12893 0 .3 Mabsadd L s
.43125 .12526 0 .3 Mabsadd m
.43125 .12526 -0.25981 .15 Mabsadd L
.43125 .12526 -0.25981 -0.15 Mabsadd L
.43125 .12526 0 -0.3 Mabsadd L
.43125 .12526 .25981 -0.15 Mabsadd L
.43125 .12526 .25981 .15 Mabsadd L
.43125 .12526 0 .3 Mabsadd L s
.43438 .12184 0 .3 Mabsadd m
.43438 .12184 -0.25981 .15 Mabsadd L
.43438 .12184 -0.25981 -0.15 Mabsadd L
.43438 .12184 0 -0.3 Mabsadd L
.43438 .12184 .25981 -0.15 Mabsadd L
.43438 .12184 .25981 .15 Mabsadd L
.43438 .12184 0 .3 Mabsadd L s
.4375 .11871 0 .3 Mabsadd m
.4375 .11871 -0.25981 .15 Mabsadd L
.4375 .11871 -0.25981 -0.15 Mabsadd L
.4375 .11871 0 -0.3 Mabsadd L
.4375 .11871 .25981 -0.15 Mabsadd L
.4375 .11871 .25981 .15 Mabsadd L
.4375 .11871 0 .3 Mabsadd L s
.44062 .11589 0 .3 Mabsadd m
.44062 .11589 -0.25981 .15 Mabsadd L
.44062 .11589 -0.25981 -0.15 Mabsadd L
.44062 .11589 0 -0.3 Mabsadd L
.44062 .11589 .25981 -0.15 Mabsadd L
.44062 .11589 .25981 .15 Mabsadd L
.44062 .11589 0 .3 Mabsadd L s
.44375 .11338 0 .3 Mabsadd m
.44375 .11338 -0.25981 .15 Mabsadd L
.44375 .11338 -0.25981 -0.15 Mabsadd L
.44375 .11338 0 -0.3 Mabsadd L
.44375 .11338 .25981 -0.15 Mabsadd L
.44375 .11338 .25981 .15 Mabsadd L
.44375 .11338 0 .3 Mabsadd L s
.44687 .11118 0 .3 Mabsadd m
.44687 .11118 -0.25981 .15 Mabsadd L
.44687 .11118 -0.25981 -0.15 Mabsadd L
.44687 .11118 0 -0.3 Mabsadd L
.44687 .11118 .25981 -0.15 Mabsadd L
.44687 .11118 .25981 .15 Mabsadd L
.44687 .11118 0 .3 Mabsadd L s
.45 .10929 0 .3 Mabsadd m
.45 .10929 -0.25981 .15 Mabsadd L
.45 .10929 -0.25981 -0.15 Mabsadd L
.45 .10929 0 -0.3 Mabsadd L
.45 .10929 .25981 -0.15 Mabsadd L
.45 .10929 .25981 .15 Mabsadd L
.45 .10929 0 .3 Mabsadd L s
.45312 .10769 0 .3 Mabsadd m
.45312 .10769 -0.25981 .15 Mabsadd L
.45312 .10769 -0.25981 -0.15 Mabsadd L
.45312 .10769 0 -0.3 Mabsadd L
.45312 .10769 .25981 -0.15 Mabsadd L
.45312 .10769 .25981 .15 Mabsadd L
.45312 .10769 0 .3 Mabsadd L s
.45625 .10638 0 .3 Mabsadd m
.45625 .10638 -0.25981 .15 Mabsadd L
.45625 .10638 -0.25981 -0.15 Mabsadd L
.45625 .10638 0 -0.3 Mabsadd L
.45625 .10638 .25981 -0.15 Mabsadd L
.45625 .10638 .25981 .15 Mabsadd L
.45625 .10638 0 .3 Mabsadd L s
.45938 .10534 0 .3 Mabsadd m
.45938 .10534 -0.25981 .15 Mabsadd L
.45938 .10534 -0.25981 -0.15 Mabsadd L
.45938 .10534 0 -0.3 Mabsadd L
.45938 .10534 .25981 -0.15 Mabsadd L
.45938 .10534 .25981 .15 Mabsadd L
.45938 .10534 0 .3 Mabsadd L s
.4625 .10455 0 .3 Mabsadd m
.4625 .10455 -0.25981 .15 Mabsadd L
.4625 .10455 -0.25981 -0.15 Mabsadd L
.4625 .10455 0 -0.3 Mabsadd L
.4625 .10455 .25981 -0.15 Mabsadd L
.4625 .10455 .25981 .15 Mabsadd L
.4625 .10455 0 .3 Mabsadd L s
.46563 .10401 0 .3 Mabsadd m
.46563 .10401 -0.25981 .15 Mabsadd L
.46563 .10401 -0.25981 -0.15 Mabsadd L
.46563 .10401 0 -0.3 Mabsadd L
.46563 .10401 .25981 -0.15 Mabsadd L
.46563 .10401 .25981 .15 Mabsadd L
.46563 .10401 0 .3 Mabsadd L s
.46875 .10371 0 .3 Mabsadd m
.46875 .10371 -0.25981 .15 Mabsadd L
.46875 .10371 -0.25981 -0.15 Mabsadd L
.46875 .10371 0 -0.3 Mabsadd L
.46875 .10371 .25981 -0.15 Mabsadd L
.46875 .10371 .25981 .15 Mabsadd L
.46875 .10371 0 .3 Mabsadd L s
.47188 .10361 0 .3 Mabsadd m
.47188 .10361 -0.25981 .15 Mabsadd L
.47188 .10361 -0.25981 -0.15 Mabsadd L
.47188 .10361 0 -0.3 Mabsadd L
.47188 .10361 .25981 -0.15 Mabsadd L
.47188 .10361 .25981 .15 Mabsadd L
.47188 .10361 0 .3 Mabsadd L s
.475 .10371 0 .3 Mabsadd m
.475 .10371 -0.25981 .15 Mabsadd L
.475 .10371 -0.25981 -0.15 Mabsadd L
.475 .10371 0 -0.3 Mabsadd L
.475 .10371 .25981 -0.15 Mabsadd L
.475 .10371 .25981 .15 Mabsadd L
.475 .10371 0 .3 Mabsadd L s
.47813 .10397 0 .3 Mabsadd m
.47813 .10397 -0.25981 .15 Mabsadd L
.47813 .10397 -0.25981 -0.15 Mabsadd L
.47813 .10397 0 -0.3 Mabsadd L
.47813 .10397 .25981 -0.15 Mabsadd L
.47813 .10397 .25981 .15 Mabsadd L
.47813 .10397 0 .3 Mabsadd L s
.48125 .10435 0 .3 Mabsadd m
.48125 .10435 -0.25981 .15 Mabsadd L
.48125 .10435 -0.25981 -0.15 Mabsadd L
.48125 .10435 0 -0.3 Mabsadd L
.48125 .10435 .25981 -0.15 Mabsadd L
.48125 .10435 .25981 .15 Mabsadd L
.48125 .10435 0 .3 Mabsadd L s
.48438 .10482 0 .3 Mabsadd m
.48438 .10482 -0.25981 .15 Mabsadd L
.48438 .10482 -0.25981 -0.15 Mabsadd L
.48438 .10482 0 -0.3 Mabsadd L
.48438 .10482 .25981 -0.15 Mabsadd L
.48438 .10482 .25981 .15 Mabsadd L
.48438 .10482 0 .3 Mabsadd L s
.4875 .10531 0 .3 Mabsadd m
.4875 .10531 -0.25981 .15 Mabsadd L
.4875 .10531 -0.25981 -0.15 Mabsadd L
.4875 .10531 0 -0.3 Mabsadd L
.4875 .10531 .25981 -0.15 Mabsadd L
.4875 .10531 .25981 .15 Mabsadd L
.4875 .10531 0 .3 Mabsadd L s
.49063 .10578 0 .3 Mabsadd m
.49063 .10578 -0.25981 .15 Mabsadd L
.49063 .10578 -0.25981 -0.15 Mabsadd L
.49063 .10578 0 -0.3 Mabsadd L
.49063 .10578 .25981 -0.15 Mabsadd L
.49063 .10578 .25981 .15 Mabsadd L
.49063 .10578 0 .3 Mabsadd L s
.49375 .10616 0 .3 Mabsadd m
.49375 .10616 -0.25981 .15 Mabsadd L
.49375 .10616 -0.25981 -0.15 Mabsadd L
.49375 .10616 0 -0.3 Mabsadd L
.49375 .10616 .25981 -0.15 Mabsadd L
.49375 .10616 .25981 .15 Mabsadd L
.49375 .10616 0 .3 Mabsadd L s
.49688 .10641 0 .3 Mabsadd m
.49688 .10641 -0.25981 .15 Mabsadd L
.49688 .10641 -0.25981 -0.15 Mabsadd L
.49688 .10641 0 -0.3 Mabsadd L
.49688 .10641 .25981 -0.15 Mabsadd L
.49688 .10641 .25981 .15 Mabsadd L
.49688 .10641 0 .3 Mabsadd L s
.5 .1065 0 .3 Mabsadd m
.5 .1065 -0.25981 .15 Mabsadd L
.5 .1065 -0.25981 -0.15 Mabsadd L
.5 .1065 0 -0.3 Mabsadd L
.5 .1065 .25981 -0.15 Mabsadd L
.5 .1065 .25981 .15 Mabsadd L
.5 .1065 0 .3 Mabsadd L s
.50313 .10641 0 .3 Mabsadd m
.50313 .10641 -0.25981 .15 Mabsadd L
.50313 .10641 -0.25981 -0.15 Mabsadd L
.50313 .10641 0 -0.3 Mabsadd L
.50313 .10641 .25981 -0.15 Mabsadd L
.50313 .10641 .25981 .15 Mabsadd L
.50313 .10641 0 .3 Mabsadd L s
.50625 .10616 0 .3 Mabsadd m
.50625 .10616 -0.25981 .15 Mabsadd L
.50625 .10616 -0.25981 -0.15 Mabsadd L
.50625 .10616 0 -0.3 Mabsadd L
.50625 .10616 .25981 -0.15 Mabsadd L
.50625 .10616 .25981 .15 Mabsadd L
.50625 .10616 0 .3 Mabsadd L s
.50938 .10578 0 .3 Mabsadd m
.50938 .10578 -0.25981 .15 Mabsadd L
.50938 .10578 -0.25981 -0.15 Mabsadd L
.50938 .10578 0 -0.3 Mabsadd L
.50938 .10578 .25981 -0.15 Mabsadd L
.50938 .10578 .25981 .15 Mabsadd L
.50938 .10578 0 .3 Mabsadd L s
.5125 .10531 0 .3 Mabsadd m
.5125 .10531 -0.25981 .15 Mabsadd L
.5125 .10531 -0.25981 -0.15 Mabsadd L
.5125 .10531 0 -0.3 Mabsadd L
.5125 .10531 .25981 -0.15 Mabsadd L
.5125 .10531 .25981 .15 Mabsadd L
.5125 .10531 0 .3 Mabsadd L s
.51563 .10482 0 .3 Mabsadd m
.51563 .10482 -0.25981 .15 Mabsadd L
.51563 .10482 -0.25981 -0.15 Mabsadd L
.51563 .10482 0 -0.3 Mabsadd L
.51563 .10482 .25981 -0.15 Mabsadd L
.51563 .10482 .25981 .15 Mabsadd L
.51563 .10482 0 .3 Mabsadd L s
.51875 .10435 0 .3 Mabsadd m
.51875 .10435 -0.25981 .15 Mabsadd L
.51875 .10435 -0.25981 -0.15 Mabsadd L
.51875 .10435 0 -0.3 Mabsadd L
.51875 .10435 .25981 -0.15 Mabsadd L
.51875 .10435 .25981 .15 Mabsadd L
.51875 .10435 0 .3 Mabsadd L s
.52187 .10397 0 .3 Mabsadd m
.52187 .10397 -0.25981 .15 Mabsadd L
.52187 .10397 -0.25981 -0.15 Mabsadd L
.52187 .10397 0 -0.3 Mabsadd L
.52187 .10397 .25981 -0.15 Mabsadd L
.52187 .10397 .25981 .15 Mabsadd L
.52187 .10397 0 .3 Mabsadd L s
.525 .10371 0 .3 Mabsadd m
.525 .10371 -0.25981 .15 Mabsadd L
.525 .10371 -0.25981 -0.15 Mabsadd L
.525 .10371 0 -0.3 Mabsadd L
.525 .10371 .25981 -0.15 Mabsadd L
.525 .10371 .25981 .15 Mabsadd L
.525 .10371 0 .3 Mabsadd L s
.52812 .10361 0 .3 Mabsadd m
.52812 .10361 -0.25981 .15 Mabsadd L
.52812 .10361 -0.25981 -0.15 Mabsadd L
.52812 .10361 0 -0.3 Mabsadd L
.52812 .10361 .25981 -0.15 Mabsadd L
.52812 .10361 .25981 .15 Mabsadd L
.52812 .10361 0 .3 Mabsadd L s
.53125 .10371 0 .3 Mabsadd m
.53125 .10371 -0.25981 .15 Mabsadd L
.53125 .10371 -0.25981 -0.15 Mabsadd L
.53125 .10371 0 -0.3 Mabsadd L
.53125 .10371 .25981 -0.15 Mabsadd L
.53125 .10371 .25981 .15 Mabsadd L
.53125 .10371 0 .3 Mabsadd L s
.53437 .10401 0 .3 Mabsadd m
.53437 .10401 -0.25981 .15 Mabsadd L
.53437 .10401 -0.25981 -0.15 Mabsadd L
.53437 .10401 0 -0.3 Mabsadd L
.53437 .10401 .25981 -0.15 Mabsadd L
.53437 .10401 .25981 .15 Mabsadd L
.53437 .10401 0 .3 Mabsadd L s
.5375 .10455 0 .3 Mabsadd m
.5375 .10455 -0.25981 .15 Mabsadd L
.5375 .10455 -0.25981 -0.15 Mabsadd L
.5375 .10455 0 -0.3 Mabsadd L
.5375 .10455 .25981 -0.15 Mabsadd L
.5375 .10455 .25981 .15 Mabsadd L
.5375 .10455 0 .3 Mabsadd L s
.54063 .10534 0 .3 Mabsadd m
.54063 .10534 -0.25981 .15 Mabsadd L
.54063 .10534 -0.25981 -0.15 Mabsadd L
.54063 .10534 0 -0.3 Mabsadd L
.54063 .10534 .25981 -0.15 Mabsadd L
.54063 .10534 .25981 .15 Mabsadd L
.54063 .10534 0 .3 Mabsadd L s
.54375 .10638 0 .3 Mabsadd m
.54375 .10638 -0.25981 .15 Mabsadd L
.54375 .10638 -0.25981 -0.15 Mabsadd L
.54375 .10638 0 -0.3 Mabsadd L
.54375 .10638 .25981 -0.15 Mabsadd L
.54375 .10638 .25981 .15 Mabsadd L
.54375 .10638 0 .3 Mabsadd L s
.54688 .10769 0 .3 Mabsadd m
.54688 .10769 -0.25981 .15 Mabsadd L
.54688 .10769 -0.25981 -0.15 Mabsadd L
.54688 .10769 0 -0.3 Mabsadd L
.54688 .10769 .25981 -0.15 Mabsadd L
.54688 .10769 .25981 .15 Mabsadd L
.54688 .10769 0 .3 Mabsadd L s
.55 .10929 0 .3 Mabsadd m
.55 .10929 -0.25981 .15 Mabsadd L
.55 .10929 -0.25981 -0.15 Mabsadd L
.55 .10929 0 -0.3 Mabsadd L
.55 .10929 .25981 -0.15 Mabsadd L
.55 .10929 .25981 .15 Mabsadd L
.55 .10929 0 .3 Mabsadd L s
.55313 .11118 0 .3 Mabsadd m
.55313 .11118 -0.25981 .15 Mabsadd L
.55313 .11118 -0.25981 -0.15 Mabsadd L
.55313 .11118 0 -0.3 Mabsadd L
.55313 .11118 .25981 -0.15 Mabsadd L
.55313 .11118 .25981 .15 Mabsadd L
.55313 .11118 0 .3 Mabsadd L s
.55625 .11338 0 .3 Mabsadd m
.55625 .11338 -0.25981 .15 Mabsadd L
.55625 .11338 -0.25981 -0.15 Mabsadd L
.55625 .11338 0 -0.3 Mabsadd L
.55625 .11338 .25981 -0.15 Mabsadd L
.55625 .11338 .25981 .15 Mabsadd L
.55625 .11338 0 .3 Mabsadd L s
.55938 .11589 0 .3 Mabsadd m
.55938 .11589 -0.25981 .15 Mabsadd L
.55938 .11589 -0.25981 -0.15 Mabsadd L
.55938 .11589 0 -0.3 Mabsadd L
.55938 .11589 .25981 -0.15 Mabsadd L
.55938 .11589 .25981 .15 Mabsadd L
.55938 .11589 0 .3 Mabsadd L s
.5625 .11871 0 .3 Mabsadd m
.5625 .11871 -0.25981 .15 Mabsadd L
.5625 .11871 -0.25981 -0.15 Mabsadd L
.5625 .11871 0 -0.3 Mabsadd L
.5625 .11871 .25981 -0.15 Mabsadd L
.5625 .11871 .25981 .15 Mabsadd L
.5625 .11871 0 .3 Mabsadd L s
.56563 .12184 0 .3 Mabsadd m
.56563 .12184 -0.25981 .15 Mabsadd L
.56563 .12184 -0.25981 -0.15 Mabsadd L
.56563 .12184 0 -0.3 Mabsadd L
.56563 .12184 .25981 -0.15 Mabsadd L
.56563 .12184 .25981 .15 Mabsadd L
.56563 .12184 0 .3 Mabsadd L s
.56875 .12526 0 .3 Mabsadd m
.56875 .12526 -0.25981 .15 Mabsadd L
.56875 .12526 -0.25981 -0.15 Mabsadd L
.56875 .12526 0 -0.3 Mabsadd L
.56875 .12526 .25981 -0.15 Mabsadd L
.56875 .12526 .25981 .15 Mabsadd L
.56875 .12526 0 .3 Mabsadd L s
.57188 .12893 0 .3 Mabsadd m
.57188 .12893 -0.25981 .15 Mabsadd L
.57188 .12893 -0.25981 -0.15 Mabsadd L
.57188 .12893 0 -0.3 Mabsadd L
.57188 .12893 .25981 -0.15 Mabsadd L
.57188 .12893 .25981 .15 Mabsadd L
.57188 .12893 0 .3 Mabsadd L s
.575 .13279 0 .3 Mabsadd m
.575 .13279 -0.25981 .15 Mabsadd L
.575 .13279 -0.25981 -0.15 Mabsadd L
.575 .13279 0 -0.3 Mabsadd L
.575 .13279 .25981 -0.15 Mabsadd L
.575 .13279 .25981 .15 Mabsadd L
.575 .13279 0 .3 Mabsadd L s
.57813 .13678 0 .3 Mabsadd m
.57813 .13678 -0.25981 .15 Mabsadd L
.57813 .13678 -0.25981 -0.15 Mabsadd L
.57813 .13678 0 -0.3 Mabsadd L
.57813 .13678 .25981 -0.15 Mabsadd L
.57813 .13678 .25981 .15 Mabsadd L
.57813 .13678 0 .3 Mabsadd L s
.58125 .14076 0 .3 Mabsadd m
.58125 .14076 -0.25981 .15 Mabsadd L
.58125 .14076 -0.25981 -0.15 Mabsadd L
.58125 .14076 0 -0.3 Mabsadd L
.58125 .14076 .25981 -0.15 Mabsadd L
.58125 .14076 .25981 .15 Mabsadd L
.58125 .14076 0 .3 Mabsadd L s
.58438 .14461 0 .3 Mabsadd m
.58438 .14461 -0.25981 .15 Mabsadd L
.58438 .14461 -0.25981 -0.15 Mabsadd L
.58438 .14461 0 -0.3 Mabsadd L
.58438 .14461 .25981 -0.15 Mabsadd L
.58438 .14461 .25981 .15 Mabsadd L
.58438 .14461 0 .3 Mabsadd L s
.5875 .14818 0 .3 Mabsadd m
.5875 .14818 -0.25981 .15 Mabsadd L
.5875 .14818 -0.25981 -0.15 Mabsadd L
.5875 .14818 0 -0.3 Mabsadd L
.5875 .14818 .25981 -0.15 Mabsadd L
.5875 .14818 .25981 .15 Mabsadd L
.5875 .14818 0 .3 Mabsadd L s
.59063 .15132 0 .3 Mabsadd m
.59063 .15132 -0.25981 .15 Mabsadd L
.59063 .15132 -0.25981 -0.15 Mabsadd L
.59063 .15132 0 -0.3 Mabsadd L
.59063 .15132 .25981 -0.15 Mabsadd L
.59063 .15132 .25981 .15 Mabsadd L
.59063 .15132 0 .3 Mabsadd L s
.59375 .15391 0 .3 Mabsadd m
.59375 .15391 -0.25981 .15 Mabsadd L
.59375 .15391 -0.25981 -0.15 Mabsadd L
.59375 .15391 0 -0.3 Mabsadd L
.59375 .15391 .25981 -0.15 Mabsadd L
.59375 .15391 .25981 .15 Mabsadd L
.59375 .15391 0 .3 Mabsadd L s
.59688 .15585 0 .3 Mabsadd m
.59688 .15585 -0.25981 .15 Mabsadd L
.59688 .15585 -0.25981 -0.15 Mabsadd L
.59688 .15585 0 -0.3 Mabsadd L
.59688 .15585 .25981 -0.15 Mabsadd L
.59688 .15585 .25981 .15 Mabsadd L
.59688 .15585 0 .3 Mabsadd L s
.6 .15713 0 .3 Mabsadd m
.6 .15713 -0.25981 .15 Mabsadd L
.6 .15713 -0.25981 -0.15 Mabsadd L
.6 .15713 0 -0.3 Mabsadd L
.6 .15713 .25981 -0.15 Mabsadd L
.6 .15713 .25981 .15 Mabsadd L
.6 .15713 0 .3 Mabsadd L s
.60312 .15779 0 .3 Mabsadd m
.60312 .15779 -0.25981 .15 Mabsadd L
.60312 .15779 -0.25981 -0.15 Mabsadd L
.60312 .15779 0 -0.3 Mabsadd L
.60312 .15779 .25981 -0.15 Mabsadd L
.60312 .15779 .25981 .15 Mabsadd L
.60312 .15779 0 .3 Mabsadd L s
.60625 .15796 0 .3 Mabsadd m
.60625 .15796 -0.25981 .15 Mabsadd L
.60625 .15796 -0.25981 -0.15 Mabsadd L
.60625 .15796 0 -0.3 Mabsadd L
.60625 .15796 .25981 -0.15 Mabsadd L
.60625 .15796 .25981 .15 Mabsadd L
.60625 .15796 0 .3 Mabsadd L s
.60937 .15778 0 .3 Mabsadd m
.60937 .15778 -0.25981 .15 Mabsadd L
.60937 .15778 -0.25981 -0.15 Mabsadd L
.60937 .15778 0 -0.3 Mabsadd L
.60937 .15778 .25981 -0.15 Mabsadd L
.60937 .15778 .25981 .15 Mabsadd L
.60937 .15778 0 .3 Mabsadd L s
.6125 .15743 0 .3 Mabsadd m
.6125 .15743 -0.25981 .15 Mabsadd L
.6125 .15743 -0.25981 -0.15 Mabsadd L
.6125 .15743 0 -0.3 Mabsadd L
.6125 .15743 .25981 -0.15 Mabsadd L
.6125 .15743 .25981 .15 Mabsadd L
.6125 .15743 0 .3 Mabsadd L s
.61563 .15709 0 .3 Mabsadd m
.61563 .15709 -0.25981 .15 Mabsadd L
.61563 .15709 -0.25981 -0.15 Mabsadd L
.61563 .15709 0 -0.3 Mabsadd L
.61563 .15709 .25981 -0.15 Mabsadd L
.61563 .15709 .25981 .15 Mabsadd L
.61563 .15709 0 .3 Mabsadd L s
.61875 .15692 0 .3 Mabsadd m
.61875 .15692 -0.25981 .15 Mabsadd L
.61875 .15692 -0.25981 -0.15 Mabsadd L
.61875 .15692 0 -0.3 Mabsadd L
.61875 .15692 .25981 -0.15 Mabsadd L
.61875 .15692 .25981 .15 Mabsadd L
.61875 .15692 0 .3 Mabsadd L s
.62188 .15706 0 .3 Mabsadd m
.62188 .15706 -0.25981 .15 Mabsadd L
.62188 .15706 -0.25981 -0.15 Mabsadd L
.62188 .15706 0 -0.3 Mabsadd L
.62188 .15706 .25981 -0.15 Mabsadd L
.62188 .15706 .25981 .15 Mabsadd L
.62188 .15706 0 .3 Mabsadd L s
.625 .1576 0 .3 Mabsadd m
.625 .1576 -0.25981 .15 Mabsadd L
.625 .1576 -0.25981 -0.15 Mabsadd L
.625 .1576 0 -0.3 Mabsadd L
.625 .1576 .25981 -0.15 Mabsadd L
.625 .1576 .25981 .15 Mabsadd L
.625 .1576 0 .3 Mabsadd L s
.62813 .15864 0 .3 Mabsadd m
.62813 .15864 -0.25981 .15 Mabsadd L
.62813 .15864 -0.25981 -0.15 Mabsadd L
.62813 .15864 0 -0.3 Mabsadd L
.62813 .15864 .25981 -0.15 Mabsadd L
.62813 .15864 .25981 .15 Mabsadd L
.62813 .15864 0 .3 Mabsadd L s
.63125 .16022 0 .3 Mabsadd m
.63125 .16022 -0.25981 .15 Mabsadd L
.63125 .16022 -0.25981 -0.15 Mabsadd L
.63125 .16022 0 -0.3 Mabsadd L
.63125 .16022 .25981 -0.15 Mabsadd L
.63125 .16022 .25981 .15 Mabsadd L
.63125 .16022 0 .3 Mabsadd L s
.63438 .16237 0 .3 Mabsadd m
.63438 .16237 -0.25981 .15 Mabsadd L
.63438 .16237 -0.25981 -0.15 Mabsadd L
.63438 .16237 0 -0.3 Mabsadd L
.63438 .16237 .25981 -0.15 Mabsadd L
.63438 .16237 .25981 .15 Mabsadd L
.63438 .16237 0 .3 Mabsadd L s
.6375 .16511 0 .3 Mabsadd m
.6375 .16511 -0.25981 .15 Mabsadd L
.6375 .16511 -0.25981 -0.15 Mabsadd L
.6375 .16511 0 -0.3 Mabsadd L
.6375 .16511 .25981 -0.15 Mabsadd L
.6375 .16511 .25981 .15 Mabsadd L
.6375 .16511 0 .3 Mabsadd L s
.64062 .1684 0 .3 Mabsadd m
.64062 .1684 -0.25981 .15 Mabsadd L
.64062 .1684 -0.25981 -0.15 Mabsadd L
.64062 .1684 0 -0.3 Mabsadd L
.64062 .1684 .25981 -0.15 Mabsadd L
.64062 .1684 .25981 .15 Mabsadd L
.64062 .1684 0 .3 Mabsadd L s
.64375 .17222 0 .3 Mabsadd m
.64375 .17222 -0.25981 .15 Mabsadd L
.64375 .17222 -0.25981 -0.15 Mabsadd L
.64375 .17222 0 -0.3 Mabsadd L
.64375 .17222 .25981 -0.15 Mabsadd L
.64375 .17222 .25981 .15 Mabsadd L
.64375 .17222 0 .3 Mabsadd L s
.64687 .17649 0 .3 Mabsadd m
.64687 .17649 -0.25981 .15 Mabsadd L
.64687 .17649 -0.25981 -0.15 Mabsadd L
.64687 .17649 0 -0.3 Mabsadd L
.64687 .17649 .25981 -0.15 Mabsadd L
.64687 .17649 .25981 .15 Mabsadd L
.64687 .17649 0 .3 Mabsadd L s
.65 .18114 0 .3 Mabsadd m
.65 .18114 -0.25981 .15 Mabsadd L
.65 .18114 -0.25981 -0.15 Mabsadd L
.65 .18114 0 -0.3 Mabsadd L
.65 .18114 .25981 -0.15 Mabsadd L
.65 .18114 .25981 .15 Mabsadd L
.65 .18114 0 .3 Mabsadd L s
.65312 .18603 0 .3 Mabsadd m
.65312 .18603 -0.25981 .15 Mabsadd L
.65312 .18603 -0.25981 -0.15 Mabsadd L
.65312 .18603 0 -0.3 Mabsadd L
.65312 .18603 .25981 -0.15 Mabsadd L
.65312 .18603 .25981 .15 Mabsadd L
.65312 .18603 0 .3 Mabsadd L s
.65625 .19104 0 .3 Mabsadd m
.65625 .19104 -0.25981 .15 Mabsadd L
.65625 .19104 -0.25981 -0.15 Mabsadd L
.65625 .19104 0 -0.3 Mabsadd L
.65625 .19104 .25981 -0.15 Mabsadd L
.65625 .19104 .25981 .15 Mabsadd L
.65625 .19104 0 .3 Mabsadd L s
.65938 .19603 0 .3 Mabsadd m
.65938 .19603 -0.25981 .15 Mabsadd L
.65938 .19603 -0.25981 -0.15 Mabsadd L
.65938 .19603 0 -0.3 Mabsadd L
.65938 .19603 .25981 -0.15 Mabsadd L
.65938 .19603 .25981 .15 Mabsadd L
.65938 .19603 0 .3 Mabsadd L s
.6625 .20085 0 .3 Mabsadd m
.6625 .20085 -0.25981 .15 Mabsadd L
.6625 .20085 -0.25981 -0.15 Mabsadd L
.6625 .20085 0 -0.3 Mabsadd L
.6625 .20085 .25981 -0.15 Mabsadd L
.6625 .20085 .25981 .15 Mabsadd L
.6625 .20085 0 .3 Mabsadd L s
.66563 .20538 0 .3 Mabsadd m
.66563 .20538 -0.25981 .15 Mabsadd L
.66563 .20538 -0.25981 -0.15 Mabsadd L
.66563 .20538 0 -0.3 Mabsadd L
.66563 .20538 .25981 -0.15 Mabsadd L
.66563 .20538 .25981 .15 Mabsadd L
.66563 .20538 0 .3 Mabsadd L s
.66875 .20953 0 .3 Mabsadd m
.66875 .20953 -0.25981 .15 Mabsadd L
.66875 .20953 -0.25981 -0.15 Mabsadd L
.66875 .20953 0 -0.3 Mabsadd L
.66875 .20953 .25981 -0.15 Mabsadd L
.66875 .20953 .25981 .15 Mabsadd L
.66875 .20953 0 .3 Mabsadd L s
.67188 .21322 0 .3 Mabsadd m
.67188 .21322 -0.25981 .15 Mabsadd L
.67188 .21322 -0.25981 -0.15 Mabsadd L
.67188 .21322 0 -0.3 Mabsadd L
.67188 .21322 .25981 -0.15 Mabsadd L
.67188 .21322 .25981 .15 Mabsadd L
.67188 .21322 0 .3 Mabsadd L s
.675 .21642 0 .3 Mabsadd m
.675 .21642 -0.25981 .15 Mabsadd L
.675 .21642 -0.25981 -0.15 Mabsadd L
.675 .21642 0 -0.3 Mabsadd L
.675 .21642 .25981 -0.15 Mabsadd L
.675 .21642 .25981 .15 Mabsadd L
.675 .21642 0 .3 Mabsadd L s
.67813 .21912 0 .3 Mabsadd m
.67813 .21912 -0.25981 .15 Mabsadd L
.67813 .21912 -0.25981 -0.15 Mabsadd L
.67813 .21912 0 -0.3 Mabsadd L
.67813 .21912 .25981 -0.15 Mabsadd L
.67813 .21912 .25981 .15 Mabsadd L
.67813 .21912 0 .3 Mabsadd L s
.68125 .22132 0 .3 Mabsadd m
.68125 .22132 -0.25981 .15 Mabsadd L
.68125 .22132 -0.25981 -0.15 Mabsadd L
.68125 .22132 0 -0.3 Mabsadd L
.68125 .22132 .25981 -0.15 Mabsadd L
.68125 .22132 .25981 .15 Mabsadd L
.68125 .22132 0 .3 Mabsadd L s
.68438 .22302 0 .3 Mabsadd m
.68438 .22302 -0.25981 .15 Mabsadd L
.68438 .22302 -0.25981 -0.15 Mabsadd L
.68438 .22302 0 -0.3 Mabsadd L
.68438 .22302 .25981 -0.15 Mabsadd L
.68438 .22302 .25981 .15 Mabsadd L
.68438 .22302 0 .3 Mabsadd L s
.6875 .22424 0 .3 Mabsadd m
.6875 .22424 -0.25981 .15 Mabsadd L
.6875 .22424 -0.25981 -0.15 Mabsadd L
.6875 .22424 0 -0.3 Mabsadd L
.6875 .22424 .25981 -0.15 Mabsadd L
.6875 .22424 .25981 .15 Mabsadd L
.6875 .22424 0 .3 Mabsadd L s
.69063 .225 0 .3 Mabsadd m
.69063 .225 -0.25981 .15 Mabsadd L
.69063 .225 -0.25981 -0.15 Mabsadd L
.69063 .225 0 -0.3 Mabsadd L
.69063 .225 .25981 -0.15 Mabsadd L
.69063 .225 .25981 .15 Mabsadd L
.69063 .225 0 .3 Mabsadd L s
.69375 .22537 0 .3 Mabsadd m
.69375 .22537 -0.25981 .15 Mabsadd L
.69375 .22537 -0.25981 -0.15 Mabsadd L
.69375 .22537 0 -0.3 Mabsadd L
.69375 .22537 .25981 -0.15 Mabsadd L
.69375 .22537 .25981 .15 Mabsadd L
.69375 .22537 0 .3 Mabsadd L s
.69688 .22541 0 .3 Mabsadd m
.69688 .22541 -0.25981 .15 Mabsadd L
.69688 .22541 -0.25981 -0.15 Mabsadd L
.69688 .22541 0 -0.3 Mabsadd L
.69688 .22541 .25981 -0.15 Mabsadd L
.69688 .22541 .25981 .15 Mabsadd L
.69688 .22541 0 .3 Mabsadd L s
.7 .22524 0 .3 Mabsadd m
.7 .22524 -0.25981 .15 Mabsadd L
.7 .22524 -0.25981 -0.15 Mabsadd L
.7 .22524 0 -0.3 Mabsadd L
.7 .22524 .25981 -0.15 Mabsadd L
.7 .22524 .25981 .15 Mabsadd L
.7 .22524 0 .3 Mabsadd L s
.70313 .22499 0 .3 Mabsadd m
.70313 .22499 -0.25981 .15 Mabsadd L
.70313 .22499 -0.25981 -0.15 Mabsadd L
.70313 .22499 0 -0.3 Mabsadd L
.70313 .22499 .25981 -0.15 Mabsadd L
.70313 .22499 .25981 .15 Mabsadd L
.70313 .22499 0 .3 Mabsadd L s
.70625 .22484 0 .3 Mabsadd m
.70625 .22484 -0.25981 .15 Mabsadd L
.70625 .22484 -0.25981 -0.15 Mabsadd L
.70625 .22484 0 -0.3 Mabsadd L
.70625 .22484 .25981 -0.15 Mabsadd L
.70625 .22484 .25981 .15 Mabsadd L
.70625 .22484 0 .3 Mabsadd L s
.70938 .22496 0 .3 Mabsadd m
.70938 .22496 -0.25981 .15 Mabsadd L
.70938 .22496 -0.25981 -0.15 Mabsadd L
.70938 .22496 0 -0.3 Mabsadd L
.70938 .22496 .25981 -0.15 Mabsadd L
.70938 .22496 .25981 .15 Mabsadd L
.70938 .22496 0 .3 Mabsadd L s
.7125 .22551 0 .3 Mabsadd m
.7125 .22551 -0.25981 .15 Mabsadd L
.7125 .22551 -0.25981 -0.15 Mabsadd L
.7125 .22551 0 -0.3 Mabsadd L
.7125 .22551 .25981 -0.15 Mabsadd L
.7125 .22551 .25981 .15 Mabsadd L
.7125 .22551 0 .3 Mabsadd L s
.71563 .22663 0 .3 Mabsadd m
.71563 .22663 -0.25981 .15 Mabsadd L
.71563 .22663 -0.25981 -0.15 Mabsadd L
.71563 .22663 0 -0.3 Mabsadd L
.71563 .22663 .25981 -0.15 Mabsadd L
.71563 .22663 .25981 .15 Mabsadd L
.71563 .22663 0 .3 Mabsadd L s
.71875 .22845 0 .3 Mabsadd m
.71875 .22845 -0.25981 .15 Mabsadd L
.71875 .22845 -0.25981 -0.15 Mabsadd L
.71875 .22845 0 -0.3 Mabsadd L
.71875 .22845 .25981 -0.15 Mabsadd L
.71875 .22845 .25981 .15 Mabsadd L
.71875 .22845 0 .3 Mabsadd L s
.72188 .23102 0 .3 Mabsadd m
.72188 .23102 -0.25981 .15 Mabsadd L
.72188 .23102 -0.25981 -0.15 Mabsadd L
.72188 .23102 0 -0.3 Mabsadd L
.72188 .23102 .25981 -0.15 Mabsadd L
.72188 .23102 .25981 .15 Mabsadd L
.72188 .23102 0 .3 Mabsadd L s
.725 .23436 0 .3 Mabsadd m
.725 .23436 -0.25981 .15 Mabsadd L
.725 .23436 -0.25981 -0.15 Mabsadd L
.725 .23436 0 -0.3 Mabsadd L
.725 .23436 .25981 -0.15 Mabsadd L
.725 .23436 .25981 .15 Mabsadd L
.725 .23436 0 .3 Mabsadd L s
.72813 .23846 0 .3 Mabsadd m
.72813 .23846 -0.25981 .15 Mabsadd L
.72813 .23846 -0.25981 -0.15 Mabsadd L
.72813 .23846 0 -0.3 Mabsadd L
.72813 .23846 .25981 -0.15 Mabsadd L
.72813 .23846 .25981 .15 Mabsadd L
.72813 .23846 0 .3 Mabsadd L s
.73125 .24324 0 .3 Mabsadd m
.73125 .24324 -0.25981 .15 Mabsadd L
.73125 .24324 -0.25981 -0.15 Mabsadd L
.73125 .24324 0 -0.3 Mabsadd L
.73125 .24324 .25981 -0.15 Mabsadd L
.73125 .24324 .25981 .15 Mabsadd L
.73125 .24324 0 .3 Mabsadd L s
.73438 .24856 0 .3 Mabsadd m
.73438 .24856 -0.25981 .15 Mabsadd L
.73438 .24856 -0.25981 -0.15 Mabsadd L
.73438 .24856 0 -0.3 Mabsadd L
.73438 .24856 .25981 -0.15 Mabsadd L
.73438 .24856 .25981 .15 Mabsadd L
.73438 .24856 0 .3 Mabsadd L s
.7375 .25425 0 .3 Mabsadd m
.7375 .25425 -0.25981 .15 Mabsadd L
.7375 .25425 -0.25981 -0.15 Mabsadd L
.7375 .25425 0 -0.3 Mabsadd L
.7375 .25425 .25981 -0.15 Mabsadd L
.7375 .25425 .25981 .15 Mabsadd L
.7375 .25425 0 .3 Mabsadd L s
.74063 .26013 0 .3 Mabsadd m
.74063 .26013 -0.25981 .15 Mabsadd L
.74063 .26013 -0.25981 -0.15 Mabsadd L
.74063 .26013 0 -0.3 Mabsadd L
.74063 .26013 .25981 -0.15 Mabsadd L
.74063 .26013 .25981 .15 Mabsadd L
.74063 .26013 0 .3 Mabsadd L s
.74375 .26597 0 .3 Mabsadd m
.74375 .26597 -0.25981 .15 Mabsadd L
.74375 .26597 -0.25981 -0.15 Mabsadd L
.74375 .26597 0 -0.3 Mabsadd L
.74375 .26597 .25981 -0.15 Mabsadd L
.74375 .26597 .25981 .15 Mabsadd L
.74375 .26597 0 .3 Mabsadd L s
.74688 .27156 0 .3 Mabsadd m
.74688 .27156 -0.25981 .15 Mabsadd L
.74688 .27156 -0.25981 -0.15 Mabsadd L
.74688 .27156 0 -0.3 Mabsadd L
.74688 .27156 .25981 -0.15 Mabsadd L
.74688 .27156 .25981 .15 Mabsadd L
.74688 .27156 0 .3 Mabsadd L s
.75 .27673 0 .3 Mabsadd m
.75 .27673 -0.25981 .15 Mabsadd L
.75 .27673 -0.25981 -0.15 Mabsadd L
.75 .27673 0 -0.3 Mabsadd L
.75 .27673 .25981 -0.15 Mabsadd L
.75 .27673 .25981 .15 Mabsadd L
.75 .27673 0 .3 Mabsadd L s
.75313 .28135 0 .3 Mabsadd m
.75313 .28135 -0.25981 .15 Mabsadd L
.75313 .28135 -0.25981 -0.15 Mabsadd L
.75313 .28135 0 -0.3 Mabsadd L
.75313 .28135 .25981 -0.15 Mabsadd L
.75313 .28135 .25981 .15 Mabsadd L
.75313 .28135 0 .3 Mabsadd L s
.75625 .28532 0 .3 Mabsadd m
.75625 .28532 -0.25981 .15 Mabsadd L
.75625 .28532 -0.25981 -0.15 Mabsadd L
.75625 .28532 0 -0.3 Mabsadd L
.75625 .28532 .25981 -0.15 Mabsadd L
.75625 .28532 .25981 .15 Mabsadd L
.75625 .28532 0 .3 Mabsadd L s
.75938 .28862 0 .3 Mabsadd m
.75938 .28862 -0.25981 .15 Mabsadd L
.75938 .28862 -0.25981 -0.15 Mabsadd L
.75938 .28862 0 -0.3 Mabsadd L
.75938 .28862 .25981 -0.15 Mabsadd L
.75938 .28862 .25981 .15 Mabsadd L
.75938 .28862 0 .3 Mabsadd L s
.7625 .29126 0 .3 Mabsadd m
.7625 .29126 -0.25981 .15 Mabsadd L
.7625 .29126 -0.25981 -0.15 Mabsadd L
.7625 .29126 0 -0.3 Mabsadd L
.7625 .29126 .25981 -0.15 Mabsadd L
.7625 .29126 .25981 .15 Mabsadd L
.7625 .29126 0 .3 Mabsadd L s
.76563 .29333 0 .3 Mabsadd m
.76563 .29333 -0.25981 .15 Mabsadd L
.76563 .29333 -0.25981 -0.15 Mabsadd L
.76563 .29333 0 -0.3 Mabsadd L
.76563 .29333 .25981 -0.15 Mabsadd L
.76563 .29333 .25981 .15 Mabsadd L
.76563 .29333 0 .3 Mabsadd L s
.76875 .29492 0 .3 Mabsadd m
.76875 .29492 -0.25981 .15 Mabsadd L
.76875 .29492 -0.25981 -0.15 Mabsadd L
.76875 .29492 0 -0.3 Mabsadd L
.76875 .29492 .25981 -0.15 Mabsadd L
.76875 .29492 .25981 .15 Mabsadd L
.76875 .29492 0 .3 Mabsadd L s
.77188 .29614 0 .3 Mabsadd m
.77188 .29614 -0.25981 .15 Mabsadd L
.77188 .29614 -0.25981 -0.15 Mabsadd L
.77188 .29614 0 -0.3 Mabsadd L
.77188 .29614 .25981 -0.15 Mabsadd L
.77188 .29614 .25981 .15 Mabsadd L
.77188 .29614 0 .3 Mabsadd L s
.775 .29712 0 .3 Mabsadd m
.775 .29712 -0.25981 .15 Mabsadd L
.775 .29712 -0.25981 -0.15 Mabsadd L
.775 .29712 0 -0.3 Mabsadd L
.775 .29712 .25981 -0.15 Mabsadd L
.775 .29712 .25981 .15 Mabsadd L
.775 .29712 0 .3 Mabsadd L s
.77813 .29796 0 .3 Mabsadd m
.77813 .29796 -0.25981 .15 Mabsadd L
.77813 .29796 -0.25981 -0.15 Mabsadd L
.77813 .29796 0 -0.3 Mabsadd L
.77813 .29796 .25981 -0.15 Mabsadd L
.77813 .29796 .25981 .15 Mabsadd L
.77813 .29796 0 .3 Mabsadd L s
.78125 .29872 0 .3 Mabsadd m
.78125 .29872 -0.25981 .15 Mabsadd L
.78125 .29872 -0.25981 -0.15 Mabsadd L
.78125 .29872 0 -0.3 Mabsadd L
.78125 .29872 .25981 -0.15 Mabsadd L
.78125 .29872 .25981 .15 Mabsadd L
.78125 .29872 0 .3 Mabsadd L s
.78438 .29945 0 .3 Mabsadd m
.78438 .29945 -0.25981 .15 Mabsadd L
.78438 .29945 -0.25981 -0.15 Mabsadd L
.78438 .29945 0 -0.3 Mabsadd L
.78438 .29945 .25981 -0.15 Mabsadd L
.78438 .29945 .25981 .15 Mabsadd L
.78438 .29945 0 .3 Mabsadd L s
.7875 .30017 0 .3 Mabsadd m
.7875 .30017 -0.25981 .15 Mabsadd L
.7875 .30017 -0.25981 -0.15 Mabsadd L
.7875 .30017 0 -0.3 Mabsadd L
.7875 .30017 .25981 -0.15 Mabsadd L
.7875 .30017 .25981 .15 Mabsadd L
.7875 .30017 0 .3 Mabsadd L s
.79063 .30092 0 .3 Mabsadd m
.79063 .30092 -0.25981 .15 Mabsadd L
.79063 .30092 -0.25981 -0.15 Mabsadd L
.79063 .30092 0 -0.3 Mabsadd L
.79063 .30092 .25981 -0.15 Mabsadd L
.79063 .30092 .25981 .15 Mabsadd L
.79063 .30092 0 .3 Mabsadd L s
.79375 .30175 0 .3 Mabsadd m
.79375 .30175 -0.25981 .15 Mabsadd L
.79375 .30175 -0.25981 -0.15 Mabsadd L
.79375 .30175 0 -0.3 Mabsadd L
.79375 .30175 .25981 -0.15 Mabsadd L
.79375 .30175 .25981 .15 Mabsadd L
.79375 .30175 0 .3 Mabsadd L s
.79688 .30273 0 .3 Mabsadd m
.79688 .30273 -0.25981 .15 Mabsadd L
.79688 .30273 -0.25981 -0.15 Mabsadd L
.79688 .30273 0 -0.3 Mabsadd L
.79688 .30273 .25981 -0.15 Mabsadd L
.79688 .30273 .25981 .15 Mabsadd L
.79688 .30273 0 .3 Mabsadd L s
.8 .30398 0 .3 Mabsadd m
.8 .30398 -0.25981 .15 Mabsadd L
.8 .30398 -0.25981 -0.15 Mabsadd L
.8 .30398 0 -0.3 Mabsadd L
.8 .30398 .25981 -0.15 Mabsadd L
.8 .30398 .25981 .15 Mabsadd L
.8 .30398 0 .3 Mabsadd L s
.80312 .30559 0 .3 Mabsadd m
.80312 .30559 -0.25981 .15 Mabsadd L
.80312 .30559 -0.25981 -0.15 Mabsadd L
.80312 .30559 0 -0.3 Mabsadd L
.80312 .30559 .25981 -0.15 Mabsadd L
.80312 .30559 .25981 .15 Mabsadd L
.80312 .30559 0 .3 Mabsadd L s
.80625 .30767 0 .3 Mabsadd m
.80625 .30767 -0.25981 .15 Mabsadd L
.80625 .30767 -0.25981 -0.15 Mabsadd L
.80625 .30767 0 -0.3 Mabsadd L
.80625 .30767 .25981 -0.15 Mabsadd L
.80625 .30767 .25981 .15 Mabsadd L
.80625 .30767 0 .3 Mabsadd L s
.80938 .31029 0 .3 Mabsadd m
.80938 .31029 -0.25981 .15 Mabsadd L
.80938 .31029 -0.25981 -0.15 Mabsadd L
.80938 .31029 0 -0.3 Mabsadd L
.80938 .31029 .25981 -0.15 Mabsadd L
.80938 .31029 .25981 .15 Mabsadd L
.80938 .31029 0 .3 Mabsadd L s
.8125 .31348 0 .3 Mabsadd m
.8125 .31348 -0.25981 .15 Mabsadd L
.8125 .31348 -0.25981 -0.15 Mabsadd L
.8125 .31348 0 -0.3 Mabsadd L
.8125 .31348 .25981 -0.15 Mabsadd L
.8125 .31348 .25981 .15 Mabsadd L
.8125 .31348 0 .3 Mabsadd L s
.81563 .31724 0 .3 Mabsadd m
.81563 .31724 -0.25981 .15 Mabsadd L
.81563 .31724 -0.25981 -0.15 Mabsadd L
.81563 .31724 0 -0.3 Mabsadd L
.81563 .31724 .25981 -0.15 Mabsadd L
.81563 .31724 .25981 .15 Mabsadd L
.81563 .31724 0 .3 Mabsadd L s
.81875 .3215 0 .3 Mabsadd m
.81875 .3215 -0.25981 .15 Mabsadd L
.81875 .3215 -0.25981 -0.15 Mabsadd L
.81875 .3215 0 -0.3 Mabsadd L
.81875 .3215 .25981 -0.15 Mabsadd L
.81875 .3215 .25981 .15 Mabsadd L
.81875 .3215 0 .3 Mabsadd L s
.82188 .3262 0 .3 Mabsadd m
.82188 .3262 -0.25981 .15 Mabsadd L
.82188 .3262 -0.25981 -0.15 Mabsadd L
.82188 .3262 0 -0.3 Mabsadd L
.82188 .3262 .25981 -0.15 Mabsadd L
.82188 .3262 .25981 .15 Mabsadd L
.82188 .3262 0 .3 Mabsadd L s
.825 .33123 0 .3 Mabsadd m
.825 .33123 -0.25981 .15 Mabsadd L
.825 .33123 -0.25981 -0.15 Mabsadd L
.825 .33123 0 -0.3 Mabsadd L
.825 .33123 .25981 -0.15 Mabsadd L
.825 .33123 .25981 .15 Mabsadd L
.825 .33123 0 .3 Mabsadd L s
.82813 .33647 0 .3 Mabsadd m
.82813 .33647 -0.25981 .15 Mabsadd L
.82813 .33647 -0.25981 -0.15 Mabsadd L
.82813 .33647 0 -0.3 Mabsadd L
.82813 .33647 .25981 -0.15 Mabsadd L
.82813 .33647 .25981 .15 Mabsadd L
.82813 .33647 0 .3 Mabsadd L s
.83125 .34177 0 .3 Mabsadd m
.83125 .34177 -0.25981 .15 Mabsadd L
.83125 .34177 -0.25981 -0.15 Mabsadd L
.83125 .34177 0 -0.3 Mabsadd L
.83125 .34177 .25981 -0.15 Mabsadd L
.83125 .34177 .25981 .15 Mabsadd L
.83125 .34177 0 .3 Mabsadd L s
.83438 .34699 0 .3 Mabsadd m
.83438 .34699 -0.25981 .15 Mabsadd L
.83438 .34699 -0.25981 -0.15 Mabsadd L
.83438 .34699 0 -0.3 Mabsadd L
.83438 .34699 .25981 -0.15 Mabsadd L
.83438 .34699 .25981 .15 Mabsadd L
.83438 .34699 0 .3 Mabsadd L s
.8375 .352 0 .3 Mabsadd m
.8375 .352 -0.25981 .15 Mabsadd L
.8375 .352 -0.25981 -0.15 Mabsadd L
.8375 .352 0 -0.3 Mabsadd L
.8375 .352 .25981 -0.15 Mabsadd L
.8375 .352 .25981 .15 Mabsadd L
.8375 .352 0 .3 Mabsadd L s
.84063 .35668 0 .3 Mabsadd m
.84063 .35668 -0.25981 .15 Mabsadd L
.84063 .35668 -0.25981 -0.15 Mabsadd L
.84063 .35668 0 -0.3 Mabsadd L
.84063 .35668 .25981 -0.15 Mabsadd L
.84063 .35668 .25981 .15 Mabsadd L
.84063 .35668 0 .3 Mabsadd L s
.84375 .36092 0 .3 Mabsadd m
.84375 .36092 -0.25981 .15 Mabsadd L
.84375 .36092 -0.25981 -0.15 Mabsadd L
.84375 .36092 0 -0.3 Mabsadd L
.84375 .36092 .25981 -0.15 Mabsadd L
.84375 .36092 .25981 .15 Mabsadd L
.84375 .36092 0 .3 Mabsadd L s
.84688 .36469 0 .3 Mabsadd m
.84688 .36469 -0.25981 .15 Mabsadd L
.84688 .36469 -0.25981 -0.15 Mabsadd L
.84688 .36469 0 -0.3 Mabsadd L
.84688 .36469 .25981 -0.15 Mabsadd L
.84688 .36469 .25981 .15 Mabsadd L
.84688 .36469 0 .3 Mabsadd L s
.85 .36793 0 .3 Mabsadd m
.85 .36793 -0.25981 .15 Mabsadd L
.85 .36793 -0.25981 -0.15 Mabsadd L
.85 .36793 0 -0.3 Mabsadd L
.85 .36793 .25981 -0.15 Mabsadd L
.85 .36793 .25981 .15 Mabsadd L
.85 .36793 0 .3 Mabsadd L s
.85313 .37068 0 .3 Mabsadd m
.85313 .37068 -0.25981 .15 Mabsadd L
.85313 .37068 -0.25981 -0.15 Mabsadd L
.85313 .37068 0 -0.3 Mabsadd L
.85313 .37068 .25981 -0.15 Mabsadd L
.85313 .37068 .25981 .15 Mabsadd L
.85313 .37068 0 .3 Mabsadd L s
.85625 .37297 0 .3 Mabsadd m
.85625 .37297 -0.25981 .15 Mabsadd L
.85625 .37297 -0.25981 -0.15 Mabsadd L
.85625 .37297 0 -0.3 Mabsadd L
.85625 .37297 .25981 -0.15 Mabsadd L
.85625 .37297 .25981 .15 Mabsadd L
.85625 .37297 0 .3 Mabsadd L s
.85938 .3749 0 .3 Mabsadd m
.85938 .3749 -0.25981 .15 Mabsadd L
.85938 .3749 -0.25981 -0.15 Mabsadd L
.85938 .3749 0 -0.3 Mabsadd L
.85938 .3749 .25981 -0.15 Mabsadd L
.85938 .3749 .25981 .15 Mabsadd L
.85938 .3749 0 .3 Mabsadd L s
.8625 .37658 0 .3 Mabsadd m
.8625 .37658 -0.25981 .15 Mabsadd L
.8625 .37658 -0.25981 -0.15 Mabsadd L
.8625 .37658 0 -0.3 Mabsadd L
.8625 .37658 .25981 -0.15 Mabsadd L
.8625 .37658 .25981 .15 Mabsadd L
.8625 .37658 0 .3 Mabsadd L s
.86563 .37817 0 .3 Mabsadd m
.86563 .37817 -0.25981 .15 Mabsadd L
.86563 .37817 -0.25981 -0.15 Mabsadd L
.86563 .37817 0 -0.3 Mabsadd L
.86563 .37817 .25981 -0.15 Mabsadd L
.86563 .37817 .25981 .15 Mabsadd L
.86563 .37817 0 .3 Mabsadd L s
.86875 .37979 0 .3 Mabsadd m
.86875 .37979 -0.25981 .15 Mabsadd L
.86875 .37979 -0.25981 -0.15 Mabsadd L
.86875 .37979 0 -0.3 Mabsadd L
.86875 .37979 .25981 -0.15 Mabsadd L
.86875 .37979 .25981 .15 Mabsadd L
.86875 .37979 0 .3 Mabsadd L s
.87188 .38155 0 .3 Mabsadd m
.87188 .38155 -0.25981 .15 Mabsadd L
.87188 .38155 -0.25981 -0.15 Mabsadd L
.87188 .38155 0 -0.3 Mabsadd L
.87188 .38155 .25981 -0.15 Mabsadd L
.87188 .38155 .25981 .15 Mabsadd L
.87188 .38155 0 .3 Mabsadd L s
.875 .38351 0 .3 Mabsadd m
.875 .38351 -0.25981 .15 Mabsadd L
.875 .38351 -0.25981 -0.15 Mabsadd L
.875 .38351 0 -0.3 Mabsadd L
.875 .38351 .25981 -0.15 Mabsadd L
.875 .38351 .25981 .15 Mabsadd L
.875 .38351 0 .3 Mabsadd L s
.87813 .38566 0 .3 Mabsadd m
.87813 .38566 -0.25981 .15 Mabsadd L
.87813 .38566 -0.25981 -0.15 Mabsadd L
.87813 .38566 0 -0.3 Mabsadd L
.87813 .38566 .25981 -0.15 Mabsadd L
.87813 .38566 .25981 .15 Mabsadd L
.87813 .38566 0 .3 Mabsadd L s
.88125 .38792 0 .3 Mabsadd m
.88125 .38792 -0.25981 .15 Mabsadd L
.88125 .38792 -0.25981 -0.15 Mabsadd L
.88125 .38792 0 -0.3 Mabsadd L
.88125 .38792 .25981 -0.15 Mabsadd L
.88125 .38792 .25981 .15 Mabsadd L
.88125 .38792 0 .3 Mabsadd L s
.88438 .3902 0 .3 Mabsadd m
.88438 .3902 -0.25981 .15 Mabsadd L
.88438 .3902 -0.25981 -0.15 Mabsadd L
.88438 .3902 0 -0.3 Mabsadd L
.88438 .3902 .25981 -0.15 Mabsadd L
.88438 .3902 .25981 .15 Mabsadd L
.88438 .3902 0 .3 Mabsadd L s
.8875 .39239 0 .3 Mabsadd m
.8875 .39239 -0.25981 .15 Mabsadd L
.8875 .39239 -0.25981 -0.15 Mabsadd L
.8875 .39239 0 -0.3 Mabsadd L
.8875 .39239 .25981 -0.15 Mabsadd L
.8875 .39239 .25981 .15 Mabsadd L
.8875 .39239 0 .3 Mabsadd L s
.89063 .3944 0 .3 Mabsadd m
.89063 .3944 -0.25981 .15 Mabsadd L
.89063 .3944 -0.25981 -0.15 Mabsadd L
.89063 .3944 0 -0.3 Mabsadd L
.89063 .3944 .25981 -0.15 Mabsadd L
.89063 .3944 .25981 .15 Mabsadd L
.89063 .3944 0 .3 Mabsadd L s
.89375 .39619 0 .3 Mabsadd m
.89375 .39619 -0.25981 .15 Mabsadd L
.89375 .39619 -0.25981 -0.15 Mabsadd L
.89375 .39619 0 -0.3 Mabsadd L
.89375 .39619 .25981 -0.15 Mabsadd L
.89375 .39619 .25981 .15 Mabsadd L
.89375 .39619 0 .3 Mabsadd L s
.89688 .3978 0 .3 Mabsadd m
.89688 .3978 -0.25981 .15 Mabsadd L
.89688 .3978 -0.25981 -0.15 Mabsadd L
.89688 .3978 0 -0.3 Mabsadd L
.89688 .3978 .25981 -0.15 Mabsadd L
.89688 .3978 .25981 .15 Mabsadd L
.89688 .3978 0 .3 Mabsadd L s
.9 .39932 0 .3 Mabsadd m
.9 .39932 -0.25981 .15 Mabsadd L
.9 .39932 -0.25981 -0.15 Mabsadd L
.9 .39932 0 -0.3 Mabsadd L
.9 .39932 .25981 -0.15 Mabsadd L
.9 .39932 .25981 .15 Mabsadd L
.9 .39932 0 .3 Mabsadd L s
.90313 .40092 0 .3 Mabsadd m
.90313 .40092 -0.25981 .15 Mabsadd L
.90313 .40092 -0.25981 -0.15 Mabsadd L
.90313 .40092 0 -0.3 Mabsadd L
.90313 .40092 .25981 -0.15 Mabsadd L
.90313 .40092 .25981 .15 Mabsadd L
.90313 .40092 0 .3 Mabsadd L s
.90625 .40276 0 .3 Mabsadd m
.90625 .40276 -0.25981 .15 Mabsadd L
.90625 .40276 -0.25981 -0.15 Mabsadd L
.90625 .40276 0 -0.3 Mabsadd L
.90625 .40276 .25981 -0.15 Mabsadd L
.90625 .40276 .25981 .15 Mabsadd L
.90625 .40276 0 .3 Mabsadd L s
.90938 .40502 0 .3 Mabsadd m
.90938 .40502 -0.25981 .15 Mabsadd L
.90938 .40502 -0.25981 -0.15 Mabsadd L
.90938 .40502 0 -0.3 Mabsadd L
.90938 .40502 .25981 -0.15 Mabsadd L
.90938 .40502 .25981 .15 Mabsadd L
.90938 .40502 0 .3 Mabsadd L s
.9125 .40784 0 .3 Mabsadd m
.9125 .40784 -0.25981 .15 Mabsadd L
.9125 .40784 -0.25981 -0.15 Mabsadd L
.9125 .40784 0 -0.3 Mabsadd L
.9125 .40784 .25981 -0.15 Mabsadd L
.9125 .40784 .25981 .15 Mabsadd L
.9125 .40784 0 .3 Mabsadd L s
.91563 .4113 0 .3 Mabsadd m
.91563 .4113 -0.25981 .15 Mabsadd L
.91563 .4113 -0.25981 -0.15 Mabsadd L
.91563 .4113 0 -0.3 Mabsadd L
.91563 .4113 .25981 -0.15 Mabsadd L
.91563 .4113 .25981 .15 Mabsadd L
.91563 .4113 0 .3 Mabsadd L s
.91875 .4154 0 .3 Mabsadd m
.91875 .4154 -0.25981 .15 Mabsadd L
.91875 .4154 -0.25981 -0.15 Mabsadd L
.91875 .4154 0 -0.3 Mabsadd L
.91875 .4154 .25981 -0.15 Mabsadd L
.91875 .4154 .25981 .15 Mabsadd L
.91875 .4154 0 .3 Mabsadd L s
.92188 .42008 0 .3 Mabsadd m
.92188 .42008 -0.25981 .15 Mabsadd L
.92188 .42008 -0.25981 -0.15 Mabsadd L
.92188 .42008 0 -0.3 Mabsadd L
.92188 .42008 .25981 -0.15 Mabsadd L
.92188 .42008 .25981 .15 Mabsadd L
.92188 .42008 0 .3 Mabsadd L s
.925 .42523 0 .3 Mabsadd m
.925 .42523 -0.25981 .15 Mabsadd L
.925 .42523 -0.25981 -0.15 Mabsadd L
.925 .42523 0 -0.3 Mabsadd L
.925 .42523 .25981 -0.15 Mabsadd L
.925 .42523 .25981 .15 Mabsadd L
.925 .42523 0 .3 Mabsadd L s
.92813 .43072 0 .3 Mabsadd m
.92813 .43072 -0.25981 .15 Mabsadd L
.92813 .43072 -0.25981 -0.15 Mabsadd L
.92813 .43072 0 -0.3 Mabsadd L
.92813 .43072 .25981 -0.15 Mabsadd L
.92813 .43072 .25981 .15 Mabsadd L
.92813 .43072 0 .3 Mabsadd L s
.93125 .43637 0 .3 Mabsadd m
.93125 .43637 -0.25981 .15 Mabsadd L
.93125 .43637 -0.25981 -0.15 Mabsadd L
.93125 .43637 0 -0.3 Mabsadd L
.93125 .43637 .25981 -0.15 Mabsadd L
.93125 .43637 .25981 .15 Mabsadd L
.93125 .43637 0 .3 Mabsadd L s
.93438 .44206 0 .3 Mabsadd m
.93438 .44206 -0.25981 .15 Mabsadd L
.93438 .44206 -0.25981 -0.15 Mabsadd L
.93438 .44206 0 -0.3 Mabsadd L
.93438 .44206 .25981 -0.15 Mabsadd L
.93438 .44206 .25981 .15 Mabsadd L
.93438 .44206 0 .3 Mabsadd L s
.9375 .44765 0 .3 Mabsadd m
.9375 .44765 -0.25981 .15 Mabsadd L
.9375 .44765 -0.25981 -0.15 Mabsadd L
.9375 .44765 0 -0.3 Mabsadd L
.9375 .44765 .25981 -0.15 Mabsadd L
.9375 .44765 .25981 .15 Mabsadd L
.9375 .44765 0 .3 Mabsadd L s
.94063 .45302 0 .3 Mabsadd m
.94063 .45302 -0.25981 .15 Mabsadd L
.94063 .45302 -0.25981 -0.15 Mabsadd L
.94063 .45302 0 -0.3 Mabsadd L
.94063 .45302 .25981 -0.15 Mabsadd L
.94063 .45302 .25981 .15 Mabsadd L
.94063 .45302 0 .3 Mabsadd L s
.94375 .45811 0 .3 Mabsadd m
.94375 .45811 -0.25981 .15 Mabsadd L
.94375 .45811 -0.25981 -0.15 Mabsadd L
.94375 .45811 0 -0.3 Mabsadd L
.94375 .45811 .25981 -0.15 Mabsadd L
.94375 .45811 .25981 .15 Mabsadd L
.94375 .45811 0 .3 Mabsadd L s
.94688 .46284 0 .3 Mabsadd m
.94688 .46284 -0.25981 .15 Mabsadd L
.94688 .46284 -0.25981 -0.15 Mabsadd L
.94688 .46284 0 -0.3 Mabsadd L
.94688 .46284 .25981 -0.15 Mabsadd L
.94688 .46284 .25981 .15 Mabsadd L
.94688 .46284 0 .3 Mabsadd L s
.95 .46717 0 .3 Mabsadd m
.95 .46717 -0.25981 .15 Mabsadd L
.95 .46717 -0.25981 -0.15 Mabsadd L
.95 .46717 0 -0.3 Mabsadd L
.95 .46717 .25981 -0.15 Mabsadd L
.95 .46717 .25981 .15 Mabsadd L
.95 .46717 0 .3 Mabsadd L s
.95313 .4711 0 .3 Mabsadd m
.95313 .4711 -0.25981 .15 Mabsadd L
.95313 .4711 -0.25981 -0.15 Mabsadd L
.95313 .4711 0 -0.3 Mabsadd L
.95313 .4711 .25981 -0.15 Mabsadd L
.95313 .4711 .25981 .15 Mabsadd L
.95313 .4711 0 .3 Mabsadd L s
.95625 .47462 0 .3 Mabsadd m
.95625 .47462 -0.25981 .15 Mabsadd L
.95625 .47462 -0.25981 -0.15 Mabsadd L
.95625 .47462 0 -0.3 Mabsadd L
.95625 .47462 .25981 -0.15 Mabsadd L
.95625 .47462 .25981 .15 Mabsadd L
.95625 .47462 0 .3 Mabsadd L s
.95938 .47773 0 .3 Mabsadd m
.95938 .47773 -0.25981 .15 Mabsadd L
.95938 .47773 -0.25981 -0.15 Mabsadd L
.95938 .47773 0 -0.3 Mabsadd L
.95938 .47773 .25981 -0.15 Mabsadd L
.95938 .47773 .25981 .15 Mabsadd L
.95938 .47773 0 .3 Mabsadd L s
.9625 .48042 0 .3 Mabsadd m
.9625 .48042 -0.25981 .15 Mabsadd L
.9625 .48042 -0.25981 -0.15 Mabsadd L
.9625 .48042 0 -0.3 Mabsadd L
.9625 .48042 .25981 -0.15 Mabsadd L
.9625 .48042 .25981 .15 Mabsadd L
.9625 .48042 0 .3 Mabsadd L s
.96563 .48266 0 .3 Mabsadd m
.96563 .48266 -0.25981 .15 Mabsadd L
.96563 .48266 -0.25981 -0.15 Mabsadd L
.96563 .48266 0 -0.3 Mabsadd L
.96563 .48266 .25981 -0.15 Mabsadd L
.96563 .48266 .25981 .15 Mabsadd L
.96563 .48266 0 .3 Mabsadd L s
.96875 .48442 0 .3 Mabsadd m
.96875 .48442 -0.25981 .15 Mabsadd L
.96875 .48442 -0.25981 -0.15 Mabsadd L
.96875 .48442 0 -0.3 Mabsadd L
.96875 .48442 .25981 -0.15 Mabsadd L
.96875 .48442 .25981 .15 Mabsadd L
.96875 .48442 0 .3 Mabsadd L s
.97188 .48563 0 .3 Mabsadd m
.97188 .48563 -0.25981 .15 Mabsadd L
.97188 .48563 -0.25981 -0.15 Mabsadd L
.97188 .48563 0 -0.3 Mabsadd L
.97188 .48563 .25981 -0.15 Mabsadd L
.97188 .48563 .25981 .15 Mabsadd L
.97188 .48563 0 .3 Mabsadd L s
.975 .48624 0 .3 Mabsadd m
.975 .48624 -0.25981 .15 Mabsadd L
.975 .48624 -0.25981 -0.15 Mabsadd L
.975 .48624 0 -0.3 Mabsadd L
.975 .48624 .25981 -0.15 Mabsadd L
.975 .48624 .25981 .15 Mabsadd L
.975 .48624 0 .3 Mabsadd L s
.97813 .48626 0 .3 Mabsadd m
.97813 .48626 -0.25981 .15 Mabsadd L
.97813 .48626 -0.25981 -0.15 Mabsadd L
.97813 .48626 0 -0.3 Mabsadd L
.97813 .48626 .25981 -0.15 Mabsadd L
.97813 .48626 .25981 .15 Mabsadd L
.97813 .48626 0 .3 Mabsadd L s
.98125 .48575 0 .3 Mabsadd m
.98125 .48575 -0.25981 .15 Mabsadd L
.98125 .48575 -0.25981 -0.15 Mabsadd L
.98125 .48575 0 -0.3 Mabsadd L
.98125 .48575 .25981 -0.15 Mabsadd L
.98125 .48575 .25981 .15 Mabsadd L
.98125 .48575 0 .3 Mabsadd L s
.98438 .48488 0 .3 Mabsadd m
.98438 .48488 -0.25981 .15 Mabsadd L
.98438 .48488 -0.25981 -0.15 Mabsadd L
.98438 .48488 0 -0.3 Mabsadd L
.98438 .48488 .25981 -0.15 Mabsadd L
.98438 .48488 .25981 .15 Mabsadd L
.98438 .48488 0 .3 Mabsadd L s
.9875 .48389 0 .3 Mabsadd m
.9875 .48389 -0.25981 .15 Mabsadd L
.9875 .48389 -0.25981 -0.15 Mabsadd L
.9875 .48389 0 -0.3 Mabsadd L
.9875 .48389 .25981 -0.15 Mabsadd L
.9875 .48389 .25981 .15 Mabsadd L
.9875 .48389 0 .3 Mabsadd L s
.99063 .48309 0 .3 Mabsadd m
.99063 .48309 -0.25981 .15 Mabsadd L
.99063 .48309 -0.25981 -0.15 Mabsadd L
.99063 .48309 0 -0.3 Mabsadd L
.99063 .48309 .25981 -0.15 Mabsadd L
.99063 .48309 .25981 .15 Mabsadd L
.99063 .48309 0 .3 Mabsadd L s
.99375 .48284 0 .3 Mabsadd m
.99375 .48284 -0.25981 .15 Mabsadd L
.99375 .48284 -0.25981 -0.15 Mabsadd L
.99375 .48284 0 -0.3 Mabsadd L
.99375 .48284 .25981 -0.15 Mabsadd L
.99375 .48284 .25981 .15 Mabsadd L
.99375 .48284 0 .3 Mabsadd L s
.99688 .48344 0 .3 Mabsadd m
.99688 .48344 -0.25981 .15 Mabsadd L
.99688 .48344 -0.25981 -0.15 Mabsadd L
.99688 .48344 0 -0.3 Mabsadd L
.99688 .48344 .25981 -0.15 Mabsadd L
.99688 .48344 .25981 .15 Mabsadd L
.99688 .48344 0 .3 Mabsadd L s
1 .48516 0 .3 Mabsadd m
1 .48516 -0.25981 .15 Mabsadd L
1 .48516 -0.25981 -0.15 Mabsadd L
1 .48516 0 -0.3 Mabsadd L
1 .48516 .25981 -0.15 Mabsadd L
1 .48516 .25981 .15 Mabsadd L
1 .48516 0 .3 Mabsadd L s
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> stress_periodic.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 146
%%HiResBoundingBox: 91.5625 3.1875 321.938 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (11:57:51)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 98.875 144.500 moveto
 299.813 144.500 lineto
 299.813 20.313 lineto
 98.875 20.313 lineto
 98.875 144.500 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 145.500000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    142.312500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.037894 0.149274 0.0597919 [
[.02381 .13677 -12.4688 -14.1875 ]
[.02381 .13677 12.4688 0 ]
[.14286 .13677 -12.4688 -14.1875 ]
[.14286 .13677 12.4688 0 ]
[.2619 .13677 -12.4688 -14.1875 ]
[.2619 .13677 12.4688 0 ]
[.38095 .13677 -8.6875 -14.1875 ]
[.38095 .13677 8.6875 0 ]
[.61905 .13677 -4.875 -14.1875 ]
[.61905 .13677 4.875 0 ]
[.7381 .13677 -8.65625 -14.1875 ]
[.7381 .13677 8.65625 0 ]
[.85714 .13677 -8.65625 -14.1875 ]
[.85714 .13677 8.65625 0 ]
[.97619 .13677 -8.65625 -14.1875 ]
[.97619 .13677 8.65625 0 ]
[1.025 .14927 0 -7.09375 ]
[1.025 .14927 17.4375 7.09375 ]
[.4875 .02969 -17.125 -7.09375 ]
[.4875 .02969 0 7.09375 ]
[.4875 .26886 -9.5 -7.09375 ]
[.4875 .26886 0 7.09375 ]
[.4875 .38844 -9.5 -7.09375 ]
[.4875 .38844 0 7.09375 ]
[.4875 .50803 -9.5 -7.09375 ]
[.4875 .50803 0 7.09375 ]
[.5 .64303 -90.5625 0 ]
[.5 .64303 90.5625 15.125 ]
[ 0 0 0 0 ]
[ 1 .61803 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.02381 .14927 m
.02381 .15552 L
s
gsave
.02381 .13677 -73.4688 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(4) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.14286 .14927 m
.14286 .15552 L
s
gsave
.14286 .13677 -73.4688 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(3) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.2619 .14927 m
.2619 .15552 L
s
gsave
.2619 .13677 -73.4688 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
78.188 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.38095 .14927 m
.38095 .15552 L
s
gsave
.38095 .13677 -69.6875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.61905 .14927 m
.61905 .15552 L
s
gsave
.61905 .13677 -65.875 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.7381 .14927 m
.7381 .15552 L
s
gsave
.7381 .13677 -69.6563 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.85714 .14927 m
.85714 .15552 L
s
gsave
.85714 .13677 -69.6563 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(3) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.97619 .14927 m
.97619 .15552 L
s
gsave
.97619 .13677 -69.6563 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(4) show
70.563 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
0 .14927 m
1 .14927 L
s
gsave
1.025 .14927 -61 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gx) show
76.438 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.5 .02969 m
.50625 .02969 L
s
gsave
.4875 .02969 -78.125 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
.5 .26886 m
.50625 .26886 L
s
gsave
.4875 .26886 -70.5 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
.5 .38844 m
.50625 .38844 L
s
gsave
.4875 .38844 -70.5 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(4) show
1.000 setlinewidth
grestore
.5 .50803 m
.50625 .50803 L
s
gsave
.4875 .50803 -70.5 -11.0938 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(6) show
1.000 setlinewidth
grestore
.125 Mabswid
.5 .05959 m
.50375 .05959 L
s
.5 .08948 m
.50375 .08948 L
s
.5 .11938 m
.50375 .11938 L
s
.5 .17917 m
.50375 .17917 L
s
.5 .20907 m
.50375 .20907 L
s
.5 .23896 m
.50375 .23896 L
s
.5 .29875 m
.50375 .29875 L
s
.5 .32865 m
.50375 .32865 L
s
.5 .35855 m
.50375 .35855 L
s
.5 .41834 m
.50375 .41834 L
s
.5 .44823 m
.50375 .44823 L
s
.5 .47813 m
.50375 .47813 L
s
.5 .53792 m
.50375 .53792 L
s
.5 .56782 m
.50375 .56782 L
s
.5 .59771 m
.50375 .59771 L
s
.25 Mabswid
.5 0 m
.5 .61803 L
s
gsave
.5 .64303 -151.563 -4 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 23.125 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(s) show
70.438 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(xx) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
78.688 14.750 moveto
(\220) show
82.125 14.750 moveto
(@) show
85.750 14.750 moveto
(H) show
89.250 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
94.875 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(+) show
101.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
107.938 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(m) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
113.813 14.750 moveto
(L) show
117.313 14.750 moveto
(H) show
120.813 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gh) show
134.250 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
138.625 14.750 moveto
(L) show
142.125 10.375 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
146.500 14.750 moveto
(D) show
150.125 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(,) show
152.875 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(s) show
160.313 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(yy) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
168.688 14.750 moveto
(\220) show
172.125 14.750 moveto
(@) show
175.750 14.750 moveto
(H) show
179.250 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
184.875 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(+) show
191.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
197.938 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(m) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
203.813 14.750 moveto
(L) show
207.313 14.750 moveto
(H) show
210.813 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(Gh) show
224.250 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
228.625 14.750 moveto
(L) show
232.125 10.375 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
236.500 14.750 moveto
(D) show
240.125 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
0 0 m
1 0 L
1 .61803 L
0 .61803 L
closepath
clip
newpath
1 0 0 r
.015 w
.02381 .60332 m
.02499 .60326 L
.02605 .60309 L
.02729 .60276 L
.02846 .60232 L
.03053 .60124 L
.03279 .59963 L
.03527 .59732 L
.0379 .5943 L
.04262 .58742 L
.05205 .56858 L
.06244 .54143 L
.10458 .40779 L
.14487 .30433 L
.18364 .20267 L
.20335 .13934 L
.21376 .10548 L
.22486 .07208 L
.23566 .04493 L
.24076 .03467 L
.24546 .02695 L
.25018 .02099 L
.25267 .01862 L
.25394 .01763 L
.2553 .01672 L
.25649 .01606 L
.25759 .01557 L
.25868 .01519 L
.25972 .01493 L
.26093 .01476 L
.26204 .01472 L
.26327 .0148 L
.26457 .01504 L
.26571 .01538 L
.26695 .01589 L
.26946 .01734 L
.27178 .01918 L
.27394 .02133 L
.27883 .02765 L
.28404 .03653 L
.29362 .05787 L
.30232 .08178 L
.3423 .20913 L
.38077 .30859 L
.42169 .41523 L
.44205 .48067 L
.46109 .54065 L
.47046 .56553 L
.47936 .58427 L
.48426 .5921 L
Mistroke
.48685 .59545 L
.48961 .59838 L
.49216 .6005 L
.49447 .60191 L
.49559 .60242 L
.4968 .60285 L
.49793 .60312 L
.49898 .60327 L
.50025 .60332 L
.50145 .60322 L
.50252 .60303 L
.50369 .60269 L
.50497 .60218 L
.50632 .60148 L
.50874 .59981 L
.51098 .59781 L
.51307 .59554 L
.51784 .58897 L
.5278 .56961 L
.53852 .54176 L
.57971 .41097 L
.61939 .30822 L
.65755 .20957 L
.67884 .14165 L
.69816 .08036 L
.70783 .05428 L
.71291 .04266 L
.71829 .0323 L
.72299 .02506 L
.72549 .02196 L
.72816 .01923 L
.73062 .01728 L
.73287 .01597 L
.73395 .01551 L
.73512 .01512 L
.73623 .01487 L
.73726 .01475 L
.73843 .01472 L
.73967 .01483 L
.74073 .01503 L
.74188 .01538 L
.74313 .01588 L
.74447 .01658 L
.74687 .01825 L
.7493 .02045 L
.7516 .02301 L
.7559 .029 L
.76578 .04816 L
.77649 .07592 L
.81738 .20577 L
Mistroke
.85675 .3081 L
.89461 .40536 L
.91566 .47218 L
.93491 .53371 L
.94443 .56004 L
.94945 .572 L
.95481 .58291 L
.95995 .59138 L
.96461 .59719 L
.96686 .59933 L
.96929 .60113 L
.97041 .60178 L
.97159 .60235 L
.9726 .60272 L
.97371 .60303 L
.97491 .60324 L
.97619 .60332 L
Mfstroke
0 1 .4 r
.02381 .60332 m
.02499 .60313 L
.02605 .60262 L
.02729 .60165 L
.02846 .60034 L
.03053 .59709 L
.03279 .59225 L
.03527 .58538 L
.0379 .57636 L
.04262 .55595 L
.05205 .50078 L
.06244 .42336 L
.08274 .25486 L
.09394 .17204 L
.09946 .13778 L
.10458 .11082 L
.10986 .08843 L
.11464 .07308 L
.11738 .06644 L
.11995 .06161 L
.12128 .05967 L
.12267 .058 L
.12341 .05728 L
.12421 .05662 L
.12488 .05616 L
.12562 .05576 L
.12691 .05532 L
.12813 .05519 L
.12932 .05533 L
.13042 .05569 L
.13161 .05633 L
.13292 .05731 L
.13429 .05866 L
.13557 .06019 L
.14005 .06753 L
.14487 .0785 L
.15444 .10739 L
.16491 .14496 L
.17596 .18475 L
.18601 .21607 L
.19085 .22855 L
.19609 .23984 L
.20105 .24826 L
.20562 .25412 L
.20812 .25659 L
.21046 .25844 L
.21303 .25999 L
.21448 .26066 L
.21579 .26114 L
.21717 .26152 L
Mistroke
.21844 .26177 L
.21917 .26188 L
.21983 .26194 L
.2206 .26199 L
.22132 .262 L
.22264 .26196 L
.22384 .26186 L
.22448 .26177 L
.22517 .26166 L
.22657 .26139 L
.23745 .25743 L
.24281 .25504 L
.24775 .25301 L
.25224 .25154 L
.2545 .25098 L
.25572 .25074 L
.257 .25052 L
.2583 .25035 L
.2595 .25025 L
.26078 .25018 L
.26151 .25016 L
.26218 .25016 L
.26342 .25019 L
.26454 .25026 L
.26583 .25039 L
.26704 .25056 L
.2693 .25098 L
.27178 .2516 L
.27678 .25329 L
.28575 .25717 L
.2908 .25933 L
.29359 .26035 L
.29622 .26114 L
.29741 .26142 L
.29867 .26167 L
.29933 .26177 L
.30006 .26187 L
.30134 .26197 L
.3025 .262 L
.30374 .26196 L
.30492 .26184 L
.30601 .26166 L
.30728 .26136 L
.30848 .26098 L
.31074 .26001 L
.31316 .25857 L
.31579 .2565 L
.32053 .25134 L
.32491 .24488 L
.32969 .23588 L
Mistroke
.33495 .22365 L
.3456 .1923 L
.36665 .11679 L
.37664 .0847 L
.3815 .07232 L
.3859 .06365 L
.38828 .06014 L
.39051 .05765 L
.39174 .05664 L
.39287 .05594 L
.39411 .05543 L
.39542 .0552 L
.39665 .05527 L
.39735 .05544 L
.39798 .05567 L
.39921 .05634 L
.40037 .05725 L
.40172 .05865 L
.40297 .06027 L
.4058 .06512 L
.40805 .07016 L
.41016 .07585 L
.41496 .09228 L
.41965 .11284 L
.4247 .13976 L
.44475 .28487 L
.46586 .45846 L
.47541 .5242 L
.48066 .55332 L
.48561 .57522 L
.49023 .59024 L
.49284 .59626 L
.49408 .59849 L
.49524 .60019 L
.49622 .60134 L
.49726 .60228 L
.49843 .60298 L
.49949 .60328 L
.50059 .60327 L
.5018 .60287 L
.50293 .60213 L
.50398 .60113 L
.50528 .59947 L
.50664 .59724 L
.50908 .59199 L
.51171 .58458 L
.51459 .57444 L
.51975 .55125 L
.52456 .52436 L
.54319 .38608 L
Mistroke
.56188 .23171 L
.57172 .16162 L
.58217 .10435 L
.58744 .08348 L
.59023 .07474 L
.59324 .06715 L
.59599 .06186 L
.59852 .05838 L
.59973 .05717 L
.60037 .05664 L
.60105 .05618 L
.6023 .05556 L
.60346 .05525 L
.60412 .05519 L
.60482 .05522 L
.60607 .05549 L
.60677 .05576 L
.60742 .0561 L
.6089 .05714 L
.61019 .05835 L
.61137 .0597 L
.61402 .06353 L
.61894 .07333 L
.6236 .08537 L
.64181 .14759 L
.65218 .18484 L
.66192 .21529 L
.67143 .23816 L
.67678 .24757 L
.67932 .25115 L
.68168 .25399 L
.68424 .25653 L
.68657 .25838 L
.68915 .25996 L
.69057 .26062 L
.69191 .26112 L
.69322 .26149 L
.69393 .26165 L
.6946 .26177 L
.69578 .26192 L
.69708 .262 L
.69781 .262 L
.69849 .26198 L
.69978 .26188 L
.7005 .2618 L
.70117 .2617 L
.70269 .2614 L
.70534 .2607 L
.70778 .25987 L
.71328 .2576 L
Mistroke
.71803 .25547 L
.72324 .25328 L
.7255 .25245 L
.72793 .25169 L
.73002 .25113 L
.7323 .25067 L
.73363 .25046 L
.73487 .25032 L
.73605 .25022 L
.7373 .25017 L
.73842 .25016 L
.73947 .25019 L
.74062 .25025 L
.74186 .25037 L
.74312 .25054 L
.74426 .25073 L
.74683 .2513 L
.75145 .25272 L
.76193 .25716 L
.76714 .25938 L
.76989 .26039 L
.77139 .26086 L
.77279 .26124 L
.77412 .26153 L
.77533 .26175 L
.77602 .26184 L
.77668 .26191 L
.77737 .26196 L
.77812 .262 L
.77936 .26199 L
.78067 .26189 L
.7818 .26173 L
.78304 .26147 L
.78425 .26113 L
.78538 .26072 L
.78794 .25946 L
.79044 .25778 L
.79311 .25544 L
.79795 .2497 L
.80235 .24271 L
.81307 .2186 L
.8232 .1876 L
.84148 .12162 L
.85188 .08741 L
.85696 .07399 L
.86162 .06446 L
.86396 .06082 L
.8652 .05924 L
.86652 .05783 L
.86779 .05675 L
Mistroke
.86894 .05601 L
.87009 .0555 L
.87118 .05524 L
.87243 .05521 L
.87375 .05551 L
.87488 .05602 L
.87612 .05687 L
.87745 .05813 L
.87888 .05988 L
.88146 .06409 L
.88417 .06999 L
.88711 .07814 L
.89246 .09758 L
.90249 .14929 L
.91189 .21331 L
.92227 .29589 L
.94328 .46771 L
.951 .5205 L
.95912 .56407 L
.96337 .58093 L
.96562 .58803 L
.96803 .59415 L
.96917 .59652 L
.97024 .59844 L
.97129 .6 L
.97226 .60118 L
.97317 .60206 L
.97414 .60274 L
.97512 .60316 L
.97619 .60332 L
Mfstroke
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> wrinkles.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 190
%%HiResBoundingBox: 91.5625 3.1875 321.938 190
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 6, 2008) (12:48:21)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica3
%%+ font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica3
%%+ Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica3
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 193.188 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica3
%%BeginFont: Mathematica3
%!PS-AdobeFont-1.0: Mathematica3 001.000
%%CreationDate: 8/26/01 at 3:57 PM
%%VMusage: 1024 32983  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica3 known{/Mathematica3 findfont dup/UniqueID known{dup
/UniqueID get 5095645 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica3) readonly def
  /FamilyName (Mathematica3) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica3 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Integral put
dup 34/ContourIntegral put
dup 35/DblContInteg put
dup 36/CntrClckwContInteg put
dup 37/ClckwContInteg put
dup 38/SquareContInteg put
dup 39/Intersection put
dup 40/Union put
dup 41/UnionPlus put
dup 42/SquareIntersection put
dup 43/SquareUnion put
dup 44/Wedge put
dup 45/SmallWedge put
dup 46/Vee put
dup 47/SmallVee put
dup 48/LTriangle put
dup 49/LTriangleEqual put
dup 50/LTriangleBar put
dup 51/NotLTriangle put
dup 52/NotLTriangleEqual put
dup 53/NotLTriangleBar put
dup 54/Bar put
dup 55/Parallel put
dup 56/TrplBar put
dup 57/ShortBar put
dup 58/ShortParallelBar put
dup 59/BarExt put
dup 60/Tangental put
dup 61/NotTildeFullEqual put
dup 62/TildeEqual put
dup 63/EqualTilde put
dup 64/RTriangle put
dup 65/RTriangleEqual put
dup 66/RTriangleBar put
dup 67/NotRTriangle put
dup 68/NotRTriangleEqual put
dup 69/NotRTriangleBar put
dup 70/NotBar put
dup 71/NotParallelBar put
dup 72/NotTrplBar put
dup 73/ShortNotBar put
dup 74/ShortNotParallelBar put
dup 75/ParallelExt put
dup 76/NotTilde put
dup 77/NotTildeTilde put
dup 78/NotTildeEqual put
dup 79/NotEqualTilde put
dup 80/HumpEqual put
dup 81/HumpDownHump put
dup 82/NotHumpEqual put
dup 83/NotHumpDownHump put
dup 84/NotCongruent put
dup 85/DotEqual put
dup 86/RoundImplies put
dup 87/Equal put
dup 88/TrplEqual put
dup 89/FrownEqual put
dup 90/SmileEqual put
dup 91/Frown put
dup 92/Smile put
dup 93/FrownSmile put
dup 94/SmileFrown put
dup 95/NotSmileFrown put
dup 96/LessLess put
dup 97/DblLess put
dup 98/LessSlantEqual put
dup 99/LessFullEqual put
dup 100/LessTilde put
dup 101/NotLess put
dup 102/NotLessLess put
dup 103/NotDblLess put
dup 104/NotLessEqual put
dup 105/NotLessSlantEqual put
dup 106/NotLessFullEqual put
dup 107/NotLessTilde put
dup 108/SquareSubset put
dup 109/SquareSubsetEqual put
dup 110/NotSquareSubset put
dup 111/NotSqrSubsetEqual put
dup 112/GrtrGrtr put
dup 113/DblGrtr put
dup 114/GrtrSlantEqual put
dup 115/GrtrFullEqual put
dup 116/GrtrTilde put
dup 117/NotGrtr put
dup 118/NotGrtrGrtr put
dup 119/NotDblGrtr put
dup 120/NotGrtrEqual put
dup 121/NotGrtrSlantEqual put
dup 122/NotGrtrFullEqual put
dup 123/NotGrtrTilde put
dup 124/SquareSprset put
dup 125/SquareSprsetEqual put
dup 126/NotSquareSprset put
dup 127/DEL put
dup 128/Prcds put
dup 129/PrcdsEqual put
dup 130/PrcdsSlantEqual put
dup 131/PrcdsTilde put
dup 132/NotPrcds put
dup 133/NotPrcdsEqual put
dup 134/NotPrcdsSlantEqual put
dup 135/NotPrcdsTilde put
dup 136/LessGrtr put
dup 137/NotLessGrtr put
dup 138/LessEqualGrtr put
dup 139/Because put
dup 140/NotSqrSprsetEqual put
dup 141/NotSubsetEqual put
dup 142/NotSprset put
dup 143/NotSprsetEqual put
dup 144/Succds put
dup 145/SuccdsEqual put
dup 146/SuccdsSlantEqual put
dup 147/SuccdsTilde put
dup 148/NotSuccds put
dup 149/NotSuccdsEqual put
dup 150/NotSuccdsSlantEqual put
dup 151/NotSuccdsTilde put
dup 152/GrtrLess put
dup 153/NotGrtrLess put
dup 154/GrtrEqualLess put
dup 155/Proportion put
dup 156/Member put
dup 157/NotMember put
dup 158/CircleMinus put
dup 159/CircleDot put
dup 160/EqualParallel put
dup 161/MinusPlus put
dup 162/RTack put
dup 163/DblRTack put
dup 164/LTack put
dup 165/DblLTack put
dup 166/UpTee put
dup 167/DownTee put
dup 168/DownTeeLong put
dup 169/Between put
dup 170/VertTilde put
dup 171/HorizHourglass put
dup 172/RightAngle put
dup 173/MeasuredAngle put
dup 174/SphericalAngle put
dup 175/Diameter put
dup 176/Mho put
dup 177/NotExists put
dup 178/CapDigamma put
dup 179/CapStigma put
dup 180/CapKoppa put
dup 181/CapSampi put
dup 182/CurlyEpsilon put
dup 183/FinalSigma put
dup 184/Digamma put
dup 185/Stigma put
dup 186/Koppa put
dup 187/Sampi put
dup 188/Bet put
dup 189/Gimel put
dup 190/Dalet put
dup 191/Aleph put
dup 192/CapYAcute put
dup 193/YAcute put
dup 194/CapEth put
dup 195/Eth put
dup 196/CapThorn put
dup 197/Thorn put
dup 198/CapLSlash put
dup 199/LSlash put
dup 200/DownQuestion put
dup 201/Cent put
dup 202/Nbspace put
dup 203/Sterling put
dup 204/DownExclamation put
dup 205/Section put
dup 206/Paragraph put
dup 207/Yen put
dup 208/Micro put
dup 209/HBar put
dup 210/DotlessI put
dup 211/ItalDotlessI put
dup 212/DotlessJ put
dup 213/ItalDotlessJ put
dup 214/Dagger put
dup 215/DoubleDagger put
dup 216/Degree put
dup 217/Flat put
dup 218/Natural put
dup 219/Sharp put
dup 220/QuestionBox put
dup 221/ErrorIndicator put
dup 222/Angstrom put
dup 223/LamdaSlash put
dup 224/SolidSquare put
dup 225/Square put
dup 226/MedSolidSquare put
dup 227/MedEmptySquare put
dup 228/SmallSolidSquare put
dup 229/SmallEmptySquare put
dup 230/SolidCircle put
dup 231/Circle put
dup 232/Bullet put
dup 233/SmallCircle put
dup 234/Dot put
dup 235/OpenDot put
dup 236/MedSolidDiamond put
dup 237/MedEmptyDiamond put
dup 238/SmallSolidDiamond put
dup 239/SmallEmptyDiamond put
dup 240/SolidRectangle put
dup 241/Rectangle put
dup 242/SolidUpTriangle put
dup 243/UpTriangle put
dup 244/SolidDownTriangle put
dup 245/DownTriangle put
dup 246/SolidDiamond put
dup 247/Star6 put
dup 248/Star put
dup 249/Bullet3 put
dup 250/Bullet4 put
dup 251/Euler put
dup 252/ImagJ put
dup 253/DoubleGamma put
dup 254/DoublePi put
dup 255/DoubleScriptCapD put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095645 def
/FontBBox{-109 -231 966 869}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F67C8CF576CA63C2BA9F93D1243BA80016D1055369EDEBD5A7324BF820DA63870F9BA
8DF45B41289F2400819E859B49142A403850D071552373B9965CEB6A51A0D1BC07E6A27875020739
A17CB05F42ED701A148BE4D030927E6E4681EF4A5ED6F13F74194527D5B54999B09EA0738DD1D30E
01353F8B338402F8C245165D35B7B26022670016DF7FCF50FE3DFB4FA768147B7F31F16D1398974E
C5B850FC66F8DD0E24BC3E12622E43EA0636AB49DE5E441FFFF55B56461C542792AFCADBF4F64D0E
B9BA031253EA47562C2C9556226EB3A285FB77D5196A040AAF26EB8483CACDE01FE024A3CEFE4B8F
7FB78D125F28D0637416B37262D93F93AF46C3941A99147A7BD76128EDB2592820D65BDFF9632924
A19F485DA0DA10BA2F0FA1D9C326A69C74B1FDA2A6F80611BA3C2DD9ED79265104D396A11ADF59C5
7001E6A82F7FC9BC848E6BA37D33930EAA537516A6AE979FAC4965F292B1C1BA90FDB327ED9BD100
DB3EA0C3728F2A36C045C985F9C59370A8D7CEB4B2310D881746BE617201E248BF7A01BD97F2ADB5
4F0F521FC8B9CD9158D750C10E8D6091BF4B9C8A8A5764F75BD5E807E843F85D2CE6329165A37CCC
7AA9A891145DD555DCBD1BBBDF271B5345C44904AFE4FBE09BCBD71E163FDB53EF9B564606B5A55A
722298068476B4991B782844BAA8D1FDB24A4A6E856625268517AA6EF1EDF2347DFD51EC4B5B3F69
85EFE4566BA60DEB5B132FD4C5CB8D61B00BC47E59D47408026BC14DB9496192C644FC0BCB655692
C15AC45C83A40D1FD9AA14121E2B5CF9EDBB1942805D1F0FF6AEAF031B72087FE1FAC15168C9EF46
98996AE8ACBA7602C845139678D4E5BF96AD2D61D9FD8AF7C325056AC9FFF054CC02C6D35B6A440E
6B0C77C49A031843A7BA37AB0998442828738D5088A5637238C676B149452AA0BEA8C8C51015B283
E294DEEF38977D1BBAB500601476CD50E2FF84DA6F62F6308772F686490955DA7331EC0F3F5C2C66
9B18477F3933FB2FACF13A379F47C2DB3454986338EDAFDBAA6C0B9D60C8E304BC030B382A9CA806
BD4338B48004EF33E597B362AB196D097D5110FB488C2647BEDE90C4CC7CA5551F6512CD72F6A8DD
9F8139E6521018F345F0FB999ABB38247EE2D5E0C02CA855782F1B69AC5F1FCA7B44A58B63AE00CA
4F4EF626410DED4BC0EAA0CD13B524A410C166331C7854B76D0523758779549BE5093C6DBFDAD93B
F07D3E733AA57E28125F781129B4A54B3A497256BC546AAE4B3DCAB88F0AAAE5827A2CA9C9F73229
1D3C2F928451B1C89036C793F9F372740C36F88BBD5BFEBE7D845DB9C7C415ABB3EF633D6908EB9A
582596BCC977639D8FF4517D7941321F9E9AB6B6CC98050C868B6EAED1DD175C31A958B63CAD6CF1
E37ABDD42FCC7B6B5CCD4B0261868B68D40A2785C1C72893725D7EFF8B4B9FD9D0AE529201AF41CB
76B341ECDD0ACB359898030C3BEFFA08A4D4A44F8471A31DED832348E4E503B579C61E959CDC6A56
8D01107A5EE1EE01AFA599A80961D4CD9064EE733BBF4C32FCEEA50A680AAC85CB5717D5A483EDD8
F94414F919E8760D4D7A6AB1B1FABA9720DDA78B63AE498C5B05A93CDAE46D4839EABF494B85CFAD
3E4D472DB305B94D8DE26796173ACEBF90DFDC3F66688F31C6EA9AFDF0BE65E0BB8DDBEB02E3EBB4
93792AF14AB2979FFCA09E38B02E48B923BDAE79054DA6BA615A57CDF3953A5E4E20B71E4FB37CC4
48C63F163048031698336E57C274C8D9510CBEC724F0D7DC2568FFD609EDB0568FCE2884123E8BD0
2F7B475049AA5D611438946EC884A5EAD91638AA08F6768DC865BB26FE5ECB12640E57F8F5E72360
E8F197B5162E88FF261AA9764CC42287907EB738B2BB272E8E8D5F1A64E8F37B27A6FDC072E904D2
27226DC4281B30E70841C5C619ECC0E3A4680C1ACA2C5331B4D39C864C4CE929AFF7D810463A6870
D3F15B6178EA51F6F7365AF8C84F3F6DBB66113EDF4BEE35646E11C3EC4C57AB69AA269CD0D87317
D959ECF1397EB3378BFC238FD184B9DD55E82E6CAB93643334FFB195E53965739DA265BA51B1E299
D8D9FBD36566C3C9FEE9F1657E165EA7499205DC0434AEB016A3709B4B96B88501C7E6E022B72864
A694AC00D5E491FA5877090023A95BB695E746D0BF1ACA19189036AEEA3DF2A9E2C7C6C76CB75927
EB07439D8621511E1684621DF9393F538FC8ECA6BB30C4B1442648612CB3BA0219C98997E61619F5
86A8B5C3C213B0F42953D29D491F78BE75F61FFC6E8B56DFFAFBC57B0A29F9AD3C6517BF14D07587
47F8160130ED0D0768FDF4BABA483B6AF4D2A9D3887416194F5FBEDB26A99199D316224E89EECA26
4ECFDB5CDB57F4DC018A9061167B500BF552037DAB214574DB06215B092B0560E58958005EB0AC7C
9099B6408EF493C660D989334B33998B72DC046DA3D4C76F79409FE4179135DA3186FDE52E593C7B
665B9DAF9A03802C8D6B257A00310A05E35E0CF8A75780EFDFC45A3854A31A2249F34CA0DC37FF6A
FE3ACC07642B69E2CB46E7FC37234CCBCFDAF5BA18820F4A43CC246D9F2FA98F302985FEFCEF6099
E5D8F21BF04FF4A529384EC9E92EE9F95043B6B4E70191E7E0ECA4B544272F0447BAC3E9E1B554B1
E2B0D62DB5B49673A0D16A08EB6F136BFC8D8A93CA479FDCB850F66C0117BC5776649CDD04270CBF
47F1AB9482E3109E3A5394173E5A5EE03587B6EEB66C6CC8A8C39319195712939B65C242BD42ABE2
5DF67E12BF98B99F3442A17D4DE57F361635C1F4BE4481EDC7C5750B56A7A226769154CDED3A3402
125384A745FABE8C6E19A37F50A601B906E4B66527D8E6699AA009B010C4582C091C2E7B5B3AF164
083BE399D9A02BA52C27C28C1525CA5AE7ABD292EAA6C2224EE6ADA3B58D48BD0DC9780B6F40509A
FE52925C778FED3DF830E7822A628D3399318793E2CB04C6910F811BA9AA517C5D0C68574B176269
C8E1D3ABC878C4BAC84703A67C3B42CC39C20E3E765B6A7B287105D3867EF86118CEFF11B112C8DD
F969B43B0E363E8A7EB20774565A1A9D9AE1963247909858BC8104940D5ABBF6D675190F2B005659
DDC3C5BDA38C79D416503EDE5F30746D064320AB9BF68EDE385EF8B19BC8DAE0C16332472C60B83D
A9D8EA1D545E441ECFBDBB17487E70EF9B571D4623AAF03A5EA31FDEC1ED23F9BE6F9ED1C1E60E25
CD028FFB6F232A589AB41DEF7C571EADF0F82024764E7E72FE2AECBE92194FA38CDF0882AD926831
BC93CED50B86E9D8325BE14824B684E91833A3384D625ADABCC13787F38DEE2280E4F5C0E8609181
68373FE137F55280FC353FFF084FA32F9D9903A6F869D7F298AEF6DC3B5799CD3F49575ACA3847FE
629BF21101B2B3BE8A35D5F7A8B701A151EFD9598D25B0FC43CFB3DDE9F9907105C392D9E729D7D2
565AB6920C4C42F27421B2476C2274B9E5B6D84ED63CEEB285F3695937BC63B7CB6651842D4BE31C
D49E7AD3D99030607D5E2EC09E856ABBFF170A5BF22BAB4B4BEF9D043FA118B7E34D2BBC6103D766
C2CAF07480079CF2343CB50B5EED39EB464D1AEE222D52B4B2A1A9D33DFC754906F0A3661C091C32
2F482FC1B123212A809131019085E9DDC03B02ACDE14C7B8E6D44A73961AB4A1A74082E9D2DAA7CF
938EFE006D6D2CAE1209EE50CFFC401BCB6A0FF20606C16395DFC98B244C02D5EF0DD89364E24162
4281B8C2D1B9469B3257A4F98E4539B6E6BC28A717CC639C2710DCC28DD75CB9690EEEE3A468154A
CA1312EF2884DB3D9CADDE88DDB14D3FBE8BF261DFEFA48434246CA01FDD5D98ECAD7DFE42B9759D
206666B50EFE57598188F8F14209641962EA8CE940E79A096F22AABAF4E069D922EC350338CA46B5
0909376CECA38D36959C46CCA4DB591A882FC21878FD95A4D39699F6D08C4F3577E5684A71DF32CA
5974AE27BE140314F6569C6587A2D2B6BF6CEA101ABD9C37851C90A61758965850233BD5C49E8194
72794ACE03EAE96EC1719F5060A90EA6C2D663C8D6A8072B327A9D84551949793E76F3679D349870
61236DEAC40CD2A6D0C4C5282B178B9597FD0494A7E25E4D3AC580F08DAB48168B5315405932C77E
97CB519F99B09202973DBD35CBF87BFBCB90D6A7C5C5F10B67E444CFF7971AEFA8C1FFA1874451FA
001037E355FED92C9E7342CD0BDD4C942BE1C3B49ECC456E8402E1FED04F1E40E716863CB6E84103
C0BE38D9B3AF021E5B2668D44E5EF7211CA89F9A83EE535E4AD2877BBA08D30F7DD8129AE096ECDA
12F9EFC93A9EC9BA422C53EDFCC32A5CB8FF794CC67F4D28DF433A175899695E467388B5F6C70C1D
8115561AE9950FF168769F90859725C34234AB87691D46B370EA8DBFAB5E606E60418A23277141CA
561E2DDD8416D77299482809B9F8671DEA99303C71E6B2F0BB16BC88E97C6D79902EDFA8A1AA1D4D
368BA8330B2FC256943E83513940DEE0A082B47DFD39B748950273E761A4AF35EF1A87170B44B66F
CC78190EA0FBC31E00780B31793C2180AF2BEFE31AD7794364C2E3911ED1CAB221D4CEB59072E36B
2A11637169E10DF648F29903E26B059E63CE7E60D276564225273C0946B9FB962D1410367FEA445F
16DC0ED597E662822AE885B3507AE4CC1C7BB734D04079CA889434209F28CA229263F464A456EB25
F6FB1F0EA3019A88B2639929246BA7BF9AE31B257A3BBF11BBCFB904654064B394E52A6A0CC13FCF
B050D1AD43546BB64D0D66E811649DD28D9EAD11A23FD7B733F91F3DC75E3036D89C6F472797572C
EDD38EE4FE36EABA817688E60F7F30D3717BE77B6851BE032A8102180A74F8876EBDB4C6602249FB
3B8B7AF530CCACE6BFF11B52408DDD4BA69318915774A67C048004CE49D2082517020797787FC29A
B9577ED3D76BF943F6DF420619EC37AE474E79C11D1E0B90B53B35172E6CA99462ED57A3ADE444AB
0B087A6CE821E3A686C70E1F221B26D0C1C53CE99C86CC9B0291D4E1A1BA1A66C758258C54376A9E
11B134B791CCC99C8A316362ED8C39C5D5F22A24F1BF0164CF0863F8B96B53FDBB6BE5BFD0C88F0E
373561E2DAE3E560A258B5475EEC9BA71DBAEF840ED138713C8EFDFF9C4CD68A3E1533B0E1FF579C
A7C68B86B08230C6D3D4512A0B4F4B521E0E626EB3BBB8352D96B099306CDA6A633959BD6F19650C
A9C0AA832AE465AD64EE5E69B809C226BAA61595DD20834C42AE14F1330C27F07C09C6EFD105A169
AD09ECD0505D02DA2FDDCC5CE1A059242142ADA7F29010635DEFDBB2E47176D7404AF45D8F456A1B
ECB9FBD23A7FDDDED4D7063A8E505420B15B31C1AF5B8DB18CBB7C5AE3E8913D252B7A7AF010FBAD
B6A92B6B509F8355D4EFF77A23E32DC117DC6C7F193CE51AEFAF83776683A000C98A40A4395B8ADB
1C1394B9248AF09068B142D04B207B2842567A2D32625593A58E7D1E8FB680C3EE6E122392D3F658
05921C362C9AB94782303C034E359F2914229516734C914B4C10CF35671256833061DC92E2011A2F
86BEF85FF89103122EE5A037E25FFFF5DF2E166C4BA5C0DFA552B2878A0AFF5CD190DAD8BD252DCD
0BE17CCF29792F3C27C498A738B06BA6C907028CFC51A350F8FDC72DB39D92C46A2974AC00181F75
112AC642C74237A6BF9921673060A7DD2B6E652AA2352271CAA866562E7CBB91874132CAAAA12C06
20C8C8FF168F04679B04957FA6548F5CC1B0ECC34FBEBECBE4602C70DB7563AE54ADCEA8483943FF
9D2566259ECC2C058A2EF8D3C221EBBCFA09CECA9EFBE61372E4FEFD7C31F8E861F576382AE2A7B8
7272F9D1D5F7DF3DC8D19C99428132EFD40F8F16A8693D0E01BCF9172C65B375034A44591AA435DD
280873AFFC4820C2E7FFEFE62AC26DA0709DE798ECEC50ED837BEB15C0E87E99DF1DF593213D96D5
C228B2EAF2FE83513A458905F9FB1DD1CB8AB64ECDB146CA742484566A93B38288CE5CD879FB4AFE
C8D5C925AFEAB35C2F06E0B115C3082DBE1387267D9A5F14E08B623D7CCC9A80F1F78D5611579A1A
DCCF4BDA0770E611CB6B6271643C074758C5E24B0C10BF2C4364092FBEB980AE758FFA9B737620B0
4EC92312D5C384C13D1571FD333A564A28EE5602D1EEC89529E85690CD43820FE6CE098FA5259C3C
E1FA5C1C74CC013ED5E27236FD145820495B8645F1B27B037AD6EE5ADDEA5EEF9F8AF78E50F90B67
A6F522B5DE936A7890CF3E3F663C31510B38B2B2D0F036D3D1D24AD8993B4323EFEFAC696BC5C19B
AE5063E2C99AE0F7969EC84079193705A49B8E2080E3A29257FC79B2BA4E52996C9D14DD64DC4FEB
15F99ECB951C3FF6A18B2C2DB1AF39C889235F5C8CD01C8F86F3DAA7D3998F7C6E37FF53771CAE5D
4105DF620E38A72C8F1DB4A1E75530C602220DC67FD6B7B558415FC06B0FC15F63477E0CE934119F
9A5E5C39C020854A8C92019DDE7C1DE06F875E944BC64DC1DB608D00EDB31F6EAEE7F573C8F737E8
35C071A84AA68B262981771F5BAB6F4D3E86CC40BC3660E2A84EE3D51108E24D8AA035E1184A4406
01BB2430F951F6C45E153487A2FBDDB11A55F05232AA4D197831DA0FCF7900E87EC56D8C081F280E
8934A4C1A07FE1BE520EF650164B94591E154006BDDCB3378E4FD4A53243E8F3CB07A250E20D4291
4AC8EA0FA249A089C4634884BAAF74EFF4F4F3C0862D31CC446BA3F6E2CB3597A2A15DBD6EE5ACCB
3BCF38355A0C6B7EBCAB7AD302CC0A67511454BD0EA075C967C554AF73DA81F443F55FD84E6A13D7
EFDF8A737E4210CCF63EB2D178866F607E4E6BBFD137BE9C67BFF69A72C364D19DD80FA88EA24375
E168CFA3619AE6DDA7EDF50BB3371AAC92B7BE3449D89A48E505E106F0AE910080AB001AEE1500A6
9E36FBF3F13AD02B2611261743B72F8C9B75FEF659426C0FE1F10D2A0CEF0A066B231A058A75DDAB
238EDC05295609C4C5A999715372F195283F64FF679F50AAE5DEF84E2051AF7C7246E1E4282314D6
CA0FDDC7AABD932DBD78154A1167C93E737275271385BC2DB95E8FD6FA8923A394A1571A702A728C
6537388E08E2026EC55133823839285A5B9EF288E395F481F4CDC181722F639E6E86E3E2D8A1F47A
942B9BB2CA0119BC70C004EBC678A49DD004426F536BD43DC0C72D39D32FF17C5C47EBFCEEB90EB5
9214028A3B0048A9CC009AE6DCF37F7058F737C8F17357C0BC5EC935CD1B5E4BDC6B3E351160830B
86851AC42D632645D21440CB767034C3CB833124F1CE129C2F44DB5F2298EA3B5C0EA8B684261611
173CF562260793AE6866D0BE74A850FB243C112CEB57407C5E843FEAF17CA6E026F44A1E99B5A58C
3376A9452F93F186DEE7746BFE2DA428CBFB35886386B02137D6F88052AFA1ECE69B1BEA23D2A3AA
F6EAF02EB7A77D1DBE571625215E4B2F00B735FA307011EEA83D1113F92A306C5AE030D4766300FC
63E1262D8BA5A06212C98AB185D91BAD2DB6D9076AAC68B81E027AFAB3680DD1CBD1F53BD547C165
E9B02194B5B7E0C51A057C78EEB5E5FB2CC03C824E778B21F69D0B9E6616EADF33688D94979B28AB
36E6E2C46E2CE1BCE2F959190BEF2AA48E5D01AF143206B8B66FB2DC14771D045AD409163CB0B98F
70009D90EDFBEB5DA31957003FD3887B1598A881ABC54AA93B7D7BD5163F1D792E7A8F6C3CAB2E3B
097118896ACB46558023B79246E4EE04234596E338E6802BDE4F286F3A360AA6248C7589E2861104
72F95E179DDF37951E845E3E3B9625A6F09A0D3515B7B3EEBE521832924AEB4F2C679D4DA9C6B3A9
5825DE0983FC9152F40EA21B1CEF02BBE4E8917A1CCB19FE17E6FBAE7962E872A93FE20542462077
A24A0277EC9A1C4BD343C22E3C0CF56281336D93C55879A9A83B5FFFCD93FE141CF2A817C104E926
ABBE7E3D5B89E4FB684EE74E7680EE9E42CD64CD4C57BF62D4C5630DB769D997840DABBC7E9AE8E2
E461798A1388C46047149370C917E6FD06BE63E1A4EBEAE81BD8AC393E22846C63EDB8575892D735
317D4DF91519F0462A47366CA88E68243AA6AE45C4E3D04F50FFE9FFC2E361AE4CF02F79D53DC2BB
26F1E34719D13E09A9C16E8E545F9724AC62E68D69433A28C1B718D8637F549E94E74555759D8EB8
A54ADCF38C90488D07059EDB3D94D636BB116AB2BF29DCEA13334873F0BD605EFF74292E48781DB0
DF281CF307AADE9984771619C87E79395E3521A7193BBFF17E17391DFF5868741EA1CB38F3D6C71B
F5FDB8D2EB2211B6C3A40E8CD7076408AA65298832AC1512E1837928BC0BA443BFFEC3EF8CD6E46A
841E8111ABC8FC3C213F97B67B993E5B8F139A23B4BA6B550ED4FA66FA8FDB143DD5711D26829E39
B775421A58E4F0D3365586BA77EF45885000E582E471A4D2A9BDEC3DC0A8833F2E7031005CDF462D
7F5BD1B0DBF6405FE085F03685035E5804A681C19E81B84E4D31D89EC7E3ED2F18FF6F051E1596D5
FD9BCD05092E44FCA6EEEB25843EDF1289EFD687389CB39A59917E86D50EC784E06854619867CF6C
621F6784EC4D5D6C5213E8F1617890D3DAA59604F84FAE151E79E7B767A2520B5B98FF3D523B5DEF
C0219ABC05F9F16067D6C5A3C9F2EAD86D4DBBB2A7DBA417C78FD14B2787365E4A839986F1C9AE31
27EA4E74CA2B4919240785B92FE754CC77FF9C19204232F26E68F36CD038E92C987528716886EC5A
A87B7C9A69B28EE105BD06C63FF44A196A4D1ABC6B42B2790E95239910608001B92689A1FDF5A49D
A4D939D61D4097876D0354B5D889210B6606C5CC087A05427FF443BE3EFD6B9CBDFC62583FF63824
33E177393879FC256EF5FF145F558C5F8F83D14278FA403F56471BB9F250CF1ACE399A2B10C644CE
F82FE6CD4F595E41EE022A45D9E34B3280BF86EB8FE6D710830797928D82CCFEDFF59716B339E64F
A6F98D3DDBBC5DC0882A6810584C8FB851AE0A5C3538434AC1282448AEF5B4D034D700FDDCE33F80
70E0898D43374515220C8120473AEA03C3E25246A2E3ABBD30F36EE9A6A4B5BBF1AB337DE9B19B3A
68CA7A412139B28CE0B87BCF18D528E81A2EBE30CE3BEC72C1076F026C9645FA8333709E47F4D22A
957D79253B28FE77175976297BD2C799667B61CCD1635090715D9712970EFD0362721341D7A6F20C
27D7926DC5313B15666E9D1FEB62C9430949E03720603EFE6BFC471FE118C983EFEA70E5240E6617
EF10DEE05AE207EA9C0CD1D22692DB24F189E8F9299B7AA35A25883FA28BAF99DA91F57601ED4963
43C7D4B27E40B71B081D424743336917EBF811DFEF301B83E136555E64A3F771F743724093C76378
15B4CA64D2222B96A2533B6CC6AD90FA1E2E8AF470B4046D61E20CD19C5080CF56A5AD8C3DEE3467
0E35AF625E4BDF6C833E4677A2921AAC99302E4CCEB12DD4A65503A9DC2F30157F7535FF2DC9DC54
E9E2BACD03DD65F94A9154690FC2F6CAF85894E7B08E35200D525448842605D74AB4787CBA137757
6F1027E71EB298B31EFD40A13FDB0D8955B76C6B1EEA943B292B09AD66CAC72E94529D9DE1B8FEEC
78012ACDA11E5064E91A23E332793EF0067B831D5EEEFD14CDF774AD0D7D3492759B539A55F42724
1A1D88423E2FCF0D5231E05100D3B9A242194B7800313346C0A259A4BFDFF9AD794263E1AE34C9DA
3C1FF9B9976AD7E8F250A05424026D70AB5521E16BE030C078EB1092DD5818B3AF006116C855D7B5
E97A8A2FD49C743355B56A2959657108084ADAA4A9D6167B297607CA9AD42E7EC8F02A95F2574E99
026C888F3E152086BC4356A36741AE691A474C0972C93B1F83D9F6ED623412C3C81B72DDAFFFE899
096C3BEA9452354079A70BCA591892E2C2602A1682D0BE5B1C21A103409330884CA662B18FA26E15
181FAAF3B9CA054C1FE2C5255C7B2E88775E048964086C37F307994FB841CDEBA4153E6BC3246F14
B58BE15C4CE48D1A94E6EE0691BF633D82277F1DB0C77813F26C1044ED6A87CAFAB2A8EB73A284BB
B46D98F602AC2B56A065CB4E4672C87505DA01A4A254A08DC2523588C4F7D5167D0E2E83B7162C6C
BF743E7E11EAE8B0BA68E8DC433FA6802B664D2F2E55F1F7D920CFFB3B51A4F3C2D697A553B1A411
063D93F8438E2A17C007E92ACF0AC7A27AFCB7EF47F6D31FD5E67DA6F7E5E307EF56F2BEC8DB165D
F0747ACD55B5A28792403EE90613828B7B18AAD6DE1E149CCC1D469EF8B8A9D8C31EEF5A39F4D97A
7AD73CD3387C7CB2807733AB8550E1A902124766DABA0BD5442C61210A2C66865883DFF8E387A3E4
F53B4F75683B3A44084BAB78F85E06BB6E651C5D97FBF94152DEDD161F86DAC567266A276EF97B06
E309BF258A89636E0D2925AB868A4148ABEF60403B37E33B73F9188451097669EF829090A7236153
F72D3772C8A3D414339A7DE7EC089F10C98AFFD5E6C38E694014DA69594E0312ED5DBFAB27E32C39
E18ADED9A219C66A895B6C0B1BF41ED4C440D3D34F2C9938715B73DE3116D73867EA0C4FCA7F3D7A
B5042154D83A3E2032ADA0E07A7A67BB6FEDF7786128691723E72007E70D6F7076E4A1762A5B6A22
3D0FB6898885AD9980045E1C8F142D25ACC3D6F33CBE2DCCC110D823C75C8FAC1EC0903F02A1A154
2FF35812039F42A1ED1BFED7CF58D8E9A86363E2B9BB6166F42A4F52559A05A598ED60D32CF4C82B
F63EFA46F41CD2FADAF1C73DEE341DA4EB1ADD8FEB91234E5877657836CDB53B29400C0C4CC6FA1E
F753AD8756098CD949B24EF91916F12E280EB7A5C68BCFE7AAFC1C443D47C384566DCF0B42DDBB11
C4D925692CA4888A8AFF887F02733219C3D7DB98E8288F99E2E6F94FF33E84464176441B0F44E0A3
E4D3E65B5441840AEB0CE87A403420C11209EA34AE8A39FC0618AF7493399D380FA2C2921AA0E152
1B78095FC5CB074ECBFCEBB58DB93262DF9FDC5E73983D062E059A1815AAAA9DE8BA48EB8B2F6614
AE2B64904A374E34AEF6FB542B33EE1A630D5AB0D5D59B3F84E9D03635B94355F11D80E2C15D59E1
BD242409643091E89AD37548E134739F2E7F28819D78A67B135E9DF0244CD8E7EA1CF089F7B6AAA5
AC604663E68F530009CDB948BD04F0A7FBA611485DA676F3F80F63119C338B7B592D25E84B3EEC5A
312CBEAA7CF85447F9CB7EF748BD2E3D29ACF934C62005AF4AA79257988A77545FBFFE8C5BE41304
0113ED745D34D80B83E9145CBFF1FF3AEC40CBD66FBD59BB018CE07202F7491041C68E63755F898B
5E3E5E86CDE8DDC50DC2C6852D732B1D9E4E0BDCC55420ABADE097A3ED1FFC801F3478A45605B851
75098E696310C1FC06D8423EBD889FAD5E15FB3414F58DBB9FCCDDAE1C4D16079F31B007F2465EC4
74D63A5D134B06CC806835BA7D25F9D1CAFF5F4361BF6DF6E0D083022C00B729D3AE5B664BF859B7
01BCAC2BA1E0C9056167487F54676C78399E07DD05D7771D0FE824BC102E5826D4C1551428DAA53F
FE9FB6AA9921481D807F78B19477778F8FB479F7BB6D03ED7F1D7E273A7805A99D1B65699C865A8D
1B98AE17635E76221A7390DC230DA51C56E54FBF6976AA4CFC9581681CF5C8538782D658A6F28B7E
E22C5E87B0C0C98058372A552FA608F6028361FF8F77DCBBF9DFE9BDF9E924869A24A6DD19BF92B2
7EF73480A8E59DAFAAE2F6E9A4620D5B7E7F0323C3951E57323E9B3733DC3E91FD8D424CB8A5D7F9
E6F54CB74884BDBA4F91285EFD9DACEAB4AC225935E7653578B59AAB4A11172E8B13B773DA45765D
A689A0C85FE00088667CB032233258245FEDFD2AFE680FB1250CA2AA2A72D434B086F7CEBBFD7B23
90D6340DE9C920DEF6CF04BC8B7A4AE9B6299616AD5F35BDDA32B4B66481EC21360FB6DCBF1F4ABA
9230F9D9398BF6AE8796BEE794FBCAFC464E8AF2E2773DB76E1CC52076BE34777B6B499E99B97D30
C32DF1E17674A51BE05CFA7EFAA0C5137F0C8E3B2A791D67CFB4D1C66BAF32A527011320EA384228
5D15EFEF3C17C7C019E2CACB4943F84DC44448820B1F2E8E11E8B557620D479E741F526C53146726
74ADF219BED33A5EF691FBCC552627787CC0BBF9C6CE306C75DBA81E08CC6C97044F84EAEDEF6F58
619D44D0BD9E89D27BDFEE139B4516D15D052AAF5371B3F67F90641AE31763AA0FB0E29D12DFAE72
52B216B102DB6A9C6B80948A85E821F13C65EF9ACB9F2EE4070BE9A380E1064C2B13F66E174CDEBF
4212C779EBAE358E668CC20BB6AFEE05742C17CB705471F8A8737FB0013AD6C439A0F041581D9141
8874BCD65626B93F20B35EF0A5C21FF5C01029F675591CE849087CFD70D1CBB545675883B6BCF6BE
5EB0BE04235548C934071AC436F72021DF83EF5A2B79DC4E83FD85B6E85719DBD76F1BC1DD7D5A75
0743BC2D30648554DCDBFB7907410428975F9A6C0D86EC9404130F868F2EF2F922239A6B1D7B7F34
FF6131D4CA14B96A22C5E12A8E9E8ACC95B35A0B2DFBEFBC51EF43D63A5E8535165A549A31425E0E
F39ED9E0EBBF9A1B31219FB2029E15D20CE1799AA02B076A29CDA6D6E1412DD4D8AF41C9B5977532
EBAB325DD167296CCB5D6C7D80DCA5D1D539BC0B6928D98F67AEFCE630F25BFF6D5E118BB2E99CCB
C90DC5C62FD92EB8F1877AC99695A77008044DFB37B6D3B3D42AA36FB1AD611503D6A565F6B88843
78EF0EF41DAC9F23D76CA9DCA40CC9DA1B538121ADC14F58D99A0366E17BBE9E45785D70F71E5C73
07A5F633F8287855F205183B5DF0C15D61DB216AF53229A2D87205A960671B4FC198EFD3C5629995
23C0C392E99150683FF74E459D6C20824F829A2F4361EFE4C0663B364DD9CD343874F62F6F1CBC84
5DC4F0A44BD3B6BDF8AB78780B75CFF5BD806041B4168F6541E8FD155B905AA3314206199B139B7B
68C2CE0C8E5D6EB6B328C966875A030AB2A53704713CB592D67A392C06A70A0C770F103B78D6B2D5
0EAF40C1FAF9A2D506FCA7546FCC4F7F6FBB1DA4C6B2FE1B2E1A5D87FDB605CE7ED532B7F7684681
26181A2ED06C3D6874F0070FE47F87347A04FEA514DAE6105D10B334042FDFC65F7D64D02D6CB770
79484CEC5B00C264C9C334DC1DBF425B3FD823B9C7D213AEE2666285F27D4A6ED743EDCF54DC4A86
4180FE7298DE7C30F90F0EA5D7BFF4033562719D9A83A1E0CA8BA229C38FD94B6DFCF3E5523B88F6
204ED86525B4EFC7A42F0F94436DAB2749DAF3CF4B32817E3988806DC46EEC9E82543AA527CA3774
1F4369DC7E5A90A3AA367F2535820D9C887A26BFAECEBC02501C3529C541CEB3BC2335FAD15B1401
4CD9A0562ABB61EA01CB5EA286CB0CC810D7DCE7B489759EA8DCD6F2FF40D09A750FEA33109A93DF
CA2C19230648475C6FFE6F81A191E0B43DEE7EACC272987428A2D271F250EA5F662C0B609F521B54
7C438C14D57C8F3C54AB961A67125F32F8CC76D156598060D711614A6199BFE9DCCD2F28C908F3C1
6A651C79B88E3473D3A4F4C4ABBC7C1C7BEB491B87AB8B20C27A80A1D7D2067EE489701CD4BD8D03
B776B306A8BFD839B467DE1D77F57089B631C6086A23C4D9916649526AF089527A5FE4260D629B7E
B9B2A61D68C56C6AFFB8F3D6F2BF5F4C5993D11B8B41927825004FB60987B906B518719FB0F82F08
EBAB60C2501B1EDBE25AC2F2FD150591EC5D3BFB0A9DB68A5D81C16B25429D2C92CE0B7CA061FE6A
970A6B78851ED7E286004C8B70581EE34741C0022809B1E433BA8FCE74076076D6B9964C3C1CC253
7789010B3F94CF77520360300A54B85E36C7DC1FADA067A92E2EC04DFAE87043EDD4EEFE3823005F
936DFCF5506B4AA43C93E0FB5B27ED2840E0AB5955EE4E218E0A7C0E9C2F505F7332B7C5F830A58F
AACBFD296213D159BAFA7BA42EB91899700449174AAA98663DA52034FA97FCCB00758ECB178382DE
D23FF009C3560608F3B87707C3D4A95916D9C9E7CB524EEF0AF63FEF9998E8D077F566804700FA91
81D89CB1B675206ED7389A60B762E479C3E379A9873B591026DE3337C41D25B39148B12A76538416
F3077199FB866D94BB04618D6D4E327234F4C89536965515FD7EB948C7AAA0190183181FD602BAA6
590487E619A9D59AB982844D6DED35B004EA439B13742ED53E6F418977EFDFA9A6ED4CF8280FC37F
8B6BDA54B54F4847DCD2291FBF47B0F973335840E04C2E35299E482792B87C4640027F7ECD8A92B8
C8676332443DA6F2E62D1FEABB41DD744FDEF00E89E13838C13C8533B48968FC2A2CDCE424940070
80F4FA2F1DE0BD9C02D315A6FE32CB655DE423ABD5CE4E94565D627D19CB4ACC0C2C35B514E9CEC7
D99DCEA510AB3FFA08FDFDDFFC467C5B179776D439D786EE854C3AAE8946746C90468489D2B06317
E2B357CF85B222B7CCD4CD6B4933E64F33DEBEAE4758687A7C389F15C82D852A0A6536CA7C3342FB
FF93446770C21FD8EA2576B5AC038A4639BABB4BF6CBE2A956F8E1FC7215571ED69DDDD8151EF525
79C223EDB1C39D08551022D57F8A381D0361394DF0730E21F5F65A976548D67A41DE83F0B0B916BE
101E6C5372DAD3E6C8E0473D026CDD7EF02B1A660D3199A22365F98777389293C17753D610B8F632
9B786549399E70F556EDDBEC0B864DF77796F5A497B07D4DC79AA91C6EFD0767DDF0870AF91C9E8D
C3885F509DCD30A55102EB2D8701D32542F0BD1479A642B09137106B7CE8BC6C95BA99EA3624002D
9FC5B7293902166434E3582AA955CEF67A8E97168DCBDA3499E7512859DD7BC0A223177E29B0990D
882E65A84976BEA99B95EAF316011914159C362E140F6E9DCECF9C7A44C840BED2D3BBF6A5410413
EF93650EB116A30AA6FF7EB5BF17AF7B24B4278EC271CA2ABD7BBE70C4EE63DDAA968614C5B184B5
ECCEAC54F7BD2C8E4C7A249F86007A2CCC50612FEF9F264FD4EC3333BEA3F295B5442063235AC62B
1408D998FC9A678AAF5AFDFC9156C7261BABA27BC02006058B4371AE0DBE8E623D8C55527E7CD350
6E2FB1DFE1EF97F802A825C02A64FD097B976F8F2AE4B62EA1F1A211F5B8F4A627BCA475B6DCE34D
4C2DF3C7A9934E1AB0184C8CC382B4DD6389AD4576479DD2E7587E9E6C64BA0E00D786D29946FE81
DB9EE072129B6645BED059BCAE9A7010110BF5F7D6AA177F208C3D5FD2B97AED6C963564E99F02B0
5485093FCB61D36CA807B608C97D1815143C3C135C5A70FFBD880DCD9675A7B6C2D45C26901E035A
851F6F88309B1BDB4AED0DB5C1DB8A3562F6766FC40626506636FD25A40EE7C84A764602489138C3
7E01B026013AC058ADB64A0DD5A9F29E83C82E668B94E405EE18B24950B421D648417B7F4AE78A36
107E055C7A78667863D76CA359D64E5B3A758EE5C78FB896BC8D09D858D2295BC7EF35478DFCBAA9
6A021C03DB445788439DEFA3CD37F9AD794E3F0C04ED0013B204DB3DCBC127D30A1B4814EE13F685
E940C707BD978302D0CE1EC32EF81B84573338B067AB0F28646FEE8D122D59F0214A2AA517A452A7
1794ED6BDD6960A46C65CA191EF49755B95A21846732BC4FCB9266870F8A3ABDEA50B4A9DA357BB2
E39A9FC9ED2D214F1B6020F54FAB99C09C3BC3E833AB1CC5F9A286A4111BB6440584D984D946AE96
FACCC9FEDEB1C21353F60733B43FB672D0B387FCD7F78D6B7E4E69FB331D57BBE1CBEA85B21B5438
0FAB148EC808491F348363939B3340C021B4C43CC301A8F82F7607D215A60406A52BA351DF518099
6743D79AC9AEB670D9B2F5B167772C87E203E922ADDB6F23E6432AEF15EB8BF6FA9CAF8DBA15B461
D38462DE1F0BF6C09311D51815C5B00D65B8C65E4CC23E1C139728B7233F1286ED207F7E2C186F98
CA6E55E3F2D440647E31346DBE8A2202B6C02E8459E9A4D9E78E54D324005CD6A34E5560FD75DE49
1C417AE9CD4DE39409E9FD46BC377021F59E3A000FF7D7650C7C3BBA0BB4828CC87D4289B5ECFCE1
BB9442522873024BA40AD7AB0AFEEAF65C9D22DCAA87813E57E0470E31F71644783250757B3EE0B9
8AFCE4B9D206808A63AE1CF8FF7134F37E9593B6781094A5859E26424869464C33FB0278AB686F01
509B544DA59054918619077F95F24D6D5545D9AE5AF9B814AD3D042CA1EA2C9C75A5A4A3FE0F3EB1
889048649A5E10A18A933B05129E51FB375FB8FFA2110EFB7028AEC1FFEF6E3542AB08F2EFBBD74B
EDB15CCD3A73EC567DC65A57E06465CE96B102C49A016E4507D82277E6E9D3049AE406DBEE46B6D5
39A3CC5D089261BF6A906C5014723C12D88477A37619422F02310B2A9AB575BF65ED6A46DBC2D81F
06136A17BB401224EA54A4C4DB225D07C9F53E8D37DA398DF654F71A7481E4344523ADD8C85CF517
793392C1BCB6F9530644E4601C4B51E48FD686C096362EE5A2681C617CF9978B817E59A12EA37737
EC755C9DEA45EC856C8367A20B03B82EFEEB834C3C26A589906D3FE8C4EF314515F5A2BD797AB4B5
87B19A38EFA72C2C1F8876D5592ED007AB9D13CDA1C13E91421840ABB31D5E5032EE9DA64EA4D19E
23B2B34279C7357EE007B08A5F511C02B6F82752E7535F5128D156F96495893322E1C324F90C319B
0903064B95BDB1465AB00D9F290E898A548422B95A810E82BBF1FB84B8DA43CBD10BE33DE161E395
DC208A29267D1B92CE7485DB52D0C24CB5FA4F362B75AA81DCEB396AC0E56DE2C4DD3F81CB778055
DDFA4C453CE1DD02F2F8A4329EF5E33E2328DC38F9F353BC72F0FEBD2A2948D3957DAF14E217291A
7BB6580F4CC2AA3DDF12FE544F1992F095F4C05BCE2CC89B2940BC6568ED21CF05E92085CD8D5456
CC31E4F81A9886279AF123CFAFB42A3E80BA6188851F4B928F63CD9CFFDA8E6537B315212D02031B
57B4166A7AEA9A9B3E897C6236A5A89E70C29D7753B00D71763633EAE90804E4163EFB1820AE9CCB
008575E4C2060EDD25C9B5EC27F16A6DBFC665F136BE279C458827C8819AE4D6A6560C5BE296980B
E6D3B4805C9099AFCDF495FAE5CE788B2DC1E36D65BFADFF33CA9F9D8CF1BA1D949C0D4CFD8A7F84
16CC843378869C31F097F1523C7AAE7DD2E233C9EF013A53504C316238B6C02F79417A47231E9385
DA3A7BA00F2F701F46A55B0F7DE8659351E8A24689AA2D2206F711D81A65C5DF520041808B9305BB
48CD3854C63B0753E778CAC756E3CB9ABD341858AB8BB222CD4728C9AB1DBDC0A2EA181F69A8CCFD
0783D76E664E6D460CD06C9520CFAC559B72273AEE10A65125758506239CBB036D5B8470027F1257
1FFBBEB6080EC33E63526787ADE7A15EDCCB68D266D84BCF25689430DB692C5ACED0A32118367005
592E2D0C009417C09A6E206B2471BD19CE19E117758BE4945405D5CE66A4B07D9364A6550958AD52
08B7E800EBFEA58E40EF4A291EE9D0960B366127B44BA079F1990E6DE4F56B67086ACF3DD245C742
086234AA03B67820802044FEEF67C25A8388DA910F33AB552853B11F5B5206A0E3F4DEF94970AA16
104D1847CADF7F667191306F29F6A625264DDD895E9DA5A46E1D85FE967C8BAA65717A30BF974A90
55A5D77A2CC3BEEB6939EF8AB2E80A4234E48331AB68120F6C5FCFBCA1D9D948EE7053B8E76DB1BB
75F031E05E8354CC6F52C5E3961DAE4BD240E97AA4778CD066168CC6BFFE2EC9ABFB8934E8C14A3C
1D948DB004A567FB66A718B5C29FB2DB6EC85F5C5B00A918D781F8CDFCD8AA405D3ADB4D99060978
6515682C09B296A6B37BCCEDC32AE86F5743B361DB7F1A1F272E38148D371F7DA58B3EAA0D19FEB0
4120DB2BF44937DC760660CB12CF67BED7AFA032E33005D3D3E73C324075AAD0E7F47051A7FE1790
BCDB37BC21DE489A8338138376CA00DF9B2E4F8D9342E57DA700BF8B88F174AB39C8F8EE11C50209
90F44D72FE06AF51D9BCD4B2136D9B9EA7377E7A9F1C4EED14B3668A8B9CD9E7E388C24F3941A716
48088826508450A701DCA3BB35F1D6F680D909A244D5C09F0868340A3969AB7BE488644A2D249AFE
155442D83D7B0AA94C24234E6E4EB80A4DE8B813F2CF82D97279D63004DE9D7026644FABDF0E4B61
82C980F1485670B41625714702476FA550B6273B1B90A30DBB5F12472894D95B0D7F0CE3E69C4A3B
20711F186663C8D1AD918941CC28D3401A0E32376E456B344B4D4E7467449645C467ABD56F25EB5A
F1B3624D421640B94CB4731AD0A2522BCD60739A8D89AE8F2BD32D1BF22A1F0F6D4C7E48553FDBEA
4B59D21F2026FEC601960824841E32723CA1C98176926A9D677BCEA3325D7824BEA6AD1DA49DAC05
006633D3A348910A5A134B2D21BB56B78A69EC4D095584DCE878E0D77B22BF0BCE14E60FBE801FB7
00536329724189DB97B62741FEEB60FC0D3F30A894F1EBAF6D5B1887BD1B67B7F324B6500C5BCF32
5DC998CECAA683EE35DEDAE69A3F8FC037C51816054CDC644F04AC8CC547DE06C01683D6CCD517D9
1BE0FB4EF776FDAC31842DAB8671E106E126AB7E8FCD8CF8528341907A2FAAD323F8D1FC6293983F
036BEF82C05FD386296FF51762DBAFB220BFBEB16F79607C13CC321A555D6F7890420E1AB9D21BEB
4292B496923BFFF44B98E9734185CF10A4598B436C00ECD3A109686E68B72FCCDA178A8E4937A923
4C4E51A3BBF4ACBFB2918992C73799387B5FE642DB1CC2AFF9AC08F8F24B5D0F0E4747C5420944CE
6F80EC8818E253A29793EB4221B9AD4FD5481558CCF9D48ABF07058FE535E0A5AAACF176AF4000C8
0CAA4B4A32919A19EF361624F07884525C31B51BE9B25B6248293B619DA7F514657759852CC6FACE
833C92D4FF925E29939C99FACDFE1DE44F477B78B236F222E73C2DB4D8075908E44332B217C3AFAC
07C14821F00F6B56DBC2498314B2FC064C9AD4F770132C1886899FD233BE485513BE0F3EF4D88D22
9DC65159D6AC9871FB1313FA431B7A6CB894F87A36E9A5F165715C9A56BA8C4C971C3DE296B6B713
21DC553432E46F0333775CBE557E29D9FB165C96A533233FF5998F08693E8777BF45C2969A07533C
42E1525FCEE3CEE69D72DFBC164B42C477DA8ECACA8A50DB5BB9394609D6BCDAD97F5D21E419F7A0
98E1DF942F498867CE5EAEC81D37AF311CA1C80D4C3A5355AA63FF7D4279CDD2E9CC59771B7D3748
EAC15DBAAC0DD71FF6C6F0F4A75D49134489A56CA090C1D9EFDA97D624517C1D478722DA3BF57C67
5E72D2AFBEEF1898BC9C2A665E426EEF9F7258AA9E7ECF9A3387BAA54F7FA203B685B9A0330F4845
0B1531D03602919BA0D072B091191000BAA0150EE88C251407D148929BD5577248A0CBE5C9FAA489
5A7CA0A3AD648D8CF4E7E292D8DAE59CFC0B2D06C7EE96437250C5DC7E59E637658336F3EC6F3B7B
BFAE18E25417904FB23407846603FC5DA2F24EE8F8DFD531CB43862CB7CC0036C051BC92ABEBAA66
537B3BF2F13296C6AD240550050FCEEEF70C483224C6B89D96724D3186F5CA8E6605D1F03213BCA4
981DC914166EC1F0D43BA63DE56C8B2DBEC3927FC49F6463057439AEF01635431D650258DE7A2C9A
134961C63B61EE0B283D14FA73E369F2269407F76F0E45FBB14643F882C4ECA07923D8CEE6DC2BDF
53640199A38BE80F1F6D77EF97C18FDB8EB191C31136944EC4137FCDC95032415E7A065E44294FEC
F7FDC862A7C0677AA267A3756DCE8A5C9BF963A81D85286683B7CBC77E909FEC9890D7371895EA0F
1F315AB9DFDAD4398D7A965631F58CD6588DC4E39C5EBCD75B6866958516E79CDD37FCCDA597D74B
1414824117EDFB24679E46355FEF82073E2264628787D3600044D6AC3E8A456419CC49B879C19C32
8C26677077FD0DFF42AAA7C9B058D5B383DB3FE2D2C33FEC80296959F4B42D778B316B492E8A3FD1
C46B7D072ED026228171CDE975E1D04FFC3570E144BD4EDCF3002440267125FB2D4D48F891FD8521
E61D53FE21B7DA6381CE7C40107414AAF36C596A8AF07D8612AA2C45CBDD18C357B9F88BE735939D
E070911886B50B2DF4BDC4D913DBC920438A3891D1251E3D2CC4119029B3184619C0B6E434C35844
99C0E21660DA9FB43ED2715E74E695BD28DD099F3D86F1050094B675CE68448D4E8EF43CD43EEAAB
6C65BA81DB2875943EC112FBC95243BEC110CCEA5B2F579277CBBF674FB2410E9EE8EA45C9B208CE
3FC547CD75674F9B9CAF9EB70A3D619E95E789E58E83A44091425F2FA8C2BADFA26D19E7F5C1CC85
BE485EA4698C7E84CA32E31233FC78D89E216604A97799AF6F1D3747F49096D4A7AFE5D991364C56
6D208F20DCC3B810105EE975CB41F449A8529E72C9A608F0EA7F46A94D70F7BB98995EF89A6CDB10
A42CB61518B62D420C0C64A5C7FDCE338B75F73C3D0478EEBC884A99A38BEC0FD43BFEE8E2CD0CC0
C5A5CABB4FCCFC3BFBA0CA540A996356E3315C3AF53D6431981E5A647C17DBE28D0AD758BEA5C638
E272E2B1C6FEEC471CAAEF27878C1AD25C3EC9CD0C6BB795E0532BE8C5C2B8C76301591EB59AC289
92C2DA2E571C589E3730868E8F2DA0E3F65E9B1BD0682CF217E5BE9DC1B7C315CDEC87EEC231CF9A
8730886E8E125DCD7D8AAD81BB7BB20B6EF133FC8E808723D7BFE1BE76603E358221EDE94DD19605
B7EB231134E9D14E3956A677B70F617DB0957EFBFB0359AAA31CF99A24335BBB3DEE19372CD7D663
64F072962078324B4A24A81816D3F3BA88424617138901EA272CCDED0A98760454CC17EB59337DD0
A0ADBA334905DC5C6D7E158DB39009B76B0CACBBC7F0E45A5A8857098C0359F96219192DDDF9DAA4
20E1AFDF68354FF22E5387EEAC63C73299FE0F5F2EF2AA5E521EA9E4C989E3F46F625393AD082B6C
AFEB961C3154FFD5EF16776939A9ACD41D1D199EE31353AFB0A7A1284CE7E444E6F4B6154F15C2A3
47E7DC86A73BE43FC6D455DA5FD37E73E72F98C8A4C8291F9B619270ED68C0250505C185AA8065D8
F7D7D62AF13FC1DBF9BA076C5FD3E894CBF56543C47FED15194BCB628EB2BBA40F95E41C277C77D8
2B26A0914865F0E5698640A253F499D780EED1CD1DE10E89837950F7429E7DCE02E534E812F86E98
48F8AE86AB2BA6C786F03E50A05152FAC7D2BE6F2F5882CAA31FC5C09B6EEFD4673CDA25A9C72227
F27576DE06FED3E1EA6545A118A6648DD60FD575FB44CC6A0777D9EF6A1C126F3577E9182EFE2A1E
9257C73E331DC928DB904A1BB5FAE50E687C47762DE977FBF297273CF2E1B8CE3C7C30A006B2D693
12775B495886659DD97CE23735B7E08E66C52D402A68C601E33FDF2AD3CB600A2FCAA67C4FD3A032
86D0E641A02A8511D9C1E69A4B083E41EC72F857D6521A2F74AC1439A9B599AE2AFBE84C8AD20CC5
B314A9C72230AD5EDDF02540B9A8E0C86BE90553EF9A5CD64A2FDF85626A55EB60A09994110604A8
35DE37D0353197B1B5FAD429F2D6EC09EF82E640C0D0F13E6D28E285E78A4411D9D515EF5E70DFFF
77F7681862DDE507996BEA19C187B7BEC035A0057A41DE83F304CFCF89222B7295995BA68820CD96
40753707452739464EA39E4A4AC9E15F8956A29605C0CFC6A8BFF01F0A0AA40CD312D4D9BBF71BA5
9350989F4B398E15DE4C88309DB91CF14B03C5C47F8EC26205E147ABAE4D8EF6306B301F70187C84
C622DD4D25F253C33CD326F1C0F7DE7FC8976769D682205FB2F3CC81A56E89EAF0BC7D38A17EBED4
EF7C7CCB5B0060D42A04C08DBF0CB6FAD21748EA62129A475925E10823255FB64CD3F58D5126660A
5622E68B3575FC7CE8F93A1DD9864EEF058EDF1B6C4A73B4746BDBF16DF81C265099C0FF4976DE2A
4FFC3B12E6D22BE4418D8833E7E38CFC1BBB572F7E5A5C5B65FABC2E6B703DC525A0EFBC3D23E8DF
E47A5AB211240B562C70721CC27A8CB67878123CC6832E663016F5A07DD625AE80F1DE38751C2E3C
A9AE216D13022CA51AF81347CC629DCA948F19D52200CD117CABD97644EF9151993F47D57A28E9D8
5B79E9DC0AED37C1F221C269FBDE998AE7D870931A52D4D1384BF2DE276CF1BD6882632EA1A64E58
44E4E523B07A3645DF75A3F23C60E75272582DE44DB05C8A34E5D404596DA8D420036187D8524D28
9102A7DCE564BA2CEFA8159EE7253B784ED9CFB5EC31CA525A084A840A3F1365E4B078A34C418B2A
3A4564C33D3CA41135E7668540D0AC4E8928EF72DD749B5FB35449292DC5C7269422032D1052CAD5
79258C9A1164EE68C34E665F1F3B676AD2CF078643D2EFCC7493F72056F2425A8883E8999BBD7782
C37D55AAA129911917A6D3ADA9C8F79F69805556BDF8D65E87D890C9F637A6B23AFC531F0F0D0940
FFB54E137BA9AD18B9507FA677DC1A0A6C70D010715D12FE06C0D5AB35C933AE682CD2A80188410B
46FA17FEB3CB56F5C4E80B6FE814A6DE392908CB6137F83B13F685E3CBFC8004369A6CE7E8EF7D8F
3F8074F4B8767E23AD5B5B55F1D000EE0390FD58680679B79F87515853C089CB7DB2A5ECA93A5E9A
2196AECF35E716A35E60A1D080BB6F049C325E3C16A4BB836DF9353DBF1EB1E187EA1CD10ECF89BB
202B110DD59D179BC489565AE7E35A67D0436CA158E1F9F43C15FE766649742EAB74D33F6F64369A
261A69FB682565A984F1A15F2A51DE4E5C67AA6CB8ED94BDA03972E1F5011246F050D3DB712D03C0
D0625D8CA9C057D94C39DCFF9CE7043A6A431DECBB23824685163E975D85FF8AD4AEFDD97BD91E03
8E31FB92B3641697F30C8233C9F15634A368C2638F7A9A68658EC1679F2A716A8CB48D3876E04D36
D91B8EE44AAEB2885C046DEEA865E64FC88E1A6879A801C1750BA2EB11B9DB5BE3FDA1E9CB6B5D51
ECC454CAC1DE8DFC89E5958C30ED981299509BCEAEFC8B4401D7759D0E2B5360E57961D9E6564BA7
8A2DD0542790E317F750F451BD87230844D64D81179127884C4D99E749CB050048D807CA5A9114BF
520BC92E55B2A8D6EE1E4F490554C9E19B7FE1E538FB76E250C0C7F29B6C59886E71F53C3E37A059
18A076BDA539DD5DE95C56F178F5A4A61520A2C841CC89FBF0A16A7A70BABC66E6AF58F9BEF6265D
9AB8FDBEA7CE1CF517E43B3F4E48D152F495FCCBDC25BC49175E233FAAAEEB992CCAC773FBB45963
0DA61A143EEAC052B5B2F94029AB1C82A7C3F081F4C23193A8C5AEDE1E7EE292FBFC7704F5FB72F3
E6587BE2AB1660AAEA96E2B3DF87AF7923145618B6BF4483DA9ABFBA9750FEA269CF6DC64DBE7407
F3C94340046EB9CF25CDF42E2E421BFF2F3654DA393E9D7CF2256E3C0C77F6FADB66E5EAD6A7D518
B20F2DEC56CBC63C8295E592B1C9E0DAF7F2967ABBF6431331A814A77EE729576435D91691F380F4
6A945275CB4A4777707B85B874696720B99D69BE7B385B0B5EC5B06C1F319C44375E581534DC90C3
555EAC29F6D58D316EFACA4428FEC7971C50E78AB564ED53277C586D2CB0343704321F7864291BDE
B55E5BC945E7A9B6E9677EA9DE0511DBA968D693B74DC4639AE1A831D804C3E2A549D0DD33DD9B5C
ED29ABF7FEF8FC9ECA0998A074F1435B83062909C724FBE3C305EC489F89DD29686212917F7CCC2D
F21C55591779AC57A7883BE22209CF4457B0F4BE03965F4B0C3F16A671EAD98077D65E5F2059777D
13486464D88B2AF546AB792893A5FC68A3EA4F50BCA8F4C5D9BADFFFA7A8324ABA7685F015E0A145
20B92EF7B5D77B5B7D8EA526B4E280794DA5777A1B0F865D64EBDB1F18D607F32D102740EAF8B659
35EF91784C9F27ADB7B66CE8FD83519D765444EB8A6BCC396E1B4E4FABDA06E108F497031F35C1E0
5F816BC30C8A25993B57B509FFDFD63526E23BBF5E9796E590747EEDD84596A477FBE56E018581CB
BCB2010D3DD1D4D773C541FD4A9C268C2CF347F9D459A036BFAC4381ABAC30EE74070E7B7F7CC78B
8649E0AFB4AF619D21F9C805B5831572BF89C1009D7D5EC4438442F630F9142AD8BDA72031D33D79
D27B4B20426A52620E404E3F076511A43D52BBCCF0746EC3495923DD14DF5E4AFAF5674C1A682F0B
0F91CBDE4BB7A8B27C7AA2955ABCF546AE5643CB2B5819A92A4D302FD3DA76A21FC0A0412EBDA598
1ED3EFCA57A9D17CC7EF150AD0581A06ED9D737C56BB75E72F507682CF5799146519681F0A47077B
2BB805B715B89D59E8C97CEC6034B3F6943A992F26F646559616EBA0AA102BF03700EC65B408C2E0
531A4F22D11FB19695D8A6B82846807A8267BA4AEB0C42D8818AF8D7F7E247BB25BD4F9C3253FEA1
B2C2EA4CA56D9B6A97766561152322513FBCDDAE49832EA7E54795560413EE366C096AE73E32AC92
31DF55C0C3FD19631719323F96F3CC2AD0E2B891994777843D24D8379473030AABDEF3BF216AA5C8
CECD1109941EE1C913FE6FE2C060BFCA8B48E7CEF5DAF953139A694226E61B10FD631A6A9AA215CF
6555DA1A2311962DC2416A930819C033027504017F69DE456AB73A7E81E0AEBC803BAAF8D75A7998
8E789B958607F4A8A684C4AC647EEA155AB4D3A7ECD9ADC4240934916923294808D466290C123643
6E90F769B6215369A10B12E33748536EA029D868727F16223B86D8BEF51C10373E4FA1A21DA8BF73
EE644BA14E71CCDB57B56CF7B00D26797A6BD92D98CF18E53D3D4912A6F9DAE74B3A7EF9DBA33B53
AED4149F65F6B79725F620760CE46BAC8457696B2CC605888186C7BDC8786622A7DBC65B5FE0A566
CEF7AE87467A76B7ADA89B8F8AA3F6342A93051D7380640960F011A08BA6685A4C55ED801FA08C3D
2E79884D25DAC75C16B93572C00DAED61F656ADFD2E4C83DE7E1F0D01086D5E2B1D9C91D436C5F70
E6DA64D99F40468BEB09941FD7898447C14F4B1ABF6CE6B95EE5DC869F29A15C595726C9B4985811
EF419B8482E8EED7A442DD80D9070C39F51BBEDFFD85EB6061BEA246A4AD3BE364A733CACABC1B2F
219165D3D0F484000F205847C003297D0D4630FAA11F3500BE3B28423475E13907BDB9E32D1146A1
207E6ECA4C6715C09E742455A768512B1F1C880BDD256D1CE6D1501370C8D9F372DAEC25419FAB57
00A7F5DCC8D3A7303F2E19D84A6AF68DA196A669FE92E59958AB028FB480DCD764CEC85E1C05FC22
14FD347C0A34463C15E199CD346AFF29145C9DEF0B2048E879D18FC66EC7359EED914A23AE9FF010
6C97AE2A1DEA676085BDA8FE59B9B3C59504A8B282EF0739AE0AF178D6B6E6F4DF57550B01BC110F
8567DC3D2C91F77FC47E7324C34FA04A0E31A7E3A83C0C9D79B5CA170602D9337ED6869FF15ABBB1
7910DB204E157BB41B92BF4DD6D437653C6C7CA531DC55083CB06ED202816BE9EB88D4963EBBFE85
CECFC7B9B1A7FE7E8F693127F8C74DFC42482A541831FECE5CAFBC802AF82A8000198B3E1BDACFBE
848C8D4CFB0BC9B02FAE3499DDC8B07DF40774E0F87D44495CA38A2D2627B00A1C3001B17C42D459
B9A91FE56D9BF61BADB7205C20F2F271D76AB732F12A2661AA5DFA5AF4A9A733591FE0766C036DB7
50307AAA0127BD07D984FB329BC9B4B1569028E928599D298CF937501A79B80BD4A2BAFF8268D7E4
D4251F3F2C83FDB18542EF21FA6EF47ECA3BE4B1CF3EC78B15DABDF1A33D995DBBA49D217309F867
4382586F41AAAB22F6D33A3F19ACCF8381D5688FC57AC0A5632256F643A8A9C99FAFE4B325CA161C
0609BC04D0745127E6165EEBFB317B13A257378BF7534548CB6DD3EC5F2AF821BDEE3D90EC39CCC2
5DC70D5B6B63D27CBF7BAC6E3EDF06839F51E65F5F7F0D1BAC97D8C3BE7F9C41E57651826EDC414F
9ABA58BC8F62CF643D0E798C0E7B2FF0297A8B64A3C79AEC2DD80E279414B56476780AB61BAB9EEE
50C515735F1719A1FAC8C1B960317A47F4591708EA42AEF47BB59FE50090408A64979CABB8022609
45F5825E16DEC0BDBEA5800EB11AF0994EA442E12CCD840C9F55A2F94F3F7A0E80A09EF5B7CED566
E043AF96FF52FE291AEF837A3962C804FD6549DD9D70130224B1D734FF3BE66297ECE0C8614122F1
75C2FFDD1B12330FFE0B860762D16AF57859CD4D305F725E50C9BCFE51BFBE7CFAA05A9325597D3A
4A75DEF5904782E49C7DF12F98369019404A3AE20BAD93E384102394705317797EBB211158ADF9B2
CE7E77498A771F824CBABDA4FE667F41861F42931B4C1CE45676522CDFF4E3EF5FAEED187DB43C11
FAA6FA1A4B87BA6F81C7B6A86CD1B0292DCE3C96D691ED6011118F2BE6C789FE28D147C402E0869C
D53E92E35A7764BBDFA92F8C87594159BBF13842DD7B486D0803F260BCAC6A0184E7CDB10768C8DF
D4D3A003CC4E53F36A83277C280CF3CE1ADEAEAEFD9C5B0A578A4520760B2E893FE98CD48BD4517D
35E86EC91D598A803A776F6E1D649A226E62AFC89030C51FFC247EA8164D4A912245F62DD0C330EC
BF47AE1B664A4B35B6B1CA263447C496A473BE416D06DE644C78D77C47E7446C693E141FDFD2ACBA
7E93C212127A662E279B2CBC476E7C53B978993FA94AB569EC2682AF1C672A8B17CCCD6C8825005E
8205B5455C58F813C406E091863233ACFB77C19961B7EFB9D8D401C76A1D891A3C88F5874FB14F16
60E4B9302482A09B0943A1FA79A63F5F71BF4A274C56EFBA2A0392C320FA7AF3ABE1EB6A0D3C7E62
68BD8EFD94128A1D3C679CDBCCE265704661F2F79D1F26242265EEA80D3FAAB3E6B8A9C1EC0BBC4B
2D2BE277B1923F7D5446BE6A9AA32B23859B4DFA854CCC34B0DE6E91D32125198AB88FA6691F2BE9
6A5C7C1D8DBE07A0BCF770A2FCA5DE50B7C06D34C8EBC5B525AAAB8662BAB75DD6397B45A6B066F2
1FDC01D033FD32F6D20F4D9F3F763AD994D6F961E27D87D3394309C6E2DE0E5EEDA5C1D4F79E7F1A
BBBE70BC3A4F7FB5ED401292682E2EB7902E86BEE105BD105AB9235ED281B374621619B5874E8DBE
6501312B7EC887042CA475B3050C721FDCA81FEE5D99E8DC2E0C802B6DA81EB518D8BAC369D8DCB2
D32AAB74CCC8CDCC2504DA71B71C2D183B3F93B1C1F6C1B647D02979A5E7434FF1C9FE1C3D43D775
84DF713C76A92A4B48B02F2BDE30EC44F13FDC536DBA34C09FE649066F0359C9C28F9CEF897609A4
8588D35D3D55BE02F75D7EBF1AF815F2C1A4A7DF09BC8F259D3D8D9D8C7E277FCE125F4809A1D7F5
EDDB6C292C2DFB92720F9379A76424A6D16FF35C3CEEC3B1CA734CD49D3859E3D6ECEC5B8A19BC8A
24B80269ACA40200989DC4232DB73BE5DFAF6B8813DB2263B4723D5C2848ACCCFE8F006A48B4A563
E6923C0664EF962ACD153411C9D806E04081A1282F096715FEA2090FD55177AE3F857B5CDD2B3851
24FAE6E74120AA70C73F2D5E182A46A31829A5BAEC19FC756406669FD5C97303ED3134E5D3C20F86
A9E453A8A3A43EB6B365DCC3DE0037152440EDB211E787373B36C37CD5443070D913394AAA982FE9
F216930404231858992B13D1BF63B62FC87433C661E7E09C50A878FB0C55288ADF8A7ECB36BF496D
AF9CCB022C5A781BE80BD326ED09F44A85B3249B0DC6E2B1A9F7B78C18DA025D60AD9E37D37CD0DF
A26BB18040347B1C1536263C223ECB2FA22099BC995679E905BD2F887512842AA642BECDB6110A7E
D7CDFFED5C42E61DAE2E6623C6E3BF5FD6A1E8F4BEC4AB7E575FF3481DD9E737651A02F3C0BDAA70
8C8D8200EE06FAC62A078FE705B9DCCCB10A5E2776B847F01099ACACF037D6BBDFCE4D90B6068B37
758FCD9062ECEE23E2A2754C9F412DE871667340B7BAFD940B8109CF8C89968B7C0987237B2341ED
4479CD92C3DF7CB369619BDE30403362B9C6604551EF9C1DA0326AC87E58C4CB50FB8277A602C8A0
7113AF0887E2E680A242CDEE0D5269A2589A45915D870D68DE211B28615F4C63B547781A56815F4D
6831A70E27F6480674AD44F44DC704E7475EB6BCBDA321D789BC5E4E15C948A63915924F0829C5CC
7C5B5CD73CC1AF7E786D31A42502F54565259542AF8069431B53EEDC8DE785FEDAEBD6F0E8ABF538
D5EA04E3D25963847695EE83E28C61D0BAC41BF5BFA7B1A5783CB75CD59772C4AB004D71A9DA4944
F6E9902ACD26551A7B3E374C80CC8441FECF140B2B9B52F608E811B5C404723304C5DD2AF2F226D9
ECF0CDEBF2002C8BECD64ADBE7CCF672C7E0B2B08DACA338157239BC20CB6386D0F231F6931031ED
B2294AD8F8AC7C98DF9610958E29BB030B4B6D5F4B3FB24E2064903146A1A5E1BB4710BC4FD45433
6C9C82D8483366A780BF31616DC8A2D12E6EE7ABF2E7D66660F4B206FDBDB4E838C7AE58C2E7DC98
7569AAC3B6DBCB7AA8270F6346CC416AB2684A2664B75EF3820C2AA823938E0B657709DFC8502E4F
F9271D1903A7D4738A2BC26137988816072B524A0DFC7B3B4D14C530192B89A9CB9CA99E2725713E
A7160AD4161D4A86841581B0E2A81F554CE332028D0E56C6A2A7E3EBC3CD34963DBDD3AD90B3F205
28566762327F68829EE7701F548F886DDD4496299CB4B08FD0371401F2FBFE7CD30ECC6FCA540DE2
AC9F4581CCB10029A27B02298D10004E27CDA3D729BD8F4D766DCDF69673670B6EAB460279BDCD6B
C189F2397E276CDA2324BCB70B98EA7049C5CEBA2DB7AF8FC3E0743EE75CDEC6EBD23568A900ED37
72E0226868AB65A0F310807ED0C3820F116DA3A43F350E4040EE57FC4086B0C32D2FB23B31C8E026
A338785D4326AF66959CED0E13C2E5684B2F983C938A01E4DB8E96CBF530290DB6F2E21AC251AB7B
C494323E580C58EA28FFAF4333DB945EA9D98D5A75D70A59C5BA5A81A3C1E5144447BA18225E18C9
32B6ECACC7AC035586B8694C22E9B0E9B4BFCE18F04BACBA7F2EE55BAA03FAB5621438A9B2AC3C14
3A629FD04F0684FAD1F3DB11EBC26F90B5649B0B5549D9E4C4CE3E8B39234BEF0151DACF12EB476D
970022E61973A121806400B1253DB328BEC0ADAE9C630FD288E314D8DF68A1B5C02CB17D50FE30A7
AE2302137B068F4224E636E3F8CE63F6ABC0616D1F299E3C54859A7FD26B35A2A21BEB1353FF7828
ABE0F5C51807D0963360716AF7B642BC24E37D1FA692626C1C0D53209DED80EA5848ED483C5010D6
DE06EC58833CC17F4744F583D21FD270B5B3E5DFE83D18784D59D6FC3B264ADCF86E08ADF1447A68
C624B17A83B1CDB01751955D9780012597D0AA4346D9392977102905C6BD8950283C4DBB7AE93FC0
817F898ED8DA6FE9CD10F3EE7A34A3CBDF4CED1ECC5D037B5949836681A2571DC82F758E13D31B5A
E0E1983EF03BE41862E078D0F9F11E13F19887C4F1D9DB076E68D3C201FA9347B091E21879899B4E
EFCEFF5A35B37E418E2E301289F3ADE99806A48290F60108F86F393206CDF381F236A1ABBF92782F
06D19B5F55762A87A48D85A24B9235B96EE29231C1B56A42A1A2B43E46590FAEA31FAFA4FF32ADE1
BC9319714F63B816DB4CC8A7207DECC7E6FB940A7A2ED613F757241F269A314B59369A1542F717F0
DC689E52619A00ED42CFB9AD5B0C9FA6276D4C643FC13D07B8B5761435A2E712AEBC71F1F187773F
F649519584E203F36B6E83E5899A76531D4F17F3D765EDCD1C764951376EC6DE706A71EDF209541C
24E5783AAC49FC8AC154CE14E158A9F1178B1F738C22EB2E85599030D03B32D002539F8A182ECF22
D4A0314B79512F10E689D5F82F31BB4BBF8D3ECBA9E97E866DF8989470B3726FC2624CB7A0F0E77C
783F4F4FE46B1B1F7C13AC0D62D344021F24D110302823CEF3B8A0E4FFCBA17664E8B74C936396E4
0CF98F4FF76BACCC960D556CF06614620F98C25E63B945286A8591B55E59048DFF8BBCBF350D0311
3C51D8F0B7C05B0710AFCE3FD4E9C75B878C746CAE032517B016196AF45111B28C020A73CB59E110
D7547C6D53A8EE4FE69AA250B191350165C2118E545082552A69FE5C66E8260EC0E03D74A1DB1CE2
C4A4324589B882B3A7387C64BA6C373DCFA7682439BE8B3021F2242CFDF45EA635E3DCB218E792A9
A1FBB36E32D1179AF006AECB1BC4F6796D0AB5DA09AA6F606ED5897CFCFEDC85FF5A52CE7471E196
5F7C035B6B425C90DD8FDEA1E2B9332841E9F246B2EFFEB4BFED473F8D1766B012E094C84EC8FE70
5E14B008C4F020118E24D75C044133F13FDFD36DBE2A7AC60A00981A1BAE9A8AC97E7DDA8A97CD70
315B9AA43239A66D189414781BFC8970C97FD6AF27D1699A4AEA56F347FD6BF8D07C056A00AB413E
2F3282B7062B0690FFA433A081586D9F1B63BA97C8C36B8B1F0CE6BEF7DCC542F1417C2D4DA38F65
7C8E9991C3FA93ACA57B3F08BFE9B2E8FE4646D0203628C3A9B11840FC3B29649193A258D9E6F316
C775FD4CB81DFF01FF7372293BF9F5DD83822AF6517E26270052DDA32D5D65144711D303174314BF
F45C7BE8E9D8BA419EFB260386808486A9B387770E76FBB038D66C959022CBD39018432828CD8FC6
0E5EB94A0690035736B6FC8C043FB395C29AECF769E9578537B158798FFE5343C3E1176496294AF0
4969C0B2F02E943D65680C54B2B7B6BCA757D16F116B9B3FC80CAAA2902231957215C65C5843839A
CFE4E4BC9454A7C648B8175B5232035DA2FAB02E21D0D17A005220B69E34E080D11B8990F1B5092F
9DBB44F567BD01F527169AEC50E01BEB630F107D9BE981DB12D7DE3E5F75C4202392BD8FBF1B49D9
7FCC436BEC012EF6AAB516B83AEBB9572B6E7FB09560A99025B981B02E5024D25033ED49EDBE3492
1920585B6365F7DA1843DDC85DCA3B56B4BEA0EE13068CDADAE03AEAEB25AF02E7DDF78EA257F124
4C6A9ED98F90B32F8148A31A1C4260A58D709CB6D95A308C0E2B2B916FE3117F4C8777C0C8ACF148
13C96700C6389B66212FE33F5B44083AFB881042412264773039F5CDC2D7DE367F238C7ADB8A84A1
3ED0DF9B0F94F55C056BFB707E728EAB496AA77FD830FEDAF149BFD0A7B34EE5D1F19283B6594A6C
79CDF0CEB79E10812D85A4286F83F917D4D051D7E1F1663DD3D5C2E6B5D9A88CDD60825463E128DF
D575E033901D88D70B017D8D7DFFADC625A78DAD7D0B7859BBAE9C49667BF01CCBF5D48CCAEB509A
00644AC28F8686323298A943C4B9D41C4B28394FED77EE3FAB545CA93636A5018376F99B6729A634
D03B289B321229B845D63EC8A506C8982094DFF630EBA3D4BFA364CA2E2D5111543194863AC76211
6BF9CF70C2F40DA627F5D0DFB85DAC4E1356A3EFEDC75C717E848B9C5ED59AF9E5C464F02F36B098
C7E27EAE240D75F2FE751B1AD704EBADB9DB0930E62FEFED0C53B5E65CF8320C2B28430A08FEE064
85609C8B5398A4EF96DFAA346CAC025B80BE00A64B6B87958BC146792DFC799708A947295D51DD1B
B68045EF266DF3CA48D624A34A6D2BA31B0A1283EA2BC3267DF64C53F56DDB6E34F646AF7E4E5778
9CEAF1E0FF9966AFBF4602B66FB5012718545EC6A89FEA517DA1A1C27B2B61A1DE42320E1799A735
3FBAECA71D14484518CB3C9E61B494EACA8BBE3675342EFD9F339E3AF284DCCEFC7CBE1C5875F38C
01567ED9E790239E1DFCDD762FD4D6AF802A5289BCE2FE1E833DBD7988AB2E3BA8810AD1FA8446AB
89ED11EB6BD7F62C72187B9CF00723CD1CAF0BD2774D9101ABE96E989A0D830598D032631D9B8B71
ECAA1B217D9B13B8512E7F06424297AC0F1933E9BD8A7A36B731944C4256B46D19718B7BC9347570
718371D32581D4D34037366B54142FD9DFD4EA2CC020B4E5124522B544DEA1C3FDC1916707A891C0
2145FCDC80BB95BF5F15F5D4996210786D36A6755B21FEAA78E60047FEFA89D3DC514AA3D69232C8
857CE250A38698BBBB03265FAD5BB96B35BCCB6ADCD57F1C5FE398E59E233DB8691BBF97FFF7B5AE
03609E9E15911E19DA0B1A7F402809A8427AE9B685F6959A7ACFA5C1347F0C13736426B2B79CAD13
7190DFABA75052338328D7D09D2F88FBB8F646F9930BD03B7112BF24B514635174E2CBAAE51D8B56
6D811EBA6FA4E717C3414289D4365019604E028A65B8599AE00059F5EEF3BA896D307965D298FF87
C1F2E999A13489619DF42600C64C94F7F7FB43B40528E6E71231AE93044FEBD88360F50BE8E80054
5F84BF2EF6C579072B759AA987A0BC0F52D82B89BF632FE373C01401B118D998F73AFA6A255CACF8
079B77693B76890E6E0F2D6C8B007AE0C0F89F594C320D574CE9E6DA26634DBAAE41E3D34C8B0912
E3CEC60D919DC6B3E7CA902A86D0B5B82A945BFA03A97A7E46F7038D5B7002BD6B18BA443C8C88BF
15C78D9C3DE45702972EE7C55867E6A2B152261AC19F3B4AD458406784D365CAEA49438D58A3272F
258ED126AB585C10DDFD7FC5D2414EB0D24A5351570DF47B6F62C0F22BD599C171BDEB5169AB87D6
61DE79DED45483A8B6DF5220BCA702BBEC767B207C0E3CFAA91CF8A64BAF600980E6DB3B909E576C
163FDDA2C77EC0B4BB084EECBDA69FFED053AA0E0EE1C2C13D346DECAE9647204AAE4A96FF8A9E6F
2364ED2C712A4815E2E7049060D4986E4AA7F77FEAFBBD36EE81A28150283F4E897AB0334B9E4366
E52479194F045603F72D486AF7FB7BEBE2F0D64F8AB9444605EDCECEF4317172E88AC95346EA906B
5376FA7B0FA00287434C6582897670077E35958C85F24845B67989B5A982F73B06C388B4DC5C5243
FE576B94330CB3F4EC0428180A475571844BDBC56EC1FC82CFAC5E97149B6987FD24BD7F312CD8BA
56F5B4536A491C7D1EE0633B025B9511AE30CC742DEE5CE4A5A28F15F7B9CBD8AC6FDB6D5A46DB7E
A7CEA5B46741787738285327FC780450BACFF8C90349A87DDA600CEAFA5D1EF143CF1CC0075FBD50
C04A1AA336804ED12C159311760451425F3960678135AE370BF0CDCDC30067DAD0726DD2C3F01896
85AB95C7491EBCB479C0F83D4220AE318067DE752EDE5FE82B2000F0B4BCB6CFCAC404848572C838
ECBACBF42D946A5DDE010EC11B879FA72F275980859F58AB79F54EE4A7B6ED3507282227243AB471
8D3174E6A11DF499046F1354781B8028B55B05CAC03ADB2BF3CB18A8770A6845A86852945048A374
1D836CFDED42BEE24186178CC09BA54B120C8625F6F8A46E723CA4B0512517B464DB6FA56E8129D9
ACFF6706C61AB86B67D180749F3E433C847E36B48C5391135F40A6632979CBBAE8429DAEB6AA785F
94D10C5105702EC5F65E2A884DDC60860B0801BCEAB51E619F70D3E5E7617E2A9BC12F58B02B9C6B
9B4800BE3EE0585567CF734C38EE7FCCB249DC647E8F1BE3F7F1BB216E55FC34758AAD00B0838F99
D04879ED0C2C4175F4EBFBE9F2063220D5E4638079A07CDDC50167504539225CC2E35656CC9EEF54
FEDDB4320546333B4337230EC74C9072EDCA2D68D4007AE3EF4EE8CB824AEF110E0784BB85105501
1E349BA9BD2F4F34EECCD07B322F3519361BE02D0E9BEE4FE106D58DB4937FB860480C1730B0A7D4
7D5D47A725E21020B5B98E60EFFF976C21C89B81954FC264E8C9039BFD44EF8523D6E243F5243D5B
4F4D735A4523AF76431014124613684C74CA63DD5126FA7E37075A5343E7620D30E00E6BF4E2802E
733283B52C744215F806090396C4DC8786B1B8238CA69D52A8583FDBCA44F337E6CF573AF27E90C0
28B999E10DE075AB808FB547D10DAC9FDD96D092637063509BCAB03D62D07B5A71B390D41779D260
B149B0E9508744C2AADB36A38015C830920B4CBA223C8D70D176F60F6A59D7C65842AA0E78016D5C
8F28084F47B494565EC9E4AEA097AA04BEEFC113D7D90E66B0406EEA3761AE1B5BBBB5F2FB34BB34
CC444104C9D5BC264C9D6375D3A89ABA62E2057F5D51FA13AC353AD69205B849E500F8CB7C6A71F4
869BB6B7EAC5C809F8A12926E266967E9CFED2D2A09D1FCA9DE8D45168B49D3B2CDC8D8FBDE7B1E0
8D5EAFAE8D51B05731409CC25F16F9E331062C9967E58E155252997B24853F5194B2359D8926782B
7BA4081CEF4491C6438087C58BCDD51708F475F118D766A4341EB6544DBDDBCD3B266981B87CEACC
8CD375CC4917593D8F298AC5E9140803400C3839146EFE84C25AB7331C9739CE2A96D020F829C525
8B6CFB22980EABC443B01071662E791A619FACBAFDFC6024750AB700C2C25508BAE86DFB1F918FAE
9E4AD4FE9A0985576C3E9B9B49EEEEC9F2F3A991BA448C92B5507EF9F0688BE44B4646430364F81B
ABC81D3204F1B01C4977790978401C95AFB37973E0CD8773BE6B0C965E35B68AC7D6B1430CAFFDE4
C439A367EA455020E1CBBDFE68A2190596F18192DE4A6CBC77B1A0A684EF3E9053DCA67DEFD14830
5A1BCA6BC0D3680B980FF9AAB8C6A212DC98CD07113D475688752FDD041B48B092080AF6CAAA77E3
43305B19463AF1E826E3C593D24869400964642DA2CB15E8A5000983E248490D5D9EA5F137144498
78E12D06335130DCF18F489D5A7EBAEE1D34DE5C64E18459A61DD01A41F0B49176E8604203857268
65D1E6E47888552D9786F83E553A2E49A06F0EF75347972413EEB94288CC038D4E8D0972A9E3E86F
4EA47B1343EC01297C097DE4631B8A6EDB891845F6A7DC6A1BBD929C1BA125572EE8CC9731DFF330
D5A68B32579AF45EA88E898349076D829B9A3E0CB65B654BC91E426233045FB648953C8E60220620
57F227A2DF2198F2392ED037528FD47B66BB4B4E5DE74DCC9D7A27DA82B3DC4A288DC78CDD905929
49DBB9FF208FBF1DDED8A86B037EA4F4EBD4336B365F1CC58A812E2538BE2DF2384684749C9D732E
37E5A2C06451FCFC0F232C8757DA2C27C6FB8E5550692B4E8118E148863D774E898944B751AA5077
60BF99B338946FB564C9F0DCED81C798E9AC6F9ABF479D0B152DA92A3DBB72B3CD7ABDC836B9666D
4C1E76823C70C37C740E677C00EF20C9BF28F39C8653C7BCF3CAD7C43BE386A8A9EEF8D1D34BCCBD
8E491D8E7392D3CF67B1511C94CB0E306E50EE99903148211E2ADEAC39AE7947F3393E51CF0E77D2
E8AAB850D96E05EC8768568C30CC51C958A33ADB8285D56626CF362B34D02E9C9CA6D58760F5CE0C
547DC5E95C44B648DB12F10F4DAB9199E82AE896D7A4149E56A9587C296BB1FDFF0FCFD61935F621
82EAFADF7BFEB7BC18DBE1A8FFE6432EFBA92B69AA6365A84E75EDABB1FE287EFEC45A7982396EF9
D28C8E889C15C8D30E6522CD2A247EC68CE4078A995A9A167F036BDF8C3CD07C95EB3BC4F86D3589
FD6107A968109CACD5163D218D2AF3D4471F5563CF3A6E75BEA3B988AFD8B9EF501B354CD967B074
493A191EB8148718A8001EB2F76DE34866EBAE1C73BF28D815224F7E248B2CF7E16D7B60772D2188
8B6BE766185D207C244A49FFADF686D79E511A92F3AC99401843868BBE379C83333FE0D49E990620
D1956101325B4B6A3F68E62F09D6DC3C4836B291851D96383A5E1F3E5781AFC8F5EF22B39C64D81E
2AA040D66696C5A5FAB737DB9B85A04DD7A05890A054C7C5E5235D0F32577D267AB1AF05E7A09E6F
E7BF07EDD8A948C4F77A51E12451D0C1A6DD4FD5D5BBD2B57B3006BF38075943E79E7E5F89412D46
EF4D064A58AF5111F92E1DFEB9046AC2467616139EF695080DEEB92B0722E3AA8EB27D3D1543BA29
81663AF24456657282282BFF8972C6417F613F4F59450FE70A9F6C4B656B11D3CF780C0EE5F67E46
DF127C526BF9DFE5809F5D5336832248A624350B6DBF8C72C0846348727CB46D94574078ADFC53FC
8B60B7089D3D92C4F823AB000557DF1889EA1415BC7E39C475801A9AC81AC99C7AF394CB8297BA76
CF625A106B67270B80DB597E94D40632DFC48877194B027F08FAE8BE627A6019EAB19CD85BB90F54
0BBCC30CB6D4DD1AB9886678565DBBAEB11A805C694FBACED02BC484EF215B6FC33F46622C83FB43
A343552E286CB4EB6D622D6E696372C78DCEB476519EDC84B6514427BA246CEF9D85DFE3C90ADD90
35AA667E476C76218BBF4CCAA5D2580349CC28EFAAD52283D3DE24217CE2A7800A831FFEAA99AE04
1F34F1C43379768707FFCC2769D3B7FF61362908B44C74B838FC43CA4E94D703E2A12BA4E943EAB3
23FA095E6C65E41B2AAC401DA8E02480674010404A63765B5EA9016AFE4DD39A698841F2C328E87A
E4C6B2F44FF28BAA8AF89196B993D66A769D1CE93F95B3322A6F2B5F2FD0B4A0A555132D17486FFE
A114B399D62E8535020D908422F1A65FBF43EFA18B634D4D3B41E466069013DB485C1AC07954A45F
B14F83A07765C4FFC592955D50A55D102EE2646922B4501833895CF1F2C82C2B004120E7F767D4C0
5B90B6CE91C3981E0821DCE848519683933FBC0AAE94203BF98FC302C5F257069A6F446CC1D81AB9
21ED0193FEE4C5E113D41B22C7D4E964C348F150F7F6CEFB738CE8AAC01E7705E72455E4F00BFF40
6774ECC9F388C5B12D688DA335453CA84334BBE055693061935E07631B4CBA0F11576A15B74F4A8E
23D29F1CFEB6C6DDAAC2B630FAE1321E477C8FF65E935A614128981EAB054597D520109C143D7977
A435113CC5C627C910E08EECB03146E25B436D77D9DC719DBBCB8672867CC1BA8618D63F09530A0B
77063CABD6704FE91FBAE4388628F1D3BCC8AEF2D4827339297C1ACAA3A7C2A13700524FF4C3EE76
C19BBDE6BE6ED09935834B5AC3256C9B0623B8506C27DF2E74519E600FE3F084138EFD018541CD3A
EA76ED2E5F7A333D52AE29FC11D163EA46678CA36718E36F36C17EE5BB244DB0EAD951522ABC34CE
A29E99CF5366853CED36B7CBC274737E2370738EC9055E289668A9DC6C3B3682C3C3BE860842B3C0
FA77287C8C0F147866FB6F97C1131A28B3D6586C5DD60319745029FB58389646DB9255B1CB57E853
1AD82A59E1851D8745C2E8F35AE55B711E9E9BF1BA8A5DE90F2F59BF112F02487C1839ECBECC1B07
980035E0E43BBB60219991DCB6163A88D46C59A6CCE0188FCCA936ED08A4BBBCC89E48F5E7F3C4EA
CCA0FB188C58252CF81B08B70968FAAFB14D51C5843062CB1C1235B856E4FC0F0354680DA1CC0A73
57DC0C8C7B5201A96F2BCCD94A581C17F9A474A24545E174E6AC7FB9CE19B56FA21DC289D2FFC564
C202ADD2D1AAA74005F524A528A4F77A0F62E90BCFF83DDE242F370F1573FEE1C5AE95EAC071EECF
13A1BAB3877EE3D250435F77D59EC93C01217C1EB73B7819533928D77177C8E2E9B7C2C7195BC0C6
1CFF94A33F3D89E4BDFA7D935A4E168F29E378D9463B7E6034E2D3AA5DAF926171EF4965CE98F02F
588FA2A12979B80F1AFFCB5A172C970FC835573D350421D66CF997070EA8C1D435A8A7D87D8EAD29
7CABADAF2A4ECF52034BC915AD94DF9D2D8DD17246310B296F55B565D2F5074A5EDA30651875FFAB
D6B0523FE66A85F539FB5A9234DCE05432C74F4DCFA46DD9BABA89C8F3983A299273BCF9028335A6
30CFBB911F9DC4B1F42DB98AD13E68D93AE59C48018E92517DD3A9A6367DA33CD80794E3D0807F4B
68231F8CECEDFB096BA280A61F9D744AC766B28323CCC502DBF804AD5F53D2AF49C5436ECDFE2887
A39635FB428988729C58561271EE56FB63E944479E9AABB61D57773A890DB8F7A2B044F39A55B1D7
8411D1956A314327BDEA09C801E5A1BDA8EFB90AE30AB04327406DFDE491A652E572758DF904ACBE
B6D8B612736AA3AC80A1C418E47D1B90CA40040CE7DB158B25ACE75BE81ED6DEDBF475509063B181
35554CECF16AE8714B2A13463EF6FA21D2A1670E604EB5520130FC99F16FA1788244BCB5FF840E71
F74841448455C213DE4B8B00C211F2CB42FF859590F05C3803DC72A99FA1E8EB3B4853C39FF94B3E
19DCD70112BE9E196AE4AAABAE809072FAF2ADC52E1CE4234D1CDEB880E8B7B48FCF695070069771
CD5B5548A253795DD215CAE375382C778F1182D52D3B4DC2B2B56FDC60B716019198C9EE2DA08F40
CC7A950D2F4982B2D4F646C497F54AE69B6B7BB02E682C9E673A390A2EA8226948AA2F8B1AEE53D7
A01FE306620075A767945F074AB01BF227EC04E6D5A461EB696342853B7BC93D057B8B994CE4A661
2460C008CDBE2A193337DFC2B4F9BA78043FA6AE57DC1EBC0584440AF3AE5C340CA9DC503AC914DE
18F9F6D6F0A05DFA78440BDF4D6CF188B01AD12DBFCD62BD833CE7C472299C6F1AE32D82026CB723
FFBCCCD43410FF44D6778CF8B1CE74EE860A239A852595843F73E7CEC9F1CD3E76BA15890D4D0846
0D386F7E2FDA4686684FF591055CDB47A1D9E7B60F5781473A4005AA9DA071E7C1770D4637104233
014C97BAC8FD23BA5213D22E7E9A62E6FD82E77B5DF5812BC5CC84DCED2E5BA5331FE8B0B1F09F80
9B82938DE45747508B8C58E0C2257D384BC9355CD4D4A59E915DF19ED5B951E34D9A7EF67CA02FF7
D147B02034000D03AB1907A7DFADCCD93D71C907569D286416D75542FB49D41340AF94E4451F75F9
14739CFD5104AC263B226581B51704F14B2E3C639481169604E794A12F1F94E8447653C85EC066F8
233EC1CAE9770F066907F39B425A4B7B851EF44B2FF7C56C30D22CCB3158969AA8412BF7CA3EED1C
11AA0DC5984D7561A12F60EA6137DBCE79152AD6E6F303B59A2C789963F1A3F70507AE3FE68A02CE
2BC0D1D403D346D3A0A2DBCE70EB268EF0B9E8C55EA6C4D530EB88BE9F93954B99AE5A983EEBCE5C
7A871C396446A21EF6223457F5219D4BF3F23B67659BA10CE6B3ADB46A7786FE4985DF
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 119.938 165.563 moveto
 307.938 165.563 lineto
 307.938 13.125 lineto
 119.938 13.125 lineto
 119.938 165.563 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 190.000000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    186.812500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .81114 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% SurfaceGraphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
3.1984e-017 1.04977 -0.0679587 1.04977 [
[.02757 .24618 -28.125 -13.7189 ]
[.02757 .24618 0 .46857 ]
[.17646 .18758 -22.2458 -14.1875 ]
[.17646 .18758 .3792 0 ]
[.3345 .12542 -8.84561 -14.1875 ]
[.3345 .12542 .65439 0 ]
[.50253 .05935 -13.1849 -14.1875 ]
[.50253 .05935 1.81509 0 ]
[.68156 -0.01098 -16.9509 -14.1875 ]
[.68156 -0.01098 3.54915 0 ]
[.29165 .07573 -30.1449 -14.1875 ]
[.29165 .07573 2.23009 0 ]
[.70096 -0.00478 0 -9.87144 ]
[.70096 -0.00478 28.125 4.31606 ]
[.78313 .12104 0 -9.67679 ]
[.78313 .12104 22.625 4.51071 ]
[.8565 .23339 0 -9.50763 ]
[.8565 .23339 9.5 4.67987 ]
[.9224 .33431 0 -9.35926 ]
[.9224 .33431 15 4.82824 ]
[.98191 .42546 0 -9.22808 ]
[.98191 .42546 20.5 4.95942 ]
[.91861 .21225 0 -10.1359 ]
[.91861 .21225 32.4375 4.98912 ]
[.02419 .26464 -17.125 -4.32234 ]
[.02419 .26464 0 9.86516 ]
[.01563 .31825 -25.375 -4.39379 ]
[.01563 .31825 0 9.79371 ]
[.00678 .37377 -9.5 -4.46804 ]
[.00678 .37377 0 9.71946 ]
[-0.0024 .43128 -17.75 -4.54524 ]
[-0.0024 .43128 0 9.64226 ]
[-0.01191 .49091 -9.5 -4.62559 ]
[-0.01191 .49091 0 9.56191 ]
[-0.05457 .39542 -22.6875 -4.46653 ]
[-0.05457 .39542 0 9.72097 ]
[ 0 0 0 0 ]
[ 1 .81114 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.03716 .25514 m
.68874 0 L
s
.03716 .25514 m
.04196 .25962 L
s
gsave
.02757 .24618 -89.125 -17.7189 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.18558 .19702 m
.19014 .20174 L
s
gsave
.17646 .18758 -83.2458 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.51046 .06981 m
.51442 .07504 L
s
gsave
.50253 .05935 -74.1849 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.68874 0 m
.69233 .00549 L
s
gsave
.68156 -0.01098 -77.9509 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.06616 .24378 m
.06901 .2465 L
s
.09549 .2323 m
.09832 .23504 L
s
.12517 .22067 m
.12797 .22345 L
s
.1552 .20892 m
.15797 .21172 L
s
.21633 .18498 m
.21903 .18784 L
s
.24744 .1728 m
.25012 .17569 L
s
.27893 .16047 m
.28157 .16339 L
s
.3108 .14799 m
.31341 .15094 L
s
.37572 .12257 m
.37826 .12558 L
s
.40878 .10962 m
.41128 .11266 L
s
.44225 .09652 m
.44471 .09959 L
s
.47614 .08324 m
.47856 .08635 L
s
.54521 .0562 m
.54755 .05937 L
s
.58041 .04242 m
.5827 .04562 L
s
.61605 .02846 m
.6183 .03169 L
s
.65216 .01432 m
.65436 .01759 L
s
gsave
.29165 .07573 -91.1449 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(x) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.438 14.750 moveto
(H) show
73.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.875 14.750 moveto
(L) show
91.375 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.68874 0 m
.96935 .42924 L
s
.68874 0 m
.68263 .00239 L
s
gsave
.70096 -0.00478 -61 -13.8714 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.7708 .12553 m
.76464 .12778 L
s
gsave
.78313 .12104 -61 -13.6768 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.84407 .23761 m
.83786 .23973 L
s
gsave
.8565 .23339 -61 -13.5076 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.9099 .3383 m
.90365 .34029 L
s
gsave
.9224 .33431 -61 -13.3593 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.96935 .42924 m
.96306 .43113 L
s
gsave
.98191 .42546 -61 -13.2281 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.70593 .0263 m
.70226 .02771 L
s
.72272 .05198 m
.71904 .05338 L
s
.73912 .07706 m
.73543 .07845 L
s
.75514 .10158 m
.75145 .10294 L
s
.78611 .14895 m
.78241 .15028 L
s
.80108 .17185 m
.79737 .17317 L
s
.81573 .19425 m
.81201 .19555 L
s
.83006 .21617 m
.82633 .21745 L
s
.8578 .2586 m
.85407 .25986 L
s
.87123 .27915 m
.8675 .28039 L
s
.88439 .29928 m
.88065 .3005 L
s
.89727 .31899 m
.89353 .3202 L
s
.92227 .35722 m
.91851 .3584 L
s
.93439 .37576 m
.93063 .37693 L
s
.94627 .39394 m
.94251 .3951 L
s
.95792 .41176 m
.95416 .41291 L
s
gsave
.91861 .21225 -61 -14.1359 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 23.125 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(y) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.500 14.750 moveto
(H) show
74.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.938 14.750 moveto
(L) show
91.438 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.03716 .25514 m
0 .48963 L
s
.03641 .25987 m
.04252 .25748 L
s
gsave
.02419 .26464 -78.125 -8.32234 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
.0279 .31358 m
.03403 .31125 L
s
gsave
.01563 .31825 -86.375 -8.39379 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2.5) show
1.000 setlinewidth
grestore
.01908 .36921 m
.02524 .36693 L
s
gsave
.00678 .37377 -70.5 -8.46804 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.00995 .42684 m
.01612 .42463 L
s
gsave
-0.0024 .43128 -78.75 -8.54524 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2.5) show
1.000 setlinewidth
grestore
.00048 .4866 m
.00668 .48444 L
s
gsave
-0.01191 .49091 -70.5 -8.62559 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
.125 Mabswid
.03473 .27046 m
.0384 .26904 L
s
.03304 .28113 m
.03671 .27971 L
s
.03134 .29187 m
.03501 .29046 L
s
.02962 .30269 m
.0333 .30128 L
s
.02616 .32455 m
.02984 .32316 L
s
.02441 .3356 m
.02809 .33421 L
s
.02265 .34673 m
.02633 .34534 L
s
.02087 .35793 m
.02456 .35655 L
s
.01728 .38057 m
.02098 .37921 L
s
.01547 .39202 m
.01917 .39066 L
s
.01364 .40354 m
.01734 .4022 L
s
.0118 .41515 m
.0155 .41381 L
s
.00808 .43862 m
.01179 .4373 L
s
.0062 .45049 m
.00991 .44917 L
s
.00431 .46244 m
.00802 .46113 L
s
.0024 .47447 m
.00612 .47317 L
s
gsave
-0.05457 .39542 -83.6875 -8.46653 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(h) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
68.500 14.750 moveto
(H) show
72.000 14.750 moveto
%%IncludeResource: font Mathematica3
%%IncludeFont: Mathematica3
/Mathematica3 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(\336) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
78.188 14.750 moveto
(L) show
81.688 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.25 Mabswid
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
.40529 .59895 m
.03716 .25514 L
s
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.40529 .59895 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.39787 .81114 L
s
.39787 .81114 m
.40529 .59895 L
s
0 0 m
1 0 L
1 .81114 L
0 .81114 L
closepath
clip
newpath
.791 .769 .833 r
.39848 .70011 .40166 .70287 .40708 .69816 .4039 .69573 Mtetra
.798 .789 .844 r
.4039 .69573 .40708 .69816 .4125 .69344 .40933 .69135 Mtetra
.805 .81 .855 r
.40933 .69135 .4125 .69344 .41793 .68873 .41475 .68697 Mtetra
.812 .833 .866 r
.41475 .68697 .41793 .68873 .42335 .68403 .42018 .6826 Mtetra
.818 .857 .877 r
.42018 .6826 .42335 .68403 .42878 .67934 .4256 .67824 Mtetra
.823 .882 .887 r
.4256 .67824 .42878 .67934 .4342 .67466 .43103 .67389 Mtetra
.825 .907 .896 r
.43103 .67389 .4342 .67466 .43963 .67001 .43646 .66956 Mtetra
.824 .932 .902 r
.43646 .66956 .43963 .67001 .44506 .66537 .4419 .66525 Mtetra
.818 .956 .905 r
.4419 .66525 .44506 .66537 .45048 .66076 .44733 .66096 Mtetra
.806 .976 .901 r
.44733 .66096 .45048 .66076 .45591 .65618 .45277 .65669 Mtetra
.785 .989 .89 r
.45277 .65669 .45591 .65618 .46134 .65162 .4582 .65245 Mtetra
.752 .993 .867 r
.4582 .65245 .46134 .65162 .46677 .64711 .46364 .64824 Mtetra
.707 .985 .832 r
.46364 .64824 .46677 .64711 .4722 .64262 .46908 .64406 Mtetra
.648 .961 .781 r
.46908 .64406 .4722 .64262 .47763 .63818 .47453 .63991 Mtetra
.577 .921 .717 r
.47453 .63991 .47763 .63818 .48306 .63378 .47997 .6358 Mtetra
.497 .867 .642 r
.47997 .6358 .48306 .63378 .4885 .62942 .48542 .63173 Mtetra
0 0 0 r
.48542 .63173 .4885 .62942 .49393 .62511 .49087 .6277 Mtetra
.49087 .6277 .49393 .62511 .49937 .62085 .49632 .62371 Mtetra
.49632 .62371 .49937 .62085 .50481 .61664 .50178 .61977 Mtetra
.50178 .61977 .50481 .61664 .51025 .61249 .50724 .61588 Mtetra
.50724 .61588 .51025 .61249 .51569 .60839 .5127 .61204 Mtetra
.5127 .61204 .51569 .60839 .52114 .60435 .51816 .60825 Mtetra
.019 0 0 r
.51816 .60825 .52114 .60435 .52659 .60038 .52363 .60452 Mtetra
.067 0 0 r
.52363 .60452 .52659 .60038 .53204 .59647 .52911 .60084 Mtetra
.11 0 0 r
.52911 .60084 .53204 .59647 .5375 .59262 .53458 .59723 Mtetra
.147 0 .013 r
.53458 .59723 .5375 .59262 .54296 .58884 .54007 .59367 Mtetra
.18 0 .048 r
.54007 .59367 .54296 .58884 .54843 .58514 .54556 .59018 Mtetra
.209 0 .078 r
.54556 .59018 .54843 .58514 .5539 .5815 .55105 .58674 Mtetra
.234 0 .105 r
.55105 .58674 .5539 .5815 .55937 .57794 .55655 .58338 Mtetra
.257 0 .129 r
.55655 .58338 .55937 .57794 .56485 .57446 .56205 .58008 Mtetra
.278 0 .15 r
.56205 .58008 .56485 .57446 .57034 .57105 .56757 .57686 Mtetra
.296 0 .169 r
.56757 .57686 .57034 .57105 .57583 .56773 .57308 .5737 Mtetra
.313 0 .186 r
.57308 .5737 .57583 .56773 .58133 .56448 .57861 .57061 Mtetra
.328 0 .201 r
.57861 .57061 .58133 .56448 .58684 .56131 .58415 .5676 Mtetra
.341 0 .214 r
.58415 .5676 .58684 .56131 .59235 .55823 .58969 .56467 Mtetra
.354 .004 .226 r
.58969 .56467 .59235 .55823 .59788 .55524 .59524 .56181 Mtetra
.365 .018 .237 r
.59524 .56181 .59788 .55524 .60341 .55233 .6008 .55902 Mtetra
.375 .03 .247 r
.6008 .55902 .60341 .55233 .60895 .54951 .60637 .55632 Mtetra
.385 .042 .256 r
.60637 .55632 .60895 .54951 .6145 .54678 .61194 .55369 Mtetra
.394 .052 .263 r
.61194 .55369 .6145 .54678 .62006 .54413 .61753 .55114 Mtetra
.402 .062 .27 r
.61753 .55114 .62006 .54413 .62564 .54158 .62313 .54868 Mtetra
.41 .071 .277 r
.62313 .54868 .62564 .54158 .63122 .53912 .62875 .5463 Mtetra
.417 .079 .282 r
.62875 .5463 .63122 .53912 .63681 .53675 .63437 .544 Mtetra
.423 .086 .287 r
.63437 .544 .63681 .53675 .64242 .53447 .64 .54178 Mtetra
.429 .093 .292 r
.64 .54178 .64242 .53447 .64804 .53229 .64565 .53965 Mtetra
.435 .099 .296 r
.64565 .53965 .64804 .53229 .65368 .5302 .65131 .5376 Mtetra
.44 .105 .299 r
.65131 .5376 .65368 .5302 .65932 .52821 .65699 .53563 Mtetra
.446 .11 .302 r
.65699 .53563 .65932 .52821 .66499 .52631 .66268 .53375 Mtetra
.45 .115 .305 r
.66268 .53375 .66499 .52631 .67066 .52451 .66838 .53196 Mtetra
.455 .119 .307 r
.66838 .53196 .67066 .52451 .67636 .5228 .6741 .53025 Mtetra
.459 .123 .308 r
.6741 .53025 .67636 .5228 .68206 .52119 .67984 .52863 Mtetra
.463 .126 .309 r
.67984 .52863 .68206 .52119 .68779 .51967 .68559 .52709 Mtetra
.467 .129 .31 r
.68559 .52709 .68779 .51967 .69353 .51825 .69135 .52564 Mtetra
.47 .132 .31 r
.69135 .52564 .69353 .51825 .69929 .51693 .69714 .52427 Mtetra
.474 .134 .31 r
.69714 .52427 .69929 .51693 .70507 .5157 .70294 .52299 Mtetra
.477 .136 .31 r
.70294 .52299 .70507 .5157 .71087 .51457 .70876 .5218 Mtetra
.48 .138 .309 r
.70876 .5218 .71087 .51457 .71669 .51353 .7146 .52069 Mtetra
.482 .139 .308 r
.7146 .52069 .71669 .51353 .72253 .51258 .72046 .51966 Mtetra
.485 .14 .306 r
.72046 .51966 .72253 .51258 .72838 .51173 .72634 .51872 Mtetra
.487 .14 .304 r
.72634 .51872 .72838 .51173 .73426 .51097 .73224 .51786 Mtetra
.49 .141 .301 r
.73224 .51786 .73426 .51097 .74016 .51031 .73816 .51709 Mtetra
.492 .14 .298 r
.73816 .51709 .74016 .51031 .74609 .50973 .7441 .51639 Mtetra
.494 .14 .294 r
.7441 .51639 .74609 .50973 .75203 .50925 .75006 .51578 Mtetra
.495 .138 .29 r
.75006 .51578 .75203 .50925 .758 .50886 .75605 .51525 Mtetra
.497 .137 .285 r
.75605 .51525 .758 .50886 .76399 .50856 .76205 .51479 Mtetra
.498 .135 .28 r
.76205 .51479 .76399 .50856 .77001 .50834 .76808 .51442 Mtetra
.499 .132 .274 r
.76808 .51442 .77001 .50834 .77605 .50821 .77414 .51412 Mtetra
.5 .129 .267 r
.77414 .51412 .77605 .50821 .78211 .50817 .78021 .5139 Mtetra
.501 .126 .259 r
.78021 .5139 .78211 .50817 .7882 .50821 .78631 .51376 Mtetra
.502 .121 .251 r
.78631 .51376 .7882 .50821 .79432 .50833 .79244 .51368 Mtetra
.502 .116 .241 r
.79244 .51368 .79432 .50833 .80047 .50853 .79859 .51368 Mtetra
.502 .11 .231 r
.79859 .51368 .80047 .50853 .80664 .50882 .80477 .51376 Mtetra
.501 .104 .219 r
.80477 .51376 .80664 .50882 .81283 .50918 .81097 .5139 Mtetra
.5 .096 .205 r
.81097 .5139 .81283 .50918 .81906 .50962 .8172 .5141 Mtetra
.499 .087 .19 r
.8172 .5141 .81906 .50962 .82531 .51013 .82345 .51438 Mtetra
.497 .077 .173 r
.82345 .51438 .82531 .51013 .83159 .51071 .82973 .51472 Mtetra
.494 .065 .154 r
.82973 .51472 .83159 .51071 .8379 .51137 .83604 .51512 Mtetra
.491 .052 .132 r
.83604 .51512 .8379 .51137 .84424 .51209 .84237 .51558 Mtetra
.486 .037 .108 r
.84237 .51558 .84424 .51209 .85061 .51288 .84873 .5161 Mtetra
.481 .019 .079 r
.84873 .5161 .85061 .51288 .857 .51373 .85513 .51668 Mtetra
.473 0 .047 r
.85513 .51668 .857 .51373 .86343 .51465 .86154 .51731 Mtetra
.464 0 .01 r
.86154 .51731 .86343 .51465 .86989 .51563 .86799 .51799 Mtetra
.452 0 0 r
.86799 .51799 .86989 .51563 .87637 .51666 .87446 .51873 Mtetra
.437 0 0 r
.87446 .51873 .87637 .51666 .88289 .51775 .88097 .51951 Mtetra
.418 0 0 r
.88097 .51951 .88289 .51775 .88944 .51888 .8875 .52034 Mtetra
.393 0 0 r
.8875 .52034 .88944 .51888 .89601 .52007 .89406 .52121 Mtetra
.362 0 0 r
.89406 .52121 .89601 .52007 .90262 .52131 .90065 .52212 Mtetra
.322 0 0 r
.90065 .52212 .90262 .52131 .90926 .52259 .90727 .52307 Mtetra
.273 0 0 r
.90727 .52307 .90926 .52259 .91593 .52391 .91391 .52406 Mtetra
.213 0 0 r
.91391 .52406 .91593 .52391 .92263 .52527 .92059 .52508 Mtetra
.142 0 0 r
.92059 .52508 .92263 .52527 .92936 .52666 .9273 .52613 Mtetra
0 .514 .753 r
.9273 .52613 .92936 .52666 .93612 .52809 .93403 .52721 Mtetra
.019 .566 .834 r
.93403 .52721 .93612 .52809 .94292 .52954 .94079 .52832 Mtetra
.1 .604 .896 r
.94079 .52832 .94292 .52954 .94974 .53102 .94759 .52944 Mtetra
.175 .629 .938 r
.94759 .52944 .94974 .53102 .95659 .53253 .95441 .53059 Mtetra
.24 .642 .96 r
.95441 .53059 .95659 .53253 .96348 .53405 .96126 .53175 Mtetra
.296 .646 .968 r
.96126 .53175 .96348 .53405 .97039 .53559 .96813 .53293 Mtetra
.341 .642 .965 r
.96813 .53293 .97039 .53559 .97734 .53715 .97504 .53412 Mtetra
.378 .635 .955 r
.97504 .53412 .97734 .53715 .98431 .53871 .98197 .53531 Mtetra
.747 .767 .869 r
.3953 .69733 .39848 .70011 .4039 .69573 .40068 .69421 Mtetra
.761 .857 .921 r
.40068 .69421 .4039 .69573 .40933 .69135 .40608 .69108 Mtetra
.736 .95 .948 r
.40608 .69108 .40933 .69135 .41475 .68697 .41147 .68796 Mtetra
.579 .943 .838 r
.41147 .68796 .41475 .68697 .42018 .6826 .41687 .68483 Mtetra
0 0 0 r
.41687 .68483 .42018 .6826 .4256 .67824 .42228 .68171 Mtetra
.014 0 0 r
.42228 .68171 .4256 .67824 .43103 .67389 .4277 .6786 Mtetra
.184 0 .023 r
.4277 .6786 .43103 .67389 .43646 .66956 .43312 .67549 Mtetra
.283 0 .152 r
.43312 .67549 .43646 .66956 .4419 .66525 .43854 .67239 Mtetra
.345 .004 .235 r
.43854 .67239 .4419 .66525 .44733 .66096 .44397 .66929 Mtetra
.387 .064 .291 r
.44397 .66929 .44733 .66096 .45277 .65669 .44941 .66621 Mtetra
.416 .107 .331 r
.44941 .66621 .45277 .65669 .4582 .65245 .45485 .66314 Mtetra
.437 .14 .361 r
.45485 .66314 .4582 .65245 .46364 .64824 .4603 .66009 Mtetra
.454 .165 .384 r
.4603 .66009 .46364 .64824 .46908 .64406 .46575 .65705 Mtetra
.467 .185 .402 r
.46575 .65705 .46908 .64406 .47453 .63991 .47121 .65403 Mtetra
.478 .202 .417 r
.47121 .65403 .47453 .63991 .47997 .6358 .47667 .65102 Mtetra
.486 .216 .429 r
.47667 .65102 .47997 .6358 .48542 .63173 .48215 .64804 Mtetra
.494 .227 .439 r
.48215 .64804 .48542 .63173 .49087 .6277 .48762 .64508 Mtetra
.5 .237 .448 r
.48762 .64508 .49087 .6277 .49632 .62371 .49311 .64214 Mtetra
.505 .246 .455 r
.49311 .64214 .49632 .62371 .50178 .61977 .4986 .63922 Mtetra
.51 .253 .462 r
.4986 .63922 .50178 .61977 .50724 .61588 .5041 .63633 Mtetra
.514 .26 .467 r
.5041 .63633 .50724 .61588 .5127 .61204 .5096 .63347 Mtetra
.517 .265 .472 r
.5096 .63347 .5127 .61204 .51816 .60825 .51511 .63063 Mtetra
.52 .27 .476 r
.51511 .63063 .51816 .60825 .52363 .60452 .52063 .62782 Mtetra
.523 .275 .48 r
.52063 .62782 .52363 .60452 .52911 .60084 .52615 .62505 Mtetra
.526 .279 .484 r
.52615 .62505 .52911 .60084 .53458 .59723 .53169 .6223 Mtetra
.528 .283 .487 r
.53169 .6223 .53458 .59723 .54007 .59367 .53723 .61959 Mtetra
.53 .286 .49 r
.53723 .61959 .54007 .59367 .54556 .59018 .54277 .61691 Mtetra
.532 .289 .492 r
.54277 .61691 .54556 .59018 .55105 .58674 .54833 .61426 Mtetra
.534 .292 .494 r
.54833 .61426 .55105 .58674 .55655 .58338 .55389 .61165 Mtetra
.536 .294 .497 r
.55389 .61165 .55655 .58338 .56205 .58008 .55947 .60908 Mtetra
.537 .297 .498 r
.55947 .60908 .56205 .58008 .56757 .57686 .56505 .60655 Mtetra
.539 .299 .5 r
.56505 .60655 .56757 .57686 .57308 .5737 .57064 .60405 Mtetra
.54 .301 .502 r
.57064 .60405 .57308 .5737 .57861 .57061 .57624 .60159 Mtetra
.541 .303 .503 r
.57624 .60159 .57861 .57061 .58415 .5676 .58185 .59918 Mtetra
.542 .304 .504 r
.58185 .59918 .58415 .5676 .58969 .56467 .58746 .5968 Mtetra
.543 .306 .506 r
.58746 .5968 .58969 .56467 .59524 .56181 .59309 .59447 Mtetra
.544 .307 .507 r
.59309 .59447 .59524 .56181 .6008 .55902 .59873 .59218 Mtetra
.545 .309 .508 r
.59873 .59218 .6008 .55902 .60637 .55632 .60438 .58993 Mtetra
.546 .31 .508 r
.60438 .58993 .60637 .55632 .61194 .55369 .61004 .58773 Mtetra
.547 .311 .509 r
.61004 .58773 .61194 .55369 .61753 .55114 .61571 .58557 Mtetra
.547 .312 .51 r
.61571 .58557 .61753 .55114 .62313 .54868 .62139 .58345 Mtetra
.548 .313 .51 r
.62139 .58345 .62313 .54868 .62875 .5463 .62708 .58138 Mtetra
.549 .314 .511 r
.62708 .58138 .62875 .5463 .63437 .544 .63279 .57936 Mtetra
.549 .314 .512 r
.63279 .57936 .63437 .544 .64 .54178 .6385 .57738 Mtetra
.55 .315 .512 r
.6385 .57738 .64 .54178 .64565 .53965 .64423 .57545 Mtetra
.551 .316 .512 r
.64423 .57545 .64565 .53965 .65131 .5376 .64998 .57357 Mtetra
.551 .316 .513 r
.64998 .57357 .65131 .5376 .65699 .53563 .65573 .57173 Mtetra
.552 .317 .513 r
.65573 .57173 .65699 .53563 .66268 .53375 .6615 .56994 Mtetra
.6615 .56994 .66268 .53375 .66838 .53196 .66728 .5682 Mtetra
.553 .318 .513 r
.66728 .5682 .66838 .53196 .6741 .53025 .67308 .5665 Mtetra
.67308 .5665 .6741 .53025 .67984 .52863 .67889 .56486 Mtetra
.67889 .56486 .67984 .52863 .68559 .52709 .68471 .56326 Mtetra
.554 .319 .513 r
.68471 .56326 .68559 .52709 .69135 .52564 .69055 .5617 Mtetra
.69055 .5617 .69135 .52564 .69714 .52427 .69641 .5602 Mtetra
.555 .319 .513 r
.69641 .5602 .69714 .52427 .70294 .52299 .70228 .55874 Mtetra
.70228 .55874 .70294 .52299 .70876 .5218 .70817 .55734 Mtetra
.555 .319 .512 r
.70817 .55734 .70876 .5218 .7146 .52069 .71407 .55597 Mtetra
.71407 .55597 .7146 .52069 .72046 .51966 .71999 .55466 Mtetra
.556 .319 .512 r
.71999 .55466 .72046 .51966 .72634 .51872 .72592 .55339 Mtetra
.556 .319 .511 r
.72592 .55339 .72634 .51872 .73224 .51786 .73187 .55217 Mtetra
.556 .318 .511 r
.73187 .55217 .73224 .51786 .73816 .51709 .73784 .55099 Mtetra
.556 .318 .51 r
.73784 .55099 .73816 .51709 .7441 .51639 .74383 .54986 Mtetra
.556 .318 .509 r
.74383 .54986 .7441 .51639 .75006 .51578 .74984 .54877 Mtetra
.557 .317 .508 r
.74984 .54877 .75006 .51578 .75605 .51525 .75586 .54773 Mtetra
.75586 .54773 .75605 .51525 .76205 .51479 .7619 .54673 Mtetra
.557 .316 .507 r
.7619 .54673 .76205 .51479 .76808 .51442 .76796 .54578 Mtetra
.557 .316 .505 r
.76796 .54578 .76808 .51442 .77414 .51412 .77404 .54486 Mtetra
.557 .315 .504 r
.77404 .54486 .77414 .51412 .78021 .5139 .78014 .54399 Mtetra
.557 .314 .503 r
.78014 .54399 .78021 .5139 .78631 .51376 .78625 .54316 Mtetra
.557 .313 .502 r
.78625 .54316 .78631 .51376 .79244 .51368 .79239 .54237 Mtetra
.557 .312 .5 r
.79239 .54237 .79244 .51368 .79859 .51368 .79855 .54162 Mtetra
.557 .311 .498 r
.79855 .54162 .79859 .51368 .80477 .51376 .80472 .54091 Mtetra
.557 .309 .496 r
.80472 .54091 .80477 .51376 .81097 .5139 .81092 .54023 Mtetra
.556 .308 .494 r
.81092 .54023 .81097 .5139 .8172 .5141 .81714 .5396 Mtetra
.556 .306 .492 r
.81714 .5396 .8172 .5141 .82345 .51438 .82338 .53899 Mtetra
.556 .304 .489 r
.82338 .53899 .82345 .51438 .82973 .51472 .82964 .53842 Mtetra
.555 .302 .486 r
.82964 .53842 .82973 .51472 .83604 .51512 .83592 .53789 Mtetra
.555 .299 .483 r
.83592 .53789 .83604 .51512 .84237 .51558 .84222 .53739 Mtetra
.555 .296 .479 r
.84222 .53739 .84237 .51558 .84873 .5161 .84854 .53691 Mtetra
.554 .293 .475 r
.84854 .53691 .84873 .5161 .85513 .51668 .85489 .53647 Mtetra
.553 .29 .47 r
.85489 .53647 .85513 .51668 .86154 .51731 .86125 .53606 Mtetra
.552 .286 .465 r
.86125 .53606 .86154 .51731 .86799 .51799 .86764 .53567 Mtetra
.551 .281 .459 r
.86764 .53567 .86799 .51799 .87446 .51873 .87405 .53531 Mtetra
.55 .275 .452 r
.87405 .53531 .87446 .51873 .88097 .51951 .88048 .53498 Mtetra
.548 .269 .444 r
.88048 .53498 .88097 .51951 .8875 .52034 .88694 .53467 Mtetra
.546 .261 .434 r
.88694 .53467 .8875 .52034 .89406 .52121 .89341 .53437 Mtetra
.544 .252 .422 r
.89341 .53437 .89406 .52121 .90065 .52212 .89991 .5341 Mtetra
.541 .241 .408 r
.89991 .5341 .90065 .52212 .90727 .52307 .90643 .53385 Mtetra
.536 .228 .391 r
.90643 .53385 .90727 .52307 .91391 .52406 .91297 .53362 Mtetra
.531 .21 .369 r
.91297 .53362 .91391 .52406 .92059 .52508 .91954 .5334 Mtetra
.523 .188 .34 r
.91954 .5334 .92059 .52508 .9273 .52613 .92613 .5332 Mtetra
.513 .158 .302 r
.92613 .5332 .9273 .52613 .93403 .52721 .93274 .53301 Mtetra
.496 .116 .248 r
.93274 .53301 .93403 .52721 .94079 .52832 .93937 .53283 Mtetra
.469 .054 .168 r
.93937 .53283 .94079 .52832 .94759 .52944 .94602 .53266 Mtetra
.421 0 .04 r
.94602 .53266 .94759 .52944 .95441 .53059 .9527 .5325 Mtetra
.322 0 0 r
.9527 .5325 .95441 .53059 .96126 .53175 .9594 .53234 Mtetra
.113 0 0 r
.9594 .53234 .96126 .53175 .96813 .53293 .96612 .53219 Mtetra
.21 .716 .9 r
.96612 .53219 .96813 .53293 .97504 .53412 .97286 .53205 Mtetra
.44 .753 .994 r
.97286 .53205 .97504 .53412 .98197 .53531 .97963 .5319 Mtetra
.643 .748 .926 r
.3921 .69454 .3953 .69733 .40068 .69421 .39743 .6932 Mtetra
.563 .867 .996 r
.39743 .6932 .40068 .69421 .40608 .69108 .40277 .69185 Mtetra
.191 .716 .706 r
.40277 .69185 .40608 .69108 .41147 .68796 .40812 .6905 Mtetra
.198 0 0 r
.40812 .6905 .41147 .68796 .41687 .68483 .41349 .68915 Mtetra
.361 0 .103 r
.41349 .68915 .41687 .68483 .42228 .68171 .41886 .68779 Mtetra
.431 .064 .238 r
.41886 .68779 .42228 .68171 .4277 .6786 .42424 .68643 Mtetra
.468 .133 .314 r
.42424 .68643 .4277 .6786 .43312 .67549 .42964 .68506 Mtetra
.49 .177 .362 r
.42964 .68506 .43312 .67549 .43854 .67239 .43505 .6837 Mtetra
.504 .207 .394 r
.43505 .6837 .43854 .67239 .44397 .66929 .44047 .68232 Mtetra
.515 .228 .418 r
.44047 .68232 .44397 .66929 .44941 .66621 .4459 .68095 Mtetra
.522 .245 .435 r
.4459 .68095 .44941 .66621 .45485 .66314 .45134 .67956 Mtetra
.528 .258 .449 r
.45134 .67956 .45485 .66314 .4603 .66009 .45679 .67818 Mtetra
.532 .268 .46 r
.45679 .67818 .4603 .66009 .46575 .65705 .46226 .67678 Mtetra
.536 .276 .469 r
.46226 .67678 .46575 .65705 .47121 .65403 .46773 .67539 Mtetra
.539 .283 .476 r
.46773 .67539 .47121 .65403 .47667 .65102 .47322 .67399 Mtetra
.542 .289 .482 r
.47322 .67399 .47667 .65102 .48215 .64804 .47872 .67258 Mtetra
.544 .294 .488 r
.47872 .67258 .48215 .64804 .48762 .64508 .48423 .67116 Mtetra
.546 .299 .492 r
.48423 .67116 .48762 .64508 .49311 .64214 .48975 .66975 Mtetra
.547 .302 .496 r
.48975 .66975 .49311 .64214 .4986 .63922 .49529 .66832 Mtetra
.549 .306 .5 r
.49529 .66832 .4986 .63922 .5041 .63633 .50083 .66689 Mtetra
.55 .309 .503 r
.50083 .66689 .5041 .63633 .5096 .63347 .50639 .66545 Mtetra
.551 .311 .505 r
.50639 .66545 .5096 .63347 .51511 .63063 .51196 .66401 Mtetra
.552 .313 .508 r
.51196 .66401 .51511 .63063 .52063 .62782 .51754 .66256 Mtetra
.553 .316 .51 r
.51754 .66256 .52063 .62782 .52615 .62505 .52314 .6611 Mtetra
.553 .317 .512 r
.52314 .6611 .52615 .62505 .53169 .6223 .52874 .65964 Mtetra
.554 .319 .514 r
.52874 .65964 .53169 .6223 .53723 .61959 .53436 .65817 Mtetra
.555 .321 .515 r
.53436 .65817 .53723 .61959 .54277 .61691 .53999 .65669 Mtetra
.555 .322 .517 r
.53999 .65669 .54277 .61691 .54833 .61426 .54563 .6552 Mtetra
.556 .323 .518 r
.54563 .6552 .54833 .61426 .55389 .61165 .55128 .65371 Mtetra
.556 .324 .519 r
.55128 .65371 .55389 .61165 .55947 .60908 .55694 .65221 Mtetra
.556 .325 .52 r
.55694 .65221 .55947 .60908 .56505 .60655 .56262 .6507 Mtetra
.557 .326 .521 r
.56262 .6507 .56505 .60655 .57064 .60405 .56831 .64919 Mtetra
.557 .327 .522 r
.56831 .64919 .57064 .60405 .57624 .60159 .57401 .64766 Mtetra
.557 .328 .523 r
.57401 .64766 .57624 .60159 .58185 .59918 .57972 .64613 Mtetra
.558 .329 .524 r
.57972 .64613 .58185 .59918 .58746 .5968 .58544 .64459 Mtetra
.58544 .64459 .58746 .5968 .59309 .59447 .59118 .64304 Mtetra
.558 .33 .525 r
.59118 .64304 .59309 .59447 .59873 .59218 .59693 .64149 Mtetra
.558 .33 .526 r
.59693 .64149 .59873 .59218 .60438 .58993 .60269 .63992 Mtetra
.558 .331 .526 r
.60269 .63992 .60438 .58993 .61004 .58773 .60846 .63835 Mtetra
.559 .331 .527 r
.60846 .63835 .61004 .58773 .61571 .58557 .61424 .63677 Mtetra
.61424 .63677 .61571 .58557 .62139 .58345 .62004 .63518 Mtetra
.559 .332 .527 r
.62004 .63518 .62139 .58345 .62708 .58138 .62585 .63358 Mtetra
.559 .332 .528 r
.62585 .63358 .62708 .58138 .63279 .57936 .63167 .63197 Mtetra
.63167 .63197 .63279 .57936 .6385 .57738 .6375 .63036 Mtetra
.559 .333 .528 r
.6375 .63036 .6385 .57738 .64423 .57545 .64334 .62873 Mtetra
.64334 .62873 .64423 .57545 .64998 .57357 .6492 .6271 Mtetra
.6492 .6271 .64998 .57357 .65573 .57173 .65507 .62546 Mtetra
.559 .333 .529 r
.65507 .62546 .65573 .57173 .6615 .56994 .66095 .6238 Mtetra
.66095 .6238 .6615 .56994 .66728 .5682 .66684 .62214 Mtetra
.66684 .62214 .66728 .5682 .67308 .5665 .67275 .62047 Mtetra
.67275 .62047 .67308 .5665 .67889 .56486 .67866 .61879 Mtetra
.67866 .61879 .67889 .56486 .68471 .56326 .68459 .61711 Mtetra
.68459 .61711 .68471 .56326 .69055 .5617 .69053 .61541 Mtetra
.559 .333 .528 r
.69053 .61541 .69055 .5617 .69641 .5602 .69649 .6137 Mtetra
.559 .332 .528 r
.69649 .6137 .69641 .5602 .70228 .55874 .70245 .61199 Mtetra
.70245 .61199 .70228 .55874 .70817 .55734 .70843 .61026 Mtetra
.70843 .61026 .70817 .55734 .71407 .55597 .71442 .60853 Mtetra
.71442 .60853 .71407 .55597 .71999 .55466 .72042 .60679 Mtetra
.558 .331 .527 r
.72042 .60679 .71999 .55466 .72592 .55339 .72644 .60503 Mtetra
.72644 .60503 .72592 .55339 .73187 .55217 .73246 .60327 Mtetra
.558 .331 .526 r
.73246 .60327 .73187 .55217 .73784 .55099 .7385 .6015 Mtetra
.558 .33 .526 r
.7385 .6015 .73784 .55099 .74383 .54986 .74455 .59973 Mtetra
.74455 .59973 .74383 .54986 .74984 .54877 .75061 .59794 Mtetra
.557 .329 .525 r
.75061 .59794 .74984 .54877 .75586 .54773 .75669 .59614 Mtetra
.557 .328 .524 r
.75669 .59614 .75586 .54773 .7619 .54673 .76278 .59434 Mtetra
.76278 .59434 .7619 .54673 .76796 .54578 .76888 .59252 Mtetra
.556 .327 .523 r
.76888 .59252 .76796 .54578 .77404 .54486 .77499 .5907 Mtetra
.556 .326 .522 r
.77499 .5907 .77404 .54486 .78014 .54399 .78111 .58887 Mtetra
.555 .325 .521 r
.78111 .58887 .78014 .54399 .78625 .54316 .78725 .58703 Mtetra
.555 .324 .52 r
.78725 .58703 .78625 .54316 .79239 .54237 .7934 .58519 Mtetra
.555 .323 .519 r
.7934 .58519 .79239 .54237 .79855 .54162 .79956 .58333 Mtetra
.554 .322 .518 r
.79956 .58333 .79855 .54162 .80472 .54091 .80574 .58147 Mtetra
.553 .321 .517 r
.80574 .58147 .80472 .54091 .81092 .54023 .81192 .57959 Mtetra
.553 .319 .515 r
.81192 .57959 .81092 .54023 .81714 .5396 .81812 .57771 Mtetra
.552 .317 .513 r
.81812 .57771 .81714 .5396 .82338 .53899 .82434 .57582 Mtetra
.551 .316 .512 r
.82434 .57582 .82338 .53899 .82964 .53842 .83056 .57393 Mtetra
.55 .314 .51 r
.83056 .57393 .82964 .53842 .83592 .53789 .8368 .57203 Mtetra
.549 .312 .508 r
.8368 .57203 .83592 .53789 .84222 .53739 .84305 .57011 Mtetra
.548 .309 .505 r
.84305 .57011 .84222 .53739 .84854 .53691 .84931 .5682 Mtetra
.547 .306 .502 r
.84931 .5682 .84854 .53691 .85489 .53647 .85558 .56627 Mtetra
.546 .303 .499 r
.85558 .56627 .85489 .53647 .86125 .53606 .86187 .56434 Mtetra
.544 .3 .496 r
.86187 .56434 .86125 .53606 .86764 .53567 .86817 .5624 Mtetra
.542 .296 .492 r
.86817 .5624 .86764 .53567 .87405 .53531 .87448 .56045 Mtetra
.54 .291 .487 r
.87448 .56045 .87405 .53531 .88048 .53498 .88081 .55849 Mtetra
.537 .286 .482 r
.88081 .55849 .88048 .53498 .88694 .53467 .88715 .55653 Mtetra
.535 .28 .475 r
.88715 .55653 .88694 .53467 .89341 .53437 .8935 .55457 Mtetra
.531 .272 .468 r
.8935 .55457 .89341 .53437 .89991 .5341 .89987 .55259 Mtetra
.527 .263 .459 r
.89987 .55259 .89991 .5341 .90643 .53385 .90624 .55061 Mtetra
.522 .252 .447 r
.90624 .55061 .90643 .53385 .91297 .53362 .91263 .54863 Mtetra
.515 .239 .433 r
.91263 .54863 .91297 .53362 .91954 .5334 .91904 .54664 Mtetra
.506 .221 .415 r
.91904 .54664 .91954 .5334 .92613 .5332 .92545 .54464 Mtetra
.495 .198 .391 r
.92545 .54464 .92613 .5332 .93274 .53301 .93188 .54264 Mtetra
.478 .166 .358 r
.93188 .54264 .93274 .53301 .93937 .53283 .93833 .54063 Mtetra
.453 .119 .309 r
.93833 .54063 .93937 .53283 .94602 .53266 .94478 .53861 Mtetra
.41 .044 .229 r
.94478 .53861 .94602 .53266 .9527 .5325 .95126 .53659 Mtetra
.329 0 .087 r
.95126 .53659 .9527 .5325 .9594 .53234 .95774 .53457 Mtetra
.144 0 0 r
.95774 .53457 .9594 .53234 .96612 .53219 .96424 .53254 Mtetra
.272 .772 .743 r
.96424 .53254 .96612 .53219 .97286 .53205 .97075 .53051 Mtetra
.61 .883 .991 r
.97075 .53051 .97286 .53205 .97963 .5319 .97727 .52847 Mtetra
.446 .679 .963 r
.3889 .69175 .3921 .69454 .39743 .6932 .39417 .69213 Mtetra
.171 .669 .914 r
.39417 .69213 .39743 .6932 .40277 .69185 .39945 .69252 Mtetra
.257 0 0 r
.39945 .69252 .40277 .69185 .40812 .6905 .40476 .6929 Mtetra
.443 0 0 r
.40476 .6929 .40812 .6905 .41349 .68915 .41008 .69328 Mtetra
.504 .089 .185 r
.41008 .69328 .41349 .68915 .41886 .68779 .41541 .69365 Mtetra
.53 .16 .284 r
.41541 .69365 .41886 .68779 .42424 .68643 .42077 .69401 Mtetra
.542 .203 .343 r
.42077 .69401 .42424 .68643 .42964 .68506 .42614 .69436 Mtetra
.549 .231 .381 r
.42614 .69436 .42964 .68506 .43505 .6837 .43152 .6947 Mtetra
.553 .25 .408 r
.43152 .6947 .43505 .6837 .44047 .68232 .43693 .69503 Mtetra
.556 .265 .428 r
.43693 .69503 .44047 .68232 .4459 .68095 .44235 .69534 Mtetra
.558 .276 .443 r
.44235 .69534 .4459 .68095 .45134 .67956 .44779 .69563 Mtetra
.56 .285 .455 r
.44779 .69563 .45134 .67956 .45679 .67818 .45324 .6959 Mtetra
.561 .292 .465 r
.45324 .6959 .45679 .67818 .46226 .67678 .45872 .69615 Mtetra
.562 .297 .473 r
.45872 .69615 .46226 .67678 .46773 .67539 .46421 .69638 Mtetra
.562 .302 .479 r
.46421 .69638 .46773 .67539 .47322 .67399 .46971 .69657 Mtetra
.563 .306 .485 r
.46971 .69657 .47322 .67399 .47872 .67258 .47524 .69675 Mtetra
.563 .31 .49 r
.47524 .69675 .47872 .67258 .48423 .67116 .48078 .69689 Mtetra
.563 .313 .494 r
.48078 .69689 .48423 .67116 .48975 .66975 .48634 .697 Mtetra
.564 .315 .498 r
.48634 .697 .48975 .66975 .49529 .66832 .49191 .69707 Mtetra
.564 .317 .501 r
.49191 .69707 .49529 .66832 .50083 .66689 .4975 .69711 Mtetra
.564 .319 .504 r
.4975 .69711 .50083 .66689 .50639 .66545 .50311 .69712 Mtetra
.564 .321 .506 r
.50311 .69712 .50639 .66545 .51196 .66401 .50874 .69709 Mtetra
.564 .323 .509 r
.50874 .69709 .51196 .66401 .51754 .66256 .51438 .69701 Mtetra
.564 .324 .511 r
.51438 .69701 .51754 .66256 .52314 .6611 .52004 .69689 Mtetra
.564 .325 .512 r
.52004 .69689 .52314 .6611 .52874 .65964 .52572 .69673 Mtetra
.564 .326 .514 r
.52572 .69673 .52874 .65964 .53436 .65817 .53141 .69653 Mtetra
.564 .327 .516 r
.53141 .69653 .53436 .65817 .53999 .65669 .53711 .69628 Mtetra
.564 .328 .517 r
.53711 .69628 .53999 .65669 .54563 .6552 .54284 .69598 Mtetra
.564 .329 .518 r
.54284 .69598 .54563 .6552 .55128 .65371 .54858 .69562 Mtetra
.563 .329 .519 r
.54858 .69562 .55128 .65371 .55694 .65221 .55433 .69522 Mtetra
.563 .33 .52 r
.55433 .69522 .55694 .65221 .56262 .6507 .5601 .69477 Mtetra
.563 .331 .521 r
.5601 .69477 .56262 .6507 .56831 .64919 .56589 .69426 Mtetra
.563 .331 .522 r
.56589 .69426 .56831 .64919 .57401 .64766 .57169 .6937 Mtetra
.563 .331 .523 r
.57169 .6937 .57401 .64766 .57972 .64613 .5775 .69308 Mtetra
.563 .332 .523 r
.5775 .69308 .57972 .64613 .58544 .64459 .58333 .6924 Mtetra
.562 .332 .524 r
.58333 .6924 .58544 .64459 .59118 .64304 .58917 .69166 Mtetra
.562 .332 .525 r
.58917 .69166 .59118 .64304 .59693 .64149 .59503 .69086 Mtetra
.59503 .69086 .59693 .64149 .60269 .63992 .6009 .69001 Mtetra
.562 .333 .525 r
.6009 .69001 .60269 .63992 .60846 .63835 .60679 .68909 Mtetra
.562 .333 .526 r
.60679 .68909 .60846 .63835 .61424 .63677 .61268 .6881 Mtetra
.561 .333 .526 r
.61268 .6881 .61424 .63677 .62004 .63518 .61859 .68706 Mtetra
.61859 .68706 .62004 .63518 .62585 .63358 .62452 .68595 Mtetra
.561 .333 .527 r
.62452 .68595 .62585 .63358 .63167 .63197 .63045 .68477 Mtetra
.63045 .68477 .63167 .63197 .6375 .63036 .6364 .68353 Mtetra
.56 .333 .527 r
.6364 .68353 .6375 .63036 .64334 .62873 .64236 .68223 Mtetra
.64236 .68223 .64334 .62873 .6492 .6271 .64833 .68085 Mtetra
.56 .332 .527 r
.64833 .68085 .6492 .6271 .65507 .62546 .65431 .67941 Mtetra
.559 .332 .527 r
.65431 .67941 .65507 .62546 .66095 .6238 .66031 .6779 Mtetra
.66031 .6779 .66095 .6238 .66684 .62214 .66631 .67633 Mtetra
.66631 .67633 .66684 .62214 .67275 .62047 .67232 .67468 Mtetra
.558 .332 .527 r
.67232 .67468 .67275 .62047 .67866 .61879 .67835 .67297 Mtetra
.558 .331 .527 r
.67835 .67297 .67866 .61879 .68459 .61711 .68438 .67119 Mtetra
.68438 .67119 .68459 .61711 .69053 .61541 .69043 .66935 Mtetra
.557 .33 .527 r
.69043 .66935 .69053 .61541 .69649 .6137 .69648 .66743 Mtetra
.69648 .66743 .69649 .6137 .70245 .61199 .70254 .66545 Mtetra
.556 .33 .527 r
.70254 .66545 .70245 .61199 .70843 .61026 .70861 .6634 Mtetra
.556 .329 .526 r
.70861 .6634 .70843 .61026 .71442 .60853 .71469 .66128 Mtetra
.555 .329 .526 r
.71469 .66128 .71442 .60853 .72042 .60679 .72077 .6591 Mtetra
.555 .328 .526 r
.72077 .6591 .72042 .60679 .72644 .60503 .72687 .65685 Mtetra
.554 .327 .525 r
.72687 .65685 .72644 .60503 .73246 .60327 .73297 .65453 Mtetra
.73297 .65453 .73246 .60327 .7385 .6015 .73908 .65215 Mtetra
.553 .326 .524 r
.73908 .65215 .7385 .6015 .74455 .59973 .74519 .6497 Mtetra
.553 .325 .524 r
.74519 .6497 .74455 .59973 .75061 .59794 .75131 .64719 Mtetra
.552 .324 .523 r
.75131 .64719 .75061 .59794 .75669 .59614 .75744 .64462 Mtetra
.551 .323 .523 r
.75744 .64462 .75669 .59614 .76278 .59434 .76357 .64198 Mtetra
.551 .322 .522 r
.76357 .64198 .76278 .59434 .76888 .59252 .76971 .63928 Mtetra
.55 .321 .521 r
.76971 .63928 .76888 .59252 .77499 .5907 .77586 .63653 Mtetra
.549 .32 .52 r
.77586 .63653 .77499 .5907 .78111 .58887 .78201 .63371 Mtetra
.548 .318 .519 r
.78201 .63371 .78111 .58887 .78725 .58703 .78817 .63083 Mtetra
.547 .317 .518 r
.78817 .63083 .78725 .58703 .7934 .58519 .79433 .6279 Mtetra
.546 .316 .517 r
.79433 .6279 .7934 .58519 .79956 .58333 .8005 .62492 Mtetra
.545 .314 .516 r
.8005 .62492 .79956 .58333 .80574 .58147 .80667 .62187 Mtetra
.544 .312 .514 r
.80667 .62187 .80574 .58147 .81192 .57959 .81284 .61878 Mtetra
.542 .31 .513 r
.81284 .61878 .81192 .57959 .81812 .57771 .81903 .61563 Mtetra
.541 .308 .511 r
.81903 .61563 .81812 .57771 .82434 .57582 .82521 .61243 Mtetra
.539 .306 .509 r
.82521 .61243 .82434 .57582 .83056 .57393 .8314 .60919 Mtetra
.538 .303 .507 r
.8314 .60919 .83056 .57393 .8368 .57203 .83759 .60589 Mtetra
.536 .3 .504 r
.83759 .60589 .8368 .57203 .84305 .57011 .84379 .60255 Mtetra
.534 .297 .502 r
.84379 .60255 .84305 .57011 .84931 .5682 .84999 .59917 Mtetra
.532 .293 .499 r
.84999 .59917 .84931 .5682 .85558 .56627 .8562 .59574 Mtetra
.529 .289 .495 r
.8562 .59574 .85558 .56627 .86187 .56434 .86241 .59228 Mtetra
.526 .285 .492 r
.86241 .59228 .86187 .56434 .86817 .5624 .86862 .58877 Mtetra
.523 .279 .487 r
.86862 .58877 .86817 .5624 .87448 .56045 .87484 .58523 Mtetra
.519 .273 .482 r
.87484 .58523 .87448 .56045 .88081 .55849 .88106 .58165 Mtetra
.515 .266 .476 r
.88106 .58165 .88081 .55849 .88715 .55653 .88728 .57804 Mtetra
.51 .258 .469 r
.88728 .57804 .88715 .55653 .8935 .55457 .89351 .5744 Mtetra
.504 .249 .461 r
.89351 .5744 .8935 .55457 .89987 .55259 .89975 .57072 Mtetra
.496 .237 .451 r
.89975 .57072 .89987 .55259 .90624 .55061 .90598 .56702 Mtetra
.487 .223 .439 r
.90598 .56702 .90624 .55061 .91263 .54863 .91223 .56329 Mtetra
.476 .205 .423 r
.91223 .56329 .91263 .54863 .91904 .54664 .91847 .55954 Mtetra
.461 .182 .403 r
.91847 .55954 .91904 .54664 .92545 .54464 .92472 .55577 Mtetra
.44 .151 .375 r
.92472 .55577 .92545 .54464 .93188 .54264 .93098 .55198 Mtetra
.412 .108 .337 r
.93098 .55198 .93188 .54264 .93833 .54063 .93724 .54816 Mtetra
.368 .044 .278 r
.93724 .54816 .93833 .54063 .94478 .53861 .9435 .54434 Mtetra
.294 0 .183 r
.9435 .54434 .94478 .53861 .95126 .53659 .94977 .5405 Mtetra
.155 0 .007 r
.94977 .5405 .95126 .53659 .95774 .53457 .95604 .53664 Mtetra
0 0 0 r
.95604 .53664 .95774 .53457 .96424 .53254 .96233 .53278 Mtetra
.58 .94 .813 r
.96233 .53278 .96424 .53254 .97075 .53051 .96861 .52891 Mtetra
.767 .926 .939 r
.96861 .52891 .97075 .53051 .97727 .52847 .9749 .52503 Mtetra
.236 .573 .941 r
.38568 .68894 .3889 .69175 .39417 .69213 .39091 .69045 Mtetra
0 .51 .856 r
.39091 .69045 .39417 .69213 .39945 .69252 .39616 .69196 Mtetra
.285 0 0 r
.39616 .69196 .39945 .69252 .40476 .6929 .40143 .69348 Mtetra
.458 0 0 r
.40143 .69348 .40476 .6929 .41008 .69328 .40672 .69498 Mtetra
.53 .023 0 r
.40672 .69498 .41008 .69328 .41541 .69365 .41204 .69649 Mtetra
.559 .106 .133 r
.41204 .69649 .41541 .69365 .42077 .69401 .41737 .69798 Mtetra
.572 .159 .22 r
.41737 .69798 .42077 .69401 .42614 .69436 .42272 .69946 Mtetra
.577 .194 .279 r
.42272 .69946 .42614 .69436 .43152 .6947 .4281 .70092 Mtetra
.579 .219 .321 r
.4281 .70092 .43152 .6947 .43693 .69503 .43349 .70237 Mtetra
.58 .237 .353 r
.43349 .70237 .43693 .69503 .44235 .69534 .43891 .70379 Mtetra
.58 .251 .376 r
.43891 .70379 .44235 .69534 .44779 .69563 .44434 .70519 Mtetra
.58 .262 .395 r
.44434 .70519 .44779 .69563 .45324 .6959 .4498 .70656 Mtetra
.579 .271 .411 r
.4498 .70656 .45324 .6959 .45872 .69615 .45528 .70789 Mtetra
.578 .278 .423 r
.45528 .70789 .45872 .69615 .46421 .69638 .46077 .7092 Mtetra
.577 .284 .433 r
.46077 .7092 .46421 .69638 .46971 .69657 .46629 .71046 Mtetra
.576 .289 .442 r
.46629 .71046 .46971 .69657 .47524 .69675 .47183 .71168 Mtetra
.576 .293 .45 r
.47183 .71168 .47524 .69675 .48078 .69689 .4774 .71286 Mtetra
.575 .296 .456 r
.4774 .71286 .48078 .69689 .48634 .697 .48298 .71399 Mtetra
.574 .299 .462 r
.48298 .71399 .48634 .697 .49191 .69707 .48858 .71507 Mtetra
.573 .302 .467 r
.48858 .71507 .49191 .69707 .4975 .69711 .4942 .7161 Mtetra
.572 .304 .471 r
.4942 .7161 .4975 .69711 .50311 .69712 .49985 .71707 Mtetra
.571 .306 .475 r
.49985 .71707 .50311 .69712 .50874 .69709 .50551 .71798 Mtetra
.571 .308 .479 r
.50551 .71798 .50874 .69709 .51438 .69701 .51119 .71883 Mtetra
.57 .309 .482 r
.51119 .71883 .51438 .69701 .52004 .69689 .51689 .71962 Mtetra
.569 .311 .485 r
.51689 .71962 .52004 .69689 .52572 .69673 .52262 .72034 Mtetra
.568 .312 .487 r
.52262 .72034 .52572 .69673 .53141 .69653 .52836 .72099 Mtetra
.568 .313 .489 r
.52836 .72099 .53141 .69653 .53711 .69628 .53412 .72156 Mtetra
.567 .313 .491 r
.53412 .72156 .53711 .69628 .54284 .69598 .5399 .72206 Mtetra
.566 .314 .493 r
.5399 .72206 .54284 .69598 .54858 .69562 .5457 .72249 Mtetra
.566 .315 .495 r
.5457 .72249 .54858 .69562 .55433 .69522 .55151 .72283 Mtetra
.565 .315 .496 r
.55151 .72283 .55433 .69522 .5601 .69477 .55735 .72309 Mtetra
.564 .316 .498 r
.55735 .72309 .5601 .69477 .56589 .69426 .5632 .72326 Mtetra
.563 .316 .499 r
.5632 .72326 .56589 .69426 .57169 .6937 .56906 .72335 Mtetra
.563 .316 .5 r
.56906 .72335 .57169 .6937 .5775 .69308 .57495 .72335 Mtetra
.562 .316 .501 r
.57495 .72335 .5775 .69308 .58333 .6924 .58085 .72326 Mtetra
.561 .316 .502 r
.58085 .72326 .58333 .6924 .58917 .69166 .58677 .72308 Mtetra
.561 .316 .503 r
.58677 .72308 .58917 .69166 .59503 .69086 .5927 .7228 Mtetra
.56 .316 .504 r
.5927 .7228 .59503 .69086 .6009 .69001 .59865 .72242 Mtetra
.559 .316 .504 r
.59865 .72242 .6009 .69001 .60679 .68909 .60461 .72195 Mtetra
.558 .316 .505 r
.60461 .72195 .60679 .68909 .61268 .6881 .61059 .72137 Mtetra
.61059 .72137 .61268 .6881 .61859 .68706 .61658 .7207 Mtetra
.557 .316 .506 r
.61658 .7207 .61859 .68706 .62452 .68595 .62258 .71992 Mtetra
.556 .315 .506 r
.62258 .71992 .62452 .68595 .63045 .68477 .62859 .71904 Mtetra
.555 .315 .506 r
.62859 .71904 .63045 .68477 .6364 .68353 .63462 .71806 Mtetra
.555 .315 .507 r
.63462 .71806 .6364 .68353 .64236 .68223 .64066 .71697 Mtetra
.554 .314 .507 r
.64066 .71697 .64236 .68223 .64833 .68085 .64671 .71577 Mtetra
.553 .314 .507 r
.64671 .71577 .64833 .68085 .65431 .67941 .65277 .71447 Mtetra
.552 .313 .507 r
.65277 .71447 .65431 .67941 .66031 .6779 .65884 .71306 Mtetra
.551 .312 .507 r
.65884 .71306 .66031 .6779 .66631 .67633 .66493 .71154 Mtetra
.55 .312 .507 r
.66493 .71154 .66631 .67633 .67232 .67468 .67102 .70991 Mtetra
.549 .311 .507 r
.67102 .70991 .67232 .67468 .67835 .67297 .67712 .70818 Mtetra
.548 .31 .506 r
.67712 .70818 .67835 .67297 .68438 .67119 .68322 .70633 Mtetra
.547 .309 .506 r
.68322 .70633 .68438 .67119 .69043 .66935 .68934 .70438 Mtetra
.546 .308 .506 r
.68934 .70438 .69043 .66935 .69648 .66743 .69546 .70232 Mtetra
.545 .307 .506 r
.69546 .70232 .69648 .66743 .70254 .66545 .70159 .70015 Mtetra
.544 .306 .505 r
.70159 .70015 .70254 .66545 .70861 .6634 .70772 .69788 Mtetra
.543 .305 .505 r
.70772 .69788 .70861 .6634 .71469 .66128 .71386 .69549 Mtetra
.542 .304 .504 r
.71386 .69549 .71469 .66128 .72077 .6591 .72001 .69301 Mtetra
.541 .303 .503 r
.72001 .69301 .72077 .6591 .72687 .65685 .72616 .69041 Mtetra
.54 .301 .503 r
.72616 .69041 .72687 .65685 .73297 .65453 .73231 .68771 Mtetra
.538 .3 .502 r
.73231 .68771 .73297 .65453 .73908 .65215 .73847 .68491 Mtetra
.537 .298 .501 r
.73847 .68491 .73908 .65215 .74519 .6497 .74463 .682 Mtetra
.536 .297 .5 r
.74463 .682 .74519 .6497 .75131 .64719 .7508 .67899 Mtetra
.534 .295 .499 r
.7508 .67899 .75131 .64719 .75744 .64462 .75696 .67589 Mtetra
.532 .293 .498 r
.75696 .67589 .75744 .64462 .76357 .64198 .76313 .67268 Mtetra
.531 .291 .496 r
.76313 .67268 .76357 .64198 .76971 .63928 .7693 .66938 Mtetra
.529 .288 .495 r
.7693 .66938 .76971 .63928 .77586 .63653 .77547 .66598 Mtetra
.527 .286 .493 r
.77547 .66598 .77586 .63653 .78201 .63371 .78165 .66249 Mtetra
.525 .283 .491 r
.78165 .66249 .78201 .63371 .78817 .63083 .78782 .65891 Mtetra
.523 .281 .489 r
.78782 .65891 .78817 .63083 .79433 .6279 .79399 .65524 Mtetra
.52 .278 .487 r
.79399 .65524 .79433 .6279 .8005 .62492 .80017 .65148 Mtetra
.518 .274 .485 r
.80017 .65148 .8005 .62492 .80667 .62187 .80634 .64763 Mtetra
.515 .271 .482 r
.80634 .64763 .80667 .62187 .81284 .61878 .81251 .64371 Mtetra
.512 .267 .479 r
.81251 .64371 .81284 .61878 .81903 .61563 .81868 .6397 Mtetra
.509 .262 .476 r
.81868 .6397 .81903 .61563 .82521 .61243 .82486 .63561 Mtetra
.505 .258 .473 r
.82486 .63561 .82521 .61243 .8314 .60919 .83103 .63145 Mtetra
.501 .252 .469 r
.83103 .63145 .8314 .60919 .83759 .60589 .83719 .62722 Mtetra
.497 .246 .464 r
.83719 .62722 .83759 .60589 .84379 .60255 .84336 .62291 Mtetra
.492 .24 .459 r
.84336 .62291 .84379 .60255 .84999 .59917 .84953 .61854 Mtetra
.487 .232 .454 r
.84953 .61854 .84999 .59917 .8562 .59574 .85569 .6141 Mtetra
.481 .224 .447 r
.85569 .6141 .8562 .59574 .86241 .59228 .86185 .60961 Mtetra
.474 .215 .44 r
.86185 .60961 .86241 .59228 .86862 .58877 .86801 .60505 Mtetra
.466 .204 .432 r
.86801 .60505 .86862 .58877 .87484 .58523 .87417 .60044 Mtetra
.457 .191 .422 r
.87417 .60044 .87484 .58523 .88106 .58165 .88032 .59577 Mtetra
.446 .176 .41 r
.88032 .59577 .88106 .58165 .88728 .57804 .88648 .59105 Mtetra
.433 .159 .396 r
.88648 .59105 .88728 .57804 .89351 .5744 .89263 .58629 Mtetra
.417 .137 .378 r
.89263 .58629 .89351 .5744 .89975 .57072 .89878 .58148 Mtetra
.398 .111 .357 r
.89878 .58148 .89975 .57072 .90598 .56702 .90493 .57664 Mtetra
.373 .078 .33 r
.90493 .57664 .90598 .56702 .91223 .56329 .91108 .57175 Mtetra
.341 .036 .294 r
.91108 .57175 .91223 .56329 .91847 .55954 .91723 .56683 Mtetra
.298 0 .247 r
.91723 .56683 .91847 .55954 .92472 .55577 .92337 .56189 Mtetra
.237 0 .18 r
.92337 .56189 .92472 .55577 .93098 .55198 .92952 .55691 Mtetra
.148 0 .083 r
.92952 .55691 .93098 .55198 .93724 .54816 .93566 .55191 Mtetra
.011 0 0 r
.93566 .55191 .93724 .54816 .9435 .54434 .9418 .54689 Mtetra
0 0 0 r
.9418 .54689 .9435 .54434 .94977 .5405 .94795 .54185 Mtetra
.482 .839 .58 r
.94795 .54185 .94977 .5405 .95604 .53664 .95409 .53679 Mtetra
.724 .988 .815 r
.95409 .53679 .95604 .53664 .96233 .53278 .96024 .53173 Mtetra
.823 .97 .895 r
.96024 .53173 .96233 .53278 .96861 .52891 .96638 .52665 Mtetra
.829 .886 .884 r
.96638 .52665 .96861 .52891 .9749 .52503 .97253 .52157 Mtetra
.201 .553 .933 r
.38244 .68612 .38568 .68894 .39091 .69045 .38767 .68779 Mtetra
.174 .55 .93 r
.38767 .68779 .39091 .69045 .39616 .69196 .39292 .68946 Mtetra
.145 .545 .924 r
.39292 .68946 .39616 .69196 .40143 .69348 .39819 .69113 Mtetra
.115 .539 .916 r
.39819 .69113 .40143 .69348 .40672 .69498 .40349 .69279 Mtetra
.083 .532 .904 r
.40349 .69279 .40672 .69498 .41204 .69649 .4088 .69445 Mtetra
.051 .523 .89 r
.4088 .69445 .41204 .69649 .41737 .69798 .41413 .6961 Mtetra
.018 .512 .872 r
.41413 .6961 .41737 .69798 .42272 .69946 .41948 .69774 Mtetra
0 .5 .851 r
.41948 .69774 .42272 .69946 .4281 .70092 .42486 .69936 Mtetra
0 .486 .827 r
.42486 .69936 .4281 .70092 .43349 .70237 .43026 .70096 Mtetra
0 .471 .799 r
.43026 .70096 .43349 .70237 .43891 .70379 .43567 .70253 Mtetra
0 .455 .769 r
.43567 .70253 .43891 .70379 .44434 .70519 .44111 .70409 Mtetra
0 .437 .737 r
.44111 .70409 .44434 .70519 .4498 .70656 .44657 .70561 Mtetra
0 .42 .704 r
.44657 .70561 .4498 .70656 .45528 .70789 .45205 .70709 Mtetra
.192 0 0 r
.45205 .70709 .45528 .70789 .46077 .7092 .45756 .70855 Mtetra
.216 0 0 r
.45756 .70855 .46077 .7092 .46629 .71046 .46308 .70996 Mtetra
.237 0 0 r
.46308 .70996 .46629 .71046 .47183 .71168 .46863 .71133 Mtetra
.256 0 0 r
.46863 .71133 .47183 .71168 .4774 .71286 .4742 .71265 Mtetra
.273 0 0 r
.4742 .71265 .4774 .71286 .48298 .71399 .47979 .71392 Mtetra
.288 0 0 r
.47979 .71392 .48298 .71399 .48858 .71507 .4854 .71514 Mtetra
.3 0 0 r
.4854 .71514 .48858 .71507 .4942 .7161 .49103 .71631 Mtetra
.311 0 0 r
.49103 .71631 .4942 .7161 .49985 .71707 .49668 .71742 Mtetra
.32 0 0 r
.49668 .71742 .49985 .71707 .50551 .71798 .50235 .71846 Mtetra
.327 0 0 r
.50235 .71846 .50551 .71798 .51119 .71883 .50805 .71944 Mtetra
.333 0 0 r
.50805 .71944 .51119 .71883 .51689 .71962 .51376 .72035 Mtetra
.337 0 0 r
.51376 .72035 .51689 .71962 .52262 .72034 .51949 .72119 Mtetra
.34 0 0 r
.51949 .72119 .52262 .72034 .52836 .72099 .52525 .72196 Mtetra
.342 0 0 r
.52525 .72196 .52836 .72099 .53412 .72156 .53102 .72265 Mtetra
.343 0 0 r
.53102 .72265 .53412 .72156 .5399 .72206 .53681 .72326 Mtetra
.53681 .72326 .5399 .72206 .5457 .72249 .54262 .72379 Mtetra
.342 0 0 r
.54262 .72379 .5457 .72249 .55151 .72283 .54845 .72424 Mtetra
.34 0 0 r
.54845 .72424 .55151 .72283 .55735 .72309 .5543 .7246 Mtetra
.337 0 0 r
.5543 .7246 .55735 .72309 .5632 .72326 .56017 .72486 Mtetra
.333 0 0 r
.56017 .72486 .5632 .72326 .56906 .72335 .56605 .72504 Mtetra
.329 0 0 r
.56605 .72504 .56906 .72335 .57495 .72335 .57195 .72513 Mtetra
.324 0 0 r
.57195 .72513 .57495 .72335 .58085 .72326 .57787 .72511 Mtetra
.318 0 0 r
.57787 .72511 .58085 .72326 .58677 .72308 .5838 .72501 Mtetra
.312 0 0 r
.5838 .72501 .58677 .72308 .5927 .7228 .58975 .7248 Mtetra
.305 0 0 r
.58975 .7248 .5927 .7228 .59865 .72242 .59572 .72448 Mtetra
.297 0 0 r
.59572 .72448 .59865 .72242 .60461 .72195 .6017 .72407 Mtetra
.289 0 0 r
.6017 .72407 .60461 .72195 .61059 .72137 .60769 .72355 Mtetra
.28 0 0 r
.60769 .72355 .61059 .72137 .61658 .7207 .6137 .72293 Mtetra
.27 0 0 r
.6137 .72293 .61658 .7207 .62258 .71992 .61972 .72219 Mtetra
.26 0 0 r
.61972 .72219 .62258 .71992 .62859 .71904 .62575 .72135 Mtetra
.248 0 0 r
.62575 .72135 .62859 .71904 .63462 .71806 .6318 .7204 Mtetra
.236 0 0 r
.6318 .7204 .63462 .71806 .64066 .71697 .63786 .71933 Mtetra
.224 0 0 r
.63786 .71933 .64066 .71697 .64671 .71577 .64393 .71816 Mtetra
.21 0 0 r
.64393 .71816 .64671 .71577 .65277 .71447 .65001 .71687 Mtetra
.196 0 0 r
.65001 .71687 .65277 .71447 .65884 .71306 .6561 .71547 Mtetra
.181 0 0 r
.6561 .71547 .65884 .71306 .66493 .71154 .6622 .71395 Mtetra
.165 0 0 r
.6622 .71395 .66493 .71154 .67102 .70991 .6683 .71232 Mtetra
.147 0 0 r
.6683 .71232 .67102 .70991 .67712 .70818 .67442 .71058 Mtetra
.129 0 0 r
.67442 .71058 .67712 .70818 .68322 .70633 .68055 .70872 Mtetra
.11 0 0 r
.68055 .70872 .68322 .70633 .68934 .70438 .68668 .70675 Mtetra
.089 0 0 r
.68668 .70675 .68934 .70438 .69546 .70232 .69282 .70466 Mtetra
.068 0 0 r
.69282 .70466 .69546 .70232 .70159 .70015 .69897 .70246 Mtetra
.045 0 0 r
.69897 .70246 .70159 .70015 .70772 .69788 .70512 .70014 Mtetra
.02 0 0 r
.70512 .70014 .70772 .69788 .71386 .69549 .71128 .69772 Mtetra
0 0 0 r
.71128 .69772 .71386 .69549 .72001 .69301 .71744 .69518 Mtetra
.71744 .69518 .72001 .69301 .72616 .69041 .72361 .69253 Mtetra
.72361 .69253 .72616 .69041 .73231 .68771 .72978 .68976 Mtetra
.72978 .68976 .73231 .68771 .73847 .68491 .73595 .68689 Mtetra
.73595 .68689 .73847 .68491 .74463 .682 .74213 .68392 Mtetra
.74213 .68392 .74463 .682 .7508 .67899 .74831 .68083 Mtetra
.74831 .68083 .7508 .67899 .75696 .67589 .75449 .67764 Mtetra
.75449 .67764 .75696 .67589 .76313 .67268 .76067 .67434 Mtetra
.76067 .67434 .76313 .67268 .7693 .66938 .76686 .67095 Mtetra
.76686 .67095 .7693 .66938 .77547 .66598 .77304 .66745 Mtetra
.77304 .66745 .77547 .66598 .78165 .66249 .77923 .66386 Mtetra
.381 .807 .628 r
.77923 .66386 .78165 .66249 .78782 .65891 .78541 .66016 Mtetra
.421 .836 .658 r
.78541 .66016 .78782 .65891 .79399 .65524 .7916 .65638 Mtetra
.46 .863 .688 r
.7916 .65638 .79399 .65524 .80017 .65148 .79778 .6525 Mtetra
.499 .888 .716 r
.79778 .6525 .80017 .65148 .80634 .64763 .80396 .64854 Mtetra
.537 .911 .744 r
.80396 .64854 .80634 .64763 .81251 .64371 .81015 .64448 Mtetra
.573 .931 .769 r
.81015 .64448 .81251 .64371 .81868 .6397 .81633 .64034 Mtetra
.607 .948 .793 r
.81633 .64034 .81868 .6397 .82486 .63561 .8225 .63612 Mtetra
.639 .963 .815 r
.8225 .63612 .82486 .63561 .83103 .63145 .82868 .63182 Mtetra
.669 .974 .834 r
.82868 .63182 .83103 .63145 .83719 .62722 .83486 .62745 Mtetra
.696 .983 .85 r
.83486 .62745 .83719 .62722 .84336 .62291 .84103 .623 Mtetra
.721 .988 .864 r
.84103 .623 .84336 .62291 .84953 .61854 .8472 .61847 Mtetra
.742 .991 .876 r
.8472 .61847 .84953 .61854 .85569 .6141 .85337 .61389 Mtetra
.761 .991 .885 r
.85337 .61389 .85569 .6141 .86185 .60961 .85953 .60923 Mtetra
.777 .989 .892 r
.85953 .60923 .86185 .60961 .86801 .60505 .86569 .60452 Mtetra
.791 .985 .897 r
.86569 .60452 .86801 .60505 .87417 .60044 .87185 .59974 Mtetra
.803 .979 .9 r
.87185 .59974 .87417 .60044 .88032 .59577 .87801 .59491 Mtetra
.812 .971 .902 r
.87801 .59491 .88032 .59577 .88648 .59105 .88417 .59003 Mtetra
.819 .962 .902 r
.88417 .59003 .88648 .59105 .89263 .58629 .89032 .5851 Mtetra
.825 .952 .901 r
.89032 .5851 .89263 .58629 .89878 .58148 .89647 .58013 Mtetra
.829 .942 .899 r
.89647 .58013 .89878 .58148 .90493 .57664 .90261 .57511 Mtetra
.831 .931 .896 r
.90261 .57511 .90493 .57664 .91108 .57175 .90876 .57005 Mtetra
.833 .919 .893 r
.90876 .57005 .91108 .57175 .91723 .56683 .9149 .56496 Mtetra
.834 .908 .889 r
.9149 .56496 .91723 .56683 .92337 .56189 .92104 .55984 Mtetra
.833 .896 .884 r
.92104 .55984 .92337 .56189 .92952 .55691 .92718 .55468 Mtetra
.832 .884 .88 r
.92718 .55468 .92952 .55691 .93566 .55191 .93332 .5495 Mtetra
.83 .872 .875 r
.93332 .5495 .93566 .55191 .9418 .54689 .93946 .54431 Mtetra
.828 .86 .87 r
.93946 .54431 .9418 .54689 .94795 .54185 .9456 .53909 Mtetra
.826 .849 .865 r
.9456 .53909 .94795 .54185 .95409 .53679 .95173 .53386 Mtetra
.823 .837 .86 r
.95173 .53386 .95409 .53679 .96024 .53173 .95787 .52861 Mtetra
.819 .826 .854 r
.95787 .52861 .96024 .53173 .96638 .52665 .96401 .52336 Mtetra
.816 .815 .849 r
.96401 .52336 .96638 .52665 .97253 .52157 .97014 .5181 Mtetra
.376 .646 .962 r
.3792 .68329 .38244 .68612 .38767 .68779 .38447 .68409 Mtetra
.446 .617 .923 r
.38447 .68409 .38767 .68779 .39292 .68946 .38976 .68489 Mtetra
.486 .586 .88 r
.38976 .68489 .39292 .68946 .39819 .69113 .39506 .68569 Mtetra
.51 .56 .842 r
.39506 .68569 .39819 .69113 .40349 .69279 .40038 .68648 Mtetra
.526 .538 .811 r
.40038 .68648 .40349 .69279 .4088 .69445 .40572 .68726 Mtetra
.536 .52 .785 r
.40572 .68726 .4088 .69445 .41413 .6961 .41108 .68804 Mtetra
.544 .505 .763 r
.41108 .68804 .41413 .6961 .41948 .69774 .41645 .6888 Mtetra
.549 .493 .745 r
.41645 .6888 .41948 .69774 .42486 .69936 .42185 .68956 Mtetra
.553 .483 .73 r
.42185 .68956 .42486 .69936 .43026 .70096 .42726 .69029 Mtetra
.557 .474 .718 r
.42726 .69029 .43026 .70096 .43567 .70253 .43269 .69101 Mtetra
.559 .467 .707 r
.43269 .69101 .43567 .70253 .44111 .70409 .43815 .6917 Mtetra
.562 .461 .697 r
.43815 .6917 .44111 .70409 .44657 .70561 .44362 .69237 Mtetra
.564 .455 .689 r
.44362 .69237 .44657 .70561 .45205 .70709 .4491 .69302 Mtetra
.565 .451 .682 r
.4491 .69302 .45205 .70709 .45756 .70855 .45461 .69363 Mtetra
.567 .447 .675 r
.45461 .69363 .45756 .70855 .46308 .70996 .46014 .69422 Mtetra
.568 .443 .67 r
.46014 .69422 .46308 .70996 .46863 .71133 .46568 .69477 Mtetra
.569 .44 .665 r
.46568 .69477 .46863 .71133 .4742 .71265 .47124 .69529 Mtetra
.57 .437 .66 r
.47124 .69529 .4742 .71265 .47979 .71392 .47683 .69577 Mtetra
.571 .434 .656 r
.47683 .69577 .47979 .71392 .4854 .71514 .48243 .69621 Mtetra
.572 .432 .652 r
.48243 .69621 .4854 .71514 .49103 .71631 .48804 .69661 Mtetra
.573 .43 .649 r
.48804 .69661 .49103 .71631 .49668 .71742 .49368 .69696 Mtetra
.574 .428 .646 r
.49368 .69696 .49668 .71742 .50235 .71846 .49934 .69727 Mtetra
.574 .427 .643 r
.49934 .69727 .50235 .71846 .50805 .71944 .50501 .69752 Mtetra
.575 .425 .641 r
.50501 .69752 .50805 .71944 .51376 .72035 .5107 .69773 Mtetra
.576 .424 .638 r
.5107 .69773 .51376 .72035 .51949 .72119 .51641 .69789 Mtetra
.577 .423 .636 r
.51641 .69789 .51949 .72119 .52525 .72196 .52214 .69799 Mtetra
.577 .422 .634 r
.52214 .69799 .52525 .72196 .53102 .72265 .52788 .69803 Mtetra
.578 .421 .632 r
.52788 .69803 .53102 .72265 .53681 .72326 .53364 .69801 Mtetra
.579 .42 .631 r
.53364 .69801 .53681 .72326 .54262 .72379 .53942 .69794 Mtetra
.579 .42 .629 r
.53942 .69794 .54262 .72379 .54845 .72424 .54522 .6978 Mtetra
.58 .419 .628 r
.54522 .6978 .54845 .72424 .5543 .7246 .55103 .6976 Mtetra
.58 .418 .627 r
.55103 .6976 .5543 .7246 .56017 .72486 .55685 .69733 Mtetra
.581 .418 .626 r
.55685 .69733 .56017 .72486 .56605 .72504 .5627 .697 Mtetra
.582 .418 .624 r
.5627 .697 .56605 .72504 .57195 .72513 .56856 .69659 Mtetra
.582 .417 .623 r
.56856 .69659 .57195 .72513 .57787 .72511 .57443 .69612 Mtetra
.583 .417 .623 r
.57443 .69612 .57787 .72511 .5838 .72501 .58032 .69557 Mtetra
.583 .417 .622 r
.58032 .69557 .5838 .72501 .58975 .7248 .58623 .69495 Mtetra
.584 .417 .621 r
.58623 .69495 .58975 .7248 .59572 .72448 .59215 .69426 Mtetra
.585 .417 .62 r
.59215 .69426 .59572 .72448 .6017 .72407 .59808 .69349 Mtetra
.59808 .69349 .6017 .72407 .60769 .72355 .60403 .69264 Mtetra
.586 .417 .619 r
.60403 .69264 .60769 .72355 .6137 .72293 .60999 .69172 Mtetra
.60999 .69172 .6137 .72293 .61972 .72219 .61596 .69072 Mtetra
.587 .417 .618 r
.61596 .69072 .61972 .72219 .62575 .72135 .62195 .68964 Mtetra
.588 .417 .618 r
.62195 .68964 .62575 .72135 .6318 .7204 .62795 .68848 Mtetra
.62795 .68848 .6318 .7204 .63786 .71933 .63396 .68723 Mtetra
.589 .418 .617 r
.63396 .68723 .63786 .71933 .64393 .71816 .63998 .68591 Mtetra
.59 .418 .617 r
.63998 .68591 .64393 .71816 .65001 .71687 .64602 .6845 Mtetra
.64602 .6845 .65001 .71687 .6561 .71547 .65206 .68302 Mtetra
.591 .419 .617 r
.65206 .68302 .6561 .71547 .6622 .71395 .65812 .68144 Mtetra
.592 .419 .617 r
.65812 .68144 .6622 .71395 .6683 .71232 .66418 .67979 Mtetra
.592 .42 .617 r
.66418 .67979 .6683 .71232 .67442 .71058 .67026 .67805 Mtetra
.593 .42 .617 r
.67026 .67805 .67442 .71058 .68055 .70872 .67634 .67623 Mtetra
.594 .421 .617 r
.67634 .67623 .68055 .70872 .68668 .70675 .68244 .67433 Mtetra
.68244 .67433 .68668 .70675 .69282 .70466 .68854 .67234 Mtetra
.595 .422 .617 r
.68854 .67234 .69282 .70466 .69897 .70246 .69465 .67027 Mtetra
.596 .423 .618 r
.69465 .67027 .69897 .70246 .70512 .70014 .70077 .66812 Mtetra
.597 .424 .618 r
.70077 .66812 .70512 .70014 .71128 .69772 .7069 .66588 Mtetra
.598 .425 .618 r
.7069 .66588 .71128 .69772 .71744 .69518 .71303 .66357 Mtetra
.599 .425 .619 r
.71303 .66357 .71744 .69518 .72361 .69253 .71917 .66117 Mtetra
.599 .426 .619 r
.71917 .66117 .72361 .69253 .72978 .68976 .72532 .65869 Mtetra
.6 .428 .62 r
.72532 .65869 .72978 .68976 .73595 .68689 .73147 .65613 Mtetra
.601 .429 .62 r
.73147 .65613 .73595 .68689 .74213 .68392 .73763 .6535 Mtetra
.602 .43 .621 r
.73763 .6535 .74213 .68392 .74831 .68083 .74379 .65078 Mtetra
.603 .431 .621 r
.74379 .65078 .74831 .68083 .75449 .67764 .74996 .64799 Mtetra
.604 .432 .622 r
.74996 .64799 .75449 .67764 .76067 .67434 .75613 .64512 Mtetra
.606 .434 .623 r
.75613 .64512 .76067 .67434 .76686 .67095 .76231 .64218 Mtetra
.607 .435 .624 r
.76231 .64218 .76686 .67095 .77304 .66745 .7685 .63916 Mtetra
.608 .437 .625 r
.7685 .63916 .77304 .66745 .77923 .66386 .77468 .63607 Mtetra
.609 .439 .626 r
.77468 .63607 .77923 .66386 .78541 .66016 .78087 .63291 Mtetra
.61 .441 .627 r
.78087 .63291 .78541 .66016 .7916 .65638 .78707 .62969 Mtetra
.612 .442 .628 r
.78707 .62969 .7916 .65638 .79778 .6525 .79327 .62639 Mtetra
.613 .445 .63 r
.79327 .62639 .79778 .6525 .80396 .64854 .79947 .62303 Mtetra
.615 .447 .631 r
.79947 .62303 .80396 .64854 .81015 .64448 .80567 .6196 Mtetra
.616 .449 .633 r
.80567 .6196 .81015 .64448 .81633 .64034 .81187 .61611 Mtetra
.618 .452 .635 r
.81187 .61611 .81633 .64034 .8225 .63612 .81808 .61256 Mtetra
.62 .455 .636 r
.81808 .61256 .8225 .63612 .82868 .63182 .82429 .60895 Mtetra
.622 .457 .639 r
.82429 .60895 .82868 .63182 .83486 .62745 .83051 .60528 Mtetra
.624 .461 .641 r
.83051 .60528 .83486 .62745 .84103 .623 .83672 .60156 Mtetra
.626 .464 .643 r
.83672 .60156 .84103 .623 .8472 .61847 .84294 .59779 Mtetra
.628 .468 .646 r
.84294 .59779 .8472 .61847 .85337 .61389 .84916 .59396 Mtetra
.631 .472 .649 r
.84916 .59396 .85337 .61389 .85953 .60923 .85538 .59009 Mtetra
.633 .476 .652 r
.85538 .59009 .85953 .60923 .86569 .60452 .8616 .58617 Mtetra
.636 .481 .655 r
.8616 .58617 .86569 .60452 .87185 .59974 .86783 .5822 Mtetra
.639 .486 .659 r
.86783 .5822 .87185 .59974 .87801 .59491 .87406 .57819 Mtetra
.643 .492 .663 r
.87406 .57819 .87801 .59491 .88417 .59003 .88029 .57414 Mtetra
.647 .499 .668 r
.88029 .57414 .88417 .59003 .89032 .5851 .88652 .57006 Mtetra
.651 .506 .673 r
.88652 .57006 .89032 .5851 .89647 .58013 .89275 .56594 Mtetra
.655 .514 .679 r
.89275 .56594 .89647 .58013 .90261 .57511 .89898 .56178 Mtetra
.66 .523 .685 r
.89898 .56178 .90261 .57511 .90876 .57005 .90522 .5576 Mtetra
.666 .533 .693 r
.90522 .5576 .90876 .57005 .9149 .56496 .91146 .55339 Mtetra
.672 .544 .701 r
.91146 .55339 .9149 .56496 .92104 .55984 .9177 .54915 Mtetra
.679 .557 .71 r
.9177 .54915 .92104 .55984 .92718 .55468 .92395 .54489 Mtetra
.686 .572 .721 r
.92395 .54489 .92718 .55468 .93332 .5495 .93019 .54061 Mtetra
.695 .589 .733 r
.93019 .54061 .93332 .5495 .93946 .54431 .93644 .53631 Mtetra
.705 .61 .748 r
.93644 .53631 .93946 .54431 .9456 .53909 .9427 .53199 Mtetra
.717 .634 .765 r
.9427 .53199 .9456 .53909 .95173 .53386 .94895 .52766 Mtetra
.73 .664 .784 r
.94895 .52766 .95173 .53386 .95787 .52861 .95521 .52332 Mtetra
.745 .699 .808 r
.95521 .52332 .95787 .52861 .96401 .52336 .96148 .51897 Mtetra
.762 .743 .835 r
.96148 .51897 .96401 .52336 .97014 .5181 .96775 .51462 Mtetra
.593 .734 .942 r
.37595 .68045 .3792 .68329 .38447 .68409 .38128 .67963 Mtetra
.612 .647 .861 r
.38128 .67963 .38447 .68409 .38976 .68489 .38664 .67881 Mtetra
.613 .589 .802 r
.38664 .67881 .38976 .68489 .39506 .68569 .392 .67799 Mtetra
.61 .549 .761 r
.392 .67799 .39506 .68569 .40038 .68648 .39738 .67716 Mtetra
.607 .521 .731 r
.39738 .67716 .40038 .68648 .40572 .68726 .40277 .67633 Mtetra
.603 .5 .709 r
.40277 .67633 .40572 .68726 .41108 .68804 .40817 .67549 Mtetra
.601 .484 .692 r
.40817 .67549 .41108 .68804 .41645 .6888 .41359 .67464 Mtetra
.598 .471 .678 r
.41359 .67464 .41645 .6888 .42185 .68956 .41902 .67379 Mtetra
.596 .461 .667 r
.41902 .67379 .42185 .68956 .42726 .69029 .42446 .67293 Mtetra
.594 .452 .658 r
.42446 .67293 .42726 .69029 .43269 .69101 .42992 .67206 Mtetra
.593 .445 .65 r
.42992 .67206 .43269 .69101 .43815 .6917 .43539 .67119 Mtetra
.592 .439 .644 r
.43539 .67119 .43815 .6917 .44362 .69237 .44088 .6703 Mtetra
.59 .434 .638 r
.44088 .6703 .44362 .69237 .4491 .69302 .44638 .6694 Mtetra
.589 .43 .633 r
.44638 .6694 .4491 .69302 .45461 .69363 .45189 .66849 Mtetra
.589 .426 .629 r
.45189 .66849 .45461 .69363 .46014 .69422 .45741 .66756 Mtetra
.588 .423 .626 r
.45741 .66756 .46014 .69422 .46568 .69477 .46295 .66663 Mtetra
.587 .42 .622 r
.46295 .66663 .46568 .69477 .47124 .69529 .4685 .66568 Mtetra
.586 .417 .619 r
.4685 .66568 .47124 .69529 .47683 .69577 .47407 .66472 Mtetra
.586 .415 .617 r
.47407 .66472 .47683 .69577 .48243 .69621 .47965 .66374 Mtetra
.585 .413 .614 r
.47965 .66374 .48243 .69621 .48804 .69661 .48524 .66274 Mtetra
.585 .411 .612 r
.48524 .66274 .48804 .69661 .49368 .69696 .49085 .66173 Mtetra
.585 .409 .61 r
.49085 .66173 .49368 .69696 .49934 .69727 .49647 .6607 Mtetra
.584 .408 .609 r
.49647 .6607 .49934 .69727 .50501 .69752 .5021 .65966 Mtetra
.584 .406 .607 r
.5021 .65966 .50501 .69752 .5107 .69773 .50775 .6586 Mtetra
.584 .405 .606 r
.50775 .6586 .5107 .69773 .51641 .69789 .51341 .65751 Mtetra
.583 .404 .604 r
.51341 .65751 .51641 .69789 .52214 .69799 .51908 .65641 Mtetra
.583 .403 .603 r
.51908 .65641 .52214 .69799 .52788 .69803 .52477 .65529 Mtetra
.583 .402 .602 r
.52477 .65529 .52788 .69803 .53364 .69801 .53047 .65415 Mtetra
.583 .401 .601 r
.53047 .65415 .53364 .69801 .53942 .69794 .53618 .65299 Mtetra
.583 .4 .6 r
.53618 .65299 .53942 .69794 .54522 .6978 .54191 .6518 Mtetra
.583 .4 .599 r
.54191 .6518 .54522 .6978 .55103 .6976 .54765 .6506 Mtetra
.582 .399 .598 r
.54765 .6506 .55103 .6976 .55685 .69733 .5534 .64937 Mtetra
.582 .398 .598 r
.5534 .64937 .55685 .69733 .5627 .697 .55917 .64812 Mtetra
.582 .398 .597 r
.55917 .64812 .5627 .697 .56856 .69659 .56495 .64684 Mtetra
.582 .397 .596 r
.56495 .64684 .56856 .69659 .57443 .69612 .57074 .64554 Mtetra
.57074 .64554 .57443 .69612 .58032 .69557 .57655 .64422 Mtetra
.582 .397 .595 r
.57655 .64422 .58032 .69557 .58623 .69495 .58237 .64287 Mtetra
.582 .396 .595 r
.58237 .64287 .58623 .69495 .59215 .69426 .5882 .6415 Mtetra
.5882 .6415 .59215 .69426 .59808 .69349 .59405 .6401 Mtetra
.582 .396 .594 r
.59405 .6401 .59808 .69349 .60403 .69264 .5999 .63868 Mtetra
.582 .395 .594 r
.5999 .63868 .60403 .69264 .60999 .69172 .60577 .63723 Mtetra
.60577 .63723 .60999 .69172 .61596 .69072 .61165 .63575 Mtetra
.582 .395 .593 r
.61165 .63575 .61596 .69072 .62195 .68964 .61755 .63425 Mtetra
.61755 .63425 .62195 .68964 .62795 .68848 .62346 .63272 Mtetra
.62346 .63272 .62795 .68848 .63396 .68723 .62938 .63116 Mtetra
.62938 .63116 .63396 .68723 .63998 .68591 .63531 .62958 Mtetra
.63531 .62958 .63998 .68591 .64602 .6845 .64125 .62797 Mtetra
.583 .395 .593 r
.64125 .62797 .64602 .6845 .65206 .68302 .64721 .62633 Mtetra
.64721 .62633 .65206 .68302 .65812 .68144 .65317 .62467 Mtetra
.583 .395 .592 r
.65317 .62467 .65812 .68144 .66418 .67979 .65915 .62298 Mtetra
.65915 .62298 .66418 .67979 .67026 .67805 .66514 .62126 Mtetra
.583 .395 .593 r
.66514 .62126 .67026 .67805 .67634 .67623 .67115 .61951 Mtetra
.67115 .61951 .67634 .67623 .68244 .67433 .67716 .61773 Mtetra
.67716 .61773 .68244 .67433 .68854 .67234 .68319 .61593 Mtetra
.584 .396 .593 r
.68319 .61593 .68854 .67234 .69465 .67027 .68922 .6141 Mtetra
.68922 .6141 .69465 .67027 .70077 .66812 .69527 .61224 Mtetra
.69527 .61224 .70077 .66812 .7069 .66588 .70133 .61036 Mtetra
.584 .397 .593 r
.70133 .61036 .7069 .66588 .71303 .66357 .7074 .60845 Mtetra
.584 .397 .594 r
.7074 .60845 .71303 .66357 .71917 .66117 .71348 .60651 Mtetra
.585 .397 .594 r
.71348 .60651 .71917 .66117 .72532 .65869 .71958 .60454 Mtetra
.585 .398 .594 r
.71958 .60454 .72532 .65869 .73147 .65613 .72568 .60255 Mtetra
.585 .398 .595 r
.72568 .60255 .73147 .65613 .73763 .6535 .73179 .60053 Mtetra
.585 .399 .595 r
.73179 .60053 .73763 .6535 .74379 .65078 .73792 .59848 Mtetra
.586 .399 .596 r
.73792 .59848 .74379 .65078 .74996 .64799 .74406 .59641 Mtetra
.586 .4 .596 r
.74406 .59641 .74996 .64799 .75613 .64512 .7502 .59431 Mtetra
.586 .401 .597 r
.7502 .59431 .75613 .64512 .76231 .64218 .75636 .59219 Mtetra
.587 .401 .597 r
.75636 .59219 .76231 .64218 .7685 .63916 .76253 .59004 Mtetra
.587 .402 .598 r
.76253 .59004 .7685 .63916 .77468 .63607 .76871 .58787 Mtetra
.588 .403 .599 r
.76871 .58787 .77468 .63607 .78087 .63291 .77489 .58567 Mtetra
.588 .404 .599 r
.77489 .58567 .78087 .63291 .78707 .62969 .78109 .58345 Mtetra
.589 .405 .6 r
.78109 .58345 .78707 .62969 .79327 .62639 .7873 .58121 Mtetra
.589 .406 .601 r
.7873 .58121 .79327 .62639 .79947 .62303 .79352 .57894 Mtetra
.59 .407 .602 r
.79352 .57894 .79947 .62303 .80567 .6196 .79975 .57665 Mtetra
.59 .408 .603 r
.79975 .57665 .80567 .6196 .81187 .61611 .80599 .57434 Mtetra
.591 .409 .604 r
.80599 .57434 .81187 .61611 .81808 .61256 .81224 .57201 Mtetra
.592 .411 .606 r
.81224 .57201 .81808 .61256 .82429 .60895 .8185 .56965 Mtetra
.592 .413 .607 r
.8185 .56965 .82429 .60895 .83051 .60528 .82477 .56728 Mtetra
.593 .414 .609 r
.82477 .56728 .83051 .60528 .83672 .60156 .83105 .56488 Mtetra
.594 .416 .61 r
.83105 .56488 .83672 .60156 .84294 .59779 .83735 .56247 Mtetra
.595 .418 .612 r
.83735 .56247 .84294 .59779 .84916 .59396 .84365 .56004 Mtetra
.596 .421 .614 r
.84365 .56004 .84916 .59396 .85538 .59009 .84996 .55758 Mtetra
.597 .423 .617 r
.84996 .55758 .85538 .59009 .8616 .58617 .85628 .55512 Mtetra
.599 .426 .619 r
.85628 .55512 .8616 .58617 .86783 .5822 .86261 .55263 Mtetra
.6 .429 .622 r
.86261 .55263 .86783 .5822 .87406 .57819 .86895 .55013 Mtetra
.602 .433 .625 r
.86895 .55013 .87406 .57819 .88029 .57414 .87531 .54761 Mtetra
.603 .437 .629 r
.87531 .54761 .88029 .57414 .88652 .57006 .88167 .54508 Mtetra
.605 .441 .633 r
.88167 .54508 .88652 .57006 .89275 .56594 .88804 .54253 Mtetra
.608 .446 .638 r
.88804 .54253 .89275 .56594 .89898 .56178 .89442 .53997 Mtetra
.61 .452 .643 r
.89442 .53997 .89898 .56178 .90522 .5576 .90082 .5374 Mtetra
.613 .459 .649 r
.90082 .5374 .90522 .5576 .91146 .55339 .90722 .53481 Mtetra
.617 .467 .656 r
.90722 .53481 .91146 .55339 .9177 .54915 .91364 .53222 Mtetra
.621 .477 .665 r
.91364 .53222 .9177 .54915 .92395 .54489 .92006 .52961 Mtetra
.625 .488 .675 r
.92006 .52961 .92395 .54489 .93019 .54061 .9265 .52699 Mtetra
.631 .503 .688 r
.9265 .52699 .93019 .54061 .93644 .53631 .93294 .52437 Mtetra
.638 .521 .704 r
.93294 .52437 .93644 .53631 .9427 .53199 .9394 .52173 Mtetra
.646 .544 .724 r
.9394 .52173 .9427 .53199 .94895 .52766 .94587 .51909 Mtetra
.657 .574 .75 r
.94587 .51909 .94895 .52766 .95521 .52332 .95235 .51644 Mtetra
.671 .617 .786 r
.95235 .51644 .95521 .52332 .96148 .51897 .95884 .51378 Mtetra
.687 .678 .836 r
.95884 .51378 .96148 .51897 .96775 .51462 .96534 .51112 Mtetra
.724 .765 .885 r
.37268 .6776 .37595 .68045 .38128 .67963 .3781 .67493 Mtetra
.701 .67 .817 r
.3781 .67493 .38128 .67963 .38664 .67881 .38353 .67226 Mtetra
.68 .608 .768 r
.38353 .67226 .38664 .67881 .392 .67799 .38897 .66959 Mtetra
.664 .566 .735 r
.38897 .66959 .392 .67799 .39738 .67716 .39441 .66692 Mtetra
.652 .536 .71 r
.39441 .66692 .39738 .67716 .40277 .67633 .39986 .66425 Mtetra
.642 .514 .691 r
.39986 .66425 .40277 .67633 .40817 .67549 .40532 .66158 Mtetra
.634 .496 .676 r
.40532 .66158 .40817 .67549 .41359 .67464 .41079 .65892 Mtetra
.628 .482 .665 r
.41079 .65892 .41359 .67464 .41902 .67379 .41626 .65625 Mtetra
.623 .471 .655 r
.41626 .65625 .41902 .67379 .42446 .67293 .42174 .6536 Mtetra
.619 .462 .647 r
.42174 .6536 .42446 .67293 .42992 .67206 .42723 .65095 Mtetra
.615 .454 .641 r
.42723 .65095 .42992 .67206 .43539 .67119 .43272 .6483 Mtetra
.612 .447 .635 r
.43272 .6483 .43539 .67119 .44088 .6703 .43823 .64567 Mtetra
.609 .442 .63 r
.43823 .64567 .44088 .6703 .44638 .6694 .44374 .64304 Mtetra
.606 .437 .626 r
.44374 .64304 .44638 .6694 .45189 .66849 .44926 .64043 Mtetra
.604 .432 .622 r
.44926 .64043 .45189 .66849 .45741 .66756 .45478 .63783 Mtetra
.602 .428 .619 r
.45478 .63783 .45741 .66756 .46295 .66663 .46031 .63523 Mtetra
.601 .425 .616 r
.46031 .63523 .46295 .66663 .4685 .66568 .46586 .63266 Mtetra
.599 .422 .613 r
.46586 .63266 .4685 .66568 .47407 .66472 .4714 .63009 Mtetra
.598 .419 .611 r
.4714 .63009 .47407 .66472 .47965 .66374 .47696 .62755 Mtetra
.596 .417 .609 r
.47696 .62755 .47965 .66374 .48524 .66274 .48253 .62502 Mtetra
.595 .414 .607 r
.48253 .62502 .48524 .66274 .49085 .66173 .4881 .6225 Mtetra
.594 .412 .605 r
.4881 .6225 .49085 .66173 .49647 .6607 .49368 .62001 Mtetra
.593 .41 .604 r
.49368 .62001 .49647 .6607 .5021 .65966 .49927 .61753 Mtetra
.592 .409 .602 r
.49927 .61753 .5021 .65966 .50775 .6586 .50487 .61507 Mtetra
.591 .407 .601 r
.50487 .61507 .50775 .6586 .51341 .65751 .51048 .61263 Mtetra
.591 .406 .6 r
.51048 .61263 .51341 .65751 .51908 .65641 .51609 .61022 Mtetra
.59 .404 .598 r
.51609 .61022 .51908 .65641 .52477 .65529 .52172 .60783 Mtetra
.589 .403 .597 r
.52172 .60783 .52477 .65529 .53047 .65415 .52735 .60546 Mtetra
.589 .402 .597 r
.52735 .60546 .53047 .65415 .53618 .65299 .533 .60311 Mtetra
.588 .401 .596 r
.533 .60311 .53618 .65299 .54191 .6518 .53865 .60079 Mtetra
.587 .4 .595 r
.53865 .60079 .54191 .6518 .54765 .6506 .54431 .59849 Mtetra
.587 .399 .594 r
.54431 .59849 .54765 .6506 .5534 .64937 .54998 .59622 Mtetra
.586 .398 .594 r
.54998 .59622 .5534 .64937 .55917 .64812 .55567 .59398 Mtetra
.586 .398 .593 r
.55567 .59398 .55917 .64812 .56495 .64684 .56136 .59176 Mtetra
.586 .397 .592 r
.56136 .59176 .56495 .64684 .57074 .64554 .56706 .58957 Mtetra
.585 .396 .592 r
.56706 .58957 .57074 .64554 .57655 .64422 .57277 .58741 Mtetra
.585 .396 .591 r
.57277 .58741 .57655 .64422 .58237 .64287 .5785 .58527 Mtetra
.584 .395 .591 r
.5785 .58527 .58237 .64287 .5882 .6415 .58423 .58317 Mtetra
.584 .394 .591 r
.58423 .58317 .5882 .6415 .59405 .6401 .58998 .58109 Mtetra
.584 .394 .59 r
.58998 .58109 .59405 .6401 .5999 .63868 .59573 .57905 Mtetra
.583 .394 .59 r
.59573 .57905 .5999 .63868 .60577 .63723 .6015 .57703 Mtetra
.583 .393 .59 r
.6015 .57703 .60577 .63723 .61165 .63575 .60728 .57505 Mtetra
.583 .393 .589 r
.60728 .57505 .61165 .63575 .61755 .63425 .61307 .57309 Mtetra
.583 .392 .589 r
.61307 .57309 .61755 .63425 .62346 .63272 .61888 .57117 Mtetra
.582 .392 .589 r
.61888 .57117 .62346 .63272 .62938 .63116 .6247 .56928 Mtetra
.6247 .56928 .62938 .63116 .63531 .62958 .63053 .56742 Mtetra
.63053 .56742 .63531 .62958 .64125 .62797 .63637 .56559 Mtetra
.582 .391 .589 r
.63637 .56559 .64125 .62797 .64721 .62633 .64222 .5638 Mtetra
.64222 .5638 .64721 .62633 .65317 .62467 .64809 .56203 Mtetra
.581 .391 .589 r
.64809 .56203 .65317 .62467 .65915 .62298 .65397 .5603 Mtetra
.65397 .5603 .65915 .62298 .66514 .62126 .65987 .5586 Mtetra
.65987 .5586 .66514 .62126 .67115 .61951 .66578 .55693 Mtetra
.66578 .55693 .67115 .61951 .67716 .61773 .6717 .5553 Mtetra
.6717 .5553 .67716 .61773 .68319 .61593 .67764 .55369 Mtetra
.67764 .55369 .68319 .61593 .68922 .6141 .68359 .55212 Mtetra
.58 .391 .589 r
.68359 .55212 .68922 .6141 .69527 .61224 .68956 .55058 Mtetra
.68956 .55058 .69527 .61224 .70133 .61036 .69554 .54908 Mtetra
.69554 .54908 .70133 .61036 .7074 .60845 .70154 .5476 Mtetra
.58 .391 .59 r
.70154 .5476 .7074 .60845 .71348 .60651 .70756 .54615 Mtetra
.70756 .54615 .71348 .60651 .71958 .60454 .71359 .54474 Mtetra
.71359 .54474 .71958 .60454 .72568 .60255 .71963 .54336 Mtetra
.58 .391 .591 r
.71963 .54336 .72568 .60255 .73179 .60053 .72569 .542 Mtetra
.58 .392 .591 r
.72569 .542 .73179 .60053 .73792 .59848 .73177 .54068 Mtetra
.73177 .54068 .73792 .59848 .74406 .59641 .73787 .53939 Mtetra
.58 .392 .592 r
.73787 .53939 .74406 .59641 .7502 .59431 .74398 .53813 Mtetra
.58 .393 .592 r
.74398 .53813 .7502 .59431 .75636 .59219 .75011 .53689 Mtetra
.58 .393 .593 r
.75011 .53689 .75636 .59219 .76253 .59004 .75626 .53568 Mtetra
.75626 .53568 .76253 .59004 .76871 .58787 .76242 .5345 Mtetra
.58 .394 .594 r
.76242 .5345 .76871 .58787 .77489 .58567 .7686 .53335 Mtetra
.58 .395 .595 r
.7686 .53335 .77489 .58567 .78109 .58345 .7748 .53223 Mtetra
.58 .395 .596 r
.7748 .53223 .78109 .58345 .7873 .58121 .78102 .53113 Mtetra
.58 .396 .596 r
.78102 .53113 .7873 .58121 .79352 .57894 .78725 .53006 Mtetra
.58 .397 .597 r
.78725 .53006 .79352 .57894 .79975 .57665 .79351 .52901 Mtetra
.58 .397 .598 r
.79351 .52901 .79975 .57665 .80599 .57434 .79978 .52798 Mtetra
.58 .398 .599 r
.79978 .52798 .80599 .57434 .81224 .57201 .80607 .52698 Mtetra
.58 .399 .601 r
.80607 .52698 .81224 .57201 .8185 .56965 .81238 .526 Mtetra
.581 .4 .602 r
.81238 .526 .8185 .56965 .82477 .56728 .81871 .52505 Mtetra
.581 .402 .603 r
.81871 .52505 .82477 .56728 .83105 .56488 .82506 .52411 Mtetra
.581 .403 .605 r
.82506 .52411 .83105 .56488 .83735 .56247 .83142 .52319 Mtetra
.581 .404 .607 r
.83142 .52319 .83735 .56247 .84365 .56004 .83781 .5223 Mtetra
.582 .406 .609 r
.83781 .5223 .84365 .56004 .84996 .55758 .84422 .52142 Mtetra
.582 .408 .611 r
.84422 .52142 .84996 .55758 .85628 .55512 .85064 .52056 Mtetra
.582 .41 .613 r
.85064 .52056 .85628 .55512 .86261 .55263 .85709 .51971 Mtetra
.583 .412 .616 r
.85709 .51971 .86261 .55263 .86895 .55013 .86355 .51888 Mtetra
.583 .415 .619 r
.86355 .51888 .86895 .55013 .87531 .54761 .87004 .51807 Mtetra
.584 .418 .622 r
.87004 .51807 .87531 .54761 .88167 .54508 .87654 .51727 Mtetra
.584 .421 .626 r
.87654 .51727 .88167 .54508 .88804 .54253 .88306 .51648 Mtetra
.585 .425 .631 r
.88306 .51648 .88804 .54253 .89442 .53997 .88961 .51571 Mtetra
.586 .429 .636 r
.88961 .51571 .89442 .53997 .90082 .5374 .89617 .51494 Mtetra
.587 .435 .642 r
.89617 .51494 .90082 .5374 .90722 .53481 .90276 .51418 Mtetra
.588 .441 .649 r
.90276 .51418 .90722 .53481 .91364 .53222 .90936 .51343 Mtetra
.589 .449 .658 r
.90936 .51343 .91364 .53222 .92006 .52961 .91599 .51269 Mtetra
.591 .458 .668 r
.91599 .51269 .92006 .52961 .9265 .52699 .92263 .51196 Mtetra
.593 .469 .681 r
.92263 .51196 .9265 .52699 .93294 .52437 .9293 .51123 Mtetra
.595 .484 .697 r
.9293 .51123 .93294 .52437 .9394 .52173 .93599 .5105 Mtetra
.597 .503 .719 r
.93599 .5105 .9394 .52173 .94587 .51909 .94269 .50978 Mtetra
.599 .53 .748 r
.94269 .50978 .94587 .51909 .95235 .51644 .94942 .50905 Mtetra
.601 .568 .789 r
.94942 .50905 .95235 .51644 .95884 .51378 .95616 .50833 Mtetra
.598 .625 .85 r
.95616 .50833 .95884 .51378 .96534 .51112 .96293 .50761 Mtetra
.782 .769 .841 r
.3694 .67474 .37268 .6776 .3781 .67493 .37489 .67058 Mtetra
.754 .698 .799 r
.37489 .67058 .3781 .67493 .38353 .67226 .38039 .66642 Mtetra
.73 .646 .766 r
.38039 .66642 .38353 .67226 .38897 .66959 .38589 .66226 Mtetra
.71 .607 .74 r
.38589 .66226 .38897 .66959 .39441 .66692 .39139 .65811 Mtetra
.695 .577 .719 r
.39139 .65811 .39441 .66692 .39986 .66425 .39689 .65396 Mtetra
.682 .553 .703 r
.39689 .65396 .39986 .66425 .40532 .66158 .4024 .64983 Mtetra
.671 .534 .689 r
.4024 .64983 .40532 .66158 .41079 .65892 .40791 .64571 Mtetra
.662 .519 .678 r
.40791 .64571 .41079 .65892 .41626 .65625 .41342 .64161 Mtetra
.655 .505 .669 r
.41342 .64161 .41626 .65625 .42174 .6536 .41893 .63752 Mtetra
.648 .494 .661 r
.41893 .63752 .42174 .6536 .42723 .65095 .42445 .63346 Mtetra
.643 .485 .654 r
.42445 .63346 .42723 .65095 .43272 .6483 .42997 .62941 Mtetra
.638 .476 .648 r
.42997 .62941 .43272 .6483 .43823 .64567 .43549 .6254 Mtetra
.634 .469 .642 r
.43549 .6254 .43823 .64567 .44374 .64304 .44102 .62141 Mtetra
.63 .463 .638 r
.44102 .62141 .44374 .64304 .44926 .64043 .44654 .61745 Mtetra
.626 .457 .634 r
.44654 .61745 .44926 .64043 .45478 .63783 .45207 .61353 Mtetra
.623 .452 .63 r
.45207 .61353 .45478 .63783 .46031 .63523 .45761 .60963 Mtetra
.62 .448 .627 r
.45761 .60963 .46031 .63523 .46586 .63266 .46314 .60578 Mtetra
.618 .443 .624 r
.46314 .60578 .46586 .63266 .4714 .63009 .46868 .60197 Mtetra
.615 .44 .621 r
.46868 .60197 .4714 .63009 .47696 .62755 .47422 .59819 Mtetra
.613 .436 .619 r
.47422 .59819 .47696 .62755 .48253 .62502 .47977 .59446 Mtetra
.611 .433 .617 r
.47977 .59446 .48253 .62502 .4881 .6225 .48532 .59078 Mtetra
.609 .43 .615 r
.48532 .59078 .4881 .6225 .49368 .62001 .49088 .58714 Mtetra
.608 .428 .613 r
.49088 .58714 .49368 .62001 .49927 .61753 .49644 .58355 Mtetra
.606 .425 .611 r
.49644 .58355 .49927 .61753 .50487 .61507 .502 .58001 Mtetra
.604 .423 .61 r
.502 .58001 .50487 .61507 .51048 .61263 .50757 .57652 Mtetra
.603 .421 .608 r
.50757 .57652 .51048 .61263 .51609 .61022 .51314 .57309 Mtetra
.602 .419 .607 r
.51314 .57309 .51609 .61022 .52172 .60783 .51872 .56972 Mtetra
.6 .417 .606 r
.51872 .56972 .52172 .60783 .52735 .60546 .5243 .5664 Mtetra
.599 .416 .605 r
.5243 .5664 .52735 .60546 .533 .60311 .5299 .56314 Mtetra
.598 .414 .604 r
.5299 .56314 .533 .60311 .53865 .60079 .53549 .55995 Mtetra
.597 .413 .603 r
.53549 .55995 .53865 .60079 .54431 .59849 .5411 .55681 Mtetra
.596 .411 .602 r
.5411 .55681 .54431 .59849 .54998 .59622 .54671 .55374 Mtetra
.595 .41 .601 r
.54671 .55374 .54998 .59622 .55567 .59398 .55233 .55073 Mtetra
.594 .409 .6 r
.55233 .55073 .55567 .59398 .56136 .59176 .55795 .54779 Mtetra
.593 .408 .6 r
.55795 .54779 .56136 .59176 .56706 .58957 .56359 .54492 Mtetra
.593 .407 .599 r
.56359 .54492 .56706 .58957 .57277 .58741 .56923 .54212 Mtetra
.592 .406 .599 r
.56923 .54212 .57277 .58741 .5785 .58527 .57488 .53938 Mtetra
.591 .405 .598 r
.57488 .53938 .5785 .58527 .58423 .58317 .58054 .53672 Mtetra
.59 .404 .598 r
.58054 .53672 .58423 .58317 .58998 .58109 .58621 .53413 Mtetra
.59 .403 .597 r
.58621 .53413 .58998 .58109 .59573 .57905 .59189 .53161 Mtetra
.589 .403 .597 r
.59189 .53161 .59573 .57905 .6015 .57703 .59758 .52916 Mtetra
.588 .402 .597 r
.59758 .52916 .6015 .57703 .60728 .57505 .60329 .52679 Mtetra
.588 .401 .596 r
.60329 .52679 .60728 .57505 .61307 .57309 .609 .52449 Mtetra
.587 .401 .596 r
.609 .52449 .61307 .57309 .61888 .57117 .61473 .52227 Mtetra
.587 .4 .596 r
.61473 .52227 .61888 .57117 .6247 .56928 .62047 .52012 Mtetra
.586 .399 .596 r
.62047 .52012 .6247 .56928 .63053 .56742 .62622 .51805 Mtetra
.585 .399 .595 r
.62622 .51805 .63053 .56742 .63637 .56559 .63198 .51606 Mtetra
.585 .398 .595 r
.63198 .51606 .63637 .56559 .64222 .5638 .63776 .51414 Mtetra
.584 .398 .595 r
.63776 .51414 .64222 .5638 .64809 .56203 .64355 .5123 Mtetra
.64355 .5123 .64809 .56203 .65397 .5603 .64936 .51054 Mtetra
.583 .397 .595 r
.64936 .51054 .65397 .5603 .65987 .5586 .65518 .50885 Mtetra
.65518 .50885 .65987 .5586 .66578 .55693 .66102 .50724 Mtetra
.582 .397 .595 r
.66102 .50724 .66578 .55693 .6717 .5553 .66688 .50571 Mtetra
.582 .396 .595 r
.66688 .50571 .6717 .5553 .67764 .55369 .67275 .50426 Mtetra
.67275 .50426 .67764 .55369 .68359 .55212 .67864 .50288 Mtetra
.581 .396 .596 r
.67864 .50288 .68359 .55212 .68956 .55058 .68454 .50159 Mtetra
.68454 .50159 .68956 .55058 .69554 .54908 .69047 .50036 Mtetra
.58 .396 .596 r
.69047 .50036 .69554 .54908 .70154 .5476 .69641 .49922 Mtetra
.69641 .49922 .70154 .5476 .70756 .54615 .70237 .49815 Mtetra
.58 .396 .597 r
.70237 .49815 .70756 .54615 .71359 .54474 .70835 .49715 Mtetra
.579 .396 .597 r
.70835 .49715 .71359 .54474 .71963 .54336 .71435 .49623 Mtetra
.71435 .49623 .71963 .54336 .72569 .542 .72037 .49539 Mtetra
.578 .396 .598 r
.72037 .49539 .72569 .542 .73177 .54068 .72641 .49461 Mtetra
.72641 .49461 .73177 .54068 .73787 .53939 .73247 .49391 Mtetra
.578 .396 .599 r
.73247 .49391 .73787 .53939 .74398 .53813 .73856 .49328 Mtetra
.577 .396 .6 r
.73856 .49328 .74398 .53813 .75011 .53689 .74466 .49273 Mtetra
.74466 .49273 .75011 .53689 .75626 .53568 .75079 .49224 Mtetra
.577 .397 .601 r
.75079 .49224 .75626 .53568 .76242 .5345 .75694 .49182 Mtetra
.576 .397 .602 r
.75694 .49182 .76242 .5345 .7686 .53335 .76312 .49147 Mtetra
.576 .397 .603 r
.76312 .49147 .7686 .53335 .7748 .53223 .76932 .49118 Mtetra
.576 .398 .604 r
.76932 .49118 .7748 .53223 .78102 .53113 .77554 .49096 Mtetra
.575 .398 .605 r
.77554 .49096 .78102 .53113 .78725 .53006 .78179 .4908 Mtetra
.575 .399 .606 r
.78179 .4908 .78725 .53006 .79351 .52901 .78806 .49071 Mtetra
.575 .4 .607 r
.78806 .49071 .79351 .52901 .79978 .52798 .79435 .49067 Mtetra
.574 .4 .608 r
.79435 .49067 .79978 .52798 .80607 .52698 .80067 .4907 Mtetra
.574 .401 .61 r
.80067 .4907 .80607 .52698 .81238 .526 .80702 .49078 Mtetra
.573 .402 .611 r
.80702 .49078 .81238 .526 .81871 .52505 .81339 .49092 Mtetra
.573 .403 .613 r
.81339 .49092 .81871 .52505 .82506 .52411 .81979 .49112 Mtetra
.573 .404 .615 r
.81979 .49112 .82506 .52411 .83142 .52319 .82622 .49136 Mtetra
.572 .406 .617 r
.82622 .49136 .83142 .52319 .83781 .5223 .83267 .49166 Mtetra
.572 .407 .62 r
.83267 .49166 .83781 .5223 .84422 .52142 .83915 .492 Mtetra
.572 .409 .622 r
.83915 .492 .84422 .52142 .85064 .52056 .84565 .4924 Mtetra
.571 .411 .625 r
.84565 .4924 .85064 .52056 .85709 .51971 .85219 .49283 Mtetra
.571 .413 .628 r
.85219 .49283 .85709 .51971 .86355 .51888 .85875 .49331 Mtetra
.57 .415 .632 r
.85875 .49331 .86355 .51888 .87004 .51807 .86534 .49383 Mtetra
.57 .418 .636 r
.86534 .49383 .87004 .51807 .87654 .51727 .87195 .49439 Mtetra
.569 .421 .641 r
.87195 .49439 .87654 .51727 .88306 .51648 .8786 .49499 Mtetra
.568 .425 .646 r
.8786 .49499 .88306 .51648 .88961 .51571 .88527 .49562 Mtetra
.568 .429 .652 r
.88527 .49562 .88961 .51571 .89617 .51494 .89197 .49628 Mtetra
.567 .434 .659 r
.89197 .49628 .89617 .51494 .90276 .51418 .8987 .49697 Mtetra
.566 .44 .668 r
.8987 .49697 .90276 .51418 .90936 .51343 .90545 .49769 Mtetra
.564 .447 .677 r
.90545 .49769 .90936 .51343 .91599 .51269 .91224 .49843 Mtetra
.563 .455 .689 r
.91224 .49843 .91599 .51269 .92263 .51196 .91905 .49919 Mtetra
.56 .465 .704 r
.91905 .49919 .92263 .51196 .9293 .51123 .92589 .49997 Mtetra
.557 .479 .722 r
.92589 .49997 .9293 .51123 .93599 .5105 .93276 .50077 Mtetra
.552 .495 .746 r
.93276 .50077 .93599 .5105 .94269 .50978 .93965 .50159 Mtetra
.544 .518 .777 r
.93965 .50159 .94269 .50978 .94942 .50905 .94657 .50241 Mtetra
.53 .548 .818 r
.94657 .50241 .94942 .50905 .95616 .50833 .95353 .50324 Mtetra
.502 .589 .874 r
.95353 .50324 .95616 .50833 .96293 .50761 .9605 .50408 Mtetra
.8 .769 .824 r
.36611 .67187 .3694 .67474 .37489 .67058 .37164 .66705 Mtetra
.786 .737 .807 r
.37164 .66705 .37489 .67058 .38039 .66642 .37717 .66223 Mtetra
.773 .709 .791 r
.37717 .66223 .38039 .66642 .38589 .66226 .3827 .65741 Mtetra
.761 .684 .777 r
.3827 .65741 .38589 .66226 .39139 .65811 .38824 .6526 Mtetra
.75 .663 .765 r
.38824 .6526 .39139 .65811 .39689 .65396 .39377 .64781 Mtetra
.74 .643 .753 r
.39377 .64781 .39689 .65396 .4024 .64983 .39931 .64303 Mtetra
.73 .626 .743 r
.39931 .64303 .4024 .64983 .40791 .64571 .40484 .63827 Mtetra
.722 .611 .733 r
.40484 .63827 .40791 .64571 .41342 .64161 .41037 .63353 Mtetra
.714 .597 .725 r
.41037 .63353 .41342 .64161 .41893 .63752 .41591 .62882 Mtetra
.706 .585 .717 r
.41591 .62882 .41893 .63752 .42445 .63346 .42144 .62413 Mtetra
.7 .574 .71 r
.42144 .62413 .42445 .63346 .42997 .62941 .42698 .61948 Mtetra
.694 .564 .704 r
.42698 .61948 .42997 .62941 .43549 .6254 .43252 .61485 Mtetra
.688 .555 .698 r
.43252 .61485 .43549 .6254 .44102 .62141 .43805 .61027 Mtetra
.683 .546 .693 r
.43805 .61027 .44102 .62141 .44654 .61745 .44359 .60572 Mtetra
.678 .538 .688 r
.44359 .60572 .44654 .61745 .45207 .61353 .44913 .60122 Mtetra
.673 .531 .683 r
.44913 .60122 .45207 .61353 .45761 .60963 .45467 .59676 Mtetra
.669 .525 .679 r
.45467 .59676 .45761 .60963 .46314 .60578 .46021 .59235 Mtetra
.665 .518 .676 r
.46021 .59235 .46314 .60578 .46868 .60197 .46575 .58799 Mtetra
.661 .513 .672 r
.46575 .58799 .46868 .60197 .47422 .59819 .47129 .58369 Mtetra
.657 .508 .669 r
.47129 .58369 .47422 .59819 .47977 .59446 .47684 .57943 Mtetra
.654 .503 .666 r
.47684 .57943 .47977 .59446 .48532 .59078 .48238 .57524 Mtetra
.651 .498 .663 r
.48238 .57524 .48532 .59078 .49088 .58714 .48793 .57111 Mtetra
.648 .494 .66 r
.48793 .57111 .49088 .58714 .49644 .58355 .49348 .56703 Mtetra
.645 .49 .658 r
.49348 .56703 .49644 .58355 .502 .58001 .49904 .56303 Mtetra
.642 .486 .656 r
.49904 .56303 .502 .58001 .50757 .57652 .50459 .55909 Mtetra
.64 .482 .654 r
.50459 .55909 .50757 .57652 .51314 .57309 .51015 .55522 Mtetra
.637 .479 .652 r
.51015 .55522 .51314 .57309 .51872 .56972 .51572 .55142 Mtetra
.635 .476 .65 r
.51572 .55142 .51872 .56972 .5243 .5664 .52129 .54769 Mtetra
.632 .473 .648 r
.52129 .54769 .5243 .5664 .5299 .56314 .52686 .54404 Mtetra
.63 .47 .647 r
.52686 .54404 .5299 .56314 .53549 .55995 .53244 .54047 Mtetra
.628 .467 .645 r
.53244 .54047 .53549 .55995 .5411 .55681 .53802 .53697 Mtetra
.626 .465 .644 r
.53802 .53697 .5411 .55681 .54671 .55374 .54361 .53355 Mtetra
.624 .462 .643 r
.54361 .53355 .54671 .55374 .55233 .55073 .54921 .53022 Mtetra
.622 .46 .642 r
.54921 .53022 .55233 .55073 .55795 .54779 .55481 .52697 Mtetra
.621 .458 .64 r
.55481 .52697 .55795 .54779 .56359 .54492 .56042 .5238 Mtetra
.619 .456 .64 r
.56042 .5238 .56359 .54492 .56923 .54212 .56604 .52072 Mtetra
.617 .454 .639 r
.56604 .52072 .56923 .54212 .57488 .53938 .57167 .51773 Mtetra
.615 .452 .638 r
.57167 .51773 .57488 .53938 .58054 .53672 .5773 .51482 Mtetra
.614 .45 .637 r
.5773 .51482 .58054 .53672 .58621 .53413 .58294 .51201 Mtetra
.612 .449 .636 r
.58294 .51201 .58621 .53413 .59189 .53161 .5886 .50928 Mtetra
.611 .447 .636 r
.5886 .50928 .59189 .53161 .59758 .52916 .59426 .50665 Mtetra
.609 .446 .635 r
.59426 .50665 .59758 .52916 .60329 .52679 .59994 .50411 Mtetra
.608 .444 .635 r
.59994 .50411 .60329 .52679 .609 .52449 .60562 .50166 Mtetra
.606 .443 .634 r
.60562 .50166 .609 .52449 .61473 .52227 .61132 .49931 Mtetra
.605 .442 .634 r
.61132 .49931 .61473 .52227 .62047 .52012 .61703 .49705 Mtetra
.604 .441 .634 r
.61703 .49705 .62047 .52012 .62622 .51805 .62275 .49488 Mtetra
.602 .44 .634 r
.62275 .49488 .62622 .51805 .63198 .51606 .62849 .49281 Mtetra
.601 .438 .634 r
.62849 .49281 .63198 .51606 .63776 .51414 .63424 .49084 Mtetra
.6 .438 .633 r
.63424 .49084 .63776 .51414 .64355 .5123 .64 .48897 Mtetra
.599 .437 .633 r
.64 .48897 .64355 .5123 .64936 .51054 .64578 .48719 Mtetra
.597 .436 .633 r
.64578 .48719 .64936 .51054 .65518 .50885 .65158 .4855 Mtetra
.596 .435 .634 r
.65158 .4855 .65518 .50885 .66102 .50724 .65739 .48392 Mtetra
.595 .434 .634 r
.65739 .48392 .66102 .50724 .66688 .50571 .66322 .48243 Mtetra
.594 .434 .634 r
.66322 .48243 .66688 .50571 .67275 .50426 .66906 .48103 Mtetra
.593 .433 .634 r
.66906 .48103 .67275 .50426 .67864 .50288 .67493 .47974 Mtetra
.591 .432 .635 r
.67493 .47974 .67864 .50288 .68454 .50159 .68081 .47854 Mtetra
.59 .432 .635 r
.68081 .47854 .68454 .50159 .69047 .50036 .68671 .47743 Mtetra
.589 .431 .636 r
.68671 .47743 .69047 .50036 .69641 .49922 .69264 .47642 Mtetra
.588 .431 .636 r
.69264 .47642 .69641 .49922 .70237 .49815 .69858 .47551 Mtetra
.587 .431 .637 r
.69858 .47551 .70237 .49815 .70835 .49715 .70454 .47469 Mtetra
.586 .431 .638 r
.70454 .47469 .70835 .49715 .71435 .49623 .71053 .47396 Mtetra
.585 .43 .638 r
.71053 .47396 .71435 .49623 .72037 .49539 .71653 .47333 Mtetra
.584 .43 .639 r
.71653 .47333 .72037 .49539 .72641 .49461 .72256 .47278 Mtetra
.582 .43 .64 r
.72256 .47278 .72641 .49461 .73247 .49391 .72861 .47233 Mtetra
.581 .43 .641 r
.72861 .47233 .73247 .49391 .73856 .49328 .73469 .47197 Mtetra
.58 .43 .642 r
.73469 .47197 .73856 .49328 .74466 .49273 .74079 .4717 Mtetra
.579 .431 .644 r
.74079 .4717 .74466 .49273 .75079 .49224 .74691 .47151 Mtetra
.578 .431 .645 r
.74691 .47151 .75079 .49224 .75694 .49182 .75306 .47141 Mtetra
.577 .431 .647 r
.75306 .47141 .75694 .49182 .76312 .49147 .75924 .4714 Mtetra
.576 .432 .648 r
.75924 .4714 .76312 .49147 .76932 .49118 .76544 .47146 Mtetra
.574 .432 .65 r
.76544 .47146 .76932 .49118 .77554 .49096 .77167 .47161 Mtetra
.573 .433 .652 r
.77167 .47161 .77554 .49096 .78179 .4908 .77792 .47185 Mtetra
.572 .433 .654 r
.77792 .47185 .78179 .4908 .78806 .49071 .7842 .47216 Mtetra
.571 .434 .656 r
.7842 .47216 .78806 .49071 .79435 .49067 .79051 .47254 Mtetra
.569 .435 .659 r
.79051 .47254 .79435 .49067 .80067 .4907 .79685 .473 Mtetra
.568 .436 .661 r
.79685 .473 .80067 .4907 .80702 .49078 .80322 .47354 Mtetra
.567 .438 .664 r
.80322 .47354 .80702 .49078 .81339 .49092 .80961 .47415 Mtetra
.565 .439 .667 r
.80961 .47415 .81339 .49092 .81979 .49112 .81603 .47482 Mtetra
.564 .441 .671 r
.81603 .47482 .81979 .49112 .82622 .49136 .82249 .47556 Mtetra
.562 .443 .674 r
.82249 .47556 .82622 .49136 .83267 .49166 .82897 .47637 Mtetra
.56 .445 .678 r
.82897 .47637 .83267 .49166 .83915 .492 .83549 .47724 Mtetra
.559 .447 .683 r
.83549 .47724 .83915 .492 .84565 .4924 .84203 .47817 Mtetra
.557 .449 .687 r
.84203 .47817 .84565 .4924 .85219 .49283 .84861 .47916 Mtetra
.555 .452 .693 r
.84861 .47916 .85219 .49283 .85875 .49331 .85521 .4802 Mtetra
.552 .456 .699 r
.85521 .4802 .85875 .49331 .86534 .49383 .86185 .48129 Mtetra
.55 .459 .705 r
.86185 .48129 .86534 .49383 .87195 .49439 .86852 .48244 Mtetra
.547 .463 .712 r
.86852 .48244 .87195 .49439 .8786 .49499 .87522 .48363 Mtetra
.544 .468 .72 r
.87522 .48363 .8786 .49499 .88527 .49562 .88195 .48487 Mtetra
.541 .473 .729 r
.88195 .48487 .88527 .49562 .89197 .49628 .88871 .48614 Mtetra
.537 .479 .739 r
.88871 .48614 .89197 .49628 .8987 .49697 .8955 .48746 Mtetra
.532 .485 .75 r
.8955 .48746 .8987 .49697 .90545 .49769 .90233 .48881 Mtetra
.526 .493 .762 r
.90233 .48881 .90545 .49769 .91224 .49843 .90919 .4902 Mtetra
.52 .502 .776 r
.90919 .4902 .91224 .49843 .91905 .49919 .91608 .49161 Mtetra
.512 .512 .793 r
.91608 .49161 .91905 .49919 .92589 .49997 .923 .49305 Mtetra
.502 .523 .811 r
.923 .49305 .92589 .49997 .93276 .50077 .92995 .49452 Mtetra
.489 .536 .832 r
.92995 .49452 .93276 .50077 .93965 .50159 .93693 .496 Mtetra
.472 .551 .856 r
.93693 .496 .93965 .50159 .94657 .50241 .94395 .4975 Mtetra
.449 .568 .883 r
.94395 .4975 .94657 .50241 .95353 .50324 .95099 .49902 Mtetra
.417 .586 .911 r
.95099 .49902 .95353 .50324 .9605 .50408 .95807 .50054 Mtetra
.79 .769 .834 r
.3628 .66899 .36611 .67187 .37164 .66705 .36833 .66455 Mtetra
.798 .791 .846 r
.36833 .66455 .37164 .66705 .37717 .66223 .37385 .6601 Mtetra
.806 .814 .858 r
.37385 .6601 .37717 .66223 .3827 .65741 .37938 .65566 Mtetra
.813 .839 .87 r
.37938 .65566 .3827 .65741 .38824 .6526 .38491 .65123 Mtetra
.819 .865 .881 r
.38491 .65123 .38824 .6526 .39377 .64781 .39044 .64681 Mtetra
.823 .892 .892 r
.39044 .64681 .39377 .64781 .39931 .64303 .39598 .6424 Mtetra
.824 .92 .9 r
.39598 .6424 .39931 .64303 .40484 .63827 .40151 .638 Mtetra
.821 .946 .905 r
.40151 .638 .40484 .63827 .41037 .63353 .40705 .63363 Mtetra
.811 .969 .904 r
.40705 .63363 .41037 .63353 .41591 .62882 .41258 .62927 Mtetra
.791 .986 .894 r
.41258 .62927 .41591 .62882 .42144 .62413 .41812 .62494 Mtetra
.76 .993 .873 r
.41812 .62494 .42144 .62413 .42698 .61948 .42366 .62064 Mtetra
.715 .987 .837 r
.42366 .62064 .42698 .61948 .43252 .61485 .42921 .61636 Mtetra
.655 .964 .786 r
.42921 .61636 .43252 .61485 .43805 .61027 .43475 .61211 Mtetra
.581 .923 .718 r
.43475 .61211 .43805 .61027 .44359 .60572 .4403 .6079 Mtetra
.497 .865 .638 r
.4403 .6079 .44359 .60572 .44913 .60122 .44585 .60373 Mtetra
0 0 0 r
.44585 .60373 .44913 .60122 .45467 .59676 .4514 .59959 Mtetra
.4514 .59959 .45467 .59676 .46021 .59235 .45695 .5955 Mtetra
.45695 .5955 .46021 .59235 .46575 .58799 .4625 .59145 Mtetra
.4625 .59145 .46575 .58799 .47129 .58369 .46806 .58744 Mtetra
.46806 .58744 .47129 .58369 .47684 .57943 .47362 .58349 Mtetra
.47362 .58349 .47684 .57943 .48238 .57524 .47919 .57958 Mtetra
.034 0 0 r
.47919 .57958 .48238 .57524 .48793 .57111 .48475 .57573 Mtetra
.082 0 0 r
.48475 .57573 .48793 .57111 .49348 .56703 .49032 .57193 Mtetra
.123 0 0 r
.49032 .57193 .49348 .56703 .49904 .56303 .4959 .56819 Mtetra
.159 0 .035 r
.4959 .56819 .49904 .56303 .50459 .55909 .50148 .5645 Mtetra
.191 0 .069 r
.50148 .5645 .50459 .55909 .51015 .55522 .50706 .56088 Mtetra
.219 0 .098 r
.50706 .56088 .51015 .55522 .51572 .55142 .51265 .55732 Mtetra
.244 0 .124 r
.51265 .55732 .51572 .55142 .52129 .54769 .51824 .55382 Mtetra
.266 0 .147 r
.51824 .55382 .52129 .54769 .52686 .54404 .52384 .55039 Mtetra
.285 0 .168 r
.52384 .55039 .52686 .54404 .53244 .54047 .52944 .54703 Mtetra
.303 0 .186 r
.52944 .54703 .53244 .54047 .53802 .53697 .53505 .54373 Mtetra
.319 0 .202 r
.53505 .54373 .53802 .53697 .54361 .53355 .54067 .54051 Mtetra
.333 0 .217 r
.54067 .54051 .54361 .53355 .54921 .53022 .54629 .53735 Mtetra
.346 .001 .23 r
.54629 .53735 .54921 .53022 .55481 .52697 .55192 .53427 Mtetra
.358 .016 .241 r
.55192 .53427 .55481 .52697 .56042 .5238 .55756 .53127 Mtetra
.369 .029 .252 r
.55756 .53127 .56042 .5238 .56604 .52072 .5632 .52834 Mtetra
.379 .041 .261 r
.5632 .52834 .56604 .52072 .57167 .51773 .56886 .52549 Mtetra
.388 .052 .27 r
.56886 .52549 .57167 .51773 .5773 .51482 .57452 .52271 Mtetra
.396 .062 .277 r
.57452 .52271 .5773 .51482 .58294 .51201 .5802 .52002 Mtetra
.404 .071 .284 r
.5802 .52002 .58294 .51201 .5886 .50928 .58588 .5174 Mtetra
.411 .08 .29 r
.58588 .5174 .5886 .50928 .59426 .50665 .59157 .51487 Mtetra
.418 .087 .296 r
.59157 .51487 .59426 .50665 .59994 .50411 .59728 .51242 Mtetra
.424 .095 .301 r
.59728 .51242 .59994 .50411 .60562 .50166 .60299 .51005 Mtetra
.43 .101 .305 r
.60299 .51005 .60562 .50166 .61132 .49931 .60872 .50776 Mtetra
.435 .107 .309 r
.60872 .50776 .61132 .49931 .61703 .49705 .61446 .50555 Mtetra
.44 .113 .312 r
.61446 .50555 .61703 .49705 .62275 .49488 .62021 .50343 Mtetra
.445 .118 .315 r
.62021 .50343 .62275 .49488 .62849 .49281 .62598 .5014 Mtetra
.45 .122 .318 r
.62598 .5014 .62849 .49281 .63424 .49084 .63176 .49945 Mtetra
.454 .126 .32 r
.63176 .49945 .63424 .49084 .64 .48897 .63755 .49758 Mtetra
.458 .13 .322 r
.63755 .49758 .64 .48897 .64578 .48719 .64336 .4958 Mtetra
.462 .134 .323 r
.64336 .4958 .64578 .48719 .65158 .4855 .64919 .49411 Mtetra
.465 .137 .324 r
.64919 .49411 .65158 .4855 .65739 .48392 .65503 .4925 Mtetra
.469 .139 .325 r
.65503 .4925 .65739 .48392 .66322 .48243 .66089 .49097 Mtetra
.472 .142 .325 r
.66089 .49097 .66322 .48243 .66906 .48103 .66676 .48953 Mtetra
.475 .144 .325 r
.66676 .48953 .66906 .48103 .67493 .47974 .67265 .48818 Mtetra
.478 .145 .324 r
.67265 .48818 .67493 .47974 .68081 .47854 .67856 .48691 Mtetra
.48 .147 .323 r
.67856 .48691 .68081 .47854 .68671 .47743 .68449 .48573 Mtetra
.483 .148 .322 r
.68449 .48573 .68671 .47743 .69264 .47642 .69043 .48463 Mtetra
.485 .149 .321 r
.69043 .48463 .69264 .47642 .69858 .47551 .6964 .48361 Mtetra
.487 .149 .319 r
.6964 .48361 .69858 .47551 .70454 .47469 .70239 .48268 Mtetra
.489 .149 .316 r
.70239 .48268 .70454 .47469 .71053 .47396 .70839 .48183 Mtetra
.491 .149 .313 r
.70839 .48183 .71053 .47396 .71653 .47333 .71442 .48106 Mtetra
.493 .148 .31 r
.71442 .48106 .71653 .47333 .72256 .47278 .72047 .48037 Mtetra
.494 .147 .306 r
.72047 .48037 .72256 .47278 .72861 .47233 .72654 .47976 Mtetra
.496 .146 .302 r
.72654 .47976 .72861 .47233 .73469 .47197 .73263 .47923 Mtetra
.497 .144 .297 r
.73263 .47923 .73469 .47197 .74079 .4717 .73875 .47878 Mtetra
.498 .141 .292 r
.73875 .47878 .74079 .4717 .74691 .47151 .74489 .47841 Mtetra
.499 .139 .286 r
.74489 .47841 .74691 .47151 .75306 .47141 .75105 .47811 Mtetra
.5 .135 .279 r
.75105 .47811 .75306 .47141 .75924 .4714 .75724 .47788 Mtetra
.5 .131 .271 r
.75724 .47788 .75924 .4714 .76544 .47146 .76345 .47773 Mtetra
.501 .127 .262 r
.76345 .47773 .76544 .47146 .77167 .47161 .76969 .47766 Mtetra
.501 .122 .253 r
.76969 .47766 .77167 .47161 .77792 .47185 .77595 .47765 Mtetra
.5 .115 .242 r
.77595 .47765 .77792 .47185 .7842 .47216 .78224 .47771 Mtetra
.5 .108 .23 r
.78224 .47771 .7842 .47216 .79051 .47254 .78855 .47784 Mtetra
.499 .1 .216 r
.78855 .47784 .79051 .47254 .79685 .473 .79489 .47803 Mtetra
.497 .091 .201 r
.79489 .47803 .79685 .473 .80322 .47354 .80126 .47829 Mtetra
.495 .081 .184 r
.80126 .47829 .80322 .47354 .80961 .47415 .80766 .47861 Mtetra
.492 .069 .164 r
.80766 .47861 .80961 .47415 .81603 .47482 .81408 .479 Mtetra
.488 .055 .142 r
.81408 .479 .81603 .47482 .82249 .47556 .82053 .47944 Mtetra
.483 .039 .117 r
.82053 .47944 .82249 .47556 .82897 .47637 .82701 .47993 Mtetra
.477 .021 .088 r
.82701 .47993 .82897 .47637 .83549 .47724 .83351 .48048 Mtetra
.469 0 .055 r
.83351 .48048 .83549 .47724 .84203 .47817 .84005 .48109 Mtetra
.459 0 .016 r
.84005 .48109 .84203 .47817 .84861 .47916 .84661 .48174 Mtetra
.447 0 0 r
.84661 .48174 .84861 .47916 .85521 .4802 .85321 .48244 Mtetra
.43 0 0 r
.85321 .48244 .85521 .4802 .86185 .48129 .85983 .48319 Mtetra
.409 0 0 r
.85983 .48319 .86185 .48129 .86852 .48244 .86648 .48398 Mtetra
.382 0 0 r
.86648 .48398 .86852 .48244 .87522 .48363 .87316 .48481 Mtetra
.347 0 0 r
.87316 .48481 .87522 .48363 .88195 .48487 .87987 .48568 Mtetra
.302 0 0 r
.87987 .48568 .88195 .48487 .88871 .48614 .88661 .48658 Mtetra
.246 0 0 r
.88661 .48658 .88871 .48614 .8955 .48746 .89338 .48752 Mtetra
.178 0 0 r
.89338 .48752 .8955 .48746 .90233 .48881 .90017 .48848 Mtetra
0 .491 .704 r
.90017 .48848 .90233 .48881 .90919 .4902 .907 .48948 Mtetra
0 .551 .799 r
.907 .48948 .90919 .4902 .91608 .49161 .91386 .4905 Mtetra
.075 .598 .875 r
.91386 .4905 .91608 .49161 .923 .49305 .92075 .49154 Mtetra
.157 .629 .928 r
.92075 .49154 .923 .49305 .92995 .49452 .92766 .4926 Mtetra
.23 .646 .958 r
.92766 .4926 .92995 .49452 .93693 .496 .93461 .49368 Mtetra
.291 .651 .969 r
.93461 .49368 .93693 .496 .94395 .4975 .94159 .49477 Mtetra
.341 .647 .967 r
.94159 .49477 .94395 .4975 .95099 .49902 .94859 .49587 Mtetra
.38 .638 .957 r
.94859 .49587 .95099 .49902 .95807 .50054 .95562 .49698 Mtetra
.745 .767 .871 r
.35949 .6661 .3628 .66899 .36833 .66455 .36496 .66295 Mtetra
.758 .856 .923 r
.36496 .66295 .36833 .66455 .37385 .6601 .37044 .65981 Mtetra
.733 .949 .949 r
.37044 .65981 .37385 .6601 .37938 .65566 .37593 .65666 Mtetra
.58 .943 .843 r
.37593 .65666 .37938 .65566 .38491 .65123 .38142 .65352 Mtetra
0 0 0 r
.38142 .65352 .38491 .65123 .39044 .64681 .38692 .65038 Mtetra
.38692 .65038 .39044 .64681 .39598 .6424 .39242 .64724 Mtetra
.168 0 .001 r
.39242 .64724 .39598 .6424 .40151 .638 .39793 .64411 Mtetra
.269 0 .133 r
.39793 .64411 .40151 .638 .40705 .63363 .40345 .64098 Mtetra
.333 0 .218 r
.40345 .64098 .40705 .63363 .41258 .62927 .40897 .63787 Mtetra
.375 .047 .275 r
.40897 .63787 .41258 .62927 .41812 .62494 .4145 .63476 Mtetra
.405 .091 .317 r
.4145 .63476 .41812 .62494 .42366 .62064 .42003 .63167 Mtetra
.427 .125 .347 r
.42003 .63167 .42366 .62064 .42921 .61636 .42557 .62859 Mtetra
.444 .151 .371 r
.42557 .62859 .42921 .61636 .43475 .61211 .43111 .62553 Mtetra
.458 .172 .39 r
.43111 .62553 .43475 .61211 .4403 .6079 .43667 .62248 Mtetra
.469 .189 .405 r
.43667 .62248 .4403 .6079 .44585 .60373 .44222 .61945 Mtetra
.478 .203 .418 r
.44222 .61945 .44585 .60373 .4514 .59959 .44779 .61644 Mtetra
.485 .215 .429 r
.44779 .61644 .4514 .59959 .45695 .5955 .45336 .61344 Mtetra
.491 .225 .438 r
.45336 .61344 .45695 .5955 .4625 .59145 .45894 .61047 Mtetra
.497 .234 .445 r
.45894 .61047 .4625 .59145 .46806 .58744 .46452 .60753 Mtetra
.502 .241 .452 r
.46452 .60753 .46806 .58744 .47362 .58349 .47011 .60461 Mtetra
.506 .248 .458 r
.47011 .60461 .47362 .58349 .47919 .57958 .47571 .60171 Mtetra
.509 .254 .463 r
.47571 .60171 .47919 .57958 .48475 .57573 .48131 .59884 Mtetra
.513 .259 .467 r
.48131 .59884 .48475 .57573 .49032 .57193 .48693 .596 Mtetra
.516 .264 .471 r
.48693 .596 .49032 .57193 .4959 .56819 .49254 .59318 Mtetra
.518 .268 .475 r
.49254 .59318 .4959 .56819 .50148 .5645 .49817 .5904 Mtetra
.521 .272 .478 r
.49817 .5904 .50148 .5645 .50706 .56088 .5038 .58765 Mtetra
.523 .275 .481 r
.5038 .58765 .50706 .56088 .51265 .55732 .50945 .58493 Mtetra
.525 .278 .483 r
.50945 .58493 .51265 .55732 .51824 .55382 .5151 .58225 Mtetra
.527 .281 .486 r
.5151 .58225 .51824 .55382 .52384 .55039 .52076 .5796 Mtetra
.528 .284 .488 r
.52076 .5796 .52384 .55039 .52944 .54703 .52642 .57698 Mtetra
.53 .286 .49 r
.52642 .57698 .52944 .54703 .53505 .54373 .5321 .5744 Mtetra
.531 .288 .492 r
.5321 .5744 .53505 .54373 .54067 .54051 .53778 .57186 Mtetra
.533 .29 .493 r
.53778 .57186 .54067 .54051 .54629 .53735 .54348 .56936 Mtetra
.534 .292 .495 r
.54348 .56936 .54629 .53735 .55192 .53427 .54918 .56689 Mtetra
.535 .294 .496 r
.54918 .56689 .55192 .53427 .55756 .53127 .55489 .56447 Mtetra
.536 .295 .497 r
.55489 .56447 .55756 .53127 .5632 .52834 .56061 .56208 Mtetra
.537 .297 .498 r
.56061 .56208 .5632 .52834 .56886 .52549 .56635 .55974 Mtetra
.538 .298 .499 r
.56635 .55974 .56886 .52549 .57452 .52271 .57209 .55744 Mtetra
.539 .299 .5 r
.57209 .55744 .57452 .52271 .5802 .52002 .57784 .55518 Mtetra
.54 .3 .501 r
.57784 .55518 .5802 .52002 .58588 .5174 .58361 .55296 Mtetra
.54 .301 .502 r
.58361 .55296 .58588 .5174 .59157 .51487 .58938 .55079 Mtetra
.541 .302 .502 r
.58938 .55079 .59157 .51487 .59728 .51242 .59517 .54866 Mtetra
.542 .303 .503 r
.59517 .54866 .59728 .51242 .60299 .51005 .60097 .54658 Mtetra
.542 .304 .504 r
.60097 .54658 .60299 .51005 .60872 .50776 .60678 .54454 Mtetra
.543 .305 .504 r
.60678 .54454 .60872 .50776 .61446 .50555 .61261 .54254 Mtetra
.544 .305 .504 r
.61261 .54254 .61446 .50555 .62021 .50343 .61844 .54059 Mtetra
.544 .306 .505 r
.61844 .54059 .62021 .50343 .62598 .5014 .62429 .53869 Mtetra
.545 .306 .505 r
.62429 .53869 .62598 .5014 .63176 .49945 .63016 .53683 Mtetra
.545 .307 .505 r
.63016 .53683 .63176 .49945 .63755 .49758 .63603 .53502 Mtetra
.546 .307 .505 r
.63603 .53502 .63755 .49758 .64336 .4958 .64192 .53325 Mtetra
.546 .308 .505 r
.64192 .53325 .64336 .4958 .64919 .49411 .64783 .53153 Mtetra
.64783 .53153 .64919 .49411 .65503 .4925 .65375 .52985 Mtetra
.547 .308 .505 r
.65375 .52985 .65503 .4925 .66089 .49097 .65968 .52823 Mtetra
.65968 .52823 .66089 .49097 .66676 .48953 .66563 .52664 Mtetra
.66563 .52664 .66676 .48953 .67265 .48818 .67159 .52511 Mtetra
.548 .309 .505 r
.67159 .52511 .67265 .48818 .67856 .48691 .67757 .52362 Mtetra
.548 .309 .504 r
.67757 .52362 .67856 .48691 .68449 .48573 .68357 .52217 Mtetra
.548 .308 .504 r
.68357 .52217 .68449 .48573 .69043 .48463 .68958 .52077 Mtetra
.549 .308 .504 r
.68958 .52077 .69043 .48463 .6964 .48361 .69561 .51942 Mtetra
.549 .308 .503 r
.69561 .51942 .6964 .48361 .70239 .48268 .70166 .51811 Mtetra
.70166 .51811 .70239 .48268 .70839 .48183 .70772 .51684 Mtetra
.549 .308 .502 r
.70772 .51684 .70839 .48183 .71442 .48106 .7138 .51562 Mtetra
.549 .307 .501 r
.7138 .51562 .71442 .48106 .72047 .48037 .7199 .51444 Mtetra
.549 .307 .5 r
.7199 .51444 .72047 .48037 .72654 .47976 .72602 .51331 Mtetra
.549 .306 .499 r
.72602 .51331 .72654 .47976 .73263 .47923 .73215 .51221 Mtetra
.549 .306 .498 r
.73215 .51221 .73263 .47923 .73875 .47878 .73831 .51116 Mtetra
.549 .305 .497 r
.73831 .51116 .73875 .47878 .74489 .47841 .74448 .51015 Mtetra
.549 .304 .496 r
.74448 .51015 .74489 .47841 .75105 .47811 .75067 .50918 Mtetra
.549 .303 .495 r
.75067 .50918 .75105 .47811 .75724 .47788 .75688 .50825 Mtetra
.549 .302 .493 r
.75688 .50825 .75724 .47788 .76345 .47773 .76311 .50736 Mtetra
.549 .301 .492 r
.76311 .50736 .76345 .47773 .76969 .47766 .76936 .5065 Mtetra
.549 .3 .49 r
.76936 .5065 .76969 .47766 .77595 .47765 .77563 .50568 Mtetra
.549 .298 .488 r
.77563 .50568 .77595 .47765 .78224 .47771 .78193 .5049 Mtetra
.549 .296 .486 r
.78193 .5049 .78224 .47771 .78855 .47784 .78824 .50416 Mtetra
.548 .295 .483 r
.78824 .50416 .78855 .47784 .79489 .47803 .79457 .50344 Mtetra
.548 .293 .48 r
.79457 .50344 .79489 .47803 .80126 .47829 .80092 .50276 Mtetra
.548 .29 .477 r
.80092 .50276 .80126 .47829 .80766 .47861 .8073 .50212 Mtetra
.547 .288 .474 r
.8073 .50212 .80766 .47861 .81408 .479 .8137 .5015 Mtetra
.546 .285 .47 r
.8137 .5015 .81408 .479 .82053 .47944 .82011 .50092 Mtetra
.546 .281 .466 r
.82011 .50092 .82053 .47944 .82701 .47993 .82655 .50036 Mtetra
.545 .278 .461 r
.82655 .50036 .82701 .47993 .83351 .48048 .83302 .49983 Mtetra
.544 .273 .456 r
.83302 .49983 .83351 .48048 .84005 .48109 .8395 .49932 Mtetra
.542 .268 .449 r
.8395 .49932 .84005 .48109 .84661 .48174 .84601 .49885 Mtetra
.541 .263 .442 r
.84601 .49885 .84661 .48174 .85321 .48244 .85253 .49839 Mtetra
.539 .256 .434 r
.85253 .49839 .85321 .48244 .85983 .48319 .85908 .49796 Mtetra
.537 .248 .423 r
.85908 .49796 .85983 .48319 .86648 .48398 .86566 .49755 Mtetra
.534 .238 .411 r
.86566 .49755 .86648 .48398 .87316 .48481 .87225 .49715 Mtetra
.53 .227 .397 r
.87225 .49715 .87316 .48481 .87987 .48568 .87887 .49678 Mtetra
.526 .212 .379 r
.87887 .49678 .87987 .48568 .88661 .48658 .88551 .49642 Mtetra
.52 .194 .356 r
.88551 .49642 .88661 .48658 .89338 .48752 .89218 .49608 Mtetra
.511 .171 .327 r
.89218 .49608 .89338 .48752 .90017 .48848 .89886 .49575 Mtetra
.499 .139 .287 r
.89886 .49575 .90017 .48848 .907 .48948 .90557 .49543 Mtetra
.481 .095 .231 r
.90557 .49543 .907 .48948 .91386 .4905 .9123 .49512 Mtetra
.452 .03 .148 r
.9123 .49512 .91386 .4905 .92075 .49154 .91906 .49483 Mtetra
.399 0 .016 r
.91906 .49483 .92075 .49154 .92766 .4926 .92583 .49453 Mtetra
.294 0 0 r
.92583 .49453 .92766 .4926 .93461 .49368 .93263 .49425 Mtetra
.08 0 0 r
.93263 .49425 .93461 .49368 .94159 .49477 .93946 .49397 Mtetra
.236 .732 .911 r
.93946 .49397 .94159 .49477 .94859 .49587 .9463 .49369 Mtetra
.452 .759 .995 r
.9463 .49369 .94859 .49587 .95562 .49698 .95317 .49341 Mtetra
.637 .747 .928 r
.35616 .66319 .35949 .6661 .36496 .66295 .36156 .66186 Mtetra
.559 .863 .996 r
.36156 .66186 .36496 .66295 .37044 .65981 .36696 .66052 Mtetra
.209 .731 .731 r
.36696 .66052 .37044 .65981 .37593 .65666 .37239 .65918 Mtetra
.174 0 0 r
.37239 .65918 .37593 .65666 .38142 .65352 .37782 .65783 Mtetra
.343 0 .073 r
.37782 .65783 .38142 .65352 .38692 .65038 .38326 .65648 Mtetra
.417 .041 .215 r
.38326 .65648 .38692 .65038 .39242 .64724 .38872 .65513 Mtetra
.456 .113 .295 r
.38872 .65513 .39242 .64724 .39793 .64411 .39419 .65377 Mtetra
.48 .159 .345 r
.39419 .65377 .39793 .64411 .40345 .64098 .39967 .65241 Mtetra
.495 .191 .379 r
.39967 .65241 .40345 .64098 .40897 .63787 .40516 .65104 Mtetra
.506 .213 .404 r
.40516 .65104 .40897 .63787 .4145 .63476 .41066 .64967 Mtetra
.514 .231 .422 r
.41066 .64967 .4145 .63476 .42003 .63167 .41618 .64829 Mtetra
.52 .244 .437 r
.41618 .64829 .42003 .63167 .42557 .62859 .42171 .64691 Mtetra
.524 .255 .448 r
.42171 .64691 .42557 .62859 .43111 .62553 .42725 .64552 Mtetra
.528 .264 .458 r
.42725 .64552 .43111 .62553 .43667 .62248 .4328 .64413 Mtetra
.531 .271 .465 r
.4328 .64413 .43667 .62248 .44222 .61945 .43837 .64272 Mtetra
.534 .277 .472 r
.43837 .64272 .44222 .61945 .44779 .61644 .44394 .64131 Mtetra
.536 .282 .478 r
.44394 .64131 .44779 .61644 .45336 .61344 .44953 .6399 Mtetra
.538 .287 .482 r
.44953 .6399 .45336 .61344 .45894 .61047 .45513 .63848 Mtetra
.54 .291 .487 r
.45513 .63848 .45894 .61047 .46452 .60753 .46075 .63705 Mtetra
.541 .294 .49 r
.46075 .63705 .46452 .60753 .47011 .60461 .46638 .63561 Mtetra
.543 .297 .493 r
.46638 .63561 .47011 .60461 .47571 .60171 .47201 .63416 Mtetra
.544 .3 .496 r
.47201 .63416 .47571 .60171 .48131 .59884 .47767 .63271 Mtetra
.545 .302 .499 r
.47767 .63271 .48131 .59884 .48693 .596 .48333 .63125 Mtetra
.546 .305 .501 r
.48333 .63125 .48693 .596 .49254 .59318 .48901 .62978 Mtetra
.546 .306 .503 r
.48901 .62978 .49254 .59318 .49817 .5904 .4947 .6283 Mtetra
.547 .308 .505 r
.4947 .6283 .49817 .5904 .5038 .58765 .5004 .62681 Mtetra
.548 .31 .507 r
.5004 .62681 .5038 .58765 .50945 .58493 .50611 .62532 Mtetra
.548 .311 .508 r
.50611 .62532 .50945 .58493 .5151 .58225 .51184 .62381 Mtetra
.549 .312 .51 r
.51184 .62381 .5151 .58225 .52076 .5796 .51758 .6223 Mtetra
.549 .314 .511 r
.51758 .6223 .52076 .5796 .52642 .57698 .52333 .62077 Mtetra
.55 .315 .512 r
.52333 .62077 .52642 .57698 .5321 .5744 .52909 .61924 Mtetra
.55 .316 .513 r
.52909 .61924 .5321 .5744 .53778 .57186 .53487 .6177 Mtetra
.55 .317 .514 r
.53487 .6177 .53778 .57186 .54348 .56936 .54066 .61614 Mtetra
.551 .317 .515 r
.54066 .61614 .54348 .56936 .54918 .56689 .54646 .61458 Mtetra
.551 .318 .516 r
.54646 .61458 .54918 .56689 .55489 .56447 .55227 .613 Mtetra
.551 .319 .516 r
.55227 .613 .55489 .56447 .56061 .56208 .5581 .61142 Mtetra
.551 .319 .517 r
.5581 .61142 .56061 .56208 .56635 .55974 .56394 .60982 Mtetra
.551 .32 .517 r
.56394 .60982 .56635 .55974 .57209 .55744 .56979 .60822 Mtetra
.552 .32 .518 r
.56979 .60822 .57209 .55744 .57784 .55518 .57565 .6066 Mtetra
.552 .321 .518 r
.57565 .6066 .57784 .55518 .58361 .55296 .58153 .60497 Mtetra
.552 .321 .519 r
.58153 .60497 .58361 .55296 .58938 .55079 .58742 .60333 Mtetra
.58742 .60333 .58938 .55079 .59517 .54866 .59332 .60168 Mtetra
.552 .322 .52 r
.59332 .60168 .59517 .54866 .60097 .54658 .59924 .60002 Mtetra
.59924 .60002 .60097 .54658 .60678 .54454 .60517 .59835 Mtetra
.60517 .59835 .60678 .54454 .61261 .54254 .61111 .59667 Mtetra
.61111 .59667 .61261 .54254 .61844 .54059 .61706 .59497 Mtetra
.61706 .59497 .61844 .54059 .62429 .53869 .62302 .59326 Mtetra
.62302 .59326 .62429 .53869 .63016 .53683 .629 .59154 Mtetra
.552 .322 .521 r
.629 .59154 .63016 .53683 .63603 .53502 .63499 .58981 Mtetra
.63499 .58981 .63603 .53502 .64192 .53325 .64099 .58807 Mtetra
.64099 .58807 .64192 .53325 .64783 .53153 .64701 .58632 Mtetra
.64701 .58632 .64783 .53153 .65375 .52985 .65304 .58455 Mtetra
.552 .322 .52 r
.65304 .58455 .65375 .52985 .65968 .52823 .65908 .58278 Mtetra
.65908 .58278 .65968 .52823 .66563 .52664 .66513 .58099 Mtetra
.66513 .58099 .66563 .52664 .67159 .52511 .6712 .57919 Mtetra
.6712 .57919 .67159 .52511 .67757 .52362 .67727 .57737 Mtetra
.552 .321 .52 r
.67727 .57737 .67757 .52362 .68357 .52217 .68337 .57555 Mtetra
.551 .321 .519 r
.68337 .57555 .68357 .52217 .68958 .52077 .68947 .57372 Mtetra
.68947 .57372 .68958 .52077 .69561 .51942 .69559 .57187 Mtetra
.551 .32 .519 r
.69559 .57187 .69561 .51942 .70166 .51811 .70171 .57001 Mtetra
.551 .32 .518 r
.70171 .57001 .70166 .51811 .70772 .51684 .70786 .56814 Mtetra
.551 .319 .518 r
.70786 .56814 .70772 .51684 .7138 .51562 .71401 .56626 Mtetra
.55 .319 .517 r
.71401 .56626 .7138 .51562 .7199 .51444 .72018 .56437 Mtetra
.55 .318 .517 r
.72018 .56437 .7199 .51444 .72602 .51331 .72635 .56246 Mtetra
.55 .318 .516 r
.72635 .56246 .72602 .51331 .73215 .51221 .73255 .56055 Mtetra
.549 .317 .515 r
.73255 .56055 .73215 .51221 .73831 .51116 .73875 .55862 Mtetra
.549 .316 .515 r
.73875 .55862 .73831 .51116 .74448 .51015 .74497 .55668 Mtetra
.548 .315 .514 r
.74497 .55668 .74448 .51015 .75067 .50918 .7512 .55474 Mtetra
.548 .314 .513 r
.7512 .55474 .75067 .50918 .75688 .50825 .75744 .55278 Mtetra
.547 .313 .512 r
.75744 .55278 .75688 .50825 .76311 .50736 .76369 .55081 Mtetra
.547 .312 .51 r
.76369 .55081 .76311 .50736 .76936 .5065 .76996 .54883 Mtetra
.546 .311 .509 r
.76996 .54883 .76936 .5065 .77563 .50568 .77624 .54684 Mtetra
.546 .309 .508 r
.77624 .54684 .77563 .50568 .78193 .5049 .78253 .54484 Mtetra
.545 .308 .506 r
.78253 .54484 .78193 .5049 .78824 .50416 .78884 .54283 Mtetra
.544 .306 .505 r
.78884 .54283 .78824 .50416 .79457 .50344 .79516 .54081 Mtetra
.543 .304 .503 r
.79516 .54081 .79457 .50344 .80092 .50276 .80149 .53878 Mtetra
.542 .302 .501 r
.80149 .53878 .80092 .50276 .8073 .50212 .80783 .53674 Mtetra
.541 .299 .498 r
.80783 .53674 .8073 .50212 .8137 .5015 .81419 .53469 Mtetra
.54 .297 .496 r
.81419 .53469 .8137 .5015 .82011 .50092 .82056 .53263 Mtetra
.538 .294 .493 r
.82056 .53263 .82011 .50092 .82655 .50036 .82694 .53056 Mtetra
.537 .291 .489 r
.82694 .53056 .82655 .50036 .83302 .49983 .83333 .52848 Mtetra
.535 .287 .486 r
.83333 .52848 .83302 .49983 .8395 .49932 .83974 .5264 Mtetra
.533 .283 .481 r
.83974 .5264 .8395 .49932 .84601 .49885 .84616 .5243 Mtetra
.531 .278 .476 r
.84616 .5243 .84601 .49885 .85253 .49839 .8526 .5222 Mtetra
.528 .272 .471 r
.8526 .5222 .85253 .49839 .85908 .49796 .85904 .52009 Mtetra
.525 .265 .464 r
.85904 .52009 .85908 .49796 .86566 .49755 .86551 .51797 Mtetra
.521 .257 .456 r
.86551 .51797 .86566 .49755 .87225 .49715 .87198 .51585 Mtetra
.516 .248 .446 r
.87198 .51585 .87225 .49715 .87887 .49678 .87847 .51372 Mtetra
.51 .236 .434 r
.87847 .51372 .87887 .49678 .88551 .49642 .88496 .51158 Mtetra
.503 .221 .42 r
.88496 .51158 .88551 .49642 .89218 .49608 .89148 .50943 Mtetra
.493 .203 .4 r
.89148 .50943 .89218 .49608 .89886 .49575 .898 .50727 Mtetra
.48 .178 .375 r
.898 .50727 .89886 .49575 .90557 .49543 .90454 .50511 Mtetra
.462 .143 .339 r
.90454 .50511 .90557 .49543 .9123 .49512 .9111 .50295 Mtetra
.433 .092 .286 r
.9111 .50295 .9123 .49512 .91906 .49483 .91766 .50077 Mtetra
.386 .012 .201 r
.91766 .50077 .91906 .49483 .92583 .49453 .92425 .4986 Mtetra
.296 0 .048 r
.92425 .4986 .92583 .49453 .93263 .49425 .93084 .49641 Mtetra
.094 0 0 r
.93084 .49641 .93263 .49425 .93946 .49397 .93745 .49422 Mtetra
.32 .806 .778 r
.93745 .49422 .93946 .49397 .9463 .49369 .94407 .49203 Mtetra
.623 .884 .989 r
.94407 .49203 .9463 .49369 .95317 .49341 .9507 .48983 Mtetra
.437 .675 .963 r
.35282 .66028 .35616 .66319 .36156 .66186 .35814 .66068 Mtetra
.177 .669 .92 r
.35814 .66068 .36156 .66186 .36696 .66052 .36347 .66108 Mtetra
.231 0 0 r
.36347 .66108 .36696 .66052 .37239 .65918 .36883 .66148 Mtetra
.425 0 0 r
.36883 .66148 .37239 .65918 .37782 .65783 .3742 .66187 Mtetra
.492 .064 .155 r
.3742 .66187 .37782 .65783 .38326 .65648 .37959 .66226 Mtetra
.519 .139 .259 r
.37959 .66226 .38326 .65648 .38872 .65513 .385 .66264 Mtetra
.533 .184 .322 r
.385 .66264 .38872 .65513 .39419 .65377 .39042 .663 Mtetra
.541 .214 .363 r
.39042 .663 .39419 .65377 .39967 .65241 .39586 .66336 Mtetra
.546 .235 .392 r
.39586 .66336 .39967 .65241 .40516 .65104 .40132 .6637 Mtetra
.549 .25 .413 r
.40132 .6637 .40516 .65104 .41066 .64967 .4068 .66402 Mtetra
.551 .262 .429 r
.4068 .66402 .41066 .64967 .41618 .64829 .4123 .66432 Mtetra
.553 .271 .442 r
.4123 .66432 .41618 .64829 .42171 .64691 .41781 .6646 Mtetra
.554 .279 .452 r
.41781 .6646 .42171 .64691 .42725 .64552 .42334 .66486 Mtetra
.555 .285 .461 r
.42334 .66486 .42725 .64552 .4328 .64413 .42889 .66509 Mtetra
.555 .29 .468 r
.42889 .66509 .4328 .64413 .43837 .64272 .43446 .6653 Mtetra
.556 .294 .474 r
.43446 .6653 .43837 .64272 .44394 .64131 .44005 .66548 Mtetra
.556 .298 .479 r
.44005 .66548 .44394 .64131 .44953 .6399 .44565 .66563 Mtetra
.557 .301 .484 r
.44565 .66563 .44953 .6399 .45513 .63848 .45128 .66574 Mtetra
.557 .304 .487 r
.45128 .66574 .45513 .63848 .46075 .63705 .45692 .66582 Mtetra
.557 .306 .491 r
.45692 .66582 .46075 .63705 .46638 .63561 .46258 .66586 Mtetra
.557 .308 .494 r
.46258 .66586 .46638 .63561 .47201 .63416 .46825 .66587 Mtetra
.557 .31 .497 r
.46825 .66587 .47201 .63416 .47767 .63271 .47395 .66583 Mtetra
.557 .311 .499 r
.47395 .66583 .47767 .63271 .48333 .63125 .47966 .66575 Mtetra
.557 .313 .501 r
.47966 .66575 .48333 .63125 .48901 .62978 .48539 .66563 Mtetra
.557 .314 .503 r
.48539 .66563 .48901 .62978 .4947 .6283 .49114 .66546 Mtetra
.557 .315 .505 r
.49114 .66546 .4947 .6283 .5004 .62681 .4969 .66525 Mtetra
.557 .316 .506 r
.4969 .66525 .5004 .62681 .50611 .62532 .50269 .66499 Mtetra
.557 .317 .508 r
.50269 .66499 .50611 .62532 .51184 .62381 .50849 .66467 Mtetra
.557 .318 .509 r
.50849 .66467 .51184 .62381 .51758 .6223 .5143 .66431 Mtetra
.557 .319 .51 r
.5143 .66431 .51758 .6223 .52333 .62077 .52014 .66389 Mtetra
.556 .319 .511 r
.52014 .66389 .52333 .62077 .52909 .61924 .52598 .66341 Mtetra
.556 .32 .512 r
.52598 .66341 .52909 .61924 .53487 .6177 .53185 .66288 Mtetra
.556 .32 .513 r
.53185 .66288 .53487 .6177 .54066 .61614 .53773 .66229 Mtetra
.556 .321 .514 r
.53773 .66229 .54066 .61614 .54646 .61458 .54363 .66164 Mtetra
.556 .321 .515 r
.54363 .66164 .54646 .61458 .55227 .613 .54954 .66094 Mtetra
.54954 .66094 .55227 .613 .5581 .61142 .55547 .66017 Mtetra
.555 .321 .516 r
.55547 .66017 .5581 .61142 .56394 .60982 .56142 .65933 Mtetra
.555 .322 .516 r
.56142 .65933 .56394 .60982 .56979 .60822 .56738 .65844 Mtetra
.555 .322 .517 r
.56738 .65844 .56979 .60822 .57565 .6066 .57335 .65748 Mtetra
.57335 .65748 .57565 .6066 .58153 .60497 .57934 .65645 Mtetra
.554 .322 .518 r
.57934 .65645 .58153 .60497 .58742 .60333 .58534 .65536 Mtetra
.58534 .65536 .58742 .60333 .59332 .60168 .59136 .6542 Mtetra
.59136 .6542 .59332 .60168 .59924 .60002 .59738 .65298 Mtetra
.59738 .65298 .59924 .60002 .60517 .59835 .60343 .65168 Mtetra
.553 .322 .519 r
.60343 .65168 .60517 .59835 .61111 .59667 .60948 .65032 Mtetra
.60948 .65032 .61111 .59667 .61706 .59497 .61555 .64888 Mtetra
.61555 .64888 .61706 .59497 .62302 .59326 .62163 .64738 Mtetra
.552 .321 .519 r
.62163 .64738 .62302 .59326 .629 .59154 .62772 .64581 Mtetra
.62772 .64581 .629 .59154 .63499 .58981 .63383 .64416 Mtetra
.63383 .64416 .63499 .58981 .64099 .58807 .63994 .64244 Mtetra
.551 .32 .519 r
.63994 .64244 .64099 .58807 .64701 .58632 .64607 .64066 Mtetra
.64607 .64066 .64701 .58632 .65304 .58455 .65221 .6388 Mtetra
.55 .32 .519 r
.65221 .6388 .65304 .58455 .65908 .58278 .65835 .63687 Mtetra
.55 .319 .518 r
.65835 .63687 .65908 .58278 .66513 .58099 .66451 .63487 Mtetra
.549 .319 .518 r
.66451 .63487 .66513 .58099 .6712 .57919 .67068 .6328 Mtetra
.549 .318 .518 r
.67068 .6328 .6712 .57919 .67727 .57737 .67685 .63066 Mtetra
.548 .318 .518 r
.67685 .63066 .67727 .57737 .68337 .57555 .68304 .62845 Mtetra
.548 .317 .517 r
.68304 .62845 .68337 .57555 .68947 .57372 .68923 .62617 Mtetra
.547 .317 .517 r
.68923 .62617 .68947 .57372 .69559 .57187 .69544 .62382 Mtetra
.547 .316 .516 r
.69544 .62382 .69559 .57187 .70171 .57001 .70165 .6214 Mtetra
.546 .315 .516 r
.70165 .6214 .70171 .57001 .70786 .56814 .70787 .61891 Mtetra
.545 .314 .515 r
.70787 .61891 .70786 .56814 .71401 .56626 .71409 .61636 Mtetra
.545 .313 .515 r
.71409 .61636 .71401 .56626 .72018 .56437 .72033 .61374 Mtetra
.544 .312 .514 r
.72033 .61374 .72018 .56437 .72635 .56246 .72657 .61105 Mtetra
.543 .311 .513 r
.72657 .61105 .72635 .56246 .73255 .56055 .73281 .6083 Mtetra
.543 .31 .513 r
.73281 .6083 .73255 .56055 .73875 .55862 .73907 .60548 Mtetra
.542 .309 .512 r
.73907 .60548 .73875 .55862 .74497 .55668 .74533 .6026 Mtetra
.541 .308 .511 r
.74533 .6026 .74497 .55668 .7512 .55474 .7516 .59966 Mtetra
.54 .306 .51 r
.7516 .59966 .7512 .55474 .75744 .55278 .75787 .59666 Mtetra
.539 .305 .509 r
.75787 .59666 .75744 .55278 .76369 .55081 .76415 .5936 Mtetra
.538 .303 .507 r
.76415 .5936 .76369 .55081 .76996 .54883 .77043 .59048 Mtetra
.536 .301 .506 r
.77043 .59048 .76996 .54883 .77624 .54684 .77672 .58731 Mtetra
.535 .299 .504 r
.77672 .58731 .77624 .54684 .78253 .54484 .78301 .58407 Mtetra
.534 .297 .503 r
.78301 .58407 .78253 .54484 .78884 .54283 .78931 .58079 Mtetra
.532 .295 .501 r
.78931 .58079 .78884 .54283 .79516 .54081 .79562 .57745 Mtetra
.53 .292 .499 r
.79562 .57745 .79516 .54081 .80149 .53878 .80192 .57406 Mtetra
.529 .289 .496 r
.80192 .57406 .80149 .53878 .80783 .53674 .80824 .57062 Mtetra
.527 .286 .494 r
.80824 .57062 .80783 .53674 .81419 .53469 .81455 .56714 Mtetra
.524 .283 .491 r
.81455 .56714 .81419 .53469 .82056 .53263 .82088 .5636 Mtetra
.522 .279 .488 r
.82088 .5636 .82056 .53263 .82694 .53056 .8272 .56003 Mtetra
.519 .275 .484 r
.8272 .56003 .82694 .53056 .83333 .52848 .83353 .55641 Mtetra
.516 .27 .48 r
.83353 .55641 .83333 .52848 .83974 .5264 .83987 .55275 Mtetra
.512 .264 .475 r
.83987 .55275 .83974 .5264 .84616 .5243 .8462 .54905 Mtetra
.508 .257 .47 r
.8462 .54905 .84616 .5243 .8526 .5222 .85255 .54532 Mtetra
.503 .25 .463 r
.85255 .54532 .8526 .5222 .85904 .52009 .85889 .54155 Mtetra
.498 .241 .456 r
.85889 .54155 .85904 .52009 .86551 .51797 .86524 .53774 Mtetra
.491 .231 .447 r
.86524 .53774 .86551 .51797 .87198 .51585 .8716 .53391 Mtetra
.483 .218 .436 r
.8716 .53391 .87198 .51585 .87847 .51372 .87796 .53005 Mtetra
.473 .202 .422 r
.87796 .53005 .87847 .51372 .88496 .51158 .88432 .52616 Mtetra
.46 .183 .405 r
.88432 .52616 .88496 .51158 .89148 .50943 .89069 .52224 Mtetra
.443 .157 .383 r
.89069 .52224 .89148 .50943 .898 .50727 .89706 .5183 Mtetra
.42 .123 .353 r
.89706 .5183 .898 .50727 .90454 .50511 .90344 .51435 Mtetra
.388 .076 .31 r
.90344 .51435 .90454 .50511 .9111 .50295 .90982 .51037 Mtetra
.338 .006 .246 r
.90982 .51037 .9111 .50295 .91766 .50077 .91621 .50637 Mtetra
.256 0 .141 r
.91621 .50637 .91766 .50077 .92425 .4986 .9226 .50236 Mtetra
.101 0 0 r
.9226 .50236 .92425 .4986 .93084 .49641 .929 .49834 Mtetra
0 0 0 r
.929 .49834 .93084 .49641 .93745 .49422 .9354 .49431 Mtetra
.619 .958 .839 r
.9354 .49431 .93745 .49422 .94407 .49203 .94181 .49027 Mtetra
.773 .922 .936 r
.94181 .49027 .94407 .49203 .9507 .48983 .94823 .48623 Mtetra
.231 .57 .94 r
.34946 .65736 .35282 .66028 .35814 .66068 .35473 .65886 Mtetra
.011 .516 .865 r
.35473 .65886 .35814 .66068 .36347 .66108 .36003 .66037 Mtetra
.253 0 0 r
.36003 .66037 .36347 .66108 .36883 .66148 .36534 .66188 Mtetra
.429 0 0 r
.36534 .66188 .36883 .66148 .3742 .66187 .37067 .66339 Mtetra
.511 0 0 r
.37067 .66339 .3742 .66187 .37959 .66226 .37602 .66489 Mtetra
.545 .075 .089 r
.37602 .66489 .37959 .66226 .385 .66264 .3814 .66637 Mtetra
.561 .131 .183 r
.3814 .66637 .385 .66264 .39042 .663 .38679 .66785 Mtetra
.568 .17 .248 r
.38679 .66785 .39042 .663 .39586 .66336 .39221 .66931 Mtetra
.571 .197 .293 r
.39221 .66931 .39586 .66336 .40132 .6637 .39765 .67075 Mtetra
.572 .217 .327 r
.39765 .67075 .40132 .6637 .4068 .66402 .40311 .67217 Mtetra
.573 .232 .354 r
.40311 .67217 .4068 .66402 .4123 .66432 .40859 .67356 Mtetra
.572 .244 .374 r
.40859 .67356 .4123 .66432 .41781 .6646 .4141 .67492 Mtetra
.572 .254 .391 r
.4141 .67492 .41781 .6646 .42334 .66486 .41962 .67625 Mtetra
.571 .261 .405 r
.41962 .67625 .42334 .66486 .42889 .66509 .42517 .67754 Mtetra
.57 .268 .416 r
.42517 .67754 .42889 .66509 .43446 .6653 .43074 .6788 Mtetra
.57 .273 .426 r
.43074 .6788 .43446 .6653 .44005 .66548 .43634 .68001 Mtetra
.569 .278 .434 r
.43634 .68001 .44005 .66548 .44565 .66563 .44195 .68118 Mtetra
.568 .281 .441 r
.44195 .68118 .44565 .66563 .45128 .66574 .44759 .6823 Mtetra
.567 .285 .447 r
.44759 .6823 .45128 .66574 .45692 .66582 .45324 .68337 Mtetra
.566 .288 .452 r
.45324 .68337 .45692 .66582 .46258 .66586 .45892 .68438 Mtetra
.565 .29 .457 r
.45892 .68438 .46258 .66586 .46825 .66587 .46463 .68534 Mtetra
.565 .292 .461 r
.46463 .68534 .46825 .66587 .47395 .66583 .47035 .68623 Mtetra
.564 .294 .465 r
.47035 .68623 .47395 .66583 .47966 .66575 .47609 .68707 Mtetra
.563 .296 .469 r
.47609 .68707 .47966 .66575 .48539 .66563 .48186 .68783 Mtetra
.562 .297 .472 r
.48186 .68783 .48539 .66563 .49114 .66546 .48765 .68853 Mtetra
.561 .298 .474 r
.48765 .68853 .49114 .66546 .4969 .66525 .49345 .68916 Mtetra
.561 .299 .477 r
.49345 .68916 .4969 .66525 .50269 .66499 .49928 .68971 Mtetra
.56 .3 .479 r
.49928 .68971 .50269 .66499 .50849 .66467 .50513 .69019 Mtetra
.559 .301 .481 r
.50513 .69019 .50849 .66467 .5143 .66431 .511 .69058 Mtetra
.558 .301 .483 r
.511 .69058 .5143 .66431 .52014 .66389 .51688 .6909 Mtetra
.557 .302 .484 r
.51688 .6909 .52014 .66389 .52598 .66341 .52279 .69113 Mtetra
.557 .302 .486 r
.52279 .69113 .52598 .66341 .53185 .66288 .52872 .69127 Mtetra
.556 .303 .487 r
.52872 .69127 .53185 .66288 .53773 .66229 .53466 .69132 Mtetra
.555 .303 .488 r
.53466 .69132 .53773 .66229 .54363 .66164 .54062 .69129 Mtetra
.554 .303 .489 r
.54062 .69129 .54363 .66164 .54954 .66094 .5466 .69116 Mtetra
.554 .303 .49 r
.5466 .69116 .54954 .66094 .55547 .66017 .5526 .69093 Mtetra
.553 .303 .491 r
.5526 .69093 .55547 .66017 .56142 .65933 .55862 .69061 Mtetra
.552 .303 .492 r
.55862 .69061 .56142 .65933 .56738 .65844 .56465 .69019 Mtetra
.551 .303 .493 r
.56465 .69019 .56738 .65844 .57335 .65748 .57069 .68967 Mtetra
.57069 .68967 .57335 .65748 .57934 .65645 .57676 .68904 Mtetra
.55 .303 .494 r
.57676 .68904 .57934 .65645 .58534 .65536 .58284 .68832 Mtetra
.549 .302 .494 r
.58284 .68832 .58534 .65536 .59136 .6542 .58893 .68749 Mtetra
.548 .302 .495 r
.58893 .68749 .59136 .6542 .59738 .65298 .59504 .68655 Mtetra
.547 .302 .495 r
.59504 .68655 .59738 .65298 .60343 .65168 .60116 .68551 Mtetra
.546 .301 .495 r
.60116 .68551 .60343 .65168 .60948 .65032 .60729 .68436 Mtetra
.545 .301 .495 r
.60729 .68436 .60948 .65032 .61555 .64888 .61344 .6831 Mtetra
.545 .3 .495 r
.61344 .6831 .61555 .64888 .62163 .64738 .6196 .68173 Mtetra
.544 .299 .496 r
.6196 .68173 .62163 .64738 .62772 .64581 .62577 .68025 Mtetra
.543 .299 .495 r
.62577 .68025 .62772 .64581 .63383 .64416 .63195 .67866 Mtetra
.542 .298 .495 r
.63195 .67866 .63383 .64416 .63994 .64244 .63814 .67696 Mtetra
.541 .297 .495 r
.63814 .67696 .63994 .64244 .64607 .64066 .64434 .67515 Mtetra
.54 .296 .495 r
.64434 .67515 .64607 .64066 .65221 .6388 .65055 .67323 Mtetra
.539 .295 .495 r
.65055 .67323 .65221 .6388 .65835 .63687 .65677 .6712 Mtetra
.538 .294 .494 r
.65677 .6712 .65835 .63687 .66451 .63487 .663 .66905 Mtetra
.536 .293 .494 r
.663 .66905 .66451 .63487 .67068 .6328 .66924 .6668 Mtetra
.535 .292 .493 r
.66924 .6668 .67068 .6328 .67685 .63066 .67548 .66444 Mtetra
.534 .291 .493 r
.67548 .66444 .67685 .63066 .68304 .62845 .68174 .66196 Mtetra
.533 .289 .492 r
.68174 .66196 .68304 .62845 .68923 .62617 .68799 .65938 Mtetra
.531 .288 .491 r
.68799 .65938 .68923 .62617 .69544 .62382 .69426 .65669 Mtetra
.53 .286 .491 r
.69426 .65669 .69544 .62382 .70165 .6214 .70053 .65389 Mtetra
.528 .285 .49 r
.70053 .65389 .70165 .6214 .70787 .61891 .7068 .65099 Mtetra
.527 .283 .489 r
.7068 .65099 .70787 .61891 .71409 .61636 .71308 .64798 Mtetra
.525 .281 .487 r
.71308 .64798 .71409 .61636 .72033 .61374 .71936 .64487 Mtetra
.524 .279 .486 r
.71936 .64487 .72033 .61374 .72657 .61105 .72564 .64166 Mtetra
.522 .277 .485 r
.72564 .64166 .72657 .61105 .73281 .6083 .73193 .63834 Mtetra
.52 .275 .483 r
.73193 .63834 .73281 .6083 .73907 .60548 .73822 .63493 Mtetra
.518 .272 .482 r
.73822 .63493 .73907 .60548 .74533 .6026 .74452 .63142 Mtetra
.516 .27 .48 r
.74452 .63142 .74533 .6026 .7516 .59966 .75081 .62781 Mtetra
.514 .267 .478 r
.75081 .62781 .7516 .59966 .75787 .59666 .75711 .62411 Mtetra
.511 .263 .476 r
.75711 .62411 .75787 .59666 .76415 .5936 .76341 .62032 Mtetra
.508 .26 .473 r
.76341 .62032 .76415 .5936 .77043 .59048 .7697 .61644 Mtetra
.506 .256 .471 r
.7697 .61644 .77043 .59048 .77672 .58731 .776 .61247 Mtetra
.503 .252 .468 r
.776 .61247 .77672 .58731 .78301 .58407 .7823 .60842 Mtetra
.499 .248 .465 r
.7823 .60842 .78301 .58407 .78931 .58079 .7886 .60428 Mtetra
.496 .243 .461 r
.7886 .60428 .78931 .58079 .79562 .57745 .7949 .60007 Mtetra
.492 .238 .457 r
.7949 .60007 .79562 .57745 .80192 .57406 .8012 .59578 Mtetra
.487 .232 .453 r
.8012 .59578 .80192 .57406 .80824 .57062 .80749 .59141 Mtetra
.482 .225 .448 r
.80749 .59141 .80824 .57062 .81455 .56714 .81379 .58697 Mtetra
.477 .218 .442 r
.81379 .58697 .81455 .56714 .82088 .5636 .82008 .58247 Mtetra
.471 .21 .436 r
.82008 .58247 .82088 .5636 .8272 .56003 .82638 .57789 Mtetra
.464 .2 .429 r
.82638 .57789 .8272 .56003 .83353 .55641 .83267 .57326 Mtetra
.456 .19 .42 r
.83267 .57326 .83353 .55641 .83987 .55275 .83896 .56856 Mtetra
.447 .178 .411 r
.83896 .56856 .83987 .55275 .8462 .54905 .84525 .56381 Mtetra
.437 .163 .399 r
.84525 .56381 .8462 .54905 .85255 .54532 .85154 .559 Mtetra
.424 .147 .386 r
.85154 .559 .85255 .54532 .85889 .54155 .85782 .55414 Mtetra
.409 .127 .37 r
.85782 .55414 .85889 .54155 .86524 .53774 .86411 .54924 Mtetra
.391 .103 .35 r
.86411 .54924 .86524 .53774 .8716 .53391 .87039 .54429 Mtetra
.369 .073 .326 r
.87039 .54429 .8716 .53391 .87796 .53005 .87668 .5393 Mtetra
.341 .036 .295 r
.87668 .5393 .87796 .53005 .88432 .52616 .88296 .53427 Mtetra
.304 0 .254 r
.88296 .53427 .88432 .52616 .89069 .52224 .88924 .5292 Mtetra
.254 0 .199 r
.88924 .5292 .89069 .52224 .89706 .5183 .89552 .52411 Mtetra
.183 0 .123 r
.89552 .52411 .89706 .5183 .90344 .51435 .90179 .51898 Mtetra
.081 0 .012 r
.90179 .51898 .90344 .51435 .90982 .51037 .90807 .51383 Mtetra
0 0 0 r
.90807 .51383 .90982 .51037 .91621 .50637 .91435 .50866 Mtetra
.91435 .50866 .91621 .50637 .9226 .50236 .92063 .50348 Mtetra
.559 .896 .653 r
.92063 .50348 .9226 .50236 .929 .49834 .9269 .49827 Mtetra
.755 .995 .84 r
.9269 .49827 .929 .49834 .9354 .49431 .93318 .49306 Mtetra
.828 .962 .896 r
.93318 .49306 .9354 .49431 .94181 .49027 .93946 .48784 Mtetra
.829 .882 .881 r
.93946 .48784 .94181 .49027 .94823 .48623 .94574 .48261 Mtetra
.205 .555 .933 r
.3461 .65442 .34946 .65736 .35473 .65886 .35137 .65604 Mtetra
.185 .553 .932 r
.35137 .65604 .35473 .65886 .36003 .66037 .35665 .65767 Mtetra
.166 .551 .929 r
.35665 .65767 .36003 .66037 .36534 .66188 .36196 .6593 Mtetra
.146 .549 .925 r
.36196 .6593 .36534 .66188 .37067 .66339 .3673 .66092 Mtetra
.126 .546 .92 r
.3673 .66092 .37067 .66339 .37602 .66489 .37265 .66254 Mtetra
.106 .543 .914 r
.37265 .66254 .37602 .66489 .3814 .66637 .37802 .66415 Mtetra
.086 .539 .906 r
.37802 .66415 .3814 .66637 .38679 .66785 .38342 .66574 Mtetra
.067 .535 .897 r
.38342 .66574 .38679 .66785 .39221 .66931 .38884 .66732 Mtetra
.047 .53 .887 r
.38884 .66732 .39221 .66931 .39765 .67075 .39428 .66887 Mtetra
.028 .525 .875 r
.39428 .66887 .39765 .67075 .40311 .67217 .39974 .67041 Mtetra
.01 .52 .863 r
.39974 .67041 .40311 .67217 .40859 .67356 .40522 .67191 Mtetra
0 .515 .849 r
.40522 .67191 .40859 .67356 .4141 .67492 .41073 .67339 Mtetra
0 .509 .835 r
.41073 .67339 .4141 .67492 .41962 .67625 .41626 .67483 Mtetra
0 .504 .82 r
.41626 .67483 .41962 .67625 .42517 .67754 .42181 .67624 Mtetra
0 .498 .804 r
.42181 .67624 .42517 .67754 .43074 .6788 .42739 .67761 Mtetra
0 .493 .788 r
.42739 .67761 .43074 .6788 .43634 .68001 .43298 .67893 Mtetra
0 .487 .771 r
.43298 .67893 .43634 .68001 .44195 .68118 .4386 .68021 Mtetra
0 .482 .755 r
.4386 .68021 .44195 .68118 .44759 .6823 .44425 .68143 Mtetra
0 .478 .738 r
.44425 .68143 .44759 .6823 .45324 .68337 .44991 .68261 Mtetra
0 .473 .722 r
.44991 .68261 .45324 .68337 .45892 .68438 .4556 .68372 Mtetra
0 .469 .706 r
.4556 .68372 .45892 .68438 .46463 .68534 .46131 .68478 Mtetra
.126 0 0 r
.46131 .68478 .46463 .68534 .47035 .68623 .46704 .68578 Mtetra
.131 0 0 r
.46704 .68578 .47035 .68623 .47609 .68707 .47279 .68671 Mtetra
.135 0 0 r
.47279 .68671 .47609 .68707 .48186 .68783 .47856 .68757 Mtetra
.137 0 0 r
.47856 .68757 .48186 .68783 .48765 .68853 .48436 .68836 Mtetra
.139 0 0 r
.48436 .68836 .48765 .68853 .49345 .68916 .49018 .68908 Mtetra
.49018 .68908 .49345 .68916 .49928 .68971 .49601 .68971 Mtetra
.137 0 0 r
.49601 .68971 .49928 .68971 .50513 .69019 .50187 .69027 Mtetra
.135 0 0 r
.50187 .69027 .50513 .69019 .511 .69058 .50775 .69075 Mtetra
.132 0 0 r
.50775 .69075 .511 .69058 .51688 .6909 .51365 .69114 Mtetra
.127 0 0 r
.51365 .69114 .51688 .6909 .52279 .69113 .51957 .69144 Mtetra
.122 0 0 r
.51957 .69144 .52279 .69113 .52872 .69127 .52551 .69166 Mtetra
.115 0 0 r
.52551 .69166 .52872 .69127 .53466 .69132 .53146 .69178 Mtetra
.108 0 0 r
.53146 .69178 .53466 .69132 .54062 .69129 .53744 .6918 Mtetra
.099 0 0 r
.53744 .6918 .54062 .69129 .5466 .69116 .54343 .69173 Mtetra
.089 0 0 r
.54343 .69173 .5466 .69116 .5526 .69093 .54944 .69156 Mtetra
.079 0 0 r
.54944 .69156 .5526 .69093 .55862 .69061 .55547 .69129 Mtetra
.067 0 0 r
.55547 .69129 .55862 .69061 .56465 .69019 .56152 .69092 Mtetra
.055 0 0 r
.56152 .69092 .56465 .69019 .57069 .68967 .56758 .69044 Mtetra
.041 0 0 r
.56758 .69044 .57069 .68967 .57676 .68904 .57366 .68986 Mtetra
.027 0 0 r
.57366 .68986 .57676 .68904 .58284 .68832 .57975 .68917 Mtetra
.011 0 0 r
.57975 .68917 .58284 .68832 .58893 .68749 .58586 .68837 Mtetra
0 0 0 r
.58586 .68837 .58893 .68749 .59504 .68655 .59198 .68746 Mtetra
.59198 .68746 .59504 .68655 .60116 .68551 .59812 .68644 Mtetra
.59812 .68644 .60116 .68551 .60729 .68436 .60427 .68531 Mtetra
.60427 .68531 .60729 .68436 .61344 .6831 .61043 .68406 Mtetra
.61043 .68406 .61344 .6831 .6196 .68173 .61661 .6827 Mtetra
.61661 .6827 .6196 .68173 .62577 .68025 .6228 .68123 Mtetra
.6228 .68123 .62577 .68025 .63195 .67866 .629 .67964 Mtetra
.629 .67964 .63195 .67866 .63814 .67696 .6352 .67793 Mtetra
.6352 .67793 .63814 .67696 .64434 .67515 .64142 .67612 Mtetra
.64142 .67612 .64434 .67515 .65055 .67323 .64765 .67418 Mtetra
.222 .73 .673 r
.64765 .67418 .65055 .67323 .65677 .6712 .65389 .67213 Mtetra
.248 .748 .687 r
.65389 .67213 .65677 .6712 .663 .66905 .66013 .66996 Mtetra
.275 .767 .701 r
.66013 .66996 .663 .66905 .66924 .6668 .66639 .66768 Mtetra
.302 .786 .715 r
.66639 .66768 .66924 .6668 .67548 .66444 .67265 .66529 Mtetra
.33 .804 .73 r
.67265 .66529 .67548 .66444 .68174 .66196 .67892 .66278 Mtetra
.358 .823 .745 r
.67892 .66278 .68174 .66196 .68799 .65938 .68519 .66015 Mtetra
.386 .84 .76 r
.68519 .66015 .68799 .65938 .69426 .65669 .69147 .65742 Mtetra
.414 .858 .775 r
.69147 .65742 .69426 .65669 .70053 .65389 .69775 .65457 Mtetra
.443 .874 .789 r
.69775 .65457 .70053 .65389 .7068 .65099 .70404 .65162 Mtetra
.47 .89 .803 r
.70404 .65162 .7068 .65099 .71308 .64798 .71034 .64855 Mtetra
.498 .905 .817 r
.71034 .64855 .71308 .64798 .71936 .64487 .71663 .64538 Mtetra
.525 .918 .83 r
.71663 .64538 .71936 .64487 .72564 .64166 .72293 .6421 Mtetra
.551 .931 .842 r
.72293 .6421 .72564 .64166 .73193 .63834 .72924 .63871 Mtetra
.576 .942 .853 r
.72924 .63871 .73193 .63834 .73822 .63493 .73554 .63522 Mtetra
.6 .952 .864 r
.73554 .63522 .73822 .63493 .74452 .63142 .74185 .63163 Mtetra
.624 .96 .873 r
.74185 .63163 .74452 .63142 .75081 .62781 .74816 .62794 Mtetra
.646 .967 .882 r
.74816 .62794 .75081 .62781 .75711 .62411 .75447 .62416 Mtetra
.666 .973 .89 r
.75447 .62416 .75711 .62411 .76341 .62032 .76078 .62028 Mtetra
.686 .977 .896 r
.76078 .62028 .76341 .62032 .7697 .61644 .76709 .61631 Mtetra
.704 .98 .902 r
.76709 .61631 .7697 .61644 .776 .61247 .7734 .61224 Mtetra
.721 .982 .906 r
.7734 .61224 .776 .61247 .7823 .60842 .77971 .60809 Mtetra
.736 .982 .91 r
.77971 .60809 .7823 .60842 .7886 .60428 .78602 .60385 Mtetra
.75 .981 .913 r
.78602 .60385 .7886 .60428 .7949 .60007 .79232 .59953 Mtetra
.762 .979 .914 r
.79232 .59953 .7949 .60007 .8012 .59578 .79863 .59513 Mtetra
.773 .976 .915 r
.79863 .59513 .8012 .59578 .80749 .59141 .80494 .59066 Mtetra
.783 .972 .916 r
.80494 .59066 .80749 .59141 .81379 .58697 .81124 .58611 Mtetra
.792 .968 .915 r
.81124 .58611 .81379 .58697 .82008 .58247 .81755 .58148 Mtetra
.8 .962 .914 r
.81755 .58148 .82008 .58247 .82638 .57789 .82385 .57679 Mtetra
.806 .956 .913 r
.82385 .57679 .82638 .57789 .83267 .57326 .83015 .57203 Mtetra
.812 .95 .911 r
.83015 .57203 .83267 .57326 .83896 .56856 .83644 .56722 Mtetra
.817 .943 .908 r
.83644 .56722 .83896 .56856 .84525 .56381 .84274 .56234 Mtetra
.82 .935 .905 r
.84274 .56234 .84525 .56381 .85154 .559 .84903 .5574 Mtetra
.823 .928 .902 r
.84903 .5574 .85154 .559 .85782 .55414 .85532 .55242 Mtetra
.826 .92 .899 r
.85532 .55242 .85782 .55414 .86411 .54924 .86161 .54738 Mtetra
.827 .912 .895 r
.86161 .54738 .86411 .54924 .87039 .54429 .8679 .5423 Mtetra
.828 .903 .892 r
.8679 .5423 .87039 .54429 .87668 .5393 .87418 .53717 Mtetra
.829 .895 .888 r
.87418 .53717 .87668 .5393 .88296 .53427 .88047 .53201 Mtetra
.829 .886 .884 r
.88047 .53201 .88296 .53427 .88924 .5292 .88675 .52681 Mtetra
.829 .878 .88 r
.88675 .52681 .88924 .5292 .89552 .52411 .89303 .52158 Mtetra
.828 .87 .876 r
.89303 .52158 .89552 .52411 .90179 .51898 .89931 .51632 Mtetra
.827 .861 .872 r
.89931 .51632 .90179 .51898 .90807 .51383 .90559 .51103 Mtetra
.825 .853 .868 r
.90559 .51103 .90807 .51383 .91435 .50866 .91186 .50572 Mtetra
.823 .844 .864 r
.91186 .50572 .91435 .50866 .92063 .50348 .91814 .5004 Mtetra
.822 .836 .86 r
.91814 .5004 .92063 .50348 .9269 .49827 .92441 .49506 Mtetra
.819 .828 .856 r
.92441 .49506 .9269 .49827 .93318 .49306 .93069 .4897 Mtetra
.817 .82 .852 r
.93069 .4897 .93318 .49306 .93946 .48784 .93697 .48434 Mtetra
.814 .812 .848 r
.93697 .48434 .93946 .48784 .94574 .48261 .94325 .47898 Mtetra
.385 .651 .962 r
.34272 .65147 .3461 .65442 .35137 .65604 .34804 .65218 Mtetra
.452 .618 .922 r
.34804 .65218 .35137 .65604 .35665 .65767 .35337 .65289 Mtetra
.489 .586 .878 r
.35337 .65289 .35665 .65767 .36196 .6593 .35873 .6536 Mtetra
.512 .558 .839 r
.35873 .6536 .36196 .6593 .3673 .66092 .3641 .65431 Mtetra
.526 .535 .807 r
.3641 .65431 .3673 .66092 .37265 .66254 .36949 .655 Mtetra
.536 .516 .781 r
.36949 .655 .37265 .66254 .37802 .66415 .3749 .65569 Mtetra
.542 .501 .759 r
.3749 .65569 .37802 .66415 .38342 .66574 .38033 .65637 Mtetra
.547 .488 .741 r
.38033 .65637 .38342 .66574 .38884 .66732 .38578 .65703 Mtetra
.551 .478 .726 r
.38578 .65703 .38884 .66732 .39428 .66887 .39125 .65768 Mtetra
.554 .469 .713 r
.39125 .65768 .39428 .66887 .39974 .67041 .39673 .6583 Mtetra
.557 .461 .702 r
.39673 .6583 .39974 .67041 .40522 .67191 .40224 .65891 Mtetra
.559 .455 .692 r
.40224 .65891 .40522 .67191 .41073 .67339 .40776 .65949 Mtetra
.56 .449 .684 r
.40776 .65949 .41073 .67339 .41626 .67483 .41331 .66005 Mtetra
.562 .444 .677 r
.41331 .66005 .41626 .67483 .42181 .67624 .41887 .66057 Mtetra
.563 .44 .67 r
.41887 .66057 .42181 .67624 .42739 .67761 .42446 .66107 Mtetra
.564 .436 .665 r
.42446 .66107 .42739 .67761 .43298 .67893 .43006 .66153 Mtetra
.565 .433 .659 r
.43006 .66153 .43298 .67893 .4386 .68021 .43568 .66196 Mtetra
.566 .43 .655 r
.43568 .66196 .4386 .68021 .44425 .68143 .44132 .66235 Mtetra
.567 .427 .651 r
.44132 .66235 .44425 .68143 .44991 .68261 .44699 .6627 Mtetra
.568 .425 .647 r
.44699 .6627 .44991 .68261 .4556 .68372 .45267 .66301 Mtetra
.569 .423 .644 r
.45267 .66301 .4556 .68372 .46131 .68478 .45837 .66328 Mtetra
.569 .421 .641 r
.45837 .66328 .46131 .68478 .46704 .68578 .46409 .6635 Mtetra
.57 .42 .638 r
.46409 .6635 .46704 .68578 .47279 .68671 .46982 .66367 Mtetra
.571 .418 .635 r
.46982 .66367 .47279 .68671 .47856 .68757 .47558 .66379 Mtetra
.571 .417 .633 r
.47558 .66379 .47856 .68757 .48436 .68836 .48136 .66386 Mtetra
.572 .416 .631 r
.48136 .66386 .48436 .68836 .49018 .68908 .48715 .66387 Mtetra
.573 .415 .629 r
.48715 .66387 .49018 .68908 .49601 .68971 .49296 .66383 Mtetra
.573 .414 .627 r
.49296 .66383 .49601 .68971 .50187 .69027 .4988 .66373 Mtetra
.574 .413 .625 r
.4988 .66373 .50187 .69027 .50775 .69075 .50465 .66356 Mtetra
.574 .412 .624 r
.50465 .66356 .50775 .69075 .51365 .69114 .51051 .66334 Mtetra
.575 .411 .622 r
.51051 .66334 .51365 .69114 .51957 .69144 .5164 .66305 Mtetra
.576 .411 .621 r
.5164 .66305 .51957 .69144 .52551 .69166 .5223 .6627 Mtetra
.576 .41 .62 r
.5223 .6627 .52551 .69166 .53146 .69178 .52822 .66228 Mtetra
.577 .41 .619 r
.52822 .66228 .53146 .69178 .53744 .6918 .53415 .66179 Mtetra
.577 .41 .618 r
.53415 .66179 .53744 .6918 .54343 .69173 .54011 .66124 Mtetra
.578 .409 .617 r
.54011 .66124 .54343 .69173 .54944 .69156 .54608 .66061 Mtetra
.578 .409 .616 r
.54608 .66061 .54944 .69156 .55547 .69129 .55206 .6599 Mtetra
.579 .409 .615 r
.55206 .6599 .55547 .69129 .56152 .69092 .55806 .65913 Mtetra
.58 .409 .615 r
.55806 .65913 .56152 .69092 .56758 .69044 .56408 .65828 Mtetra
.58 .409 .614 r
.56408 .65828 .56758 .69044 .57366 .68986 .57011 .65735 Mtetra
.581 .409 .614 r
.57011 .65735 .57366 .68986 .57975 .68917 .57616 .65635 Mtetra
.581 .409 .613 r
.57616 .65635 .57975 .68917 .58586 .68837 .58222 .65527 Mtetra
.582 .409 .613 r
.58222 .65527 .58586 .68837 .59198 .68746 .58829 .6541 Mtetra
.583 .409 .612 r
.58829 .6541 .59198 .68746 .59812 .68644 .59438 .65286 Mtetra
.583 .41 .612 r
.59438 .65286 .59812 .68644 .60427 .68531 .60048 .65154 Mtetra
.584 .41 .612 r
.60048 .65154 .60427 .68531 .61043 .68406 .60659 .65014 Mtetra
.60659 .65014 .61043 .68406 .61661 .6827 .61272 .64866 Mtetra
.585 .41 .611 r
.61272 .64866 .61661 .6827 .6228 .68123 .61886 .64709 Mtetra
.586 .411 .611 r
.61886 .64709 .6228 .68123 .629 .67964 .62501 .64544 Mtetra
.62501 .64544 .629 .67964 .6352 .67793 .63117 .64371 Mtetra
.587 .412 .611 r
.63117 .64371 .6352 .67793 .64142 .67612 .63734 .6419 Mtetra
.588 .412 .611 r
.63734 .6419 .64142 .67612 .64765 .67418 .64353 .64001 Mtetra
.589 .413 .611 r
.64353 .64001 .64765 .67418 .65389 .67213 .64972 .63803 Mtetra
.589 .414 .612 r
.64972 .63803 .65389 .67213 .66013 .66996 .65592 .63597 Mtetra
.59 .414 .612 r
.65592 .63597 .66013 .66996 .66639 .66768 .66214 .63382 Mtetra
.591 .415 .612 r
.66214 .63382 .66639 .66768 .67265 .66529 .66836 .6316 Mtetra
.592 .416 .612 r
.66836 .6316 .67265 .66529 .67892 .66278 .67459 .62929 Mtetra
.593 .417 .613 r
.67459 .62929 .67892 .66278 .68519 .66015 .68083 .62691 Mtetra
.593 .418 .613 r
.68083 .62691 .68519 .66015 .69147 .65742 .68708 .62444 Mtetra
.594 .419 .614 r
.68708 .62444 .69147 .65742 .69775 .65457 .69333 .62189 Mtetra
.595 .42 .614 r
.69333 .62189 .69775 .65457 .70404 .65162 .69959 .61926 Mtetra
.596 .421 .615 r
.69959 .61926 .70404 .65162 .71034 .64855 .70586 .61655 Mtetra
.597 .422 .615 r
.70586 .61655 .71034 .64855 .71663 .64538 .71214 .61377 Mtetra
.598 .423 .616 r
.71214 .61377 .71663 .64538 .72293 .6421 .71842 .61091 Mtetra
.599 .425 .617 r
.71842 .61091 .72293 .6421 .72924 .63871 .72471 .60797 Mtetra
.6 .426 .618 r
.72471 .60797 .72924 .63871 .73554 .63522 .731 .60496 Mtetra
.601 .428 .619 r
.731 .60496 .73554 .63522 .74185 .63163 .7373 .60188 Mtetra
.603 .429 .62 r
.7373 .60188 .74185 .63163 .74816 .62794 .74361 .59873 Mtetra
.604 .431 .621 r
.74361 .59873 .74816 .62794 .75447 .62416 .74992 .5955 Mtetra
.605 .433 .622 r
.74992 .5955 .75447 .62416 .76078 .62028 .75623 .59221 Mtetra
.607 .435 .623 r
.75623 .59221 .76078 .62028 .76709 .61631 .76255 .58885 Mtetra
.608 .437 .625 r
.76255 .58885 .76709 .61631 .7734 .61224 .76887 .58542 Mtetra
.61 .439 .626 r
.76887 .58542 .7734 .61224 .77971 .60809 .7752 .58193 Mtetra
.611 .442 .628 r
.7752 .58193 .77971 .60809 .78602 .60385 .78153 .57837 Mtetra
.613 .444 .63 r
.78153 .57837 .78602 .60385 .79232 .59953 .78786 .57476 Mtetra
.615 .447 .632 r
.78786 .57476 .79232 .59953 .79863 .59513 .79419 .57109 Mtetra
.617 .45 .634 r
.79419 .57109 .79863 .59513 .80494 .59066 .80053 .56736 Mtetra
.619 .453 .636 r
.80053 .56736 .80494 .59066 .81124 .58611 .80688 .56357 Mtetra
.621 .457 .638 r
.80688 .56357 .81124 .58611 .81755 .58148 .81322 .55974 Mtetra
.623 .461 .641 r
.81322 .55974 .81755 .58148 .82385 .57679 .81957 .55585 Mtetra
.626 .465 .644 r
.81957 .55585 .82385 .57679 .83015 .57203 .82592 .55191 Mtetra
.629 .469 .647 r
.82592 .55191 .83015 .57203 .83644 .56722 .83227 .54793 Mtetra
.632 .474 .651 r
.83227 .54793 .83644 .56722 .84274 .56234 .83863 .5439 Mtetra
.635 .479 .655 r
.83863 .5439 .84274 .56234 .84903 .5574 .84499 .53983 Mtetra
.638 .485 .659 r
.84499 .53983 .84903 .5574 .85532 .55242 .85135 .53572 Mtetra
.642 .492 .664 r
.85135 .53572 .85532 .55242 .86161 .54738 .85772 .53157 Mtetra
.646 .499 .669 r
.85772 .53157 .86161 .54738 .8679 .5423 .86408 .52739 Mtetra
.651 .507 .675 r
.86408 .52739 .8679 .5423 .87418 .53717 .87045 .52317 Mtetra
.656 .516 .682 r
.87045 .52317 .87418 .53717 .88047 .53201 .87683 .51893 Mtetra
.661 .526 .689 r
.87683 .51893 .88047 .53201 .88675 .52681 .8832 .51465 Mtetra
.668 .538 .697 r
.8832 .51465 .88675 .52681 .89303 .52158 .88958 .51036 Mtetra
.675 .551 .707 r
.88958 .51036 .89303 .52158 .89931 .51632 .89596 .50603 Mtetra
.683 .567 .718 r
.89596 .50603 .89931 .51632 .90559 .51103 .90235 .50169 Mtetra
.692 .585 .731 r
.90235 .50169 .90559 .51103 .91186 .50572 .90874 .49733 Mtetra
.702 .605 .746 r
.90874 .49733 .91186 .50572 .91814 .5004 .91513 .49295 Mtetra
.714 .63 .763 r
.91513 .49295 .91814 .5004 .92441 .49506 .92152 .48856 Mtetra
.727 .66 .783 r
.92152 .48856 .92441 .49506 .93069 .4897 .92792 .48416 Mtetra
.743 .697 .808 r
.92792 .48416 .93069 .4897 .93697 .48434 .93433 .47975 Mtetra
.76 .741 .836 r
.93433 .47975 .93697 .48434 .94325 .47898 .94074 .47533 Mtetra
.6 .736 .94 r
.33933 .64851 .34272 .65147 .34804 .65218 .34473 .64757 Mtetra
.615 .649 .86 r
.34473 .64757 .34804 .65218 .35337 .65289 .35016 .64662 Mtetra
.614 .589 .802 r
.35016 .64662 .35337 .65289 .35873 .6536 .35559 .64567 Mtetra
.61 .548 .76 r
.35559 .64567 .35873 .6536 .3641 .65431 .36104 .64472 Mtetra
.606 .519 .73 r
.36104 .64472 .3641 .65431 .36949 .655 .3665 .64376 Mtetra
.602 .497 .707 r
.3665 .64376 .36949 .655 .3749 .65569 .37197 .6428 Mtetra
.599 .481 .69 r
.37197 .6428 .3749 .65569 .38033 .65637 .37746 .64182 Mtetra
.596 .467 .676 r
.37746 .64182 .38033 .65637 .38578 .65703 .38296 .64085 Mtetra
.593 .457 .664 r
.38296 .64085 .38578 .65703 .39125 .65768 .38848 .63986 Mtetra
.591 .448 .655 r
.38848 .63986 .39125 .65768 .39673 .6583 .39401 .63886 Mtetra
.59 .441 .647 r
.39401 .63886 .39673 .6583 .40224 .65891 .39955 .63786 Mtetra
.588 .435 .641 r
.39955 .63786 .40224 .65891 .40776 .65949 .40511 .63685 Mtetra
.587 .429 .635 r
.40511 .63685 .40776 .65949 .41331 .66005 .41068 .63582 Mtetra
.586 .425 .63 r
.41068 .63582 .41331 .66005 .41887 .66057 .41626 .63479 Mtetra
.585 .421 .625 r
.41626 .63479 .41887 .66057 .42446 .66107 .42186 .63374 Mtetra
.584 .417 .622 r
.42186 .63374 .42446 .66107 .43006 .66153 .42747 .63268 Mtetra
.583 .414 .618 r
.42747 .63268 .43006 .66153 .43568 .66196 .4331 .63161 Mtetra
.582 .411 .615 r
.4331 .63161 .43568 .66196 .44132 .66235 .43874 .63053 Mtetra
.582 .409 .613 r
.43874 .63053 .44132 .66235 .44699 .6627 .44439 .62943 Mtetra
.581 .407 .61 r
.44439 .62943 .44699 .6627 .45267 .66301 .45006 .62831 Mtetra
.581 .405 .608 r
.45006 .62831 .45267 .66301 .45837 .66328 .45574 .62718 Mtetra
.58 .403 .606 r
.45574 .62718 .45837 .66328 .46409 .6635 .46144 .62604 Mtetra
.58 .401 .604 r
.46144 .62604 .46409 .6635 .46982 .66367 .46715 .62487 Mtetra
.579 .4 .603 r
.46715 .62487 .46982 .66367 .47558 .66379 .47287 .62369 Mtetra
.579 .398 .601 r
.47287 .62369 .47558 .66379 .48136 .66386 .47861 .6225 Mtetra
.579 .397 .6 r
.47861 .6225 .48136 .66386 .48715 .66387 .48436 .62128 Mtetra
.579 .396 .598 r
.48436 .62128 .48715 .66387 .49296 .66383 .49013 .62005 Mtetra
.578 .395 .597 r
.49013 .62005 .49296 .66383 .4988 .66373 .49591 .61879 Mtetra
.578 .394 .596 r
.49591 .61879 .4988 .66373 .50465 .66356 .5017 .61752 Mtetra
.578 .393 .595 r
.5017 .61752 .50465 .66356 .51051 .66334 .50751 .61623 Mtetra
.578 .393 .594 r
.50751 .61623 .51051 .66334 .5164 .66305 .51333 .61491 Mtetra
.578 .392 .594 r
.51333 .61491 .5164 .66305 .5223 .6627 .51916 .61358 Mtetra
.577 .391 .593 r
.51916 .61358 .5223 .6627 .52822 .66228 .52501 .61222 Mtetra
.577 .391 .592 r
.52501 .61222 .52822 .66228 .53415 .66179 .53087 .61084 Mtetra
.577 .39 .592 r
.53087 .61084 .53415 .66179 .54011 .66124 .53675 .60944 Mtetra
.577 .39 .591 r
.53675 .60944 .54011 .66124 .54608 .66061 .54263 .60802 Mtetra
.577 .389 .59 r
.54263 .60802 .54608 .66061 .55206 .6599 .54854 .60657 Mtetra
.54854 .60657 .55206 .6599 .55806 .65913 .55445 .6051 Mtetra
.55445 .6051 .55806 .65913 .56408 .65828 .56038 .60361 Mtetra
.577 .388 .589 r
.56038 .60361 .56408 .65828 .57011 .65735 .56632 .60209 Mtetra
.56632 .60209 .57011 .65735 .57616 .65635 .57228 .60055 Mtetra
.57228 .60055 .57616 .65635 .58222 .65527 .57825 .59898 Mtetra
.577 .388 .588 r
.57825 .59898 .58222 .65527 .58829 .6541 .58423 .59739 Mtetra
.58423 .59739 .58829 .6541 .59438 .65286 .59023 .59577 Mtetra
.577 .387 .588 r
.59023 .59577 .59438 .65286 .60048 .65154 .59623 .59413 Mtetra
.59623 .59413 .60048 .65154 .60659 .65014 .60225 .59246 Mtetra
.60225 .59246 .60659 .65014 .61272 .64866 .60829 .59077 Mtetra
.577 .387 .587 r
.60829 .59077 .61272 .64866 .61886 .64709 .61433 .58905 Mtetra
.61433 .58905 .61886 .64709 .62501 .64544 .62039 .58731 Mtetra
.578 .387 .587 r
.62039 .58731 .62501 .64544 .63117 .64371 .62646 .58554 Mtetra
.578 .388 .587 r
.62646 .58554 .63117 .64371 .63734 .6419 .63255 .58375 Mtetra
.63255 .58375 .63734 .6419 .64353 .64001 .63864 .58193 Mtetra
.63864 .58193 .64353 .64001 .64972 .63803 .64475 .58008 Mtetra
.578 .388 .588 r
.64475 .58008 .64972 .63803 .65592 .63597 .65087 .57821 Mtetra
.65087 .57821 .65592 .63597 .66214 .63382 .65701 .57631 Mtetra
.65701 .57631 .66214 .63382 .66836 .6316 .66315 .57439 Mtetra
.579 .389 .588 r
.66315 .57439 .66836 .6316 .67459 .62929 .66931 .57244 Mtetra
.66931 .57244 .67459 .62929 .68083 .62691 .67548 .57046 Mtetra
.579 .389 .589 r
.67548 .57046 .68083 .62691 .68708 .62444 .68166 .56846 Mtetra
.579 .39 .589 r
.68166 .56846 .68708 .62444 .69333 .62189 .68785 .56644 Mtetra
.58 .39 .589 r
.68785 .56644 .69333 .62189 .69959 .61926 .69406 .56439 Mtetra
.58 .391 .59 r
.69406 .56439 .69959 .61926 .70586 .61655 .70027 .56231 Mtetra
.70027 .56231 .70586 .61655 .71214 .61377 .7065 .56021 Mtetra
.58 .392 .591 r
.7065 .56021 .71214 .61377 .71842 .61091 .71274 .55809 Mtetra
.581 .392 .591 r
.71274 .55809 .71842 .61091 .72471 .60797 .71899 .55594 Mtetra
.581 .393 .592 r
.71899 .55594 .72471 .60797 .731 .60496 .72526 .55377 Mtetra
.582 .394 .592 r
.72526 .55377 .731 .60496 .7373 .60188 .73153 .55157 Mtetra
.582 .395 .593 r
.73153 .55157 .7373 .60188 .74361 .59873 .73781 .54935 Mtetra
.582 .396 .594 r
.73781 .54935 .74361 .59873 .74992 .5955 .74411 .54711 Mtetra
.583 .396 .595 r
.74411 .54711 .74992 .5955 .75623 .59221 .75042 .54485 Mtetra
.583 .397 .595 r
.75042 .54485 .75623 .59221 .76255 .58885 .75674 .54256 Mtetra
.584 .399 .596 r
.75674 .54256 .76255 .58885 .76887 .58542 .76307 .54025 Mtetra
.585 .4 .597 r
.76307 .54025 .76887 .58542 .7752 .58193 .76941 .53793 Mtetra
.585 .401 .599 r
.76941 .53793 .7752 .58193 .78153 .57837 .77576 .53558 Mtetra
.586 .402 .6 r
.77576 .53558 .78153 .57837 .78786 .57476 .78213 .53321 Mtetra
.587 .404 .601 r
.78213 .53321 .78786 .57476 .79419 .57109 .7885 .53082 Mtetra
.587 .406 .603 r
.7885 .53082 .79419 .57109 .80053 .56736 .79489 .52841 Mtetra
.588 .407 .604 r
.79489 .52841 .80053 .56736 .80688 .56357 .80129 .52598 Mtetra
.589 .409 .606 r
.80129 .52598 .80688 .56357 .81322 .55974 .80769 .52353 Mtetra
.59 .412 .608 r
.80769 .52353 .81322 .55974 .81957 .55585 .81411 .52107 Mtetra
.591 .414 .61 r
.81411 .52107 .81957 .55585 .82592 .55191 .82054 .51859 Mtetra
.592 .417 .613 r
.82054 .51859 .82592 .55191 .83227 .54793 .82698 .51609 Mtetra
.594 .419 .615 r
.82698 .51609 .83227 .54793 .83863 .5439 .83344 .51358 Mtetra
.595 .423 .618 r
.83344 .51358 .83863 .5439 .84499 .53983 .8399 .51105 Mtetra
.597 .426 .621 r
.8399 .51105 .84499 .53983 .85135 .53572 .84638 .5085 Mtetra
.599 .431 .625 r
.84638 .5085 .85135 .53572 .85772 .53157 .85286 .50594 Mtetra
.601 .435 .629 r
.85286 .50594 .85772 .53157 .86408 .52739 .85936 .50337 Mtetra
.603 .44 .634 r
.85936 .50337 .86408 .52739 .87045 .52317 .86587 .50078 Mtetra
.606 .447 .64 r
.86587 .50078 .87045 .52317 .87683 .51893 .87239 .49819 Mtetra
.609 .454 .646 r
.87239 .49819 .87683 .51893 .8832 .51465 .87892 .49558 Mtetra
.612 .462 .654 r
.87892 .49558 .8832 .51465 .88958 .51036 .88546 .49296 Mtetra
.616 .472 .663 r
.88546 .49296 .88958 .51036 .89596 .50603 .89201 .49033 Mtetra
.621 .484 .673 r
.89201 .49033 .89596 .50603 .90235 .50169 .89858 .48768 Mtetra
.627 .499 .686 r
.89858 .48768 .90235 .50169 .90874 .49733 .90516 .48503 Mtetra
.634 .517 .703 r
.90516 .48503 .90874 .49733 .91513 .49295 .91175 .48238 Mtetra
.643 .541 .724 r
.91175 .48238 .91513 .49295 .92152 .48856 .91835 .47971 Mtetra
.654 .572 .751 r
.91835 .47971 .92152 .48856 .92792 .48416 .92496 .47704 Mtetra
.667 .615 .787 r
.92496 .47704 .92792 .48416 .93433 .47975 .93159 .47436 Mtetra
.683 .677 .838 r
.93159 .47436 .93433 .47975 .94074 .47533 .93822 .47167 Mtetra
.727 .765 .883 r
.33592 .64554 .33933 .64851 .34473 .64757 .34143 .64273 Mtetra
.703 .672 .816 r
.34143 .64273 .34473 .64757 .35016 .64662 .34695 .63992 Mtetra
.682 .61 .769 r
.34695 .63992 .35016 .64662 .35559 .64567 .35248 .6371 Mtetra
.665 .567 .735 r
.35248 .6371 .35559 .64567 .36104 .64472 .35802 .63429 Mtetra
.652 .536 .71 r
.35802 .63429 .36104 .64472 .3665 .64376 .36356 .63147 Mtetra
.642 .513 .691 r
.36356 .63147 .3665 .64376 .37197 .6428 .36911 .62866 Mtetra
.634 .495 .675 r
.36911 .62866 .37197 .6428 .37746 .64182 .37467 .62585 Mtetra
.627 .48 .663 r
.37467 .62585 .37746 .64182 .38296 .64085 .38023 .62304 Mtetra
.621 .468 .654 r
.38023 .62304 .38296 .64085 .38848 .63986 .3858 .62024 Mtetra
.617 .459 .645 r
.3858 .62024 .38848 .63986 .39401 .63886 .39138 .61745 Mtetra
.613 .45 .638 r
.39138 .61745 .39401 .63886 .39955 .63786 .39697 .61467 Mtetra
.609 .443 .632 r
.39697 .61467 .39955 .63786 .40511 .63685 .40256 .61189 Mtetra
.606 .437 .627 r
.40256 .61189 .40511 .63685 .41068 .63582 .40816 .60913 Mtetra
.603 .432 .623 r
.40816 .60913 .41068 .63582 .41626 .63479 .41377 .60637 Mtetra
.601 .428 .619 r
.41377 .60637 .41626 .63479 .42186 .63374 .41938 .60363 Mtetra
.599 .423 .615 r
.41938 .60363 .42186 .63374 .42747 .63268 .42501 .6009 Mtetra
.597 .42 .612 r
.42501 .6009 .42747 .63268 .4331 .63161 .43064 .59819 Mtetra
.595 .417 .61 r
.43064 .59819 .4331 .63161 .43874 .63053 .43628 .59549 Mtetra
.594 .414 .607 r
.43628 .59549 .43874 .63053 .44439 .62943 .44193 .59281 Mtetra
.593 .411 .605 r
.44193 .59281 .44439 .62943 .45006 .62831 .44758 .59014 Mtetra
.591 .409 .603 r
.44758 .59014 .45006 .62831 .45574 .62718 .45324 .5875 Mtetra
.59 .407 .601 r
.45324 .5875 .45574 .62718 .46144 .62604 .45892 .58487 Mtetra
.589 .405 .599 r
.45892 .58487 .46144 .62604 .46715 .62487 .46459 .58226 Mtetra
.588 .403 .598 r
.46459 .58226 .46715 .62487 .47287 .62369 .47028 .57968 Mtetra
.587 .401 .597 r
.47028 .57968 .47287 .62369 .47861 .6225 .47598 .57712 Mtetra
.586 .4 .595 r
.47598 .57712 .47861 .6225 .48436 .62128 .48168 .57458 Mtetra
.586 .398 .594 r
.48168 .57458 .48436 .62128 .49013 .62005 .4874 .57206 Mtetra
.585 .397 .593 r
.4874 .57206 .49013 .62005 .49591 .61879 .49312 .56957 Mtetra
.584 .396 .592 r
.49312 .56957 .49591 .61879 .5017 .61752 .49885 .5671 Mtetra
.583 .394 .591 r
.49885 .5671 .5017 .61752 .50751 .61623 .5046 .56466 Mtetra
.583 .393 .59 r
.5046 .56466 .50751 .61623 .51333 .61491 .51035 .56225 Mtetra
.582 .393 .59 r
.51035 .56225 .51333 .61491 .51916 .61358 .51611 .55987 Mtetra
.582 .392 .589 r
.51611 .55987 .51916 .61358 .52501 .61222 .52188 .55751 Mtetra
.581 .391 .588 r
.52188 .55751 .52501 .61222 .53087 .61084 .52766 .55518 Mtetra
.581 .39 .588 r
.52766 .55518 .53087 .61084 .53675 .60944 .53345 .55288 Mtetra
.58 .389 .587 r
.53345 .55288 .53675 .60944 .54263 .60802 .53925 .55061 Mtetra
.53925 .55061 .54263 .60802 .54854 .60657 .54506 .54837 Mtetra
.58 .388 .586 r
.54506 .54837 .54854 .60657 .55445 .6051 .55089 .54617 Mtetra
.579 .388 .586 r
.55089 .54617 .55445 .6051 .56038 .60361 .55672 .54399 Mtetra
.579 .387 .586 r
.55672 .54399 .56038 .60361 .56632 .60209 .56256 .54185 Mtetra
.578 .387 .585 r
.56256 .54185 .56632 .60209 .57228 .60055 .56842 .53973 Mtetra
.578 .386 .585 r
.56842 .53973 .57228 .60055 .57825 .59898 .57429 .53765 Mtetra
.57429 .53765 .57825 .59898 .58423 .59739 .58017 .53561 Mtetra
.578 .385 .584 r
.58017 .53561 .58423 .59739 .59023 .59577 .58606 .53359 Mtetra
.577 .385 .584 r
.58606 .53359 .59023 .59577 .59623 .59413 .59197 .53162 Mtetra
.59197 .53162 .59623 .59413 .60225 .59246 .59789 .52967 Mtetra
.577 .384 .584 r
.59789 .52967 .60225 .59246 .60829 .59077 .60382 .52776 Mtetra
.60382 .52776 .60829 .59077 .61433 .58905 .60976 .52588 Mtetra
.576 .384 .584 r
.60976 .52588 .61433 .58905 .62039 .58731 .61572 .52404 Mtetra
.61572 .52404 .62039 .58731 .62646 .58554 .62169 .52223 Mtetra
.62169 .52223 .62646 .58554 .63255 .58375 .62768 .52045 Mtetra
.62768 .52045 .63255 .58375 .63864 .58193 .63368 .51871 Mtetra
.576 .383 .584 r
.63368 .51871 .63864 .58193 .64475 .58008 .63969 .51701 Mtetra
.575 .383 .584 r
.63969 .51701 .64475 .58008 .65087 .57821 .64572 .51534 Mtetra
.64572 .51534 .65087 .57821 .65701 .57631 .65176 .5137 Mtetra
.65176 .5137 .65701 .57631 .66315 .57439 .65782 .5121 Mtetra
.65782 .5121 .66315 .57439 .66931 .57244 .66389 .51053 Mtetra
.575 .384 .585 r
.66389 .51053 .66931 .57244 .67548 .57046 .66998 .50899 Mtetra
.66998 .50899 .67548 .57046 .68166 .56846 .67609 .50749 Mtetra
.67609 .50749 .68166 .56846 .68785 .56644 .68221 .50602 Mtetra
.68221 .50602 .68785 .56644 .69406 .56439 .68835 .50458 Mtetra
.575 .384 .586 r
.68835 .50458 .69406 .56439 .70027 .56231 .69451 .50318 Mtetra
.69451 .50318 .70027 .56231 .7065 .56021 .70068 .50181 Mtetra
.575 .385 .587 r
.70068 .50181 .7065 .56021 .71274 .55809 .70687 .50047 Mtetra
.574 .385 .587 r
.70687 .50047 .71274 .55809 .71899 .55594 .71307 .49916 Mtetra
.574 .385 .588 r
.71307 .49916 .71899 .55594 .72526 .55377 .7193 .49788 Mtetra
.574 .386 .588 r
.7193 .49788 .72526 .55377 .73153 .55157 .72554 .49663 Mtetra
.574 .386 .589 r
.72554 .49663 .73153 .55157 .73781 .54935 .7318 .49542 Mtetra
.574 .387 .589 r
.7318 .49542 .73781 .54935 .74411 .54711 .73808 .49423 Mtetra
.575 .387 .59 r
.73808 .49423 .74411 .54711 .75042 .54485 .74437 .49307 Mtetra
.575 .388 .591 r
.74437 .49307 .75042 .54485 .75674 .54256 .75069 .49193 Mtetra
.575 .389 .592 r
.75069 .49193 .75674 .54256 .76307 .54025 .75702 .49083 Mtetra
.575 .389 .593 r
.75702 .49083 .76307 .54025 .76941 .53793 .76338 .48975 Mtetra
.575 .39 .594 r
.76338 .48975 .76941 .53793 .77576 .53558 .76975 .4887 Mtetra
.575 .391 .595 r
.76975 .4887 .77576 .53558 .78213 .53321 .77614 .48767 Mtetra
.575 .392 .596 r
.77614 .48767 .78213 .53321 .7885 .53082 .78255 .48667 Mtetra
.575 .393 .598 r
.78255 .48667 .7885 .53082 .79489 .52841 .78898 .48569 Mtetra
.575 .395 .599 r
.78898 .48569 .79489 .52841 .80129 .52598 .79544 .48473 Mtetra
.576 .396 .601 r
.79544 .48473 .80129 .52598 .80769 .52353 .80191 .48379 Mtetra
.576 .398 .603 r
.80191 .48379 .80769 .52353 .81411 .52107 .8084 .48288 Mtetra
.576 .399 .605 r
.8084 .48288 .81411 .52107 .82054 .51859 .81491 .48198 Mtetra
.577 .401 .607 r
.81491 .48198 .82054 .51859 .82698 .51609 .82144 .4811 Mtetra
.577 .403 .61 r
.82144 .4811 .82698 .51609 .83344 .51358 .82799 .48024 Mtetra
.577 .406 .612 r
.82799 .48024 .83344 .51358 .8399 .51105 .83457 .4794 Mtetra
.578 .408 .616 r
.83457 .4794 .8399 .51105 .84638 .5085 .84116 .47857 Mtetra
.578 .411 .619 r
.84116 .47857 .84638 .5085 .85286 .50594 .84778 .47776 Mtetra
.579 .415 .623 r
.84778 .47776 .85286 .50594 .85936 .50337 .85441 .47696 Mtetra
.58 .419 .628 r
.85441 .47696 .85936 .50337 .86587 .50078 .86107 .47617 Mtetra
.581 .424 .633 r
.86107 .47617 .86587 .50078 .87239 .49819 .86775 .4754 Mtetra
.582 .429 .64 r
.86775 .4754 .87239 .49819 .87892 .49558 .87445 .47463 Mtetra
.583 .436 .647 r
.87445 .47463 .87892 .49558 .88546 .49296 .88117 .47387 Mtetra
.584 .444 .656 r
.88117 .47387 .88546 .49296 .89201 .49033 .88791 .47312 Mtetra
.586 .453 .667 r
.88791 .47312 .89201 .49033 .89858 .48768 .89467 .47238 Mtetra
.588 .465 .68 r
.89467 .47238 .89858 .48768 .90516 .48503 .90146 .47164 Mtetra
.59 .48 .697 r
.90146 .47164 .90516 .48503 .91175 .48238 .90826 .47091 Mtetra
.592 .5 .719 r
.90826 .47091 .91175 .48238 .91835 .47971 .91509 .47018 Mtetra
.594 .527 .749 r
.91509 .47018 .91835 .47971 .92496 .47704 .92194 .46945 Mtetra
.596 .566 .791 r
.92194 .46945 .92496 .47704 .93159 .47436 .9288 .46872 Mtetra
.592 .624 .852 r
.9288 .46872 .93159 .47436 .93822 .47167 .93569 .46799 Mtetra
.783 .769 .84 r
.3325 .64256 .33592 .64554 .34143 .64273 .3381 .63826 Mtetra
.756 .7 .799 r
.3381 .63826 .34143 .64273 .34695 .63992 .34371 .63397 Mtetra
.732 .649 .767 r
.34371 .63397 .34695 .63992 .35248 .6371 .34931 .62967 Mtetra
.712 .61 .741 r
.34931 .62967 .35248 .6371 .35802 .63429 .35492 .62538 Mtetra
.696 .579 .72 r
.35492 .62538 .35802 .63429 .36356 .63147 .36053 .6211 Mtetra
.683 .555 .704 r
.36053 .6211 .36356 .63147 .36911 .62866 .36615 .61683 Mtetra
.672 .535 .69 r
.36615 .61683 .36911 .62866 .37467 .62585 .37176 .61257 Mtetra
.663 .519 .678 r
.37176 .61257 .37467 .62585 .38023 .62304 .37738 .60833 Mtetra
.655 .505 .669 r
.37738 .60833 .38023 .62304 .3858 .62024 .383 .60411 Mtetra
.648 .494 .66 r
.383 .60411 .3858 .62024 .39138 .61745 .38862 .59991 Mtetra
.642 .484 .653 r
.38862 .59991 .39138 .61745 .39697 .61467 .39425 .59574 Mtetra
.637 .475 .647 r
.39425 .59574 .39697 .61467 .40256 .61189 .39987 .59159 Mtetra
.632 .467 .641 r
.39987 .59159 .40256 .61189 .40816 .60913 .4055 .58747 Mtetra
.628 .461 .637 r
.4055 .58747 .40816 .60913 .41377 .60637 .41113 .58338 Mtetra
.625 .455 .632 r
.41113 .58338 .41377 .60637 .41938 .60363 .41677 .57932 Mtetra
.621 .449 .628 r
.41677 .57932 .41938 .60363 .42501 .6009 .4224 .5753 Mtetra
.618 .445 .625 r
.4224 .5753 .42501 .6009 .43064 .59819 .42804 .57132 Mtetra
.615 .44 .622 r
.42804 .57132 .43064 .59819 .43628 .59549 .43368 .56738 Mtetra
.613 .436 .619 r
.43368 .56738 .43628 .59549 .44193 .59281 .43933 .56348 Mtetra
.611 .433 .617 r
.43933 .56348 .44193 .59281 .44758 .59014 .44498 .55962 Mtetra
.608 .429 .614 r
.44498 .55962 .44758 .59014 .45324 .5875 .45063 .55581 Mtetra
.606 .426 .612 r
.45063 .55581 .45324 .5875 .45892 .58487 .45628 .55205 Mtetra
.605 .424 .61 r
.45628 .55205 .45892 .58487 .46459 .58226 .46194 .54834 Mtetra
.603 .421 .608 r
.46194 .54834 .46459 .58226 .47028 .57968 .46761 .54468 Mtetra
.601 .419 .607 r
.46761 .54468 .47028 .57968 .47598 .57712 .47327 .54107 Mtetra
.6 .417 .605 r
.47327 .54107 .47598 .57712 .48168 .57458 .47895 .53753 Mtetra
.598 .414 .604 r
.47895 .53753 .48168 .57458 .4874 .57206 .48462 .53403 Mtetra
.597 .413 .603 r
.48462 .53403 .4874 .57206 .49312 .56957 .49031 .5306 Mtetra
.596 .411 .601 r
.49031 .5306 .49312 .56957 .49885 .5671 .49599 .52723 Mtetra
.595 .409 .6 r
.49599 .52723 .49885 .5671 .5046 .56466 .50169 .52392 Mtetra
.593 .408 .599 r
.50169 .52392 .5046 .56466 .51035 .56225 .50739 .52068 Mtetra
.592 .406 .598 r
.50739 .52068 .51035 .56225 .51611 .55987 .51309 .5175 Mtetra
.591 .405 .598 r
.51309 .5175 .51611 .55987 .52188 .55751 .51881 .51439 Mtetra
.59 .404 .597 r
.51881 .51439 .52188 .55751 .52766 .55518 .52453 .51134 Mtetra
.589 .402 .596 r
.52453 .51134 .52766 .55518 .53345 .55288 .53026 .50836 Mtetra
.589 .401 .595 r
.53026 .50836 .53345 .55288 .53925 .55061 .53599 .50546 Mtetra
.588 .4 .595 r
.53599 .50546 .53925 .55061 .54506 .54837 .54174 .50262 Mtetra
.587 .399 .594 r
.54174 .50262 .54506 .54837 .55089 .54617 .54749 .49986 Mtetra
.586 .398 .594 r
.54749 .49986 .55089 .54617 .55672 .54399 .55326 .49717 Mtetra
.585 .397 .593 r
.55326 .49717 .55672 .54399 .56256 .54185 .55903 .49456 Mtetra
.55903 .49456 .56256 .54185 .56842 .53973 .56481 .49202 Mtetra
.584 .396 .593 r
.56481 .49202 .56842 .53973 .57429 .53765 .57061 .48955 Mtetra
.583 .395 .592 r
.57061 .48955 .57429 .53765 .58017 .53561 .57641 .48717 Mtetra
.583 .394 .592 r
.57641 .48717 .58017 .53561 .58606 .53359 .58223 .48486 Mtetra
.582 .394 .592 r
.58223 .48486 .58606 .53359 .59197 .53162 .58806 .48262 Mtetra
.581 .393 .592 r
.58806 .48262 .59197 .53162 .59789 .52967 .5939 .48047 Mtetra
.581 .393 .591 r
.5939 .48047 .59789 .52967 .60382 .52776 .59975 .47839 Mtetra
.58 .392 .591 r
.59975 .47839 .60382 .52776 .60976 .52588 .60562 .47639 Mtetra
.60562 .47639 .60976 .52588 .61572 .52404 .6115 .47447 Mtetra
.579 .391 .591 r
.6115 .47447 .61572 .52404 .62169 .52223 .6174 .47263 Mtetra
.6174 .47263 .62169 .52223 .62768 .52045 .62331 .47087 Mtetra
.578 .391 .591 r
.62331 .47087 .62768 .52045 .63368 .51871 .62923 .46919 Mtetra
.578 .39 .591 r
.62923 .46919 .63368 .51871 .63969 .51701 .63517 .46759 Mtetra
.577 .39 .591 r
.63517 .46759 .63969 .51701 .64572 .51534 .64113 .46607 Mtetra
.64113 .46607 .64572 .51534 .65176 .5137 .64711 .46462 Mtetra
.576 .389 .592 r
.64711 .46462 .65176 .5137 .65782 .5121 .6531 .46326 Mtetra
.6531 .46326 .65782 .5121 .66389 .51053 .65911 .46197 Mtetra
.575 .389 .592 r
.65911 .46197 .66389 .51053 .66998 .50899 .66514 .46076 Mtetra
.66514 .46076 .66998 .50899 .67609 .50749 .67119 .45963 Mtetra
.574 .389 .593 r
.67119 .45963 .67609 .50749 .68221 .50602 .67726 .45858 Mtetra
.67726 .45858 .68221 .50602 .68835 .50458 .68335 .4576 Mtetra
.68335 .4576 .68835 .50458 .69451 .50318 .68945 .4567 Mtetra
.573 .389 .594 r
.68945 .4567 .69451 .50318 .70068 .50181 .69558 .45587 Mtetra
.69558 .45587 .70068 .50181 .70687 .50047 .70173 .45512 Mtetra
.572 .389 .595 r
.70173 .45512 .70687 .50047 .71307 .49916 .7079 .45444 Mtetra
.572 .39 .596 r
.7079 .45444 .71307 .49916 .7193 .49788 .7141 .45384 Mtetra
.7141 .45384 .7193 .49788 .72554 .49663 .72031 .4533 Mtetra
.571 .39 .597 r
.72031 .4533 .72554 .49663 .7318 .49542 .72655 .45284 Mtetra
.571 .39 .598 r
.72655 .45284 .7318 .49542 .73808 .49423 .73282 .45244 Mtetra
.571 .391 .599 r
.73282 .45244 .73808 .49423 .74437 .49307 .7391 .45211 Mtetra
.57 .391 .6 r
.7391 .45211 .74437 .49307 .75069 .49193 .74541 .45185 Mtetra
.57 .392 .601 r
.74541 .45185 .75069 .49193 .75702 .49083 .75175 .45166 Mtetra
.569 .393 .602 r
.75175 .45166 .75702 .49083 .76338 .48975 .75811 .45152 Mtetra
.569 .393 .604 r
.75811 .45152 .76338 .48975 .76975 .4887 .7645 .45145 Mtetra
.569 .394 .605 r
.7645 .45145 .76975 .4887 .77614 .48767 .77091 .45144 Mtetra
.568 .395 .606 r
.77091 .45144 .77614 .48767 .78255 .48667 .77735 .45149 Mtetra
.568 .396 .608 r
.77735 .45149 .78255 .48667 .78898 .48569 .78381 .4516 Mtetra
.568 .397 .61 r
.78381 .4516 .78898 .48569 .79544 .48473 .7903 .45176 Mtetra
.567 .398 .612 r
.7903 .45176 .79544 .48473 .80191 .48379 .79682 .45198 Mtetra
.567 .4 .614 r
.79682 .45198 .80191 .48379 .8084 .48288 .80337 .45225 Mtetra
.566 .401 .617 r
.80337 .45225 .8084 .48288 .81491 .48198 .80994 .45257 Mtetra
.566 .403 .62 r
.80994 .45257 .81491 .48198 .82144 .4811 .81654 .45293 Mtetra
.566 .405 .623 r
.81654 .45293 .82144 .4811 .82799 .48024 .82317 .45335 Mtetra
.565 .407 .626 r
.82317 .45335 .82799 .48024 .83457 .4794 .82983 .4538 Mtetra
.565 .41 .63 r
.82983 .4538 .83457 .4794 .84116 .47857 .83651 .4543 Mtetra
.564 .413 .634 r
.83651 .4543 .84116 .47857 .84778 .47776 .84323 .45484 Mtetra
.563 .416 .639 r
.84323 .45484 .84778 .47776 .85441 .47696 .84997 .45541 Mtetra
.563 .42 .645 r
.84997 .45541 .85441 .47696 .86107 .47617 .85674 .45602 Mtetra
.562 .424 .651 r
.85674 .45602 .86107 .47617 .86775 .4754 .86355 .45666 Mtetra
.561 .429 .659 r
.86355 .45666 .86775 .4754 .87445 .47463 .87038 .45733 Mtetra
.56 .436 .667 r
.87038 .45733 .87445 .47463 .88117 .47387 .87724 .45803 Mtetra
.559 .443 .678 r
.87724 .45803 .88117 .47387 .88791 .47312 .88412 .45876 Mtetra
.557 .452 .69 r
.88412 .45876 .88791 .47312 .89467 .47238 .89104 .4595 Mtetra
.554 .462 .705 r
.89104 .4595 .89467 .47238 .90146 .47164 .89799 .46027 Mtetra
.551 .476 .724 r
.89799 .46027 .90146 .47164 .90826 .47091 .90496 .46105 Mtetra
.546 .493 .748 r
.90496 .46105 .90826 .47091 .91509 .47018 .91197 .46185 Mtetra
.538 .516 .78 r
.91197 .46185 .91509 .47018 .92194 .46945 .919 .46266 Mtetra
.523 .547 .821 r
.919 .46266 .92194 .46945 .9288 .46872 .92606 .46348 Mtetra
.496 .588 .877 r
.92606 .46348 .9288 .46872 .93569 .46799 .93316 .4643 Mtetra
.8 .769 .824 r
.32907 .63957 .3325 .64256 .3381 .63826 .33472 .63464 Mtetra
.787 .739 .808 r
.33472 .63464 .3381 .63826 .34371 .63397 .34036 .62971 Mtetra
.775 .713 .794 r
.34036 .62971 .34371 .63397 .34931 .62967 .34601 .62479 Mtetra
.764 .689 .78 r
.34601 .62479 .34931 .62967 .35492 .62538 .35166 .61987 Mtetra
.753 .668 .768 r
.35166 .61987 .35492 .62538 .36053 .6211 .3573 .61497 Mtetra
.743 .65 .757 r
.3573 .61497 .36053 .6211 .36615 .61683 .36295 .61008 Mtetra
.734 .633 .747 r
.36295 .61008 .36615 .61683 .37176 .61257 .3686 .60522 Mtetra
.725 .618 .738 r
.3686 .60522 .37176 .61257 .37738 .60833 .37424 .60037 Mtetra
.717 .604 .729 r
.37424 .60037 .37738 .60833 .383 .60411 .37989 .59555 Mtetra
.71 .592 .721 r
.37989 .59555 .383 .60411 .38862 .59991 .38554 .59076 Mtetra
.703 .58 .714 r
.38554 .59076 .38862 .59991 .39425 .59574 .39118 .586 Mtetra
.697 .57 .708 r
.39118 .586 .39425 .59574 .39987 .59159 .39683 .58127 Mtetra
.691 .56 .702 r
.39683 .58127 .39987 .59159 .4055 .58747 .40248 .57658 Mtetra
.686 .552 .697 r
.40248 .57658 .4055 .58747 .41113 .58338 .40812 .57193 Mtetra
.681 .544 .692 r
.40812 .57193 .41113 .58338 .41677 .57932 .41377 .56732 Mtetra
.676 .536 .687 r
.41377 .56732 .41677 .57932 .4224 .5753 .41942 .56276 Mtetra
.671 .529 .683 r
.41942 .56276 .4224 .5753 .42804 .57132 .42507 .55825 Mtetra
.667 .523 .679 r
.42507 .55825 .42804 .57132 .43368 .56738 .43072 .55379 Mtetra
.663 .517 .675 r
.43072 .55379 .43368 .56738 .43933 .56348 .43637 .54938 Mtetra
.659 .512 .672 r
.43637 .54938 .43933 .56348 .44498 .55962 .44202 .54503 Mtetra
.656 .506 .669 r
.44202 .54503 .44498 .55962 .45063 .55581 .44767 .54073 Mtetra
.653 .501 .666 r
.44767 .54073 .45063 .55581 .45628 .55205 .45333 .5365 Mtetra
.649 .497 .663 r
.45333 .5365 .45628 .55205 .46194 .54834 .45899 .53233 Mtetra
.646 .493 .661 r
.45899 .53233 .46194 .54834 .46761 .54468 .46465 .52822 Mtetra
.643 .489 .658 r
.46465 .52822 .46761 .54468 .47327 .54107 .47031 .52418 Mtetra
.641 .485 .656 r
.47031 .52418 .47327 .54107 .47895 .53753 .47597 .52022 Mtetra
.638 .481 .654 r
.47597 .52022 .47895 .53753 .48462 .53403 .48164 .51632 Mtetra
.635 .478 .652 r
.48164 .51632 .48462 .53403 .49031 .5306 .48731 .5125 Mtetra
.633 .475 .65 r
.48731 .5125 .49031 .5306 .49599 .52723 .49299 .50875 Mtetra
.631 .472 .649 r
.49299 .50875 .49599 .52723 .50169 .52392 .49867 .50508 Mtetra
.628 .469 .647 r
.49867 .50508 .50169 .52392 .50739 .52068 .50435 .50149 Mtetra
.626 .466 .646 r
.50435 .50149 .50739 .52068 .51309 .5175 .51004 .49798 Mtetra
.624 .464 .644 r
.51004 .49798 .51309 .5175 .51881 .51439 .51574 .49456 Mtetra
.622 .461 .643 r
.51574 .49456 .51881 .51439 .52453 .51134 .52144 .49122 Mtetra
.62 .459 .642 r
.52144 .49122 .52453 .51134 .53026 .50836 .52715 .48796 Mtetra
.618 .457 .641 r
.52715 .48796 .53026 .50836 .53599 .50546 .53286 .48479 Mtetra
.616 .454 .64 r
.53286 .48479 .53599 .50546 .54174 .50262 .53859 .48171 Mtetra
.614 .453 .639 r
.53859 .48171 .54174 .50262 .54749 .49986 .54432 .47872 Mtetra
.613 .451 .638 r
.54432 .47872 .54749 .49986 .55326 .49717 .55006 .47581 Mtetra
.611 .449 .638 r
.55006 .47581 .55326 .49717 .55903 .49456 .5558 .473 Mtetra
.609 .447 .637 r
.5558 .473 .55903 .49456 .56481 .49202 .56156 .47028 Mtetra
.608 .446 .636 r
.56156 .47028 .56481 .49202 .57061 .48955 .56733 .46766 Mtetra
.606 .444 .636 r
.56733 .46766 .57061 .48955 .57641 .48717 .57311 .46513 Mtetra
.605 .443 .636 r
.57311 .46513 .57641 .48717 .58223 .48486 .5789 .46269 Mtetra
.603 .441 .635 r
.5789 .46269 .58223 .48486 .58806 .48262 .5847 .46035 Mtetra
.602 .44 .635 r
.5847 .46035 .58806 .48262 .5939 .48047 .59051 .45811 Mtetra
.6 .439 .635 r
.59051 .45811 .5939 .48047 .59975 .47839 .59634 .45596 Mtetra
.599 .438 .635 r
.59634 .45596 .59975 .47839 .60562 .47639 .60218 .45391 Mtetra
.597 .437 .634 r
.60218 .45391 .60562 .47639 .6115 .47447 .60804 .45196 Mtetra
.596 .436 .634 r
.60804 .45196 .6115 .47447 .6174 .47263 .61391 .4501 Mtetra
.595 .435 .635 r
.61391 .4501 .6174 .47263 .62331 .47087 .61979 .44834 Mtetra
.593 .434 .635 r
.61979 .44834 .62331 .47087 .62923 .46919 .62569 .44668 Mtetra
.592 .433 .635 r
.62569 .44668 .62923 .46919 .63517 .46759 .63161 .44512 Mtetra
.591 .432 .635 r
.63161 .44512 .63517 .46759 .64113 .46607 .63754 .44365 Mtetra
.59 .432 .635 r
.63754 .44365 .64113 .46607 .64711 .46462 .64349 .44228 Mtetra
.588 .431 .636 r
.64349 .44228 .64711 .46462 .6531 .46326 .64946 .44101 Mtetra
.587 .43 .636 r
.64946 .44101 .6531 .46326 .65911 .46197 .65545 .43983 Mtetra
.586 .43 .637 r
.65545 .43983 .65911 .46197 .66514 .46076 .66146 .43875 Mtetra
.585 .43 .637 r
.66146 .43875 .66514 .46076 .67119 .45963 .66749 .43777 Mtetra
.583 .429 .638 r
.66749 .43777 .67119 .45963 .67726 .45858 .67354 .43688 Mtetra
.582 .429 .639 r
.67354 .43688 .67726 .45858 .68335 .4576 .67961 .43609 Mtetra
.581 .429 .64 r
.67961 .43609 .68335 .4576 .68945 .4567 .6857 .43539 Mtetra
.58 .429 .641 r
.6857 .43539 .68945 .4567 .69558 .45587 .69182 .43478 Mtetra
.579 .429 .642 r
.69182 .43478 .69558 .45587 .70173 .45512 .69795 .43426 Mtetra
.577 .429 .643 r
.69795 .43426 .70173 .45512 .7079 .45444 .70412 .43383 Mtetra
.576 .429 .644 r
.70412 .43383 .7079 .45444 .7141 .45384 .7103 .4335 Mtetra
.575 .429 .646 r
.7103 .4335 .7141 .45384 .72031 .4533 .71651 .43325 Mtetra
.574 .429 .647 r
.71651 .43325 .72031 .4533 .72655 .45284 .72274 .43309 Mtetra
.572 .43 .649 r
.72274 .43309 .72655 .45284 .73282 .45244 .729 .43301 Mtetra
.571 .43 .65 r
.729 .43301 .73282 .45244 .7391 .45211 .73529 .43302 Mtetra
.57 .431 .652 r
.73529 .43302 .7391 .45211 .74541 .45185 .7416 .43311 Mtetra
.568 .431 .654 r
.7416 .43311 .74541 .45185 .75175 .45166 .74794 .43328 Mtetra
.567 .432 .657 r
.74794 .43328 .75175 .45166 .75811 .45152 .75431 .43354 Mtetra
.566 .433 .659 r
.75431 .43354 .75811 .45152 .7645 .45145 .76071 .43387 Mtetra
.564 .434 .662 r
.76071 .43387 .7645 .45145 .77091 .45144 .76713 .43427 Mtetra
.563 .435 .664 r
.76713 .43427 .77091 .45144 .77735 .45149 .77358 .43475 Mtetra
.561 .437 .667 r
.77358 .43475 .77735 .45149 .78381 .4516 .78007 .4353 Mtetra
.56 .438 .671 r
.78007 .4353 .78381 .4516 .7903 .45176 .78658 .43592 Mtetra
.558 .44 .674 r
.78658 .43592 .7903 .45176 .79682 .45198 .79312 .43661 Mtetra
.557 .442 .678 r
.79312 .43661 .79682 .45198 .80337 .45225 .79969 .43736 Mtetra
.555 .444 .682 r
.79969 .43736 .80337 .45225 .80994 .45257 .8063 .43818 Mtetra
.553 .446 .687 r
.8063 .43818 .80994 .45257 .81654 .45293 .81293 .43906 Mtetra
.551 .449 .692 r
.81293 .43906 .81654 .45293 .82317 .45335 .81959 .43999 Mtetra
.548 .452 .698 r
.81959 .43999 .82317 .45335 .82983 .4538 .82629 .44098 Mtetra
.546 .456 .704 r
.82629 .44098 .82983 .4538 .83651 .4543 .83302 .44203 Mtetra
.543 .459 .71 r
.83302 .44203 .83651 .4543 .84323 .45484 .83978 .44312 Mtetra
.541 .464 .718 r
.83978 .44312 .84323 .45484 .84997 .45541 .84657 .44426 Mtetra
.537 .469 .726 r
.84657 .44426 .84997 .45541 .85674 .45602 .8534 .44545 Mtetra
.534 .474 .735 r
.8534 .44545 .85674 .45602 .86355 .45666 .86025 .44668 Mtetra
.529 .48 .745 r
.86025 .44668 .86355 .45666 .87038 .45733 .86714 .44795 Mtetra
.525 .487 .757 r
.86714 .44795 .87038 .45733 .87724 .45803 .87406 .44925 Mtetra
.519 .495 .769 r
.87406 .44925 .87724 .45803 .88412 .45876 .88102 .45059 Mtetra
.512 .504 .784 r
.88102 .45059 .88412 .45876 .89104 .4595 .888 .45195 Mtetra
.504 .514 .8 r
.888 .45195 .89104 .4595 .89799 .46027 .89502 .45334 Mtetra
.494 .525 .818 r
.89502 .45334 .89799 .46027 .90496 .46105 .90208 .45476 Mtetra
.481 .538 .839 r
.90208 .45476 .90496 .46105 .91197 .46185 .90916 .4562 Mtetra
.464 .553 .862 r
.90916 .4562 .91197 .46185 .919 .46266 .91628 .45765 Mtetra
.442 .569 .887 r
.91628 .45765 .919 .46266 .92606 .46348 .92343 .45912 Mtetra
.412 .586 .913 r
.92343 .45912 .92606 .46348 .93316 .4643 .93061 .46059 Mtetra
.789 .769 .835 r
.32563 .63657 .32907 .63957 .33472 .63464 .33126 .63206 Mtetra
.798 .792 .847 r
.33126 .63206 .33472 .63464 .34036 .62971 .33689 .62755 Mtetra
.806 .818 .86 r
.33689 .62755 .34036 .62971 .34601 .62479 .34253 .62305 Mtetra
.813 .845 .873 r
.34253 .62305 .34601 .62479 .35166 .61987 .34817 .61855 Mtetra
.819 .873 .885 r
.34817 .61855 .35166 .61987 .3573 .61497 .3538 .61406 Mtetra
.823 .902 .896 r
.3538 .61406 .3573 .61497 .36295 .61008 .35944 .60959 Mtetra
.822 .931 .903 r
.35944 .60959 .36295 .61008 .3686 .60522 .36509 .60513 Mtetra
.816 .958 .906 r
.36509 .60513 .3686 .60522 .37424 .60037 .37073 .60069 Mtetra
.801 .979 .9 r
.37073 .60069 .37424 .60037 .37989 .59555 .37637 .59626 Mtetra
.774 .992 .883 r
.37637 .59626 .37989 .59555 .38554 .59076 .38202 .59187 Mtetra
.732 .991 .851 r
.38202 .59187 .38554 .59076 .39118 .586 .38767 .5875 Mtetra
.675 .973 .802 r
.38767 .5875 .39118 .586 .39683 .58127 .39332 .58315 Mtetra
.601 .935 .736 r
.39332 .58315 .39683 .58127 .40248 .57658 .39897 .57884 Mtetra
.516 .878 .655 r
.39897 .57884 .40248 .57658 .40812 .57193 .40462 .57456 Mtetra
0 0 0 r
.40462 .57456 .40812 .57193 .41377 .56732 .41028 .57032 Mtetra
.41028 .57032 .41377 .56732 .41942 .56276 .41593 .56612 Mtetra
.41593 .56612 .41942 .56276 .42507 .55825 .42159 .56196 Mtetra
.42159 .56196 .42507 .55825 .43072 .55379 .42725 .55784 Mtetra
.42725 .55784 .43072 .55379 .43637 .54938 .43292 .55377 Mtetra
.43292 .55377 .43637 .54938 .44202 .54503 .43858 .54974 Mtetra
.033 0 0 r
.43858 .54974 .44202 .54503 .44767 .54073 .44425 .54577 Mtetra
.081 0 0 r
.44425 .54577 .44767 .54073 .45333 .5365 .44992 .54185 Mtetra
.123 0 .002 r
.44992 .54185 .45333 .5365 .45899 .53233 .4556 .53798 Mtetra
.16 0 .041 r
.4556 .53798 .45899 .53233 .46465 .52822 .46127 .53417 Mtetra
.191 0 .075 r
.46127 .53417 .46465 .52822 .47031 .52418 .46696 .53041 Mtetra
.219 0 .105 r
.46696 .53041 .47031 .52418 .47597 .52022 .47264 .52672 Mtetra
.244 0 .131 r
.47264 .52672 .47597 .52022 .48164 .51632 .47833 .52309 Mtetra
.266 0 .154 r
.47833 .52309 .48164 .51632 .48731 .5125 .48403 .51952 Mtetra
.285 0 .175 r
.48403 .51952 .48731 .5125 .49299 .50875 .48973 .51602 Mtetra
.302 0 .193 r
.48973 .51602 .49299 .50875 .49867 .50508 .49543 .51259 Mtetra
.318 0 .209 r
.49543 .51259 .49867 .50508 .50435 .50149 .50114 .50922 Mtetra
.332 0 .223 r
.50114 .50922 .50435 .50149 .51004 .49798 .50686 .50593 Mtetra
.345 .004 .236 r
.50686 .50593 .51004 .49798 .51574 .49456 .51258 .5027 Mtetra
.356 .018 .248 r
.51258 .5027 .51574 .49456 .52144 .49122 .51831 .49955 Mtetra
.367 .031 .258 r
.51831 .49955 .52144 .49122 .52715 .48796 .52405 .49647 Mtetra
.376 .043 .267 r
.52405 .49647 .52715 .48796 .53286 .48479 .52979 .49347 Mtetra
.385 .054 .276 r
.52979 .49347 .53286 .48479 .53859 .48171 .53555 .49055 Mtetra
.394 .064 .283 r
.53555 .49055 .53859 .48171 .54432 .47872 .54131 .4877 Mtetra
.401 .073 .29 r
.54131 .4877 .54432 .47872 .55006 .47581 .54708 .48493 Mtetra
.408 .081 .296 r
.54708 .48493 .55006 .47581 .5558 .473 .55286 .48225 Mtetra
.415 .089 .302 r
.55286 .48225 .5558 .473 .56156 .47028 .55865 .47964 Mtetra
.421 .096 .307 r
.55865 .47964 .56156 .47028 .56733 .46766 .56445 .47711 Mtetra
.426 .102 .311 r
.56445 .47711 .56733 .46766 .57311 .46513 .57026 .47467 Mtetra
.432 .108 .315 r
.57026 .47467 .57311 .46513 .5789 .46269 .57608 .4723 Mtetra
.437 .114 .319 r
.57608 .4723 .5789 .46269 .5847 .46035 .58192 .47002 Mtetra
.441 .119 .322 r
.58192 .47002 .5847 .46035 .59051 .45811 .58777 .46783 Mtetra
.446 .123 .324 r
.58777 .46783 .59051 .45811 .59634 .45596 .59363 .46572 Mtetra
.45 .128 .327 r
.59363 .46572 .59634 .45596 .60218 .45391 .5995 .46369 Mtetra
.454 .131 .329 r
.5995 .46369 .60218 .45391 .60804 .45196 .60539 .46175 Mtetra
.457 .135 .33 r
.60539 .46175 .60804 .45196 .61391 .4501 .61129 .45989 Mtetra
.461 .138 .331 r
.61129 .45989 .61391 .4501 .61979 .44834 .61721 .45812 Mtetra
.464 .141 .332 r
.61721 .45812 .61979 .44834 .62569 .44668 .62314 .45643 Mtetra
.467 .143 .333 r
.62314 .45643 .62569 .44668 .63161 .44512 .62909 .45483 Mtetra
.47 .145 .333 r
.62909 .45483 .63161 .44512 .63754 .44365 .63505 .45331 Mtetra
.473 .147 .333 r
.63505 .45331 .63754 .44365 .64349 .44228 .64103 .45188 Mtetra
.475 .149 .332 r
.64103 .45188 .64349 .44228 .64946 .44101 .64703 .45053 Mtetra
.478 .15 .332 r
.64703 .45053 .64946 .44101 .65545 .43983 .65305 .44927 Mtetra
.48 .151 .33 r
.65305 .44927 .65545 .43983 .66146 .43875 .65909 .44809 Mtetra
.482 .152 .329 r
.65909 .44809 .66146 .43875 .66749 .43777 .66514 .44699 Mtetra
.484 .152 .327 r
.66514 .44699 .66749 .43777 .67354 .43688 .67122 .44598 Mtetra
.486 .152 .325 r
.67122 .44598 .67354 .43688 .67961 .43609 .67732 .44505 Mtetra
.488 .152 .322 r
.67732 .44505 .67961 .43609 .6857 .43539 .68343 .4442 Mtetra
.489 .151 .319 r
.68343 .4442 .6857 .43539 .69182 .43478 .68957 .44343 Mtetra
.491 .15 .316 r
.68957 .44343 .69182 .43478 .69795 .43426 .69573 .44274 Mtetra
.492 .149 .312 r
.69573 .44274 .69795 .43426 .70412 .43383 .70191 .44213 Mtetra
.493 .147 .307 r
.70191 .44213 .70412 .43383 .7103 .4335 .70812 .44159 Mtetra
.494 .145 .302 r
.70812 .44159 .7103 .4335 .71651 .43325 .71434 .44114 Mtetra
.495 .142 .297 r
.71434 .44114 .71651 .43325 .72274 .43309 .7206 .44075 Mtetra
.496 .139 .29 r
.7206 .44075 .72274 .43309 .729 .43301 .72687 .44045 Mtetra
.496 .135 .283 r
.72687 .44045 .729 .43301 .73529 .43302 .73317 .44021 Mtetra
.497 .131 .275 r
.73317 .44021 .73529 .43302 .7416 .43311 .7395 .44005 Mtetra
.497 .126 .266 r
.7395 .44005 .7416 .43311 .74794 .43328 .74585 .43996 Mtetra
.496 .12 .256 r
.74585 .43996 .74794 .43328 .75431 .43354 .75223 .43993 Mtetra
.496 .114 .245 r
.75223 .43993 .75431 .43354 .76071 .43387 .75863 .43998 Mtetra
.495 .107 .233 r
.75863 .43998 .76071 .43387 .76713 .43427 .76506 .44009 Mtetra
.493 .098 .219 r
.76506 .44009 .76713 .43427 .77358 .43475 .77152 .44026 Mtetra
.492 .088 .203 r
.77152 .44026 .77358 .43475 .78007 .4353 .778 .44049 Mtetra
.489 .077 .185 r
.778 .44049 .78007 .4353 .78658 .43592 .78451 .44079 Mtetra
.486 .064 .165 r
.78451 .44079 .78658 .43592 .79312 .43661 .79105 .44114 Mtetra
.482 .05 .142 r
.79105 .44114 .79312 .43661 .79969 .43736 .79762 .44155 Mtetra
.476 .033 .116 r
.79762 .44155 .79969 .43736 .8063 .43818 .80422 .44201 Mtetra
.469 .013 .085 r
.80422 .44201 .8063 .43818 .81293 .43906 .81084 .44253 Mtetra
.46 0 .05 r
.81084 .44253 .81293 .43906 .81959 .43999 .8175 .44309 Mtetra
.449 0 .008 r
.8175 .44309 .81959 .43999 .82629 .44098 .82418 .4437 Mtetra
.435 0 0 r
.82418 .4437 .82629 .44098 .83302 .44203 .83089 .44436 Mtetra
.416 0 0 r
.83089 .44436 .83302 .44203 .83978 .44312 .83764 .44506 Mtetra
.392 0 0 r
.83764 .44506 .83978 .44312 .84657 .44426 .84441 .4458 Mtetra
.361 0 0 r
.84441 .4458 .84657 .44426 .8534 .44545 .85121 .44658 Mtetra
.32 0 0 r
.85121 .44658 .8534 .44545 .86025 .44668 .85805 .44739 Mtetra
.268 0 0 r
.85805 .44739 .86025 .44668 .86714 .44795 .86491 .44824 Mtetra
.203 0 0 r
.86491 .44824 .86714 .44795 .87406 .44925 .87181 .44911 Mtetra
.125 0 0 r
.87181 .44911 .87406 .44925 .88102 .45059 .87873 .45002 Mtetra
0 .538 .766 r
.87873 .45002 .88102 .45059 .888 .45195 .88568 .45094 Mtetra
.055 .593 .855 r
.88568 .45094 .888 .45195 .89502 .45334 .89267 .45189 Mtetra
.144 .63 .918 r
.89267 .45189 .89502 .45334 .90208 .45476 .89968 .45286 Mtetra
.222 .65 .955 r
.89968 .45286 .90208 .45476 .90916 .4562 .90673 .45385 Mtetra
.288 .656 .97 r
.90673 .45385 .90916 .4562 .91628 .45765 .91381 .45484 Mtetra
.341 .652 .969 r
.91381 .45484 .91628 .45765 .92343 .45912 .92091 .45585 Mtetra
.383 .642 .958 r
.92091 .45585 .92343 .45912 .93061 .46059 .92805 .45687 Mtetra
.742 .767 .873 r
.32217 .63355 .32563 .63657 .33126 .63206 .32774 .63039 Mtetra
.755 .856 .925 r
.32774 .63039 .33126 .63206 .33689 .62755 .33331 .62722 Mtetra
.729 .948 .951 r
.33331 .62722 .33689 .62755 .34253 .62305 .33888 .62405 Mtetra
.582 .944 .849 r
.33888 .62405 .34253 .62305 .34817 .61855 .34447 .62089 Mtetra
0 0 0 r
.34447 .62089 .34817 .61855 .3538 .61406 .35006 .61772 Mtetra
.35006 .61772 .3538 .61406 .35944 .60959 .35565 .61456 Mtetra
.15 0 0 r
.35565 .61456 .35944 .60959 .36509 .60513 .36125 .6114 Mtetra
.253 0 .111 r
.36125 .6114 .36509 .60513 .37073 .60069 .36686 .60826 Mtetra
.318 0 .198 r
.36686 .60826 .37073 .60069 .37637 .59626 .37248 .60512 Mtetra
.362 .028 .258 r
.37248 .60512 .37637 .59626 .38202 .59187 .3781 .60199 Mtetra
.393 .074 .301 r
.3781 .60199 .38202 .59187 .38767 .5875 .38372 .59887 Mtetra
.416 .108 .333 r
.38372 .59887 .38767 .5875 .39332 .58315 .38936 .59576 Mtetra
.433 .135 .357 r
.38936 .59576 .39332 .58315 .39897 .57884 .395 .59267 Mtetra
.447 .156 .377 r
.395 .59267 .39897 .57884 .40462 .57456 .40064 .58959 Mtetra
.459 .174 .393 r
.40064 .58959 .40462 .57456 .41028 .57032 .4063 .58653 Mtetra
.468 .188 .406 r
.4063 .58653 .41028 .57032 .41593 .56612 .41196 .58349 Mtetra
.476 .201 .417 r
.41196 .58349 .41593 .56612 .42159 .56196 .41762 .58046 Mtetra
.482 .211 .426 r
.41762 .58046 .42159 .56196 .42725 .55784 .42329 .57746 Mtetra
.488 .22 .434 r
.42329 .57746 .42725 .55784 .43292 .55377 .42897 .57448 Mtetra
.493 .228 .441 r
.42897 .57448 .43292 .55377 .43858 .54974 .43466 .57153 Mtetra
.497 .235 .447 r
.43466 .57153 .43858 .54974 .44425 .54577 .44035 .56859 Mtetra
.501 .241 .452 r
.44035 .56859 .44425 .54577 .44992 .54185 .44605 .56569 Mtetra
.504 .246 .457 r
.44605 .56569 .44992 .54185 .4556 .53798 .45176 .56281 Mtetra
.507 .251 .461 r
.45176 .56281 .4556 .53798 .46127 .53417 .45748 .55996 Mtetra
.51 .255 .465 r
.45748 .55996 .46127 .53417 .46696 .53041 .4632 .55713 Mtetra
.512 .259 .468 r
.4632 .55713 .46696 .53041 .47264 .52672 .46893 .55434 Mtetra
.515 .263 .471 r
.46893 .55434 .47264 .52672 .47833 .52309 .47467 .55158 Mtetra
.517 .266 .474 r
.47467 .55158 .47833 .52309 .48403 .51952 .48041 .54885 Mtetra
.519 .269 .476 r
.48041 .54885 .48403 .51952 .48973 .51602 .48617 .54616 Mtetra
.52 .272 .479 r
.48617 .54616 .48973 .51602 .49543 .51259 .49193 .5435 Mtetra
.522 .274 .481 r
.49193 .5435 .49543 .51259 .50114 .50922 .49771 .54087 Mtetra
.523 .276 .482 r
.49771 .54087 .50114 .50922 .50686 .50593 .50349 .53828 Mtetra
.525 .278 .484 r
.50349 .53828 .50686 .50593 .51258 .5027 .50928 .53572 Mtetra
.526 .28 .486 r
.50928 .53572 .51258 .5027 .51831 .49955 .51508 .53321 Mtetra
.527 .282 .487 r
.51508 .53321 .51831 .49955 .52405 .49647 .52089 .53073 Mtetra
.528 .284 .488 r
.52089 .53073 .52405 .49647 .52979 .49347 .52671 .52829 Mtetra
.529 .285 .489 r
.52671 .52829 .52979 .49347 .53555 .49055 .53254 .52589 Mtetra
.53 .287 .49 r
.53254 .52589 .53555 .49055 .54131 .4877 .53838 .52353 Mtetra
.531 .288 .491 r
.53838 .52353 .54131 .4877 .54708 .48493 .54423 .52121 Mtetra
.532 .289 .492 r
.54423 .52121 .54708 .48493 .55286 .48225 .55009 .51894 Mtetra
.533 .29 .493 r
.55009 .51894 .55286 .48225 .55865 .47964 .55596 .5167 Mtetra
.533 .291 .494 r
.55596 .5167 .55865 .47964 .56445 .47711 .56185 .51451 Mtetra
.534 .292 .494 r
.56185 .51451 .56445 .47711 .57026 .47467 .56774 .51236 Mtetra
.535 .293 .495 r
.56774 .51236 .57026 .47467 .57608 .4723 .57365 .51025 Mtetra
.57365 .51025 .57608 .4723 .58192 .47002 .57957 .50819 Mtetra
.536 .294 .496 r
.57957 .50819 .58192 .47002 .58777 .46783 .58551 .50617 Mtetra
.536 .295 .496 r
.58551 .50617 .58777 .46783 .59363 .46572 .59145 .50419 Mtetra
.537 .295 .496 r
.59145 .50419 .59363 .46572 .5995 .46369 .59741 .50226 Mtetra
.537 .296 .496 r
.59741 .50226 .5995 .46369 .60539 .46175 .60338 .50037 Mtetra
.538 .296 .496 r
.60338 .50037 .60539 .46175 .61129 .45989 .60937 .49853 Mtetra
.538 .296 .497 r
.60937 .49853 .61129 .45989 .61721 .45812 .61537 .49673 Mtetra
.539 .297 .497 r
.61537 .49673 .61721 .45812 .62314 .45643 .62139 .49498 Mtetra
.62139 .49498 .62314 .45643 .62909 .45483 .62742 .49327 Mtetra
.539 .297 .496 r
.62742 .49327 .62909 .45483 .63505 .45331 .63346 .4916 Mtetra
.54 .297 .496 r
.63346 .4916 .63505 .45331 .64103 .45188 .63953 .48998 Mtetra
.63953 .48998 .64103 .45188 .64703 .45053 .6456 .4884 Mtetra
.6456 .4884 .64703 .45053 .65305 .44927 .6517 .48687 Mtetra
.54 .297 .495 r
.6517 .48687 .65305 .44927 .65909 .44809 .65781 .48538 Mtetra
.541 .297 .495 r
.65781 .48538 .65909 .44809 .66514 .44699 .66393 .48393 Mtetra
.541 .297 .494 r
.66393 .48393 .66514 .44699 .67122 .44598 .67007 .48253 Mtetra
.541 .296 .494 r
.67007 .48253 .67122 .44598 .67732 .44505 .67623 .48117 Mtetra
.541 .296 .493 r
.67623 .48117 .67732 .44505 .68343 .4442 .68241 .47985 Mtetra
.541 .296 .492 r
.68241 .47985 .68343 .4442 .68957 .44343 .68861 .47858 Mtetra
.541 .295 .491 r
.68861 .47858 .68957 .44343 .69573 .44274 .69482 .47734 Mtetra
.69482 .47734 .69573 .44274 .70191 .44213 .70105 .47615 Mtetra
.541 .294 .49 r
.70105 .47615 .70191 .44213 .70812 .44159 .7073 .47499 Mtetra
.541 .293 .488 r
.7073 .47499 .70812 .44159 .71434 .44114 .71357 .47388 Mtetra
.541 .292 .487 r
.71357 .47388 .71434 .44114 .7206 .44075 .71986 .4728 Mtetra
.541 .291 .486 r
.71986 .4728 .7206 .44075 .72687 .44045 .72617 .47176 Mtetra
.541 .29 .484 r
.72617 .47176 .72687 .44045 .73317 .44021 .7325 .47076 Mtetra
.541 .289 .482 r
.7325 .47076 .73317 .44021 .7395 .44005 .73885 .46979 Mtetra
.541 .288 .481 r
.73885 .46979 .7395 .44005 .74585 .43996 .74522 .46886 Mtetra
.541 .286 .478 r
.74522 .46886 .74585 .43996 .75223 .43993 .7516 .46797 Mtetra
.54 .284 .476 r
.7516 .46797 .75223 .43993 .75863 .43998 .75801 .46711 Mtetra
.54 .282 .474 r
.75801 .46711 .75863 .43998 .76506 .44009 .76444 .46628 Mtetra
.539 .28 .471 r
.76444 .46628 .76506 .44009 .77152 .44026 .7709 .46548 Mtetra
.539 .278 .468 r
.7709 .46548 .77152 .44026 .778 .44049 .77737 .46472 Mtetra
.538 .275 .464 r
.77737 .46472 .778 .44049 .78451 .44079 .78387 .46398 Mtetra
.538 .272 .46 r
.78387 .46398 .78451 .44079 .79105 .44114 .79038 .46328 Mtetra
.537 .268 .456 r
.79038 .46328 .79105 .44114 .79762 .44155 .79692 .4626 Mtetra
.536 .264 .451 r
.79692 .4626 .79762 .44155 .80422 .44201 .80348 .46194 Mtetra
.534 .26 .445 r
.80348 .46194 .80422 .44201 .81084 .44253 .81006 .46131 Mtetra
.533 .255 .439 r
.81006 .46131 .81084 .44253 .8175 .44309 .81667 .46071 Mtetra
.531 .249 .431 r
.81667 .46071 .8175 .44309 .82418 .4437 .8233 .46012 Mtetra
.529 .242 .422 r
.8233 .46012 .82418 .4437 .83089 .44436 .82995 .45956 Mtetra
.527 .233 .412 r
.82995 .45956 .83089 .44436 .83764 .44506 .83662 .45902 Mtetra
.523 .223 .399 r
.83662 .45902 .83764 .44506 .84441 .4458 .84332 .4585 Mtetra
.519 .211 .384 r
.84332 .4585 .84441 .4458 .85121 .44658 .85004 .45799 Mtetra
.514 .196 .365 r
.85004 .45799 .85121 .44658 .85805 .44739 .85678 .4575 Mtetra
.507 .177 .342 r
.85678 .4575 .85805 .44739 .86491 .44824 .86354 .45703 Mtetra
.498 .152 .311 r
.86354 .45703 .86491 .44824 .87181 .44911 .87033 .45656 Mtetra
.485 .119 .269 r
.87033 .45656 .87181 .44911 .87873 .45002 .87714 .45611 Mtetra
.465 .073 .211 r
.87714 .45611 .87873 .45002 .88568 .45094 .88398 .45567 Mtetra
.432 .005 .125 r
.88398 .45567 .88568 .45094 .89267 .45189 .89084 .45523 Mtetra
.375 0 0 r
.89084 .45523 .89267 .45189 .89968 .45286 .89772 .45481 Mtetra
.263 0 0 r
.89772 .45481 .89968 .45286 .90673 .45385 .90462 .45438 Mtetra
.043 0 0 r
.90462 .45438 .90673 .45385 .91381 .45484 .91155 .45396 Mtetra
.262 .748 .922 r
.91155 .45396 .91381 .45484 .92091 .45585 .9185 .45355 Mtetra
.463 .764 .995 r
.9185 .45355 .92091 .45585 .92805 .45687 .92548 .45313 Mtetra
.631 .745 .93 r
.3187 .63053 .32217 .63355 .32774 .63039 .32417 .6292 Mtetra
.555 .858 .997 r
.32417 .6292 .32774 .63039 .33331 .62722 .32965 .62787 Mtetra
.228 .746 .756 r
.32965 .62787 .33331 .62722 .33888 .62405 .33514 .62653 Mtetra
.148 0 0 r
.33514 .62653 .33888 .62405 .34447 .62089 .34064 .62519 Mtetra
.324 0 .04 r
.34064 .62519 .34447 .62089 .35006 .61772 .34615 .62385 Mtetra
.402 .017 .189 r
.34615 .62385 .35006 .61772 .35565 .61456 .35168 .6225 Mtetra
.444 .092 .273 r
.35168 .6225 .35565 .61456 .36125 .6114 .35722 .62115 Mtetra
.468 .14 .326 r
.35722 .62115 .36125 .6114 .36686 .60826 .36277 .61979 Mtetra
.484 .173 .362 r
.36277 .61979 .36686 .60826 .37248 .60512 .36834 .61843 Mtetra
.496 .197 .388 r
.36834 .61843 .37248 .60512 .3781 .60199 .37392 .61706 Mtetra
.504 .215 .408 r
.37392 .61706 .3781 .60199 .38372 .59887 .37951 .61568 Mtetra
.511 .229 .423 r
.37951 .61568 .38372 .59887 .38936 .59576 .38511 .6143 Mtetra
.516 .24 .435 r
.38511 .6143 .38936 .59576 .395 .59267 .39073 .61291 Mtetra
.52 .25 .445 r
.39073 .61291 .395 .59267 .40064 .58959 .39636 .61151 Mtetra
.523 .257 .454 r
.39636 .61151 .40064 .58959 .4063 .58653 .402 .6101 Mtetra
.526 .264 .461 r
.402 .6101 .4063 .58653 .41196 .58349 .40766 .60869 Mtetra
.528 .269 .466 r
.40766 .60869 .41196 .58349 .41762 .58046 .41332 .60727 Mtetra
.53 .274 .471 r
.41332 .60727 .41762 .58046 .42329 .57746 .41901 .60584 Mtetra
.532 .278 .476 r
.41901 .60584 .42329 .57746 .42897 .57448 .4247 .60441 Mtetra
.533 .282 .48 r
.4247 .60441 .42897 .57448 .43466 .57153 .43041 .60296 Mtetra
.535 .285 .483 r
.43041 .60296 .43466 .57153 .44035 .56859 .43613 .6015 Mtetra
.536 .288 .486 r
.43613 .6015 .44035 .56859 .44605 .56569 .44186 .60004 Mtetra
.537 .29 .489 r
.44186 .60004 .44605 .56569 .45176 .56281 .44761 .59856 Mtetra
.538 .293 .491 r
.44761 .59856 .45176 .56281 .45748 .55996 .45337 .59708 Mtetra
.539 .295 .493 r
.45337 .59708 .45748 .55996 .4632 .55713 .45915 .59558 Mtetra
.539 .296 .495 r
.45915 .59558 .4632 .55713 .46893 .55434 .46493 .59407 Mtetra
.54 .298 .497 r
.46493 .59407 .46893 .55434 .47467 .55158 .47073 .59256 Mtetra
.541 .299 .499 r
.47073 .59256 .47467 .55158 .48041 .54885 .47655 .59103 Mtetra
.541 .301 .5 r
.47655 .59103 .48041 .54885 .48617 .54616 .48237 .58949 Mtetra
.542 .302 .501 r
.48237 .58949 .48617 .54616 .49193 .5435 .48821 .58793 Mtetra
.542 .303 .503 r
.48821 .58793 .49193 .5435 .49771 .54087 .49406 .58637 Mtetra
.542 .304 .504 r
.49406 .58637 .49771 .54087 .50349 .53828 .49993 .5848 Mtetra
.543 .305 .505 r
.49993 .5848 .50349 .53828 .50928 .53572 .50581 .58321 Mtetra
.543 .306 .506 r
.50581 .58321 .50928 .53572 .51508 .53321 .5117 .58161 Mtetra
.543 .307 .506 r
.5117 .58161 .51508 .53321 .52089 .53073 .51761 .57999 Mtetra
.544 .307 .507 r
.51761 .57999 .52089 .53073 .52671 .52829 .52353 .57837 Mtetra
.544 .308 .508 r
.52353 .57837 .52671 .52829 .53254 .52589 .52946 .57673 Mtetra
.52946 .57673 .53254 .52589 .53838 .52353 .53541 .57508 Mtetra
.544 .309 .509 r
.53541 .57508 .53838 .52353 .54423 .52121 .54137 .57341 Mtetra
.544 .309 .51 r
.54137 .57341 .54423 .52121 .55009 .51894 .54734 .57173 Mtetra
.544 .31 .51 r
.54734 .57173 .55009 .51894 .55596 .5167 .55332 .57004 Mtetra
.55332 .57004 .55596 .5167 .56185 .51451 .55932 .56834 Mtetra
.545 .31 .511 r
.55932 .56834 .56185 .51451 .56774 .51236 .56533 .56662 Mtetra
.545 .311 .511 r
.56533 .56662 .56774 .51236 .57365 .51025 .57136 .56488 Mtetra
.57136 .56488 .57365 .51025 .57957 .50819 .5774 .56313 Mtetra
.5774 .56313 .57957 .50819 .58551 .50617 .58345 .56137 Mtetra
.545 .311 .512 r
.58345 .56137 .58551 .50617 .59145 .50419 .58951 .5596 Mtetra
.58951 .5596 .59145 .50419 .59741 .50226 .59559 .55781 Mtetra
.59559 .55781 .59741 .50226 .60338 .50037 .60168 .556 Mtetra
.60168 .556 .60338 .50037 .60937 .49853 .60779 .55418 Mtetra
.60779 .55418 .60937 .49853 .61537 .49673 .6139 .55235 Mtetra
.544 .311 .512 r
.6139 .55235 .61537 .49673 .62139 .49498 .62003 .5505 Mtetra
.62003 .5505 .62139 .49498 .62742 .49327 .62618 .54864 Mtetra
.544 .311 .511 r
.62618 .54864 .62742 .49327 .63346 .4916 .63233 .54676 Mtetra
.544 .31 .511 r
.63233 .54676 .63346 .4916 .63953 .48998 .6385 .54487 Mtetra
.6385 .54487 .63953 .48998 .6456 .4884 .64468 .54297 Mtetra
.64468 .54297 .6456 .4884 .6517 .48687 .65088 .54105 Mtetra
.65088 .54105 .6517 .48687 .65781 .48538 .65709 .53911 Mtetra
.543 .309 .51 r
.65709 .53911 .65781 .48538 .66393 .48393 .66331 .53717 Mtetra
.66331 .53717 .66393 .48393 .67007 .48253 .66954 .5352 Mtetra
.543 .308 .509 r
.66954 .5352 .67007 .48253 .67623 .48117 .67579 .53323 Mtetra
.67579 .53323 .67623 .48117 .68241 .47985 .68205 .53124 Mtetra
.542 .307 .508 r
.68205 .53124 .68241 .47985 .68861 .47858 .68832 .52923 Mtetra
.542 .306 .508 r
.68832 .52923 .68861 .47858 .69482 .47734 .69461 .52722 Mtetra
.542 .306 .507 r
.69461 .52722 .69482 .47734 .70105 .47615 .70091 .52519 Mtetra
.541 .305 .506 r
.70091 .52519 .70105 .47615 .7073 .47499 .70722 .52314 Mtetra
.541 .304 .505 r
.70722 .52314 .7073 .47499 .71357 .47388 .71355 .52108 Mtetra
.54 .303 .504 r
.71355 .52108 .71357 .47388 .71986 .4728 .71989 .51901 Mtetra
.54 .302 .503 r
.71989 .51901 .71986 .4728 .72617 .47176 .72624 .51693 Mtetra
.539 .301 .502 r
.72624 .51693 .72617 .47176 .7325 .47076 .7326 .51483 Mtetra
.539 .3 .501 r
.7326 .51483 .7325 .47076 .73885 .46979 .73898 .51272 Mtetra
.538 .298 .5 r
.73898 .51272 .73885 .46979 .74522 .46886 .74537 .5106 Mtetra
.537 .297 .498 r
.74537 .5106 .74522 .46886 .7516 .46797 .75177 .50846 Mtetra
.536 .295 .497 r
.75177 .50846 .7516 .46797 .75801 .46711 .75819 .50631 Mtetra
.535 .293 .495 r
.75819 .50631 .75801 .46711 .76444 .46628 .76462 .50415 Mtetra
.534 .291 .493 r
.76462 .50415 .76444 .46628 .7709 .46548 .77106 .50198 Mtetra
.533 .289 .49 r
.77106 .50198 .7709 .46548 .77737 .46472 .77751 .4998 Mtetra
.532 .286 .488 r
.77751 .4998 .77737 .46472 .78387 .46398 .78398 .4976 Mtetra
.531 .283 .485 r
.78398 .4976 .78387 .46398 .79038 .46328 .79046 .4954 Mtetra
.529 .28 .482 r
.79046 .4954 .79038 .46328 .79692 .4626 .79696 .49318 Mtetra
.527 .277 .479 r
.79696 .49318 .79692 .4626 .80348 .46194 .80346 .49095 Mtetra
.525 .273 .475 r
.80346 .49095 .80348 .46194 .81006 .46131 .80999 .48872 Mtetra
.523 .268 .47 r
.80999 .48872 .81006 .46131 .81667 .46071 .81652 .48647 Mtetra
.521 .263 .465 r
.81652 .48647 .81667 .46071 .8233 .46012 .82307 .48421 Mtetra
.517 .257 .459 r
.82307 .48421 .8233 .46012 .82995 .45956 .82963 .48195 Mtetra
.514 .25 .452 r
.82963 .48195 .82995 .45956 .83662 .45902 .8362 .47967 Mtetra
.51 .241 .443 r
.8362 .47967 .83662 .45902 .84332 .4585 .84279 .47739 Mtetra
.504 .231 .433 r
.84279 .47739 .84332 .4585 .85004 .45799 .84939 .47509 Mtetra
.498 .218 .42 r
.84939 .47509 .85004 .45799 .85678 .4575 .856 .47279 Mtetra
.49 .202 .404 r
.856 .47279 .85678 .4575 .86354 .45703 .86263 .47048 Mtetra
.479 .182 .383 r
.86263 .47048 .86354 .45703 .87033 .45656 .86927 .46816 Mtetra
.464 .155 .356 r
.86927 .46816 .87033 .45656 .87714 .45611 .87592 .46584 Mtetra
.443 .118 .317 r
.87592 .46584 .87714 .45611 .88398 .45567 .88259 .4635 Mtetra
.412 .063 .26 r
.88259 .4635 .88398 .45567 .89084 .45523 .88927 .46116 Mtetra
.359 0 .169 r
.88927 .46116 .89084 .45523 .89772 .45481 .89597 .45882 Mtetra
.259 0 .004 r
.89597 .45882 .89772 .45481 .90462 .45438 .90268 .45646 Mtetra
.04 0 0 r
.90268 .45646 .90462 .45438 .91155 .45396 .9094 .45411 Mtetra
.368 .836 .811 r
.9094 .45411 .91155 .45396 .9185 .45355 .91614 .45174 Mtetra
.635 .885 .986 r
.91614 .45174 .9185 .45355 .92548 .45313 .92289 .44937 Mtetra
.429 .671 .963 r
.31522 .62749 .3187 .63053 .32417 .6292 .32059 .6279 Mtetra
.183 .67 .926 r
.32059 .6279 .32417 .6292 .32965 .62787 .32597 .62831 Mtetra
.204 0 0 r
.32597 .62831 .32965 .62787 .33514 .62653 .33138 .62872 Mtetra
.405 0 0 r
.33138 .62872 .33514 .62653 .34064 .62519 .3368 .62913 Mtetra
.477 .036 .121 r
.3368 .62913 .34064 .62519 .34615 .62385 .34224 .62953 Mtetra
.508 .116 .232 r
.34224 .62953 .34615 .62385 .35168 .6225 .3477 .62991 Mtetra
.523 .164 .299 r
.3477 .62991 .35168 .6225 .35722 .62115 .35318 .63029 Mtetra
.532 .196 .343 r
.35318 .63029 .35722 .62115 .36277 .61979 .35867 .63066 Mtetra
.537 .218 .374 r
.35867 .63066 .36277 .61979 .36834 .61843 .36419 .631 Mtetra
.541 .234 .397 r
.36419 .631 .36834 .61843 .37392 .61706 .36972 .63133 Mtetra
.543 .247 .414 r
.36972 .63133 .37392 .61706 .37951 .61568 .37527 .63165 Mtetra
.545 .256 .428 r
.37527 .63165 .37951 .61568 .38511 .6143 .38084 .63193 Mtetra
.546 .264 .439 r
.38084 .63193 .38511 .6143 .39073 .61291 .38643 .6322 Mtetra
.547 .271 .448 r
.38643 .6322 .39073 .61291 .39636 .61151 .39204 .63244 Mtetra
.548 .276 .455 r
.39204 .63244 .39636 .61151 .402 .6101 .39767 .63265 Mtetra
.548 .281 .462 r
.39767 .63265 .402 .6101 .40766 .60869 .40332 .63283 Mtetra
.549 .285 .467 r
.40332 .63283 .40766 .60869 .41332 .60727 .40899 .63298 Mtetra
.549 .288 .472 r
.40899 .63298 .41332 .60727 .41901 .60584 .41468 .63309 Mtetra
.549 .291 .476 r
.41468 .63309 .41901 .60584 .4247 .60441 .42038 .63317 Mtetra
.55 .293 .48 r
.42038 .63317 .4247 .60441 .43041 .60296 .42611 .63321 Mtetra
.55 .295 .483 r
.42611 .63321 .43041 .60296 .43613 .6015 .43185 .63321 Mtetra
.55 .297 .486 r
.43185 .63321 .43613 .6015 .44186 .60004 .43762 .63317 Mtetra
.55 .299 .488 r
.43762 .63317 .44186 .60004 .44761 .59856 .4434 .63309 Mtetra
.55 .301 .491 r
.4434 .63309 .44761 .59856 .45337 .59708 .4492 .63296 Mtetra
.55 .302 .493 r
.4492 .63296 .45337 .59708 .45915 .59558 .45502 .63278 Mtetra
.55 .303 .495 r
.45502 .63278 .45915 .59558 .46493 .59407 .46086 .63255 Mtetra
.55 .304 .496 r
.46086 .63255 .46493 .59407 .47073 .59256 .46672 .63227 Mtetra
.549 .305 .498 r
.46672 .63227 .47073 .59256 .47655 .59103 .47259 .63194 Mtetra
.549 .306 .499 r
.47259 .63194 .47655 .59103 .48237 .58949 .47849 .63155 Mtetra
.549 .307 .5 r
.47849 .63155 .48237 .58949 .48821 .58793 .4844 .63111 Mtetra
.549 .307 .501 r
.4844 .63111 .48821 .58793 .49406 .58637 .49033 .63061 Mtetra
.549 .308 .502 r
.49033 .63061 .49406 .58637 .49993 .5848 .49628 .63006 Mtetra
.549 .308 .503 r
.49628 .63006 .49993 .5848 .50581 .58321 .50224 .62944 Mtetra
.549 .309 .504 r
.50224 .62944 .50581 .58321 .5117 .58161 .50822 .62876 Mtetra
.548 .309 .505 r
.50822 .62876 .5117 .58161 .51761 .57999 .51422 .62802 Mtetra
.548 .309 .506 r
.51422 .62802 .51761 .57999 .52353 .57837 .52024 .62721 Mtetra
.548 .31 .506 r
.52024 .62721 .52353 .57837 .52946 .57673 .52627 .62634 Mtetra
.548 .31 .507 r
.52627 .62634 .52946 .57673 .53541 .57508 .53232 .6254 Mtetra
.547 .31 .507 r
.53232 .6254 .53541 .57508 .54137 .57341 .53838 .6244 Mtetra
.547 .31 .508 r
.53838 .6244 .54137 .57341 .54734 .57173 .54446 .62332 Mtetra
.54446 .62332 .54734 .57173 .55332 .57004 .55056 .62218 Mtetra
.546 .31 .508 r
.55056 .62218 .55332 .57004 .55932 .56834 .55667 .62097 Mtetra
.546 .31 .509 r
.55667 .62097 .55932 .56834 .56533 .56662 .56279 .61969 Mtetra
.56279 .61969 .56533 .56662 .57136 .56488 .56893 .61833 Mtetra
.56893 .61833 .57136 .56488 .5774 .56313 .57509 .61691 Mtetra
.545 .31 .509 r
.57509 .61691 .5774 .56313 .58345 .56137 .58125 .61541 Mtetra
.58125 .61541 .58345 .56137 .58951 .5596 .58744 .61383 Mtetra
.544 .309 .509 r
.58744 .61383 .58951 .5596 .59559 .55781 .59363 .61219 Mtetra
.59363 .61219 .59559 .55781 .60168 .556 .59984 .61047 Mtetra
.59984 .61047 .60168 .556 .60779 .55418 .60605 .60868 Mtetra
.543 .308 .509 r
.60605 .60868 .60779 .55418 .6139 .55235 .61229 .60681 Mtetra
.61229 .60681 .6139 .55235 .62003 .5505 .61853 .60487 Mtetra
.542 .308 .509 r
.61853 .60487 .62003 .5505 .62618 .54864 .62478 .60285 Mtetra
.542 .307 .509 r
.62478 .60285 .62618 .54864 .63233 .54676 .63105 .60076 Mtetra
.541 .307 .509 r
.63105 .60076 .63233 .54676 .6385 .54487 .63733 .5986 Mtetra
.541 .306 .508 r
.63733 .5986 .6385 .54487 .64468 .54297 .64361 .59636 Mtetra
.54 .305 .508 r
.64361 .59636 .64468 .54297 .65088 .54105 .64991 .59406 Mtetra
.64991 .59406 .65088 .54105 .65709 .53911 .65622 .59167 Mtetra
.539 .304 .507 r
.65622 .59167 .65709 .53911 .66331 .53717 .66253 .58922 Mtetra
.538 .303 .507 r
.66253 .58922 .66331 .53717 .66954 .5352 .66886 .58669 Mtetra
.538 .302 .506 r
.66886 .58669 .66954 .5352 .67579 .53323 .67519 .58409 Mtetra
.537 .302 .506 r
.67519 .58409 .67579 .53323 .68205 .53124 .68153 .58143 Mtetra
.536 .301 .505 r
.68153 .58143 .68205 .53124 .68832 .52923 .68788 .57869 Mtetra
.535 .3 .504 r
.68788 .57869 .68832 .52923 .69461 .52722 .69424 .57588 Mtetra
.535 .298 .504 r
.69424 .57588 .69461 .52722 .70091 .52519 .70061 .57301 Mtetra
.534 .297 .503 r
.70061 .57301 .70091 .52519 .70722 .52314 .70698 .57007 Mtetra
.533 .296 .502 r
.70698 .57007 .70722 .52314 .71355 .52108 .71336 .56706 Mtetra
.532 .295 .501 r
.71336 .56706 .71355 .52108 .71989 .51901 .71975 .56399 Mtetra
.531 .293 .499 r
.71975 .56399 .71989 .51901 .72624 .51693 .72614 .56086 Mtetra
.53 .291 .498 r
.72614 .56086 .72624 .51693 .7326 .51483 .73254 .55766 Mtetra
.528 .29 .497 r
.73254 .55766 .7326 .51483 .73898 .51272 .73895 .5544 Mtetra
.527 .288 .495 r
.73895 .5544 .73898 .51272 .74537 .5106 .74536 .55109 Mtetra
.526 .285 .494 r
.74536 .55109 .74537 .5106 .75177 .50846 .75177 .54771 Mtetra
.524 .283 .492 r
.75177 .54771 .75177 .50846 .75819 .50631 .7582 .54428 Mtetra
.522 .281 .49 r
.7582 .54428 .75819 .50631 .76462 .50415 .76462 .5408 Mtetra
.52 .278 .488 r
.76462 .5408 .76462 .50415 .77106 .50198 .77106 .53726 Mtetra
.518 .275 .485 r
.77106 .53726 .77106 .50198 .77751 .4998 .7775 .53367 Mtetra
.516 .271 .482 r
.7775 .53367 .77751 .4998 .78398 .4976 .78394 .53003 Mtetra
.514 .268 .479 r
.78394 .53003 .78398 .4976 .79046 .4954 .79039 .52635 Mtetra
.511 .263 .476 r
.79039 .52635 .79046 .4954 .79696 .49318 .79684 .52261 Mtetra
.508 .259 .472 r
.79684 .52261 .79696 .49318 .80346 .49095 .80329 .51884 Mtetra
.504 .253 .467 r
.80329 .51884 .80346 .49095 .80999 .48872 .80976 .51502 Mtetra
.5 .247 .462 r
.80976 .51502 .80999 .48872 .81652 .48647 .81622 .51116 Mtetra
.496 .24 .456 r
.81622 .51116 .81652 .48647 .82307 .48421 .82269 .50726 Mtetra
.49 .232 .449 r
.82269 .50726 .82307 .48421 .82963 .48195 .82916 .50332 Mtetra
.484 .222 .441 r
.82916 .50332 .82963 .48195 .8362 .47967 .83564 .49936 Mtetra
.476 .211 .431 r
.83564 .49936 .8362 .47967 .84279 .47739 .84213 .49535 Mtetra
.467 .197 .419 r
.84213 .49535 .84279 .47739 .84939 .47509 .84861 .49132 Mtetra
.456 .18 .404 r
.84861 .49132 .84939 .47509 .856 .47279 .85511 .48726 Mtetra
.442 .158 .386 r
.85511 .48726 .856 .47279 .86263 .47048 .8616 .48318 Mtetra
.423 .13 .361 r
.8616 .48318 .86263 .47048 .86927 .46816 .8681 .47907 Mtetra
.397 .093 .328 r
.8681 .47907 .86927 .46816 .87592 .46584 .87461 .47494 Mtetra
.361 .041 .281 r
.87461 .47494 .87592 .46584 .88259 .4635 .88112 .47079 Mtetra
.305 0 .21 r
.88112 .47079 .88259 .4635 .88927 .46116 .88764 .46662 Mtetra
.212 0 .093 r
.88764 .46662 .88927 .46116 .89597 .45882 .89416 .46244 Mtetra
.04 0 0 r
.89416 .46244 .89597 .45882 .90268 .45646 .90069 .45824 Mtetra
0 0 0 r
.90069 .45824 .90268 .45646 .9094 .45411 .90722 .45404 Mtetra
.653 .97 .861 r
.90722 .45404 .9094 .45411 .91614 .45174 .91376 .44982 Mtetra
.778 .918 .932 r
.91376 .44982 .91614 .45174 .92289 .44937 .9203 .4456 Mtetra
.226 .567 .939 r
.31172 .62444 .31522 .62749 .32059 .6279 .31703 .62594 Mtetra
.024 .522 .874 r
.31703 .62594 .32059 .6279 .32597 .62831 .32236 .62744 Mtetra
.22 0 0 r
.32236 .62744 .32597 .62831 .33138 .62872 .32771 .62894 Mtetra
.398 0 0 r
.32771 .62894 .33138 .62872 .3368 .62913 .33308 .63044 Mtetra
.488 0 0 r
.33308 .63044 .3368 .62913 .34224 .62953 .33847 .63193 Mtetra
.528 .04 .04 r
.33847 .63193 .34224 .62953 .3477 .62991 .34389 .63341 Mtetra
.547 .101 .142 r
.34389 .63341 .3477 .62991 .35318 .63029 .34932 .63487 Mtetra
.556 .142 .212 r
.34932 .63487 .35318 .63029 .35867 .63066 .35478 .63632 Mtetra
.561 .172 .262 r
.35478 .63632 .35867 .63066 .36419 .631 .36026 .63775 Mtetra
.563 .194 .299 r
.36026 .63775 .36419 .631 .36972 .63133 .36577 .63916 Mtetra
.564 .211 .328 r
.36577 .63916 .36972 .63133 .37527 .63165 .3713 .64054 Mtetra
.564 .224 .351 r
.3713 .64054 .37527 .63165 .38084 .63193 .37685 .64189 Mtetra
.564 .234 .369 r
.37685 .64189 .38084 .63193 .38643 .6322 .38242 .64321 Mtetra
.563 .243 .384 r
.38242 .64321 .38643 .6322 .39204 .63244 .38802 .64449 Mtetra
.563 .25 .396 r
.38802 .64449 .39204 .63244 .39767 .63265 .39364 .64573 Mtetra
.562 .256 .407 r
.39364 .64573 .39767 .63265 .40332 .63283 .39928 .64693 Mtetra
.561 .261 .416 r
.39928 .64693 .40332 .63283 .40899 .63298 .40495 .64808 Mtetra
.56 .265 .424 r
.40495 .64808 .40899 .63298 .41468 .63309 .41064 .64919 Mtetra
.559 .269 .43 r
.41064 .64919 .41468 .63309 .42038 .63317 .41635 .65024 Mtetra
.558 .272 .436 r
.41635 .65024 .42038 .63317 .42611 .63321 .42209 .65123 Mtetra
.558 .274 .441 r
.42209 .65123 .42611 .63321 .43185 .63321 .42785 .65217 Mtetra
.557 .277 .446 r
.42785 .65217 .43185 .63321 .43762 .63317 .43363 .65304 Mtetra
.556 .279 .45 r
.43363 .65304 .43762 .63317 .4434 .63309 .43944 .65386 Mtetra
.555 .28 .454 r
.43944 .65386 .4434 .63309 .4492 .63296 .44527 .6546 Mtetra
.554 .282 .457 r
.44527 .6546 .4492 .63296 .45502 .63278 .45112 .65527 Mtetra
.553 .283 .46 r
.45112 .65527 .45502 .63278 .46086 .63255 .45699 .65587 Mtetra
.553 .284 .463 r
.45699 .65587 .46086 .63255 .46672 .63227 .46288 .6564 Mtetra
.552 .285 .465 r
.46288 .6564 .46672 .63227 .47259 .63194 .4688 .65684 Mtetra
.551 .286 .467 r
.4688 .65684 .47259 .63194 .47849 .63155 .47474 .65721 Mtetra
.55 .287 .469 r
.47474 .65721 .47849 .63155 .4844 .63111 .4807 .65749 Mtetra
.549 .287 .471 r
.4807 .65749 .4844 .63111 .49033 .63061 .48668 .65768 Mtetra
.549 .288 .473 r
.48668 .65768 .49033 .63061 .49628 .63006 .49268 .65779 Mtetra
.548 .288 .474 r
.49268 .65779 .49628 .63006 .50224 .62944 .4987 .6578 Mtetra
.547 .288 .475 r
.4987 .6578 .50224 .62944 .50822 .62876 .50474 .65772 Mtetra
.546 .289 .476 r
.50474 .65772 .50822 .62876 .51422 .62802 .5108 .65755 Mtetra
.545 .289 .477 r
.5108 .65755 .51422 .62802 .52024 .62721 .51688 .65728 Mtetra
.544 .289 .478 r
.51688 .65728 .52024 .62721 .52627 .62634 .52298 .65691 Mtetra
.544 .289 .479 r
.52298 .65691 .52627 .62634 .53232 .6254 .52909 .65644 Mtetra
.543 .288 .48 r
.52909 .65644 .53232 .6254 .53838 .6244 .53523 .65587 Mtetra
.542 .288 .481 r
.53523 .65587 .53838 .6244 .54446 .62332 .54138 .65519 Mtetra
.541 .288 .481 r
.54138 .65519 .54446 .62332 .55056 .62218 .54755 .65441 Mtetra
.54 .288 .482 r
.54755 .65441 .55056 .62218 .55667 .62097 .55373 .65352 Mtetra
.539 .287 .482 r
.55373 .65352 .55667 .62097 .56279 .61969 .55993 .65252 Mtetra
.538 .287 .482 r
.55993 .65252 .56279 .61969 .56893 .61833 .56615 .65141 Mtetra
.537 .286 .483 r
.56615 .65141 .56893 .61833 .57509 .61691 .57238 .6502 Mtetra
.536 .286 .483 r
.57238 .6502 .57509 .61691 .58125 .61541 .57862 .64887 Mtetra
.535 .285 .483 r
.57862 .64887 .58125 .61541 .58744 .61383 .58488 .64743 Mtetra
.534 .284 .483 r
.58488 .64743 .58744 .61383 .59363 .61219 .59115 .64588 Mtetra
.533 .284 .483 r
.59115 .64588 .59363 .61219 .59984 .61047 .59744 .64421 Mtetra
.532 .283 .483 r
.59744 .64421 .59984 .61047 .60605 .60868 .60374 .64243 Mtetra
.531 .282 .482 r
.60374 .64243 .60605 .60868 .61229 .60681 .61004 .64054 Mtetra
.53 .281 .482 r
.61004 .64054 .61229 .60681 .61853 .60487 .61636 .63854 Mtetra
.529 .28 .482 r
.61636 .63854 .61853 .60487 .62478 .60285 .62269 .63642 Mtetra
.527 .279 .481 r
.62269 .63642 .62478 .60285 .63105 .60076 .62903 .63419 Mtetra
.526 .277 .481 r
.62903 .63419 .63105 .60076 .63733 .5986 .63538 .63184 Mtetra
.525 .276 .48 r
.63538 .63184 .63733 .5986 .64361 .59636 .64174 .62939 Mtetra
.524 .275 .48 r
.64174 .62939 .64361 .59636 .64991 .59406 .64811 .62682 Mtetra
.522 .273 .479 r
.64811 .62682 .64991 .59406 .65622 .59167 .65448 .62414 Mtetra
.521 .272 .478 r
.65448 .62414 .65622 .59167 .66253 .58922 .66086 .62135 Mtetra
.519 .27 .477 r
.66086 .62135 .66253 .58922 .66886 .58669 .66725 .61844 Mtetra
.517 .268 .476 r
.66725 .61844 .66886 .58669 .67519 .58409 .67364 .61544 Mtetra
.516 .266 .475 r
.67364 .61544 .67519 .58409 .68153 .58143 .68004 .61232 Mtetra
.514 .264 .474 r
.68004 .61232 .68153 .58143 .68788 .57869 .68644 .6091 Mtetra
.512 .262 .472 r
.68644 .6091 .68788 .57869 .69424 .57588 .69285 .60577 Mtetra
.51 .259 .471 r
.69285 .60577 .69424 .57588 .70061 .57301 .69926 .60234 Mtetra
.508 .257 .469 r
.69926 .60234 .70061 .57301 .70698 .57007 .70568 .59881 Mtetra
.506 .254 .467 r
.70568 .59881 .70698 .57007 .71336 .56706 .7121 .59518 Mtetra
.503 .251 .465 r
.7121 .59518 .71336 .56706 .71975 .56399 .71852 .59146 Mtetra
.501 .248 .463 r
.71852 .59146 .71975 .56399 .72614 .56086 .72495 .58763 Mtetra
.498 .244 .46 r
.72495 .58763 .72614 .56086 .73254 .55766 .73138 .58372 Mtetra
.495 .241 .458 r
.73138 .58372 .73254 .55766 .73895 .5544 .7378 .57971 Mtetra
.492 .236 .455 r
.7378 .57971 .73895 .5544 .74536 .55109 .74423 .57561 Mtetra
.488 .232 .451 r
.74423 .57561 .74536 .55109 .75177 .54771 .75066 .57143 Mtetra
.485 .227 .448 r
.75066 .57143 .75177 .54771 .7582 .54428 .7571 .56716 Mtetra
.481 .222 .444 r
.7571 .56716 .7582 .54428 .76462 .5408 .76353 .56282 Mtetra
.476 .216 .439 r
.76353 .56282 .76462 .5408 .77106 .53726 .76996 .55839 Mtetra
.471 .209 .434 r
.76996 .55839 .77106 .53726 .7775 .53367 .77639 .55389 Mtetra
.466 .202 .429 r
.77639 .55389 .7775 .53367 .78394 .53003 .78282 .54931 Mtetra
.459 .193 .422 r
.78282 .54931 .78394 .53003 .79039 .52635 .78925 .54466 Mtetra
.453 .184 .415 r
.78925 .54466 .79039 .52635 .79684 .52261 .79568 .53995 Mtetra
.445 .174 .407 r
.79568 .53995 .79684 .52261 .80329 .51884 .80211 .53517 Mtetra
.436 .162 .398 r
.80211 .53517 .80329 .51884 .80976 .51502 .80854 .53033 Mtetra
.425 .148 .387 r
.80854 .53033 .80976 .51502 .81622 .51116 .81497 .52543 Mtetra
.413 .132 .374 r
.81497 .52543 .81622 .51116 .82269 .50726 .82139 .52048 Mtetra
.399 .113 .358 r
.82139 .52048 .82269 .50726 .82916 .50332 .82782 .51547 Mtetra
.382 .09 .34 r
.82782 .51547 .82916 .50332 .83564 .49936 .83424 .51042 Mtetra
.361 .063 .317 r
.83424 .51042 .83564 .49936 .84213 .49535 .84067 .50532 Mtetra
.335 .029 .289 r
.84067 .50532 .84213 .49535 .84861 .49132 .84709 .50018 Mtetra
.302 0 .253 r
.84709 .50018 .84861 .49132 .85511 .48726 .85351 .495 Mtetra
.259 0 .207 r
.85351 .495 .85511 .48726 .8616 .48318 .85993 .48978 Mtetra
.201 0 .144 r
.85993 .48978 .8616 .48318 .8681 .47907 .86635 .48454 Mtetra
.12 0 .056 r
.86635 .48454 .8681 .47907 .87461 .47494 .87276 .47926 Mtetra
.004 0 0 r
.87276 .47926 .87461 .47494 .88112 .47079 .87918 .47396 Mtetra
0 0 0 r
.87918 .47396 .88112 .47079 .88764 .46662 .8856 .46864 Mtetra
.8856 .46864 .88764 .46662 .89416 .46244 .89202 .4633 Mtetra
.625 .938 .715 r
.89202 .4633 .89416 .46244 .90069 .45824 .89844 .45794 Mtetra
.779 .997 .858 r
.89844 .45794 .90069 .45824 .90722 .45404 .90486 .45257 Mtetra
.832 .953 .895 r
.90486 .45257 .90722 .45404 .91376 .44982 .91128 .44719 Mtetra
.829 .877 .879 r
.91128 .44719 .91376 .44982 .9203 .4456 .9177 .44181 Mtetra
.208 .557 .934 r
.30821 .62138 .31172 .62444 .31703 .62594 .31352 .62296 Mtetra
.197 .557 .934 r
.31352 .62296 .31703 .62594 .32236 .62744 .31885 .62453 Mtetra
.185 .556 .933 r
.31885 .62453 .32236 .62744 .32771 .62894 .32419 .62611 Mtetra
.174 .556 .931 r
.32419 .62611 .32771 .62894 .33308 .63044 .32956 .62769 Mtetra
.164 .556 .93 r
.32956 .62769 .33308 .63044 .33847 .63193 .33496 .62926 Mtetra
.154 .556 .928 r
.33496 .62926 .33847 .63193 .34389 .63341 .34037 .63082 Mtetra
.144 .556 .926 r
.34037 .63082 .34389 .63341 .34932 .63487 .34581 .63236 Mtetra
.135 .556 .924 r
.34581 .63236 .34932 .63487 .35478 .63632 .35127 .63389 Mtetra
.127 .557 .922 r
.35127 .63389 .35478 .63632 .36026 .63775 .35675 .6354 Mtetra
.119 .558 .919 r
.35675 .6354 .36026 .63775 .36577 .63916 .36226 .63688 Mtetra
.112 .559 .916 r
.36226 .63688 .36577 .63916 .3713 .64054 .36779 .63834 Mtetra
.105 .561 .914 r
.36779 .63834 .3713 .64054 .37685 .64189 .37334 .63976 Mtetra
.1 .563 .911 r
.37334 .63976 .37685 .64189 .38242 .64321 .37892 .64116 Mtetra
.095 .565 .908 r
.37892 .64116 .38242 .64321 .38802 .64449 .38452 .64251 Mtetra
.091 .568 .905 r
.38452 .64251 .38802 .64449 .39364 .64573 .39014 .64383 Mtetra
.088 .571 .903 r
.39014 .64383 .39364 .64573 .39928 .64693 .39579 .6451 Mtetra
.086 .574 .9 r
.39579 .6451 .39928 .64693 .40495 .64808 .40146 .64633 Mtetra
.084 .578 .898 r
.40146 .64633 .40495 .64808 .41064 .64919 .40715 .6475 Mtetra
.084 .582 .895 r
.40715 .6475 .41064 .64919 .41635 .65024 .41287 .64862 Mtetra
.085 .587 .893 r
.41287 .64862 .41635 .65024 .42209 .65123 .41861 .64968 Mtetra
.086 .592 .892 r
.41861 .64968 .42209 .65123 .42785 .65217 .42438 .65069 Mtetra
.089 .598 .89 r
.42438 .65069 .42785 .65217 .43363 .65304 .43017 .65163 Mtetra
.092 .604 .889 r
.43017 .65163 .43363 .65304 .43944 .65386 .43598 .6525 Mtetra
.096 .611 .888 r
.43598 .6525 .43944 .65386 .44527 .6546 .44182 .65331 Mtetra
.102 .618 .887 r
.44182 .65331 .44527 .6546 .45112 .65527 .44767 .65404 Mtetra
.108 .626 .887 r
.44767 .65404 .45112 .65527 .45699 .65587 .45355 .6547 Mtetra
.115 .634 .887 r
.45355 .6547 .45699 .65587 .46288 .6564 .45946 .65528 Mtetra
.123 .642 .887 r
.45946 .65528 .46288 .6564 .4688 .65684 .46538 .65578 Mtetra
.132 .651 .888 r
.46538 .65578 .4688 .65684 .47474 .65721 .47133 .6562 Mtetra
.142 .66 .889 r
.47133 .6562 .47474 .65721 .4807 .65749 .4773 .65653 Mtetra
.153 .67 .89 r
.4773 .65653 .4807 .65749 .48668 .65768 .48329 .65677 Mtetra
.165 .68 .892 r
.48329 .65677 .48668 .65768 .49268 .65779 .4893 .65692 Mtetra
.177 .691 .894 r
.4893 .65692 .49268 .65779 .4987 .6578 .49533 .65698 Mtetra
.191 .701 .896 r
.49533 .65698 .4987 .6578 .50474 .65772 .50138 .65694 Mtetra
.205 .712 .899 r
.50138 .65694 .50474 .65772 .5108 .65755 .50745 .65681 Mtetra
.22 .724 .902 r
.50745 .65681 .5108 .65755 .51688 .65728 .51354 .65657 Mtetra
.235 .735 .905 r
.51354 .65657 .51688 .65728 .52298 .65691 .51965 .65624 Mtetra
.251 .747 .908 r
.51965 .65624 .52298 .65691 .52909 .65644 .52578 .6558 Mtetra
.268 .759 .912 r
.52578 .6558 .52909 .65644 .53523 .65587 .53193 .65525 Mtetra
.285 .77 .915 r
.53193 .65525 .53523 .65587 .54138 .65519 .53809 .6546 Mtetra
.303 .782 .919 r
.53809 .6546 .54138 .65519 .54755 .65441 .54427 .65384 Mtetra
.321 .794 .923 r
.54427 .65384 .54755 .65441 .55373 .65352 .55047 .65297 Mtetra
.34 .805 .927 r
.55047 .65297 .55373 .65352 .55993 .65252 .55669 .65198 Mtetra
.359 .817 .93 r
.55669 .65198 .55993 .65252 .56615 .65141 .56291 .65089 Mtetra
.378 .828 .934 r
.56291 .65089 .56615 .65141 .57238 .6502 .56916 .64968 Mtetra
.397 .839 .938 r
.56916 .64968 .57238 .6502 .57862 .64887 .57542 .64836 Mtetra
.417 .85 .941 r
.57542 .64836 .57862 .64887 .58488 .64743 .58169 .64693 Mtetra
.436 .86 .944 r
.58169 .64693 .58488 .64743 .59115 .64588 .58798 .64537 Mtetra
.455 .87 .948 r
.58798 .64537 .59115 .64588 .59744 .64421 .59428 .64371 Mtetra
.475 .879 .95 r
.59428 .64371 .59744 .64421 .60374 .64243 .60059 .64192 Mtetra
.494 .888 .953 r
.60059 .64192 .60374 .64243 .61004 .64054 .60691 .64002 Mtetra
.512 .896 .955 r
.60691 .64002 .61004 .64054 .61636 .63854 .61325 .63801 Mtetra
.531 .904 .957 r
.61325 .63801 .61636 .63854 .62269 .63642 .61959 .63587 Mtetra
.549 .911 .959 r
.61959 .63587 .62269 .63642 .62903 .63419 .62594 .63362 Mtetra
.566 .918 .96 r
.62594 .63362 .62903 .63419 .63538 .63184 .63231 .63126 Mtetra
.584 .924 .961 r
.63231 .63126 .63538 .63184 .64174 .62939 .63868 .62878 Mtetra
.6 .929 .962 r
.63868 .62878 .64174 .62939 .64811 .62682 .64506 .62618 Mtetra
.616 .934 .962 r
.64506 .62618 .64811 .62682 .65448 .62414 .65145 .62347 Mtetra
.632 .938 .962 r
.65145 .62347 .65448 .62414 .66086 .62135 .65785 .62064 Mtetra
.647 .941 .962 r
.65785 .62064 .66086 .62135 .66725 .61844 .66425 .61771 Mtetra
.661 .943 .961 r
.66425 .61771 .66725 .61844 .67364 .61544 .67066 .61466 Mtetra
.674 .946 .96 r
.67066 .61466 .67364 .61544 .68004 .61232 .67707 .6115 Mtetra
.687 .947 .959 r
.67707 .6115 .68004 .61232 .68644 .6091 .68349 .60823 Mtetra
.699 .948 .957 r
.68349 .60823 .68644 .6091 .69285 .60577 .68991 .60486 Mtetra
.711 .948 .955 r
.68991 .60486 .69285 .60577 .69926 .60234 .69634 .60138 Mtetra
.722 .948 .953 r
.69634 .60138 .69926 .60234 .70568 .59881 .70277 .59779 Mtetra
.732 .947 .95 r
.70277 .59779 .70568 .59881 .7121 .59518 .7092 .59411 Mtetra
.741 .946 .948 r
.7092 .59411 .7121 .59518 .71852 .59146 .71564 .59032 Mtetra
.75 .944 .945 r
.71564 .59032 .71852 .59146 .72495 .58763 .72208 .58644 Mtetra
.758 .942 .942 r
.72208 .58644 .72495 .58763 .73138 .58372 .72852 .58246 Mtetra
.766 .94 .939 r
.72852 .58246 .73138 .58372 .7378 .57971 .73496 .57838 Mtetra
.773 .937 .936 r
.73496 .57838 .7378 .57971 .74423 .57561 .7414 .57422 Mtetra
.779 .934 .932 r
.7414 .57422 .74423 .57561 .75066 .57143 .74785 .56997 Mtetra
.785 .931 .929 r
.74785 .56997 .75066 .57143 .7571 .56716 .75429 .56563 Mtetra
.791 .927 .925 r
.75429 .56563 .7571 .56716 .76353 .56282 .76073 .5612 Mtetra
.795 .924 .922 r
.76073 .5612 .76353 .56282 .76996 .55839 .76718 .5567 Mtetra
.8 .919 .918 r
.76718 .5567 .76996 .55839 .77639 .55389 .77362 .55212 Mtetra
.804 .915 .915 r
.77362 .55212 .77639 .55389 .78282 .54931 .78006 .54746 Mtetra
.807 .911 .911 r
.78006 .54746 .78282 .54931 .78925 .54466 .7865 .54273 Mtetra
.81 .906 .907 r
.7865 .54273 .78925 .54466 .79568 .53995 .79294 .53793 Mtetra
.813 .901 .904 r
.79294 .53793 .79568 .53995 .80211 .53517 .79938 .53307 Mtetra
.815 .897 .9 r
.79938 .53307 .80211 .53517 .80854 .53033 .80582 .52814 Mtetra
.817 .892 .896 r
.80582 .52814 .80854 .53033 .81497 .52543 .81226 .52315 Mtetra
.819 .887 .893 r
.81226 .52315 .81497 .52543 .82139 .52048 .81869 .51811 Mtetra
.82 .882 .889 r
.81869 .51811 .82139 .52048 .82782 .51547 .82512 .51301 Mtetra
.821 .877 .886 r
.82512 .51301 .82782 .51547 .83424 .51042 .83156 .50787 Mtetra
.821 .871 .883 r
.83156 .50787 .83424 .51042 .84067 .50532 .83799 .50268 Mtetra
.822 .866 .879 r
.83799 .50268 .84067 .50532 .84709 .50018 .84441 .49744 Mtetra
.822 .861 .876 r
.84441 .49744 .84709 .50018 .85351 .495 .85084 .49217 Mtetra
.822 .856 .873 r
.85084 .49217 .85351 .495 .85993 .48978 .85727 .48685 Mtetra
.822 .851 .87 r
.85727 .48685 .85993 .48978 .86635 .48454 .86369 .48151 Mtetra
.821 .845 .867 r
.86369 .48151 .86635 .48454 .87276 .47926 .87012 .47614 Mtetra
.82 .84 .864 r
.87012 .47614 .87276 .47926 .87918 .47396 .87654 .47074 Mtetra
.82 .835 .861 r
.87654 .47074 .87918 .47396 .8856 .46864 .88296 .46532 Mtetra
.819 .83 .858 r
.88296 .46532 .8856 .46864 .89202 .4633 .88939 .45988 Mtetra
.817 .825 .855 r
.88939 .45988 .89202 .4633 .89844 .45794 .89581 .45443 Mtetra
.816 .82 .853 r
.89581 .45443 .89844 .45794 .90486 .45257 .90223 .44896 Mtetra
.814 .815 .85 r
.90223 .44896 .90486 .45257 .91128 .44719 .90866 .44349 Mtetra
.813 .81 .848 r
.90866 .44349 .91128 .44719 .9177 .44181 .91508 .43801 Mtetra
.393 .655 .963 r
.30469 .61831 .30821 .62138 .31352 .62296 .31006 .61892 Mtetra
.457 .62 .921 r
.31006 .61892 .31352 .62296 .31885 .62453 .31545 .61954 Mtetra
.492 .585 .876 r
.31545 .61954 .31885 .62453 .32419 .62611 .32085 .62015 Mtetra
.513 .556 .837 r
.32085 .62015 .32419 .62611 .32956 .62769 .32628 .62076 Mtetra
.526 .532 .804 r
.32628 .62076 .32956 .62769 .33496 .62926 .33172 .62137 Mtetra
.535 .512 .777 r
.33172 .62137 .33496 .62926 .34037 .63082 .33718 .62196 Mtetra
.541 .496 .755 r
.33718 .62196 .34037 .63082 .34581 .63236 .34266 .62254 Mtetra
.545 .483 .737 r
.34266 .62254 .34581 .63236 .35127 .63389 .34817 .62311 Mtetra
.549 .472 .722 r
.34817 .62311 .35127 .63389 .35675 .6354 .35369 .62366 Mtetra
.551 .463 .708 r
.35369 .62366 .35675 .6354 .36226 .63688 .35923 .62419 Mtetra
.553 .455 .697 r
.35923 .62419 .36226 .63688 .36779 .63834 .36479 .6247 Mtetra
.555 .448 .687 r
.36479 .6247 .36779 .63834 .37334 .63976 .37037 .62519 Mtetra
.557 .443 .679 r
.37037 .62519 .37334 .63976 .37892 .64116 .37598 .62565 Mtetra
.558 .438 .672 r
.37598 .62565 .37892 .64116 .38452 .64251 .3816 .62608 Mtetra
.559 .433 .665 r
.3816 .62608 .38452 .64251 .39014 .64383 .38724 .62648 Mtetra
.56 .429 .659 r
.38724 .62648 .39014 .64383 .39579 .6451 .3929 .62685 Mtetra
.561 .426 .654 r
.3929 .62685 .39579 .6451 .40146 .64633 .39859 .62718 Mtetra
.562 .423 .649 r
.39859 .62718 .40146 .64633 .40715 .6475 .40429 .62748 Mtetra
.563 .42 .645 r
.40429 .62748 .40715 .6475 .41287 .64862 .41002 .62774 Mtetra
.563 .418 .641 r
.41002 .62774 .41287 .64862 .41861 .64968 .41576 .62795 Mtetra
.564 .416 .638 r
.41576 .62795 .41861 .64968 .42438 .65069 .42152 .62812 Mtetra
.565 .414 .635 r
.42152 .62812 .42438 .65069 .43017 .65163 .42731 .62825 Mtetra
.565 .412 .632 r
.42731 .62825 .43017 .65163 .43598 .6525 .43311 .62832 Mtetra
.566 .41 .629 r
.43311 .62832 .43598 .6525 .44182 .65331 .43894 .62835 Mtetra
.566 .409 .627 r
.43894 .62835 .44182 .65331 .44767 .65404 .44478 .62832 Mtetra
.567 .408 .625 r
.44478 .62832 .44767 .65404 .45355 .6547 .45064 .62824 Mtetra
.568 .407 .623 r
.45064 .62824 .45355 .6547 .45946 .65528 .45653 .62811 Mtetra
.568 .406 .621 r
.45653 .62811 .45946 .65528 .46538 .65578 .46243 .62791 Mtetra
.569 .405 .62 r
.46243 .62791 .46538 .65578 .47133 .6562 .46835 .62766 Mtetra
.569 .404 .618 r
.46835 .62766 .47133 .6562 .4773 .65653 .47429 .62734 Mtetra
.57 .403 .617 r
.47429 .62734 .4773 .65653 .48329 .65677 .48025 .62697 Mtetra
.57 .403 .615 r
.48025 .62697 .48329 .65677 .4893 .65692 .48623 .62652 Mtetra
.571 .402 .614 r
.48623 .62652 .4893 .65692 .49533 .65698 .49223 .62601 Mtetra
.571 .402 .613 r
.49223 .62601 .49533 .65698 .50138 .65694 .49824 .62544 Mtetra
.572 .402 .612 r
.49824 .62544 .50138 .65694 .50745 .65681 .50427 .62479 Mtetra
.572 .401 .611 r
.50427 .62479 .50745 .65681 .51354 .65657 .51032 .62407 Mtetra
.573 .401 .61 r
.51032 .62407 .51354 .65657 .51965 .65624 .51639 .62328 Mtetra
.574 .401 .61 r
.51639 .62328 .51965 .65624 .52578 .6558 .52247 .62242 Mtetra
.574 .401 .609 r
.52247 .62242 .52578 .6558 .53193 .65525 .52857 .62148 Mtetra
.575 .401 .608 r
.52857 .62148 .53193 .65525 .53809 .6546 .53469 .62046 Mtetra
.53469 .62046 .53809 .6546 .54427 .65384 .54082 .61937 Mtetra
.576 .401 .607 r
.54082 .61937 .54427 .65384 .55047 .65297 .54697 .61821 Mtetra
.54697 .61821 .55047 .65297 .55669 .65198 .55314 .61696 Mtetra
.577 .401 .606 r
.55314 .61696 .55669 .65198 .56291 .65089 .55932 .61564 Mtetra
.578 .401 .606 r
.55932 .61564 .56291 .65089 .56916 .64968 .56551 .61423 Mtetra
.578 .402 .606 r
.56551 .61423 .56916 .64968 .57542 .64836 .57172 .61275 Mtetra
.579 .402 .606 r
.57172 .61275 .57542 .64836 .58169 .64693 .57794 .61118 Mtetra
.58 .402 .606 r
.57794 .61118 .58169 .64693 .58798 .64537 .58417 .60953 Mtetra
.58 .403 .605 r
.58417 .60953 .58798 .64537 .59428 .64371 .59042 .6078 Mtetra
.581 .403 .605 r
.59042 .6078 .59428 .64371 .60059 .64192 .59668 .60599 Mtetra
.582 .404 .605 r
.59668 .60599 .60059 .64192 .60691 .64002 .60295 .6041 Mtetra
.582 .404 .606 r
.60295 .6041 .60691 .64002 .61325 .63801 .60924 .60212 Mtetra
.583 .405 .606 r
.60924 .60212 .61325 .63801 .61959 .63587 .61553 .60007 Mtetra
.584 .405 .606 r
.61553 .60007 .61959 .63587 .62594 .63362 .62184 .59793 Mtetra
.584 .406 .606 r
.62184 .59793 .62594 .63362 .63231 .63126 .62816 .59571 Mtetra
.585 .407 .606 r
.62816 .59571 .63231 .63126 .63868 .62878 .63449 .5934 Mtetra
.586 .408 .607 r
.63449 .5934 .63868 .62878 .64506 .62618 .64083 .59102 Mtetra
.587 .408 .607 r
.64083 .59102 .64506 .62618 .65145 .62347 .64718 .58856 Mtetra
.588 .409 .607 r
.64718 .58856 .65145 .62347 .65785 .62064 .65353 .58601 Mtetra
.589 .41 .608 r
.65353 .58601 .65785 .62064 .66425 .61771 .6599 .58339 Mtetra
.59 .411 .608 r
.6599 .58339 .66425 .61771 .67066 .61466 .66628 .58069 Mtetra
.591 .413 .609 r
.66628 .58069 .67066 .61466 .67707 .6115 .67266 .57791 Mtetra
.592 .414 .61 r
.67266 .57791 .67707 .6115 .68349 .60823 .67905 .57505 Mtetra
.593 .415 .61 r
.67905 .57505 .68349 .60823 .68991 .60486 .68545 .57212 Mtetra
.594 .416 .611 r
.68545 .57212 .68991 .60486 .69634 .60138 .69185 .56911 Mtetra
.595 .418 .612 r
.69185 .56911 .69634 .60138 .70277 .59779 .69827 .56603 Mtetra
.596 .419 .613 r
.69827 .56603 .70277 .59779 .7092 .59411 .70469 .56287 Mtetra
.597 .421 .614 r
.70469 .56287 .7092 .59411 .71564 .59032 .71111 .55965 Mtetra
.598 .423 .615 r
.71111 .55965 .71564 .59032 .72208 .58644 .71754 .55635 Mtetra
.6 .425 .616 r
.71754 .55635 .72208 .58644 .72852 .58246 .72398 .55299 Mtetra
.601 .427 .618 r
.72398 .55299 .72852 .58246 .73496 .57838 .73042 .54956 Mtetra
.603 .429 .619 r
.73042 .54956 .73496 .57838 .7414 .57422 .73687 .54606 Mtetra
.604 .431 .621 r
.73687 .54606 .7414 .57422 .74785 .56997 .74332 .5425 Mtetra
.606 .434 .623 r
.74332 .5425 .74785 .56997 .75429 .56563 .74978 .53888 Mtetra
.608 .436 .624 r
.74978 .53888 .75429 .56563 .76073 .5612 .75624 .5352 Mtetra
.609 .439 .626 r
.75624 .5352 .76073 .5612 .76718 .5567 .76271 .53146 Mtetra
.611 .442 .629 r
.76271 .53146 .76718 .5567 .77362 .55212 .76918 .52766 Mtetra
.614 .446 .631 r
.76918 .52766 .77362 .55212 .78006 .54746 .77565 .52381 Mtetra
.616 .449 .633 r
.77565 .52381 .78006 .54746 .7865 .54273 .78213 .5199 Mtetra
.618 .453 .636 r
.78213 .5199 .7865 .54273 .79294 .53793 .78861 .51595 Mtetra
.621 .457 .639 r
.78861 .51595 .79294 .53793 .79938 .53307 .7951 .51195 Mtetra
.624 .462 .643 r
.7951 .51195 .79938 .53307 .80582 .52814 .80159 .5079 Mtetra
.627 .467 .646 r
.80159 .5079 .80582 .52814 .81226 .52315 .80808 .5038 Mtetra
.63 .472 .65 r
.80808 .5038 .81226 .52315 .81869 .51811 .81457 .49967 Mtetra
.633 .478 .655 r
.81457 .49967 .81869 .51811 .82512 .51301 .82107 .49549 Mtetra
.637 .485 .66 r
.82107 .49549 .82512 .51301 .83156 .50787 .82757 .49128 Mtetra
.641 .492 .665 r
.82757 .49128 .83156 .50787 .83799 .50268 .83408 .48703 Mtetra
.646 .501 .671 r
.83408 .48703 .83799 .50268 .84441 .49744 .84059 .48275 Mtetra
.651 .51 .678 r
.84059 .48275 .84441 .49744 .85084 .49217 .8471 .47844 Mtetra
.657 .52 .686 r
.8471 .47844 .85084 .49217 .85727 .48685 .85362 .4741 Mtetra
.663 .532 .694 r
.85362 .4741 .85727 .48685 .86369 .48151 .86014 .46974 Mtetra
.67 .546 .704 r
.86014 .46974 .86369 .48151 .87012 .47614 .86666 .46535 Mtetra
.679 .561 .715 r
.86666 .46535 .87012 .47614 .87654 .47074 .87319 .46094 Mtetra
.688 .58 .729 r
.87319 .46094 .87654 .47074 .88296 .46532 .87972 .45651 Mtetra
.698 .601 .744 r
.87972 .45651 .88296 .46532 .88939 .45988 .88626 .45207 Mtetra
.71 .626 .762 r
.88626 .45207 .88939 .45988 .89581 .45443 .8928 .44762 Mtetra
.724 .657 .783 r
.8928 .44762 .89581 .45443 .90223 .44896 .89935 .44315 Mtetra
.74 .694 .807 r
.89935 .44315 .90223 .44896 .90866 .44349 .9059 .43867 Mtetra
.757 .74 .836 r
.9059 .43867 .90866 .44349 .91508 .43801 .91246 .43419 Mtetra
.607 .738 .938 r
.30115 .61522 .30469 .61831 .31006 .61892 .30663 .61415 Mtetra
.618 .65 .86 r
.30663 .61415 .31006 .61892 .31545 .61954 .31213 .61307 Mtetra
.615 .59 .801 r
.31213 .61307 .31545 .61954 .32085 .62015 .31763 .61199 Mtetra
.61 .548 .759 r
.31763 .61199 .32085 .62015 .32628 .62076 .32315 .6109 Mtetra
.605 .518 .729 r
.32315 .6109 .32628 .62076 .33172 .62137 .32869 .60981 Mtetra
.601 .495 .706 r
.32869 .60981 .33172 .62137 .33718 .62196 .33424 .60871 Mtetra
.597 .478 .688 r
.33424 .60871 .33718 .62196 .34266 .62254 .3398 .60761 Mtetra
.593 .464 .673 r
.3398 .60761 .34266 .62254 .34817 .62311 .34537 .6065 Mtetra
.591 .453 .662 r
.34537 .6065 .34817 .62311 .35369 .62366 .35096 .60538 Mtetra
.588 .444 .652 r
.35096 .60538 .35369 .62366 .35923 .62419 .35657 .60425 Mtetra
.586 .436 .644 r
.35657 .60425 .35923 .62419 .36479 .6247 .36218 .60312 Mtetra
.585 .429 .637 r
.36218 .60312 .36479 .6247 .37037 .62519 .36781 .60197 Mtetra
.583 .424 .631 r
.36781 .60197 .37037 .62519 .37598 .62565 .37346 .60082 Mtetra
.582 .419 .626 r
.37346 .60082 .37598 .62565 .3816 .62608 .37912 .59965 Mtetra
.581 .415 .621 r
.37912 .59965 .3816 .62608 .38724 .62648 .38479 .59847 Mtetra
.58 .411 .618 r
.38479 .59847 .38724 .62648 .3929 .62685 .39048 .59729 Mtetra
.579 .408 .614 r
.39048 .59729 .3929 .62685 .39859 .62718 .39618 .59609 Mtetra
.578 .405 .611 r
.39618 .59609 .39859 .62718 .40429 .62748 .4019 .59487 Mtetra
.577 .402 .608 r
.4019 .59487 .40429 .62748 .41002 .62774 .40763 .59365 Mtetra
.576 .4 .606 r
.40763 .59365 .41002 .62774 .41576 .62795 .41338 .59241 Mtetra
.576 .398 .603 r
.41338 .59241 .41576 .62795 .42152 .62812 .41914 .59115 Mtetra
.575 .396 .601 r
.41914 .59115 .42152 .62812 .42731 .62825 .42491 .58988 Mtetra
.575 .394 .599 r
.42491 .58988 .42731 .62825 .43311 .62832 .4307 .5886 Mtetra
.574 .393 .598 r
.4307 .5886 .43311 .62832 .43894 .62835 .4365 .58729 Mtetra
.574 .391 .596 r
.4365 .58729 .43894 .62835 .44478 .62832 .44232 .58597 Mtetra
.574 .39 .595 r
.44232 .58597 .44478 .62832 .45064 .62824 .44815 .58464 Mtetra
.573 .389 .593 r
.44815 .58464 .45064 .62824 .45653 .62811 .454 .58329 Mtetra
.573 .388 .592 r
.454 .58329 .45653 .62811 .46243 .62791 .45986 .58191 Mtetra
.573 .387 .591 r
.45986 .58191 .46243 .62791 .46835 .62766 .46574 .58053 Mtetra
.573 .386 .59 r
.46574 .58053 .46835 .62766 .47429 .62734 .47162 .57912 Mtetra
.572 .385 .589 r
.47162 .57912 .47429 .62734 .48025 .62697 .47753 .57769 Mtetra
.572 .384 .588 r
.47753 .57769 .48025 .62697 .48623 .62652 .48344 .57624 Mtetra
.48344 .57624 .48623 .62652 .49223 .62601 .48938 .57477 Mtetra
.572 .383 .587 r
.48938 .57477 .49223 .62601 .49824 .62544 .49532 .57329 Mtetra
.572 .382 .586 r
.49532 .57329 .49824 .62544 .50427 .62479 .50128 .57178 Mtetra
.50128 .57178 .50427 .62479 .51032 .62407 .50726 .57025 Mtetra
.572 .382 .585 r
.50726 .57025 .51032 .62407 .51639 .62328 .51324 .5687 Mtetra
.572 .381 .585 r
.51324 .5687 .51639 .62328 .52247 .62242 .51925 .56712 Mtetra
.572 .381 .584 r
.51925 .56712 .52247 .62242 .52857 .62148 .52526 .56553 Mtetra
.572 .38 .584 r
.52526 .56553 .52857 .62148 .53469 .62046 .53129 .56391 Mtetra
.571 .38 .583 r
.53129 .56391 .53469 .62046 .54082 .61937 .53734 .56227 Mtetra
.53734 .56227 .54082 .61937 .54697 .61821 .5434 .56061 Mtetra
.5434 .56061 .54697 .61821 .55314 .61696 .54947 .55892 Mtetra
.572 .38 .583 r
.54947 .55892 .55314 .61696 .55932 .61564 .55555 .55721 Mtetra
.572 .38 .582 r
.55555 .55721 .55932 .61564 .56551 .61423 .56165 .55548 Mtetra
.572 .379 .582 r
.56165 .55548 .56551 .61423 .57172 .61275 .56776 .55372 Mtetra
.56776 .55372 .57172 .61275 .57794 .61118 .57389 .55194 Mtetra
.57389 .55194 .57794 .61118 .58417 .60953 .58003 .55014 Mtetra
.58003 .55014 .58417 .60953 .59042 .6078 .58618 .54831 Mtetra
.58618 .54831 .59042 .6078 .59668 .60599 .59235 .54646 Mtetra
.59235 .54646 .59668 .60599 .60295 .6041 .59853 .54459 Mtetra
.572 .38 .582 r
.59853 .54459 .60295 .6041 .60924 .60212 .60472 .54269 Mtetra
.60472 .54269 .60924 .60212 .61553 .60007 .61092 .54077 Mtetra
.61092 .54077 .61553 .60007 .62184 .59793 .61714 .53882 Mtetra
.573 .38 .582 r
.61714 .53882 .62184 .59793 .62816 .59571 .62337 .53685 Mtetra
.62337 .53685 .62816 .59571 .63449 .5934 .62962 .53485 Mtetra
.573 .381 .583 r
.62962 .53485 .63449 .5934 .64083 .59102 .63588 .53284 Mtetra
.63588 .53284 .64083 .59102 .64718 .58856 .64215 .53079 Mtetra
.64215 .53079 .64718 .58856 .65353 .58601 .64843 .52873 Mtetra
.574 .382 .583 r
.64843 .52873 .65353 .58601 .6599 .58339 .65473 .52664 Mtetra
.574 .382 .584 r
.65473 .52664 .6599 .58339 .66628 .58069 .66103 .52453 Mtetra
.574 .383 .584 r
.66103 .52453 .66628 .58069 .67266 .57791 .66735 .52239 Mtetra
.574 .383 .585 r
.66735 .52239 .67266 .57791 .67905 .57505 .67369 .52023 Mtetra
.575 .384 .585 r
.67369 .52023 .67905 .57505 .68545 .57212 .68003 .51805 Mtetra
.575 .385 .586 r
.68003 .51805 .68545 .57212 .69185 .56911 .68639 .51585 Mtetra
.68639 .51585 .69185 .56911 .69827 .56603 .69276 .51362 Mtetra
.576 .386 .587 r
.69276 .51362 .69827 .56603 .70469 .56287 .69915 .51137 Mtetra
.576 .387 .588 r
.69915 .51137 .70469 .56287 .71111 .55965 .70554 .50911 Mtetra
.577 .388 .588 r
.70554 .50911 .71111 .55965 .71754 .55635 .71195 .50681 Mtetra
.577 .389 .589 r
.71195 .50681 .71754 .55635 .72398 .55299 .71837 .5045 Mtetra
.578 .39 .59 r
.71837 .5045 .72398 .55299 .73042 .54956 .7248 .50217 Mtetra
.578 .391 .591 r
.7248 .50217 .73042 .54956 .73687 .54606 .73124 .49982 Mtetra
.579 .392 .592 r
.73124 .49982 .73687 .54606 .74332 .5425 .7377 .49745 Mtetra
.58 .393 .594 r
.7377 .49745 .74332 .5425 .74978 .53888 .74417 .49505 Mtetra
.58 .395 .595 r
.74417 .49505 .74978 .53888 .75624 .5352 .75065 .49264 Mtetra
.581 .396 .596 r
.75065 .49264 .75624 .5352 .76271 .53146 .75714 .49021 Mtetra
.582 .398 .598 r
.75714 .49021 .76271 .53146 .76918 .52766 .76364 .48777 Mtetra
.583 .4 .599 r
.76364 .48777 .76918 .52766 .77565 .52381 .77016 .4853 Mtetra
.584 .402 .601 r
.77016 .4853 .77565 .52381 .78213 .5199 .77669 .48282 Mtetra
.585 .404 .603 r
.77669 .48282 .78213 .5199 .78861 .51595 .78323 .48032 Mtetra
.586 .407 .606 r
.78323 .48032 .78861 .51595 .7951 .51195 .78978 .4778 Mtetra
.587 .409 .608 r
.78978 .4778 .7951 .51195 .80159 .5079 .79635 .47527 Mtetra
.588 .412 .611 r
.79635 .47527 .80159 .5079 .80808 .5038 .80292 .47272 Mtetra
.59 .416 .614 r
.80292 .47272 .80808 .5038 .81457 .49967 .80951 .47016 Mtetra
.592 .42 .617 r
.80951 .47016 .81457 .49967 .82107 .49549 .81611 .46759 Mtetra
.594 .424 .621 r
.81611 .46759 .82107 .49549 .82757 .49128 .82272 .465 Mtetra
.596 .429 .626 r
.82272 .465 .82757 .49128 .83408 .48703 .82935 .46239 Mtetra
.598 .434 .631 r
.82935 .46239 .83408 .48703 .84059 .48275 .83599 .45978 Mtetra
.601 .441 .637 r
.83599 .45978 .84059 .48275 .8471 .47844 .84264 .45715 Mtetra
.604 .448 .643 r
.84264 .45715 .8471 .47844 .85362 .4741 .8493 .45451 Mtetra
.608 .457 .651 r
.8493 .45451 .85362 .4741 .86014 .46974 .85597 .45186 Mtetra
.612 .467 .66 r
.85597 .45186 .86014 .46974 .86666 .46535 .86266 .4492 Mtetra
.617 .479 .671 r
.86266 .4492 .86666 .46535 .87319 .46094 .86936 .44653 Mtetra
.623 .494 .685 r
.86936 .44653 .87319 .46094 .87972 .45651 .87607 .44386 Mtetra
.63 .513 .702 r
.87607 .44386 .87972 .45651 .88626 .45207 .88279 .44117 Mtetra
.639 .537 .723 r
.88279 .44117 .88626 .45207 .8928 .44762 .88953 .43848 Mtetra
.65 .569 .751 r
.88953 .43848 .8928 .44762 .89935 .44315 .89628 .43577 Mtetra
.663 .613 .788 r
.89628 .43577 .89935 .44315 .9059 .43867 .90304 .43307 Mtetra
.679 .676 .84 r
.90304 .43307 .9059 .43867 .91246 .43419 .90982 .43035 Mtetra
.73 .765 .881 r
.2976 .61212 .30115 .61522 .30663 .61415 .30321 .60916 Mtetra
.706 .674 .816 r
.30321 .60916 .30663 .61415 .31213 .61307 .30883 .6062 Mtetra
.683 .612 .769 r
.30883 .6062 .31213 .61307 .31763 .61199 .31445 .60323 Mtetra
.666 .568 .735 r
.31445 .60323 .31763 .61199 .32315 .6109 .32008 .60027 Mtetra
.652 .536 .71 r
.32008 .60027 .32315 .6109 .32869 .60981 .32571 .5973 Mtetra
.641 .512 .69 r
.32571 .5973 .32869 .60981 .33424 .60871 .33136 .59434 Mtetra
.633 .493 .674 r
.33136 .59434 .33424 .60871 .3398 .60761 .33701 .59138 Mtetra
.625 .478 .662 r
.33701 .59138 .3398 .60761 .34537 .6065 .34267 .58843 Mtetra
.619 .466 .652 r
.34267 .58843 .34537 .6065 .35096 .60538 .34834 .58548 Mtetra
.614 .456 .643 r
.34834 .58548 .35096 .60538 .35657 .60425 .35401 .58254 Mtetra
.61 .447 .636 r
.35401 .58254 .35657 .60425 .36218 .60312 .35969 .57961 Mtetra
.606 .44 .63 r
.35969 .57961 .36218 .60312 .36781 .60197 .36538 .57669 Mtetra
.603 .433 .624 r
.36538 .57669 .36781 .60197 .37346 .60082 .37107 .57378 Mtetra
.6 .428 .62 r
.37107 .57378 .37346 .60082 .37912 .59965 .37678 .57088 Mtetra
.598 .423 .616 r
.37678 .57088 .37912 .59965 .38479 .59847 .38249 .56799 Mtetra
.596 .418 .612 r
.38249 .56799 .38479 .59847 .39048 .59729 .38821 .56512 Mtetra
.593 .415 .609 r
.38821 .56512 .39048 .59729 .39618 .59609 .39393 .56227 Mtetra
.592 .411 .606 r
.39393 .56227 .39618 .59609 .4019 .59487 .39966 .55943 Mtetra
.59 .408 .603 r
.39966 .55943 .4019 .59487 .40763 .59365 .40541 .55661 Mtetra
.588 .405 .601 r
.40541 .55661 .40763 .59365 .41338 .59241 .41115 .5538 Mtetra
.587 .403 .599 r
.41115 .5538 .41338 .59241 .41914 .59115 .41691 .55102 Mtetra
.586 .4 .597 r
.41691 .55102 .41914 .59115 .42491 .58988 .42268 .54826 Mtetra
.585 .398 .595 r
.42268 .54826 .42491 .58988 .4307 .5886 .42845 .54552 Mtetra
.584 .396 .594 r
.42845 .54552 .4307 .5886 .4365 .58729 .43423 .5428 Mtetra
.583 .394 .592 r
.43423 .5428 .4365 .58729 .44232 .58597 .44002 .5401 Mtetra
.582 .393 .591 r
.44002 .5401 .44232 .58597 .44815 .58464 .44582 .53744 Mtetra
.581 .391 .59 r
.44582 .53744 .44815 .58464 .454 .58329 .45162 .53479 Mtetra
.58 .39 .588 r
.45162 .53479 .454 .58329 .45986 .58191 .45744 .53217 Mtetra
.579 .389 .587 r
.45744 .53217 .45986 .58191 .46574 .58053 .46326 .52958 Mtetra
.579 .387 .586 r
.46326 .52958 .46574 .58053 .47162 .57912 .4691 .52702 Mtetra
.578 .386 .586 r
.4691 .52702 .47162 .57912 .47753 .57769 .47494 .52448 Mtetra
.577 .385 .585 r
.47494 .52448 .47753 .57769 .48344 .57624 .48079 .52198 Mtetra
.577 .384 .584 r
.48079 .52198 .48344 .57624 .48938 .57477 .48665 .5195 Mtetra
.576 .384 .583 r
.48665 .5195 .48938 .57477 .49532 .57329 .49253 .51706 Mtetra
.576 .383 .583 r
.49253 .51706 .49532 .57329 .50128 .57178 .49841 .51465 Mtetra
.575 .382 .582 r
.49841 .51465 .50128 .57178 .50726 .57025 .5043 .51227 Mtetra
.575 .381 .582 r
.5043 .51227 .50726 .57025 .51324 .5687 .5102 .50992 Mtetra
.574 .381 .581 r
.5102 .50992 .51324 .5687 .51925 .56712 .51612 .5076 Mtetra
.574 .38 .581 r
.51612 .5076 .51925 .56712 .52526 .56553 .52204 .50532 Mtetra
.573 .379 .58 r
.52204 .50532 .52526 .56553 .53129 .56391 .52798 .50307 Mtetra
.52798 .50307 .53129 .56391 .53734 .56227 .53393 .50086 Mtetra
.573 .378 .58 r
.53393 .50086 .53734 .56227 .5434 .56061 .53989 .49868 Mtetra
.572 .378 .579 r
.53989 .49868 .5434 .56061 .54947 .55892 .54586 .49654 Mtetra
.54586 .49654 .54947 .55892 .55555 .55721 .55184 .49443 Mtetra
.572 .377 .579 r
.55184 .49443 .55555 .55721 .56165 .55548 .55784 .49236 Mtetra
.55784 .49236 .56165 .55548 .56776 .55372 .56385 .49032 Mtetra
.571 .377 .579 r
.56385 .49032 .56776 .55372 .57389 .55194 .56987 .48832 Mtetra
.571 .376 .579 r
.56987 .48832 .57389 .55194 .58003 .55014 .57591 .48635 Mtetra
.571 .376 .578 r
.57591 .48635 .58003 .55014 .58618 .54831 .58196 .48443 Mtetra
.58196 .48443 .58618 .54831 .59235 .54646 .58802 .48254 Mtetra
.57 .376 .578 r
.58802 .48254 .59235 .54646 .59853 .54459 .5941 .48068 Mtetra
.5941 .48068 .59853 .54459 .60472 .54269 .60019 .47886 Mtetra
.60019 .47886 .60472 .54269 .61092 .54077 .60629 .47708 Mtetra
.57 .376 .579 r
.60629 .47708 .61092 .54077 .61714 .53882 .61242 .47534 Mtetra
.61242 .47534 .61714 .53882 .62337 .53685 .61855 .47363 Mtetra
.569 .376 .579 r
.61855 .47363 .62337 .53685 .62962 .53485 .6247 .47196 Mtetra
.6247 .47196 .62962 .53485 .63588 .53284 .63087 .47032 Mtetra
.63087 .47032 .63588 .53284 .64215 .53079 .63705 .46872 Mtetra
.63705 .46872 .64215 .53079 .64843 .52873 .64325 .46715 Mtetra
.569 .376 .58 r
.64325 .46715 .64843 .52873 .65473 .52664 .64947 .46562 Mtetra
.64947 .46562 .65473 .52664 .66103 .52453 .6557 .46413 Mtetra
.6557 .46413 .66103 .52453 .66735 .52239 .66195 .46267 Mtetra
.569 .376 .581 r
.66195 .46267 .66735 .52239 .67369 .52023 .66822 .46125 Mtetra
.569 .377 .581 r
.66822 .46125 .67369 .52023 .68003 .51805 .67451 .45985 Mtetra
.569 .377 .582 r
.67451 .45985 .68003 .51805 .68639 .51585 .68081 .45849 Mtetra
.68081 .45849 .68639 .51585 .69276 .51362 .68713 .45717 Mtetra
.569 .378 .583 r
.68713 .45717 .69276 .51362 .69915 .51137 .69347 .45588 Mtetra
.569 .378 .584 r
.69347 .45588 .69915 .51137 .70554 .50911 .69983 .45461 Mtetra
.569 .379 .584 r
.69983 .45461 .70554 .50911 .71195 .50681 .7062 .45338 Mtetra
.569 .38 .585 r
.7062 .45338 .71195 .50681 .71837 .5045 .7126 .45218 Mtetra
.569 .38 .586 r
.7126 .45218 .71837 .5045 .7248 .50217 .71901 .45101 Mtetra
.569 .381 .587 r
.71901 .45101 .7248 .50217 .73124 .49982 .72545 .44987 Mtetra
.569 .382 .588 r
.72545 .44987 .73124 .49982 .7377 .49745 .7319 .44876 Mtetra
.569 .383 .589 r
.7319 .44876 .7377 .49745 .74417 .49505 .73838 .44767 Mtetra
.569 .384 .59 r
.73838 .44767 .74417 .49505 .75065 .49264 .74487 .44661 Mtetra
.569 .385 .592 r
.74487 .44661 .75065 .49264 .75714 .49021 .75139 .44558 Mtetra
.569 .386 .593 r
.75139 .44558 .75714 .49021 .76364 .48777 .75792 .44457 Mtetra
.57 .387 .595 r
.75792 .44457 .76364 .48777 .77016 .4853 .76448 .44358 Mtetra
.57 .389 .596 r
.76448 .44358 .77016 .4853 .77669 .48282 .77106 .44262 Mtetra
.57 .39 .598 r
.77106 .44262 .77669 .48282 .78323 .48032 .77765 .44168 Mtetra
.57 .392 .601 r
.77765 .44168 .78323 .48032 .78978 .4778 .78427 .44076 Mtetra
.571 .394 .603 r
.78427 .44076 .78978 .4778 .79635 .47527 .79091 .43986 Mtetra
.571 .396 .606 r
.79091 .43986 .79635 .47527 .80292 .47272 .79758 .43898 Mtetra
.572 .399 .609 r
.79758 .43898 .80292 .47272 .80951 .47016 .80426 .43812 Mtetra
.572 .402 .612 r
.80426 .43812 .80951 .47016 .81611 .46759 .81096 .43727 Mtetra
.573 .405 .616 r
.81096 .43727 .81611 .46759 .82272 .465 .81769 .43644 Mtetra
.573 .409 .62 r
.81769 .43644 .82272 .465 .82935 .46239 .82444 .43562 Mtetra
.574 .413 .625 r
.82444 .43562 .82935 .46239 .83599 .45978 .83121 .43482 Mtetra
.575 .418 .631 r
.83121 .43482 .83599 .45978 .84264 .45715 .83801 .43403 Mtetra
.576 .423 .637 r
.83801 .43403 .84264 .45715 .8493 .45451 .84482 .43325 Mtetra
.577 .43 .645 r
.84482 .43325 .8493 .45451 .85597 .45186 .85166 .43248 Mtetra
.579 .438 .654 r
.85166 .43248 .85597 .45186 .86266 .4492 .85852 .43171 Mtetra
.58 .448 .665 r
.85852 .43171 .86266 .4492 .86936 .44653 .8654 .43096 Mtetra
.582 .461 .679 r
.8654 .43096 .86936 .44653 .87607 .44386 .87231 .43021 Mtetra
.584 .476 .697 r
.87231 .43021 .87607 .44386 .88279 .44117 .87924 .42946 Mtetra
.587 .497 .72 r
.87924 .42946 .88279 .44117 .88953 .43848 .88619 .42872 Mtetra
.589 .525 .75 r
.88619 .42872 .88953 .43848 .89628 .43577 .89316 .42798 Mtetra
.59 .564 .793 r
.89316 .42798 .89628 .43577 .90304 .43307 .90015 .42724 Mtetra
.587 .622 .854 r
.90015 .42724 .90304 .43307 .90982 .43035 .90717 .4265 Mtetra
.785 .769 .839 r
.29404 .60902 .2976 .61212 .30321 .60916 .29975 .60457 Mtetra
.757 .702 .8 r
.29975 .60457 .30321 .60916 .30883 .6062 .30547 .60013 Mtetra
.734 .652 .768 r
.30547 .60013 .30883 .6062 .31445 .60323 .31118 .5957 Mtetra
.714 .613 .742 r
.31118 .5957 .31445 .60323 .32008 .60027 .3169 .59127 Mtetra
.698 .582 .722 r
.3169 .59127 .32008 .60027 .32571 .5973 .32263 .58684 Mtetra
.684 .557 .705 r
.32263 .58684 .32571 .5973 .33136 .59434 .32835 .58243 Mtetra
.673 .537 .69 r
.32835 .58243 .33136 .59434 .33701 .59138 .33408 .57804 Mtetra
.663 .52 .679 r
.33408 .57804 .33701 .59138 .34267 .58843 .33981 .57366 Mtetra
.655 .506 .669 r
.33981 .57366 .34267 .58843 .34834 .58548 .34554 .5693 Mtetra
.648 .493 .66 r
.34554 .5693 .34834 .58548 .35401 .58254 .35127 .56496 Mtetra
.642 .483 .652 r
.35127 .56496 .35401 .58254 .35969 .57961 .357 .56065 Mtetra
.636 .474 .646 r
.357 .56065 .35969 .57961 .36538 .57669 .36274 .55636 Mtetra
.631 .466 .64 r
.36274 .55636 .36538 .57669 .37107 .57378 .36848 .5521 Mtetra
.627 .459 .635 r
.36848 .5521 .37107 .57378 .37678 .57088 .37422 .54788 Mtetra
.623 .452 .631 r
.37422 .54788 .37678 .57088 .38249 .56799 .37996 .54369 Mtetra
.619 .447 .627 r
.37996 .54369 .38249 .56799 .38821 .56512 .3857 .53953 Mtetra
.616 .442 .623 r
.3857 .53953 .38821 .56512 .39393 .56227 .39145 .53542 Mtetra
.613 .437 .62 r
.39145 .53542 .39393 .56227 .39966 .55943 .3972 .53134 Mtetra
.61 .433 .617 r
.3972 .53134 .39966 .55943 .40541 .55661 .40295 .52731 Mtetra
.608 .429 .614 r
.40295 .52731 .40541 .55661 .41115 .5538 .40871 .52332 Mtetra
.606 .425 .612 r
.40871 .52332 .41115 .5538 .41691 .55102 .41446 .51939 Mtetra
.604 .422 .609 r
.41446 .51939 .41691 .55102 .42268 .54826 .42022 .5155 Mtetra
.602 .419 .607 r
.42022 .5155 .42268 .54826 .42845 .54552 .42599 .51166 Mtetra
.6 .417 .605 r
.42599 .51166 .42845 .54552 .43423 .5428 .43176 .50788 Mtetra
.598 .414 .604 r
.43176 .50788 .43423 .5428 .44002 .5401 .43753 .50415 Mtetra
.596 .412 .602 r
.43753 .50415 .44002 .5401 .44582 .53744 .4433 .50048 Mtetra
.595 .409 .601 r
.4433 .50048 .44582 .53744 .45162 .53479 .44908 .49687 Mtetra
.593 .407 .599 r
.44908 .49687 .45162 .53479 .45744 .53217 .45487 .49332 Mtetra
.592 .405 .598 r
.45487 .49332 .45744 .53217 .46326 .52958 .46065 .48983 Mtetra
.591 .404 .597 r
.46065 .48983 .46326 .52958 .4691 .52702 .46645 .4864 Mtetra
.589 .402 .596 r
.46645 .4864 .4691 .52702 .47494 .52448 .47225 .48304 Mtetra
.588 .4 .595 r
.47225 .48304 .47494 .52448 .48079 .52198 .47806 .47975 Mtetra
.587 .399 .594 r
.47806 .47975 .48079 .52198 .48665 .5195 .48387 .47653 Mtetra
.586 .398 .593 r
.48387 .47653 .48665 .5195 .49253 .51706 .48969 .47337 Mtetra
.585 .396 .592 r
.48969 .47337 .49253 .51706 .49841 .51465 .49551 .47029 Mtetra
.584 .395 .592 r
.49551 .47029 .49841 .51465 .5043 .51227 .50135 .46727 Mtetra
.583 .394 .591 r
.50135 .46727 .5043 .51227 .5102 .50992 .50719 .46433 Mtetra
.582 .393 .59 r
.50719 .46433 .5102 .50992 .51612 .5076 .51304 .46147 Mtetra
.581 .392 .59 r
.51304 .46147 .51612 .5076 .52204 .50532 .5189 .45868 Mtetra
.581 .391 .589 r
.5189 .45868 .52204 .50532 .52798 .50307 .52476 .45596 Mtetra
.58 .39 .589 r
.52476 .45596 .52798 .50307 .53393 .50086 .53064 .45333 Mtetra
.579 .389 .588 r
.53064 .45333 .53393 .50086 .53989 .49868 .53653 .45077 Mtetra
.578 .389 .588 r
.53653 .45077 .53989 .49868 .54586 .49654 .54243 .44828 Mtetra
.578 .388 .588 r
.54243 .44828 .54586 .49654 .55184 .49443 .54834 .44588 Mtetra
.577 .387 .588 r
.54834 .44588 .55184 .49443 .55784 .49236 .55426 .44356 Mtetra
.576 .387 .587 r
.55426 .44356 .55784 .49236 .56385 .49032 .56019 .44131 Mtetra
.576 .386 .587 r
.56019 .44131 .56385 .49032 .56987 .48832 .56614 .43915 Mtetra
.575 .385 .587 r
.56614 .43915 .56987 .48832 .57591 .48635 .5721 .43706 Mtetra
.5721 .43706 .57591 .48635 .58196 .48443 .57807 .43506 Mtetra
.574 .384 .587 r
.57807 .43506 .58196 .48443 .58802 .48254 .58406 .43314 Mtetra
.573 .384 .587 r
.58406 .43314 .58802 .48254 .5941 .48068 .59006 .4313 Mtetra
.59006 .4313 .5941 .48068 .60019 .47886 .59607 .42954 Mtetra
.572 .383 .587 r
.59607 .42954 .60019 .47886 .60629 .47708 .60211 .42786 Mtetra
.60211 .42786 .60629 .47708 .61242 .47534 .60815 .42626 Mtetra
.571 .383 .587 r
.60815 .42626 .61242 .47534 .61855 .47363 .61422 .42475 Mtetra
.61422 .42475 .61855 .47363 .6247 .47196 .6203 .42331 Mtetra
.57 .382 .587 r
.6203 .42331 .6247 .47196 .63087 .47032 .6264 .42195 Mtetra
.57 .382 .588 r
.6264 .42195 .63087 .47032 .63705 .46872 .63252 .42068 Mtetra
.569 .382 .588 r
.63252 .42068 .63705 .46872 .64325 .46715 .63866 .41948 Mtetra
.63866 .41948 .64325 .46715 .64947 .46562 .64481 .41836 Mtetra
.568 .382 .589 r
.64481 .41836 .64947 .46562 .6557 .46413 .65099 .41732 Mtetra
.65099 .41732 .6557 .46413 .66195 .46267 .65719 .41636 Mtetra
.568 .382 .59 r
.65719 .41636 .66195 .46267 .66822 .46125 .6634 .41547 Mtetra
.567 .382 .59 r
.6634 .41547 .66822 .46125 .67451 .45985 .66964 .41466 Mtetra
.567 .382 .591 r
.66964 .41466 .67451 .45985 .68081 .45849 .6759 .41393 Mtetra
.566 .383 .592 r
.6759 .41393 .68081 .45849 .68713 .45717 .68218 .41327 Mtetra
.68218 .41327 .68713 .45717 .69347 .45588 .68849 .41268 Mtetra
.566 .383 .593 r
.68849 .41268 .69347 .45588 .69983 .45461 .69482 .41216 Mtetra
.565 .383 .594 r
.69482 .41216 .69983 .45461 .7062 .45338 .70117 .41172 Mtetra
.565 .384 .595 r
.70117 .41172 .7062 .45338 .7126 .45218 .70755 .41134 Mtetra
.564 .384 .596 r
.70755 .41134 .7126 .45218 .71901 .45101 .71395 .41104 Mtetra
.564 .385 .597 r
.71395 .41104 .71901 .45101 .72545 .44987 .72038 .41079 Mtetra
.564 .386 .599 r
.72038 .41079 .72545 .44987 .7319 .44876 .72683 .41062 Mtetra
.563 .386 .6 r
.72683 .41062 .7319 .44876 .73838 .44767 .73331 .41051 Mtetra
.563 .387 .601 r
.73331 .41051 .73838 .44767 .74487 .44661 .73981 .41046 Mtetra
.562 .388 .603 r
.73981 .41046 .74487 .44661 .75139 .44558 .74634 .41047 Mtetra
.562 .389 .605 r
.74634 .41047 .75139 .44558 .75792 .44457 .7529 .41054 Mtetra
.562 .39 .607 r
.7529 .41054 .75792 .44457 .76448 .44358 .75948 .41066 Mtetra
.561 .392 .609 r
.75948 .41066 .76448 .44358 .77106 .44262 .7661 .41084 Mtetra
.561 .393 .611 r
.7661 .41084 .77106 .44262 .77765 .44168 .77274 .41108 Mtetra
.56 .395 .614 r
.77274 .41108 .77765 .44168 .78427 .44076 .77941 .41136 Mtetra
.56 .397 .617 r
.77941 .41136 .78427 .44076 .79091 .43986 .7861 .4117 Mtetra
.559 .399 .62 r
.7861 .4117 .79091 .43986 .79758 .43898 .79283 .41208 Mtetra
.559 .401 .624 r
.79283 .41208 .79758 .43898 .80426 .43812 .79959 .4125 Mtetra
.558 .404 .628 r
.79959 .4125 .80426 .43812 .81096 .43727 .80637 .41297 Mtetra
.558 .407 .632 r
.80637 .41297 .81096 .43727 .81769 .43644 .81319 .41348 Mtetra
.557 .411 .638 r
.81319 .41348 .81769 .43644 .82444 .43562 .82003 .41403 Mtetra
.557 .415 .643 r
.82003 .41403 .82444 .43562 .83121 .43482 .8269 .41461 Mtetra
.556 .419 .65 r
.8269 .41461 .83121 .43482 .83801 .43403 .83381 .41522 Mtetra
.555 .425 .658 r
.83381 .41522 .83801 .43403 .84482 .43325 .84074 .41587 Mtetra
.554 .431 .667 r
.84074 .41587 .84482 .43325 .85166 .43248 .84771 .41654 Mtetra
.552 .439 .678 r
.84771 .41654 .85166 .43248 .85852 .43171 .8547 .41724 Mtetra
.55 .448 .691 r
.8547 .41724 .85852 .43171 .8654 .43096 .86173 .41797 Mtetra
.548 .459 .707 r
.86173 .41797 .8654 .43096 .87231 .43021 .86878 .41871 Mtetra
.544 .473 .726 r
.86878 .41871 .87231 .43021 .87924 .42946 .87587 .41947 Mtetra
.539 .491 .751 r
.87587 .41947 .87924 .42946 .88619 .42872 .88298 .42024 Mtetra
.531 .515 .783 r
.88298 .42024 .88619 .42872 .89316 .42798 .89013 .42103 Mtetra
.517 .546 .824 r
.89013 .42103 .89316 .42798 .90015 .42724 .8973 .42183 Mtetra
.489 .587 .879 r
.8973 .42183 .90015 .42724 .90717 .4265 .90451 .42263 Mtetra
.8 .769 .824 r
.29046 .60589 .29404 .60902 .29975 .60457 .29622 .60085 Mtetra
.788 .741 .809 r
.29622 .60085 .29975 .60457 .30547 .60013 .30199 .59581 Mtetra
.777 .717 .796 r
.30199 .59581 .30547 .60013 .31118 .5957 .30775 .59078 Mtetra
.766 .694 .783 r
.30775 .59078 .31118 .5957 .3169 .59127 .31351 .58575 Mtetra
.756 .674 .772 r
.31351 .58575 .3169 .59127 .32263 .58684 .31928 .58074 Mtetra
.746 .656 .761 r
.31928 .58074 .32263 .58684 .32835 .58243 .32504 .57574 Mtetra
.737 .64 .751 r
.32504 .57574 .32835 .58243 .33408 .57804 .3308 .57077 Mtetra
.729 .625 .742 r
.3308 .57077 .33408 .57804 .33981 .57366 .33657 .56581 Mtetra
.721 .611 .734 r
.33657 .56581 .33981 .57366 .34554 .5693 .34233 .56088 Mtetra
.714 .599 .726 r
.34233 .56088 .34554 .5693 .35127 .56496 .34809 .55598 Mtetra
.707 .587 .719 r
.34809 .55598 .35127 .56496 .357 .56065 .35386 .55111 Mtetra
.701 .577 .713 r
.35386 .55111 .357 .56065 .36274 .55636 .35962 .54627 Mtetra
.695 .567 .707 r
.35962 .54627 .36274 .55636 .36848 .5521 .36538 .54148 Mtetra
.689 .558 .701 r
.36538 .54148 .36848 .5521 .37422 .54788 .37114 .53672 Mtetra
.684 .55 .696 r
.37114 .53672 .37422 .54788 .37996 .54369 .37691 .532 Mtetra
.679 .542 .691 r
.37691 .532 .37996 .54369 .3857 .53953 .38267 .52733 Mtetra
.674 .535 .687 r
.38267 .52733 .3857 .53953 .39145 .53542 .38843 .52271 Mtetra
.67 .528 .683 r
.38843 .52271 .39145 .53542 .3972 .53134 .39419 .51815 Mtetra
.666 .522 .679 r
.39419 .51815 .3972 .53134 .40295 .52731 .39995 .51363 Mtetra
.662 .516 .676 r
.39995 .51363 .40295 .52731 .40871 .52332 .40572 .50917 Mtetra
.658 .511 .672 r
.40572 .50917 .40871 .52332 .41446 .51939 .41148 .50478 Mtetra
.655 .506 .669 r
.41148 .50478 .41446 .51939 .42022 .5155 .41725 .50044 Mtetra
.651 .501 .667 r
.41725 .50044 .42022 .5155 .42599 .51166 .42301 .49617 Mtetra
.648 .496 .664 r
.42301 .49617 .42599 .51166 .43176 .50788 .42878 .49196 Mtetra
.645 .492 .661 r
.42878 .49196 .43176 .50788 .43753 .50415 .43455 .48782 Mtetra
.642 .488 .659 r
.43455 .48782 .43753 .50415 .4433 .50048 .44033 .48375 Mtetra
.639 .484 .657 r
.44033 .48375 .4433 .50048 .44908 .49687 .4461 .47975 Mtetra
.636 .481 .655 r
.4461 .47975 .44908 .49687 .45487 .49332 .45188 .47583 Mtetra
.634 .477 .653 r
.45188 .47583 .45487 .49332 .46065 .48983 .45766 .47199 Mtetra
.631 .474 .651 r
.45766 .47199 .46065 .48983 .46645 .4864 .46345 .46822 Mtetra
.629 .471 .65 r
.46345 .46822 .46645 .4864 .47225 .48304 .46923 .46453 Mtetra
.626 .468 .648 r
.46923 .46453 .47225 .48304 .47806 .47975 .47503 .46093 Mtetra
.624 .465 .647 r
.47503 .46093 .47806 .47975 .48387 .47653 .48083 .45741 Mtetra
.622 .463 .645 r
.48083 .45741 .48387 .47653 .48969 .47337 .48663 .45397 Mtetra
.62 .46 .644 r
.48663 .45397 .48969 .47337 .49551 .47029 .49244 .45062 Mtetra
.618 .458 .643 r
.49244 .45062 .49551 .47029 .50135 .46727 .49826 .44736 Mtetra
.616 .456 .642 r
.49826 .44736 .50135 .46727 .50719 .46433 .50408 .44418 Mtetra
.614 .453 .641 r
.50408 .44418 .50719 .46433 .51304 .46147 .50991 .4411 Mtetra
.612 .451 .64 r
.50991 .4411 .51304 .46147 .5189 .45868 .51575 .4381 Mtetra
.61 .45 .64 r
.51575 .4381 .5189 .45868 .52476 .45596 .52159 .4352 Mtetra
.608 .448 .639 r
.52159 .4352 .52476 .45596 .53064 .45333 .52745 .4324 Mtetra
.606 .446 .638 r
.52745 .4324 .53064 .45333 .53653 .45077 .53331 .42968 Mtetra
.605 .444 .638 r
.53331 .42968 .53653 .45077 .54243 .44828 .53919 .42706 Mtetra
.603 .443 .637 r
.53919 .42706 .54243 .44828 .54834 .44588 .54507 .42454 Mtetra
.601 .441 .637 r
.54507 .42454 .54834 .44588 .55426 .44356 .55097 .42212 Mtetra
.6 .44 .637 r
.55097 .42212 .55426 .44356 .56019 .44131 .55688 .41979 Mtetra
.598 .439 .636 r
.55688 .41979 .56019 .44131 .56614 .43915 .5628 .41755 Mtetra
.597 .437 .636 r
.5628 .41755 .56614 .43915 .5721 .43706 .56873 .41542 Mtetra
.595 .436 .636 r
.56873 .41542 .5721 .43706 .57807 .43506 .57468 .41338 Mtetra
.594 .435 .636 r
.57468 .41338 .57807 .43506 .58406 .43314 .58064 .41145 Mtetra
.592 .434 .636 r
.58064 .41145 .58406 .43314 .59006 .4313 .58662 .40961 Mtetra
.591 .433 .636 r
.58662 .40961 .59006 .4313 .59607 .42954 .59261 .40786 Mtetra
.589 .432 .636 r
.59261 .40786 .59607 .42954 .60211 .42786 .59862 .40622 Mtetra
.588 .431 .637 r
.59862 .40622 .60211 .42786 .60815 .42626 .60464 .40468 Mtetra
.587 .431 .637 r
.60464 .40468 .60815 .42626 .61422 .42475 .61068 .40323 Mtetra
.585 .43 .637 r
.61068 .40323 .61422 .42475 .6203 .42331 .61674 .40188 Mtetra
.584 .429 .638 r
.61674 .40188 .6203 .42331 .6264 .42195 .62282 .40063 Mtetra
.582 .429 .639 r
.62282 .40063 .6264 .42195 .63252 .42068 .62892 .39947 Mtetra
.581 .428 .639 r
.62892 .39947 .63252 .42068 .63866 .41948 .63504 .39841 Mtetra
.58 .428 .64 r
.63504 .39841 .63866 .41948 .64481 .41836 .64117 .39745 Mtetra
.578 .428 .641 r
.64117 .39745 .64481 .41836 .65099 .41732 .64733 .39658 Mtetra
.577 .428 .642 r
.64733 .39658 .65099 .41732 .65719 .41636 .65351 .39581 Mtetra
.576 .427 .643 r
.65351 .39581 .65719 .41636 .6634 .41547 .65971 .39513 Mtetra
.574 .427 .644 r
.65971 .39513 .6634 .41547 .66964 .41466 .66594 .39454 Mtetra
.573 .427 .645 r
.66594 .39454 .66964 .41466 .6759 .41393 .67219 .39405 Mtetra
.572 .427 .646 r
.67219 .39405 .6759 .41393 .68218 .41327 .67846 .39364 Mtetra
.57 .428 .648 r
.67846 .39364 .68218 .41327 .68849 .41268 .68475 .39332 Mtetra
.569 .428 .65 r
.68475 .39332 .68849 .41268 .69482 .41216 .69108 .39309 Mtetra
.568 .428 .651 r
.69108 .39309 .69482 .41216 .70117 .41172 .69742 .39295 Mtetra
.566 .429 .653 r
.69742 .39295 .70117 .41172 .70755 .41134 .7038 .39289 Mtetra
.565 .429 .655 r
.7038 .39289 .70755 .41134 .71395 .41104 .7102 .39292 Mtetra
.563 .43 .657 r
.7102 .39292 .71395 .41104 .72038 .41079 .71662 .39303 Mtetra
.562 .431 .66 r
.71662 .39303 .72038 .41079 .72683 .41062 .72308 .39321 Mtetra
.561 .432 .662 r
.72308 .39321 .72683 .41062 .73331 .41051 .72956 .39348 Mtetra
.559 .433 .665 r
.72956 .39348 .73331 .41051 .73981 .41046 .73607 .39382 Mtetra
.557 .435 .668 r
.73607 .39382 .73981 .41046 .74634 .41047 .74261 .39424 Mtetra
.556 .436 .671 r
.74261 .39424 .74634 .41047 .7529 .41054 .74918 .39472 Mtetra
.554 .438 .675 r
.74918 .39472 .7529 .41054 .75948 .41066 .75579 .39528 Mtetra
.552 .439 .679 r
.75579 .39528 .75948 .41066 .7661 .41084 .76242 .39591 Mtetra
.551 .442 .683 r
.76242 .39591 .7661 .41084 .77274 .41108 .76908 .3966 Mtetra
.549 .444 .687 r
.76908 .3966 .77274 .41108 .77941 .41136 .77577 .39736 Mtetra
.547 .446 .692 r
.77577 .39736 .77941 .41136 .7861 .4117 .7825 .39818 Mtetra
.544 .449 .698 r
.7825 .39818 .7861 .4117 .79283 .41208 .78925 .39905 Mtetra
.542 .453 .703 r
.78925 .39905 .79283 .41208 .79959 .4125 .79604 .39998 Mtetra
.539 .456 .71 r
.79604 .39998 .79959 .4125 .80637 .41297 .80286 .40097 Mtetra
.537 .46 .717 r
.80286 .40097 .80637 .41297 .81319 .41348 .80971 .40201 Mtetra
.533 .465 .725 r
.80971 .40201 .81319 .41348 .82003 .41403 .8166 .40309 Mtetra
.53 .47 .733 r
.8166 .40309 .82003 .41403 .8269 .41461 .82352 .40422 Mtetra
.526 .475 .742 r
.82352 .40422 .8269 .41461 .83381 .41522 .83047 .40539 Mtetra
.522 .482 .753 r
.83047 .40539 .83381 .41522 .84074 .41587 .83746 .4066 Mtetra
.517 .489 .764 r
.83746 .4066 .84074 .41587 .84771 .41654 .84448 .40785 Mtetra
.511 .497 .777 r
.84448 .40785 .84771 .41654 .8547 .41724 .85153 .40913 Mtetra
.504 .506 .792 r
.85153 .40913 .8547 .41724 .86173 .41797 .85861 .41044 Mtetra
.496 .516 .808 r
.85861 .41044 .86173 .41797 .86878 .41871 .86573 .41177 Mtetra
.485 .527 .825 r
.86573 .41177 .86878 .41871 .87587 .41947 .87289 .41313 Mtetra
.473 .54 .845 r
.87289 .41313 .87587 .41947 .88298 .42024 .88007 .41451 Mtetra
.456 .555 .867 r
.88007 .41451 .88298 .42024 .89013 .42103 .8873 .41591 Mtetra
.435 .57 .891 r
.8873 .41591 .89013 .42103 .8973 .42183 .89455 .41732 Mtetra
.407 .586 .915 r
.89455 .41732 .8973 .42183 .90451 .42263 .90184 .41874 Mtetra
.788 .769 .836 r
.28687 .60276 .29046 .60589 .29622 .60085 .29261 .59818 Mtetra
.797 .794 .849 r
.29261 .59818 .29622 .60085 .30199 .59581 .29835 .59361 Mtetra
.806 .821 .863 r
.29835 .59361 .30199 .59581 .30775 .59078 .3041 .58904 Mtetra
.814 .85 .877 r
.3041 .58904 .30775 .59078 .31351 .58575 .30984 .58447 Mtetra
.819 .881 .889 r
.30984 .58447 .31351 .58575 .31928 .58074 .31559 .57992 Mtetra
.822 .912 .9 r
.31559 .57992 .31928 .58074 .32504 .57574 .32134 .57538 Mtetra
.82 .941 .906 r
.32134 .57538 .32504 .57574 .3308 .57077 .3271 .57085 Mtetra
.81 .968 .905 r
.3271 .57085 .3308 .57077 .33657 .56581 .33285 .56634 Mtetra
.789 .986 .894 r
.33285 .56634 .33657 .56581 .34233 .56088 .33861 .56185 Mtetra
.754 .993 .87 r
.33861 .56185 .34233 .56088 .34809 .55598 .34436 .55738 Mtetra
.703 .983 .827 r
.34436 .55738 .34809 .55598 .35386 .55111 .35012 .55294 Mtetra
.634 .953 .766 r
.35012 .55294 .35386 .55111 .35962 .54627 .35588 .54853 Mtetra
.55 .902 .688 r
.35588 .54853 .35962 .54627 .36538 .54148 .36164 .54415 Mtetra
.457 .834 .597 r
.36164 .54415 .36538 .54148 .37114 .53672 .36741 .5398 Mtetra
0 0 0 r
.36741 .5398 .37114 .53672 .37691 .532 .37317 .53549 Mtetra
.37317 .53549 .37691 .532 .38267 .52733 .37894 .53122 Mtetra
.37894 .53122 .38267 .52733 .38843 .52271 .3847 .52698 Mtetra
.3847 .52698 .38843 .52271 .39419 .51815 .39047 .5228 Mtetra
.39047 .5228 .39419 .51815 .39995 .51363 .39625 .51865 Mtetra
.018 0 0 r
.39625 .51865 .39995 .51363 .40572 .50917 .40202 .51456 Mtetra
.069 0 0 r
.40202 .51456 .40572 .50917 .41148 .50478 .4078 .51051 Mtetra
.112 0 0 r
.4078 .51051 .41148 .50478 .41725 .50044 .41358 .50652 Mtetra
.15 0 .035 r
.41358 .50652 .41725 .50044 .42301 .49617 .41936 .50258 Mtetra
.183 0 .07 r
.41936 .50258 .42301 .49617 .42878 .49196 .42514 .4987 Mtetra
.211 0 .101 r
.42514 .4987 .42878 .49196 .43455 .48782 .43093 .49487 Mtetra
.236 0 .128 r
.43093 .49487 .43455 .48782 .44033 .48375 .43672 .4911 Mtetra
.259 0 .152 r
.43672 .4911 .44033 .48375 .4461 .47975 .44252 .4874 Mtetra
.278 0 .172 r
.44252 .4874 .4461 .47975 .45188 .47583 .44832 .48376 Mtetra
.296 0 .191 r
.44832 .48376 .45188 .47583 .45766 .47199 .45412 .48019 Mtetra
.311 0 .207 r
.45412 .48019 .45766 .47199 .46345 .46822 .45993 .47668 Mtetra
.326 0 .222 r
.45993 .47668 .46345 .46822 .46923 .46453 .46575 .47324 Mtetra
.338 0 .235 r
.46575 .47324 .46923 .46453 .47503 .46093 .47157 .46987 Mtetra
.35 .014 .247 r
.47157 .46987 .47503 .46093 .48083 .45741 .4774 .46657 Mtetra
.361 .027 .257 r
.4774 .46657 .48083 .45741 .48663 .45397 .48323 .46334 Mtetra
.37 .039 .267 r
.48323 .46334 .48663 .45397 .49244 .45062 .48907 .46019 Mtetra
.379 .05 .275 r
.48907 .46019 .49244 .45062 .49826 .44736 .49492 .45711 Mtetra
.387 .06 .283 r
.49492 .45711 .49826 .44736 .50408 .44418 .50077 .45411 Mtetra
.395 .069 .29 r
.50077 .45411 .50408 .44418 .50991 .4411 .50663 .45119 Mtetra
.402 .077 .296 r
.50663 .45119 .50991 .4411 .51575 .4381 .5125 .44834 Mtetra
.408 .085 .302 r
.5125 .44834 .51575 .4381 .52159 .4352 .51838 .44557 Mtetra
.414 .092 .307 r
.51838 .44557 .52159 .4352 .52745 .4324 .52427 .44289 Mtetra
.42 .098 .312 r
.52427 .44289 .52745 .4324 .53331 .42968 .53017 .44028 Mtetra
.425 .104 .316 r
.53017 .44028 .53331 .42968 .53919 .42706 .53608 .43776 Mtetra
.43 .11 .32 r
.53608 .43776 .53919 .42706 .54507 .42454 .542 .43532 Mtetra
.435 .115 .323 r
.542 .43532 .54507 .42454 .55097 .42212 .54793 .43296 Mtetra
.439 .12 .326 r
.54793 .43296 .55097 .42212 .55688 .41979 .55388 .43068 Mtetra
.443 .124 .328 r
.55388 .43068 .55688 .41979 .5628 .41755 .55984 .42849 Mtetra
.447 .128 .33 r
.55984 .42849 .5628 .41755 .56873 .41542 .5658 .42638 Mtetra
.451 .131 .332 r
.5658 .42638 .56873 .41542 .57468 .41338 .57179 .42436 Mtetra
.454 .134 .333 r
.57179 .42436 .57468 .41338 .58064 .41145 .57779 .42242 Mtetra
.457 .137 .334 r
.57779 .42242 .58064 .41145 .58662 .40961 .5838 .42057 Mtetra
.46 .14 .335 r
.5838 .42057 .58662 .40961 .59261 .40786 .58982 .4188 Mtetra
.463 .142 .336 r
.58982 .4188 .59261 .40786 .59862 .40622 .59587 .41711 Mtetra
.466 .144 .336 r
.59587 .41711 .59862 .40622 .60464 .40468 .60192 .41551 Mtetra
.468 .146 .336 r
.60192 .41551 .60464 .40468 .61068 .40323 .608 .414 Mtetra
.471 .147 .335 r
.608 .414 .61068 .40323 .61674 .40188 .61409 .41256 Mtetra
.473 .148 .335 r
.61409 .41256 .61674 .40188 .62282 .40063 .6202 .41121 Mtetra
.475 .149 .334 r
.6202 .41121 .62282 .40063 .62892 .39947 .62633 .40995 Mtetra
.477 .15 .332 r
.62633 .40995 .62892 .39947 .63504 .39841 .63248 .40877 Mtetra
.479 .15 .33 r
.63248 .40877 .63504 .39841 .64117 .39745 .63865 .40767 Mtetra
.481 .15 .328 r
.63865 .40767 .64117 .39745 .64733 .39658 .64484 .40665 Mtetra
.482 .15 .326 r
.64484 .40665 .64733 .39658 .65351 .39581 .65104 .40571 Mtetra
.484 .149 .323 r
.65104 .40571 .65351 .39581 .65971 .39513 .65727 .40485 Mtetra
.485 .148 .32 r
.65727 .40485 .65971 .39513 .66594 .39454 .66352 .40407 Mtetra
.486 .147 .316 r
.66352 .40407 .66594 .39454 .67219 .39405 .6698 .40337 Mtetra
.488 .145 .312 r
.6698 .40337 .67219 .39405 .67846 .39364 .67609 .40275 Mtetra
.488 .143 .307 r
.67609 .40275 .67846 .39364 .68475 .39332 .68241 .4022 Mtetra
.489 .141 .302 r
.68241 .4022 .68475 .39332 .69108 .39309 .68875 .40173 Mtetra
.49 .138 .296 r
.68875 .40173 .69108 .39309 .69742 .39295 .69512 .40134 Mtetra
.49 .134 .289 r
.69512 .40134 .69742 .39295 .7038 .39289 .70151 .40101 Mtetra
.49 .13 .282 r
.70151 .40101 .7038 .39289 .7102 .39292 .70793 .40076 Mtetra
.49 .126 .274 r
.70793 .40076 .7102 .39292 .71662 .39303 .71437 .40057 Mtetra
.49 .12 .264 r
.71437 .40057 .71662 .39303 .72308 .39321 .72084 .40046 Mtetra
.49 .114 .254 r
.72084 .40046 .72308 .39321 .72956 .39348 .72733 .40041 Mtetra
.489 .107 .242 r
.72733 .40041 .72956 .39348 .73607 .39382 .73385 .40042 Mtetra
.487 .099 .229 r
.73385 .40042 .73607 .39382 .74261 .39424 .7404 .4005 Mtetra
.486 .09 .215 r
.7404 .4005 .74261 .39424 .74918 .39472 .74698 .40064 Mtetra
.483 .079 .198 r
.74698 .40064 .74918 .39472 .75579 .39528 .75358 .40084 Mtetra
.48 .067 .179 r
.75358 .40084 .75579 .39528 .76242 .39591 .76021 .4011 Mtetra
.476 .054 .158 r
.76021 .4011 .76242 .39591 .76908 .3966 .76687 .40141 Mtetra
.471 .038 .133 r
.76687 .40141 .76908 .3966 .77577 .39736 .77356 .40178 Mtetra
.465 .019 .104 r
.77356 .40178 .77577 .39736 .7825 .39818 .78028 .4022 Mtetra
.457 0 .071 r
.78028 .4022 .7825 .39818 .78925 .39905 .78703 .40267 Mtetra
.447 0 .033 r
.78703 .40267 .78925 .39905 .79604 .39998 .79381 .40318 Mtetra
.434 0 0 r
.79381 .40318 .79604 .39998 .80286 .40097 .80061 .40374 Mtetra
.417 0 0 r
.80061 .40374 .80286 .40097 .80971 .40201 .80745 .40434 Mtetra
.395 0 0 r
.80745 .40434 .80971 .40201 .8166 .40309 .81432 .40498 Mtetra
.366 0 0 r
.81432 .40498 .8166 .40309 .82352 .40422 .82122 .40566 Mtetra
.328 0 0 r
.82122 .40566 .82352 .40422 .83047 .40539 .82815 .40637 Mtetra
.28 0 0 r
.82815 .40637 .83047 .40539 .83746 .4066 .83511 .40712 Mtetra
.218 0 0 r
.83511 .40712 .83746 .4066 .84448 .40785 .8421 .4079 Mtetra
.142 0 0 r
.8421 .4079 .84448 .40785 .85153 .40913 .84912 .4087 Mtetra
0 .528 .737 r
.84912 .4087 .85153 .40913 .85861 .41044 .85618 .40953 Mtetra
.041 .589 .836 r
.85618 .40953 .85861 .41044 .86573 .41177 .86326 .41037 Mtetra
.134 .632 .909 r
.86326 .41037 .86573 .41177 .87289 .41313 .87038 .41124 Mtetra
.217 .655 .953 r
.87038 .41124 .87289 .41313 .88007 .41451 .87753 .41212 Mtetra
.287 .662 .971 r
.87753 .41212 .88007 .41451 .8873 .41591 .8847 .41302 Mtetra
.343 .657 .971 r
.8847 .41302 .8873 .41591 .89455 .41732 .89191 .41393 Mtetra
.386 .646 .96 r
.89191 .41393 .89455 .41732 .90184 .41874 .89915 .41484 Mtetra
.739 .766 .875 r
.28326 .59962 .28687 .60276 .29261 .59818 .28892 .59643 Mtetra
.752 .856 .927 r
.28892 .59643 .29261 .59818 .29835 .59361 .29458 .59323 Mtetra
.726 .946 .953 r
.29458 .59323 .29835 .59361 .3041 .58904 .30025 .59004 Mtetra
.585 .946 .856 r
.30025 .59004 .3041 .58904 .30984 .58447 .30592 .58685 Mtetra
0 0 0 r
.30592 .58685 .30984 .58447 .31559 .57992 .31161 .58366 Mtetra
.31161 .58366 .31559 .57992 .32134 .57538 .31729 .58047 Mtetra
.129 0 0 r
.31729 .58047 .32134 .57538 .3271 .57085 .32299 .57729 Mtetra
.235 0 .087 r
.32299 .57729 .3271 .57085 .33285 .56634 .32869 .57411 Mtetra
.302 0 .177 r
.32869 .57411 .33285 .56634 .33861 .56185 .3344 .57095 Mtetra
.347 .007 .238 r
.3344 .57095 .33861 .56185 .34436 .55738 .34012 .56779 Mtetra
.379 .054 .283 r
.34012 .56779 .34436 .55738 .35012 .55294 .34584 .56464 Mtetra
.403 .09 .316 r
.34584 .56464 .35012 .55294 .35588 .54853 .35157 .5615 Mtetra
.421 .117 .342 r
.35157 .5615 .35588 .54853 .36164 .54415 .3573 .55838 Mtetra
.436 .139 .362 r
.3573 .55838 .36164 .54415 .36741 .5398 .36305 .55527 Mtetra
.447 .158 .379 r
.36305 .55527 .36741 .5398 .37317 .53549 .3688 .55218 Mtetra
.457 .173 .392 r
.3688 .55218 .37317 .53549 .37894 .53122 .37455 .5491 Mtetra
.465 .185 .404 r
.37455 .5491 .37894 .53122 .3847 .52698 .38031 .54605 Mtetra
.472 .196 .413 r
.38031 .54605 .3847 .52698 .39047 .5228 .38608 .54301 Mtetra
.478 .205 .422 r
.38608 .54301 .39047 .5228 .39625 .51865 .39186 .53999 Mtetra
.483 .213 .429 r
.39186 .53999 .39625 .51865 .40202 .51456 .39764 .537 Mtetra
.487 .221 .435 r
.39764 .537 .40202 .51456 .4078 .51051 .40343 .53403 Mtetra
.491 .227 .441 r
.40343 .53403 .4078 .51051 .41358 .50652 .40923 .53108 Mtetra
.495 .232 .446 r
.40923 .53108 .41358 .50652 .41936 .50258 .41504 .52816 Mtetra
.498 .237 .45 r
.41504 .52816 .41936 .50258 .42514 .4987 .42085 .52527 Mtetra
.501 .242 .454 r
.42085 .52527 .42514 .4987 .43093 .49487 .42667 .5224 Mtetra
.503 .246 .457 r
.42667 .5224 .43093 .49487 .43672 .4911 .4325 .51957 Mtetra
.506 .25 .46 r
.4325 .51957 .43672 .4911 .44252 .4874 .43834 .51676 Mtetra
.508 .253 .463 r
.43834 .51676 .44252 .4874 .44832 .48376 .44419 .51399 Mtetra
.51 .256 .466 r
.44419 .51399 .44832 .48376 .45412 .48019 .45004 .51124 Mtetra
.511 .259 .468 r
.45004 .51124 .45412 .48019 .45993 .47668 .4559 .50853 Mtetra
.513 .261 .47 r
.4559 .50853 .45993 .47668 .46575 .47324 .46177 .50585 Mtetra
.514 .263 .472 r
.46177 .50585 .46575 .47324 .47157 .46987 .46765 .50321 Mtetra
.516 .266 .474 r
.46765 .50321 .47157 .46987 .4774 .46657 .47354 .5006 Mtetra
.517 .268 .475 r
.47354 .5006 .4774 .46657 .48323 .46334 .47944 .49803 Mtetra
.518 .269 .477 r
.47944 .49803 .48323 .46334 .48907 .46019 .48535 .4955 Mtetra
.519 .271 .478 r
.48535 .4955 .48907 .46019 .49492 .45711 .49127 .493 Mtetra
.521 .272 .479 r
.49127 .493 .49492 .45711 .50077 .45411 .4972 .49054 Mtetra
.522 .274 .481 r
.4972 .49054 .50077 .45411 .50663 .45119 .50314 .48812 Mtetra
.522 .275 .481 r
.50314 .48812 .50663 .45119 .5125 .44834 .50909 .48574 Mtetra
.523 .276 .482 r
.50909 .48574 .5125 .44834 .51838 .44557 .51505 .48339 Mtetra
.524 .277 .483 r
.51505 .48339 .51838 .44557 .52427 .44289 .52102 .48109 Mtetra
.525 .278 .484 r
.52102 .48109 .52427 .44289 .53017 .44028 .52701 .47883 Mtetra
.526 .279 .485 r
.52701 .47883 .53017 .44028 .53608 .43776 .533 .47661 Mtetra
.526 .28 .485 r
.533 .47661 .53608 .43776 .542 .43532 .53901 .47443 Mtetra
.527 .281 .486 r
.53901 .47443 .542 .43532 .54793 .43296 .54503 .47229 Mtetra
.527 .282 .486 r
.54503 .47229 .54793 .43296 .55388 .43068 .55107 .4702 Mtetra
.528 .282 .486 r
.55107 .4702 .55388 .43068 .55984 .42849 .55711 .46815 Mtetra
.528 .283 .487 r
.55711 .46815 .55984 .42849 .5658 .42638 .56317 .46614 Mtetra
.529 .283 .487 r
.56317 .46614 .5658 .42638 .57179 .42436 .56924 .46417 Mtetra
.529 .284 .487 r
.56924 .46417 .57179 .42436 .57779 .42242 .57533 .46224 Mtetra
.53 .284 .487 r
.57533 .46224 .57779 .42242 .5838 .42057 .58143 .46036 Mtetra
.58143 .46036 .5838 .42057 .58982 .4188 .58755 .45852 Mtetra
.531 .284 .487 r
.58755 .45852 .58982 .4188 .59587 .41711 .59368 .45672 Mtetra
.531 .285 .487 r
.59368 .45672 .59587 .41711 .60192 .41551 .59982 .45497 Mtetra
.59982 .45497 .60192 .41551 .608 .414 .60598 .45326 Mtetra
.531 .285 .486 r
.60598 .45326 .608 .414 .61409 .41256 .61216 .45159 Mtetra
.532 .285 .486 r
.61216 .45159 .61409 .41256 .6202 .41121 .61835 .44996 Mtetra
.61835 .44996 .6202 .41121 .62633 .40995 .62456 .44838 Mtetra
.532 .284 .485 r
.62456 .44838 .62633 .40995 .63248 .40877 .63079 .44683 Mtetra
.63079 .44683 .63248 .40877 .63865 .40767 .63703 .44533 Mtetra
.532 .284 .484 r
.63703 .44533 .63865 .40767 .64484 .40665 .64329 .44387 Mtetra
.533 .284 .483 r
.64329 .44387 .64484 .40665 .65104 .40571 .64957 .44245 Mtetra
.533 .283 .483 r
.64957 .44245 .65104 .40571 .65727 .40485 .65586 .44107 Mtetra
.533 .283 .482 r
.65586 .44107 .65727 .40485 .66352 .40407 .66218 .43972 Mtetra
.533 .282 .481 r
.66218 .43972 .66352 .40407 .6698 .40337 .66851 .43842 Mtetra
.533 .281 .48 r
.66851 .43842 .6698 .40337 .67609 .40275 .67486 .43716 Mtetra
.533 .28 .478 r
.67486 .43716 .67609 .40275 .68241 .4022 .68123 .43593 Mtetra
.533 .279 .477 r
.68123 .43593 .68241 .4022 .68875 .40173 .68762 .43474 Mtetra
.532 .278 .476 r
.68762 .43474 .68875 .40173 .69512 .40134 .69403 .43359 Mtetra
.532 .277 .474 r
.69403 .43359 .69512 .40134 .70151 .40101 .70046 .43247 Mtetra
.532 .276 .472 r
.70046 .43247 .70151 .40101 .70793 .40076 .7069 .43139 Mtetra
.532 .274 .47 r
.7069 .43139 .70793 .40076 .71437 .40057 .71337 .43034 Mtetra
.531 .273 .468 r
.71337 .43034 .71437 .40057 .72084 .40046 .71986 .42932 Mtetra
.531 .271 .466 r
.71986 .42932 .72084 .40046 .72733 .40041 .72637 .42834 Mtetra
.531 .269 .463 r
.72637 .42834 .72733 .40041 .73385 .40042 .73291 .42739 Mtetra
.53 .267 .46 r
.73291 .42739 .73385 .40042 .7404 .4005 .73946 .42647 Mtetra
.529 .264 .457 r
.73946 .42647 .7404 .4005 .74698 .40064 .74603 .42558 Mtetra
.529 .261 .453 r
.74603 .42558 .74698 .40064 .75358 .40084 .75263 .42471 Mtetra
.528 .258 .449 r
.75263 .42471 .75358 .40084 .76021 .4011 .75925 .42388 Mtetra
.527 .254 .445 r
.75925 .42388 .76021 .4011 .76687 .40141 .76589 .42307 Mtetra
.526 .25 .439 r
.76589 .42307 .76687 .40141 .77356 .40178 .77255 .42228 Mtetra
.524 .245 .433 r
.77255 .42228 .77356 .40178 .78028 .4022 .77924 .42152 Mtetra
.522 .24 .427 r
.77924 .42152 .78028 .4022 .78703 .40267 .78595 .42078 Mtetra
.52 .233 .419 r
.78595 .42078 .78703 .40267 .79381 .40318 .79268 .42006 Mtetra
.518 .226 .409 r
.79268 .42006 .79381 .40318 .80061 .40374 .79943 .41936 Mtetra
.515 .217 .399 r
.79943 .41936 .80061 .40374 .80745 .40434 .80621 .41868 Mtetra
.512 .206 .386 r
.80621 .41868 .80745 .40434 .81432 .40498 .81301 .41802 Mtetra
.507 .193 .37 r
.81301 .41802 .81432 .40498 .82122 .40566 .81984 .41738 Mtetra
.501 .177 .35 r
.81984 .41738 .82122 .40566 .82815 .40637 .82668 .41674 Mtetra
.493 .157 .325 r
.82668 .41674 .82815 .40637 .83511 .40712 .83355 .41613 Mtetra
.483 .131 .293 r
.83355 .41613 .83511 .40712 .8421 .4079 .84045 .41552 Mtetra
.468 .096 .25 r
.84045 .41552 .8421 .4079 .84912 .4087 .84737 .41492 Mtetra
.446 .048 .189 r
.84737 .41492 .84912 .4087 .85618 .40953 .85431 .41434 Mtetra
.41 0 .099 r
.85431 .41434 .85618 .40953 .86326 .41037 .86127 .41376 Mtetra
.348 0 0 r
.86127 .41376 .86326 .41037 .87038 .41124 .86826 .41318 Mtetra
.229 0 0 r
.86826 .41318 .87038 .41124 .87753 .41212 .87528 .41261 Mtetra
.005 0 0 r
.87528 .41261 .87753 .41212 .8847 .41302 .88231 .41205 Mtetra
.288 .764 .932 r
.88231 .41205 .8847 .41302 .89191 .41393 .88937 .41148 Mtetra
.475 .77 .995 r
.88937 .41148 .89191 .41393 .89915 .41484 .89646 .41092 Mtetra
.625 .744 .932 r
.27964 .59646 .28326 .59962 .28892 .59643 .28517 .59513 Mtetra
.552 .854 .998 r
.28517 .59513 .28892 .59643 .29458 .59323 .29072 .59381 Mtetra
.246 .76 .78 r
.29072 .59381 .29458 .59323 .30025 .59004 .29628 .59247 Mtetra
.12 0 0 r
.29628 .59247 .30025 .59004 .30592 .58685 .30185 .59114 Mtetra
.302 0 .003 r
.30185 .59114 .30592 .58685 .31161 .58366 .30743 .5898 Mtetra
.385 0 .16 r
.30743 .5898 .31161 .58366 .31729 .58047 .31303 .58845 Mtetra
.429 .069 .249 r
.31303 .58845 .31729 .58047 .32299 .57729 .31864 .5871 Mtetra
.455 .119 .306 r
.31864 .5871 .32299 .57729 .32869 .57411 .32427 .58574 Mtetra
.473 .154 .344 r
.32427 .58574 .32869 .57411 .3344 .57095 .32991 .58438 Mtetra
.485 .179 .372 r
.32991 .58438 .3344 .57095 .34012 .56779 .33556 .58301 Mtetra
.494 .198 .392 r
.33556 .58301 .34012 .56779 .34584 .56464 .34122 .58163 Mtetra
.501 .213 .409 r
.34122 .58163 .34584 .56464 .35157 .5615 .3469 .58024 Mtetra
.506 .225 .421 r
.3469 .58024 .35157 .5615 .3573 .55838 .3526 .57885 Mtetra
.51 .234 .432 r
.3526 .57885 .3573 .55838 .36305 .55527 .3583 .57745 Mtetra
.514 .242 .441 r
.3583 .57745 .36305 .55527 .3688 .55218 .36402 .57604 Mtetra
.517 .249 .448 r
.36402 .57604 .3688 .55218 .37455 .5491 .36976 .57462 Mtetra
.519 .255 .454 r
.36976 .57462 .37455 .5491 .38031 .54605 .37551 .57319 Mtetra
.521 .26 .46 r
.37551 .57319 .38031 .54605 .38608 .54301 .38127 .57175 Mtetra
.523 .264 .464 r
.38127 .57175 .38608 .54301 .39186 .53999 .38704 .5703 Mtetra
.525 .268 .468 r
.38704 .5703 .39186 .53999 .39764 .537 .39283 .56884 Mtetra
.526 .271 .472 r
.39283 .56884 .39764 .537 .40343 .53403 .39864 .56737 Mtetra
.527 .274 .475 r
.39864 .56737 .40343 .53403 .40923 .53108 .40445 .56589 Mtetra
.528 .277 .478 r
.40445 .56589 .40923 .53108 .41504 .52816 .41028 .5644 Mtetra
.529 .279 .481 r
.41028 .5644 .41504 .52816 .42085 .52527 .41613 .56289 Mtetra
.53 .281 .483 r
.41613 .56289 .42085 .52527 .42667 .5224 .42199 .56138 Mtetra
.531 .283 .485 r
.42199 .56138 .42667 .5224 .4325 .51957 .42786 .55985 Mtetra
.532 .285 .487 r
.42786 .55985 .4325 .51957 .43834 .51676 .43375 .5583 Mtetra
.532 .287 .488 r
.43375 .5583 .43834 .51676 .44419 .51399 .43965 .55675 Mtetra
.533 .288 .49 r
.43965 .55675 .44419 .51399 .45004 .51124 .44557 .55518 Mtetra
.533 .289 .491 r
.44557 .55518 .45004 .51124 .4559 .50853 .4515 .55359 Mtetra
.534 .29 .493 r
.4515 .55359 .4559 .50853 .46177 .50585 .45744 .552 Mtetra
.534 .291 .494 r
.45744 .552 .46177 .50585 .46765 .50321 .4634 .55039 Mtetra
.534 .292 .495 r
.4634 .55039 .46765 .50321 .47354 .5006 .46937 .54876 Mtetra
.535 .293 .496 r
.46937 .54876 .47354 .5006 .47944 .49803 .47535 .54712 Mtetra
.535 .294 .497 r
.47535 .54712 .47944 .49803 .48535 .4955 .48135 .54546 Mtetra
.535 .295 .497 r
.48135 .54546 .48535 .4955 .49127 .493 .48737 .54379 Mtetra
.536 .295 .498 r
.48737 .54379 .49127 .493 .4972 .49054 .49339 .5421 Mtetra
.536 .296 .499 r
.49339 .5421 .4972 .49054 .50314 .48812 .49944 .5404 Mtetra
.49944 .5404 .50314 .48812 .50909 .48574 .50549 .53868 Mtetra
.536 .297 .5 r
.50549 .53868 .50909 .48574 .51505 .48339 .51156 .53695 Mtetra
.51156 .53695 .51505 .48339 .52102 .48109 .51764 .5352 Mtetra
.536 .298 .501 r
.51764 .5352 .52102 .48109 .52701 .47883 .52374 .53343 Mtetra
.52374 .53343 .52701 .47883 .533 .47661 .52985 .53165 Mtetra
.52985 .53165 .533 .47661 .53901 .47443 .53598 .52985 Mtetra
.536 .298 .502 r
.53598 .52985 .53901 .47443 .54503 .47229 .54212 .52803 Mtetra
.536 .299 .502 r
.54212 .52803 .54503 .47229 .55107 .4702 .54827 .5262 Mtetra
.54827 .5262 .55107 .4702 .55711 .46815 .55444 .52435 Mtetra
.55444 .52435 .55711 .46815 .56317 .46614 .56062 .52248 Mtetra
.56062 .52248 .56317 .46614 .56924 .46417 .56681 .5206 Mtetra
.56681 .5206 .56924 .46417 .57533 .46224 .57302 .5187 Mtetra
.57302 .5187 .57533 .46224 .58143 .46036 .57924 .51678 Mtetra
.57924 .51678 .58143 .46036 .58755 .45852 .58548 .51484 Mtetra
.536 .298 .502 r
.58548 .51484 .58755 .45852 .59368 .45672 .59173 .51289 Mtetra
.59173 .51289 .59368 .45672 .59982 .45497 .59799 .51092 Mtetra
.59799 .51092 .59982 .45497 .60598 .45326 .60427 .50894 Mtetra
.536 .298 .501 r
.60427 .50894 .60598 .45326 .61216 .45159 .61056 .50693 Mtetra
.535 .297 .501 r
.61056 .50693 .61216 .45159 .61835 .44996 .61686 .50491 Mtetra
.61686 .50491 .61835 .44996 .62456 .44838 .62318 .50287 Mtetra
.535 .297 .5 r
.62318 .50287 .62456 .44838 .63079 .44683 .62951 .50082 Mtetra
.535 .296 .5 r
.62951 .50082 .63079 .44683 .63703 .44533 .63585 .49875 Mtetra
.534 .295 .499 r
.63585 .49875 .63703 .44533 .64329 .44387 .64221 .49666 Mtetra
.64221 .49666 .64329 .44387 .64957 .44245 .64858 .49455 Mtetra
.534 .294 .498 r
.64858 .49455 .64957 .44245 .65586 .44107 .65496 .49243 Mtetra
.533 .294 .498 r
.65496 .49243 .65586 .44107 .66218 .43972 .66136 .49029 Mtetra
.533 .293 .497 r
.66136 .49029 .66218 .43972 .66851 .43842 .66777 .48814 Mtetra
.532 .292 .496 r
.66777 .48814 .66851 .43842 .67486 .43716 .6742 .48597 Mtetra
.532 .291 .495 r
.6742 .48597 .67486 .43716 .68123 .43593 .68063 .48378 Mtetra
.531 .29 .494 r
.68063 .48378 .68123 .43593 .68762 .43474 .68709 .48158 Mtetra
.531 .289 .493 r
.68709 .48158 .68762 .43474 .69403 .43359 .69355 .47936 Mtetra
.53 .287 .492 r
.69355 .47936 .69403 .43359 .70046 .43247 .70003 .47713 Mtetra
.529 .286 .491 r
.70003 .47713 .70046 .43247 .7069 .43139 .70652 .47488 Mtetra
.529 .285 .489 r
.70652 .47488 .7069 .43139 .71337 .43034 .71302 .47262 Mtetra
.528 .283 .488 r
.71302 .47262 .71337 .43034 .71986 .42932 .71954 .47034 Mtetra
.527 .281 .486 r
.71954 .47034 .71986 .42932 .72637 .42834 .72607 .46805 Mtetra
.526 .279 .484 r
.72607 .46805 .72637 .42834 .73291 .42739 .73262 .46574 Mtetra
.525 .277 .482 r
.73262 .46574 .73291 .42739 .73946 .42647 .73918 .46343 Mtetra
.523 .275 .479 r
.73918 .46343 .73946 .42647 .74603 .42558 .74575 .46109 Mtetra
.522 .272 .477 r
.74575 .46109 .74603 .42558 .75263 .42471 .75233 .45875 Mtetra
.521 .269 .474 r
.75233 .45875 .75263 .42471 .75925 .42388 .75893 .45639 Mtetra
.519 .265 .47 r
.75893 .45639 .75925 .42388 .76589 .42307 .76554 .45401 Mtetra
.517 .262 .467 r
.76554 .45401 .76589 .42307 .77255 .42228 .77217 .45163 Mtetra
.515 .257 .462 r
.77217 .45163 .77255 .42228 .77924 .42152 .7788 .44923 Mtetra
.512 .252 .458 r
.7788 .44923 .77924 .42152 .78595 .42078 .78546 .44682 Mtetra
.509 .247 .452 r
.78546 .44682 .78595 .42078 .79268 .42006 .79212 .4444 Mtetra
.506 .24 .445 r
.79212 .4444 .79268 .42006 .79943 .41936 .7988 .44197 Mtetra
.502 .232 .438 r
.7988 .44197 .79943 .41936 .80621 .41868 .80549 .43953 Mtetra
.497 .223 .429 r
.80549 .43953 .80621 .41868 .81301 .41802 .8122 .43708 Mtetra
.491 .212 .418 r
.8122 .43708 .81301 .41802 .81984 .41738 .81892 .43462 Mtetra
.484 .198 .404 r
.81892 .43462 .81984 .41738 .82668 .41674 .82565 .43214 Mtetra
.475 .181 .387 r
.82565 .43214 .82668 .41674 .83355 .41613 .8324 .42966 Mtetra
.463 .159 .365 r
.8324 .42966 .83355 .41613 .84045 .41552 .83916 .42717 Mtetra
.446 .13 .335 r
.83916 .42717 .84045 .41552 .84737 .41492 .84593 .42467 Mtetra
.423 .09 .293 r
.84593 .42467 .84737 .41492 .85431 .41434 .85272 .42217 Mtetra
.388 .03 .232 r
.85272 .42217 .85431 .41434 .86127 .41376 .85952 .41965 Mtetra
.328 0 .133 r
.85952 .41965 .86127 .41376 .86826 .41318 .86634 .41713 Mtetra
.217 0 0 r
.86634 .41713 .86826 .41318 .87528 .41261 .87317 .4146 Mtetra
0 0 0 r
.87317 .4146 .87528 .41261 .88231 .41205 .88002 .41207 Mtetra
.413 .863 .84 r
.88002 .41207 .88231 .41205 .88937 .41148 .88688 .40953 Mtetra
.647 .886 .984 r
.88688 .40953 .88937 .41148 .89646 .41092 .89375 .40698 Mtetra
.42 .667 .963 r
.27601 .59329 .27964 .59646 .28517 .59513 .28142 .59371 Mtetra
.19 .67 .931 r
.28142 .59371 .28517 .59513 .29072 .59381 .28685 .59413 Mtetra
.176 0 0 r
.28685 .59413 .29072 .59381 .29628 .59247 .2923 .59455 Mtetra
.383 0 0 r
.2923 .59455 .29628 .59247 .30185 .59114 .29777 .59496 Mtetra
.461 .007 .084 r
.29777 .59496 .30185 .59114 .30743 .5898 .30326 .59536 Mtetra
.495 .091 .203 r
.30326 .59536 .30743 .5898 .31303 .58845 .30877 .59576 Mtetra
.512 .142 .274 r
.30877 .59576 .31303 .58845 .31864 .5871 .3143 .59614 Mtetra
.522 .175 .321 r
.3143 .59614 .31864 .5871 .32427 .58574 .31985 .59651 Mtetra
.528 .199 .354 r
.31985 .59651 .32427 .58574 .32991 .58438 .32542 .59687 Mtetra
.531 .216 .379 r
.32542 .59687 .32991 .58438 .33556 .58301 .331 .5972 Mtetra
.534 .23 .397 r
.331 .5972 .33556 .58301 .34122 .58163 .33661 .59752 Mtetra
.536 .24 .412 r
.33661 .59752 .34122 .58163 .3469 .58024 .34224 .59781 Mtetra
.538 .249 .424 r
.34224 .59781 .3469 .58024 .3526 .57885 .34789 .59808 Mtetra
.539 .256 .433 r
.34789 .59808 .3526 .57885 .3583 .57745 .35356 .59832 Mtetra
.54 .261 .441 r
.35356 .59832 .3583 .57745 .36402 .57604 .35924 .59853 Mtetra
.54 .266 .448 r
.35924 .59853 .36402 .57604 .36976 .57462 .36495 .59871 Mtetra
.541 .27 .454 r
.36495 .59871 .36976 .57462 .37551 .57319 .37068 .59885 Mtetra
.541 .274 .459 r
.37068 .59885 .37551 .57319 .38127 .57175 .37643 .59897 Mtetra
.541 .277 .464 r
.37643 .59897 .38127 .57175 .38704 .5703 .3822 .59904 Mtetra
.541 .279 .468 r
.3822 .59904 .38704 .5703 .39283 .56884 .388 .59907 Mtetra
.542 .282 .471 r
.388 .59907 .39283 .56884 .39864 .56737 .39381 .59906 Mtetra
.542 .284 .474 r
.39381 .59906 .39864 .56737 .40445 .56589 .39964 .59901 Mtetra
.542 .286 .477 r
.39964 .59901 .40445 .56589 .41028 .5644 .40549 .59892 Mtetra
.542 .287 .479 r
.40549 .59892 .41028 .5644 .41613 .56289 .41136 .59877 Mtetra
.542 .289 .481 r
.41136 .59877 .41613 .56289 .42199 .56138 .41726 .59858 Mtetra
.542 .29 .483 r
.41726 .59858 .42199 .56138 .42786 .55985 .42317 .59833 Mtetra
.541 .291 .485 r
.42317 .59833 .42786 .55985 .43375 .5583 .4291 .59803 Mtetra
.541 .292 .487 r
.4291 .59803 .43375 .5583 .43965 .55675 .43505 .59768 Mtetra
.541 .293 .488 r
.43505 .59768 .43965 .55675 .44557 .55518 .44103 .59727 Mtetra
.541 .294 .489 r
.44103 .59727 .44557 .55518 .4515 .55359 .44702 .5968 Mtetra
.541 .294 .491 r
.44702 .5968 .4515 .55359 .45744 .552 .45303 .59627 Mtetra
.541 .295 .492 r
.45303 .59627 .45744 .552 .4634 .55039 .45906 .59569 Mtetra
.54 .295 .493 r
.45906 .59569 .4634 .55039 .46937 .54876 .46511 .59503 Mtetra
.54 .296 .494 r
.46511 .59503 .46937 .54876 .47535 .54712 .47117 .59432 Mtetra
.47117 .59432 .47535 .54712 .48135 .54546 .47726 .59354 Mtetra
.54 .296 .495 r
.47726 .59354 .48135 .54546 .48737 .54379 .48336 .59269 Mtetra
.54 .297 .496 r
.48336 .59269 .48737 .54379 .49339 .5421 .48948 .59178 Mtetra
.539 .297 .496 r
.48948 .59178 .49339 .5421 .49944 .5404 .49562 .59079 Mtetra
.539 .297 .497 r
.49562 .59079 .49944 .5404 .50549 .53868 .50178 .58974 Mtetra
.50178 .58974 .50549 .53868 .51156 .53695 .50795 .58861 Mtetra
.538 .297 .498 r
.50795 .58861 .51156 .53695 .51764 .5352 .51414 .58741 Mtetra
.51414 .58741 .51764 .5352 .52374 .53343 .52035 .58614 Mtetra
.52035 .58614 .52374 .53343 .52985 .53165 .52657 .5848 Mtetra
.537 .297 .499 r
.52657 .5848 .52985 .53165 .53598 .52985 .53281 .58338 Mtetra
.53281 .58338 .53598 .52985 .54212 .52803 .53907 .58188 Mtetra
.53907 .58188 .54212 .52803 .54827 .5262 .54534 .58031 Mtetra
.536 .297 .499 r
.54534 .58031 .54827 .5262 .55444 .52435 .55162 .57867 Mtetra
.536 .296 .499 r
.55162 .57867 .55444 .52435 .56062 .52248 .55792 .57695 Mtetra
.535 .296 .499 r
.55792 .57695 .56062 .52248 .56681 .5206 .56423 .57515 Mtetra
.56423 .57515 .56681 .5206 .57302 .5187 .57056 .57327 Mtetra
.534 .295 .499 r
.57056 .57327 .57302 .5187 .57924 .51678 .5769 .57132 Mtetra
.5769 .57132 .57924 .51678 .58548 .51484 .58325 .56929 Mtetra
.533 .294 .499 r
.58325 .56929 .58548 .51484 .59173 .51289 .58961 .56718 Mtetra
.533 .294 .498 r
.58961 .56718 .59173 .51289 .59799 .51092 .59599 .565 Mtetra
.532 .293 .498 r
.59599 .565 .59799 .51092 .60427 .50894 .60238 .56274 Mtetra
.60238 .56274 .60427 .50894 .61056 .50693 .60878 .5604 Mtetra
.531 .292 .498 r
.60878 .5604 .61056 .50693 .61686 .50491 .61519 .55798 Mtetra
.531 .291 .497 r
.61519 .55798 .61686 .50491 .62318 .50287 .62162 .55549 Mtetra
.53 .291 .497 r
.62162 .55549 .62318 .50287 .62951 .50082 .62805 .55293 Mtetra
.529 .29 .496 r
.62805 .55293 .62951 .50082 .63585 .49875 .63449 .55029 Mtetra
.528 .289 .496 r
.63449 .55029 .63585 .49875 .64221 .49666 .64095 .54757 Mtetra
.528 .288 .495 r
.64095 .54757 .64221 .49666 .64858 .49455 .64741 .54478 Mtetra
.527 .287 .494 r
.64741 .54478 .64858 .49455 .65496 .49243 .65388 .54192 Mtetra
.526 .286 .493 r
.65388 .54192 .65496 .49243 .66136 .49029 .66036 .53899 Mtetra
.525 .284 .493 r
.66036 .53899 .66136 .49029 .66777 .48814 .66685 .53599 Mtetra
.524 .283 .492 r
.66685 .53599 .66777 .48814 .6742 .48597 .67335 .53292 Mtetra
.523 .282 .491 r
.67335 .53292 .6742 .48597 .68063 .48378 .67985 .52978 Mtetra
.522 .28 .489 r
.67985 .52978 .68063 .48378 .68709 .48158 .68636 .52657 Mtetra
.521 .278 .488 r
.68636 .52657 .68709 .48158 .69355 .47936 .69288 .5233 Mtetra
.519 .277 .487 r
.69288 .5233 .69355 .47936 .70003 .47713 .69941 .51996 Mtetra
.518 .275 .485 r
.69941 .51996 .70003 .47713 .70652 .47488 .70594 .51656 Mtetra
.517 .273 .484 r
.70594 .51656 .70652 .47488 .71302 .47262 .71248 .5131 Mtetra
.515 .27 .482 r
.71248 .5131 .71302 .47262 .71954 .47034 .71903 .50958 Mtetra
.513 .268 .48 r
.71903 .50958 .71954 .47034 .72607 .46805 .72558 .50599 Mtetra
.511 .265 .478 r
.72558 .50599 .72607 .46805 .73262 .46574 .73214 .50236 Mtetra
.509 .262 .475 r
.73214 .50236 .73262 .46574 .73918 .46343 .7387 .49866 Mtetra
.507 .259 .472 r
.7387 .49866 .73918 .46343 .74575 .46109 .74527 .49492 Mtetra
.505 .255 .469 r
.74527 .49492 .74575 .46109 .75233 .45875 .75184 .49112 Mtetra
.502 .251 .466 r
.75184 .49112 .75233 .45875 .75893 .45639 .75842 .48727 Mtetra
.499 .246 .462 r
.75842 .48727 .75893 .45639 .76554 .45401 .76501 .48337 Mtetra
.495 .241 .458 r
.76501 .48337 .76554 .45401 .77217 .45163 .7716 .47943 Mtetra
.491 .235 .453 r
.7716 .47943 .77217 .45163 .7788 .44923 .77819 .47545 Mtetra
.487 .228 .447 r
.77819 .47545 .7788 .44923 .78546 .44682 .78479 .47142 Mtetra
.482 .22 .441 r
.78479 .47142 .78546 .44682 .79212 .4444 .79139 .46735 Mtetra
.476 .211 .433 r
.79139 .46735 .79212 .4444 .7988 .44197 .798 .46324 Mtetra
.469 .201 .424 r
.798 .46324 .7988 .44197 .80549 .43953 .80461 .4591 Mtetra
.46 .188 .413 r
.80461 .4591 .80549 .43953 .8122 .43708 .81123 .45493 Mtetra
.45 .173 .4 r
.81123 .45493 .8122 .43708 .81892 .43462 .81785 .45072 Mtetra
.438 .154 .384 r
.81785 .45072 .81892 .43462 .82565 .43214 .82448 .44649 Mtetra
.422 .131 .363 r
.82448 .44649 .82565 .43214 .8324 .42966 .83111 .44222 Mtetra
.4 .1 .336 r
.83111 .44222 .8324 .42966 .83916 .42717 .83775 .43794 Mtetra
.372 .059 .299 r
.83775 .43794 .83916 .42717 .84593 .42467 .84439 .43363 Mtetra
.33 .001 .247 r
.84439 .43363 .84593 .42467 .85272 .42217 .85104 .4293 Mtetra
.267 0 .168 r
.85104 .4293 .85272 .42217 .85952 .41965 .85769 .42495 Mtetra
.163 0 .04 r
.85769 .42495 .85952 .41965 .86634 .41713 .86435 .42059 Mtetra
0 0 0 r
.86435 .42059 .86634 .41713 .87317 .4146 .87101 .41621 Mtetra
.87101 .41621 .87317 .4146 .88002 .41207 .87768 .41182 Mtetra
.682 .979 .878 r
.87768 .41182 .88002 .41207 .88688 .40953 .88435 .40743 Mtetra
.782 .914 .929 r
.88435 .40743 .88688 .40953 .89375 .40698 .89103 .40302 Mtetra
.221 .565 .938 r
.27236 .59011 .27601 .59329 .28142 .59371 .2777 .59159 Mtetra
.037 .527 .881 r
.2777 .59159 .28142 .59371 .28685 .59413 .28306 .59308 Mtetra
0 .403 .682 r
.28306 .59308 .28685 .59413 .2923 .59455 .28845 .59457 Mtetra
.364 0 0 r
.28845 .59457 .2923 .59455 .29777 .59496 .29385 .59605 Mtetra
.461 0 0 r
.29385 .59605 .29777 .59496 .30326 .59536 .29928 .59753 Mtetra
.508 .001 0 r
.29928 .59753 .30326 .59536 .30877 .59576 .30474 .59899 Mtetra
.532 .067 .096 r
.30474 .59899 .30877 .59576 .3143 .59614 .31021 .60044 Mtetra
.543 .112 .172 r
.31021 .60044 .3143 .59614 .31985 .59651 .31571 .60188 Mtetra
.549 .144 .227 r
.31571 .60188 .31985 .59651 .32542 .59687 .32124 .60329 Mtetra
.552 .168 .267 r
.32124 .60329 .32542 .59687 .331 .5972 .32678 .60469 Mtetra
.554 .187 .299 r
.32678 .60469 .331 .5972 .33661 .59752 .33235 .60605 Mtetra
.555 .201 .324 r
.33235 .60605 .33661 .59752 .34224 .59781 .33795 .60738 Mtetra
.555 .213 .344 r
.33795 .60738 .34224 .59781 .34789 .59808 .34357 .60868 Mtetra
.554 .222 .36 r
.34357 .60868 .34789 .59808 .35356 .59832 .34921 .60995 Mtetra
.554 .23 .374 r
.34921 .60995 .35356 .59832 .35924 .59853 .35488 .61117 Mtetra
.553 .236 .386 r
.35488 .61117 .35924 .59853 .36495 .59871 .36058 .61235 Mtetra
.552 .242 .396 r
.36058 .61235 .36495 .59871 .37068 .59885 .36629 .61348 Mtetra
.552 .246 .404 r
.36629 .61348 .37068 .59885 .37643 .59897 .37204 .61456 Mtetra
.551 .25 .411 r
.37204 .61456 .37643 .59897 .3822 .59904 .3778 .61559 Mtetra
.55 .254 .418 r
.3778 .61559 .3822 .59904 .388 .59907 .3836 .61656 Mtetra
.549 .257 .424 r
.3836 .61656 .388 .59907 .39381 .59906 .38941 .61747 Mtetra
.548 .259 .429 r
.38941 .61747 .39381 .59906 .39964 .59901 .39525 .61832 Mtetra
.547 .262 .433 r
.39525 .61832 .39964 .59901 .40549 .59892 .40112 .6191 Mtetra
.546 .263 .437 r
.40112 .6191 .40549 .59892 .41136 .59877 .40701 .61982 Mtetra
.546 .265 .441 r
.40701 .61982 .41136 .59877 .41726 .59858 .41292 .62046 Mtetra
.545 .266 .444 r
.41292 .62046 .41726 .59858 .42317 .59833 .41886 .62103 Mtetra
.544 .268 .447 r
.41886 .62103 .42317 .59833 .4291 .59803 .42482 .62152 Mtetra
.543 .269 .449 r
.42482 .62152 .4291 .59803 .43505 .59768 .43081 .62193 Mtetra
.542 .27 .452 r
.43081 .62193 .43505 .59768 .44103 .59727 .43681 .62226 Mtetra
.541 .27 .454 r
.43681 .62226 .44103 .59727 .44702 .5968 .44285 .6225 Mtetra
.54 .271 .456 r
.44285 .6225 .44702 .5968 .45303 .59627 .4489 .62265 Mtetra
.539 .272 .458 r
.4489 .62265 .45303 .59627 .45906 .59569 .45498 .62271 Mtetra
.539 .272 .459 r
.45498 .62271 .45906 .59569 .46511 .59503 .46107 .62268 Mtetra
.538 .272 .461 r
.46107 .62268 .46511 .59503 .47117 .59432 .46719 .62256 Mtetra
.537 .272 .462 r
.46719 .62256 .47117 .59432 .47726 .59354 .47333 .62234 Mtetra
.536 .272 .463 r
.47333 .62234 .47726 .59354 .48336 .59269 .4795 .62202 Mtetra
.535 .272 .464 r
.4795 .62202 .48336 .59269 .48948 .59178 .48568 .62159 Mtetra
.534 .272 .465 r
.48568 .62159 .48948 .59178 .49562 .59079 .49188 .62107 Mtetra
.533 .272 .466 r
.49188 .62107 .49562 .59079 .50178 .58974 .4981 .62044 Mtetra
.532 .272 .466 r
.4981 .62044 .50178 .58974 .50795 .58861 .50434 .6197 Mtetra
.531 .272 .467 r
.50434 .6197 .50795 .58861 .51414 .58741 .5106 .61886 Mtetra
.53 .271 .467 r
.5106 .61886 .51414 .58741 .52035 .58614 .51688 .6179 Mtetra
.529 .271 .468 r
.51688 .6179 .52035 .58614 .52657 .5848 .52318 .61684 Mtetra
.528 .27 .468 r
.52318 .61684 .52657 .5848 .53281 .58338 .52949 .61566 Mtetra
.527 .27 .468 r
.52949 .61566 .53281 .58338 .53907 .58188 .53582 .61437 Mtetra
.526 .269 .469 r
.53582 .61437 .53907 .58188 .54534 .58031 .54217 .61297 Mtetra
.525 .268 .469 r
.54217 .61297 .54534 .58031 .55162 .57867 .54853 .61146 Mtetra
.524 .268 .469 r
.54853 .61146 .55162 .57867 .55792 .57695 .5549 .60982 Mtetra
.523 .267 .468 r
.5549 .60982 .55792 .57695 .56423 .57515 .56129 .60808 Mtetra
.521 .266 .468 r
.56129 .60808 .56423 .57515 .57056 .57327 .5677 .60622 Mtetra
.52 .265 .468 r
.5677 .60622 .57056 .57327 .5769 .57132 .57412 .60424 Mtetra
.519 .264 .468 r
.57412 .60424 .5769 .57132 .58325 .56929 .58055 .60214 Mtetra
.518 .262 .467 r
.58055 .60214 .58325 .56929 .58961 .56718 .58699 .59993 Mtetra
.516 .261 .467 r
.58699 .59993 .58961 .56718 .59599 .565 .59344 .59761 Mtetra
.515 .26 .466 r
.59344 .59761 .59599 .565 .60238 .56274 .59991 .59517 Mtetra
.513 .258 .466 r
.59991 .59517 .60238 .56274 .60878 .5604 .60638 .59261 Mtetra
.512 .257 .465 r
.60638 .59261 .60878 .5604 .61519 .55798 .61287 .58994 Mtetra
.51 .255 .464 r
.61287 .58994 .61519 .55798 .62162 .55549 .61936 .58716 Mtetra
.509 .253 .463 r
.61936 .58716 .62162 .55549 .62805 .55293 .62586 .58426 Mtetra
.507 .251 .462 r
.62586 .58426 .62805 .55293 .63449 .55029 .63237 .58125 Mtetra
.505 .249 .461 r
.63237 .58125 .63449 .55029 .64095 .54757 .63889 .57813 Mtetra
.503 .247 .459 r
.63889 .57813 .64095 .54757 .64741 .54478 .64542 .5749 Mtetra
.501 .245 .458 r
.64542 .5749 .64741 .54478 .65388 .54192 .65195 .57156 Mtetra
.499 .242 .456 r
.65195 .57156 .65388 .54192 .66036 .53899 .65848 .56812 Mtetra
.497 .24 .455 r
.65848 .56812 .66036 .53899 .66685 .53599 .66503 .56457 Mtetra
.494 .237 .453 r
.66503 .56457 .66685 .53599 .67335 .53292 .67157 .56092 Mtetra
.492 .234 .451 r
.67157 .56092 .67335 .53292 .67985 .52978 .67812 .55716 Mtetra
.489 .23 .448 r
.67812 .55716 .67985 .52978 .68636 .52657 .68468 .55331 Mtetra
.486 .227 .446 r
.68468 .55331 .68636 .52657 .69288 .5233 .69124 .54936 Mtetra
.483 .223 .443 r
.69124 .54936 .69288 .5233 .69941 .51996 .6978 .54531 Mtetra
.48 .219 .44 r
.6978 .54531 .69941 .51996 .70594 .51656 .70437 .54117 Mtetra
.476 .214 .437 r
.70437 .54117 .70594 .51656 .71248 .5131 .71093 .53694 Mtetra
.472 .209 .433 r
.71093 .53694 .71248 .5131 .71903 .50958 .7175 .53262 Mtetra
.468 .203 .429 r
.7175 .53262 .71903 .50958 .72558 .50599 .72407 .52822 Mtetra
.463 .197 .424 r
.72407 .52822 .72558 .50599 .73214 .50236 .73064 .52373 Mtetra
.458 .19 .419 r
.73064 .52373 .73214 .50236 .7387 .49866 .73721 .51916 Mtetra
.453 .183 .413 r
.73721 .51916 .7387 .49866 .74527 .49492 .74379 .51452 Mtetra
.446 .175 .407 r
.74379 .51452 .74527 .49492 .75184 .49112 .75036 .5098 Mtetra
.439 .165 .4 r
.75036 .5098 .75184 .49112 .75842 .48727 .75693 .50501 Mtetra
.431 .155 .392 r
.75693 .50501 .75842 .48727 .76501 .48337 .76351 .50014 Mtetra
.422 .143 .382 r
.76351 .50014 .76501 .48337 .7716 .47943 .77008 .49522 Mtetra
.412 .13 .371 r
.77008 .49522 .7716 .47943 .77819 .47545 .77665 .49023 Mtetra
.4 .114 .359 r
.77665 .49023 .77819 .47545 .78479 .47142 .78322 .48518 Mtetra
.386 .096 .344 r
.78322 .48518 .78479 .47142 .79139 .46735 .78979 .48007 Mtetra
.37 .074 .326 r
.78979 .48007 .79139 .46735 .798 .46324 .79636 .47492 Mtetra
.35 .048 .305 r
.79636 .47492 .798 .46324 .80461 .4591 .80293 .46971 Mtetra
.326 .017 .279 r
.80293 .46971 .80461 .4591 .81123 .45493 .8095 .46446 Mtetra
.296 0 .246 r
.8095 .46446 .81123 .45493 .81785 .45072 .81607 .45916 Mtetra
.257 0 .205 r
.81607 .45916 .81785 .45072 .82448 .44649 .82264 .45382 Mtetra
.207 0 .151 r
.82264 .45382 .82448 .44649 .83111 .44222 .8292 .44845 Mtetra
.14 0 .078 r
.8292 .44845 .83111 .44222 .83775 .43794 .83577 .44305 Mtetra
.047 0 0 r
.83577 .44305 .83775 .43794 .84439 .43363 .84233 .43761 Mtetra
0 0 0 r
.84233 .43761 .84439 .43363 .85104 .4293 .8489 .43215 Mtetra
.8489 .43215 .85104 .4293 .85769 .42495 .85546 .42667 Mtetra
.48 .834 .568 r
.85546 .42667 .85769 .42495 .86435 .42059 .86203 .42117 Mtetra
.68 .968 .765 r
.86203 .42117 .86435 .42059 .87101 .41621 .8686 .41566 Mtetra
.798 .994 .871 r
.8686 .41566 .87101 .41621 .87768 .41182 .87516 .41013 Mtetra
.835 .945 .894 r
.87516 .41013 .87768 .41182 .88435 .40743 .88173 .40459 Mtetra
.829 .873 .876 r
.88173 .40459 .88435 .40743 .89103 .40302 .8883 .39905 Mtetra
.212 .56 .935 r
.26869 .58691 .27236 .59011 .2777 .59159 .27404 .58843 Mtetra
.207 .56 .935 r
.27404 .58843 .2777 .59159 .28306 .59308 .2794 .58996 Mtetra
.203 .56 .935 r
.2794 .58996 .28306 .59308 .28845 .59457 .28478 .59148 Mtetra
.199 .561 .935 r
.28478 .59148 .28845 .59457 .29385 .59605 .29019 .59301 Mtetra
.196 .562 .936 r
.29019 .59301 .29385 .59605 .29928 .59753 .29562 .59452 Mtetra
.193 .564 .936 r
.29562 .59452 .29928 .59753 .30474 .59899 .30108 .59602 Mtetra
.192 .566 .936 r
.30108 .59602 .30474 .59899 .31021 .60044 .30656 .59751 Mtetra
.191 .568 .937 r
.30656 .59751 .31021 .60044 .31571 .60188 .31206 .59899 Mtetra
.191 .571 .938 r
.31206 .59899 .31571 .60188 .32124 .60329 .31758 .60044 Mtetra
.191 .574 .939 r
.31758 .60044 .32124 .60329 .32678 .60469 .32313 .60187 Mtetra
.192 .578 .94 r
.32313 .60187 .32678 .60469 .33235 .60605 .3287 .60327 Mtetra
.194 .582 .941 r
.3287 .60327 .33235 .60605 .33795 .60738 .3343 .60464 Mtetra
.197 .586 .943 r
.3343 .60464 .33795 .60738 .34357 .60868 .33992 .60597 Mtetra
.2 .591 .945 r
.33992 .60597 .34357 .60868 .34921 .60995 .34557 .60727 Mtetra
.204 .596 .946 r
.34557 .60727 .34921 .60995 .35488 .61117 .35124 .60853 Mtetra
.209 .602 .948 r
.35124 .60853 .35488 .61117 .36058 .61235 .35694 .60974 Mtetra
.215 .608 .95 r
.35694 .60974 .36058 .61235 .36629 .61348 .36266 .61091 Mtetra
.221 .614 .953 r
.36266 .61091 .36629 .61348 .37204 .61456 .36841 .61203 Mtetra
.228 .621 .955 r
.36841 .61203 .37204 .61456 .3778 .61559 .37418 .61309 Mtetra
.236 .628 .958 r
.37418 .61309 .3778 .61559 .3836 .61656 .37998 .61409 Mtetra
.244 .636 .96 r
.37998 .61409 .3836 .61656 .38941 .61747 .3858 .61503 Mtetra
.253 .643 .963 r
.3858 .61503 .38941 .61747 .39525 .61832 .39165 .61591 Mtetra
.262 .651 .966 r
.39165 .61591 .39525 .61832 .40112 .6191 .39752 .61673 Mtetra
.273 .659 .968 r
.39752 .61673 .40112 .6191 .40701 .61982 .40341 .61747 Mtetra
.283 .667 .971 r
.40341 .61747 .40701 .61982 .41292 .62046 .40933 .61814 Mtetra
.294 .676 .974 r
.40933 .61814 .41292 .62046 .41886 .62103 .41528 .61873 Mtetra
.306 .684 .977 r
.41528 .61873 .41886 .62103 .42482 .62152 .42125 .61925 Mtetra
.318 .693 .979 r
.42125 .61925 .42482 .62152 .43081 .62193 .42724 .61969 Mtetra
.331 .702 .982 r
.42724 .61969 .43081 .62193 .43681 .62226 .43325 .62004 Mtetra
.344 .711 .984 r
.43325 .62004 .43681 .62226 .44285 .6225 .43929 .6203 Mtetra
.357 .719 .987 r
.43929 .6203 .44285 .6225 .4489 .62265 .44535 .62048 Mtetra
.37 .728 .989 r
.44535 .62048 .4489 .62265 .45498 .62271 .45144 .62056 Mtetra
.384 .737 .991 r
.45144 .62056 .45498 .62271 .46107 .62268 .45754 .62055 Mtetra
.398 .745 .993 r
.45754 .62055 .46107 .62268 .46719 .62256 .46367 .62044 Mtetra
.412 .754 .995 r
.46367 .62044 .46719 .62256 .47333 .62234 .46982 .62023 Mtetra
.427 .762 .996 r
.46982 .62023 .47333 .62234 .4795 .62202 .47599 .61993 Mtetra
.441 .77 .997 r
.47599 .61993 .4795 .62202 .48568 .62159 .48219 .61952 Mtetra
.455 .778 .998 r
.48219 .61952 .48568 .62159 .49188 .62107 .4884 .61901 Mtetra
.469 .785 .999 r
.4884 .61901 .49188 .62107 .4981 .62044 .49463 .61839 Mtetra
.484 .793 .999 r
.49463 .61839 .4981 .62044 .50434 .6197 .50088 .61766 Mtetra
.498 .8 .999 r
.50088 .61766 .50434 .6197 .5106 .61886 .50715 .61682 Mtetra
.512 .806 .999 r
.50715 .61682 .5106 .61886 .51688 .6179 .51344 .61587 Mtetra
.525 .813 .998 r
.51344 .61587 .51688 .6179 .52318 .61684 .51975 .61481 Mtetra
.539 .819 .998 r
.51975 .61481 .52318 .61684 .52949 .61566 .52607 .61364 Mtetra
.552 .824 .996 r
.52607 .61364 .52949 .61566 .53582 .61437 .53242 .61235 Mtetra
.565 .83 .995 r
.53242 .61235 .53582 .61437 .54217 .61297 .53877 .61095 Mtetra
.578 .835 .994 r
.53877 .61095 .54217 .61297 .54853 .61146 .54515 .60943 Mtetra
.59 .839 .992 r
.54515 .60943 .54853 .61146 .5549 .60982 .55153 .6078 Mtetra
.603 .843 .99 r
.55153 .6078 .5549 .60982 .56129 .60808 .55794 .60605 Mtetra
.614 .847 .987 r
.55794 .60605 .56129 .60808 .5677 .60622 .56435 .60418 Mtetra
.626 .851 .985 r
.56435 .60418 .5677 .60622 .57412 .60424 .57078 .60219 Mtetra
.637 .854 .982 r
.57078 .60219 .57412 .60424 .58055 .60214 .57723 .60009 Mtetra
.647 .857 .98 r
.57723 .60009 .58055 .60214 .58699 .59993 .58368 .59786 Mtetra
.658 .859 .977 r
.58368 .59786 .58699 .59993 .59344 .59761 .59015 .59552 Mtetra
.667 .862 .973 r
.59015 .59552 .59344 .59761 .59991 .59517 .59663 .59307 Mtetra
.677 .864 .97 r
.59663 .59307 .59991 .59517 .60638 .59261 .60311 .59049 Mtetra
.686 .865 .967 r
.60311 .59049 .60638 .59261 .61287 .58994 .60961 .58781 Mtetra
.695 .866 .963 r
.60961 .58781 .61287 .58994 .61936 .58716 .61612 .585 Mtetra
.703 .868 .96 r
.61612 .585 .61936 .58716 .62586 .58426 .62263 .58208 Mtetra
.711 .868 .956 r
.62263 .58208 .62586 .58426 .63237 .58125 .62916 .57905 Mtetra
.718 .869 .952 r
.62916 .57905 .63237 .58125 .63889 .57813 .63569 .5759 Mtetra
.726 .869 .949 r
.63569 .5759 .63889 .57813 .64542 .5749 .64223 .57265 Mtetra
.732 .869 .945 r
.64223 .57265 .64542 .5749 .65195 .57156 .64877 .56928 Mtetra
.739 .869 .941 r
.64877 .56928 .65195 .57156 .65848 .56812 .65532 .56581 Mtetra
.745 .869 .937 r
.65532 .56581 .65848 .56812 .66503 .56457 .66188 .56223 Mtetra
.751 .869 .934 r
.66188 .56223 .66503 .56457 .67157 .56092 .66844 .55854 Mtetra
.756 .868 .93 r
.66844 .55854 .67157 .56092 .67812 .55716 .675 .55476 Mtetra
.761 .867 .926 r
.675 .55476 .67812 .55716 .68468 .55331 .68157 .55087 Mtetra
.766 .866 .922 r
.68157 .55087 .68468 .55331 .69124 .54936 .68815 .54688 Mtetra
.771 .865 .919 r
.68815 .54688 .69124 .54936 .6978 .54531 .69472 .54279 Mtetra
.775 .864 .915 r
.69472 .54279 .6978 .54531 .70437 .54117 .7013 .53861 Mtetra
.779 .863 .912 r
.7013 .53861 .70437 .54117 .71093 .53694 .70788 .53434 Mtetra
.783 .862 .908 r
.70788 .53434 .71093 .53694 .7175 .53262 .71446 .52998 Mtetra
.786 .86 .905 r
.71446 .52998 .7175 .53262 .72407 .52822 .72104 .52554 Mtetra
.789 .859 .901 r
.72104 .52554 .72407 .52822 .73064 .52373 .72763 .521 Mtetra
.792 .857 .898 r
.72763 .521 .73064 .52373 .73721 .51916 .73421 .51639 Mtetra
.795 .855 .895 r
.73421 .51639 .73721 .51916 .74379 .51452 .7408 .5117 Mtetra
.798 .853 .892 r
.7408 .5117 .74379 .51452 .75036 .5098 .74739 .50693 Mtetra
.8 .851 .889 r
.74739 .50693 .75036 .5098 .75693 .50501 .75397 .50209 Mtetra
.802 .85 .886 r
.75397 .50209 .75693 .50501 .76351 .50014 .76056 .49718 Mtetra
.804 .848 .883 r
.76056 .49718 .76351 .50014 .77008 .49522 .76714 .49221 Mtetra
.806 .846 .88 r
.76714 .49221 .77008 .49522 .77665 .49023 .77373 .48717 Mtetra
.807 .844 .877 r
.77373 .48717 .77665 .49023 .78322 .48518 .78031 .48207 Mtetra
.809 .841 .875 r
.78031 .48207 .78322 .48518 .78979 .48007 .78689 .47691 Mtetra
.81 .839 .872 r
.78689 .47691 .78979 .48007 .79636 .47492 .79347 .4717 Mtetra
.811 .837 .87 r
.79347 .4717 .79636 .47492 .80293 .46971 .80006 .46644 Mtetra
.812 .835 .868 r
.80006 .46644 .80293 .46971 .8095 .46446 .80664 .46113 Mtetra
.813 .833 .865 r
.80664 .46113 .8095 .46446 .81607 .45916 .81321 .45578 Mtetra
.813 .83 .863 r
.81321 .45578 .81607 .45916 .82264 .45382 .81979 .45039 Mtetra
.814 .828 .861 r
.81979 .45039 .82264 .45382 .8292 .44845 .82637 .44496 Mtetra
.814 .826 .859 r
.82637 .44496 .8292 .44845 .83577 .44305 .83295 .4395 Mtetra
.814 .824 .857 r
.83295 .4395 .83577 .44305 .84233 .43761 .83952 .43401 Mtetra
.814 .821 .856 r
.83952 .43401 .84233 .43761 .8489 .43215 .8461 .4285 Mtetra
.814 .819 .854 r
.8461 .4285 .8489 .43215 .85546 .42667 .85267 .42296 Mtetra
.814 .816 .852 r
.85267 .42296 .85546 .42667 .86203 .42117 .85925 .41741 Mtetra
.813 .814 .851 r
.85925 .41741 .86203 .42117 .8686 .41566 .86583 .41183 Mtetra
.813 .812 .849 r
.86583 .41183 .8686 .41566 .87516 .41013 .8724 .40625 Mtetra
.812 .809 .848 r
.8724 .40625 .87516 .41013 .88173 .40459 .87898 .40066 Mtetra
.811 .807 .847 r
.87898 .40066 .88173 .40459 .8883 .39905 .88556 .39506 Mtetra
.402 .659 .963 r
.26502 .5837 .26869 .58691 .27404 .58843 .27044 .58422 Mtetra
.462 .621 .92 r
.27044 .58422 .27404 .58843 .2794 .58996 .27587 .58474 Mtetra
.495 .584 .874 r
.27587 .58474 .2794 .58996 .28478 .59148 .28133 .58525 Mtetra
.514 .554 .834 r
.28133 .58525 .28478 .59148 .29019 .59301 .28681 .58576 Mtetra
.526 .529 .801 r
.28681 .58576 .29019 .59301 .29562 .59452 .29231 .58626 Mtetra
.534 .508 .774 r
.29231 .58626 .29562 .59452 .30108 .59602 .29782 .58675 Mtetra
.539 .492 .751 r
.29782 .58675 .30108 .59602 .30656 .59751 .30336 .58723 Mtetra
.543 .478 .733 r
.30336 .58723 .30656 .59751 .31206 .59899 .30892 .5877 Mtetra
.546 .467 .717 r
.30892 .5877 .31206 .59899 .31758 .60044 .31449 .58814 Mtetra
.548 .457 .704 r
.31449 .58814 .31758 .60044 .32313 .60187 .32009 .58857 Mtetra
.55 .449 .692 r
.32009 .58857 .32313 .60187 .3287 .60327 .32571 .58898 Mtetra
.551 .442 .683 r
.32571 .58898 .3287 .60327 .3343 .60464 .33135 .58937 Mtetra
.553 .436 .674 r
.33135 .58937 .3343 .60464 .33992 .60597 .33701 .58972 Mtetra
.554 .431 .666 r
.33701 .58972 .33992 .60597 .34557 .60727 .34269 .59005 Mtetra
.555 .426 .66 r
.34269 .59005 .34557 .60727 .35124 .60853 .34839 .59035 Mtetra
.556 .422 .654 r
.34839 .59035 .35124 .60853 .35694 .60974 .35412 .59062 Mtetra
.556 .418 .649 r
.35412 .59062 .35694 .60974 .36266 .61091 .35986 .59085 Mtetra
.557 .415 .644 r
.35986 .59085 .36266 .61091 .36841 .61203 .36563 .59105 Mtetra
.558 .412 .64 r
.36563 .59105 .36841 .61203 .37418 .61309 .37141 .5912 Mtetra
.558 .41 .636 r
.37141 .5912 .37418 .61309 .37998 .61409 .37722 .59132 Mtetra
.559 .408 .632 r
.37722 .59132 .37998 .61409 .3858 .61503 .38305 .59139 Mtetra
.559 .406 .629 r
.38305 .59139 .3858 .61503 .39165 .61591 .3889 .59141 Mtetra
.56 .404 .626 r
.3889 .59141 .39165 .61591 .39752 .61673 .39477 .59139 Mtetra
.561 .402 .624 r
.39477 .59139 .39752 .61673 .40341 .61747 .40067 .59131 Mtetra
.561 .401 .621 r
.40067 .59131 .40341 .61747 .40933 .61814 .40658 .59119 Mtetra
.562 .399 .619 r
.40658 .59119 .40933 .61814 .41528 .61873 .41251 .59101 Mtetra
.562 .398 .617 r
.41251 .59101 .41528 .61873 .42125 .61925 .41847 .59077 Mtetra
.563 .397 .615 r
.41847 .59077 .42125 .61925 .42724 .61969 .42444 .59048 Mtetra
.563 .396 .613 r
.42444 .59048 .42724 .61969 .43325 .62004 .43044 .59013 Mtetra
.564 .396 .612 r
.43044 .59013 .43325 .62004 .43929 .6203 .43646 .58971 Mtetra
.564 .395 .61 r
.43646 .58971 .43929 .6203 .44535 .62048 .44249 .58924 Mtetra
.565 .394 .609 r
.44249 .58924 .44535 .62048 .45144 .62056 .44855 .5887 Mtetra
.565 .394 .608 r
.44855 .5887 .45144 .62056 .45754 .62055 .45462 .58809 Mtetra
.566 .393 .607 r
.45462 .58809 .45754 .62055 .46367 .62044 .46072 .58741 Mtetra
.566 .393 .606 r
.46072 .58741 .46367 .62044 .46982 .62023 .46683 .58667 Mtetra
.567 .393 .605 r
.46683 .58667 .46982 .62023 .47599 .61993 .47296 .58586 Mtetra
.567 .392 .604 r
.47296 .58586 .47599 .61993 .48219 .61952 .47911 .58497 Mtetra
.568 .392 .603 r
.47911 .58497 .48219 .61952 .4884 .61901 .48528 .58402 Mtetra
.48528 .58402 .4884 .61901 .49463 .61839 .49147 .58298 Mtetra
.569 .392 .602 r
.49147 .58298 .49463 .61839 .50088 .61766 .49767 .58188 Mtetra
.569 .392 .601 r
.49767 .58188 .50088 .61766 .50715 .61682 .5039 .58069 Mtetra
.57 .392 .601 r
.5039 .58069 .50715 .61682 .51344 .61587 .51013 .57944 Mtetra
.51013 .57944 .51344 .61587 .51975 .61481 .51639 .5781 Mtetra
.571 .392 .6 r
.51639 .5781 .51975 .61481 .52607 .61364 .52266 .57668 Mtetra
.572 .392 .6 r
.52266 .57668 .52607 .61364 .53242 .61235 .52895 .57519 Mtetra
.572 .393 .6 r
.52895 .57519 .53242 .61235 .53877 .61095 .53525 .57361 Mtetra
.573 .393 .599 r
.53525 .57361 .53877 .61095 .54515 .60943 .54157 .57196 Mtetra
.574 .393 .599 r
.54157 .57196 .54515 .60943 .55153 .6078 .5479 .57022 Mtetra
.574 .394 .599 r
.5479 .57022 .55153 .6078 .55794 .60605 .55425 .56841 Mtetra
.575 .394 .599 r
.55425 .56841 .55794 .60605 .56435 .60418 .56061 .56651 Mtetra
.576 .395 .599 r
.56061 .56651 .56435 .60418 .57078 .60219 .56699 .56453 Mtetra
.56699 .56453 .57078 .60219 .57723 .60009 .57338 .56247 Mtetra
.577 .396 .599 r
.57338 .56247 .57723 .60009 .58368 .59786 .57978 .56033 Mtetra
.578 .396 .6 r
.57978 .56033 .58368 .59786 .59015 .59552 .5862 .5581 Mtetra
.578 .397 .6 r
.5862 .5581 .59015 .59552 .59663 .59307 .59262 .5558 Mtetra
.579 .398 .6 r
.59262 .5558 .59663 .59307 .60311 .59049 .59906 .55341 Mtetra
.58 .399 .6 r
.59906 .55341 .60311 .59049 .60961 .58781 .60551 .55095 Mtetra
.581 .4 .601 r
.60551 .55095 .60961 .58781 .61612 .585 .61197 .5484 Mtetra
.582 .401 .601 r
.61197 .5484 .61612 .585 .62263 .58208 .61844 .54578 Mtetra
.583 .402 .602 r
.61844 .54578 .62263 .58208 .62916 .57905 .62492 .54307 Mtetra
.584 .403 .602 r
.62492 .54307 .62916 .57905 .63569 .5759 .63141 .54029 Mtetra
.585 .404 .603 r
.63141 .54029 .63569 .5759 .64223 .57265 .63792 .53743 Mtetra
.586 .405 .604 r
.63792 .53743 .64223 .57265 .64877 .56928 .64443 .5345 Mtetra
.587 .406 .604 r
.64443 .5345 .64877 .56928 .65532 .56581 .65094 .53149 Mtetra
.588 .408 .605 r
.65094 .53149 .65532 .56581 .66188 .56223 .65747 .5284 Mtetra
.589 .409 .606 r
.65747 .5284 .66188 .56223 .66844 .55854 .66401 .52524 Mtetra
.59 .411 .607 r
.66401 .52524 .66844 .55854 .675 .55476 .67055 .52201 Mtetra
.591 .413 .608 r
.67055 .52201 .675 .55476 .68157 .55087 .6771 .51871 Mtetra
.593 .414 .609 r
.6771 .51871 .68157 .55087 .68815 .54688 .68366 .51534 Mtetra
.594 .416 .611 r
.68366 .51534 .68815 .54688 .69472 .54279 .69022 .5119 Mtetra
.595 .418 .612 r
.69022 .5119 .69472 .54279 .7013 .53861 .69679 .5084 Mtetra
.597 .421 .614 r
.69679 .5084 .7013 .53861 .70788 .53434 .70337 .50483 Mtetra
.598 .423 .615 r
.70337 .50483 .70788 .53434 .71446 .52998 .70995 .5012 Mtetra
.6 .425 .617 r
.70995 .5012 .71446 .52998 .72104 .52554 .71654 .4975 Mtetra
.602 .428 .619 r
.71654 .4975 .72104 .52554 .72763 .521 .72314 .49375 Mtetra
.604 .431 .621 r
.72314 .49375 .72763 .521 .73421 .51639 .72974 .48994 Mtetra
.606 .434 .623 r
.72974 .48994 .73421 .51639 .7408 .5117 .73634 .48607 Mtetra
.608 .437 .626 r
.73634 .48607 .7408 .5117 .74739 .50693 .74295 .48214 Mtetra
.61 .441 .628 r
.74295 .48214 .74739 .50693 .75397 .50209 .74957 .47817 Mtetra
.613 .445 .631 r
.74957 .47817 .75397 .50209 .76056 .49718 .75619 .47414 Mtetra
.615 .449 .634 r
.75619 .47414 .76056 .49718 .76714 .49221 .76281 .47007 Mtetra
.618 .454 .638 r
.76281 .47007 .76714 .49221 .77373 .48717 .76944 .46595 Mtetra
.621 .459 .641 r
.76944 .46595 .77373 .48717 .78031 .48207 .77607 .46179 Mtetra
.624 .465 .646 r
.77607 .46179 .78031 .48207 .78689 .47691 .78271 .45758 Mtetra
.628 .471 .65 r
.78271 .45758 .78689 .47691 .79347 .4717 .78935 .45334 Mtetra
.632 .478 .655 r
.78935 .45334 .79347 .4717 .80006 .46644 .796 .44905 Mtetra
.636 .485 .661 r
.796 .44905 .80006 .46644 .80664 .46113 .80265 .44474 Mtetra
.641 .494 .667 r
.80265 .44474 .80664 .46113 .81321 .45578 .8093 .44039 Mtetra
.646 .503 .674 r
.8093 .44039 .81321 .45578 .81979 .45039 .81596 .43601 Mtetra
.652 .514 .682 r
.81596 .43601 .81979 .45039 .82637 .44496 .82262 .4316 Mtetra
.659 .526 .691 r
.82262 .4316 .82637 .44496 .83295 .4395 .82929 .42717 Mtetra
.666 .54 .701 r
.82929 .42717 .83295 .4395 .83952 .43401 .83596 .42271 Mtetra
.674 .556 .713 r
.83596 .42271 .83952 .43401 .8461 .4285 .84264 .41823 Mtetra
.684 .575 .726 r
.84264 .41823 .8461 .4285 .85267 .42296 .84932 .41373 Mtetra
.695 .597 .742 r
.84932 .41373 .85267 .42296 .85925 .41741 .856 .40922 Mtetra
.707 .623 .76 r
.856 .40922 .85925 .41741 .86583 .41183 .8627 .40469 Mtetra
.721 .654 .782 r
.8627 .40469 .86583 .41183 .8724 .40625 .86939 .40016 Mtetra
.737 .692 .807 r
.86939 .40016 .8724 .40625 .87898 .40066 .87609 .39561 Mtetra
.755 .738 .837 r
.87609 .39561 .87898 .40066 .88556 .39506 .8828 .39106 Mtetra
.613 .74 .936 r
.26133 .58048 .26502 .5837 .27044 .58422 .26688 .57927 Mtetra
.621 .652 .859 r
.26688 .57927 .27044 .58422 .27587 .58474 .27245 .57805 Mtetra
.617 .59 .801 r
.27245 .57805 .27587 .58474 .28133 .58525 .27803 .57683 Mtetra
.61 .547 .759 r
.27803 .57683 .28133 .58525 .28681 .58576 .28363 .57561 Mtetra
.604 .516 .728 r
.28363 .57561 .28681 .58576 .29231 .58626 .28924 .57438 Mtetra
.599 .493 .704 r
.28924 .57438 .29231 .58626 .29782 .58675 .29486 .57314 Mtetra
.594 .474 .686 r
.29486 .57314 .29782 .58675 .30336 .58723 .3005 .5719 Mtetra
.591 .46 .671 r
.3005 .5719 .30336 .58723 .30892 .5877 .30615 .57065 Mtetra
.588 .448 .659 r
.30615 .57065 .30892 .5877 .31449 .58814 .31181 .56939 Mtetra
.585 .439 .649 r
.31181 .56939 .31449 .58814 .32009 .58857 .3175 .56813 Mtetra
.583 .431 .641 r
.3175 .56813 .32009 .58857 .32571 .58898 .32319 .56686 Mtetra
.581 .424 .633 r
.32319 .56686 .32571 .58898 .33135 .58937 .3289 .56557 Mtetra
.579 .418 .627 r
.3289 .56557 .33135 .58937 .33701 .58972 .33462 .56428 Mtetra
.577 .413 .622 r
.33462 .56428 .33701 .58972 .34269 .59005 .34036 .56298 Mtetra
.576 .408 .617 r
.34036 .56298 .34269 .59005 .34839 .59035 .34611 .56167 Mtetra
.575 .404 .613 r
.34611 .56167 .34839 .59035 .35412 .59062 .35188 .56034 Mtetra
.574 .401 .609 r
.35188 .56034 .35412 .59062 .35986 .59085 .35766 .55901 Mtetra
.573 .398 .606 r
.35766 .55901 .35986 .59085 .36563 .59105 .36346 .55766 Mtetra
.572 .395 .603 r
.36346 .55766 .36563 .59105 .37141 .5912 .36927 .5563 Mtetra
.571 .393 .601 r
.36927 .5563 .37141 .5912 .37722 .59132 .3751 .55493 Mtetra
.571 .39 .598 r
.3751 .55493 .37722 .59132 .38305 .59139 .38094 .55354 Mtetra
.57 .388 .596 r
.38094 .55354 .38305 .59139 .3889 .59141 .38679 .55214 Mtetra
.57 .387 .594 r
.38679 .55214 .3889 .59141 .39477 .59139 .39266 .55072 Mtetra
.569 .385 .592 r
.39266 .55072 .39477 .59139 .40067 .59131 .39855 .54929 Mtetra
.569 .383 .591 r
.39855 .54929 .40067 .59131 .40658 .59119 .40445 .54785 Mtetra
.568 .382 .589 r
.40445 .54785 .40658 .59119 .41251 .59101 .41036 .54639 Mtetra
.568 .381 .588 r
.41036 .54639 .41251 .59101 .41847 .59077 .41629 .54491 Mtetra
.567 .38 .587 r
.41629 .54491 .41847 .59077 .42444 .59048 .42224 .54341 Mtetra
.567 .379 .585 r
.42224 .54341 .42444 .59048 .43044 .59013 .4282 .5419 Mtetra
.567 .378 .584 r
.4282 .5419 .43044 .59013 .43646 .58971 .43417 .54037 Mtetra
.567 .377 .583 r
.43417 .54037 .43646 .58971 .44249 .58924 .44016 .53882 Mtetra
.566 .376 .583 r
.44016 .53882 .44249 .58924 .44855 .5887 .44616 .53726 Mtetra
.566 .375 .582 r
.44616 .53726 .44855 .5887 .45462 .58809 .45218 .53567 Mtetra
.566 .375 .581 r
.45218 .53567 .45462 .58809 .46072 .58741 .45821 .53407 Mtetra
.566 .374 .58 r
.45821 .53407 .46072 .58741 .46683 .58667 .46426 .53245 Mtetra
.46426 .53245 .46683 .58667 .47296 .58586 .47032 .5308 Mtetra
.566 .373 .579 r
.47032 .5308 .47296 .58586 .47911 .58497 .4764 .52914 Mtetra
.4764 .52914 .47911 .58497 .48528 .58402 .48249 .52746 Mtetra
.566 .372 .578 r
.48249 .52746 .48528 .58402 .49147 .58298 .48859 .52576 Mtetra
.565 .372 .578 r
.48859 .52576 .49147 .58298 .49767 .58188 .49471 .52403 Mtetra
.565 .372 .577 r
.49471 .52403 .49767 .58188 .5039 .58069 .50085 .52229 Mtetra
.565 .371 .577 r
.50085 .52229 .5039 .58069 .51013 .57944 .507 .52053 Mtetra
.507 .52053 .51013 .57944 .51639 .5781 .51316 .51874 Mtetra
.51316 .51874 .51639 .5781 .52266 .57668 .51934 .51693 Mtetra
.565 .371 .576 r
.51934 .51693 .52266 .57668 .52895 .57519 .52553 .5151 Mtetra
.52553 .5151 .52895 .57519 .53525 .57361 .53174 .51325 Mtetra
.566 .371 .576 r
.53174 .51325 .53525 .57361 .54157 .57196 .53796 .51138 Mtetra
.53796 .51138 .54157 .57196 .5479 .57022 .54419 .50948 Mtetra
.54419 .50948 .5479 .57022 .55425 .56841 .55044 .50757 Mtetra
.55044 .50757 .55425 .56841 .56061 .56651 .55671 .50563 Mtetra
.55671 .50563 .56061 .56651 .56699 .56453 .56298 .50367 Mtetra
.56298 .50367 .56699 .56453 .57338 .56247 .56928 .50169 Mtetra
.56928 .50169 .57338 .56247 .57978 .56033 .57558 .49968 Mtetra
.57558 .49968 .57978 .56033 .5862 .5581 .5819 .49765 Mtetra
.5819 .49765 .5862 .5581 .59262 .5558 .58823 .49561 Mtetra
.567 .372 .576 r
.58823 .49561 .59262 .5558 .59906 .55341 .59458 .49353 Mtetra
.567 .372 .577 r
.59458 .49353 .59906 .55341 .60551 .55095 .60094 .49144 Mtetra
.60094 .49144 .60551 .55095 .61197 .5484 .60731 .48933 Mtetra
.567 .373 .577 r
.60731 .48933 .61197 .5484 .61844 .54578 .6137 .48719 Mtetra
.567 .373 .578 r
.6137 .48719 .61844 .54578 .62492 .54307 .6201 .48503 Mtetra
.568 .374 .578 r
.6201 .48503 .62492 .54307 .63141 .54029 .62652 .48285 Mtetra
.62652 .48285 .63141 .54029 .63792 .53743 .63294 .48065 Mtetra
.568 .375 .579 r
.63294 .48065 .63792 .53743 .64443 .5345 .63938 .47843 Mtetra
.569 .375 .579 r
.63938 .47843 .64443 .5345 .65094 .53149 .64584 .47619 Mtetra
.569 .376 .58 r
.64584 .47619 .65094 .53149 .65747 .5284 .65231 .47392 Mtetra
.569 .377 .581 r
.65231 .47392 .65747 .5284 .66401 .52524 .65879 .47164 Mtetra
.57 .377 .581 r
.65879 .47164 .66401 .52524 .67055 .52201 .66528 .46933 Mtetra
.57 .378 .582 r
.66528 .46933 .67055 .52201 .6771 .51871 .67179 .46701 Mtetra
.571 .379 .583 r
.67179 .46701 .6771 .51871 .68366 .51534 .67831 .46466 Mtetra
.571 .38 .584 r
.67831 .46466 .68366 .51534 .69022 .5119 .68484 .4623 Mtetra
.572 .381 .585 r
.68484 .4623 .69022 .5119 .69679 .5084 .69139 .45992 Mtetra
.572 .382 .586 r
.69139 .45992 .69679 .5084 .70337 .50483 .69795 .45751 Mtetra
.573 .384 .587 r
.69795 .45751 .70337 .50483 .70995 .5012 .70453 .45509 Mtetra
.573 .385 .588 r
.70453 .45509 .70995 .5012 .71654 .4975 .71111 .45265 Mtetra
.574 .387 .589 r
.71111 .45265 .71654 .4975 .72314 .49375 .71771 .4502 Mtetra
.575 .388 .591 r
.71771 .4502 .72314 .49375 .72974 .48994 .72432 .44772 Mtetra
.576 .39 .593 r
.72432 .44772 .72974 .48994 .73634 .48607 .73095 .44523 Mtetra
.577 .392 .594 r
.73095 .44523 .73634 .48607 .74295 .48214 .73759 .44272 Mtetra
.578 .394 .596 r
.73759 .44272 .74295 .48214 .74957 .47817 .74424 .4402 Mtetra
.579 .396 .598 r
.74424 .4402 .74957 .47817 .75619 .47414 .7509 .43766 Mtetra
.58 .399 .601 r
.7509 .43766 .75619 .47414 .76281 .47007 .75758 .4351 Mtetra
.581 .402 .603 r
.75758 .4351 .76281 .47007 .76944 .46595 .76427 .43253 Mtetra
.583 .405 .606 r
.76427 .43253 .76944 .46595 .77607 .46179 .77097 .42995 Mtetra
.584 .408 .61 r
.77097 .42995 .77607 .46179 .78271 .45758 .77769 .42735 Mtetra
.586 .412 .613 r
.77769 .42735 .78271 .45758 .78935 .45334 .78442 .42474 Mtetra
.588 .417 .617 r
.78442 .42474 .78935 .45334 .796 .44905 .79116 .42211 Mtetra
.59 .422 .622 r
.79116 .42211 .796 .44905 .80265 .44474 .79792 .41947 Mtetra
.593 .428 .627 r
.79792 .41947 .80265 .44474 .8093 .44039 .80469 .41682 Mtetra
.595 .434 .633 r
.80469 .41682 .8093 .44039 .81596 .43601 .81147 .41416 Mtetra
.599 .442 .64 r
.81147 .41416 .81596 .43601 .82262 .4316 .81827 .41149 Mtetra
.602 .451 .648 r
.81827 .41149 .82262 .4316 .82929 .42717 .82507 .40881 Mtetra
.607 .461 .658 r
.82507 .40881 .82929 .42717 .83596 .42271 .8319 .40611 Mtetra
.612 .474 .669 r
.8319 .40611 .83596 .42271 .84264 .41823 .83873 .40341 Mtetra
.618 .49 .683 r
.83873 .40341 .84264 .41823 .84932 .41373 .84558 .4007 Mtetra
.626 .509 .701 r
.84558 .4007 .84932 .41373 .856 .40922 .85245 .39798 Mtetra
.635 .534 .723 r
.85245 .39798 .856 .40922 .8627 .40469 .85932 .39525 Mtetra
.646 .567 .751 r
.85932 .39525 .8627 .40469 .86939 .40016 .86621 .39252 Mtetra
.66 .611 .789 r
.86621 .39252 .86939 .40016 .87609 .39561 .87312 .38978 Mtetra
.676 .675 .841 r
.87312 .38978 .87609 .39561 .8828 .39106 .88004 .38703 Mtetra
.734 .766 .879 r
.25762 .57725 .26133 .58048 .26688 .57927 .26333 .57414 Mtetra
.708 .676 .816 r
.26333 .57414 .26688 .57927 .27245 .57805 .26904 .57102 Mtetra
.685 .613 .77 r
.26904 .57102 .27245 .57805 .27803 .57683 .27476 .5679 Mtetra
.667 .569 .735 r
.27476 .5679 .27803 .57683 .28363 .57561 .28049 .56478 Mtetra
.652 .536 .71 r
.28049 .56478 .28363 .57561 .28924 .57438 .28623 .56166 Mtetra
.641 .511 .689 r
.28623 .56166 .28924 .57438 .29486 .57314 .29197 .55854 Mtetra
.632 .492 .673 r
.29197 .55854 .29486 .57314 .3005 .5719 .29772 .55543 Mtetra
.624 .476 .661 r
.29772 .55543 .3005 .5719 .30615 .57065 .30348 .55232 Mtetra
.618 .463 .65 r
.30348 .55232 .30615 .57065 .31181 .56939 .30925 .54922 Mtetra
.612 .452 .641 r
.30925 .54922 .31181 .56939 .3175 .56813 .31502 .54612 Mtetra
.608 .443 .633 r
.31502 .54612 .3175 .56813 .32319 .56686 .3208 .54304 Mtetra
.604 .435 .627 r
.3208 .54304 .32319 .56686 .3289 .56557 .32659 .53997 Mtetra
.6 .429 .621 r
.32659 .53997 .3289 .56557 .33462 .56428 .33238 .5369 Mtetra
.597 .423 .616 r
.33238 .5369 .33462 .56428 .34036 .56298 .33818 .53386 Mtetra
.594 .417 .612 r
.33818 .53386 .34036 .56298 .34611 .56167 .34399 .53082 Mtetra
.592 .413 .608 r
.34399 .53082 .34611 .56167 .35188 .56034 .34981 .5278 Mtetra
.59 .409 .605 r
.34981 .5278 .35188 .56034 .35766 .55901 .35563 .5248 Mtetra
.588 .405 .602 r
.35563 .5248 .35766 .55901 .36346 .55766 .36146 .52181 Mtetra
.586 .402 .599 r
.36146 .52181 .36346 .55766 .36927 .5563 .3673 .51885 Mtetra
.584 .399 .597 r
.3673 .51885 .36927 .5563 .3751 .55493 .37315 .5159 Mtetra
.583 .396 .594 r
.37315 .5159 .3751 .55493 .38094 .55354 .379 .51297 Mtetra
.581 .394 .592 r
.379 .51297 .38094 .55354 .38679 .55214 .38486 .51007 Mtetra
.58 .391 .59 r
.38486 .51007 .38679 .55214 .39266 .55072 .39073 .50719 Mtetra
.579 .389 .589 r
.39073 .50719 .39266 .55072 .39855 .54929 .39661 .50433 Mtetra
.578 .387 .587 r
.39661 .50433 .39855 .54929 .40445 .54785 .4025 .5015 Mtetra
.577 .386 .586 r
.4025 .5015 .40445 .54785 .41036 .54639 .40839 .4987 Mtetra
.576 .384 .585 r
.40839 .4987 .41036 .54639 .41629 .54491 .4143 .49592 Mtetra
.575 .383 .583 r
.4143 .49592 .41629 .54491 .42224 .54341 .42021 .49317 Mtetra
.574 .381 .582 r
.42021 .49317 .42224 .54341 .4282 .5419 .42613 .49045 Mtetra
.573 .38 .581 r
.42613 .49045 .4282 .5419 .43417 .54037 .43206 .48776 Mtetra
.573 .379 .58 r
.43206 .48776 .43417 .54037 .44016 .53882 .43799 .4851 Mtetra
.572 .378 .579 r
.43799 .4851 .44016 .53882 .44616 .53726 .44394 .48247 Mtetra
.571 .377 .579 r
.44394 .48247 .44616 .53726 .45218 .53567 .4499 .47987 Mtetra
.571 .376 .578 r
.4499 .47987 .45218 .53567 .45821 .53407 .45587 .4773 Mtetra
.57 .375 .577 r
.45587 .4773 .45821 .53407 .46426 .53245 .46184 .47477 Mtetra
.57 .374 .577 r
.46184 .47477 .46426 .53245 .47032 .5308 .46783 .47227 Mtetra
.569 .373 .576 r
.46783 .47227 .47032 .5308 .4764 .52914 .47383 .46981 Mtetra
.47383 .46981 .4764 .52914 .48249 .52746 .47984 .46738 Mtetra
.568 .372 .575 r
.47984 .46738 .48249 .52746 .48859 .52576 .48586 .46498 Mtetra
.568 .371 .575 r
.48586 .46498 .48859 .52576 .49471 .52403 .49189 .46263 Mtetra
.567 .371 .574 r
.49189 .46263 .49471 .52403 .50085 .52229 .49793 .46031 Mtetra
.567 .37 .574 r
.49793 .46031 .50085 .52229 .507 .52053 .50398 .45802 Mtetra
.566 .37 .574 r
.50398 .45802 .507 .52053 .51316 .51874 .51005 .45578 Mtetra
.566 .369 .573 r
.51005 .45578 .51316 .51874 .51934 .51693 .51613 .45357 Mtetra
.51613 .45357 .51934 .51693 .52553 .5151 .52222 .4514 Mtetra
.52222 .4514 .52553 .5151 .53174 .51325 .52832 .44926 Mtetra
.565 .368 .573 r
.52832 .44926 .53174 .51325 .53796 .51138 .53444 .44717 Mtetra
.53444 .44717 .53796 .51138 .54419 .50948 .54057 .44511 Mtetra
.54057 .44511 .54419 .50948 .55044 .50757 .54671 .44309 Mtetra
.564 .368 .573 r
.54671 .44309 .55044 .50757 .55671 .50563 .55287 .44111 Mtetra
.564 .367 .573 r
.55287 .44111 .55671 .50563 .56298 .50367 .55904 .43917 Mtetra
.55904 .43917 .56298 .50367 .56928 .50169 .56522 .43727 Mtetra
.56522 .43727 .56928 .50169 .57558 .49968 .57143 .43541 Mtetra
.57143 .43541 .57558 .49968 .5819 .49765 .57764 .43359 Mtetra
.563 .367 .573 r
.57764 .43359 .5819 .49765 .58823 .49561 .58387 .4318 Mtetra
.58387 .4318 .58823 .49561 .59458 .49353 .59012 .43006 Mtetra
.59012 .43006 .59458 .49353 .60094 .49144 .59638 .42835 Mtetra
.563 .367 .574 r
.59638 .42835 .60094 .49144 .60731 .48933 .60266 .42668 Mtetra
.60266 .42668 .60731 .48933 .6137 .48719 .60896 .42504 Mtetra
.60896 .42504 .6137 .48719 .6201 .48503 .61527 .42345 Mtetra
.61527 .42345 .6201 .48503 .62652 .48285 .6216 .42189 Mtetra
.562 .368 .575 r
.6216 .42189 .62652 .48285 .63294 .48065 .62794 .42037 Mtetra
.62794 .42037 .63294 .48065 .63938 .47843 .63431 .41888 Mtetra
.562 .368 .576 r
.63431 .41888 .63938 .47843 .64584 .47619 .64069 .41743 Mtetra
.562 .369 .576 r
.64069 .41743 .64584 .47619 .65231 .47392 .64709 .41602 Mtetra
.562 .369 .577 r
.64709 .41602 .65231 .47392 .65879 .47164 .65351 .41464 Mtetra
.65351 .41464 .65879 .47164 .66528 .46933 .65995 .41329 Mtetra
.562 .37 .578 r
.65995 .41329 .66528 .46933 .67179 .46701 .66641 .41198 Mtetra
.562 .37 .579 r
.66641 .41198 .67179 .46701 .67831 .46466 .67289 .4107 Mtetra
.562 .371 .58 r
.67289 .4107 .67831 .46466 .68484 .4623 .67938 .40946 Mtetra
.562 .372 .581 r
.67938 .40946 .68484 .4623 .69139 .45992 .6859 .40824 Mtetra
.562 .373 .582 r
.6859 .40824 .69139 .45992 .69795 .45751 .69244 .40706 Mtetra
.562 .373 .583 r
.69244 .40706 .69795 .45751 .70453 .45509 .69899 .4059 Mtetra
.563 .374 .584 r
.69899 .4059 .70453 .45509 .71111 .45265 .70557 .40478 Mtetra
.563 .375 .585 r
.70557 .40478 .71111 .45265 .71771 .4502 .71217 .40368 Mtetra
.563 .376 .587 r
.71217 .40368 .71771 .4502 .72432 .44772 .71879 .40261 Mtetra
.563 .378 .588 r
.71879 .40261 .72432 .44772 .73095 .44523 .72543 .40157 Mtetra
.563 .379 .59 r
.72543 .40157 .73095 .44523 .73759 .44272 .73209 .40055 Mtetra
.564 .381 .592 r
.73209 .40055 .73759 .44272 .74424 .4402 .73878 .39955 Mtetra
.564 .382 .594 r
.73878 .39955 .74424 .4402 .7509 .43766 .74549 .39858 Mtetra
.564 .384 .596 r
.74549 .39858 .7509 .43766 .75758 .4351 .75221 .39763 Mtetra
.565 .386 .599 r
.75221 .39763 .75758 .4351 .76427 .43253 .75896 .39671 Mtetra
.565 .389 .601 r
.75896 .39671 .76427 .43253 .77097 .42995 .76574 .3958 Mtetra
.565 .391 .604 r
.76574 .3958 .77097 .42995 .77769 .42735 .77253 .39491 Mtetra
.566 .394 .608 r
.77253 .39491 .77769 .42735 .78442 .42474 .77935 .39404 Mtetra
.567 .398 .612 r
.77935 .39404 .78442 .42474 .79116 .42211 .78619 .39318 Mtetra
.567 .402 .616 r
.78619 .39318 .79116 .42211 .79792 .41947 .79306 .39234 Mtetra
.568 .406 .622 r
.79306 .39234 .79792 .41947 .80469 .41682 .79995 .39152 Mtetra
.569 .411 .627 r
.79995 .39152 .80469 .41682 .81147 .41416 .80686 .39071 Mtetra
.57 .417 .634 r
.80686 .39071 .81147 .41416 .81827 .41149 .81379 .38991 Mtetra
.571 .424 .643 r
.81379 .38991 .81827 .41149 .82507 .40881 .82075 .38912 Mtetra
.573 .433 .652 r
.82075 .38912 .82507 .40881 .8319 .40611 .82773 .38833 Mtetra
.575 .443 .664 r
.82773 .38833 .8319 .40611 .83873 .40341 .83473 .38756 Mtetra
.577 .456 .679 r
.83473 .38756 .83873 .40341 .84558 .4007 .84176 .38679 Mtetra
.579 .472 .697 r
.84176 .38679 .84558 .4007 .85245 .39798 .84881 .38603 Mtetra
.581 .494 .72 r
.84881 .38603 .85245 .39798 .85932 .39525 .85589 .38526 Mtetra
.584 .522 .752 r
.85589 .38526 .85932 .39525 .86621 .39252 .86299 .38451 Mtetra
.585 .562 .795 r
.86299 .38451 .86621 .39252 .87312 .38978 .87011 .38375 Mtetra
.581 .621 .856 r
.87011 .38375 .87312 .38978 .88004 .38703 .87726 .38299 Mtetra
.786 .769 .838 r
.2539 .57401 .25762 .57725 .26333 .57414 .25973 .56942 Mtetra
.759 .705 .8 r
.25973 .56942 .26333 .57414 .26904 .57102 .26556 .56483 Mtetra
.736 .655 .769 r
.26556 .56483 .26904 .57102 .27476 .5679 .2714 .56025 Mtetra
.716 .615 .744 r
.2714 .56025 .27476 .5679 .28049 .56478 .27723 .55567 Mtetra
.699 .584 .723 r
.27723 .55567 .28049 .56478 .28623 .56166 .28307 .55111 Mtetra
.686 .559 .706 r
.28307 .55111 .28623 .56166 .29197 .55854 .28891 .54655 Mtetra
.674 .538 .691 r
.28891 .54655 .29197 .55854 .29772 .55543 .29476 .54201 Mtetra
.664 .521 .679 r
.29476 .54201 .29772 .55543 .30348 .55232 .3006 .53749 Mtetra
.655 .506 .669 r
.3006 .53749 .30348 .55232 .30925 .54922 .30645 .53298 Mtetra
.648 .493 .66 r
.30645 .53298 .30925 .54922 .31502 .54612 .3123 .5285 Mtetra
.641 .482 .652 r
.3123 .5285 .31502 .54612 .3208 .54304 .31814 .52405 Mtetra
.635 .472 .645 r
.31814 .52405 .3208 .54304 .32659 .53997 .324 .51962 Mtetra
.63 .464 .639 r
.324 .51962 .32659 .53997 .33238 .5369 .32985 .51522 Mtetra
.625 .457 .634 r
.32985 .51522 .33238 .5369 .33818 .53386 .3357 .51085 Mtetra
.621 .45 .629 r
.3357 .51085 .33818 .53386 .34399 .53082 .34156 .50652 Mtetra
.617 .444 .625 r
.34156 .50652 .34399 .53082 .34981 .5278 .34742 .50223 Mtetra
.614 .438 .621 r
.34742 .50223 .34981 .5278 .35563 .5248 .35327 .49798 Mtetra
.611 .434 .617 r
.35327 .49798 .35563 .5248 .36146 .52181 .35914 .49377 Mtetra
.608 .429 .614 r
.35914 .49377 .36146 .52181 .3673 .51885 .365 .4896 Mtetra
.605 .425 .611 r
.365 .4896 .3673 .51885 .37315 .5159 .37086 .48548 Mtetra
.603 .421 .609 r
.37086 .48548 .37315 .5159 .379 .51297 .37673 .48141 Mtetra
.6 .418 .606 r
.37673 .48141 .379 .51297 .38486 .51007 .3826 .47739 Mtetra
.598 .415 .604 r
.3826 .47739 .38486 .51007 .39073 .50719 .38847 .47342 Mtetra
.596 .412 .602 r
.38847 .47342 .39073 .50719 .39661 .50433 .39435 .46951 Mtetra
.594 .409 .6 r
.39435 .46951 .39661 .50433 .4025 .5015 .40023 .46565 Mtetra
.593 .406 .599 r
.40023 .46565 .4025 .5015 .40839 .4987 .40611 .46186 Mtetra
.591 .404 .597 r
.40611 .46186 .40839 .4987 .4143 .49592 .412 .45812 Mtetra
.589 .402 .596 r
.412 .45812 .4143 .49592 .42021 .49317 .41789 .45444 Mtetra
.588 .4 .594 r
.41789 .45444 .42021 .49317 .42613 .49045 .42378 .45083 Mtetra
.587 .398 .593 r
.42378 .45083 .42613 .49045 .43206 .48776 .42968 .44729 Mtetra
.585 .396 .592 r
.42968 .44729 .43206 .48776 .43799 .4851 .43559 .44381 Mtetra
.584 .394 .591 r
.43559 .44381 .43799 .4851 .44394 .48247 .44149 .4404 Mtetra
.583 .393 .59 r
.44149 .4404 .44394 .48247 .4499 .47987 .44741 .43706 Mtetra
.582 .391 .589 r
.44741 .43706 .4499 .47987 .45587 .4773 .45333 .43379 Mtetra
.581 .39 .588 r
.45333 .43379 .45587 .4773 .46184 .47477 .45926 .43059 Mtetra
.579 .389 .587 r
.45926 .43059 .46184 .47477 .46783 .47227 .46519 .42747 Mtetra
.578 .388 .587 r
.46519 .42747 .46783 .47227 .47383 .46981 .47113 .42442 Mtetra
.578 .386 .586 r
.47113 .42442 .47383 .46981 .47984 .46738 .47708 .42144 Mtetra
.577 .385 .585 r
.47708 .42144 .47984 .46738 .48586 .46498 .48304 .41855 Mtetra
.576 .384 .585 r
.48304 .41855 .48586 .46498 .49189 .46263 .48901 .41573 Mtetra
.575 .383 .584 r
.48901 .41573 .49189 .46263 .49793 .46031 .49498 .41299 Mtetra
.574 .382 .584 r
.49498 .41299 .49793 .46031 .50398 .45802 .50097 .41032 Mtetra
.573 .382 .584 r
.50097 .41032 .50398 .45802 .51005 .45578 .50696 .40774 Mtetra
.572 .381 .583 r
.50696 .40774 .51005 .45578 .51613 .45357 .51297 .40524 Mtetra
.572 .38 .583 r
.51297 .40524 .51613 .45357 .52222 .4514 .51898 .40282 Mtetra
.571 .379 .583 r
.51898 .40282 .52222 .4514 .52832 .44926 .52501 .40048 Mtetra
.57 .379 .583 r
.52501 .40048 .52832 .44926 .53444 .44717 .53105 .39823 Mtetra
.57 .378 .582 r
.53105 .39823 .53444 .44717 .54057 .44511 .53711 .39605 Mtetra
.569 .378 .582 r
.53711 .39605 .54057 .44511 .54671 .44309 .54317 .39396 Mtetra
.568 .377 .582 r
.54317 .39396 .54671 .44309 .55287 .44111 .54925 .39195 Mtetra
.54925 .39195 .55287 .44111 .55904 .43917 .55535 .39002 Mtetra
.567 .376 .582 r
.55535 .39002 .55904 .43917 .56522 .43727 .56145 .38818 Mtetra
.56145 .38818 .56522 .43727 .57143 .43541 .56758 .38642 Mtetra
.566 .376 .582 r
.56758 .38642 .57143 .43541 .57764 .43359 .57372 .38474 Mtetra
.565 .375 .582 r
.57372 .38474 .57764 .43359 .58387 .4318 .57988 .38314 Mtetra
.565 .375 .583 r
.57988 .38314 .58387 .4318 .59012 .43006 .58605 .38163 Mtetra
.564 .375 .583 r
.58605 .38163 .59012 .43006 .59638 .42835 .59224 .3802 Mtetra
.59224 .3802 .59638 .42835 .60266 .42668 .59845 .37885 Mtetra
.563 .375 .583 r
.59845 .37885 .60266 .42668 .60896 .42504 .60468 .37758 Mtetra
.563 .374 .584 r
.60468 .37758 .60896 .42504 .61527 .42345 .61092 .37639 Mtetra
.562 .374 .584 r
.61092 .37639 .61527 .42345 .6216 .42189 .61719 .37528 Mtetra
.562 .374 .585 r
.61719 .37528 .6216 .42189 .62794 .42037 .62348 .37425 Mtetra
.562 .375 .585 r
.62348 .37425 .62794 .42037 .63431 .41888 .62978 .3733 Mtetra
.561 .375 .586 r
.62978 .3733 .63431 .41888 .64069 .41743 .63611 .37243 Mtetra
.63611 .37243 .64069 .41743 .64709 .41602 .64246 .37163 Mtetra
.56 .375 .587 r
.64246 .37163 .64709 .41602 .65351 .41464 .64884 .37091 Mtetra
.56 .375 .588 r
.64884 .37091 .65351 .41464 .65995 .41329 .65523 .37026 Mtetra
.559 .376 .589 r
.65523 .37026 .65995 .41329 .66641 .41198 .66165 .36969 Mtetra
.559 .376 .59 r
.66165 .36969 .66641 .41198 .67289 .4107 .6681 .36919 Mtetra
.558 .376 .591 r
.6681 .36919 .67289 .4107 .67938 .40946 .67457 .36876 Mtetra
.558 .377 .592 r
.67457 .36876 .67938 .40946 .6859 .40824 .68106 .3684 Mtetra
.558 .378 .593 r
.68106 .3684 .6859 .40824 .69244 .40706 .68758 .3681 Mtetra
.557 .378 .595 r
.68758 .3681 .69244 .40706 .69899 .4059 .69412 .36788 Mtetra
.557 .379 .596 r
.69412 .36788 .69899 .4059 .70557 .40478 .70069 .36771 Mtetra
.556 .38 .598 r
.70069 .36771 .70557 .40478 .71217 .40368 .70729 .36762 Mtetra
.556 .381 .599 r
.70729 .36762 .71217 .40368 .71879 .40261 .71391 .36758 Mtetra
.556 .382 .601 r
.71391 .36758 .71879 .40261 .72543 .40157 .72057 .3676 Mtetra
.555 .383 .603 r
.72057 .3676 .72543 .40157 .73209 .40055 .72725 .36769 Mtetra
.555 .385 .606 r
.72725 .36769 .73209 .40055 .73878 .39955 .73395 .36782 Mtetra
.554 .386 .608 r
.73395 .36782 .73878 .39955 .74549 .39858 .74069 .36802 Mtetra
.554 .388 .611 r
.74069 .36802 .74549 .39858 .75221 .39763 .74746 .36826 Mtetra
.553 .39 .614 r
.74746 .36826 .75221 .39763 .75896 .39671 .75425 .36856 Mtetra
.553 .392 .617 r
.75425 .36856 .75896 .39671 .76574 .3958 .76108 .3689 Mtetra
.552 .395 .621 r
.76108 .3689 .76574 .3958 .77253 .39491 .76793 .36929 Mtetra
.552 .398 .626 r
.76793 .36929 .77253 .39491 .77935 .39404 .77482 .36972 Mtetra
.551 .401 .63 r
.77482 .36972 .77935 .39404 .78619 .39318 .78173 .37019 Mtetra
.551 .405 .636 r
.78173 .37019 .78619 .39318 .79306 .39234 .78868 .3707 Mtetra
.55 .409 .642 r
.78868 .3707 .79306 .39234 .79995 .39152 .79565 .37125 Mtetra
.549 .414 .649 r
.79565 .37125 .79995 .39152 .80686 .39071 .80266 .37183 Mtetra
.548 .42 .657 r
.80266 .37183 .80686 .39071 .81379 .38991 .8097 .37245 Mtetra
.547 .427 .667 r
.8097 .37245 .81379 .38991 .82075 .38912 .81677 .37309 Mtetra
.546 .435 .678 r
.81677 .37309 .82075 .38912 .82773 .38833 .82387 .37376 Mtetra
.544 .444 .692 r
.82387 .37376 .82773 .38833 .83473 .38756 .83101 .37445 Mtetra
.541 .456 .708 r
.83101 .37445 .83473 .38756 .84176 .38679 .83817 .37516 Mtetra
.538 .471 .728 r
.83817 .37516 .84176 .38679 .84881 .38603 .84537 .37589 Mtetra
.532 .489 .754 r
.84537 .37589 .84881 .38603 .85589 .38526 .85259 .37663 Mtetra
.524 .513 .786 r
.85259 .37663 .85589 .38526 .86299 .38451 .85985 .37739 Mtetra
.509 .545 .828 r
.85985 .37739 .86299 .38451 .87011 .38375 .86714 .37815 Mtetra
.483 .586 .881 r
.86714 .37815 .87011 .38375 .87726 .38299 .87447 .37893 Mtetra
.8 .769 .824 r
.25016 .57075 .2539 .57401 .25973 .56942 .25605 .56559 Mtetra
.789 .743 .81 r
.25605 .56559 .25973 .56942 .26556 .56483 .26193 .56044 Mtetra
.779 .72 .798 r
.26193 .56044 .26556 .56483 .2714 .56025 .26782 .55529 Mtetra
.769 .699 .786 r
.26782 .55529 .2714 .56025 .27723 .55567 .2737 .55015 Mtetra
.759 .68 .775 r
.2737 .55015 .27723 .55567 .28307 .55111 .27959 .54502 Mtetra
.75 .663 .765 r
.27959 .54502 .28307 .55111 .28891 .54655 .28548 .53991 Mtetra
.741 .647 .756 r
.28548 .53991 .28891 .54655 .29476 .54201 .29136 .53482 Mtetra
.733 .632 .747 r
.29136 .53482 .29476 .54201 .3006 .53749 .29725 .52975 Mtetra
.725 .619 .739 r
.29725 .52975 .3006 .53749 .30645 .53298 .30313 .52471 Mtetra
.718 .606 .731 r
.30313 .52471 .30645 .53298 .3123 .5285 .30902 .5197 Mtetra
.711 .595 .724 r
.30902 .5197 .3123 .5285 .31814 .52405 .3149 .51471 Mtetra
.705 .584 .718 r
.3149 .51471 .31814 .52405 .324 .51962 .32078 .50977 Mtetra
.699 .575 .712 r
.32078 .50977 .324 .51962 .32985 .51522 .32667 .50486 Mtetra
.693 .565 .706 r
.32667 .50486 .32985 .51522 .3357 .51085 .33255 .49999 Mtetra
.688 .557 .701 r
.33255 .49999 .3357 .51085 .34156 .50652 .33843 .49516 Mtetra
.683 .549 .696 r
.33843 .49516 .34156 .50652 .34742 .50223 .34431 .49038 Mtetra
.678 .542 .692 r
.34431 .49038 .34742 .50223 .35327 .49798 .35019 .48565 Mtetra
.673 .535 .688 r
.35019 .48565 .35327 .49798 .35914 .49377 .35607 .48097 Mtetra
.669 .528 .684 r
.35607 .48097 .35914 .49377 .365 .4896 .36195 .47635 Mtetra
.665 .522 .68 r
.36195 .47635 .365 .4896 .37086 .48548 .36783 .47179 Mtetra
.661 .517 .677 r
.36783 .47179 .37086 .48548 .37673 .48141 .37371 .46728 Mtetra
.657 .511 .674 r
.37371 .46728 .37673 .48141 .3826 .47739 .37959 .46283 Mtetra
.654 .506 .671 r
.37959 .46283 .3826 .47739 .38847 .47342 .38547 .45845 Mtetra
.65 .501 .668 r
.38547 .45845 .38847 .47342 .39435 .46951 .39135 .45414 Mtetra
.647 .497 .665 r
.39135 .45414 .39435 .46951 .40023 .46565 .39723 .4499 Mtetra
.644 .492 .663 r
.39723 .4499 .40023 .46565 .40611 .46186 .40312 .44572 Mtetra
.641 .488 .661 r
.40312 .44572 .40611 .46186 .412 .45812 .409 .44162 Mtetra
.638 .485 .658 r
.409 .44162 .412 .45812 .41789 .45444 .41489 .4376 Mtetra
.635 .481 .656 r
.41489 .4376 .41789 .45444 .42378 .45083 .42078 .43365 Mtetra
.632 .477 .655 r
.42078 .43365 .42378 .45083 .42968 .44729 .42668 .42978 Mtetra
.63 .474 .653 r
.42668 .42978 .42968 .44729 .43559 .44381 .43258 .42599 Mtetra
.627 .471 .651 r
.43258 .42599 .43559 .44381 .44149 .4404 .43848 .42229 Mtetra
.625 .468 .65 r
.43848 .42229 .44149 .4404 .44741 .43706 .44438 .41866 Mtetra
.622 .465 .648 r
.44438 .41866 .44741 .43706 .45333 .43379 .45029 .41513 Mtetra
.62 .463 .647 r
.45029 .41513 .45333 .43379 .45926 .43059 .45621 .41168 Mtetra
.618 .46 .646 r
.45621 .41168 .45926 .43059 .46519 .42747 .46213 .40832 Mtetra
.615 .458 .645 r
.46213 .40832 .46519 .42747 .47113 .42442 .46805 .40505 Mtetra
.613 .455 .644 r
.46805 .40505 .47113 .42442 .47708 .42144 .47399 .40187 Mtetra
.611 .453 .643 r
.47399 .40187 .47708 .42144 .48304 .41855 .47993 .39878 Mtetra
.609 .451 .642 r
.47993 .39878 .48304 .41855 .48901 .41573 .48588 .39578 Mtetra
.607 .449 .641 r
.48588 .39578 .48901 .41573 .49498 .41299 .49183 .39288 Mtetra
.605 .447 .641 r
.49183 .39288 .49498 .41299 .50097 .41032 .4978 .39007 Mtetra
.604 .445 .64 r
.4978 .39007 .50097 .41032 .50696 .40774 .50377 .38736 Mtetra
.602 .444 .64 r
.50377 .38736 .50696 .40774 .51297 .40524 .50975 .38475 Mtetra
.6 .442 .639 r
.50975 .38475 .51297 .40524 .51898 .40282 .51575 .38223 Mtetra
.598 .44 .639 r
.51575 .38223 .51898 .40282 .52501 .40048 .52175 .37981 Mtetra
.596 .439 .639 r
.52175 .37981 .52501 .40048 .53105 .39823 .52777 .37749 Mtetra
.595 .438 .638 r
.52777 .37749 .53105 .39823 .53711 .39605 .5338 .37527 Mtetra
.593 .436 .638 r
.5338 .37527 .53711 .39605 .54317 .39396 .53984 .37314 Mtetra
.591 .435 .638 r
.53984 .37314 .54317 .39396 .54925 .39195 .5459 .37112 Mtetra
.59 .434 .638 r
.5459 .37112 .54925 .39195 .55535 .39002 .55197 .36919 Mtetra
.588 .433 .639 r
.55197 .36919 .55535 .39002 .56145 .38818 .55806 .36736 Mtetra
.587 .432 .639 r
.55806 .36736 .56145 .38818 .56758 .38642 .56416 .36563 Mtetra
.585 .431 .639 r
.56416 .36563 .56758 .38642 .57372 .38474 .57027 .364 Mtetra
.584 .43 .639 r
.57027 .364 .57372 .38474 .57988 .38314 .57641 .36247 Mtetra
.582 .43 .64 r
.57641 .36247 .57988 .38314 .58605 .38163 .58256 .36104 Mtetra
.581 .429 .64 r
.58256 .36104 .58605 .38163 .59224 .3802 .58873 .35971 Mtetra
.579 .428 .641 r
.58873 .35971 .59224 .3802 .59845 .37885 .59491 .35847 Mtetra
.578 .428 .642 r
.59491 .35847 .59845 .37885 .60468 .37758 .60112 .35733 Mtetra
.576 .428 .643 r
.60112 .35733 .60468 .37758 .61092 .37639 .60735 .35629 Mtetra
.575 .427 .643 r
.60735 .35629 .61092 .37639 .61719 .37528 .6136 .35534 Mtetra
.573 .427 .645 r
.6136 .35534 .61719 .37528 .62348 .37425 .61986 .35449 Mtetra
.572 .427 .646 r
.61986 .35449 .62348 .37425 .62978 .3733 .62615 .35373 Mtetra
.57 .427 .647 r
.62615 .35373 .62978 .3733 .63611 .37243 .63247 .35307 Mtetra
.569 .427 .648 r
.63247 .35307 .63611 .37243 .64246 .37163 .63881 .35249 Mtetra
.567 .427 .65 r
.63881 .35249 .64246 .37163 .64884 .37091 .64517 .35201 Mtetra
.566 .427 .651 r
.64517 .35201 .64884 .37091 .65523 .37026 .65155 .35162 Mtetra
.564 .427 .653 r
.65155 .35162 .65523 .37026 .66165 .36969 .65796 .35131 Mtetra
.563 .428 .655 r
.65796 .35131 .66165 .36969 .6681 .36919 .6644 .3511 Mtetra
.561 .428 .657 r
.6644 .3511 .6681 .36919 .67457 .36876 .67086 .35096 Mtetra
.56 .429 .659 r
.67086 .35096 .67457 .36876 .68106 .3684 .67735 .35092 Mtetra
.558 .43 .661 r
.67735 .35092 .68106 .3684 .68758 .3681 .68386 .35095 Mtetra
.557 .431 .664 r
.68386 .35095 .68758 .3681 .69412 .36788 .69041 .35107 Mtetra
.555 .432 .667 r
.69041 .35107 .69412 .36788 .70069 .36771 .69698 .35126 Mtetra
.553 .433 .67 r
.69698 .35126 .70069 .36771 .70729 .36762 .70358 .35153 Mtetra
.552 .434 .673 r
.70358 .35153 .70729 .36762 .71391 .36758 .71021 .35188 Mtetra
.55 .436 .676 r
.71021 .35188 .71391 .36758 .72057 .3676 .71687 .35229 Mtetra
.548 .438 .68 r
.71687 .35229 .72057 .3676 .72725 .36769 .72356 .35278 Mtetra
.546 .44 .684 r
.72356 .35278 .72725 .36769 .73395 .36782 .73028 .35334 Mtetra
.544 .442 .689 r
.73028 .35334 .73395 .36782 .74069 .36802 .73703 .35397 Mtetra
.542 .444 .693 r
.73703 .35397 .74069 .36802 .74746 .36826 .74382 .35465 Mtetra
.54 .447 .699 r
.74382 .35465 .74746 .36826 .75425 .36856 .75063 .3554 Mtetra
.538 .45 .704 r
.75063 .3554 .75425 .36856 .76108 .3689 .75748 .35621 Mtetra
.535 .454 .71 r
.75748 .35621 .76108 .3689 .76793 .36929 .76436 .35708 Mtetra
.532 .457 .717 r
.76436 .35708 .76793 .36929 .77482 .36972 .77128 .35799 Mtetra
.529 .462 .724 r
.77128 .35799 .77482 .36972 .78173 .37019 .77823 .35896 Mtetra
.526 .466 .732 r
.77823 .35896 .78173 .37019 .78868 .3707 .78521 .35998 Mtetra
.522 .472 .741 r
.78521 .35998 .78868 .3707 .79565 .37125 .79222 .36104 Mtetra
.518 .477 .751 r
.79222 .36104 .79565 .37125 .80266 .37183 .79927 .36215 Mtetra
.514 .484 .761 r
.79927 .36215 .80266 .37183 .8097 .37245 .80635 .36329 Mtetra
.509 .491 .773 r
.80635 .36329 .8097 .37245 .81677 .37309 .81347 .36448 Mtetra
.503 .499 .786 r
.81347 .36448 .81677 .37309 .82387 .37376 .82062 .36569 Mtetra
.495 .509 .8 r
.82062 .36569 .82387 .37376 .83101 .37445 .82781 .36693 Mtetra
.487 .519 .816 r
.82781 .36693 .83101 .37445 .83817 .37516 .83503 .36821 Mtetra
.477 .53 .833 r
.83503 .36821 .83817 .37516 .84537 .37589 .84229 .3695 Mtetra
.464 .543 .852 r
.84229 .3695 .84537 .37589 .85259 .37663 .84958 .37082 Mtetra
.449 .557 .873 r
.84958 .37082 .85259 .37663 .85985 .37739 .85691 .37215 Mtetra
.429 .572 .895 r
.85691 .37215 .85985 .37739 .86714 .37815 .86427 .37349 Mtetra
.403 .587 .917 r
.86427 .37349 .86714 .37815 .87447 .37893 .87166 .37485 Mtetra
.787 .769 .837 r
.24641 .56748 .25016 .57075 .25605 .56559 .25227 .56283 Mtetra
.797 .796 .851 r
.25227 .56283 .25605 .56559 .26193 .56044 .25812 .55819 Mtetra
.806 .825 .866 r
.25812 .55819 .26193 .56044 .26782 .55529 .26398 .55354 Mtetra
.814 .855 .88 r
.26398 .55354 .26782 .55529 .2737 .55015 .26984 .54891 Mtetra
.819 .887 .893 r
.26984 .54891 .2737 .55015 .27959 .54502 .27571 .54428 Mtetra
.821 .92 .903 r
.27571 .54428 .27959 .54502 .28548 .53991 .28157 .53967 Mtetra
.817 .95 .907 r
.28157 .53967 .28548 .53991 .29136 .53482 .28744 .53507 Mtetra
.803 .975 .904 r
.28744 .53507 .29136 .53482 .29725 .52975 .29331 .53049 Mtetra
.777 .991 .887 r
.29331 .53049 .29725 .52975 .30313 .52471 .29918 .52593 Mtetra
.734 .991 .855 r
.29918 .52593 .30313 .52471 .30902 .5197 .30505 .52139 Mtetra
.674 .973 .802 r
.30505 .52139 .30902 .5197 .3149 .51471 .31092 .51688 Mtetra
.596 .932 .731 r
.31092 .51688 .3149 .51471 .32078 .50977 .31679 .51239 Mtetra
.506 .871 .644 r
.31679 .51239 .32078 .50977 .32667 .50486 .32267 .50794 Mtetra
0 0 0 r
.32267 .50794 .32667 .50486 .33255 .49999 .32854 .50352 Mtetra
.32854 .50352 .33255 .49999 .33843 .49516 .33442 .49914 Mtetra
.33442 .49914 .33843 .49516 .34431 .49038 .3403 .49479 Mtetra
.3403 .49479 .34431 .49038 .35019 .48565 .34618 .49049 Mtetra
.34618 .49049 .35019 .48565 .35607 .48097 .35207 .48622 Mtetra
.35207 .48622 .35607 .48097 .36195 .47635 .35795 .48201 Mtetra
.045 0 0 r
.35795 .48201 .36195 .47635 .36783 .47179 .36384 .47784 Mtetra
.091 0 0 r
.36384 .47784 .36783 .47179 .37371 .46728 .36972 .47372 Mtetra
.131 0 .018 r
.36972 .47372 .37371 .46728 .37959 .46283 .37561 .46965 Mtetra
.166 0 .055 r
.37561 .46965 .37959 .46283 .38547 .45845 .38151 .46563 Mtetra
.196 0 .088 r
.38151 .46563 .38547 .45845 .39135 .45414 .3874 .46167 Mtetra
.222 0 .116 r
.3874 .46167 .39135 .45414 .39723 .4499 .3933 .45777 Mtetra
.245 0 .141 r
.3933 .45777 .39723 .4499 .40312 .44572 .3992 .45393 Mtetra
.266 0 .163 r
.3992 .45393 .40312 .44572 .409 .44162 .40511 .45015 Mtetra
.284 0 .182 r
.40511 .45015 .409 .44162 .41489 .4376 .41102 .44643 Mtetra
.3 0 .199 r
.41102 .44643 .41489 .4376 .42078 .43365 .41693 .44278 Mtetra
.315 0 .214 r
.41693 .44278 .42078 .43365 .42668 .42978 .42285 .43919 Mtetra
.328 0 .228 r
.42285 .43919 .42668 .42978 .43258 .42599 .42877 .43567 Mtetra
.34 .003 .24 r
.42877 .43567 .43258 .42599 .43848 .42229 .4347 .43223 Mtetra
.35 .017 .251 r
.4347 .43223 .43848 .42229 .44438 .41866 .44063 .42885 Mtetra
.36 .029 .261 r
.44063 .42885 .44438 .41866 .45029 .41513 .44657 .42554 Mtetra
.369 .04 .27 r
.44657 .42554 .45029 .41513 .45621 .41168 .45252 .42231 Mtetra
.378 .05 .278 r
.45252 .42231 .45621 .41168 .46213 .40832 .45847 .41915 Mtetra
.385 .06 .285 r
.45847 .41915 .46213 .40832 .46805 .40505 .46443 .41607 Mtetra
.392 .068 .292 r
.46443 .41607 .46805 .40505 .47399 .40187 .47039 .41306 Mtetra
.399 .076 .298 r
.47039 .41306 .47399 .40187 .47993 .39878 .47637 .41014 Mtetra
.405 .083 .303 r
.47637 .41014 .47993 .39878 .48588 .39578 .48235 .40729 Mtetra
.411 .09 .308 r
.48235 .40729 .48588 .39578 .49183 .39288 .48834 .40452 Mtetra
.416 .096 .312 r
.48834 .40452 .49183 .39288 .4978 .39007 .49434 .40183 Mtetra
.421 .102 .316 r
.49434 .40183 .4978 .39007 .50377 .38736 .50035 .39922 Mtetra
.426 .107 .319 r
.50035 .39922 .50377 .38736 .50975 .38475 .50638 .3967 Mtetra
.43 .112 .323 r
.50638 .3967 .50975 .38475 .51575 .38223 .51241 .39425 Mtetra
.434 .116 .325 r
.51241 .39425 .51575 .38223 .52175 .37981 .51845 .39189 Mtetra
.438 .12 .328 r
.51845 .39189 .52175 .37981 .52777 .37749 .52451 .38961 Mtetra
.442 .124 .33 r
.52451 .38961 .52777 .37749 .5338 .37527 .53058 .38742 Mtetra
.445 .127 .331 r
.53058 .38742 .5338 .37527 .53984 .37314 .53666 .38531 Mtetra
.448 .13 .333 r
.53666 .38531 .53984 .37314 .5459 .37112 .54275 .38328 Mtetra
.451 .133 .334 r
.54275 .38328 .5459 .37112 .55197 .36919 .54886 .38134 Mtetra
.454 .135 .334 r
.54886 .38134 .55197 .36919 .55806 .36736 .55499 .37948 Mtetra
.457 .137 .335 r
.55499 .37948 .55806 .36736 .56416 .36563 .56113 .37771 Mtetra
.46 .139 .335 r
.56113 .37771 .56416 .36563 .57027 .364 .56728 .37602 Mtetra
.462 .141 .335 r
.56728 .37602 .57027 .364 .57641 .36247 .57345 .37441 Mtetra
.464 .142 .334 r
.57345 .37441 .57641 .36247 .58256 .36104 .57964 .37289 Mtetra
.466 .143 .334 r
.57964 .37289 .58256 .36104 .58873 .35971 .58585 .37145 Mtetra
.468 .144 .333 r
.58585 .37145 .58873 .35971 .59491 .35847 .59207 .37009 Mtetra
.47 .144 .331 r
.59207 .37009 .59491 .35847 .60112 .35733 .59831 .36882 Mtetra
.472 .145 .33 r
.59831 .36882 .60112 .35733 .60735 .35629 .60458 .36762 Mtetra
.474 .145 .328 r
.60458 .36762 .60735 .35629 .6136 .35534 .61086 .36651 Mtetra
.475 .144 .325 r
.61086 .36651 .6136 .35534 .61986 .35449 .61716 .36548 Mtetra
.476 .144 .323 r
.61716 .36548 .61986 .35449 .62615 .35373 .62348 .36453 Mtetra
.478 .143 .32 r
.62348 .36453 .62615 .35373 .63247 .35307 .62983 .36365 Mtetra
.479 .141 .316 r
.62983 .36365 .63247 .35307 .63881 .35249 .63619 .36286 Mtetra
.48 .14 .312 r
.63619 .36286 .63881 .35249 .64517 .35201 .64258 .36214 Mtetra
.481 .138 .308 r
.64258 .36214 .64517 .35201 .65155 .35162 .64899 .3615 Mtetra
.481 .135 .302 r
.64899 .3615 .65155 .35162 .65796 .35131 .65543 .36093 Mtetra
.482 .133 .297 r
.65543 .36093 .65796 .35131 .6644 .3511 .66189 .36043 Mtetra
.482 .129 .291 r
.66189 .36043 .6644 .3511 .67086 .35096 .66837 .36001 Mtetra
.482 .125 .283 r
.66837 .36001 .67086 .35096 .67735 .35092 .67488 .35966 Mtetra
.482 .121 .276 r
.67488 .35966 .67735 .35092 .68386 .35095 .68142 .35937 Mtetra
.482 .116 .267 r
.68142 .35937 .68386 .35095 .69041 .35107 .68798 .35916 Mtetra
.481 .11 .257 r
.68798 .35916 .69041 .35107 .69698 .35126 .69456 .35901 Mtetra
.48 .103 .246 r
.69456 .35901 .69698 .35126 .70358 .35153 .70118 .35892 Mtetra
.479 .095 .234 r
.70118 .35892 .70358 .35153 .71021 .35188 .70782 .3589 Mtetra
.477 .087 .22 r
.70782 .3589 .71021 .35188 .71687 .35229 .71449 .35893 Mtetra
.475 .077 .204 r
.71449 .35893 .71687 .35229 .72356 .35278 .72118 .35903 Mtetra
.472 .065 .186 r
.72118 .35903 .72356 .35278 .73028 .35334 .72791 .35919 Mtetra
.468 .052 .166 r
.72791 .35919 .73028 .35334 .73703 .35397 .73467 .3594 Mtetra
.464 .036 .142 r
.73467 .3594 .73703 .35397 .74382 .35465 .74145 .35966 Mtetra
.458 .019 .115 r
.74145 .35966 .74382 .35465 .75063 .3554 .74826 .35997 Mtetra
.45 0 .084 r
.74826 .35997 .75063 .3554 .75748 .35621 .75511 .36033 Mtetra
.44 0 .048 r
.75511 .36033 .75748 .35621 .76436 .35708 .76198 .36074 Mtetra
.428 0 .005 r
.76198 .36074 .76436 .35708 .77128 .35799 .76889 .36119 Mtetra
.412 0 0 r
.76889 .36119 .77128 .35799 .77823 .35896 .77582 .36169 Mtetra
.392 0 0 r
.77582 .36169 .77823 .35896 .78521 .35998 .78279 .36222 Mtetra
.365 0 0 r
.78279 .36222 .78521 .35998 .79222 .36104 .78978 .36279 Mtetra
.33 0 0 r
.78978 .36279 .79222 .36104 .79927 .36215 .79681 .3634 Mtetra
.284 0 0 r
.79681 .3634 .79927 .36215 .80635 .36329 .80387 .36404 Mtetra
.224 0 0 r
.80387 .36404 .80635 .36329 .81347 .36448 .81096 .3647 Mtetra
.15 0 0 r
.81096 .3647 .81347 .36448 .82062 .36569 .81809 .3654 Mtetra
0 .523 .713 r
.81809 .3654 .82062 .36569 .82781 .36693 .82524 .36611 Mtetra
.033 .588 .82 r
.82524 .36611 .82781 .36693 .83503 .36821 .83243 .36685 Mtetra
.128 .635 .901 r
.83243 .36685 .83503 .36821 .84229 .3695 .83965 .3676 Mtetra
.215 .661 .95 r
.83965 .3676 .84229 .3695 .84958 .37082 .8469 .36838 Mtetra
.288 .669 .972 r
.8469 .36838 .84958 .37082 .85691 .37215 .85418 .36916 Mtetra
.345 .663 .973 r
.85418 .36916 .85691 .37215 .86427 .37349 .8615 .36995 Mtetra
.389 .65 .961 r
.8615 .36995 .86427 .37349 .87166 .37485 .86884 .37075 Mtetra
.736 .766 .877 r
.24264 .56419 .24641 .56748 .25227 .56283 .24839 .56098 Mtetra
.749 .855 .928 r
.24839 .56098 .25227 .56283 .25812 .55819 .25415 .55776 Mtetra
.723 .944 .954 r
.25415 .55776 .25812 .55819 .26398 .55354 .25991 .55454 Mtetra
.59 .948 .864 r
.25991 .55454 .26398 .55354 .26984 .54891 .26568 .55132 Mtetra
0 0 0 r
.26568 .55132 .26984 .54891 .27571 .54428 .27146 .5481 Mtetra
.27146 .5481 .27571 .54428 .28157 .53967 .27724 .54488 Mtetra
.106 0 0 r
.27724 .54488 .28157 .53967 .28744 .53507 .28303 .54167 Mtetra
.214 0 .06 r
.28303 .54167 .28744 .53507 .29331 .53049 .28883 .53847 Mtetra
.283 0 .152 r
.28883 .53847 .29331 .53049 .29918 .52593 .29464 .53527 Mtetra
.33 0 .217 r
.29464 .53527 .29918 .52593 .30505 .52139 .30045 .53208 Mtetra
.364 .032 .263 r
.30045 .53208 .30505 .52139 .31092 .51688 .30627 .5289 Mtetra
.388 .069 .298 r
.30627 .5289 .31092 .51688 .31679 .51239 .31209 .52573 Mtetra
.407 .098 .324 r
.31209 .52573 .31679 .51239 .32267 .50794 .31793 .52257 Mtetra
.423 .121 .346 r
.31793 .52257 .32267 .50794 .32854 .50352 .32377 .51943 Mtetra
.435 .139 .363 r
.32377 .51943 .32854 .50352 .33442 .49914 .32961 .5163 Mtetra
.445 .155 .377 r
.32961 .5163 .33442 .49914 .3403 .49479 .33547 .51319 Mtetra
.453 .168 .389 r
.33547 .51319 .3403 .49479 .34618 .49049 .34133 .51009 Mtetra
.46 .179 .399 r
.34133 .51009 .34618 .49049 .35207 .48622 .3472 .50702 Mtetra
.466 .189 .408 r
.3472 .50702 .35207 .48622 .35795 .48201 .35307 .50396 Mtetra
.472 .197 .416 r
.35307 .50396 .35795 .48201 .36384 .47784 .35896 .50093 Mtetra
.476 .205 .422 r
.35896 .50093 .36384 .47784 .36972 .47372 .36485 .49791 Mtetra
.481 .211 .428 r
.36485 .49791 .36972 .47372 .37561 .46965 .37075 .49493 Mtetra
.484 .217 .433 r
.37075 .49493 .37561 .46965 .38151 .46563 .37665 .49196 Mtetra
.487 .222 .438 r
.37665 .49196 .38151 .46563 .3874 .46167 .38257 .48902 Mtetra
.49 .227 .442 r
.38257 .48902 .3874 .46167 .3933 .45777 .38849 .48611 Mtetra
.493 .231 .445 r
.38849 .48611 .3933 .45777 .3992 .45393 .39442 .48323 Mtetra
.495 .235 .449 r
.39442 .48323 .3992 .45393 .40511 .45015 .40036 .48037 Mtetra
.498 .238 .452 r
.40036 .48037 .40511 .45015 .41102 .44643 .4063 .47754 Mtetra
.5 .241 .454 r
.4063 .47754 .41102 .44643 .41693 .44278 .41226 .47475 Mtetra
.501 .244 .457 r
.41226 .47475 .41693 .44278 .42285 .43919 .41822 .47198 Mtetra
.503 .247 .459 r
.41822 .47198 .42285 .43919 .42877 .43567 .42419 .46925 Mtetra
.505 .249 .461 r
.42419 .46925 .42877 .43567 .4347 .43223 .43018 .46655 Mtetra
.506 .251 .463 r
.43018 .46655 .4347 .43223 .44063 .42885 .43617 .46389 Mtetra
.508 .253 .464 r
.43617 .46389 .44063 .42885 .44657 .42554 .44217 .46125 Mtetra
.509 .255 .466 r
.44217 .46125 .44657 .42554 .45252 .42231 .44818 .45866 Mtetra
.51 .257 .467 r
.44818 .45866 .45252 .42231 .45847 .41915 .4542 .4561 Mtetra
.511 .259 .468 r
.4542 .4561 .45847 .41915 .46443 .41607 .46023 .45357 Mtetra
.512 .26 .47 r
.46023 .45357 .46443 .41607 .47039 .41306 .46627 .45108 Mtetra
.513 .261 .471 r
.46627 .45108 .47039 .41306 .47637 .41014 .47233 .44863 Mtetra
.514 .263 .472 r
.47233 .44863 .47637 .41014 .48235 .40729 .47839 .44622 Mtetra
.515 .264 .472 r
.47839 .44622 .48235 .40729 .48834 .40452 .48446 .44385 Mtetra
.515 .265 .473 r
.48446 .44385 .48834 .40452 .49434 .40183 .49055 .44151 Mtetra
.516 .266 .474 r
.49055 .44151 .49434 .40183 .50035 .39922 .49665 .43922 Mtetra
.517 .267 .474 r
.49665 .43922 .50035 .39922 .50638 .3967 .50276 .43696 Mtetra
.517 .267 .475 r
.50276 .43696 .50638 .3967 .51241 .39425 .50888 .43475 Mtetra
.518 .268 .475 r
.50888 .43475 .51241 .39425 .51845 .39189 .51502 .43257 Mtetra
.519 .269 .476 r
.51502 .43257 .51845 .39189 .52451 .38961 .52117 .43044 Mtetra
.52117 .43044 .52451 .38961 .53058 .38742 .52733 .42834 Mtetra
.52 .27 .476 r
.52733 .42834 .53058 .38742 .53666 .38531 .5335 .42629 Mtetra
.5335 .42629 .53666 .38531 .54275 .38328 .53969 .42428 Mtetra
.53969 .42428 .54275 .38328 .54886 .38134 .5459 .4223 Mtetra
.521 .271 .476 r
.5459 .4223 .54886 .38134 .55499 .37948 .55211 .42037 Mtetra
.55211 .42037 .55499 .37948 .56113 .37771 .55835 .41848 Mtetra
.522 .271 .476 r
.55835 .41848 .56113 .37771 .56728 .37602 .5646 .41663 Mtetra
.5646 .41663 .56728 .37602 .57345 .37441 .57086 .41482 Mtetra
.57086 .41482 .57345 .37441 .57964 .37289 .57714 .41306 Mtetra
.522 .271 .475 r
.57714 .41306 .57964 .37289 .58585 .37145 .58343 .41133 Mtetra
.523 .271 .475 r
.58343 .41133 .58585 .37145 .59207 .37009 .58975 .40964 Mtetra
.58975 .40964 .59207 .37009 .59831 .36882 .59607 .40799 Mtetra
.523 .27 .474 r
.59607 .40799 .59831 .36882 .60458 .36762 .60242 .40638 Mtetra
.523 .27 .473 r
.60242 .40638 .60458 .36762 .61086 .36651 .60878 .40481 Mtetra
.60878 .40481 .61086 .36651 .61716 .36548 .61516 .40328 Mtetra
.523 .269 .472 r
.61516 .40328 .61716 .36548 .62348 .36453 .62156 .40179 Mtetra
.523 .269 .471 r
.62156 .40179 .62348 .36453 .62983 .36365 .62798 .40034 Mtetra
.523 .268 .47 r
.62798 .40034 .62983 .36365 .63619 .36286 .63441 .39892 Mtetra
.523 .267 .469 r
.63441 .39892 .63619 .36286 .64258 .36214 .64087 .39754 Mtetra
.523 .266 .468 r
.64087 .39754 .64258 .36214 .64899 .3615 .64734 .39619 Mtetra
.523 .265 .466 r
.64734 .39619 .64899 .3615 .65543 .36093 .65383 .39488 Mtetra
.523 .264 .465 r
.65383 .39488 .65543 .36093 .66189 .36043 .66035 .39361 Mtetra
.522 .263 .463 r
.66035 .39361 .66189 .36043 .66837 .36001 .66688 .39237 Mtetra
.522 .262 .461 r
.66688 .39237 .66837 .36001 .67488 .35966 .67343 .39116 Mtetra
.522 .26 .459 r
.67343 .39116 .67488 .35966 .68142 .35937 .68001 .38998 Mtetra
.521 .258 .457 r
.68001 .38998 .68142 .35937 .68798 .35916 .6866 .38884 Mtetra
.521 .256 .454 r
.6866 .38884 .68798 .35916 .69456 .35901 .69322 .38773 Mtetra
.52 .254 .452 r
.69322 .38773 .69456 .35901 .70118 .35892 .69985 .38664 Mtetra
.52 .252 .448 r
.69985 .38664 .70118 .35892 .70782 .3589 .70651 .38559 Mtetra
.519 .249 .445 r
.70651 .38559 .70782 .3589 .71449 .35893 .71319 .38456 Mtetra
.518 .246 .441 r
.71319 .38456 .71449 .35893 .72118 .35903 .71989 .38356 Mtetra
.517 .242 .437 r
.71989 .38356 .72118 .35903 .72791 .35919 .72662 .38259 Mtetra
.516 .238 .432 r
.72662 .38259 .72791 .35919 .73467 .3594 .73336 .38164 Mtetra
.514 .234 .427 r
.73336 .38164 .73467 .3594 .74145 .35966 .74013 .38071 Mtetra
.513 .229 .42 r
.74013 .38071 .74145 .35966 .74826 .35997 .74693 .37981 Mtetra
.511 .223 .413 r
.74693 .37981 .74826 .35997 .75511 .36033 .75374 .37893 Mtetra
.509 .216 .405 r
.75374 .37893 .75511 .36033 .76198 .36074 .76058 .37807 Mtetra
.506 .208 .395 r
.76058 .37807 .76198 .36074 .76889 .36119 .76744 .37722 Mtetra
.503 .199 .384 r
.76744 .37722 .76889 .36119 .77582 .36169 .77433 .3764 Mtetra
.498 .188 .37 r
.77433 .3764 .77582 .36169 .78279 .36222 .78124 .37559 Mtetra
.493 .174 .354 r
.78124 .37559 .78279 .36222 .78978 .36279 .78817 .37479 Mtetra
.487 .157 .333 r
.78817 .37479 .78978 .36279 .79681 .3634 .79512 .37401 Mtetra
.478 .136 .307 r
.79512 .37401 .79681 .3634 .80387 .36404 .8021 .37324 Mtetra
.466 .108 .273 r
.8021 .37324 .80387 .36404 .81096 .3647 .80911 .37248 Mtetra
.45 .071 .228 r
.80911 .37248 .81096 .3647 .81809 .3654 .81614 .37174 Mtetra
.425 .02 .164 r
.81614 .37174 .81809 .3654 .82524 .36611 .82319 .371 Mtetra
.386 0 .07 r
.82319 .371 .82524 .36611 .83243 .36685 .83027 .37026 Mtetra
.318 0 0 r
.83027 .37026 .83243 .36685 .83965 .3676 .83737 .36953 Mtetra
.192 0 0 r
.83737 .36953 .83965 .3676 .8469 .36838 .84449 .36881 Mtetra
0 0 0 r
.84449 .36881 .8469 .36838 .85418 .36916 .85164 .36808 Mtetra
.316 .779 .942 r
.85164 .36808 .85418 .36916 .8615 .36995 .85882 .36736 Mtetra
.487 .775 .995 r
.85882 .36736 .8615 .36995 .86884 .37075 .86602 .36664 Mtetra
.619 .742 .934 r
.23886 .56089 .24264 .56419 .24839 .56098 .24446 .55957 Mtetra
.548 .85 .998 r
.24446 .55957 .24839 .56098 .25415 .55776 .25008 .55824 Mtetra
.265 .773 .803 r
.25008 .55824 .25415 .55776 .25991 .55454 .2557 .55691 Mtetra
.09 0 0 r
.2557 .55691 .25991 .55454 .26568 .55132 .26134 .55557 Mtetra
.278 0 0 r
.26134 .55557 .26568 .55132 .27146 .5481 .267 .55423 Mtetra
.366 0 .128 r
.267 .55423 .27146 .5481 .27724 .54488 .27267 .55289 Mtetra
.413 .043 .223 r
.27267 .55289 .27724 .54488 .28303 .54167 .27835 .55153 Mtetra
.441 .096 .283 r
.27835 .55153 .28303 .54167 .28883 .53847 .28405 .55017 Mtetra
.46 .132 .324 r
.28405 .55017 .28883 .53847 .29464 .53527 .28976 .5488 Mtetra
.473 .159 .353 r
.28976 .5488 .29464 .53527 .30045 .53208 .29548 .54743 Mtetra
.482 .179 .375 r
.29548 .54743 .30045 .53208 .30627 .5289 .30122 .54605 Mtetra
.489 .195 .392 r
.30122 .54605 .30627 .5289 .31209 .52573 .30698 .54466 Mtetra
.495 .207 .406 r
.30698 .54466 .31209 .52573 .31793 .52257 .31274 .54326 Mtetra
.5 .218 .417 r
.31274 .54326 .31793 .52257 .32377 .51943 .31853 .54185 Mtetra
.503 .226 .426 r
.31853 .54185 .32377 .51943 .32961 .5163 .32433 .54043 Mtetra
.507 .233 .434 r
.32433 .54043 .32961 .5163 .33547 .51319 .33014 .539 Mtetra
.509 .239 .441 r
.33014 .539 .33547 .51319 .34133 .51009 .33597 .53756 Mtetra
.511 .245 .446 r
.33597 .53756 .34133 .51009 .3472 .50702 .34181 .5361 Mtetra
.513 .249 .451 r
.34181 .5361 .3472 .50702 .35307 .50396 .34766 .53464 Mtetra
.515 .253 .456 r
.34766 .53464 .35307 .50396 .35896 .50093 .35354 .53316 Mtetra
.517 .257 .46 r
.35354 .53316 .35896 .50093 .36485 .49791 .35942 .53167 Mtetra
.518 .26 .463 r
.35942 .53167 .36485 .49791 .37075 .49493 .36532 .53017 Mtetra
.519 .262 .466 r
.36532 .53017 .37075 .49493 .37665 .49196 .37124 .52866 Mtetra
.52 .265 .469 r
.37124 .52866 .37665 .49196 .38257 .48902 .37717 .52713 Mtetra
.521 .267 .471 r
.37717 .52713 .38257 .48902 .38849 .48611 .38311 .52559 Mtetra
.522 .269 .473 r
.38311 .52559 .38849 .48611 .39442 .48323 .38908 .52403 Mtetra
.522 .271 .475 r
.38908 .52403 .39442 .48323 .40036 .48037 .39505 .52246 Mtetra
.523 .273 .477 r
.39505 .52246 .40036 .48037 .4063 .47754 .40104 .52087 Mtetra
.524 .274 .479 r
.40104 .52087 .4063 .47754 .41226 .47475 .40705 .51927 Mtetra
.524 .275 .48 r
.40705 .51927 .41226 .47475 .41822 .47198 .41307 .51765 Mtetra
.525 .277 .481 r
.41307 .51765 .41822 .47198 .42419 .46925 .4191 .51601 Mtetra
.525 .278 .483 r
.4191 .51601 .42419 .46925 .43018 .46655 .42515 .51436 Mtetra
.525 .279 .484 r
.42515 .51436 .43018 .46655 .43617 .46389 .43122 .51269 Mtetra
.526 .28 .485 r
.43122 .51269 .43617 .46389 .44217 .46125 .4373 .51101 Mtetra
.526 .28 .486 r
.4373 .51101 .44217 .46125 .44818 .45866 .44339 .5093 Mtetra
.526 .281 .486 r
.44339 .5093 .44818 .45866 .4542 .4561 .4495 .50758 Mtetra
.526 .282 .487 r
.4495 .50758 .4542 .4561 .46023 .45357 .45563 .50584 Mtetra
.527 .282 .488 r
.45563 .50584 .46023 .45357 .46627 .45108 .46177 .50408 Mtetra
.527 .283 .488 r
.46177 .50408 .46627 .45108 .47233 .44863 .46792 .50231 Mtetra
.527 .283 .489 r
.46792 .50231 .47233 .44863 .47839 .44622 .47409 .50051 Mtetra
.527 .284 .489 r
.47409 .50051 .47839 .44622 .48446 .44385 .48027 .4987 Mtetra
.527 .284 .49 r
.48027 .4987 .48446 .44385 .49055 .44151 .48647 .49687 Mtetra
.48647 .49687 .49055 .44151 .49665 .43922 .49268 .49502 Mtetra
.527 .285 .491 r
.49268 .49502 .49665 .43922 .50276 .43696 .49891 .49314 Mtetra
.49891 .49314 .50276 .43696 .50888 .43475 .50515 .49125 Mtetra
.50515 .49125 .50888 .43475 .51502 .43257 .51141 .48934 Mtetra
.51141 .48934 .51502 .43257 .52117 .43044 .51768 .48741 Mtetra
.51768 .48741 .52117 .43044 .52733 .42834 .52397 .48546 Mtetra
.52397 .48546 .52733 .42834 .5335 .42629 .53027 .48349 Mtetra
.53027 .48349 .5335 .42629 .53969 .42428 .53658 .48151 Mtetra
.53658 .48151 .53969 .42428 .5459 .4223 .54291 .4795 Mtetra
.54291 .4795 .5459 .4223 .55211 .42037 .54926 .47747 Mtetra
.54926 .47747 .55211 .42037 .55835 .41848 .55562 .47542 Mtetra
.527 .284 .491 r
.55562 .47542 .55835 .41848 .5646 .41663 .56199 .47335 Mtetra
.526 .284 .491 r
.56199 .47335 .5646 .41663 .57086 .41482 .56838 .47126 Mtetra
.56838 .47126 .57086 .41482 .57714 .41306 .57478 .46915 Mtetra
.526 .284 .49 r
.57478 .46915 .57714 .41306 .58343 .41133 .58119 .46702 Mtetra
.526 .283 .49 r
.58119 .46702 .58343 .41133 .58975 .40964 .58762 .46487 Mtetra
.525 .283 .49 r
.58762 .46487 .58975 .40964 .59607 .40799 .59407 .4627 Mtetra
.525 .282 .489 r
.59407 .4627 .59607 .40799 .60242 .40638 .60052 .46052 Mtetra
.60052 .46052 .60242 .40638 .60878 .40481 .60699 .45831 Mtetra
.524 .281 .488 r
.60699 .45831 .60878 .40481 .61516 .40328 .61348 .45608 Mtetra
.524 .28 .487 r
.61348 .45608 .61516 .40328 .62156 .40179 .61998 .45383 Mtetra
.524 .279 .487 r
.61998 .45383 .62156 .40179 .62798 .40034 .62649 .45157 Mtetra
.523 .279 .486 r
.62649 .45157 .62798 .40034 .63441 .39892 .63302 .44928 Mtetra
.523 .278 .485 r
.63302 .44928 .63441 .39892 .64087 .39754 .63956 .44698 Mtetra
.522 .277 .484 r
.63956 .44698 .64087 .39754 .64734 .39619 .64612 .44466 Mtetra
.521 .275 .483 r
.64612 .44466 .64734 .39619 .65383 .39488 .65269 .44232 Mtetra
.521 .274 .482 r
.65269 .44232 .65383 .39488 .66035 .39361 .65927 .43996 Mtetra
.52 .273 .481 r
.65927 .43996 .66035 .39361 .66688 .39237 .66587 .43759 Mtetra
.519 .271 .479 r
.66587 .43759 .66688 .39237 .67343 .39116 .67248 .4352 Mtetra
.518 .27 .478 r
.67248 .4352 .67343 .39116 .68001 .38998 .6791 .43279 Mtetra
.517 .268 .476 r
.6791 .43279 .68001 .38998 .6866 .38884 .68574 .43036 Mtetra
.516 .266 .474 r
.68574 .43036 .6866 .38884 .69322 .38773 .69239 .42791 Mtetra
.515 .264 .472 r
.69239 .42791 .69322 .38773 .69985 .38664 .69905 .42545 Mtetra
.514 .261 .47 r
.69905 .42545 .69985 .38664 .70651 .38559 .70573 .42298 Mtetra
.513 .259 .467 r
.70573 .42298 .70651 .38559 .71319 .38456 .71243 .42049 Mtetra
.511 .256 .464 r
.71243 .42049 .71319 .38456 .71989 .38356 .71913 .41798 Mtetra
.509 .253 .461 r
.71913 .41798 .71989 .38356 .72662 .38259 .72585 .41546 Mtetra
.507 .249 .458 r
.72585 .41546 .72662 .38259 .73336 .38164 .73259 .41292 Mtetra
.505 .245 .454 r
.73259 .41292 .73336 .38164 .74013 .38071 .73933 .41037 Mtetra
.503 .24 .449 r
.73933 .41037 .74013 .38071 .74693 .37981 .74609 .40781 Mtetra
.5 .235 .444 r
.74609 .40781 .74693 .37981 .75374 .37893 .75287 .40523 Mtetra
.497 .229 .438 r
.75287 .40523 .75374 .37893 .76058 .37807 .75966 .40264 Mtetra
.493 .222 .431 r
.75966 .40264 .76058 .37807 .76744 .37722 .76646 .40003 Mtetra
.488 .213 .422 r
.76646 .40003 .76744 .37722 .77433 .3764 .77328 .39742 Mtetra
.483 .203 .413 r
.77328 .39742 .77433 .3764 .78124 .37559 .78011 .39479 Mtetra
.476 .191 .401 r
.78011 .39479 .78124 .37559 .78817 .37479 .78695 .39215 Mtetra
.468 .176 .386 r
.78695 .39215 .78817 .37479 .79512 .37401 .79381 .3895 Mtetra
.458 .158 .368 r
.79381 .3895 .79512 .37401 .8021 .37324 .80068 .38684 Mtetra
.445 .134 .344 r
.80068 .38684 .8021 .37324 .80911 .37248 .80757 .38417 Mtetra
.426 .102 .311 r
.80757 .38417 .80911 .37248 .81614 .37174 .81447 .38149 Mtetra
.4 .058 .266 r
.81447 .38149 .81614 .37174 .82319 .371 .82138 .3788 Mtetra
.36 0 .2 r
.82138 .3788 .82319 .371 .83027 .37026 .82831 .3761 Mtetra
.294 0 .092 r
.82831 .3761 .83027 .37026 .83737 .36953 .83526 .3734 Mtetra
.17 0 0 r
.83526 .3734 .83737 .36953 .84449 .36881 .84221 .37068 Mtetra
0 0 0 r
.84221 .37068 .84449 .36881 .85164 .36808 .84919 .36796 Mtetra
.455 .886 .866 r
.84919 .36796 .85164 .36808 .85882 .36736 .85617 .36524 Mtetra
.658 .886 .981 r
.85617 .36524 .85882 .36736 .86602 .36664 .86317 .3625 Mtetra
.411 .663 .963 r
.23507 .55758 .23886 .56089 .24446 .55957 .24053 .55801 Mtetra
.196 .67 .935 r
.24053 .55801 .24446 .55957 .25008 .55824 .246 .55843 Mtetra
.147 0 0 r
.246 .55843 .25008 .55824 .2557 .55691 .2515 .55885 Mtetra
.358 0 0 r
.2515 .55885 .2557 .55691 .26134 .55557 .25702 .55927 Mtetra
.443 0 .044 r
.25702 .55927 .26134 .55557 .267 .55423 .26255 .55968 Mtetra
.48 .063 .17 r
.26255 .55968 .267 .55423 .27267 .55289 .26811 .56007 Mtetra
.499 .117 .246 r
.26811 .56007 .27267 .55289 .27835 .55153 .27369 .56046 Mtetra
.51 .153 .297 r
.27369 .56046 .27835 .55153 .28405 .55017 .27929 .56083 Mtetra
.517 .178 .332 r
.27929 .56083 .28405 .55017 .28976 .5488 .2849 .56119 Mtetra
.521 .197 .359 r
.2849 .56119 .28976 .5488 .29548 .54743 .29054 .56152 Mtetra
.524 .211 .379 r
.29054 .56152 .29548 .54743 .30122 .54605 .29621 .56184 Mtetra
.526 .222 .394 r
.29621 .56184 .30122 .54605 .30698 .54466 .30189 .56213 Mtetra
.528 .231 .407 r
.30189 .56213 .30698 .54466 .31274 .54326 .30759 .56239 Mtetra
.529 .239 .417 r
.30759 .56239 .31274 .54326 .31853 .54185 .31332 .56263 Mtetra
.53 .245 .426 r
.31332 .56263 .31853 .54185 .32433 .54043 .31906 .56284 Mtetra
.531 .25 .433 r
.31906 .56284 .32433 .54043 .33014 .539 .32483 .56301 Mtetra
.531 .254 .44 r
.32483 .56301 .33014 .539 .33597 .53756 .33062 .56315 Mtetra
.532 .258 .445 r
.33062 .56315 .33597 .53756 .34181 .5361 .33643 .56325 Mtetra
.532 .261 .45 r
.33643 .56325 .34181 .5361 .34766 .53464 .34227 .56331 Mtetra
.532 .264 .454 r
.34227 .56331 .34766 .53464 .35354 .53316 .34812 .56334 Mtetra
.533 .267 .458 r
.34812 .56334 .35354 .53316 .35942 .53167 .354 .56332 Mtetra
.533 .269 .461 r
.354 .56332 .35942 .53167 .36532 .53017 .3599 .56325 Mtetra
.533 .271 .464 r
.3599 .56325 .36532 .53017 .37124 .52866 .36582 .56313 Mtetra
.533 .272 .466 r
.36582 .56313 .37124 .52866 .37717 .52713 .37177 .56297 Mtetra
.533 .274 .469 r
.37177 .56297 .37717 .52713 .38311 .52559 .37773 .56276 Mtetra
.533 .275 .471 r
.37773 .56276 .38311 .52559 .38908 .52403 .38372 .56249 Mtetra
.532 .276 .473 r
.38372 .56249 .38908 .52403 .39505 .52246 .38972 .56217 Mtetra
.532 .277 .474 r
.38972 .56217 .39505 .52246 .40104 .52087 .39575 .56179 Mtetra
.532 .278 .476 r
.39575 .56179 .40104 .52087 .40705 .51927 .4018 .56135 Mtetra
.532 .279 .477 r
.4018 .56135 .40705 .51927 .41307 .51765 .40787 .56085 Mtetra
.532 .28 .479 r
.40787 .56085 .41307 .51765 .4191 .51601 .41397 .56029 Mtetra
.532 .281 .48 r
.41397 .56029 .4191 .51601 .42515 .51436 .42008 .55966 Mtetra
.531 .281 .481 r
.42008 .55966 .42515 .51436 .43122 .51269 .42621 .55897 Mtetra
.531 .282 .482 r
.42621 .55897 .43122 .51269 .4373 .51101 .43236 .55821 Mtetra
.531 .282 .483 r
.43236 .55821 .4373 .51101 .44339 .5093 .43854 .55739 Mtetra
.43854 .55739 .44339 .5093 .4495 .50758 .44473 .55649 Mtetra
.53 .282 .484 r
.44473 .55649 .4495 .50758 .45563 .50584 .45094 .55553 Mtetra
.53 .283 .485 r
.45094 .55553 .45563 .50584 .46177 .50408 .45717 .55449 Mtetra
.45717 .55449 .46177 .50408 .46792 .50231 .46342 .55338 Mtetra
.529 .283 .486 r
.46342 .55338 .46792 .50231 .47409 .50051 .46969 .5522 Mtetra
.46969 .5522 .47409 .50051 .48027 .4987 .47598 .55094 Mtetra
.529 .283 .487 r
.47598 .55094 .48027 .4987 .48647 .49687 .48228 .54961 Mtetra
.528 .283 .487 r
.48228 .54961 .48647 .49687 .49268 .49502 .48861 .54819 Mtetra
.48861 .54819 .49268 .49502 .49891 .49314 .49495 .5467 Mtetra
.49495 .5467 .49891 .49314 .50515 .49125 .5013 .54514 Mtetra
.527 .282 .487 r
.5013 .54514 .50515 .49125 .51141 .48934 .50768 .54349 Mtetra
.527 .282 .488 r
.50768 .54349 .51141 .48934 .51768 .48741 .51407 .54177 Mtetra
.526 .282 .488 r
.51407 .54177 .51768 .48741 .52397 .48546 .52047 .53996 Mtetra
.52047 .53996 .52397 .48546 .53027 .48349 .5269 .53808 Mtetra
.525 .281 .488 r
.5269 .53808 .53027 .48349 .53658 .48151 .53333 .53611 Mtetra
.525 .281 .487 r
.53333 .53611 .53658 .48151 .54291 .4795 .53978 .53407 Mtetra
.524 .28 .487 r
.53978 .53407 .54291 .4795 .54926 .47747 .54625 .53194 Mtetra
.54625 .53194 .54926 .47747 .55562 .47542 .55273 .52973 Mtetra
.523 .279 .487 r
.55273 .52973 .55562 .47542 .56199 .47335 .55922 .52745 Mtetra
.522 .279 .487 r
.55922 .52745 .56199 .47335 .56838 .47126 .56573 .52508 Mtetra
.522 .278 .486 r
.56573 .52508 .56838 .47126 .57478 .46915 .57225 .52264 Mtetra
.521 .277 .486 r
.57225 .52264 .57478 .46915 .58119 .46702 .57878 .52011 Mtetra
.52 .276 .485 r
.57878 .52011 .58119 .46702 .58762 .46487 .58532 .51751 Mtetra
.58532 .51751 .58762 .46487 .59407 .4627 .59188 .51482 Mtetra
.519 .275 .484 r
.59188 .51482 .59407 .4627 .60052 .46052 .59844 .51206 Mtetra
.518 .274 .484 r
.59844 .51206 .60052 .46052 .60699 .45831 .60502 .50922 Mtetra
.517 .273 .483 r
.60502 .50922 .60699 .45831 .61348 .45608 .61161 .50631 Mtetra
.516 .271 .482 r
.61161 .50631 .61348 .45608 .61998 .45383 .6182 .50332 Mtetra
.515 .27 .481 r
.6182 .50332 .61998 .45383 .62649 .45157 .62481 .50026 Mtetra
.514 .269 .48 r
.62481 .50026 .62649 .45157 .63302 .44928 .63143 .49712 Mtetra
.513 .267 .479 r
.63143 .49712 .63302 .44928 .63956 .44698 .63805 .49391 Mtetra
.512 .266 .478 r
.63805 .49391 .63956 .44698 .64612 .44466 .64469 .49063 Mtetra
.511 .264 .477 r
.64469 .49063 .64612 .44466 .65269 .44232 .65133 .48728 Mtetra
.51 .262 .476 r
.65133 .48728 .65269 .44232 .65927 .43996 .65798 .48386 Mtetra
.508 .26 .474 r
.65798 .48386 .65927 .43996 .66587 .43759 .66464 .48038 Mtetra
.507 .258 .472 r
.66464 .48038 .66587 .43759 .67248 .4352 .67131 .47682 Mtetra
.505 .256 .471 r
.67131 .47682 .67248 .4352 .6791 .43279 .67798 .47321 Mtetra
.503 .253 .469 r
.67798 .47321 .6791 .43279 .68574 .43036 .68466 .46953 Mtetra
.501 .251 .466 r
.68466 .46953 .68574 .43036 .69239 .42791 .69135 .46579 Mtetra
.499 .248 .464 r
.69135 .46579 .69239 .42791 .69905 .42545 .69805 .46199 Mtetra
.497 .244 .461 r
.69805 .46199 .69905 .42545 .70573 .42298 .70475 .45814 Mtetra
.494 .241 .458 r
.70475 .45814 .70573 .42298 .71243 .42049 .71145 .45422 Mtetra
.492 .237 .455 r
.71145 .45422 .71243 .42049 .71913 .41798 .71816 .45026 Mtetra
.489 .232 .451 r
.71816 .45026 .71913 .41798 .72585 .41546 .72488 .44624 Mtetra
.485 .227 .447 r
.72488 .44624 .72585 .41546 .73259 .41292 .7316 .44218 Mtetra
.481 .221 .442 r
.7316 .44218 .73259 .41292 .73933 .41037 .73833 .43806 Mtetra
.477 .215 .437 r
.73833 .43806 .73933 .41037 .74609 .40781 .74507 .4339 Mtetra
.472 .207 .431 r
.74507 .4339 .74609 .40781 .75287 .40523 .75181 .4297 Mtetra
.466 .199 .424 r
.75181 .4297 .75287 .40523 .75966 .40264 .75855 .42545 Mtetra
.46 .189 .415 r
.75855 .42545 .75966 .40264 .76646 .40003 .7653 .42117 Mtetra
.452 .177 .405 r
.7653 .42117 .76646 .40003 .77328 .39742 .77205 .41685 Mtetra
.442 .163 .393 r
.77205 .41685 .77328 .39742 .78011 .39479 .77881 .41249 Mtetra
.431 .147 .379 r
.77881 .41249 .78011 .39479 .78695 .39215 .78557 .4081 Mtetra
.417 .126 .361 r
.78557 .4081 .78695 .39215 .79381 .3895 .79234 .40369 Mtetra
.399 .1 .338 r
.79234 .40369 .79381 .3895 .80068 .38684 .79912 .39924 Mtetra
.375 .066 .308 r
.79912 .39924 .80068 .38684 .80757 .38417 .8059 .39477 Mtetra
.342 .021 .267 r
.8059 .39477 .80757 .38417 .81447 .38149 .81268 .39027 Mtetra
.295 0 .209 r
.81268 .39027 .81447 .38149 .82138 .3788 .81947 .38576 Mtetra
.224 0 .121 r
.81947 .38576 .82138 .3788 .82831 .3761 .82626 .38122 Mtetra
.107 0 0 r
.82626 .38122 .82831 .3761 .83526 .3734 .83306 .37667 Mtetra
0 0 0 r
.83306 .37667 .83526 .3734 .84221 .37068 .83987 .3721 Mtetra
.423 .824 .617 r
.83987 .3721 .84221 .37068 .84919 .36796 .84668 .36753 Mtetra
.708 .983 .891 r
.84668 .36753 .84919 .36796 .85617 .36524 .8535 .36294 Mtetra
.787 .91 .925 r
.8535 .36294 .85617 .36524 .86317 .3625 .86032 .35835 Mtetra
.216 .562 .936 r
.23126 .55426 .23507 .55758 .24053 .55801 .23663 .55573 Mtetra
.05 .531 .888 r
.23663 .55573 .24053 .55801 .246 .55843 .24203 .55719 Mtetra
0 .428 .718 r
.24203 .55719 .246 .55843 .2515 .55885 .24744 .55866 Mtetra
.327 0 0 r
.24744 .55866 .2515 .55885 .25702 .55927 .25289 .56013 Mtetra
.431 0 0 r
.25289 .56013 .25702 .55927 .26255 .55968 .25835 .56158 Mtetra
.485 0 0 r
.25835 .56158 .26255 .55968 .26811 .56007 .26384 .56303 Mtetra
.513 .029 .044 r
.26384 .56303 .26811 .56007 .27369 .56046 .26935 .56446 Mtetra
.528 .078 .126 r
.26935 .56446 .27369 .56046 .27929 .56083 .27489 .56588 Mtetra
.536 .113 .186 r
.27489 .56588 .27929 .56083 .2849 .56119 .28045 .56727 Mtetra
.54 .14 .231 r
.28045 .56727 .2849 .56119 .29054 .56152 .28604 .56864 Mtetra
.542 .16 .266 r
.28604 .56864 .29054 .56152 .29621 .56184 .29165 .56998 Mtetra
.544 .176 .293 r
.29165 .56998 .29621 .56184 .30189 .56213 .29729 .57129 Mtetra
.544 .189 .316 r
.29729 .57129 .30189 .56213 .30759 .56239 .30295 .57257 Mtetra
.544 .199 .334 r
.30295 .57257 .30759 .56239 .31332 .56263 .30864 .57381 Mtetra
.544 .208 .349 r
.30864 .57381 .31332 .56263 .31906 .56284 .31436 .57501 Mtetra
.543 .215 .362 r
.31436 .57501 .31906 .56284 .32483 .56301 .3201 .57616 Mtetra
.542 .221 .373 r
.3201 .57616 .32483 .56301 .33062 .56315 .32587 .57726 Mtetra
.542 .226 .382 r
.32587 .57726 .33062 .56315 .33643 .56325 .33166 .57832 Mtetra
.541 .23 .39 r
.33166 .57832 .33643 .56325 .34227 .56331 .33748 .57932 Mtetra
.54 .234 .397 r
.33748 .57932 .34227 .56331 .34812 .56334 .34333 .58026 Mtetra
.539 .237 .404 r
.34333 .58026 .34812 .56334 .354 .56332 .3492 .58114 Mtetra
.538 .24 .409 r
.3492 .58114 .354 .56332 .3599 .56325 .3551 .58196 Mtetra
.537 .242 .414 r
.3551 .58196 .3599 .56325 .36582 .56313 .36102 .58271 Mtetra
.537 .245 .418 r
.36102 .58271 .36582 .56313 .37177 .56297 .36697 .58339 Mtetra
.536 .246 .422 r
.36697 .58339 .37177 .56297 .37773 .56276 .37295 .58399 Mtetra
.535 .248 .426 r
.37295 .58399 .37773 .56276 .38372 .56249 .37895 .58452 Mtetra
.534 .249 .429 r
.37895 .58452 .38372 .56249 .38972 .56217 .38498 .58497 Mtetra
.533 .25 .432 r
.38498 .58497 .38972 .56217 .39575 .56179 .39103 .58534 Mtetra
.532 .251 .435 r
.39103 .58534 .39575 .56179 .4018 .56135 .39711 .58562 Mtetra
.531 .252 .437 r
.39711 .58562 .4018 .56135 .40787 .56085 .40321 .58582 Mtetra
.53 .253 .439 r
.40321 .58582 .40787 .56085 .41397 .56029 .40934 .58593 Mtetra
.529 .253 .441 r
.40934 .58593 .41397 .56029 .42008 .55966 .41549 .58594 Mtetra
.528 .254 .443 r
.41549 .58594 .42008 .55966 .42621 .55897 .42167 .58586 Mtetra
.527 .254 .444 r
.42167 .58586 .42621 .55897 .43236 .55821 .42787 .58568 Mtetra
.526 .254 .445 r
.42787 .58568 .43236 .55821 .43854 .55739 .43409 .5854 Mtetra
.525 .254 .447 r
.43409 .5854 .43854 .55739 .44473 .55649 .44033 .58503 Mtetra
.524 .254 .448 r
.44033 .58503 .44473 .55649 .45094 .55553 .4466 .58454 Mtetra
.523 .254 .449 r
.4466 .58454 .45094 .55553 .45717 .55449 .45289 .58396 Mtetra
.522 .254 .45 r
.45289 .58396 .45717 .55449 .46342 .55338 .4592 .58326 Mtetra
.521 .254 .45 r
.4592 .58326 .46342 .55338 .46969 .5522 .46554 .58246 Mtetra
.52 .254 .451 r
.46554 .58246 .46969 .5522 .47598 .55094 .47189 .58155 Mtetra
.519 .253 .451 r
.47189 .58155 .47598 .55094 .48228 .54961 .47826 .58052 Mtetra
.518 .253 .452 r
.47826 .58052 .48228 .54961 .48861 .54819 .48466 .57939 Mtetra
.517 .252 .452 r
.48466 .57939 .48861 .54819 .49495 .5467 .49107 .57814 Mtetra
.516 .251 .452 r
.49107 .57814 .49495 .5467 .5013 .54514 .4975 .57677 Mtetra
.514 .251 .453 r
.4975 .57677 .5013 .54514 .50768 .54349 .50395 .57529 Mtetra
.513 .25 .453 r
.50395 .57529 .50768 .54349 .51407 .54177 .51041 .57369 Mtetra
.512 .249 .453 r
.51041 .57369 .51407 .54177 .52047 .53996 .5169 .57197 Mtetra
.511 .248 .452 r
.5169 .57197 .52047 .53996 .5269 .53808 .5234 .57014 Mtetra
.509 .247 .452 r
.5234 .57014 .5269 .53808 .53333 .53611 .52991 .56819 Mtetra
.508 .246 .452 r
.52991 .56819 .53333 .53611 .53978 .53407 .53644 .56612 Mtetra
.507 .244 .452 r
.53644 .56612 .53978 .53407 .54625 .53194 .54298 .56393 Mtetra
.505 .243 .451 r
.54298 .56393 .54625 .53194 .55273 .52973 .54954 .56162 Mtetra
.504 .242 .45 r
.54954 .56162 .55273 .52973 .55922 .52745 .55611 .55919 Mtetra
.502 .24 .45 r
.55611 .55919 .55922 .52745 .56573 .52508 .5627 .55665 Mtetra
.5 .238 .449 r
.5627 .55665 .56573 .52508 .57225 .52264 .56929 .55399 Mtetra
.499 .237 .448 r
.56929 .55399 .57225 .52264 .57878 .52011 .5759 .55121 Mtetra
.497 .235 .447 r
.5759 .55121 .57878 .52011 .58532 .51751 .58252 .54832 Mtetra
.495 .233 .446 r
.58252 .54832 .58532 .51751 .59188 .51482 .58915 .54531 Mtetra
.493 .231 .445 r
.58915 .54531 .59188 .51482 .59844 .51206 .59579 .54218 Mtetra
.491 .228 .443 r
.59579 .54218 .59844 .51206 .60502 .50922 .60243 .53895 Mtetra
.489 .226 .442 r
.60243 .53895 .60502 .50922 .61161 .50631 .60909 .5356 Mtetra
.487 .223 .44 r
.60909 .5356 .61161 .50631 .6182 .50332 .61575 .53214 Mtetra
.484 .22 .438 r
.61575 .53214 .6182 .50332 .62481 .50026 .62242 .52857 Mtetra
.482 .217 .436 r
.62242 .52857 .62481 .50026 .63143 .49712 .6291 .52489 Mtetra
.479 .214 .434 r
.6291 .52489 .63143 .49712 .63805 .49391 .63578 .52111 Mtetra
.476 .211 .432 r
.63578 .52111 .63805 .49391 .64469 .49063 .64247 .51723 Mtetra
.473 .207 .429 r
.64247 .51723 .64469 .49063 .65133 .48728 .64917 .51324 Mtetra
.47 .203 .426 r
.64917 .51324 .65133 .48728 .65798 .48386 .65587 .50916 Mtetra
.466 .198 .423 r
.65587 .50916 .65798 .48386 .66464 .48038 .66257 .50497 Mtetra
.462 .194 .42 r
.66257 .50497 .66464 .48038 .67131 .47682 .66927 .5007 Mtetra
.458 .188 .416 r
.66927 .5007 .67131 .47682 .67798 .47321 .67598 .49632 Mtetra
.454 .183 .412 r
.67598 .49632 .67798 .47321 .68466 .46953 .6827 .49186 Mtetra
.449 .176 .407 r
.6827 .49186 .68466 .46953 .69135 .46579 .68941 .48732 Mtetra
.444 .17 .402 r
.68941 .48732 .69135 .46579 .69805 .46199 .69613 .48268 Mtetra
.438 .162 .396 r
.69613 .48268 .69805 .46199 .70475 .45814 .70285 .47797 Mtetra
.431 .153 .389 r
.70285 .47797 .70475 .45814 .71145 .45422 .70957 .47317 Mtetra
.424 .144 .382 r
.70957 .47317 .71145 .45422 .71816 .45026 .71629 .4683 Mtetra
.416 .134 .374 r
.71629 .4683 .71816 .45026 .72488 .44624 .72301 .46336 Mtetra
.407 .122 .364 r
.72301 .46336 .72488 .44624 .7316 .44218 .72974 .45834 Mtetra
.397 .108 .353 r
.72974 .45834 .7316 .44218 .73833 .43806 .73646 .45326 Mtetra
.385 .093 .341 r
.73646 .45326 .73833 .43806 .74507 .4339 .74318 .44812 Mtetra
.371 .075 .326 r
.74318 .44812 .74507 .4339 .75181 .4297 .7499 .44291 Mtetra
.355 .054 .309 r
.7499 .44291 .75181 .4297 .75855 .42545 .75663 .43765 Mtetra
.336 .029 .289 r
.75663 .43765 .75855 .42545 .7653 .42117 .76335 .43233 Mtetra
.312 0 .264 r
.76335 .43233 .7653 .42117 .77205 .41685 .77007 .42697 Mtetra
.284 0 .234 r
.77007 .42697 .77205 .41685 .77881 .41249 .7768 .42155 Mtetra
.249 0 .196 r
.7768 .42155 .77881 .41249 .78557 .4081 .78352 .41609 Mtetra
.204 0 .148 r
.78352 .41609 .78557 .4081 .79234 .40369 .79024 .4106 Mtetra
.146 0 .086 r
.79024 .4106 .79234 .40369 .79912 .39924 .79696 .40506 Mtetra
.068 0 .003 r
.79696 .40506 .79912 .39924 .8059 .39477 .80368 .39949 Mtetra
0 0 0 r
.80368 .39949 .8059 .39477 .81268 .39027 .8104 .3939 Mtetra
.8104 .3939 .81268 .39027 .81947 .38576 .81712 .38827 Mtetra
.81712 .38827 .81947 .38576 .82626 .38122 .82384 .38263 Mtetra
.562 .895 .648 r
.82384 .38263 .82626 .38122 .83306 .37667 .83056 .37696 Mtetra
.724 .987 .804 r
.83056 .37696 .83306 .37667 .83987 .3721 .83728 .37128 Mtetra
.812 .989 .88 r
.83728 .37128 .83987 .3721 .84668 .36753 .84401 .36559 Mtetra
.837 .936 .892 r
.84401 .36559 .84668 .36753 .8535 .36294 .85073 .35989 Mtetra
.829 .869 .874 r
.85073 .35989 .8535 .36294 .86032 .35835 .85745 .35418 Mtetra
.216 .562 .936 r
.22743 .55092 .23126 .55426 .23663 .55573 .23281 .55238 Mtetra
.217 .562 .937 r
.23281 .55238 .23663 .55573 .24203 .55719 .23821 .55385 Mtetra
.218 .563 .937 r
.23821 .55385 .24203 .55719 .24744 .55866 .24363 .55531 Mtetra
.221 .564 .937 r
.24363 .55531 .24744 .55866 .25289 .56013 .24907 .55677 Mtetra
.223 .566 .938 r
.24907 .55677 .25289 .56013 .25835 .56158 .25454 .55823 Mtetra
.227 .568 .939 r
.25454 .55823 .25835 .56158 .26384 .56303 .26003 .55967 Mtetra
.231 .57 .94 r
.26003 .55967 .26384 .56303 .26935 .56446 .26555 .5611 Mtetra
.235 .573 .941 r
.26555 .5611 .26935 .56446 .27489 .56588 .27109 .56251 Mtetra
.241 .576 .942 r
.27109 .56251 .27489 .56588 .28045 .56727 .27666 .5639 Mtetra
.247 .579 .943 r
.27666 .5639 .28045 .56727 .28604 .56864 .28225 .56526 Mtetra
.253 .583 .945 r
.28225 .56526 .28604 .56864 .29165 .56998 .28786 .5666 Mtetra
.26 .587 .946 r
.28786 .5666 .29165 .56998 .29729 .57129 .2935 .56791 Mtetra
.267 .591 .948 r
.2935 .56791 .29729 .57129 .30295 .57257 .29917 .56918 Mtetra
.275 .595 .949 r
.29917 .56918 .30295 .57257 .30864 .57381 .30487 .57041 Mtetra
.284 .6 .951 r
.30487 .57041 .30864 .57381 .31436 .57501 .31059 .57161 Mtetra
.293 .605 .952 r
.31059 .57161 .31436 .57501 .3201 .57616 .31633 .57276 Mtetra
.302 .61 .954 r
.31633 .57276 .3201 .57616 .32587 .57726 .3221 .57386 Mtetra
.312 .615 .955 r
.3221 .57386 .32587 .57726 .33166 .57832 .3279 .57491 Mtetra
.322 .62 .957 r
.3279 .57491 .33166 .57832 .33748 .57932 .33373 .5759 Mtetra
.332 .626 .958 r
.33373 .5759 .33748 .57932 .34333 .58026 .33958 .57684 Mtetra
.343 .631 .96 r
.33958 .57684 .34333 .58026 .3492 .58114 .34545 .57771 Mtetra
.353 .637 .961 r
.34545 .57771 .3492 .58114 .3551 .58196 .35136 .57853 Mtetra
.364 .642 .962 r
.35136 .57853 .3551 .58196 .36102 .58271 .35729 .57927 Mtetra
.376 .648 .963 r
.35729 .57927 .36102 .58271 .36697 .58339 .36324 .57994 Mtetra
.387 .654 .964 r
.36324 .57994 .36697 .58339 .37295 .58399 .36923 .58055 Mtetra
.398 .659 .964 r
.36923 .58055 .37295 .58399 .37895 .58452 .37523 .58107 Mtetra
.41 .665 .965 r
.37523 .58107 .37895 .58452 .38498 .58497 .38127 .58151 Mtetra
.422 .671 .965 r
.38127 .58151 .38498 .58497 .39103 .58534 .38733 .58188 Mtetra
.433 .676 .965 r
.38733 .58188 .39103 .58534 .39711 .58562 .39341 .58216 Mtetra
.445 .682 .965 r
.39341 .58216 .39711 .58562 .40321 .58582 .39952 .58235 Mtetra
.456 .687 .965 r
.39952 .58235 .40321 .58582 .40934 .58593 .40565 .58245 Mtetra
.468 .692 .965 r
.40565 .58245 .40934 .58593 .41549 .58594 .41181 .58245 Mtetra
.479 .697 .964 r
.41181 .58245 .41549 .58594 .42167 .58586 .41799 .58237 Mtetra
.491 .702 .963 r
.41799 .58237 .42167 .58586 .42787 .58568 .4242 .58218 Mtetra
.502 .707 .963 r
.4242 .58218 .42787 .58568 .43409 .5854 .43043 .5819 Mtetra
.513 .712 .962 r
.43043 .5819 .43409 .5854 .44033 .58503 .43668 .58152 Mtetra
.524 .716 .96 r
.43668 .58152 .44033 .58503 .4466 .58454 .44296 .58103 Mtetra
.535 .721 .959 r
.44296 .58103 .4466 .58454 .45289 .58396 .44926 .58043 Mtetra
.545 .725 .957 r
.44926 .58043 .45289 .58396 .4592 .58326 .45558 .57973 Mtetra
.555 .729 .956 r
.45558 .57973 .4592 .58326 .46554 .58246 .46192 .57892 Mtetra
.566 .733 .954 r
.46192 .57892 .46554 .58246 .47189 .58155 .46828 .578 Mtetra
.575 .737 .952 r
.46828 .578 .47189 .58155 .47826 .58052 .47466 .57697 Mtetra
.585 .741 .95 r
.47466 .57697 .47826 .58052 .48466 .57939 .48106 .57583 Mtetra
.595 .744 .948 r
.48106 .57583 .48466 .57939 .49107 .57814 .48748 .57457 Mtetra
.604 .748 .946 r
.48748 .57457 .49107 .57814 .4975 .57677 .49392 .5732 Mtetra
.613 .751 .943 r
.49392 .5732 .4975 .57677 .50395 .57529 .50038 .57171 Mtetra
.621 .754 .941 r
.50038 .57171 .50395 .57529 .51041 .57369 .50686 .5701 Mtetra
.63 .757 .939 r
.50686 .5701 .51041 .57369 .5169 .57197 .51335 .56837 Mtetra
.638 .76 .936 r
.51335 .56837 .5169 .57197 .5234 .57014 .51986 .56653 Mtetra
.646 .762 .933 r
.51986 .56653 .5234 .57014 .52991 .56819 .52638 .56457 Mtetra
.654 .765 .931 r
.52638 .56457 .52991 .56819 .53644 .56612 .53292 .56249 Mtetra
.661 .767 .928 r
.53292 .56249 .53644 .56612 .54298 .56393 .53948 .56029 Mtetra
.669 .769 .925 r
.53948 .56029 .54298 .56393 .54954 .56162 .54605 .55798 Mtetra
.676 .771 .923 r
.54605 .55798 .54954 .56162 .55611 .55919 .55263 .55554 Mtetra
.682 .773 .92 r
.55263 .55554 .55611 .55919 .5627 .55665 .55922 .55299 Mtetra
.689 .775 .917 r
.55922 .55299 .5627 .55665 .56929 .55399 .56583 .55032 Mtetra
.695 .777 .914 r
.56583 .55032 .56929 .55399 .5759 .55121 .57245 .54753 Mtetra
.701 .779 .912 r
.57245 .54753 .5759 .55121 .58252 .54832 .57908 .54463 Mtetra
.707 .781 .909 r
.57908 .54463 .58252 .54832 .58915 .54531 .58572 .54161 Mtetra
.713 .782 .906 r
.58572 .54161 .58915 .54531 .59579 .54218 .59237 .53847 Mtetra
.718 .784 .904 r
.59237 .53847 .59579 .54218 .60243 .53895 .59903 .53523 Mtetra
.724 .785 .901 r
.59903 .53523 .60243 .53895 .60909 .5356 .6057 .53187 Mtetra
.729 .786 .898 r
.6057 .53187 .60909 .5356 .61575 .53214 .61237 .5284 Mtetra
.734 .787 .896 r
.61237 .5284 .61575 .53214 .62242 .52857 .61905 .52482 Mtetra
.738 .789 .893 r
.61905 .52482 .62242 .52857 .6291 .52489 .62574 .52113 Mtetra
.743 .79 .891 r
.62574 .52113 .6291 .52489 .63578 .52111 .63244 .51734 Mtetra
.747 .791 .888 r
.63244 .51734 .63578 .52111 .64247 .51723 .63914 .51344 Mtetra
.751 .792 .886 r
.63914 .51344 .64247 .51723 .64917 .51324 .64585 .50945 Mtetra
.755 .793 .883 r
.64585 .50945 .64917 .51324 .65587 .50916 .65256 .50535 Mtetra
.759 .793 .881 r
.65256 .50535 .65587 .50916 .66257 .50497 .65928 .50115 Mtetra
.762 .794 .879 r
.65928 .50115 .66257 .50497 .66927 .5007 .666 .49686 Mtetra
.766 .795 .877 r
.666 .49686 .66927 .5007 .67598 .49632 .67272 .49248 Mtetra
.769 .796 .875 r
.67272 .49248 .67598 .49632 .6827 .49186 .67945 .48801 Mtetra
.772 .796 .873 r
.67945 .48801 .6827 .49186 .68941 .48732 .68617 .48345 Mtetra
.775 .797 .871 r
.68617 .48345 .68941 .48732 .69613 .48268 .69291 .4788 Mtetra
.778 .798 .869 r
.69291 .4788 .69613 .48268 .70285 .47797 .69964 .47408 Mtetra
.781 .798 .867 r
.69964 .47408 .70285 .47797 .70957 .47317 .70637 .46927 Mtetra
.784 .799 .865 r
.70637 .46927 .70957 .47317 .71629 .4683 .71311 .46439 Mtetra
.786 .799 .863 r
.71311 .46439 .71629 .4683 .72301 .46336 .71984 .45943 Mtetra
.788 .8 .862 r
.71984 .45943 .72301 .46336 .72974 .45834 .72658 .4544 Mtetra
.791 .8 .86 r
.72658 .4544 .72974 .45834 .73646 .45326 .73332 .44931 Mtetra
.793 .801 .859 r
.73332 .44931 .73646 .45326 .74318 .44812 .74005 .44415 Mtetra
.795 .801 .857 r
.74005 .44415 .74318 .44812 .7499 .44291 .74679 .43893 Mtetra
.796 .801 .856 r
.74679 .43893 .7499 .44291 .75663 .43765 .75353 .43366 Mtetra
.798 .802 .855 r
.75353 .43366 .75663 .43765 .76335 .43233 .76027 .42833 Mtetra
.8 .802 .854 r
.76027 .42833 .76335 .43233 .77007 .42697 .767 .42295 Mtetra
.801 .802 .853 r
.767 .42295 .77007 .42697 .7768 .42155 .77374 .41752 Mtetra
.802 .803 .852 r
.77374 .41752 .7768 .42155 .78352 .41609 .78048 .41205 Mtetra
.804 .803 .851 r
.78048 .41205 .78352 .41609 .79024 .4106 .78721 .40654 Mtetra
.805 .803 .85 r
.78721 .40654 .79024 .4106 .79696 .40506 .79395 .40099 Mtetra
.806 .803 .849 r
.79395 .40099 .79696 .40506 .80368 .39949 .80068 .39541 Mtetra
.807 .804 .848 r
.80068 .39541 .80368 .39949 .8104 .3939 .80742 .3898 Mtetra
.80742 .3898 .8104 .3939 .81712 .38827 .81415 .38416 Mtetra
.808 .804 .847 r
.81415 .38416 .81712 .38827 .82384 .38263 .82089 .3785 Mtetra
.809 .804 .847 r
.82089 .3785 .82384 .38263 .83056 .37696 .82762 .37283 Mtetra
.82762 .37283 .83056 .37696 .83728 .37128 .83436 .36713 Mtetra
.809 .804 .846 r
.83436 .36713 .83728 .37128 .84401 .36559 .8411 .36143 Mtetra
.81 .804 .846 r
.8411 .36143 .84401 .36559 .85073 .35989 .84783 .35571 Mtetra
.84783 .35571 .85073 .35989 .85745 .35418 .85457 .34999 Mtetra
.411 .663 .963 r
.22359 .54757 .22743 .55092 .23281 .55238 .22906 .54798 Mtetra
.466 .622 .919 r
.22906 .54798 .23281 .55238 .23821 .55385 .23455 .54839 Mtetra
.497 .584 .872 r
.23455 .54839 .23821 .55385 .24363 .55531 .24006 .5488 Mtetra
.514 .552 .832 r
.24006 .5488 .24363 .55531 .24907 .55677 .24559 .5492 Mtetra
.525 .525 .798 r
.24559 .5492 .24907 .55677 .25454 .55823 .25114 .54959 Mtetra
.532 .504 .771 r
.25114 .54959 .25454 .55823 .26003 .55967 .25671 .54997 Mtetra
.537 .487 .748 r
.25671 .54997 .26003 .55967 .26555 .5611 .2623 .55034 Mtetra
.54 .473 .729 r
.2623 .55034 .26555 .5611 .27109 .56251 .26791 .5507 Mtetra
.543 .461 .713 r
.26791 .5507 .27109 .56251 .27666 .5639 .27355 .55104 Mtetra
.545 .451 .699 r
.27355 .55104 .27666 .5639 .28225 .56526 .2792 .55136 Mtetra
.546 .442 .688 r
.2792 .55136 .28225 .56526 .28786 .5666 .28488 .55166 Mtetra
.547 .435 .677 r
.28488 .55166 .28786 .5666 .2935 .56791 .29058 .55193 Mtetra
.548 .429 .669 r
.29058 .55193 .2935 .56791 .29917 .56918 .2963 .55218 Mtetra
.549 .423 .661 r
.2963 .55218 .29917 .56918 .30487 .57041 .30204 .5524 Mtetra
.55 .418 .654 r
.30204 .5524 .30487 .57041 .31059 .57161 .3078 .55259 Mtetra
.551 .414 .648 r
.3078 .55259 .31059 .57161 .31633 .57276 .31358 .55275 Mtetra
.551 .41 .643 r
.31358 .55275 .31633 .57276 .3221 .57386 .31939 .55287 Mtetra
.552 .407 .638 r
.31939 .55287 .3221 .57386 .3279 .57491 .32522 .55296 Mtetra
.552 .404 .634 r
.32522 .55296 .3279 .57491 .33373 .5759 .33107 .553 Mtetra
.553 .401 .63 r
.33107 .553 .33373 .5759 .33958 .57684 .33695 .55301 Mtetra
.553 .399 .626 r
.33695 .55301 .33958 .57684 .34545 .57771 .34284 .55297 Mtetra
.554 .397 .623 r
.34284 .55297 .34545 .57771 .35136 .57853 .34876 .55288 Mtetra
.554 .395 .62 r
.34876 .55288 .35136 .57853 .35729 .57927 .3547 .55275 Mtetra
.555 .393 .617 r
.3547 .55275 .35729 .57927 .36324 .57994 .36066 .55257 Mtetra
.555 .392 .615 r
.36066 .55257 .36324 .57994 .36923 .58055 .36665 .55234 Mtetra
.556 .39 .613 r
.36665 .55234 .36923 .58055 .37523 .58107 .37265 .55205 Mtetra
.556 .389 .61 r
.37265 .55205 .37523 .58107 .38127 .58151 .37868 .55171 Mtetra
.557 .388 .609 r
.37868 .55171 .38127 .58151 .38733 .58188 .38473 .55131 Mtetra
.557 .387 .607 r
.38473 .55131 .38733 .58188 .39341 .58216 .3908 .55085 Mtetra
.557 .386 .605 r
.3908 .55085 .39341 .58216 .39952 .58235 .39689 .55033 Mtetra
.558 .386 .604 r
.39689 .55033 .39952 .58235 .40565 .58245 .40301 .54975 Mtetra
.558 .385 .603 r
.40301 .54975 .40565 .58245 .41181 .58245 .40914 .54911 Mtetra
.559 .384 .601 r
.40914 .54911 .41181 .58245 .41799 .58237 .4153 .5484 Mtetra
.559 .384 .6 r
.4153 .5484 .41799 .58237 .4242 .58218 .42147 .54762 Mtetra
.56 .383 .599 r
.42147 .54762 .4242 .58218 .43043 .5819 .42767 .54677 Mtetra
.56 .383 .598 r
.42767 .54677 .43043 .5819 .43668 .58152 .43388 .54586 Mtetra
.561 .383 .597 r
.43388 .54586 .43668 .58152 .44296 .58103 .44012 .54487 Mtetra
.44012 .54487 .44296 .58103 .44926 .58043 .44638 .54381 Mtetra
.562 .383 .596 r
.44638 .54381 .44926 .58043 .45558 .57973 .45265 .54268 Mtetra
.562 .382 .595 r
.45265 .54268 .45558 .57973 .46192 .57892 .45895 .54147 Mtetra
.563 .382 .595 r
.45895 .54147 .46192 .57892 .46828 .578 .46526 .54019 Mtetra
.563 .382 .594 r
.46526 .54019 .46828 .578 .47466 .57697 .47159 .53883 Mtetra
.564 .383 .594 r
.47159 .53883 .47466 .57697 .48106 .57583 .47794 .5374 Mtetra
.565 .383 .593 r
.47794 .5374 .48106 .57583 .48748 .57457 .48431 .53589 Mtetra
.48431 .53589 .48748 .57457 .49392 .5732 .49069 .5343 Mtetra
.566 .383 .593 r
.49069 .5343 .49392 .5732 .50038 .57171 .49709 .53263 Mtetra
.49709 .53263 .50038 .57171 .50686 .5701 .50351 .53088 Mtetra
.567 .384 .593 r
.50351 .53088 .50686 .5701 .51335 .56837 .50995 .52905 Mtetra
.568 .384 .593 r
.50995 .52905 .51335 .56837 .51986 .56653 .5164 .52714 Mtetra
.568 .385 .592 r
.5164 .52714 .51986 .56653 .52638 .56457 .52286 .52514 Mtetra
.569 .385 .593 r
.52286 .52514 .52638 .56457 .53292 .56249 .52934 .52307 Mtetra
.57 .386 .593 r
.52934 .52307 .53292 .56249 .53948 .56029 .53584 .52092 Mtetra
.53584 .52092 .53948 .56029 .54605 .55798 .54235 .51869 Mtetra
.571 .387 .593 r
.54235 .51869 .54605 .55798 .55263 .55554 .54887 .51638 Mtetra
.572 .388 .593 r
.54887 .51638 .55263 .55554 .55922 .55299 .55541 .51398 Mtetra
.573 .388 .593 r
.55541 .51398 .55922 .55299 .56583 .55032 .56196 .51151 Mtetra
.574 .389 .594 r
.56196 .51151 .56583 .55032 .57245 .54753 .56853 .50895 Mtetra
.574 .39 .594 r
.56853 .50895 .57245 .54753 .57908 .54463 .5751 .50632 Mtetra
.575 .391 .595 r
.5751 .50632 .57908 .54463 .58572 .54161 .58169 .50361 Mtetra
.576 .392 .595 r
.58169 .50361 .58572 .54161 .59237 .53847 .58829 .50082 Mtetra
.577 .393 .596 r
.58829 .50082 .59237 .53847 .59903 .53523 .5949 .49795 Mtetra
.578 .394 .596 r
.5949 .49795 .59903 .53523 .6057 .53187 .60152 .49501 Mtetra
.579 .396 .597 r
.60152 .49501 .6057 .53187 .61237 .5284 .60816 .49199 Mtetra
.58 .397 .598 r
.60816 .49199 .61237 .5284 .61905 .52482 .6148 .4889 Mtetra
.581 .398 .599 r
.6148 .4889 .61905 .52482 .62574 .52113 .62145 .48573 Mtetra
.582 .4 .6 r
.62145 .48573 .62574 .52113 .63244 .51734 .62811 .48249 Mtetra
.584 .402 .601 r
.62811 .48249 .63244 .51734 .63914 .51344 .63478 .47918 Mtetra
.585 .403 .602 r
.63478 .47918 .63914 .51344 .64585 .50945 .64146 .4758 Mtetra
.586 .405 .603 r
.64146 .4758 .64585 .50945 .65256 .50535 .64815 .47234 Mtetra
.588 .407 .605 r
.64815 .47234 .65256 .50535 .65928 .50115 .65485 .46883 Mtetra
.589 .409 .606 r
.65485 .46883 .65928 .50115 .666 .49686 .66155 .46524 Mtetra
.591 .412 .607 r
.66155 .46524 .666 .49686 .67272 .49248 .66826 .46159 Mtetra
.592 .414 .609 r
.66826 .46159 .67272 .49248 .67945 .48801 .67498 .45788 Mtetra
.594 .417 .611 r
.67498 .45788 .67945 .48801 .68617 .48345 .6817 .45411 Mtetra
.596 .419 .613 r
.6817 .45411 .68617 .48345 .69291 .4788 .68844 .45028 Mtetra
.598 .422 .615 r
.68844 .45028 .69291 .4788 .69964 .47408 .69517 .44639 Mtetra
.6 .425 .617 r
.69517 .44639 .69964 .47408 .70637 .46927 .70192 .44244 Mtetra
.602 .429 .62 r
.70192 .44244 .70637 .46927 .71311 .46439 .70867 .43844 Mtetra
.604 .433 .623 r
.70867 .43844 .71311 .46439 .71984 .45943 .71543 .43439 Mtetra
.607 .437 .626 r
.71543 .43439 .71984 .45943 .72658 .4544 .72219 .43029 Mtetra
.609 .441 .629 r
.72219 .43029 .72658 .4544 .73332 .44931 .72896 .42614 Mtetra
.612 .446 .632 r
.72896 .42614 .73332 .44931 .74005 .44415 .73573 .42195 Mtetra
.616 .451 .636 r
.73573 .42195 .74005 .44415 .74679 .43893 .74251 .41771 Mtetra
.619 .457 .641 r
.74251 .41771 .74679 .43893 .75353 .43366 .74929 .41343 Mtetra
.623 .463 .645 r
.74929 .41343 .75353 .43366 .76027 .42833 .75608 .40911 Mtetra
.627 .47 .651 r
.75608 .40911 .76027 .42833 .767 .42295 .76288 .40475 Mtetra
.631 .478 .656 r
.76288 .40475 .767 .42295 .77374 .41752 .76967 .40036 Mtetra
.636 .487 .663 r
.76967 .40036 .77374 .41752 .78048 .41205 .77648 .39594 Mtetra
.641 .496 .67 r
.77648 .39594 .78048 .41205 .78721 .40654 .78329 .39148 Mtetra
.647 .507 .678 r
.78329 .39148 .78721 .40654 .79395 .40099 .7901 .387 Mtetra
.654 .52 .687 r
.7901 .387 .79395 .40099 .80068 .39541 .79692 .38249 Mtetra
.662 .534 .698 r
.79692 .38249 .80068 .39541 .80742 .3898 .80375 .37796 Mtetra
.67 .55 .71 r
.80375 .37796 .80742 .3898 .81415 .38416 .81058 .37341 Mtetra
.68 .57 .724 r
.81058 .37341 .81415 .38416 .82089 .3785 .81741 .36884 Mtetra
.691 .592 .74 r
.81741 .36884 .82089 .3785 .82762 .37283 .82426 .36425 Mtetra
.704 .619 .759 r
.82426 .36425 .82762 .37283 .83436 .36713 .8311 .35965 Mtetra
.718 .651 .781 r
.8311 .35965 .83436 .36713 .8411 .36143 .83796 .35503 Mtetra
.735 .689 .807 r
.83796 .35503 .8411 .36143 .84783 .35571 .84481 .35041 Mtetra
.753 .737 .838 r
.84481 .35041 .84783 .35571 .85457 .34999 .85168 .34578 Mtetra
.619 .742 .934 r
.21973 .54421 .22359 .54757 .22906 .54798 .22536 .54285 Mtetra
.624 .653 .858 r
.22536 .54285 .22906 .54798 .23455 .54839 .23101 .54149 Mtetra
.618 .591 .801 r
.23101 .54149 .23455 .54839 .24006 .5488 .23667 .54012 Mtetra
.61 .547 .758 r
.23667 .54012 .24006 .5488 .24559 .5492 .24234 .53875 Mtetra
.603 .514 .727 r
.24234 .53875 .24559 .5492 .25114 .54959 .24803 .53738 Mtetra
.597 .49 .703 r
.24803 .53738 .25114 .54959 .25671 .54997 .25373 .53599 Mtetra
.592 .471 .684 r
.25373 .53599 .25671 .54997 .2623 .55034 .25945 .53461 Mtetra
.588 .456 .668 r
.25945 .53461 .2623 .55034 .26791 .5507 .26518 .53321 Mtetra
.584 .444 .656 r
.26518 .53321 .26791 .5507 .27355 .55104 .27093 .53181 Mtetra
.581 .434 .646 r
.27093 .53181 .27355 .55104 .2792 .55136 .27669 .5304 Mtetra
.579 .425 .637 r
.27669 .5304 .2792 .55136 .28488 .55166 .28246 .52898 Mtetra
.576 .418 .63 r
.28246 .52898 .28488 .55166 .29058 .55193 .28825 .52755 Mtetra
.575 .412 .623 r
.28825 .52755 .29058 .55193 .2963 .55218 .29406 .52612 Mtetra
.573 .406 .618 r
.29406 .52612 .2963 .55218 .30204 .5524 .29988 .52467 Mtetra
.571 .402 .613 r
.29988 .52467 .30204 .5524 .3078 .55259 .30571 .52322 Mtetra
.57 .397 .608 r
.30571 .52322 .3078 .55259 .31358 .55275 .31156 .52175 Mtetra
.569 .394 .605 r
.31156 .52175 .31358 .55275 .31939 .55287 .31743 .52027 Mtetra
.568 .39 .601 r
.31743 .52027 .31939 .55287 .32522 .55296 .3233 .51879 Mtetra
.567 .388 .598 r
.3233 .51879 .32522 .55296 .33107 .553 .3292 .51729 Mtetra
.566 .385 .595 r
.3292 .51729 .33107 .553 .33695 .55301 .33511 .51577 Mtetra
.565 .383 .593 r
.33511 .51577 .33695 .55301 .34284 .55297 .34103 .51425 Mtetra
.564 .38 .591 r
.34103 .51425 .34284 .55297 .34876 .55288 .34697 .51271 Mtetra
.564 .378 .588 r
.34697 .51271 .34876 .55288 .3547 .55275 .35293 .51116 Mtetra
.563 .377 .587 r
.35293 .51116 .3547 .55275 .36066 .55257 .3589 .50959 Mtetra
.563 .375 .585 r
.3589 .50959 .36066 .55257 .36665 .55234 .36488 .50801 Mtetra
.562 .374 .583 r
.36488 .50801 .36665 .55234 .37265 .55205 .37088 .50642 Mtetra
.562 .372 .582 r
.37088 .50642 .37265 .55205 .37868 .55171 .3769 .50481 Mtetra
.561 .371 .581 r
.3769 .50481 .37868 .55171 .38473 .55131 .38293 .50318 Mtetra
.561 .37 .579 r
.38293 .50318 .38473 .55131 .3908 .55085 .38897 .50154 Mtetra
.561 .369 .578 r
.38897 .50154 .3908 .55085 .39689 .55033 .39503 .49988 Mtetra
.56 .368 .577 r
.39503 .49988 .39689 .55033 .40301 .54975 .40111 .49821 Mtetra
.56 .367 .576 r
.40111 .49821 .40301 .54975 .40914 .54911 .4072 .49652 Mtetra
.56 .366 .576 r
.4072 .49652 .40914 .54911 .4153 .5484 .41331 .49481 Mtetra
.56 .366 .575 r
.41331 .49481 .4153 .5484 .42147 .54762 .41943 .49308 Mtetra
.56 .365 .574 r
.41943 .49308 .42147 .54762 .42767 .54677 .42557 .49134 Mtetra
.559 .364 .573 r
.42557 .49134 .42767 .54677 .43388 .54586 .43172 .48958 Mtetra
.43172 .48958 .43388 .54586 .44012 .54487 .43789 .4878 Mtetra
.559 .363 .572 r
.43789 .4878 .44012 .54487 .44638 .54381 .44407 .486 Mtetra
.44407 .486 .44638 .54381 .45265 .54268 .45027 .48418 Mtetra
.559 .363 .571 r
.45027 .48418 .45265 .54268 .45895 .54147 .45648 .48235 Mtetra
.559 .362 .571 r
.45648 .48235 .45895 .54147 .46526 .54019 .46271 .4805 Mtetra
.46271 .4805 .46526 .54019 .47159 .53883 .46895 .47862 Mtetra
.559 .362 .57 r
.46895 .47862 .47159 .53883 .47794 .5374 .47521 .47673 Mtetra
.47521 .47673 .47794 .5374 .48431 .53589 .48149 .47482 Mtetra
.48149 .47482 .48431 .53589 .49069 .5343 .48777 .47288 Mtetra
.559 .361 .57 r
.48777 .47288 .49069 .5343 .49709 .53263 .49408 .47093 Mtetra
.49408 .47093 .49709 .53263 .50351 .53088 .5004 .46896 Mtetra
.559 .361 .569 r
.5004 .46896 .50351 .53088 .50995 .52905 .50673 .46697 Mtetra
.50673 .46697 .50995 .52905 .5164 .52714 .51308 .46496 Mtetra
.51308 .46496 .5164 .52714 .52286 .52514 .51944 .46292 Mtetra
.51944 .46292 .52286 .52514 .52934 .52307 .52582 .46087 Mtetra
.52582 .46087 .52934 .52307 .53584 .52092 .53221 .4588 Mtetra
.559 .362 .569 r
.53221 .4588 .53584 .52092 .54235 .51869 .53862 .45671 Mtetra
.559 .362 .57 r
.53862 .45671 .54235 .51869 .54887 .51638 .54504 .45459 Mtetra
.56 .362 .57 r
.54504 .45459 .54887 .51638 .55541 .51398 .55147 .45246 Mtetra
.55147 .45246 .55541 .51398 .56196 .51151 .55793 .45031 Mtetra
.56 .363 .57 r
.55793 .45031 .56196 .51151 .56853 .50895 .56439 .44813 Mtetra
.56439 .44813 .56853 .50895 .5751 .50632 .57087 .44594 Mtetra
.56 .363 .571 r
.57087 .44594 .5751 .50632 .58169 .50361 .57737 .44373 Mtetra
.561 .364 .571 r
.57737 .44373 .58169 .50361 .58829 .50082 .58387 .44149 Mtetra
.58387 .44149 .58829 .50082 .5949 .49795 .5904 .43924 Mtetra
.561 .365 .572 r
.5904 .43924 .5949 .49795 .60152 .49501 .59693 .43697 Mtetra
.59693 .43697 .60152 .49501 .60816 .49199 .60349 .43468 Mtetra
.562 .366 .573 r
.60349 .43468 .60816 .49199 .6148 .4889 .61005 .43237 Mtetra
.562 .367 .574 r
.61005 .43237 .6148 .4889 .62145 .48573 .61663 .43003 Mtetra
.563 .367 .574 r
.61663 .43003 .62145 .48573 .62811 .48249 .62323 .42769 Mtetra
.563 .368 .575 r
.62323 .42769 .62811 .48249 .63478 .47918 .62984 .42532 Mtetra
.563 .369 .576 r
.62984 .42532 .63478 .47918 .64146 .4758 .63646 .42293 Mtetra
.564 .37 .577 r
.63646 .42293 .64146 .4758 .64815 .47234 .64309 .42053 Mtetra
.564 .371 .578 r
.64309 .42053 .64815 .47234 .65485 .46883 .64975 .4181 Mtetra
.565 .372 .579 r
.64975 .4181 .65485 .46883 .66155 .46524 .65641 .41566 Mtetra
.566 .373 .58 r
.65641 .41566 .66155 .46524 .66826 .46159 .66309 .41321 Mtetra
.566 .375 .581 r
.66309 .41321 .66826 .46159 .67498 .45788 .66978 .41073 Mtetra
.567 .376 .582 r
.66978 .41073 .67498 .45788 .6817 .45411 .67649 .40824 Mtetra
.568 .378 .584 r
.67649 .40824 .6817 .45411 .68844 .45028 .68321 .40573 Mtetra
.568 .379 .585 r
.68321 .40573 .68844 .45028 .69517 .44639 .68995 .40321 Mtetra
.569 .381 .587 r
.68995 .40321 .69517 .44639 .70192 .44244 .6967 .40067 Mtetra
.57 .383 .589 r
.6967 .40067 .70192 .44244 .70867 .43844 .70346 .39811 Mtetra
.571 .385 .591 r
.70346 .39811 .70867 .43844 .71543 .43439 .71024 .39554 Mtetra
.572 .388 .593 r
.71024 .39554 .71543 .43439 .72219 .43029 .71703 .39295 Mtetra
.574 .391 .596 r
.71703 .39295 .72219 .43029 .72896 .42614 .72383 .39035 Mtetra
.575 .394 .598 r
.72383 .39035 .72896 .42614 .73573 .42195 .73065 .38774 Mtetra
.576 .397 .601 r
.73065 .38774 .73573 .42195 .74251 .41771 .73749 .38511 Mtetra
.578 .4 .605 r
.73749 .38511 .74251 .41771 .74929 .41343 .74434 .38247 Mtetra
.58 .405 .608 r
.74434 .38247 .74929 .41343 .75608 .40911 .7512 .37981 Mtetra
.582 .409 .613 r
.7512 .37981 .75608 .40911 .76288 .40475 .75807 .37715 Mtetra
.584 .414 .618 r
.75807 .37715 .76288 .40475 .76967 .40036 .76496 .37447 Mtetra
.587 .42 .623 r
.76496 .37447 .76967 .40036 .77648 .39594 .77187 .37178 Mtetra
.59 .427 .629 r
.77187 .37178 .77648 .39594 .78329 .39148 .77879 .36908 Mtetra
.593 .435 .637 r
.77879 .36908 .78329 .39148 .7901 .387 .78572 .36637 Mtetra
.597 .444 .645 r
.78572 .36637 .7901 .387 .79692 .38249 .79267 .36364 Mtetra
.602 .455 .655 r
.79267 .36364 .79692 .38249 .80375 .37796 .79963 .36091 Mtetra
.607 .469 .667 r
.79963 .36091 .80375 .37796 .81058 .37341 .80661 .35817 Mtetra
.613 .485 .682 r
.80661 .35817 .81058 .37341 .81741 .36884 .8136 .35542 Mtetra
.621 .505 .7 r
.8136 .35542 .81741 .36884 .82426 .36425 .8206 .35266 Mtetra
.63 .53 .722 r
.8206 .35266 .82426 .36425 .8311 .35965 .82762 .3499 Mtetra
.642 .564 .752 r
.82762 .3499 .8311 .35965 .83796 .35503 .83466 .34712 Mtetra
.656 .61 .791 r
.83466 .34712 .83796 .35503 .84481 .35041 .84171 .34434 Mtetra
.672 .673 .843 r
.84171 .34434 .84481 .35041 .85168 .34578 .84877 .34156 Mtetra
.736 .766 .877 r
.21586 .54083 .21973 .54421 .22536 .54285 .22167 .53755 Mtetra
.71 .678 .816 r
.22167 .53755 .22536 .54285 .23101 .54149 .22749 .53427 Mtetra
.687 .615 .77 r
.22749 .53427 .23101 .54149 .23667 .54012 .23332 .53099 Mtetra
.668 .57 .736 r
.23332 .53099 .23667 .54012 .24234 .53875 .23915 .52771 Mtetra
.653 .536 .709 r
.23915 .52771 .24234 .53875 .24803 .53738 .24499 .52443 Mtetra
.64 .511 .689 r
.24499 .52443 .24803 .53738 .25373 .53599 .25084 .52115 Mtetra
.631 .49 .672 r
.25084 .52115 .25373 .53599 .25945 .53461 .25669 .51788 Mtetra
.622 .474 .659 r
.25669 .51788 .25945 .53461 .26518 .53321 .26256 .51461 Mtetra
.616 .46 .648 r
.26256 .51461 .26518 .53321 .27093 .53181 .26843 .51135 Mtetra
.61 .449 .639 r
.26843 .51135 .27093 .53181 .27669 .5304 .2743 .5081 Mtetra
.605 .439 .631 r
.2743 .5081 .27669 .5304 .28246 .52898 .28019 .50486 Mtetra
.6 .431 .624 r
.28019 .50486 .28246 .52898 .28825 .52755 .28608 .50163 Mtetra
.597 .424 .618 r
.28608 .50163 .28825 .52755 .29406 .52612 .29198 .49841 Mtetra
.593 .417 .613 r
.29198 .49841 .29406 .52612 .29988 .52467 .29788 .4952 Mtetra
.59 .412 .608 r
.29788 .4952 .29988 .52467 .30571 .52322 .30379 .49201 Mtetra
.588 .407 .604 r
.30379 .49201 .30571 .52322 .31156 .52175 .30971 .48884 Mtetra
.585 .403 .601 r
.30971 .48884 .31156 .52175 .31743 .52027 .31564 .48568 Mtetra
.583 .399 .597 r
.31564 .48568 .31743 .52027 .3233 .51879 .32157 .48254 Mtetra
.581 .395 .595 r
.32157 .48254 .3233 .51879 .3292 .51729 .32751 .47943 Mtetra
.579 .392 .592 r
.32751 .47943 .3292 .51729 .33511 .51577 .33346 .47633 Mtetra
.578 .389 .59 r
.33346 .47633 .33511 .51577 .34103 .51425 .33942 .47326 Mtetra
.576 .387 .587 r
.33942 .47326 .34103 .51425 .34697 .51271 .34538 .47021 Mtetra
.575 .384 .585 r
.34538 .47021 .34697 .51271 .35293 .51116 .35135 .46718 Mtetra
.574 .382 .584 r
.35135 .46718 .35293 .51116 .3589 .50959 .35733 .46418 Mtetra
.572 .38 .582 r
.35733 .46418 .3589 .50959 .36488 .50801 .36332 .46121 Mtetra
.571 .378 .581 r
.36332 .46121 .36488 .50801 .37088 .50642 .36931 .45826 Mtetra
.57 .376 .579 r
.36931 .45826 .37088 .50642 .3769 .50481 .37531 .45534 Mtetra
.569 .375 .578 r
.37531 .45534 .3769 .50481 .38293 .50318 .38133 .45245 Mtetra
.568 .373 .577 r
.38133 .45245 .38293 .50318 .38897 .50154 .38735 .4496 Mtetra
.568 .372 .576 r
.38735 .4496 .38897 .50154 .39503 .49988 .39337 .44677 Mtetra
.567 .371 .575 r
.39337 .44677 .39503 .49988 .40111 .49821 .39941 .44398 Mtetra
.566 .369 .574 r
.39941 .44398 .40111 .49821 .4072 .49652 .40546 .44121 Mtetra
.565 .368 .573 r
.40546 .44121 .4072 .49652 .41331 .49481 .41151 .43849 Mtetra
.565 .367 .572 r
.41151 .43849 .41331 .49481 .41943 .49308 .41758 .43579 Mtetra
.564 .366 .571 r
.41758 .43579 .41943 .49308 .42557 .49134 .42366 .43314 Mtetra
.563 .365 .571 r
.42366 .43314 .42557 .49134 .43172 .48958 .42974 .43052 Mtetra
.563 .365 .57 r
.42974 .43052 .43172 .48958 .43789 .4878 .43584 .42793 Mtetra
.562 .364 .57 r
.43584 .42793 .43789 .4878 .44407 .486 .44194 .42538 Mtetra
.562 .363 .569 r
.44194 .42538 .44407 .486 .45027 .48418 .44806 .42287 Mtetra
.561 .362 .569 r
.44806 .42287 .45027 .48418 .45648 .48235 .45419 .4204 Mtetra
.561 .362 .568 r
.45419 .4204 .45648 .48235 .46271 .4805 .46033 .41796 Mtetra
.56 .361 .568 r
.46033 .41796 .46271 .4805 .46895 .47862 .46648 .41557 Mtetra
.46648 .41557 .46895 .47862 .47521 .47673 .47264 .41321 Mtetra
.56 .36 .567 r
.47264 .41321 .47521 .47673 .48149 .47482 .47881 .4109 Mtetra
.559 .36 .567 r
.47881 .4109 .48149 .47482 .48777 .47288 .485 .40862 Mtetra
.485 .40862 .48777 .47288 .49408 .47093 .4912 .40639 Mtetra
.559 .359 .567 r
.4912 .40639 .49408 .47093 .5004 .46896 .49741 .40419 Mtetra
.558 .359 .567 r
.49741 .40419 .5004 .46896 .50673 .46697 .50364 .40204 Mtetra
.558 .359 .566 r
.50364 .40204 .50673 .46697 .51308 .46496 .50988 .39992 Mtetra
.558 .358 .566 r
.50988 .39992 .51308 .46496 .51944 .46292 .51613 .39785 Mtetra
.51613 .39785 .51944 .46292 .52582 .46087 .5224 .39582 Mtetra
.557 .358 .566 r
.5224 .39582 .52582 .46087 .53221 .4588 .52868 .39383 Mtetra
.52868 .39383 .53221 .4588 .53862 .45671 .53498 .39188 Mtetra
.557 .358 .567 r
.53498 .39188 .53862 .45671 .54504 .45459 .54129 .38997 Mtetra
.54129 .38997 .54504 .45459 .55147 .45246 .54762 .3881 Mtetra
.556 .358 .567 r
.54762 .3881 .55147 .45246 .55793 .45031 .55397 .38627 Mtetra
.55397 .38627 .55793 .45031 .56439 .44813 .56033 .38449 Mtetra
.56033 .38449 .56439 .44813 .57087 .44594 .5667 .38274 Mtetra
.556 .358 .568 r
.5667 .38274 .57087 .44594 .57737 .44373 .5731 .38103 Mtetra
.5731 .38103 .57737 .44373 .58387 .44149 .57951 .37937 Mtetra
.57951 .37937 .58387 .44149 .5904 .43924 .58593 .37774 Mtetra
.556 .358 .569 r
.58593 .37774 .5904 .43924 .59693 .43697 .59238 .37615 Mtetra
.556 .359 .569 r
.59238 .37615 .59693 .43697 .60349 .43468 .59884 .3746 Mtetra
.555 .359 .57 r
.59884 .3746 .60349 .43468 .61005 .43237 .60533 .37308 Mtetra
.60533 .37308 .61005 .43237 .61663 .43003 .61183 .37161 Mtetra
.555 .36 .571 r
.61183 .37161 .61663 .43003 .62323 .42769 .61835 .37017 Mtetra
.61835 .37017 .62323 .42769 .62984 .42532 .62489 .36876 Mtetra
.555 .361 .572 r
.62489 .36876 .62984 .42532 .63646 .42293 .63145 .3674 Mtetra
.555 .361 .573 r
.63145 .3674 .63646 .42293 .64309 .42053 .63802 .36606 Mtetra
.555 .362 .574 r
.63802 .36606 .64309 .42053 .64975 .4181 .64462 .36476 Mtetra
.555 .363 .575 r
.64462 .36476 .64975 .4181 .65641 .41566 .65124 .3635 Mtetra
.555 .364 .576 r
.65124 .3635 .65641 .41566 .66309 .41321 .65788 .36226 Mtetra
.556 .364 .577 r
.65788 .36226 .66309 .41321 .66978 .41073 .66455 .36106 Mtetra
.556 .365 .578 r
.66455 .36106 .66978 .41073 .67649 .40824 .67123 .35989 Mtetra
.556 .366 .58 r
.67123 .35989 .67649 .40824 .68321 .40573 .67793 .35875 Mtetra
.556 .368 .581 r
.67793 .35875 .68321 .40573 .68995 .40321 .68466 .35763 Mtetra
.556 .369 .583 r
.68466 .35763 .68995 .40321 .6967 .40067 .69141 .35655 Mtetra
.556 .37 .585 r
.69141 .35655 .6967 .40067 .70346 .39811 .69818 .35549 Mtetra
.557 .372 .587 r
.69818 .35549 .70346 .39811 .71024 .39554 .70497 .35446 Mtetra
.557 .374 .589 r
.70497 .35446 .71024 .39554 .71703 .39295 .71179 .35345 Mtetra
.557 .376 .591 r
.71179 .35345 .71703 .39295 .72383 .39035 .71863 .35247 Mtetra
.558 .378 .594 r
.71863 .35247 .72383 .39035 .73065 .38774 .72549 .3515 Mtetra
.558 .381 .597 r
.72549 .3515 .73065 .38774 .73749 .38511 .73238 .35056 Mtetra
.559 .383 .6 r
.73238 .35056 .73749 .38511 .74434 .38247 .73929 .34964 Mtetra
.559 .386 .604 r
.73929 .34964 .74434 .38247 .7512 .37981 .74622 .34874 Mtetra
.56 .39 .608 r
.74622 .34874 .7512 .37981 .75807 .37715 .75318 .34785 Mtetra
.561 .394 .613 r
.75318 .34785 .75807 .37715 .76496 .37447 .76016 .34699 Mtetra
.562 .399 .618 r
.76016 .34699 .76496 .37447 .77187 .37178 .76717 .34613 Mtetra
.563 .404 .624 r
.76717 .34613 .77187 .37178 .77879 .36908 .7742 .34529 Mtetra
.564 .41 .632 r
.7742 .34529 .77879 .36908 .78572 .36637 .78125 .34446 Mtetra
.565 .418 .64 r
.78125 .34446 .78572 .36637 .79267 .36364 .78833 .34364 Mtetra
.567 .427 .65 r
.78833 .34364 .79267 .36364 .79963 .36091 .79543 .34283 Mtetra
.568 .438 .663 r
.79543 .34283 .79963 .36091 .80661 .35817 .80256 .34203 Mtetra
.571 .451 .678 r
.80256 .34203 .80661 .35817 .8136 .35542 .80972 .34124 Mtetra
.573 .468 .697 r
.80972 .34124 .8136 .35542 .8206 .35266 .81689 .34045 Mtetra
.575 .49 .721 r
.81689 .34045 .8206 .35266 .82762 .3499 .8241 .33966 Mtetra
.578 .519 .753 r
.8241 .33966 .82762 .3499 .83466 .34712 .83132 .33888 Mtetra
.579 .56 .797 r
.83132 .33888 .83466 .34712 .84171 .34434 .83858 .3381 Mtetra
.575 .619 .859 r
.83858 .3381 .84171 .34434 .84877 .34156 .84586 .33731 Mtetra
.787 .769 .837 r
.21197 .53744 .21586 .54083 .22167 .53755 .21792 .5327 Mtetra
.761 .707 .801 r
.21792 .5327 .22167 .53755 .22749 .53427 .22388 .52797 Mtetra
.738 .658 .771 r
.22388 .52797 .22749 .53427 .23332 .53099 .22984 .52323 Mtetra
.718 .618 .745 r
.22984 .52323 .23332 .53099 .23915 .52771 .2358 .51851 Mtetra
.701 .587 .724 r
.2358 .51851 .23915 .52771 .24499 .52443 .24176 .51379 Mtetra
.687 .561 .707 r
.24176 .51379 .24499 .52443 .25084 .52115 .24772 .50908 Mtetra
.675 .54 .692 r
.24772 .50908 .25084 .52115 .25669 .51788 .25369 .50439 Mtetra
.665 .522 .68 r
.25369 .50439 .25669 .51788 .26256 .51461 .25965 .49972 Mtetra
.655 .506 .669 r
.25965 .49972 .26256 .51461 .26843 .51135 .26562 .49507 Mtetra
.648 .493 .66 r
.26562 .49507 .26843 .51135 .2743 .5081 .27159 .49044 Mtetra
.641 .481 .651 r
.27159 .49044 .2743 .5081 .28019 .50486 .27756 .48583 Mtetra
.634 .471 .644 r
.27756 .48583 .28019 .50486 .28608 .50163 .28353 .48126 Mtetra
.629 .462 .638 r
.28353 .48126 .28608 .50163 .29198 .49841 .28951 .47672 Mtetra
.624 .454 .632 r
.28951 .47672 .29198 .49841 .29788 .4952 .29548 .47221 Mtetra
.619 .447 .627 r
.29548 .47221 .29788 .4952 .30379 .49201 .30145 .46773 Mtetra
.615 .441 .623 r
.30145 .46773 .30379 .49201 .30971 .48884 .30743 .4633 Mtetra
.612 .435 .619 r
.30743 .4633 .30971 .48884 .31564 .48568 .31341 .4589 Mtetra
.608 .43 .615 r
.31341 .4589 .31564 .48568 .32157 .48254 .31938 .45455 Mtetra
.605 .425 .612 r
.31938 .45455 .32157 .48254 .32751 .47943 .32536 .45024 Mtetra
.602 .421 .609 r
.32536 .45024 .32751 .47943 .33346 .47633 .33134 .44598 Mtetra
.6 .417 .606 r
.33134 .44598 .33346 .47633 .33942 .47326 .33733 .44177 Mtetra
.597 .413 .603 r
.33733 .44177 .33942 .47326 .34538 .47021 .34331 .43762 Mtetra
.595 .41 .601 r
.34331 .43762 .34538 .47021 .35135 .46718 .3493 .43351 Mtetra
.593 .407 .599 r
.3493 .43351 .35135 .46718 .35733 .46418 .35529 .42947 Mtetra
.591 .404 .597 r
.35529 .42947 .35733 .46418 .36332 .46121 .36128 .42548 Mtetra
.589 .401 .595 r
.36128 .42548 .36332 .46121 .36931 .45826 .36727 .42155 Mtetra
.587 .398 .593 r
.36727 .42155 .36931 .45826 .37531 .45534 .37327 .41768 Mtetra
.585 .396 .592 r
.37327 .41768 .37531 .45534 .38133 .45245 .37927 .41388 Mtetra
.584 .394 .59 r
.37927 .41388 .38133 .45245 .38735 .4496 .38527 .41014 Mtetra
.582 .392 .589 r
.38527 .41014 .38735 .4496 .39337 .44677 .39128 .40647 Mtetra
.581 .39 .588 r
.39128 .40647 .39337 .44677 .39941 .44398 .39729 .40287 Mtetra
.579 .388 .587 r
.39729 .40287 .39941 .44398 .40546 .44121 .40331 .39933 Mtetra
.578 .386 .585 r
.40331 .39933 .40546 .44121 .41151 .43849 .40933 .39587 Mtetra
.577 .385 .585 r
.40933 .39587 .41151 .43849 .41758 .43579 .41536 .39248 Mtetra
.576 .383 .584 r
.41536 .39248 .41758 .43579 .42366 .43314 .42139 .38917 Mtetra
.574 .382 .583 r
.42139 .38917 .42366 .43314 .42974 .43052 .42743 .38593 Mtetra
.573 .381 .582 r
.42743 .38593 .42974 .43052 .43584 .42793 .43348 .38276 Mtetra
.572 .379 .581 r
.43348 .38276 .43584 .42793 .44194 .42538 .43953 .37967 Mtetra
.571 .378 .581 r
.43953 .37967 .44194 .42538 .44806 .42287 .44559 .37667 Mtetra
.57 .377 .58 r
.44559 .37667 .44806 .42287 .45419 .4204 .45166 .37374 Mtetra
.569 .376 .58 r
.45166 .37374 .45419 .4204 .46033 .41796 .45773 .37089 Mtetra
.569 .375 .579 r
.45773 .37089 .46033 .41796 .46648 .41557 .46382 .36812 Mtetra
.568 .374 .579 r
.46382 .36812 .46648 .41557 .47264 .41321 .46991 .36543 Mtetra
.567 .373 .578 r
.46991 .36543 .47264 .41321 .47881 .4109 .47602 .36282 Mtetra
.566 .373 .578 r
.47602 .36282 .47881 .4109 .485 .40862 .48213 .3603 Mtetra
.565 .372 .578 r
.48213 .3603 .485 .40862 .4912 .40639 .48826 .35786 Mtetra
.565 .371 .578 r
.48826 .35786 .4912 .40639 .49741 .40419 .49439 .35551 Mtetra
.564 .37 .577 r
.49439 .35551 .49741 .40419 .50364 .40204 .50054 .35324 Mtetra
.563 .37 .577 r
.50054 .35324 .50364 .40204 .50988 .39992 .50671 .35105 Mtetra
.562 .369 .577 r
.50671 .35105 .50988 .39992 .51613 .39785 .51288 .34895 Mtetra
.51288 .34895 .51613 .39785 .5224 .39582 .51907 .34693 Mtetra
.561 .368 .577 r
.51907 .34693 .5224 .39582 .52868 .39383 .52528 .34499 Mtetra
.56 .368 .577 r
.52528 .34499 .52868 .39383 .53498 .39188 .53149 .34314 Mtetra
.53149 .34314 .53498 .39188 .54129 .38997 .53773 .34138 Mtetra
.559 .367 .577 r
.53773 .34138 .54129 .38997 .54762 .3881 .54398 .3397 Mtetra
.559 .367 .578 r
.54398 .3397 .54762 .3881 .55397 .38627 .55024 .3381 Mtetra
.558 .367 .578 r
.55024 .3381 .55397 .38627 .56033 .38449 .55653 .33659 Mtetra
.55653 .33659 .56033 .38449 .5667 .38274 .56283 .33516 Mtetra
.557 .366 .578 r
.56283 .33516 .5667 .38274 .5731 .38103 .56915 .33381 Mtetra
.556 .366 .579 r
.56915 .33381 .5731 .38103 .57951 .37937 .57549 .33254 Mtetra
.57549 .33254 .57951 .37937 .58593 .37774 .58185 .33136 Mtetra
.555 .366 .58 r
.58185 .33136 .58593 .37774 .59238 .37615 .58823 .33026 Mtetra
.58823 .33026 .59238 .37615 .59884 .3746 .59463 .32923 Mtetra
.554 .367 .581 r
.59463 .32923 .59884 .3746 .60533 .37308 .60105 .32829 Mtetra
.554 .367 .582 r
.60105 .32829 .60533 .37308 .61183 .37161 .60749 .32742 Mtetra
.60749 .32742 .61183 .37161 .61835 .37017 .61396 .32663 Mtetra
.553 .367 .583 r
.61396 .32663 .61835 .37017 .62489 .36876 .62044 .32592 Mtetra
.553 .368 .584 r
.62044 .32592 .62489 .36876 .63145 .3674 .62696 .32528 Mtetra
.552 .368 .585 r
.62696 .32528 .63145 .3674 .63802 .36606 .63349 .32472 Mtetra
.552 .368 .586 r
.63349 .32472 .63802 .36606 .64462 .36476 .64005 .32422 Mtetra
.551 .369 .588 r
.64005 .32422 .64462 .36476 .65124 .3635 .64664 .3238 Mtetra
.551 .37 .589 r
.64664 .3238 .65124 .3635 .65788 .36226 .65325 .32345 Mtetra
.55 .37 .59 r
.65325 .32345 .65788 .36226 .66455 .36106 .65989 .32317 Mtetra
.55 .371 .592 r
.65989 .32317 .66455 .36106 .67123 .35989 .66655 .32295 Mtetra
.55 .372 .594 r
.66655 .32295 .67123 .35989 .67793 .35875 .67324 .3228 Mtetra
.549 .373 .595 r
.67324 .3228 .67793 .35875 .68466 .35763 .67996 .32271 Mtetra
.549 .374 .597 r
.67996 .32271 .68466 .35763 .69141 .35655 .68671 .32268 Mtetra
.548 .376 .6 r
.68671 .32268 .69141 .35655 .69818 .35549 .69348 .32271 Mtetra
.548 .377 .602 r
.69348 .32271 .69818 .35549 .70497 .35446 .70029 .32279 Mtetra
.547 .379 .605 r
.70029 .32279 .70497 .35446 .71179 .35345 .70712 .32294 Mtetra
.547 .381 .608 r
.70712 .32294 .71179 .35345 .71863 .35247 .71399 .32313 Mtetra
.546 .383 .611 r
.71399 .32313 .71863 .35247 .72549 .3515 .72088 .32338 Mtetra
.546 .385 .615 r
.72088 .32338 .72549 .3515 .73238 .35056 .7278 .32368 Mtetra
.545 .388 .619 r
.7278 .32368 .73238 .35056 .73929 .34964 .73476 .32402 Mtetra
.545 .391 .623 r
.73476 .32402 .73929 .34964 .74622 .34874 .74174 .32441 Mtetra
.544 .395 .628 r
.74174 .32441 .74622 .34874 .75318 .34785 .74876 .32484 Mtetra
.544 .399 .634 r
.74876 .32484 .75318 .34785 .76016 .34699 .75581 .3253 Mtetra
.543 .403 .641 r
.75581 .3253 .76016 .34699 .76717 .34613 .76289 .32581 Mtetra
.542 .408 .648 r
.76289 .32581 .76717 .34613 .7742 .34529 .77 .32635 Mtetra
.541 .415 .657 r
.77 .32635 .7742 .34529 .78125 .34446 .77715 .32692 Mtetra
.54 .422 .667 r
.77715 .32692 .78125 .34446 .78833 .34364 .78433 .32752 Mtetra
.539 .43 .679 r
.78433 .32752 .78833 .34364 .79543 .34283 .79154 .32815 Mtetra
.537 .44 .693 r
.79154 .32815 .79543 .34283 .80256 .34203 .79878 .3288 Mtetra
.534 .453 .71 r
.79878 .3288 .80256 .34203 .80972 .34124 .80605 .32947 Mtetra
.53 .468 .731 r
.80605 .32947 .80972 .34124 .81689 .34045 .81336 .33016 Mtetra
.525 .487 .757 r
.81336 .33016 .81689 .34045 .8241 .33966 .8207 .33087 Mtetra
.517 .512 .789 r
.8207 .33087 .8241 .33966 .83132 .33888 .82808 .33158 Mtetra
.502 .543 .831 r
.82808 .33158 .83132 .33888 .83858 .3381 .83548 .33231 Mtetra
.476 .584 .884 r
.83548 .33231 .83858 .3381 .84586 .33731 .84292 .33304 Mtetra
.8 .769 .824 r
.20807 .53403 .21197 .53744 .21792 .5327 .21408 .52876 Mtetra
.79 .746 .812 r
.21408 .52876 .21792 .5327 .22388 .52797 .22009 .52349 Mtetra
.781 .724 .8 r
.22009 .52349 .22388 .52797 .22984 .52323 .22611 .51822 Mtetra
.771 .705 .789 r
.22611 .51822 .22984 .52323 .2358 .51851 .23212 .51296 Mtetra
.762 .687 .779 r
.23212 .51296 .2358 .51851 .24176 .51379 .23814 .50772 Mtetra
.753 .67 .769 r
.23814 .50772 .24176 .51379 .24772 .50908 .24415 .50249 Mtetra
.745 .654 .76 r
.24415 .50249 .24772 .50908 .25369 .50439 .25016 .49728 Mtetra
.737 .64 .752 r
.25016 .49728 .25369 .50439 .25965 .49972 .25617 .4921 Mtetra
.73 .627 .744 r
.25617 .4921 .25965 .49972 .26562 .49507 .26219 .48694 Mtetra
.722 .615 .737 r
.26219 .48694 .26562 .49507 .27159 .49044 .2682 .48181 Mtetra
.716 .603 .73 r
.2682 .48181 .27159 .49044 .27756 .48583 .27421 .47671 Mtetra
.709 .593 .724 r
.27421 .47671 .27756 .48583 .28353 .48126 .28021 .47165 Mtetra
.703 .583 .718 r
.28021 .47165 .28353 .48126 .28951 .47672 .28622 .46662 Mtetra
.698 .574 .712 r
.28622 .46662 .28951 .47672 .29548 .47221 .29223 .46164 Mtetra
.692 .565 .707 r
.29223 .46164 .29548 .47221 .30145 .46773 .29823 .4567 Mtetra
.687 .557 .702 r
.29823 .4567 .30145 .46773 .30743 .4633 .30424 .4518 Mtetra
.682 .549 .697 r
.30424 .4518 .30743 .4633 .31341 .4589 .31024 .44696 Mtetra
.677 .542 .693 r
.31024 .44696 .31341 .4589 .31938 .45455 .31624 .44217 Mtetra
.673 .536 .689 r
.31624 .44217 .31938 .45455 .32536 .45024 .32224 .43743 Mtetra
.669 .529 .685 r
.32224 .43743 .32536 .45024 .33134 .44598 .32824 .43275 Mtetra
.664 .523 .682 r
.32824 .43275 .33134 .44598 .33733 .44177 .33424 .42813 Mtetra
.66 .518 .679 r
.33424 .42813 .33733 .44177 .34331 .43762 .34024 .42358 Mtetra
.657 .512 .676 r
.34024 .42358 .34331 .43762 .3493 .43351 .34624 .41909 Mtetra
.653 .507 .673 r
.34624 .41909 .3493 .43351 .35529 .42947 .35224 .41466 Mtetra
.65 .502 .67 r
.35224 .41466 .35529 .42947 .36128 .42548 .35824 .41031 Mtetra
.646 .498 .667 r
.35824 .41031 .36128 .42548 .36727 .42155 .36424 .40603 Mtetra
.643 .494 .665 r
.36424 .40603 .36727 .42155 .37327 .41768 .37024 .40182 Mtetra
.64 .489 .663 r
.37024 .40182 .37327 .41768 .37927 .41388 .37625 .39769 Mtetra
.637 .486 .661 r
.37625 .39769 .37927 .41388 .38527 .41014 .38225 .39363 Mtetra
.634 .482 .659 r
.38225 .39363 .38527 .41014 .39128 .40647 .38826 .38966 Mtetra
.631 .478 .657 r
.38826 .38966 .39128 .40647 .39729 .40287 .39427 .38576 Mtetra
.628 .475 .655 r
.39427 .38576 .39729 .40287 .40331 .39933 .40028 .38195 Mtetra
.626 .472 .654 r
.40028 .38195 .40331 .39933 .40933 .39587 .4063 .37822 Mtetra
.623 .469 .652 r
.4063 .37822 .40933 .39587 .41536 .39248 .41232 .37458 Mtetra
.621 .466 .651 r
.41232 .37458 .41536 .39248 .42139 .38917 .41834 .37103 Mtetra
.618 .463 .65 r
.41834 .37103 .42139 .38917 .42743 .38593 .42437 .36757 Mtetra
.616 .461 .648 r
.42437 .36757 .42743 .38593 .43348 .38276 .4304 .36419 Mtetra
.613 .458 .647 r
.4304 .36419 .43348 .38276 .43953 .37967 .43644 .36091 Mtetra
.611 .456 .646 r
.43644 .36091 .43953 .37967 .44559 .37667 .44249 .35772 Mtetra
.609 .453 .646 r
.44249 .35772 .44559 .37667 .45166 .37374 .44854 .35463 Mtetra
.607 .451 .645 r
.44854 .35463 .45166 .37374 .45773 .37089 .4546 .35162 Mtetra
.605 .449 .644 r
.4546 .35162 .45773 .37089 .46382 .36812 .46067 .34872 Mtetra
.603 .447 .643 r
.46067 .34872 .46382 .36812 .46991 .36543 .46675 .34591 Mtetra
.601 .445 .643 r
.46675 .34591 .46991 .36543 .47602 .36282 .47283 .3432 Mtetra
.599 .444 .643 r
.47283 .3432 .47602 .36282 .48213 .3603 .47893 .34058 Mtetra
.597 .442 .642 r
.47893 .34058 .48213 .3603 .48826 .35786 .48503 .33807 Mtetra
.595 .44 .642 r
.48503 .33807 .48826 .35786 .49439 .35551 .49115 .33565 Mtetra
.593 .439 .642 r
.49115 .33565 .49439 .35551 .50054 .35324 .49728 .33333 Mtetra
.591 .437 .642 r
.49728 .33333 .50054 .35324 .50671 .35105 .50342 .33111 Mtetra
.589 .436 .642 r
.50342 .33111 .50671 .35105 .51288 .34895 .50957 .329 Mtetra
.588 .435 .642 r
.50957 .329 .51288 .34895 .51907 .34693 .51574 .32698 Mtetra
.586 .434 .642 r
.51574 .32698 .51907 .34693 .52528 .34499 .52192 .32506 Mtetra
.584 .433 .642 r
.52192 .32506 .52528 .34499 .53149 .34314 .52812 .32324 Mtetra
.582 .432 .642 r
.52812 .32324 .53149 .34314 .53773 .34138 .53433 .32152 Mtetra
.581 .431 .643 r
.53433 .32152 .53773 .34138 .54398 .3397 .54055 .3199 Mtetra
.579 .43 .643 r
.54055 .3199 .54398 .3397 .55024 .3381 .5468 .31837 Mtetra
.577 .429 .644 r
.5468 .31837 .55024 .3381 .55653 .33659 .55306 .31695 Mtetra
.576 .429 .644 r
.55306 .31695 .55653 .33659 .56283 .33516 .55934 .31563 Mtetra
.574 .428 .645 r
.55934 .31563 .56283 .33516 .56915 .33381 .56564 .3144 Mtetra
.572 .428 .646 r
.56564 .3144 .56915 .33381 .57549 .33254 .57196 .31327 Mtetra
.571 .427 .647 r
.57196 .31327 .57549 .33254 .58185 .33136 .5783 .31224 Mtetra
.569 .427 .648 r
.5783 .31224 .58185 .33136 .58823 .33026 .58466 .3113 Mtetra
.568 .427 .649 r
.58466 .3113 .58823 .33026 .59463 .32923 .59104 .31045 Mtetra
.566 .427 .651 r
.59104 .31045 .59463 .32923 .60105 .32829 .59744 .3097 Mtetra
.564 .427 .652 r
.59744 .3097 .60105 .32829 .60749 .32742 .60387 .30905 Mtetra
.563 .427 .654 r
.60387 .30905 .60749 .32742 .61396 .32663 .61032 .30848 Mtetra
.561 .427 .655 r
.61032 .30848 .61396 .32663 .62044 .32592 .6168 .308 Mtetra
.56 .427 .657 r
.6168 .308 .62044 .32592 .62696 .32528 .6233 .30762 Mtetra
.558 .428 .659 r
.6233 .30762 .62696 .32528 .63349 .32472 .62982 .30732 Mtetra
.556 .428 .662 r
.62982 .30732 .63349 .32472 .64005 .32422 .63637 .3071 Mtetra
.555 .429 .664 r
.63637 .3071 .64005 .32422 .64664 .3238 .64295 .30698 Mtetra
.553 .43 .666 r
.64295 .30698 .64664 .3238 .65325 .32345 .64956 .30693 Mtetra
.551 .431 .669 r
.64956 .30693 .65325 .32345 .65989 .32317 .65619 .30696 Mtetra
.549 .432 .672 r
.65619 .30696 .65989 .32317 .66655 .32295 .66285 .30708 Mtetra
.547 .433 .675 r
.66285 .30708 .66655 .32295 .67324 .3228 .66954 .30727 Mtetra
.546 .435 .679 r
.66954 .30727 .67324 .3228 .67996 .32271 .67627 .30754 Mtetra
.544 .437 .682 r
.67627 .30754 .67996 .32271 .68671 .32268 .68302 .30788 Mtetra
.542 .438 .686 r
.68302 .30788 .68671 .32268 .69348 .32271 .6898 .30829 Mtetra
.54 .441 .691 r
.6898 .30829 .69348 .32271 .70029 .32279 .69661 .30877 Mtetra
.537 .443 .695 r
.69661 .30877 .70029 .32279 .70712 .32294 .70346 .30931 Mtetra
.535 .446 .7 r
.70346 .30931 .70712 .32294 .71399 .32313 .71033 .30992 Mtetra
.533 .449 .706 r
.71033 .30992 .71399 .32313 .72088 .32338 .71724 .3106 Mtetra
.53 .452 .712 r
.71724 .3106 .72088 .32338 .7278 .32368 .72418 .31133 Mtetra
.528 .455 .718 r
.72418 .31133 .7278 .32368 .73476 .32402 .73116 .31212 Mtetra
.525 .459 .725 r
.73116 .31212 .73476 .32402 .74174 .32441 .73817 .31296 Mtetra
.522 .464 .733 r
.73817 .31296 .74174 .32441 .74876 .32484 .74521 .31385 Mtetra
.518 .469 .741 r
.74521 .31385 .74876 .32484 .75581 .3253 .75229 .31479 Mtetra
.514 .474 .75 r
.75229 .31479 .75581 .3253 .76289 .32581 .7594 .31578 Mtetra
.51 .48 .76 r
.7594 .31578 .76289 .32581 .77 .32635 .76655 .31681 Mtetra
.505 .487 .77 r
.76655 .31681 .77 .32635 .77715 .32692 .77373 .31788 Mtetra
.5 .494 .782 r
.77373 .31788 .77715 .32692 .78433 .32752 .78095 .31899 Mtetra
.494 .503 .795 r
.78095 .31899 .78433 .32752 .79154 .32815 .7882 .32013 Mtetra
.487 .512 .809 r
.7882 .32013 .79154 .32815 .79878 .3288 .79549 .3213 Mtetra
.478 .522 .824 r
.79549 .3213 .79878 .3288 .80605 .32947 .80282 .32249 Mtetra
.468 .533 .841 r
.80282 .32249 .80605 .32947 .81336 .33016 .81018 .32371 Mtetra
.456 .545 .859 r
.81018 .32371 .81336 .33016 .8207 .33087 .81757 .32495 Mtetra
.441 .559 .878 r
.81757 .32495 .8207 .33087 .82808 .33158 .825 .32621 Mtetra
.423 .573 .898 r
.825 .32621 .82808 .33158 .83548 .33231 .83247 .32748 Mtetra
.399 .588 .919 r
.83247 .32748 .83548 .33231 .84292 .33304 .83998 .32876 Mtetra
.786 .769 .838 r
.20415 .53062 .20807 .53403 .21408 .52876 .21012 .5259 Mtetra
.796 .797 .853 r
.21012 .5259 .21408 .52876 .22009 .52349 .21609 .52118 Mtetra
.805 .828 .868 r
.21609 .52118 .22009 .52349 .22611 .51822 .22207 .51646 Mtetra
.813 .86 .883 r
.22207 .51646 .22611 .51822 .23212 .51296 .22805 .51176 Mtetra
.819 .894 .896 r
.22805 .51176 .23212 .51296 .23814 .50772 .23403 .50706 Mtetra
.819 .927 .905 r
.23403 .50706 .23814 .50772 .24415 .50249 .24001 .50237 Mtetra
.813 .957 .908 r
.24001 .50237 .24415 .50249 .25016 .49728 .246 .4977 Mtetra
.796 .981 .901 r
.246 .4977 .25016 .49728 .25617 .4921 .25198 .49304 Mtetra
.764 .993 .879 r
.25198 .49304 .25617 .4921 .26219 .48694 .25797 .48841 Mtetra
.715 .987 .84 r
.25797 .48841 .26219 .48694 .2682 .48181 .26396 .48379 Mtetra
.647 .96 .779 r
.26396 .48379 .2682 .48181 .27421 .47671 .26995 .47921 Mtetra
.563 .911 .7 r
.26995 .47921 .27421 .47671 .28021 .47165 .27594 .47465 Mtetra
.469 .843 .608 r
.27594 .47465 .28021 .47165 .28622 .46662 .28193 .47012 Mtetra
0 0 0 r
.28193 .47012 .28622 .46662 .29223 .46164 .28793 .46562 Mtetra
.28793 .46562 .29223 .46164 .29823 .4567 .29392 .46116 Mtetra
.29392 .46116 .29823 .4567 .30424 .4518 .29992 .45674 Mtetra
.29992 .45674 .30424 .4518 .31024 .44696 .30592 .45236 Mtetra
.30592 .45236 .31024 .44696 .31624 .44217 .31191 .44802 Mtetra
.011 0 0 r
.31191 .44802 .31624 .44217 .32224 .43743 .31792 .44372 Mtetra
.061 0 0 r
.31792 .44372 .32224 .43743 .32824 .43275 .32392 .43947 Mtetra
.104 0 0 r
.32392 .43947 .32824 .43275 .33424 .42813 .32992 .43527 Mtetra
.141 0 .031 r
.32992 .43527 .33424 .42813 .34024 .42358 .33593 .43113 Mtetra
.173 0 .066 r
.33593 .43113 .34024 .42358 .34624 .41909 .34193 .42703 Mtetra
.201 0 .096 r
.34193 .42703 .34624 .41909 .35224 .41466 .34794 .42299 Mtetra
.226 0 .123 r
.34794 .42299 .35224 .41466 .35824 .41031 .35396 .41901 Mtetra
.247 0 .146 r
.35396 .41901 .35824 .41031 .36424 .40603 .35997 .41509 Mtetra
.267 0 .167 r
.35997 .41509 .36424 .40603 .37024 .40182 .36599 .41123 Mtetra
.284 0 .185 r
.36599 .41123 .37024 .40182 .37625 .39769 .37201 .40743 Mtetra
.299 0 .201 r
.37201 .40743 .37625 .39769 .38225 .39363 .37804 .4037 Mtetra
.313 0 .215 r
.37804 .4037 .38225 .39363 .38826 .38966 .38407 .40003 Mtetra
.325 0 .228 r
.38407 .40003 .38826 .38966 .39427 .38576 .3901 .39643 Mtetra
.337 .001 .24 r
.3901 .39643 .39427 .38576 .40028 .38195 .39614 .39289 Mtetra
.347 .014 .25 r
.39614 .39289 .40028 .38195 .4063 .37822 .40218 .38943 Mtetra
.356 .025 .26 r
.40218 .38943 .4063 .37822 .41232 .37458 .40823 .38604 Mtetra
.365 .036 .268 r
.40823 .38604 .41232 .37458 .41834 .37103 .41428 .38272 Mtetra
.373 .046 .276 r
.41428 .38272 .41834 .37103 .42437 .36757 .42034 .37948 Mtetra
.38 .055 .283 r
.42034 .37948 .42437 .36757 .4304 .36419 .42641 .37631 Mtetra
.387 .063 .289 r
.42641 .37631 .4304 .36419 .43644 .36091 .43248 .37322 Mtetra
.393 .07 .295 r
.43248 .37322 .43644 .36091 .44249 .35772 .43856 .37021 Mtetra
.399 .077 .3 r
.43856 .37021 .44249 .35772 .44854 .35463 .44465 .36727 Mtetra
.405 .084 .304 r
.44465 .36727 .44854 .35463 .4546 .35162 .45075 .36441 Mtetra
.41 .089 .309 r
.45075 .36441 .4546 .35162 .46067 .34872 .45685 .36164 Mtetra
.414 .095 .312 r
.45685 .36164 .46067 .34872 .46675 .34591 .46297 .35894 Mtetra
.419 .1 .316 r
.46297 .35894 .46675 .34591 .47283 .3432 .46909 .35632 Mtetra
.423 .104 .319 r
.46909 .35632 .47283 .3432 .47893 .34058 .47523 .35379 Mtetra
.427 .109 .321 r
.47523 .35379 .47893 .34058 .48503 .33807 .48138 .35134 Mtetra
.431 .112 .323 r
.48138 .35134 .48503 .33807 .49115 .33565 .48754 .34897 Mtetra
.434 .116 .325 r
.48754 .34897 .49115 .33565 .49728 .33333 .49371 .34668 Mtetra
.437 .119 .327 r
.49371 .34668 .49728 .33333 .50342 .33111 .49989 .34448 Mtetra
.44 .122 .328 r
.49989 .34448 .50342 .33111 .50957 .329 .50608 .34236 Mtetra
.443 .125 .329 r
.50608 .34236 .50957 .329 .51574 .32698 .51229 .34032 Mtetra
.446 .127 .33 r
.51229 .34032 .51574 .32698 .52192 .32506 .51852 .33837 Mtetra
.449 .129 .33 r
.51852 .33837 .52192 .32506 .52812 .32324 .52476 .3365 Mtetra
.451 .131 .331 r
.52476 .3365 .52812 .32324 .53433 .32152 .53101 .33471 Mtetra
.453 .132 .33 r
.53101 .33471 .53433 .32152 .54055 .3199 .53728 .33301 Mtetra
.456 .134 .33 r
.53728 .33301 .54055 .3199 .5468 .31837 .54357 .33139 Mtetra
.458 .135 .329 r
.54357 .33139 .5468 .31837 .55306 .31695 .54987 .32985 Mtetra
.46 .135 .328 r
.54987 .32985 .55306 .31695 .55934 .31563 .55619 .3284 Mtetra
.461 .136 .327 r
.55619 .3284 .55934 .31563 .56564 .3144 .56253 .32702 Mtetra
.463 .136 .326 r
.56253 .32702 .56564 .3144 .57196 .31327 .56889 .32573 Mtetra
.464 .136 .324 r
.56889 .32573 .57196 .31327 .5783 .31224 .57527 .32452 Mtetra
.466 .136 .321 r
.57527 .32452 .5783 .31224 .58466 .3113 .58167 .32338 Mtetra
.467 .135 .319 r
.58167 .32338 .58466 .3113 .59104 .31045 .58809 .32233 Mtetra
.468 .134 .316 r
.58809 .32233 .59104 .31045 .59744 .3097 .59453 .32135 Mtetra
.469 .133 .312 r
.59453 .32135 .59744 .3097 .60387 .30905 .60099 .32045 Mtetra
.47 .131 .308 r
.60099 .32045 .60387 .30905 .61032 .30848 .60747 .31963 Mtetra
.471 .129 .304 r
.60747 .31963 .61032 .30848 .6168 .308 .61398 .31888 Mtetra
.472 .127 .299 r
.61398 .31888 .6168 .308 .6233 .30762 .62051 .31821 Mtetra
.472 .124 .294 r
.62051 .31821 .6233 .30762 .62982 .30732 .62707 .31761 Mtetra
.472 .121 .288 r
.62707 .31761 .62982 .30732 .63637 .3071 .63365 .31707 Mtetra
.472 .117 .281 r
.63365 .31707 .63637 .3071 .64295 .30698 .64025 .31661 Mtetra
.472 .112 .273 r
.64025 .31661 .64295 .30698 .64956 .30693 .64688 .31622 Mtetra
.472 .107 .265 r
.64688 .31622 .64956 .30693 .65619 .30696 .65354 .3159 Mtetra
.471 .102 .256 r
.65354 .3159 .65619 .30696 .66285 .30708 .66022 .31564 Mtetra
.47 .095 .245 r
.66022 .31564 .66285 .30708 .66954 .30727 .66693 .31544 Mtetra
.469 .088 .233 r
.66693 .31544 .66954 .30727 .67627 .30754 .67366 .31531 Mtetra
.467 .079 .22 r
.67366 .31531 .67627 .30754 .68302 .30788 .68043 .31524 Mtetra
.465 .069 .205 r
.68043 .31524 .68302 .30788 .6898 .30829 .68722 .31522 Mtetra
.462 .058 .187 r
.68722 .31522 .6898 .30829 .69661 .30877 .69404 .31526 Mtetra
.458 .045 .168 r
.69404 .31526 .69661 .30877 .70346 .30931 .7009 .31536 Mtetra
.453 .03 .146 r
.7009 .31536 .70346 .30931 .71033 .30992 .70778 .31551 Mtetra
.447 .013 .12 r
.70778 .31551 .71033 .30992 .71724 .3106 .71469 .31571 Mtetra
.44 0 .09 r
.71469 .31571 .71724 .3106 .72418 .31133 .72163 .31595 Mtetra
.431 0 .055 r
.72163 .31595 .72418 .31133 .73116 .31212 .7286 .31625 Mtetra
.419 0 .014 r
.7286 .31625 .73116 .31212 .73817 .31296 .7356 .31658 Mtetra
.404 0 0 r
.7356 .31658 .73817 .31296 .74521 .31385 .74264 .31696 Mtetra
.384 0 0 r
.74264 .31696 .74521 .31385 .75229 .31479 .7497 .31738 Mtetra
.358 0 0 r
.7497 .31738 .75229 .31479 .7594 .31578 .7568 .31783 Mtetra
.325 0 0 r
.7568 .31783 .7594 .31578 .76655 .31681 .76393 .31832 Mtetra
.281 0 0 r
.76393 .31832 .76655 .31681 .77373 .31788 .77109 .31883 Mtetra
.224 0 0 r
.77109 .31883 .77373 .31788 .78095 .31899 .77829 .31938 Mtetra
.152 0 0 r
.77829 .31938 .78095 .31899 .7882 .32013 .78551 .31995 Mtetra
.066 0 0 r
.78551 .31995 .7882 .32013 .79549 .3213 .79277 .32055 Mtetra
.03 .59 .807 r
.79277 .32055 .79549 .3213 .80282 .32249 .80006 .32117 Mtetra
.127 .64 .894 r
.80006 .32117 .80282 .32249 .81018 .32371 .80739 .3218 Mtetra
.216 .668 .949 r
.80739 .3218 .81018 .32371 .81757 .32495 .81475 .32245 Mtetra
.29 .676 .973 r
.81475 .32245 .81757 .32495 .825 .32621 .82214 .32311 Mtetra
.349 .669 .975 r
.82214 .32311 .825 .32621 .83247 .32748 .82956 .32378 Mtetra
.393 .654 .962 r
.82956 .32378 .83247 .32748 .83998 .32876 .83702 .32446 Mtetra
.734 .766 .879 r
.20021 .52718 .20415 .53062 .21012 .5259 .20605 .52394 Mtetra
.746 .854 .93 r
.20605 .52394 .21012 .5259 .21609 .52118 .2119 .52069 Mtetra
.721 .942 .956 r
.2119 .52069 .21609 .52118 .22207 .51646 .21776 .51744 Mtetra
.595 .95 .873 r
.21776 .51744 .22207 .51646 .22805 .51176 .22362 .51419 Mtetra
.346 .788 .623 r
.22362 .51419 .22805 .51176 .23403 .50706 .2295 .51094 Mtetra
0 0 0 r
.2295 .51094 .23403 .50706 .24001 .50237 .23538 .50769 Mtetra
.079 0 0 r
.23538 .50769 .24001 .50237 .246 .4977 .24127 .50444 Mtetra
.19 0 .029 r
.24127 .50444 .246 .4977 .25198 .49304 .24716 .5012 Mtetra
.262 0 .125 r
.24716 .5012 .25198 .49304 .25797 .48841 .25306 .49797 Mtetra
.311 0 .192 r
.25306 .49797 .25797 .48841 .26396 .48379 .25897 .49475 Mtetra
.346 .008 .24 r
.25897 .49475 .26396 .48379 .26995 .47921 .26489 .49153 Mtetra
.372 .046 .277 r
.26489 .49153 .26995 .47921 .27594 .47465 .27082 .48833 Mtetra
.392 .076 .305 r
.27082 .48833 .27594 .47465 .28193 .47012 .27675 .48513 Mtetra
.408 .1 .327 r
.27675 .48513 .28193 .47012 .28793 .46562 .28269 .48195 Mtetra
.421 .119 .345 r
.28269 .48195 .28793 .46562 .29392 .46116 .28864 .47878 Mtetra
.431 .135 .36 r
.28864 .47878 .29392 .46116 .29992 .45674 .29459 .47563 Mtetra
.44 .149 .373 r
.29459 .47563 .29992 .45674 .30592 .45236 .30055 .4725 Mtetra
.447 .161 .384 r
.30055 .4725 .30592 .45236 .31191 .44802 .30652 .46938 Mtetra
.454 .171 .393 r
.30652 .46938 .31191 .44802 .31792 .44372 .3125 .46628 Mtetra
.459 .18 .401 r
.3125 .46628 .31792 .44372 .32392 .43947 .31848 .4632 Mtetra
.464 .187 .408 r
.31848 .4632 .32392 .43947 .32992 .43527 .32448 .46014 Mtetra
.469 .194 .414 r
.32448 .46014 .32992 .43527 .33593 .43113 .33048 .45711 Mtetra
.472 .2 .419 r
.33048 .45711 .33593 .43113 .34193 .42703 .33648 .4541 Mtetra
.476 .205 .424 r
.33648 .4541 .34193 .42703 .34794 .42299 .3425 .45111 Mtetra
.479 .21 .428 r
.3425 .45111 .34794 .42299 .35396 .41901 .34852 .44815 Mtetra
.482 .215 .432 r
.34852 .44815 .35396 .41901 .35997 .41509 .35456 .44521 Mtetra
.484 .219 .435 r
.35456 .44521 .35997 .41509 .36599 .41123 .3606 .4423 Mtetra
.487 .222 .438 r
.3606 .4423 .36599 .41123 .37201 .40743 .36665 .43942 Mtetra
.489 .225 .441 r
.36665 .43942 .37201 .40743 .37804 .4037 .37271 .43657 Mtetra
.491 .228 .444 r
.37271 .43657 .37804 .4037 .38407 .40003 .37877 .43374 Mtetra
.492 .231 .446 r
.37877 .43374 .38407 .40003 .3901 .39643 .38485 .43095 Mtetra
.494 .234 .448 r
.38485 .43095 .3901 .39643 .39614 .39289 .39094 .42819 Mtetra
.495 .236 .45 r
.39094 .42819 .39614 .39289 .40218 .38943 .39703 .42546 Mtetra
.497 .238 .452 r
.39703 .42546 .40218 .38943 .40823 .38604 .40314 .42276 Mtetra
.498 .24 .454 r
.40314 .42276 .40823 .38604 .41428 .38272 .40925 .4201 Mtetra
.499 .242 .455 r
.40925 .4201 .41428 .38272 .42034 .37948 .41538 .41747 Mtetra
.5 .243 .456 r
.41538 .41747 .42034 .37948 .42641 .37631 .42151 .41488 Mtetra
.501 .245 .457 r
.42151 .41488 .42641 .37631 .43248 .37322 .42766 .41232 Mtetra
.502 .246 .459 r
.42766 .41232 .43248 .37322 .43856 .37021 .43382 .40979 Mtetra
.503 .247 .46 r
.43382 .40979 .43856 .37021 .44465 .36727 .43999 .40731 Mtetra
.504 .249 .46 r
.43999 .40731 .44465 .36727 .45075 .36441 .44617 .40486 Mtetra
.505 .25 .461 r
.44617 .40486 .45075 .36441 .45685 .36164 .45236 .40244 Mtetra
.506 .251 .462 r
.45236 .40244 .45685 .36164 .46297 .35894 .45856 .40007 Mtetra
.45856 .40007 .46297 .35894 .46909 .35632 .46478 .39773 Mtetra
.507 .252 .463 r
.46478 .39773 .46909 .35632 .47523 .35379 .471 .39543 Mtetra
.508 .253 .463 r
.471 .39543 .47523 .35379 .48138 .35134 .47725 .39317 Mtetra
.508 .254 .464 r
.47725 .39317 .48138 .35134 .48754 .34897 .4835 .39094 Mtetra
.509 .254 .464 r
.4835 .39094 .48754 .34897 .49371 .34668 .48977 .38876 Mtetra
.509 .255 .464 r
.48977 .38876 .49371 .34668 .49989 .34448 .49605 .38661 Mtetra
.51 .255 .465 r
.49605 .38661 .49989 .34448 .50608 .34236 .50234 .38451 Mtetra
.50234 .38451 .50608 .34236 .51229 .34032 .50865 .38244 Mtetra
.51 .256 .465 r
.50865 .38244 .51229 .34032 .51852 .33837 .51498 .38041 Mtetra
.511 .256 .465 r
.51498 .38041 .51852 .33837 .52476 .3365 .52131 .37842 Mtetra
.511 .256 .464 r
.52131 .37842 .52476 .3365 .53101 .33471 .52767 .37647 Mtetra
.52767 .37647 .53101 .33471 .53728 .33301 .53404 .37456 Mtetra
.512 .256 .464 r
.53404 .37456 .53728 .33301 .54357 .33139 .54042 .37268 Mtetra
.54042 .37268 .54357 .33139 .54987 .32985 .54683 .37085 Mtetra
.512 .256 .463 r
.54683 .37085 .54987 .32985 .55619 .3284 .55324 .36905 Mtetra
.55324 .36905 .55619 .3284 .56253 .32702 .55968 .36729 Mtetra
.512 .255 .462 r
.55968 .36729 .56253 .32702 .56889 .32573 .56613 .36557 Mtetra
.512 .255 .461 r
.56613 .36557 .56889 .32573 .57527 .32452 .5726 .36388 Mtetra
.5726 .36388 .57527 .32452 .58167 .32338 .57909 .36223 Mtetra
.513 .254 .46 r
.57909 .36223 .58167 .32338 .58809 .32233 .58559 .36062 Mtetra
.512 .253 .459 r
.58559 .36062 .58809 .32233 .59453 .32135 .59211 .35905 Mtetra
.512 .253 .458 r
.59211 .35905 .59453 .32135 .60099 .32045 .59866 .35751 Mtetra
.512 .252 .457 r
.59866 .35751 .60099 .32045 .60747 .31963 .60522 .356 Mtetra
.512 .251 .455 r
.60522 .356 .60747 .31963 .61398 .31888 .6118 .35453 Mtetra
.512 .25 .454 r
.6118 .35453 .61398 .31888 .62051 .31821 .6184 .35309 Mtetra
.512 .249 .452 r
.6184 .35309 .62051 .31821 .62707 .31761 .62502 .35169 Mtetra
.511 .247 .451 r
.62502 .35169 .62707 .31761 .63365 .31707 .63166 .35032 Mtetra
.511 .246 .449 r
.63166 .35032 .63365 .31707 .64025 .31661 .63832 .34897 Mtetra
.511 .244 .446 r
.63832 .34897 .64025 .31661 .64688 .31622 .645 .34766 Mtetra
.51 .242 .444 r
.645 .34766 .64688 .31622 .65354 .3159 .6517 .34638 Mtetra
.51 .24 .441 r
.6517 .34638 .65354 .3159 .66022 .31564 .65843 .34513 Mtetra
.509 .238 .439 r
.65843 .34513 .66022 .31564 .66693 .31544 .66517 .34391 Mtetra
.508 .235 .435 r
.66517 .34391 .66693 .31544 .67366 .31531 .67194 .34271 Mtetra
.507 .232 .432 r
.67194 .34271 .67366 .31531 .68043 .31524 .67873 .34154 Mtetra
.506 .229 .428 r
.67873 .34154 .68043 .31524 .68722 .31522 .68554 .3404 Mtetra
.505 .225 .423 r
.68554 .3404 .68722 .31522 .69404 .31526 .69237 .33928 Mtetra
.504 .221 .418 r
.69237 .33928 .69404 .31526 .7009 .31536 .69923 .33818 Mtetra
.502 .216 .412 r
.69923 .33818 .7009 .31536 .70778 .31551 .70611 .3371 Mtetra
.5 .211 .406 r
.70611 .3371 .70778 .31551 .71469 .31571 .71301 .33605 Mtetra
.498 .205 .398 r
.71301 .33605 .71469 .31571 .72163 .31595 .71994 .33501 Mtetra
.495 .197 .39 r
.71994 .33501 .72163 .31595 .7286 .31625 .72689 .334 Mtetra
.492 .189 .379 r
.72689 .334 .7286 .31625 .7356 .31658 .73386 .333 Mtetra
.488 .179 .367 r
.73386 .333 .7356 .31658 .74264 .31696 .74086 .33202 Mtetra
.484 .167 .353 r
.74086 .33202 .74264 .31696 .7497 .31738 .74788 .33105 Mtetra
.478 .152 .336 r
.74788 .33105 .7497 .31738 .7568 .31783 .75492 .3301 Mtetra
.471 .134 .314 r
.75492 .3301 .7568 .31783 .76393 .31832 .76199 .32916 Mtetra
.461 .112 .286 r
.76199 .32916 .76393 .31832 .77109 .31883 .76909 .32823 Mtetra
.448 .082 .251 r
.76909 .32823 .77109 .31883 .77829 .31938 .77621 .32731 Mtetra
.429 .043 .203 r
.77621 .32731 .77829 .31938 .78551 .31995 .78335 .32639 Mtetra
.402 0 .136 r
.78335 .32639 .78551 .31995 .79277 .32055 .79052 .32549 Mtetra
.358 0 .037 r
.79052 .32549 .79277 .32055 .80006 .32117 .79771 .32459 Mtetra
.285 0 0 r
.79771 .32459 .80006 .32117 .80739 .3218 .80493 .3237 Mtetra
.15 0 0 r
.80493 .3237 .80739 .3218 .81475 .32245 .81217 .3228 Mtetra
0 0 0 r
.81217 .3228 .81475 .32245 .82214 .32311 .81944 .32191 Mtetra
.343 .793 .952 r
.81944 .32191 .82214 .32311 .82956 .32378 .82673 .32102 Mtetra
.499 .779 .995 r
.82673 .32102 .82956 .32378 .83702 .32446 .83405 .32013 Mtetra
.613 .74 .936 r
.19626 .52374 .20021 .52718 .20605 .52394 .20192 .52241 Mtetra
.544 .846 .998 r
.20192 .52241 .20605 .52394 .2119 .52069 .2076 .52108 Mtetra
.284 .785 .825 r
.2076 .52108 .2119 .52069 .21776 .51744 .2133 .51974 Mtetra
.058 0 0 r
.2133 .51974 .21776 .51744 .22362 .51419 .219 .5184 Mtetra
.251 0 0 r
.219 .5184 .22362 .51419 .2295 .51094 .22473 .51705 Mtetra
.344 0 .093 r
.22473 .51705 .2295 .51094 .23538 .50769 .23047 .5157 Mtetra
.395 .014 .194 r
.23047 .5157 .23538 .50769 .24127 .50444 .23622 .51434 Mtetra
.425 .07 .257 r
.23622 .51434 .24127 .50444 .24716 .5012 .24199 .51298 Mtetra
.445 .109 .301 r
.24199 .51298 .24716 .5012 .25306 .49797 .24777 .5116 Mtetra
.459 .137 .332 r
.24777 .5116 .25306 .49797 .25897 .49475 .25357 .51022 Mtetra
.469 .158 .356 r
.25357 .51022 .25897 .49475 .26489 .49153 .25938 .50883 Mtetra
.477 .175 .374 r
.25938 .50883 .26489 .49153 .27082 .48833 .26521 .50743 Mtetra
.483 .188 .389 r
.26521 .50743 .27082 .48833 .27675 .48513 .27105 .50601 Mtetra
.488 .199 .401 r
.27105 .50601 .27675 .48513 .28269 .48195 .27691 .50459 Mtetra
.492 .208 .41 r
.27691 .50459 .28269 .48195 .28864 .47878 .28279 .50316 Mtetra
.495 .216 .419 r
.28279 .50316 .28864 .47878 .29459 .47563 .28868 .50171 Mtetra
.498 .222 .426 r
.28868 .50171 .29459 .47563 .30055 .4725 .29458 .50026 Mtetra
.501 .228 .432 r
.29458 .50026 .30055 .4725 .30652 .46938 .30051 .49879 Mtetra
.503 .232 .437 r
.30051 .49879 .30652 .46938 .3125 .46628 .30644 .4973 Mtetra
.504 .237 .442 r
.30644 .4973 .3125 .46628 .31848 .4632 .3124 .49581 Mtetra
.506 .24 .446 r
.3124 .49581 .31848 .4632 .32448 .46014 .31837 .4943 Mtetra
.507 .244 .449 r
.31837 .4943 .32448 .46014 .33048 .45711 .32435 .49277 Mtetra
.509 .247 .453 r
.32435 .49277 .33048 .45711 .33648 .4541 .33035 .49123 Mtetra
.51 .249 .456 r
.33035 .49123 .33648 .4541 .3425 .45111 .33637 .48967 Mtetra
.511 .251 .458 r
.33637 .48967 .3425 .45111 .34852 .44815 .3424 .4881 Mtetra
.511 .254 .46 r
.3424 .4881 .34852 .44815 .35456 .44521 .34845 .48651 Mtetra
.512 .255 .462 r
.34845 .48651 .35456 .44521 .3606 .4423 .35451 .4849 Mtetra
.513 .257 .464 r
.35451 .4849 .3606 .4423 .36665 .43942 .36059 .48328 Mtetra
.513 .259 .466 r
.36059 .48328 .36665 .43942 .37271 .43657 .36669 .48164 Mtetra
.514 .26 .468 r
.36669 .48164 .37271 .43657 .37877 .43374 .3728 .47998 Mtetra
.514 .261 .469 r
.3728 .47998 .37877 .43374 .38485 .43095 .37893 .4783 Mtetra
.515 .263 .47 r
.37893 .4783 .38485 .43095 .39094 .42819 .38508 .4766 Mtetra
.515 .264 .472 r
.38508 .4766 .39094 .42819 .39703 .42546 .39123 .47489 Mtetra
.516 .264 .473 r
.39123 .47489 .39703 .42546 .40314 .42276 .39741 .47315 Mtetra
.516 .265 .474 r
.39741 .47315 .40314 .42276 .40925 .4201 .4036 .47139 Mtetra
.516 .266 .474 r
.4036 .47139 .40925 .4201 .41538 .41747 .40981 .46962 Mtetra
.516 .267 .475 r
.40981 .46962 .41538 .41747 .42151 .41488 .41603 .46782 Mtetra
.517 .267 .476 r
.41603 .46782 .42151 .41488 .42766 .41232 .42227 .466 Mtetra
.517 .268 .477 r
.42227 .466 .42766 .41232 .43382 .40979 .42853 .46416 Mtetra
.42853 .46416 .43382 .40979 .43999 .40731 .4348 .4623 Mtetra
.517 .269 .478 r
.4348 .4623 .43999 .40731 .44617 .40486 .44108 .46042 Mtetra
.44108 .46042 .44617 .40486 .45236 .40244 .44738 .45851 Mtetra
.44738 .45851 .45236 .40244 .45856 .40007 .4537 .45659 Mtetra
.517 .27 .479 r
.4537 .45659 .45856 .40007 .46478 .39773 .46003 .45464 Mtetra
.46003 .45464 .46478 .39773 .471 .39543 .46638 .45267 Mtetra
.46638 .45267 .471 .39543 .47725 .39317 .47275 .45067 Mtetra
.47275 .45067 .47725 .39317 .4835 .39094 .47913 .44866 Mtetra
.517 .27 .48 r
.47913 .44866 .4835 .39094 .48977 .38876 .48552 .44662 Mtetra
.48552 .44662 .48977 .38876 .49605 .38661 .49193 .44456 Mtetra
.49193 .44456 .49605 .38661 .50234 .38451 .49836 .44247 Mtetra
.49836 .44247 .50234 .38451 .50865 .38244 .5048 .44037 Mtetra
.5048 .44037 .50865 .38244 .51498 .38041 .51125 .43824 Mtetra
.516 .27 .479 r
.51125 .43824 .51498 .38041 .52131 .37842 .51772 .43609 Mtetra
.516 .269 .479 r
.51772 .43609 .52131 .37842 .52767 .37647 .52421 .43391 Mtetra
.52421 .43391 .52767 .37647 .53404 .37456 .53071 .43171 Mtetra
.53071 .43171 .53404 .37456 .54042 .37268 .53723 .42949 Mtetra
.516 .268 .478 r
.53723 .42949 .54042 .37268 .54683 .37085 .54376 .42725 Mtetra
.515 .268 .478 r
.54376 .42725 .54683 .37085 .55324 .36905 .5503 .42498 Mtetra
.515 .267 .478 r
.5503 .42498 .55324 .36905 .55968 .36729 .55686 .42269 Mtetra
.515 .267 .477 r
.55686 .42269 .55968 .36729 .56613 .36557 .56344 .42038 Mtetra
.514 .266 .477 r
.56344 .42038 .56613 .36557 .5726 .36388 .57003 .41804 Mtetra
.514 .265 .476 r
.57003 .41804 .5726 .36388 .57909 .36223 .57663 .41569 Mtetra
.513 .265 .475 r
.57663 .41569 .57909 .36223 .58559 .36062 .58325 .41331 Mtetra
.513 .264 .475 r
.58325 .41331 .58559 .36062 .59211 .35905 .58989 .41091 Mtetra
.512 .263 .474 r
.58989 .41091 .59211 .35905 .59866 .35751 .59654 .40849 Mtetra
.512 .262 .473 r
.59654 .40849 .59866 .35751 .60522 .356 .6032 .40604 Mtetra
.511 .261 .472 r
.6032 .40604 .60522 .356 .6118 .35453 .60988 .40358 Mtetra
.51 .26 .471 r
.60988 .40358 .6118 .35453 .6184 .35309 .61657 .40109 Mtetra
.51 .258 .469 r
.61657 .40109 .6184 .35309 .62502 .35169 .62327 .39859 Mtetra
.509 .257 .468 r
.62327 .39859 .62502 .35169 .63166 .35032 .62999 .39606 Mtetra
.508 .255 .466 r
.62999 .39606 .63166 .35032 .63832 .34897 .63673 .39352 Mtetra
.507 .253 .465 r
.63673 .39352 .63832 .34897 .645 .34766 .64348 .39095 Mtetra
.506 .251 .463 r
.64348 .39095 .645 .34766 .6517 .34638 .65024 .38837 Mtetra
.505 .249 .461 r
.65024 .38837 .6517 .34638 .65843 .34513 .65702 .38576 Mtetra
.504 .247 .459 r
.65702 .38576 .65843 .34513 .66517 .34391 .66381 .38314 Mtetra
.502 .244 .456 r
.66381 .38314 .66517 .34391 .67194 .34271 .67061 .3805 Mtetra
.501 .242 .454 r
.67061 .3805 .67194 .34271 .67873 .34154 .67743 .37784 Mtetra
.499 .238 .45 r
.67743 .37784 .67873 .34154 .68554 .3404 .68427 .37517 Mtetra
.497 .235 .447 r
.68427 .37517 .68554 .3404 .69237 .33928 .69111 .37247 Mtetra
.495 .231 .443 r
.69111 .37247 .69237 .33928 .69923 .33818 .69797 .36976 Mtetra
.492 .226 .439 r
.69797 .36976 .69923 .33818 .70611 .3371 .70485 .36704 Mtetra
.49 .221 .434 r
.70485 .36704 .70611 .3371 .71301 .33605 .71174 .3643 Mtetra
.486 .216 .428 r
.71174 .3643 .71301 .33605 .71994 .33501 .71864 .36154 Mtetra
.483 .209 .422 r
.71864 .36154 .71994 .33501 .72689 .334 .72556 .35877 Mtetra
.478 .201 .414 r
.72556 .35877 .72689 .334 .73386 .333 .7325 .35598 Mtetra
.473 .192 .405 r
.7325 .35598 .73386 .333 .74086 .33202 .73944 .35319 Mtetra
.467 .181 .395 r
.73944 .35319 .74086 .33202 .74788 .33105 .7464 .35037 Mtetra
.46 .168 .382 r
.7464 .35037 .74788 .33105 .75492 .3301 .75338 .34755 Mtetra
.451 .152 .366 r
.75338 .34755 .75492 .3301 .76199 .32916 .76037 .34471 Mtetra
.439 .132 .346 r
.76037 .34471 .76199 .32916 .76909 .32823 .76737 .34186 Mtetra
.424 .106 .32 r
.76737 .34186 .76909 .32823 .77621 .32731 .77439 .339 Mtetra
.403 .071 .285 r
.77439 .339 .77621 .32731 .78335 .32639 .78142 .33613 Mtetra
.374 .023 .236 r
.78142 .33613 .78335 .32639 .79052 .32549 .78847 .33325 Mtetra
.329 0 .163 r
.78847 .33325 .79052 .32549 .79771 .32459 .79553 .33036 Mtetra
.255 0 .047 r
.79553 .33036 .79771 .32459 .80493 .3237 .80261 .32746 Mtetra
.118 0 0 r
.80261 .32746 .80493 .3237 .81217 .3228 .8097 .32455 Mtetra
0 0 0 r
.8097 .32455 .81217 .3228 .81944 .32191 .8168 .32164 Mtetra
.495 .905 .888 r
.8168 .32164 .81944 .32191 .82673 .32102 .82392 .31872 Mtetra
.669 .886 .978 r
.82392 .31872 .82673 .32102 .83405 .32013 .83106 .31579 Mtetra
.402 .659 .963 r
.19229 .52027 .19626 .52374 .20192 .52241 .19779 .5207 Mtetra
.202 .67 .94 r
.19779 .5207 .20192 .52241 .2076 .52108 .20331 .52112 Mtetra
.118 0 0 r
.20331 .52112 .2076 .52108 .2133 .51974 .20885 .52154 Mtetra
.33 0 0 r
.20885 .52154 .2133 .51974 .219 .5184 .21441 .52195 Mtetra
.422 0 0 r
.21441 .52195 .219 .5184 .22473 .51705 .21999 .52236 Mtetra
.464 .032 .133 r
.21999 .52236 .22473 .51705 .23047 .5157 .22559 .52275 Mtetra
.485 .09 .216 r
.22559 .52275 .23047 .5157 .23622 .51434 .23122 .52314 Mtetra
.497 .128 .27 r
.23122 .52314 .23622 .51434 .24199 .51298 .23686 .5235 Mtetra
.504 .155 .308 r
.23686 .5235 .24199 .51298 .24777 .5116 .24253 .52385 Mtetra
.51 .175 .336 r
.24253 .52385 .24777 .5116 .25357 .51022 .24822 .52418 Mtetra
.513 .191 .358 r
.24822 .52418 .25357 .51022 .25938 .50883 .25393 .52449 Mtetra
.516 .203 .375 r
.25393 .52449 .25938 .50883 .26521 .50743 .25967 .52478 Mtetra
.517 .212 .388 r
.25967 .52478 .26521 .50743 .27105 .50601 .26542 .52504 Mtetra
.519 .22 .4 r
.26542 .52504 .27105 .50601 .27691 .50459 .2712 .52526 Mtetra
.52 .227 .409 r
.2712 .52526 .27691 .50459 .28279 .50316 .27701 .52546 Mtetra
.521 .232 .417 r
.27701 .52546 .28279 .50316 .28868 .50171 .28283 .52562 Mtetra
.521 .237 .424 r
.28283 .52562 .28868 .50171 .29458 .50026 .28868 .52575 Mtetra
.522 .241 .43 r
.28868 .52575 .29458 .50026 .30051 .49879 .29456 .52584 Mtetra
.522 .244 .435 r
.29456 .52584 .30051 .49879 .30644 .4973 .30045 .52589 Mtetra
.522 .247 .439 r
.30045 .52589 .30644 .4973 .3124 .49581 .30637 .52589 Mtetra
.522 .25 .443 r
.30637 .52589 .3124 .49581 .31837 .4943 .31231 .52585 Mtetra
.523 .252 .447 r
.31231 .52585 .31837 .4943 .32435 .49277 .31828 .52577 Mtetra
.523 .254 .45 r
.31828 .52577 .32435 .49277 .33035 .49123 .32427 .52563 Mtetra
.523 .256 .452 r
.32427 .52563 .33035 .49123 .33637 .48967 .33028 .52544 Mtetra
.523 .258 .455 r
.33028 .52544 .33637 .48967 .3424 .4881 .33632 .5252 Mtetra
.523 .259 .457 r
.33632 .5252 .3424 .4881 .34845 .48651 .34238 .52491 Mtetra
.522 .26 .459 r
.34238 .52491 .34845 .48651 .35451 .4849 .34846 .52455 Mtetra
.522 .262 .461 r
.34846 .52455 .35451 .4849 .36059 .48328 .35456 .52414 Mtetra
.522 .263 .463 r
.35456 .52414 .36059 .48328 .36669 .48164 .36069 .52367 Mtetra
.522 .263 .464 r
.36069 .52367 .36669 .48164 .3728 .47998 .36684 .52313 Mtetra
.522 .264 .465 r
.36684 .52313 .3728 .47998 .37893 .4783 .37302 .52253 Mtetra
.522 .265 .467 r
.37302 .52253 .37893 .4783 .38508 .4766 .37921 .52186 Mtetra
.521 .265 .468 r
.37921 .52186 .38508 .4766 .39123 .47489 .38543 .52113 Mtetra
.521 .266 .469 r
.38543 .52113 .39123 .47489 .39741 .47315 .39167 .52032 Mtetra
.521 .266 .47 r
.39167 .52032 .39741 .47315 .4036 .47139 .39793 .51945 Mtetra
.521 .267 .471 r
.39793 .51945 .4036 .47139 .40981 .46962 .40421 .5185 Mtetra
.52 .267 .471 r
.40421 .5185 .40981 .46962 .41603 .46782 .41052 .51748 Mtetra
.52 .267 .472 r
.41052 .51748 .41603 .46782 .42227 .466 .41684 .51638 Mtetra
.41684 .51638 .42227 .466 .42853 .46416 .42319 .51521 Mtetra
.519 .267 .473 r
.42319 .51521 .42853 .46416 .4348 .4623 .42955 .51396 Mtetra
.42955 .51396 .4348 .4623 .44108 .46042 .43594 .51264 Mtetra
.518 .267 .474 r
.43594 .51264 .44108 .46042 .44738 .45851 .44234 .51123 Mtetra
.44234 .51123 .44738 .45851 .4537 .45659 .44877 .50975 Mtetra
.44877 .50975 .4537 .45659 .46003 .45464 .45521 .50818 Mtetra
.517 .267 .475 r
.45521 .50818 .46003 .45464 .46638 .45267 .46167 .50653 Mtetra
.46167 .50653 .46638 .45267 .47275 .45067 .46815 .50481 Mtetra
.516 .266 .475 r
.46815 .50481 .47275 .45067 .47913 .44866 .47465 .50299 Mtetra
.47465 .50299 .47913 .44866 .48552 .44662 .48117 .5011 Mtetra
.515 .266 .475 r
.48117 .5011 .48552 .44662 .49193 .44456 .4877 .49912 Mtetra
.515 .265 .475 r
.4877 .49912 .49193 .44456 .49836 .44247 .49425 .49706 Mtetra
.514 .265 .475 r
.49425 .49706 .49836 .44247 .5048 .44037 .50082 .49492 Mtetra
.513 .264 .475 r
.50082 .49492 .5048 .44037 .51125 .43824 .5074 .49269 Mtetra
.513 .264 .474 r
.5074 .49269 .51125 .43824 .51772 .43609 .514 .49038 Mtetra
.512 .263 .474 r
.514 .49038 .51772 .43609 .52421 .43391 .52061 .48798 Mtetra
.512 .262 .474 r
.52061 .48798 .52421 .43391 .53071 .43171 .52724 .48551 Mtetra
.511 .262 .473 r
.52724 .48551 .53071 .43171 .53723 .42949 .53388 .48295 Mtetra
.51 .261 .473 r
.53388 .48295 .53723 .42949 .54376 .42725 .54053 .4803 Mtetra
.509 .26 .472 r
.54053 .4803 .54376 .42725 .5503 .42498 .5472 .47758 Mtetra
.508 .259 .472 r
.5472 .47758 .5503 .42498 .55686 .42269 .55388 .47477 Mtetra
.508 .258 .471 r
.55388 .47477 .55686 .42269 .56344 .42038 .56058 .47188 Mtetra
.507 .257 .47 r
.56058 .47188 .56344 .42038 .57003 .41804 .56728 .46891 Mtetra
.506 .256 .47 r
.56728 .46891 .57003 .41804 .57663 .41569 .574 .46587 Mtetra
.505 .254 .469 r
.574 .46587 .57663 .41569 .58325 .41331 .58073 .46274 Mtetra
.504 .253 .468 r
.58073 .46274 .58325 .41331 .58989 .41091 .58747 .45954 Mtetra
.503 .252 .467 r
.58747 .45954 .58989 .41091 .59654 .40849 .59422 .45626 Mtetra
.501 .25 .466 r
.59422 .45626 .59654 .40849 .6032 .40604 .60098 .4529 Mtetra
.5 .248 .464 r
.60098 .4529 .6032 .40604 .60988 .40358 .60775 .44947 Mtetra
.499 .247 .463 r
.60775 .44947 .60988 .40358 .61657 .40109 .61453 .44597 Mtetra
.497 .245 .462 r
.61453 .44597 .61657 .40109 .62327 .39859 .62132 .4424 Mtetra
.496 .242 .46 r
.62132 .4424 .62327 .39859 .62999 .39606 .62812 .43876 Mtetra
.494 .24 .458 r
.62812 .43876 .62999 .39606 .63673 .39352 .63492 .43505 Mtetra
.492 .237 .456 r
.63492 .43505 .63673 .39352 .64348 .39095 .64174 .43127 Mtetra
.49 .235 .454 r
.64174 .43127 .64348 .39095 .65024 .38837 .64856 .42743 Mtetra
.488 .232 .452 r
.64856 .42743 .65024 .38837 .65702 .38576 .65539 .42352 Mtetra
.486 .228 .449 r
.65539 .42352 .65702 .38576 .66381 .38314 .66223 .41956 Mtetra
.483 .225 .446 r
.66223 .41956 .66381 .38314 .67061 .3805 .66907 .41553 Mtetra
.48 .221 .443 r
.66907 .41553 .67061 .3805 .67743 .37784 .67592 .41145 Mtetra
.477 .216 .439 r
.67592 .41145 .67743 .37784 .68427 .37517 .68278 .40731 Mtetra
.474 .211 .435 r
.68278 .40731 .68427 .37517 .69111 .37247 .68964 .40312 Mtetra
.47 .206 .43 r
.68964 .40312 .69111 .37247 .69797 .36976 .69651 .39887 Mtetra
.466 .199 .425 r
.69651 .39887 .69797 .36976 .70485 .36704 .70338 .39458 Mtetra
.461 .192 .419 r
.70338 .39458 .70485 .36704 .71174 .3643 .71026 .39024 Mtetra
.455 .184 .412 r
.71026 .39024 .71174 .3643 .71864 .36154 .71715 .38585 Mtetra
.449 .175 .404 r
.71715 .38585 .71864 .36154 .72556 .35877 .72404 .38142 Mtetra
.441 .164 .395 r
.72404 .38142 .72556 .35877 .7325 .35598 .73094 .37695 Mtetra
.433 .151 .384 r
.73094 .37695 .7325 .35598 .73944 .35319 .73784 .37244 Mtetra
.422 .136 .371 r
.73784 .37244 .73944 .35319 .7464 .35037 .74475 .3679 Mtetra
.409 .117 .355 r
.74475 .3679 .7464 .35037 .75338 .34755 .75166 .36332 Mtetra
.393 .094 .335 r
.75166 .36332 .75338 .34755 .76037 .34471 .75858 .35871 Mtetra
.372 .065 .309 r
.75858 .35871 .76037 .34471 .76737 .34186 .7655 .35407 Mtetra
.345 .028 .276 r
.7655 .35407 .76737 .34186 .77439 .339 .77243 .3494 Mtetra
.308 0 .23 r
.77243 .3494 .77439 .339 .78142 .33613 .77936 .34472 Mtetra
.255 0 .165 r
.77936 .34472 .78142 .33613 .78847 .33325 .7863 .34 Mtetra
.175 0 .068 r
.7863 .34 .78847 .33325 .79553 .33036 .79325 .33527 Mtetra
.044 0 0 r
.79325 .33527 .79553 .33036 .80261 .32746 .8002 .33053 Mtetra
0 0 0 r
.8002 .33053 .80261 .32746 .8097 .32455 .80715 .32577 Mtetra
.488 .872 .675 r
.80715 .32577 .8097 .32455 .8168 .32164 .81412 .32099 Mtetra
.729 .984 .901 r
.81412 .32099 .8168 .32164 .82392 .31872 .82108 .31621 Mtetra
.79 .906 .921 r
.82108 .31621 .82392 .31872 .83106 .31579 .82806 .31142 Mtetra
.212 .56 .935 r
.18831 .5168 .19229 .52027 .19779 .5207 .19371 .51824 Mtetra
.062 .536 .895 r
.19371 .51824 .19779 .5207 .20331 .52112 .19913 .51968 Mtetra
0 .45 .75 r
.19913 .51968 .20331 .52112 .20885 .52154 .20458 .52113 Mtetra
.288 0 0 r
.20458 .52113 .20885 .52154 .21441 .52195 .21005 .52256 Mtetra
.397 0 0 r
.21005 .52256 .21441 .52195 .21999 .52236 .21555 .52399 Mtetra
.458 0 0 r
.21555 .52399 .21999 .52236 .22559 .52275 .22107 .52541 Mtetra
.491 0 0 r
.22107 .52541 .22559 .52275 .23122 .52314 .22662 .52682 Mtetra
.509 .04 .075 r
.22662 .52682 .23122 .52314 .23686 .5235 .23219 .52821 Mtetra
.519 .078 .141 r
.23219 .52821 .23686 .5235 .24253 .52385 .23779 .52957 Mtetra
.525 .107 .19 r
.23779 .52957 .24253 .52385 .24822 .52418 .24342 .53092 Mtetra
.529 .13 .229 r
.24342 .53092 .24822 .52418 .25393 .52449 .24907 .53223 Mtetra
.531 .147 .259 r
.24907 .53223 .25393 .52449 .25967 .52478 .25475 .53351 Mtetra
.532 .161 .283 r
.25475 .53351 .25967 .52478 .26542 .52504 .26045 .53476 Mtetra
.532 .173 .304 r
.26045 .53476 .26542 .52504 .2712 .52526 .26619 .53597 Mtetra
.532 .182 .32 r
.26619 .53597 .2712 .52526 .27701 .52546 .27195 .53713 Mtetra
.532 .19 .335 r
.27195 .53713 .27701 .52546 .28283 .52562 .27773 .53826 Mtetra
.531 .197 .347 r
.27773 .53826 .28283 .52562 .28868 .52575 .28355 .53933 Mtetra
.53 .203 .357 r
.28355 .53933 .28868 .52575 .29456 .52584 .28939 .54035 Mtetra
.53 .208 .366 r
.28939 .54035 .29456 .52584 .30045 .52589 .29526 .54131 Mtetra
.529 .212 .374 r
.29526 .54131 .30045 .52589 .30637 .52589 .30116 .54222 Mtetra
.528 .215 .381 r
.30116 .54222 .30637 .52589 .31231 .52585 .30709 .54306 Mtetra
.527 .218 .387 r
.30709 .54306 .31231 .52585 .31828 .52577 .31304 .54384 Mtetra
.526 .221 .392 r
.31304 .54384 .31828 .52577 .32427 .52563 .31902 .54455 Mtetra
.525 .223 .397 r
.31902 .54455 .32427 .52563 .33028 .52544 .32503 .54518 Mtetra
.524 .225 .402 r
.32503 .54518 .33028 .52544 .33632 .5252 .33107 .54575 Mtetra
.524 .227 .405 r
.33107 .54575 .33632 .5252 .34238 .52491 .33714 .54623 Mtetra
.523 .229 .409 r
.33714 .54623 .34238 .52491 .34846 .52455 .34323 .54663 Mtetra
.522 .23 .412 r
.34323 .54663 .34846 .52455 .35456 .52414 .34935 .54695 Mtetra
.521 .231 .415 r
.34935 .54695 .35456 .52414 .36069 .52367 .3555 .54719 Mtetra
.52 .232 .417 r
.3555 .54719 .36069 .52367 .36684 .52313 .36167 .54733 Mtetra
.519 .233 .42 r
.36167 .54733 .36684 .52313 .37302 .52253 .36787 .54739 Mtetra
.518 .233 .422 r
.36787 .54739 .37302 .52253 .37921 .52186 .3741 .54734 Mtetra
.517 .234 .424 r
.3741 .54734 .37921 .52186 .38543 .52113 .38035 .54721 Mtetra
.515 .234 .425 r
.38035 .54721 .38543 .52113 .39167 .52032 .38663 .54697 Mtetra
.514 .234 .427 r
.38663 .54697 .39167 .52032 .39793 .51945 .39294 .54663 Mtetra
.513 .234 .428 r
.39294 .54663 .39793 .51945 .40421 .5185 .39927 .54619 Mtetra
.512 .234 .429 r
.39927 .54619 .40421 .5185 .41052 .51748 .40562 .54564 Mtetra
.511 .234 .43 r
.40562 .54564 .41052 .51748 .41684 .51638 .412 .54499 Mtetra
.51 .234 .431 r
.412 .54499 .41684 .51638 .42319 .51521 .4184 .54422 Mtetra
.509 .234 .432 r
.4184 .54422 .42319 .51521 .42955 .51396 .42482 .54335 Mtetra
.508 .233 .433 r
.42482 .54335 .42955 .51396 .43594 .51264 .43127 .54236 Mtetra
.506 .233 .433 r
.43127 .54236 .43594 .51264 .44234 .51123 .43774 .54126 Mtetra
.505 .232 .434 r
.43774 .54126 .44234 .51123 .44877 .50975 .44424 .54004 Mtetra
.504 .231 .434 r
.44424 .54004 .44877 .50975 .45521 .50818 .45075 .53871 Mtetra
.503 .231 .434 r
.45075 .53871 .45521 .50818 .46167 .50653 .45728 .53726 Mtetra
.501 .23 .434 r
.45728 .53726 .46167 .50653 .46815 .50481 .46384 .53569 Mtetra
.5 .229 .434 r
.46384 .53569 .46815 .50481 .47465 .50299 .47041 .534 Mtetra
.499 .228 .434 r
.47041 .534 .47465 .50299 .48117 .5011 .477 .53219 Mtetra
.497 .227 .434 r
.477 .53219 .48117 .5011 .4877 .49912 .48361 .53026 Mtetra
.496 .226 .434 r
.48361 .53026 .4877 .49912 .49425 .49706 .49024 .52821 Mtetra
.494 .224 .434 r
.49024 .52821 .49425 .49706 .50082 .49492 .49689 .52604 Mtetra
.493 .223 .433 r
.49689 .52604 .50082 .49492 .5074 .49269 .50355 .52375 Mtetra
.491 .221 .433 r
.50355 .52375 .5074 .49269 .514 .49038 .51023 .52134 Mtetra
.489 .22 .432 r
.51023 .52134 .514 .49038 .52061 .48798 .51692 .51881 Mtetra
.487 .218 .431 r
.51692 .51881 .52061 .48798 .52724 .48551 .52363 .51615 Mtetra
.486 .216 .43 r
.52363 .51615 .52724 .48551 .53388 .48295 .53035 .51338 Mtetra
.484 .214 .429 r
.53035 .51338 .53388 .48295 .54053 .4803 .53708 .51049 Mtetra
.482 .212 .428 r
.53708 .51049 .54053 .4803 .5472 .47758 .54383 .50748 Mtetra
.48 .21 .427 r
.54383 .50748 .5472 .47758 .55388 .47477 .55059 .50435 Mtetra
.477 .207 .425 r
.55059 .50435 .55388 .47477 .56058 .47188 .55736 .5011 Mtetra
.475 .205 .424 r
.55736 .5011 .56058 .47188 .56728 .46891 .56414 .49774 Mtetra
.473 .202 .422 r
.56414 .49774 .56728 .46891 .574 .46587 .57093 .49427 Mtetra
.47 .199 .42 r
.57093 .49427 .574 .46587 .58073 .46274 .57773 .49068 Mtetra
.467 .196 .418 r
.57773 .49068 .58073 .46274 .58747 .45954 .58454 .48698 Mtetra
.464 .192 .416 r
.58454 .48698 .58747 .45954 .59422 .45626 .59136 .48317 Mtetra
.461 .189 .413 r
.59136 .48317 .59422 .45626 .60098 .4529 .59819 .47926 Mtetra
.458 .185 .41 r
.59819 .47926 .60098 .4529 .60775 .44947 .60502 .47523 Mtetra
.454 .18 .407 r
.60502 .47523 .60775 .44947 .61453 .44597 .61186 .47111 Mtetra
.451 .176 .404 r
.61186 .47111 .61453 .44597 .62132 .4424 .6187 .46688 Mtetra
.447 .171 .4 r
.6187 .46688 .62132 .4424 .62812 .43876 .62555 .46255 Mtetra
.442 .165 .396 r
.62555 .46255 .62812 .43876 .63492 .43505 .63241 .45813 Mtetra
.438 .159 .392 r
.63241 .45813 .63492 .43505 .64174 .43127 .63927 .45361 Mtetra
.433 .153 .387 r
.63927 .45361 .64174 .43127 .64856 .42743 .64613 .449 Mtetra
.427 .146 .382 r
.64613 .449 .64856 .42743 .65539 .42352 .653 .4443 Mtetra
.421 .138 .376 r
.653 .4443 .65539 .42352 .66223 .41956 .65987 .43952 Mtetra
.414 .129 .369 r
.65987 .43952 .66223 .41956 .66907 .41553 .66674 .43465 Mtetra
.407 .12 .361 r
.66674 .43465 .66907 .41553 .67592 .41145 .67362 .4297 Mtetra
.398 .109 .353 r
.67362 .4297 .67592 .41145 .68278 .40731 .68049 .42467 Mtetra
.389 .097 .343 r
.68049 .42467 .68278 .40731 .68964 .40312 .68737 .41957 Mtetra
.378 .083 .332 r
.68737 .41957 .68964 .40312 .69651 .39887 .69425 .4144 Mtetra
.366 .068 .32 r
.69425 .4144 .69651 .39887 .70338 .39458 .70113 .40915 Mtetra
.352 .05 .305 r
.70113 .40915 .70338 .39458 .71026 .39024 .70802 .40385 Mtetra
.336 .03 .288 r
.70802 .40385 .71026 .39024 .71715 .38585 .7149 .39848 Mtetra
.317 .006 .268 r
.7149 .39848 .71715 .38585 .72404 .38142 .72178 .39305 Mtetra
.295 0 .245 r
.72178 .39305 .72404 .38142 .73094 .37695 .72866 .38757 Mtetra
.268 0 .216 r
.72866 .38757 .73094 .37695 .73784 .37244 .73555 .38204 Mtetra
.235 0 .181 r
.73555 .38204 .73784 .37244 .74475 .3679 .74243 .37646 Mtetra
.194 0 .137 r
.74243 .37646 .74475 .3679 .75166 .36332 .74931 .37083 Mtetra
.141 0 .081 r
.74931 .37083 .75166 .36332 .75858 .35871 .7562 .36516 Mtetra
.073 0 .009 r
.7562 .36516 .75858 .35871 .7655 .35407 .76308 .35946 Mtetra
0 0 0 r
.76308 .35946 .7655 .35407 .77243 .3494 .76996 .35372 Mtetra
.76996 .35372 .77243 .3494 .77936 .34472 .77685 .34795 Mtetra
.77685 .34795 .77936 .34472 .7863 .34 .78373 .34216 Mtetra
.459 .816 .543 r
.78373 .34216 .7863 .34 .79325 .33527 .79062 .33634 Mtetra
.632 .941 .714 r
.79062 .33634 .79325 .33527 .8002 .33053 .7975 .33051 Mtetra
.759 .996 .834 r
.7975 .33051 .8002 .33053 .80715 .32577 .80438 .32465 Mtetra
.822 .981 .886 r
.80438 .32465 .80715 .32577 .81412 .32099 .81127 .31879 Mtetra
.838 .928 .89 r
.81127 .31879 .81412 .32099 .82108 .31621 .81816 .31292 Mtetra
.829 .865 .872 r
.81816 .31292 .82108 .31621 .82806 .31142 .82505 .30704 Mtetra
.221 .565 .938 r
.1843 .51331 .18831 .5168 .19371 .51824 .18971 .5147 Mtetra
.226 .565 .938 r
.18971 .5147 .19371 .51824 .19913 .51968 .19515 .5161 Mtetra
.233 .566 .938 r
.19515 .5161 .19913 .51968 .20458 .52113 .2006 .5175 Mtetra
.239 .566 .938 r
.2006 .5175 .20458 .52113 .21005 .52256 .20608 .51889 Mtetra
.246 .568 .938 r
.20608 .51889 .21005 .52256 .21555 .52399 .21158 .52027 Mtetra
.254 .569 .938 r
.21158 .52027 .21555 .52399 .22107 .52541 .21711 .52165 Mtetra
.262 .571 .939 r
.21711 .52165 .22107 .52541 .22662 .52682 .22267 .523 Mtetra
.271 .573 .939 r
.22267 .523 .22662 .52682 .23219 .52821 .22825 .52435 Mtetra
.279 .575 .939 r
.22825 .52435 .23219 .52821 .23779 .52957 .23385 .52567 Mtetra
.289 .577 .939 r
.23385 .52567 .23779 .52957 .24342 .53092 .23948 .52696 Mtetra
.298 .58 .939 r
.23948 .52696 .24342 .53092 .24907 .53223 .24514 .52823 Mtetra
.308 .582 .939 r
.24514 .52823 .24907 .53223 .25475 .53351 .25083 .52946 Mtetra
.318 .585 .939 r
.25083 .52946 .25475 .53351 .26045 .53476 .25654 .53067 Mtetra
.328 .588 .938 r
.25654 .53067 .26045 .53476 .26619 .53597 .26228 .53183 Mtetra
.338 .591 .938 r
.26228 .53183 .26619 .53597 .27195 .53713 .26804 .53295 Mtetra
.348 .594 .938 r
.26804 .53295 .27195 .53713 .27773 .53826 .27384 .53403 Mtetra
.358 .597 .937 r
.27384 .53403 .27773 .53826 .28355 .53933 .27966 .53505 Mtetra
.369 .6 .936 r
.27966 .53505 .28355 .53933 .28939 .54035 .2855 .53603 Mtetra
.379 .603 .935 r
.2855 .53603 .28939 .54035 .29526 .54131 .29138 .53695 Mtetra
.39 .606 .935 r
.29138 .53695 .29526 .54131 .30116 .54222 .29729 .53781 Mtetra
.4 .609 .933 r
.29729 .53781 .30116 .54222 .30709 .54306 .30322 .53861 Mtetra
.411 .612 .932 r
.30322 .53861 .30709 .54306 .31304 .54384 .30918 .53935 Mtetra
.421 .616 .931 r
.30918 .53935 .31304 .54384 .31902 .54455 .31517 .54002 Mtetra
.431 .619 .93 r
.31517 .54002 .31902 .54455 .32503 .54518 .32118 .54062 Mtetra
.442 .622 .928 r
.32118 .54062 .32503 .54518 .33107 .54575 .32723 .54114 Mtetra
.452 .625 .927 r
.32723 .54114 .33107 .54575 .33714 .54623 .3333 .54159 Mtetra
.462 .628 .925 r
.3333 .54159 .33714 .54623 .34323 .54663 .3394 .54195 Mtetra
.472 .631 .923 r
.3394 .54195 .34323 .54663 .34935 .54695 .34552 .54224 Mtetra
.481 .634 .921 r
.34552 .54224 .34935 .54695 .3555 .54719 .35168 .54243 Mtetra
.491 .637 .919 r
.35168 .54243 .3555 .54719 .36167 .54733 .35786 .54254 Mtetra
.5 .64 .918 r
.35786 .54254 .36167 .54733 .36787 .54739 .36406 .54256 Mtetra
.51 .643 .916 r
.36406 .54256 .36787 .54739 .3741 .54734 .37029 .54249 Mtetra
.519 .646 .913 r
.37029 .54249 .3741 .54734 .38035 .54721 .37655 .54232 Mtetra
.527 .649 .911 r
.37655 .54232 .38035 .54721 .38663 .54697 .38284 .54205 Mtetra
.536 .652 .909 r
.38284 .54205 .38663 .54697 .39294 .54663 .38915 .54168 Mtetra
.545 .654 .907 r
.38915 .54168 .39294 .54663 .39927 .54619 .39548 .54121 Mtetra
.553 .657 .905 r
.39548 .54121 .39927 .54619 .40562 .54564 .40184 .54064 Mtetra
.561 .66 .903 r
.40184 .54064 .40562 .54564 .412 .54499 .40823 .53996 Mtetra
.569 .663 .9 r
.40823 .53996 .412 .54499 .4184 .54422 .41464 .53917 Mtetra
.577 .665 .898 r
.41464 .53917 .4184 .54422 .42482 .54335 .42107 .53827 Mtetra
.585 .668 .896 r
.42107 .53827 .42482 .54335 .43127 .54236 .42752 .53726 Mtetra
.592 .67 .894 r
.42752 .53726 .43127 .54236 .43774 .54126 .434 .53614 Mtetra
.6 .673 .892 r
.434 .53614 .43774 .54126 .44424 .54004 .4405 .5349 Mtetra
.607 .675 .889 r
.4405 .5349 .44424 .54004 .45075 .53871 .44702 .53355 Mtetra
.614 .678 .887 r
.44702 .53355 .45075 .53871 .45728 .53726 .45356 .53208 Mtetra
.62 .68 .885 r
.45356 .53208 .45728 .53726 .46384 .53569 .46012 .53049 Mtetra
.627 .683 .883 r
.46012 .53049 .46384 .53569 .47041 .534 .4667 .52879 Mtetra
.634 .685 .881 r
.4667 .52879 .47041 .534 .477 .53219 .4733 .52697 Mtetra
.64 .687 .879 r
.4733 .52697 .477 .53219 .48361 .53026 .47992 .52503 Mtetra
.646 .69 .877 r
.47992 .52503 .48361 .53026 .49024 .52821 .48655 .52297 Mtetra
.652 .692 .875 r
.48655 .52297 .49024 .52821 .49689 .52604 .49321 .52079 Mtetra
.658 .694 .873 r
.49321 .52079 .49689 .52604 .50355 .52375 .49988 .51849 Mtetra
.664 .697 .871 r
.49988 .51849 .50355 .52375 .51023 .52134 .50656 .51608 Mtetra
.669 .699 .869 r
.50656 .51608 .51023 .52134 .51692 .51881 .51326 .51354 Mtetra
.675 .701 .867 r
.51326 .51354 .51692 .51881 .52363 .51615 .51998 .51088 Mtetra
.68 .704 .865 r
.51998 .51088 .52363 .51615 .53035 .51338 .52671 .50811 Mtetra
.685 .706 .863 r
.52671 .50811 .53035 .51338 .53708 .51049 .53345 .50522 Mtetra
.69 .708 .862 r
.53345 .50522 .53708 .51049 .54383 .50748 .54021 .50221 Mtetra
.695 .71 .86 r
.54021 .50221 .54383 .50748 .55059 .50435 .54698 .49908 Mtetra
.7 .713 .858 r
.54698 .49908 .55059 .50435 .55736 .5011 .55376 .49584 Mtetra
.704 .715 .857 r
.55376 .49584 .55736 .5011 .56414 .49774 .56055 .49248 Mtetra
.709 .717 .855 r
.56055 .49248 .56414 .49774 .57093 .49427 .56735 .48901 Mtetra
.713 .719 .854 r
.56735 .48901 .57093 .49427 .57773 .49068 .57416 .48543 Mtetra
.718 .722 .853 r
.57416 .48543 .57773 .49068 .58454 .48698 .58098 .48174 Mtetra
.722 .724 .851 r
.58098 .48174 .58454 .48698 .59136 .48317 .58781 .47794 Mtetra
.726 .726 .85 r
.58781 .47794 .59136 .48317 .59819 .47926 .59465 .47404 Mtetra
.73 .728 .849 r
.59465 .47404 .59819 .47926 .60502 .47523 .60149 .47003 Mtetra
.734 .73 .848 r
.60149 .47003 .60502 .47523 .61186 .47111 .60834 .46592 Mtetra
.738 .733 .847 r
.60834 .46592 .61186 .47111 .6187 .46688 .6152 .4617 Mtetra
.741 .735 .846 r
.6152 .4617 .6187 .46688 .62555 .46255 .62206 .45739 Mtetra
.745 .737 .845 r
.62206 .45739 .62555 .46255 .63241 .45813 .62893 .45299 Mtetra
.749 .739 .844 r
.62893 .45299 .63241 .45813 .63927 .45361 .6358 .44849 Mtetra
.752 .742 .843 r
.6358 .44849 .63927 .45361 .64613 .449 .64268 .4439 Mtetra
.755 .744 .842 r
.64268 .4439 .64613 .449 .653 .4443 .64956 .43922 Mtetra
.759 .746 .841 r
.64956 .43922 .653 .4443 .65987 .43952 .65644 .43445 Mtetra
.762 .748 .841 r
.65644 .43445 .65987 .43952 .66674 .43465 .66333 .4296 Mtetra
.765 .751 .84 r
.66333 .4296 .66674 .43465 .67362 .4297 .67021 .42468 Mtetra
.768 .753 .84 r
.67021 .42468 .67362 .4297 .68049 .42467 .67711 .41967 Mtetra
.77 .755 .839 r
.67711 .41967 .68049 .42467 .68737 .41957 .684 .41459 Mtetra
.773 .758 .839 r
.684 .41459 .68737 .41957 .69425 .4144 .69089 .40945 Mtetra
.776 .76 .838 r
.69089 .40945 .69425 .4144 .70113 .40915 .69779 .40423 Mtetra
.778 .762 .838 r
.69779 .40423 .70113 .40915 .70802 .40385 .70469 .39895 Mtetra
.781 .764 .838 r
.70469 .39895 .70802 .40385 .7149 .39848 .71159 .39361 Mtetra
.783 .767 .838 r
.71159 .39361 .7149 .39848 .72178 .39305 .71848 .38821 Mtetra
.786 .769 .838 r
.71848 .38821 .72178 .39305 .72866 .38757 .72538 .38275 Mtetra
.788 .771 .838 r
.72538 .38275 .72866 .38757 .73555 .38204 .73228 .37725 Mtetra
.79 .774 .838 r
.73228 .37725 .73555 .38204 .74243 .37646 .73918 .37169 Mtetra
.792 .776 .838 r
.73918 .37169 .74243 .37646 .74931 .37083 .74608 .3661 Mtetra
.794 .778 .839 r
.74608 .3661 .74931 .37083 .7562 .36516 .75298 .36046 Mtetra
.796 .781 .839 r
.75298 .36046 .7562 .36516 .76308 .35946 .75989 .35479 Mtetra
.798 .783 .839 r
.75989 .35479 .76308 .35946 .76996 .35372 .76679 .34908 Mtetra
.799 .785 .84 r
.76679 .34908 .76996 .35372 .77685 .34795 .77369 .34334 Mtetra
.801 .788 .84 r
.77369 .34334 .77685 .34795 .78373 .34216 .78059 .33758 Mtetra
.802 .79 .841 r
.78059 .33758 .78373 .34216 .79062 .33634 .78749 .33179 Mtetra
.804 .792 .842 r
.78749 .33179 .79062 .33634 .7975 .33051 .79439 .32598 Mtetra
.805 .795 .843 r
.79439 .32598 .7975 .33051 .80438 .32465 .8013 .32016 Mtetra
.806 .797 .843 r
.8013 .32016 .80438 .32465 .81127 .31879 .8082 .31433 Mtetra
.807 .799 .844 r
.8082 .31433 .81127 .31879 .81816 .31292 .81511 .30848 Mtetra
.808 .802 .846 r
.81511 .30848 .81816 .31292 .82505 .30704 .82202 .30264 Mtetra
.42 .667 .963 r
.18029 .50981 .1843 .51331 .18971 .5147 .18581 .5101 Mtetra
.471 .624 .918 r
.18581 .5101 .18971 .5147 .19515 .5161 .19135 .51039 Mtetra
.499 .583 .87 r
.19135 .51039 .19515 .5161 .2006 .5175 .19692 .51068 Mtetra
.515 .549 .829 r
.19692 .51068 .2006 .5175 .20608 .51889 .2025 .51097 Mtetra
.524 .522 .795 r
.2025 .51097 .20608 .51889 .21158 .52027 .2081 .51124 Mtetra
.53 .5 .767 r
.2081 .51124 .21158 .52027 .21711 .52165 .21373 .51151 Mtetra
.534 .482 .744 r
.21373 .51151 .21711 .52165 .22267 .523 .21938 .51176 Mtetra
.537 .467 .725 r
.21938 .51176 .22267 .523 .22825 .52435 .22504 .512 Mtetra
.539 .455 .708 r
.22504 .512 .22825 .52435 .23385 .52567 .23073 .51223 Mtetra
.54 .444 .694 r
.23073 .51223 .23385 .52567 .23948 .52696 .23645 .51243 Mtetra
.542 .435 .683 r
.23645 .51243 .23948 .52696 .24514 .52823 .24218 .51261 Mtetra
.542 .428 .672 r
.24218 .51261 .24514 .52823 .25083 .52946 .24794 .51277 Mtetra
.543 .421 .663 r
.24794 .51277 .25083 .52946 .25654 .53067 .25372 .5129 Mtetra
.544 .415 .655 r
.25372 .5129 .25654 .53067 .26228 .53183 .25952 .513 Mtetra
.544 .41 .648 r
.25952 .513 .26228 .53183 .26804 .53295 .26534 .51308 Mtetra
.545 .406 .642 r
.26534 .51308 .26804 .53295 .27384 .53403 .27119 .51312 Mtetra
.545 .402 .637 r
.27119 .51312 .27384 .53403 .27966 .53505 .27706 .51312 Mtetra
.546 .398 .632 r
.27706 .51312 .27966 .53505 .2855 .53603 .28295 .51309 Mtetra
.546 .395 .627 r
.28295 .51309 .2855 .53603 .29138 .53695 .28887 .51302 Mtetra
.547 .392 .623 r
.28887 .51302 .29138 .53695 .29729 .53781 .29481 .51291 Mtetra
.547 .39 .62 r
.29481 .51291 .29729 .53781 .30322 .53861 .30077 .51275 Mtetra
.547 .388 .616 r
.30077 .51275 .30322 .53861 .30918 .53935 .30676 .51255 Mtetra
.548 .386 .613 r
.30676 .51255 .30918 .53935 .31517 .54002 .31277 .51231 Mtetra
.548 .384 .611 r
.31277 .51231 .31517 .54002 .32118 .54062 .3188 .51201 Mtetra
.549 .382 .608 r
.3188 .51201 .32118 .54062 .32723 .54114 .32486 .51166 Mtetra
.549 .381 .606 r
.32486 .51166 .32723 .54114 .3333 .54159 .33094 .51126 Mtetra
.549 .38 .604 r
.33094 .51126 .3333 .54159 .3394 .54195 .33704 .5108 Mtetra
.55 .378 .602 r
.33704 .5108 .3394 .54195 .34552 .54224 .34316 .51029 Mtetra
.55 .377 .6 r
.34316 .51029 .34552 .54224 .35168 .54243 .34931 .50972 Mtetra
.551 .377 .598 r
.34931 .50972 .35168 .54243 .35786 .54254 .35548 .50909 Mtetra
.551 .376 .597 r
.35548 .50909 .35786 .54254 .36406 .54256 .36167 .50839 Mtetra
.552 .375 .595 r
.36167 .50839 .36406 .54256 .37029 .54249 .36789 .50764 Mtetra
.552 .374 .594 r
.36789 .50764 .37029 .54249 .37655 .54232 .37413 .50681 Mtetra
.552 .374 .593 r
.37413 .50681 .37655 .54232 .38284 .54205 .38039 .50593 Mtetra
.553 .373 .592 r
.38039 .50593 .38284 .54205 .38915 .54168 .38667 .50497 Mtetra
.553 .373 .591 r
.38667 .50497 .38915 .54168 .39548 .54121 .39297 .50394 Mtetra
.554 .373 .59 r
.39297 .50394 .39548 .54121 .40184 .54064 .39929 .50285 Mtetra
.554 .373 .589 r
.39929 .50285 .40184 .54064 .40823 .53996 .40564 .50168 Mtetra
.555 .372 .589 r
.40564 .50168 .40823 .53996 .41464 .53917 .412 .50044 Mtetra
.555 .372 .588 r
.412 .50044 .41464 .53917 .42107 .53827 .41839 .49913 Mtetra
.556 .372 .588 r
.41839 .49913 .42107 .53827 .42752 .53726 .4248 .49774 Mtetra
.556 .372 .587 r
.4248 .49774 .42752 .53726 .434 .53614 .43122 .49628 Mtetra
.557 .372 .587 r
.43122 .49628 .434 .53614 .4405 .5349 .43767 .49474 Mtetra
.558 .372 .586 r
.43767 .49474 .4405 .5349 .44702 .53355 .44413 .49312 Mtetra
.558 .373 .586 r
.44413 .49312 .44702 .53355 .45356 .53208 .45062 .49142 Mtetra
.559 .373 .586 r
.45062 .49142 .45356 .53208 .46012 .53049 .45712 .48965 Mtetra
.559 .373 .585 r
.45712 .48965 .46012 .53049 .4667 .52879 .46364 .4878 Mtetra
.56 .374 .585 r
.46364 .4878 .4667 .52879 .4733 .52697 .47018 .48587 Mtetra
.561 .374 .585 r
.47018 .48587 .4733 .52697 .47992 .52503 .47673 .48386 Mtetra
.47673 .48386 .47992 .52503 .48655 .52297 .48331 .48177 Mtetra
.562 .375 .585 r
.48331 .48177 .48655 .52297 .49321 .52079 .4899 .4796 Mtetra
.563 .375 .585 r
.4899 .4796 .49321 .52079 .49988 .51849 .4965 .47735 Mtetra
.563 .376 .586 r
.4965 .47735 .49988 .51849 .50656 .51608 .50312 .47502 Mtetra
.564 .377 .586 r
.50312 .47502 .50656 .51608 .51326 .51354 .50976 .47261 Mtetra
.565 .377 .586 r
.50976 .47261 .51326 .51354 .51998 .51088 .51641 .47012 Mtetra
.566 .378 .586 r
.51641 .47012 .51998 .51088 .52671 .50811 .52308 .46755 Mtetra
.566 .379 .587 r
.52308 .46755 .52671 .50811 .53345 .50522 .52976 .4649 Mtetra
.567 .38 .587 r
.52976 .4649 .53345 .50522 .54021 .50221 .53645 .46217 Mtetra
.568 .381 .588 r
.53645 .46217 .54021 .50221 .54698 .49908 .54316 .45937 Mtetra
.569 .382 .588 r
.54316 .45937 .54698 .49908 .55376 .49584 .54988 .45649 Mtetra
.57 .383 .589 r
.54988 .45649 .55376 .49584 .56055 .49248 .55662 .45353 Mtetra
.571 .384 .589 r
.55662 .45353 .56055 .49248 .56735 .48901 .56337 .4505 Mtetra
.572 .386 .59 r
.56337 .4505 .56735 .48901 .57416 .48543 .57012 .44739 Mtetra
.573 .387 .591 r
.57012 .44739 .57416 .48543 .58098 .48174 .57689 .4442 Mtetra
.574 .388 .592 r
.57689 .4442 .58098 .48174 .58781 .47794 .58367 .44095 Mtetra
.576 .39 .593 r
.58367 .44095 .58781 .47794 .59465 .47404 .59047 .43762 Mtetra
.577 .392 .594 r
.59047 .43762 .59465 .47404 .60149 .47003 .59727 .43422 Mtetra
.578 .393 .595 r
.59727 .43422 .60149 .47003 .60834 .46592 .60408 .43075 Mtetra
.579 .395 .596 r
.60408 .43075 .60834 .46592 .6152 .4617 .6109 .42721 Mtetra
.581 .397 .598 r
.6109 .42721 .6152 .4617 .62206 .45739 .61773 .42361 Mtetra
.582 .4 .599 r
.61773 .42361 .62206 .45739 .62893 .45299 .62458 .41994 Mtetra
.584 .402 .601 r
.62458 .41994 .62893 .45299 .6358 .44849 .63142 .41621 Mtetra
.586 .404 .603 r
.63142 .41621 .6358 .44849 .64268 .4439 .63828 .41241 Mtetra
.587 .407 .605 r
.63828 .41241 .64268 .4439 .64956 .43922 .64515 .40856 Mtetra
.589 .41 .607 r
.64515 .40856 .64956 .43922 .65644 .43445 .65202 .40464 Mtetra
.591 .413 .609 r
.65202 .40464 .65644 .43445 .66333 .4296 .6589 .40067 Mtetra
.593 .416 .611 r
.6589 .40067 .66333 .4296 .67021 .42468 .66579 .39664 Mtetra
.596 .42 .614 r
.66579 .39664 .67021 .42468 .67711 .41967 .67269 .39256 Mtetra
.598 .424 .617 r
.67269 .39256 .67711 .41967 .684 .41459 .67959 .38843 Mtetra
.6 .428 .62 r
.67959 .38843 .684 .41459 .69089 .40945 .6865 .38425 Mtetra
.603 .432 .623 r
.6865 .38425 .69089 .40945 .69779 .40423 .69342 .38002 Mtetra
.606 .437 .627 r
.69342 .38002 .69779 .40423 .70469 .39895 .70034 .37574 Mtetra
.609 .443 .631 r
.70034 .37574 .70469 .39895 .71159 .39361 .70727 .37142 Mtetra
.613 .449 .635 r
.70727 .37142 .71159 .39361 .71848 .38821 .71421 .36706 Mtetra
.617 .455 .64 r
.71421 .36706 .71848 .38821 .72538 .38275 .72115 .36266 Mtetra
.621 .462 .646 r
.72115 .36266 .72538 .38275 .73228 .37725 .7281 .35822 Mtetra
.626 .47 .652 r
.7281 .35822 .73228 .37725 .73918 .37169 .73505 .35375 Mtetra
.631 .479 .658 r
.73505 .35375 .73918 .37169 .74608 .3661 .74201 .34925 Mtetra
.636 .489 .666 r
.74201 .34925 .74608 .3661 .75298 .36046 .74898 .34472 Mtetra
.642 .5 .674 r
.74898 .34472 .75298 .36046 .75989 .35479 .75595 .34015 Mtetra
.649 .513 .684 r
.75595 .34015 .75989 .35479 .76679 .34908 .76293 .33556 Mtetra
.657 .528 .695 r
.76293 .33556 .76679 .34908 .77369 .34334 .76991 .33095 Mtetra
.666 .545 .707 r
.76991 .33095 .77369 .34334 .78059 .33758 .7769 .32632 Mtetra
.676 .564 .722 r
.7769 .32632 .78059 .33758 .78749 .33179 .7839 .32167 Mtetra
.687 .587 .738 r
.7839 .32167 .78749 .33179 .79439 .32598 .7909 .317 Mtetra
.7 .615 .758 r
.7909 .317 .79439 .32598 .8013 .32016 .79791 .31232 Mtetra
.715 .648 .781 r
.79791 .31232 .8013 .32016 .8082 .31433 .80492 .30762 Mtetra
.732 .687 .807 r
.80492 .30762 .8082 .31433 .81511 .30848 .81195 .30292 Mtetra
.75 .735 .839 r
.81195 .30292 .81511 .30848 .82202 .30264 .81898 .29821 Mtetra
.625 .744 .932 r
.17625 .50629 .18029 .50981 .18581 .5101 .18197 .50478 Mtetra
.627 .655 .858 r
.18197 .50478 .18581 .5101 .19135 .51039 .18769 .50326 Mtetra
.619 .591 .8 r
.18769 .50326 .19135 .51039 .19692 .51068 .19343 .50175 Mtetra
.61 .546 .758 r
.19343 .50175 .19692 .51068 .2025 .51097 .19919 .50022 Mtetra
.602 .513 .726 r
.19919 .50022 .2025 .51097 .2081 .51124 .20496 .49869 Mtetra
.595 .487 .701 r
.20496 .49869 .2081 .51124 .21373 .51151 .21074 .49716 Mtetra
.59 .468 .682 r
.21074 .49716 .21373 .51151 .21938 .51176 .21654 .49562 Mtetra
.585 .452 .666 r
.21654 .49562 .21938 .51176 .22504 .512 .22236 .49407 Mtetra
.581 .439 .653 r
.22236 .49407 .22504 .512 .23073 .51223 .22819 .49252 Mtetra
.577 .428 .642 r
.22819 .49252 .23073 .51223 .23645 .51243 .23403 .49095 Mtetra
.574 .419 .633 r
.23403 .49095 .23645 .51243 .24218 .51261 .23989 .48938 Mtetra
.572 .412 .625 r
.23989 .48938 .24218 .51261 .24794 .51277 .24576 .4878 Mtetra
.57 .405 .619 r
.24576 .4878 .24794 .51277 .25372 .5129 .25165 .48622 Mtetra
.568 .399 .613 r
.25165 .48622 .25372 .5129 .25952 .513 .25755 .48462 Mtetra
.566 .394 .608 r
.25755 .48462 .25952 .513 .26534 .51308 .26347 .48301 Mtetra
.565 .39 .603 r
.26347 .48301 .26534 .51308 .27119 .51312 .26941 .4814 Mtetra
.563 .386 .599 r
.26941 .4814 .27119 .51312 .27706 .51312 .27535 .47977 Mtetra
.562 .382 .596 r
.27535 .47977 .27706 .51312 .28295 .51309 .28132 .47814 Mtetra
.561 .379 .592 r
.28132 .47814 .28295 .51309 .28887 .51302 .2873 .47649 Mtetra
.56 .376 .59 r
.2873 .47649 .28887 .51302 .29481 .51291 .29329 .47483 Mtetra
.559 .374 .587 r
.29329 .47483 .29481 .51291 .30077 .51275 .29931 .47316 Mtetra
.558 .372 .585 r
.29931 .47316 .30077 .51275 .30676 .51255 .30533 .47147 Mtetra
.557 .37 .582 r
.30533 .47147 .30676 .51255 .31277 .51231 .31137 .46978 Mtetra
.557 .368 .58 r
.31137 .46978 .31277 .51231 .3188 .51201 .31743 .46807 Mtetra
.556 .366 .579 r
.31743 .46807 .3188 .51201 .32486 .51166 .3235 .46635 Mtetra
.556 .364 .577 r
.3235 .46635 .32486 .51166 .33094 .51126 .32959 .46461 Mtetra
.555 .363 .575 r
.32959 .46461 .33094 .51126 .33704 .5108 .3357 .46286 Mtetra
.555 .362 .574 r
.3357 .46286 .33704 .5108 .34316 .51029 .34182 .4611 Mtetra
.554 .361 .573 r
.34182 .4611 .34316 .51029 .34931 .50972 .34795 .45932 Mtetra
.554 .359 .572 r
.34795 .45932 .34931 .50972 .35548 .50909 .3541 .45753 Mtetra
.554 .358 .571 r
.3541 .45753 .35548 .50909 .36167 .50839 .36027 .45572 Mtetra
.553 .358 .57 r
.36027 .45572 .36167 .50839 .36789 .50764 .36646 .4539 Mtetra
.553 .357 .569 r
.36646 .4539 .36789 .50764 .37413 .50681 .37265 .45206 Mtetra
.553 .356 .568 r
.37265 .45206 .37413 .50681 .38039 .50593 .37887 .4502 Mtetra
.553 .355 .567 r
.37887 .4502 .38039 .50593 .38667 .50497 .3851 .44833 Mtetra
.552 .355 .567 r
.3851 .44833 .38667 .50497 .39297 .50394 .39134 .44645 Mtetra
.552 .354 .566 r
.39134 .44645 .39297 .50394 .39929 .50285 .39761 .44454 Mtetra
.552 .354 .565 r
.39761 .44454 .39929 .50285 .40564 .50168 .40388 .44262 Mtetra
.552 .353 .565 r
.40388 .44262 .40564 .50168 .412 .50044 .41018 .44068 Mtetra
.552 .353 .564 r
.41018 .44068 .412 .50044 .41839 .49913 .41648 .43873 Mtetra
.552 .352 .564 r
.41648 .43873 .41839 .49913 .4248 .49774 .42281 .43676 Mtetra
.42281 .43676 .4248 .49774 .43122 .49628 .42915 .43477 Mtetra
.552 .352 .563 r
.42915 .43477 .43122 .49628 .43767 .49474 .4355 .43276 Mtetra
.4355 .43276 .43767 .49474 .44413 .49312 .44188 .43074 Mtetra
.551 .351 .563 r
.44188 .43074 .44413 .49312 .45062 .49142 .44826 .4287 Mtetra
.44826 .4287 .45062 .49142 .45712 .48965 .45467 .42664 Mtetra
.552 .351 .562 r
.45467 .42664 .45712 .48965 .46364 .4878 .46108 .42456 Mtetra
.46108 .42456 .46364 .4878 .47018 .48587 .46752 .42246 Mtetra
.46752 .42246 .47018 .48587 .47673 .48386 .47397 .42035 Mtetra
.47397 .42035 .47673 .48386 .48331 .48177 .48043 .41822 Mtetra
.48043 .41822 .48331 .48177 .4899 .4796 .48691 .41607 Mtetra
.48691 .41607 .4899 .4796 .4965 .47735 .49341 .4139 Mtetra
.49341 .4139 .4965 .47735 .50312 .47502 .49992 .41171 Mtetra
.552 .352 .562 r
.49992 .41171 .50312 .47502 .50976 .47261 .50645 .4095 Mtetra
.552 .352 .563 r
.50645 .4095 .50976 .47261 .51641 .47012 .51299 .40728 Mtetra
.51299 .40728 .51641 .47012 .52308 .46755 .51955 .40504 Mtetra
.553 .352 .563 r
.51955 .40504 .52308 .46755 .52976 .4649 .52612 .40278 Mtetra
.553 .353 .563 r
.52612 .40278 .52976 .4649 .53645 .46217 .53271 .4005 Mtetra
.553 .353 .564 r
.53271 .4005 .53645 .46217 .54316 .45937 .53931 .3982 Mtetra
.553 .354 .564 r
.53931 .3982 .54316 .45937 .54988 .45649 .54593 .39589 Mtetra
.554 .354 .564 r
.54593 .39589 .54988 .45649 .55662 .45353 .55257 .39355 Mtetra
.554 .355 .565 r
.55257 .39355 .55662 .45353 .56337 .4505 .55922 .3912 Mtetra
.55922 .3912 .56337 .4505 .57012 .44739 .56588 .38884 Mtetra
.554 .356 .566 r
.56588 .38884 .57012 .44739 .57689 .4442 .57256 .38645 Mtetra
.555 .356 .567 r
.57256 .38645 .57689 .4442 .58367 .44095 .57926 .38405 Mtetra
.555 .357 .567 r
.57926 .38405 .58367 .44095 .59047 .43762 .58597 .38163 Mtetra
.556 .358 .568 r
.58597 .38163 .59047 .43762 .59727 .43422 .59269 .37919 Mtetra
.556 .359 .569 r
.59269 .37919 .59727 .43422 .60408 .43075 .59943 .37674 Mtetra
.557 .36 .57 r
.59943 .37674 .60408 .43075 .6109 .42721 .60619 .37426 Mtetra
.557 .361 .571 r
.60619 .37426 .6109 .42721 .61773 .42361 .61296 .37178 Mtetra
.558 .362 .572 r
.61296 .37178 .61773 .42361 .62458 .41994 .61974 .36927 Mtetra
.558 .364 .573 r
.61974 .36927 .62458 .41994 .63142 .41621 .62654 .36675 Mtetra
.559 .365 .574 r
.62654 .36675 .63142 .41621 .63828 .41241 .63336 .36422 Mtetra
.56 .366 .576 r
.63336 .36422 .63828 .41241 .64515 .40856 .64019 .36167 Mtetra
.56 .368 .577 r
.64019 .36167 .64515 .40856 .65202 .40464 .64704 .3591 Mtetra
.561 .37 .579 r
.64704 .3591 .65202 .40464 .6589 .40067 .6539 .35652 Mtetra
.562 .372 .581 r
.6539 .35652 .6589 .40067 .66579 .39664 .66078 .35392 Mtetra
.563 .374 .583 r
.66078 .35392 .66579 .39664 .67269 .39256 .66767 .35131 Mtetra
.564 .376 .585 r
.66767 .35131 .67269 .39256 .67959 .38843 .67457 .34869 Mtetra
.565 .379 .587 r
.67457 .34869 .67959 .38843 .6865 .38425 .68149 .34605 Mtetra
.567 .382 .59 r
.68149 .34605 .6865 .38425 .69342 .38002 .68843 .3434 Mtetra
.568 .385 .593 r
.68843 .3434 .69342 .38002 .70034 .37574 .69538 .34073 Mtetra
.57 .388 .596 r
.69538 .34073 .70034 .37574 .70727 .37142 .70235 .33806 Mtetra
.571 .392 .599 r
.70235 .33806 .70727 .37142 .71421 .36706 .70933 .33537 Mtetra
.573 .396 .603 r
.70933 .33537 .71421 .36706 .72115 .36266 .71633 .33266 Mtetra
.575 .401 .608 r
.71633 .33266 .72115 .36266 .7281 .35822 .72334 .32995 Mtetra
.578 .406 .613 r
.72334 .32995 .7281 .35822 .73505 .35375 .73037 .32722 Mtetra
.581 .413 .619 r
.73037 .32722 .73505 .35375 .74201 .34925 .73741 .32449 Mtetra
.584 .42 .625 r
.73741 .32449 .74201 .34925 .74898 .34472 .74447 .32174 Mtetra
.587 .428 .633 r
.74447 .32174 .74898 .34472 .75595 .34015 .75155 .31898 Mtetra
.591 .438 .642 r
.75155 .31898 .75595 .34015 .76293 .33556 .75864 .31622 Mtetra
.596 .449 .652 r
.75864 .31622 .76293 .33556 .76991 .33095 .76574 .31344 Mtetra
.602 .463 .665 r
.76574 .31344 .76991 .33095 .7769 .32632 .77286 .31065 Mtetra
.608 .48 .68 r
.77286 .31065 .7769 .32632 .7839 .32167 .78 .30786 Mtetra
.616 .5 .699 r
.78 .30786 .7839 .32167 .7909 .317 .78715 .30505 Mtetra
.626 .527 .722 r
.78715 .30505 .7909 .317 .79791 .31232 .79432 .30224 Mtetra
.637 .561 .752 r
.79432 .30224 .79791 .31232 .80492 .30762 .8015 .29942 Mtetra
.652 .608 .792 r
.8015 .29942 .80492 .30762 .81195 .30292 .8087 .2966 Mtetra
.668 .672 .845 r
.8087 .2966 .81195 .30292 .81898 .29821 .81592 .29377 Mtetra
.739 .766 .875 r
.1722 .50276 .17625 .50629 .18197 .50478 .17812 .49931 Mtetra
.713 .68 .817 r
.17812 .49931 .18197 .50478 .18769 .50326 .18405 .49586 Mtetra
.688 .617 .771 r
.18405 .49586 .18769 .50326 .19343 .50175 .18999 .49242 Mtetra
.669 .571 .736 r
.18999 .49242 .19343 .50175 .19919 .50022 .19593 .48897 Mtetra
.653 .537 .71 r
.19593 .48897 .19919 .50022 .20496 .49869 .20188 .48552 Mtetra
.64 .51 .688 r
.20188 .48552 .20496 .49869 .21074 .49716 .20784 .48208 Mtetra
.63 .489 .671 r
.20784 .48208 .21074 .49716 .21654 .49562 .2138 .47864 Mtetra
.621 .471 .658 r
.2138 .47864 .21654 .49562 .22236 .49407 .21978 .4752 Mtetra
.614 .457 .646 r
.21978 .4752 .22236 .49407 .22819 .49252 .22575 .47178 Mtetra
.607 .445 .636 r
.22575 .47178 .22819 .49252 .23403 .49095 .23174 .46836 Mtetra
.602 .435 .628 r
.23174 .46836 .23403 .49095 .23989 .48938 .23773 .46495 Mtetra
.597 .426 .621 r
.23773 .46495 .23989 .48938 .24576 .4878 .24373 .46156 Mtetra
.593 .418 .615 r
.24373 .46156 .24576 .4878 .25165 .48622 .24974 .45817 Mtetra
.589 .412 .609 r
.24974 .45817 .25165 .48622 .25755 .48462 .25575 .45481 Mtetra
.586 .406 .604 r
.25575 .45481 .25755 .48462 .26347 .48301 .26177 .45146 Mtetra
.583 .401 .6 r
.26177 .45146 .26347 .48301 .26941 .4814 .2678 .44812 Mtetra
.581 .396 .596 r
.2678 .44812 .26941 .4814 .27535 .47977 .27383 .44481 Mtetra
.578 .392 .593 r
.27383 .44481 .27535 .47977 .28132 .47814 .27987 .44151 Mtetra
.576 .388 .59 r
.27987 .44151 .28132 .47814 .2873 .47649 .28592 .43824 Mtetra
.574 .385 .587 r
.28592 .43824 .2873 .47649 .29329 .47483 .29197 .43498 Mtetra
.572 .382 .584 r
.29197 .43498 .29329 .47483 .29931 .47316 .29804 .43175 Mtetra
.571 .379 .582 r
.29804 .43175 .29931 .47316 .30533 .47147 .30411 .42855 Mtetra
.569 .376 .58 r
.30411 .42855 .30533 .47147 .31137 .46978 .31018 .42537 Mtetra
.568 .374 .578 r
.31018 .42537 .31137 .46978 .31743 .46807 .31627 .42222 Mtetra
.567 .372 .576 r
.31627 .42222 .31743 .46807 .3235 .46635 .32236 .4191 Mtetra
.565 .37 .575 r
.32236 .4191 .3235 .46635 .32959 .46461 .32846 .416 Mtetra
.564 .368 .573 r
.32846 .416 .32959 .46461 .3357 .46286 .33457 .41294 Mtetra
.563 .366 .572 r
.33457 .41294 .3357 .46286 .34182 .4611 .34068 .40991 Mtetra
.562 .364 .571 r
.34068 .40991 .34182 .4611 .34795 .45932 .3468 .40691 Mtetra
.561 .363 .569 r
.3468 .40691 .34795 .45932 .3541 .45753 .35294 .40394 Mtetra
.56 .362 .568 r
.35294 .40394 .3541 .45753 .36027 .45572 .35908 .40101 Mtetra
.56 .36 .567 r
.35908 .40101 .36027 .45572 .36646 .4539 .36523 .39811 Mtetra
.559 .359 .567 r
.36523 .39811 .36646 .4539 .37265 .45206 .37138 .39525 Mtetra
.558 .358 .566 r
.37138 .39525 .37265 .45206 .37887 .4502 .37755 .39242 Mtetra
.557 .357 .565 r
.37755 .39242 .37887 .4502 .3851 .44833 .38373 .38963 Mtetra
.557 .356 .564 r
.38373 .38963 .3851 .44833 .39134 .44645 .38992 .38688 Mtetra
.556 .355 .564 r
.38992 .38688 .39134 .44645 .39761 .44454 .39611 .38417 Mtetra
.556 .354 .563 r
.39611 .38417 .39761 .44454 .40388 .44262 .40232 .38149 Mtetra
.555 .354 .563 r
.40232 .38149 .40388 .44262 .41018 .44068 .40854 .37886 Mtetra
.554 .353 .562 r
.40854 .37886 .41018 .44068 .41648 .43873 .41477 .37626 Mtetra
.554 .352 .562 r
.41477 .37626 .41648 .43873 .42281 .43676 .42101 .37371 Mtetra
.553 .352 .561 r
.42101 .37371 .42281 .43676 .42915 .43477 .42726 .3712 Mtetra
.553 .351 .561 r
.42726 .3712 .42915 .43477 .4355 .43276 .43352 .36873 Mtetra
.43352 .36873 .4355 .43276 .44188 .43074 .43979 .3663 Mtetra
.552 .35 .56 r
.43979 .3663 .44188 .43074 .44826 .4287 .44608 .36391 Mtetra
.44608 .36391 .44826 .4287 .45467 .42664 .45238 .36157 Mtetra
.551 .349 .56 r
.45238 .36157 .45467 .42664 .46108 .42456 .45869 .35926 Mtetra
.45869 .35926 .46108 .42456 .46752 .42246 .46502 .357 Mtetra
.46502 .357 .46752 .42246 .47397 .42035 .47136 .35479 Mtetra
.551 .348 .56 r
.47136 .35479 .47397 .42035 .48043 .41822 .47771 .35262 Mtetra
.55 .348 .56 r
.47771 .35262 .48043 .41822 .48691 .41607 .48408 .35049 Mtetra
.48408 .35049 .48691 .41607 .49341 .4139 .49046 .3484 Mtetra
.49046 .3484 .49341 .4139 .49992 .41171 .49685 .34636 Mtetra
.549 .348 .56 r
.49685 .34636 .49992 .41171 .50645 .4095 .50327 .34435 Mtetra
.50327 .34435 .50645 .4095 .51299 .40728 .50969 .3424 Mtetra
.50969 .3424 .51299 .40728 .51955 .40504 .51614 .34048 Mtetra
.51614 .34048 .51955 .40504 .52612 .40278 .5226 .33861 Mtetra
.5226 .33861 .52612 .40278 .53271 .4005 .52907 .33678 Mtetra
.549 .348 .561 r
.52907 .33678 .53271 .4005 .53931 .3982 .53556 .33499 Mtetra
.548 .348 .561 r
.53556 .33499 .53931 .3982 .54593 .39589 .54208 .33324 Mtetra
.54208 .33324 .54593 .39589 .55257 .39355 .5486 .33154 Mtetra
.548 .348 .562 r
.5486 .33154 .55257 .39355 .55922 .3912 .55515 .32987 Mtetra
.548 .349 .562 r
.55515 .32987 .55922 .3912 .56588 .38884 .56171 .32825 Mtetra
.548 .349 .563 r
.56171 .32825 .56588 .38884 .57256 .38645 .5683 .32667 Mtetra
.548 .349 .564 r
.5683 .32667 .57256 .38645 .57926 .38405 .5749 .32512 Mtetra
.548 .35 .564 r
.5749 .32512 .57926 .38405 .58597 .38163 .58152 .32361 Mtetra
.548 .35 .565 r
.58152 .32361 .58597 .38163 .59269 .37919 .58816 .32215 Mtetra
.548 .351 .566 r
.58816 .32215 .59269 .37919 .59943 .37674 .59483 .32071 Mtetra
.548 .351 .567 r
.59483 .32071 .59943 .37674 .60619 .37426 .60151 .31932 Mtetra
.548 .352 .567 r
.60151 .31932 .60619 .37426 .61296 .37178 .60821 .31796 Mtetra
.548 .353 .568 r
.60821 .31796 .61296 .37178 .61974 .36927 .61494 .31664 Mtetra
.548 .354 .57 r
.61494 .31664 .61974 .36927 .62654 .36675 .62168 .31535 Mtetra
.548 .355 .571 r
.62168 .31535 .62654 .36675 .63336 .36422 .62845 .31409 Mtetra
.548 .356 .572 r
.62845 .31409 .63336 .36422 .64019 .36167 .63524 .31286 Mtetra
.548 .357 .574 r
.63524 .31286 .64019 .36167 .64704 .3591 .64205 .31167 Mtetra
.548 .358 .575 r
.64205 .31167 .64704 .3591 .6539 .35652 .64889 .31051 Mtetra
.549 .359 .577 r
.64889 .31051 .6539 .35652 .66078 .35392 .65574 .30937 Mtetra
.549 .361 .579 r
.65574 .30937 .66078 .35392 .66767 .35131 .66262 .30827 Mtetra
.549 .363 .581 r
.66262 .30827 .66767 .35131 .67457 .34869 .66953 .30719 Mtetra
.549 .365 .583 r
.66953 .30719 .67457 .34869 .68149 .34605 .67646 .30614 Mtetra
.55 .367 .586 r
.67646 .30614 .68149 .34605 .68843 .3434 .68341 .30511 Mtetra
.55 .369 .588 r
.68341 .30511 .68843 .3434 .69538 .34073 .69038 .3041 Mtetra
.551 .372 .592 r
.69038 .3041 .69538 .34073 .70235 .33806 .69738 .30312 Mtetra
.551 .375 .595 r
.69738 .30312 .70235 .33806 .70933 .33537 .70441 .30216 Mtetra
.552 .378 .599 r
.70441 .30216 .70933 .33537 .71633 .33266 .71146 .30122 Mtetra
.553 .382 .603 r
.71146 .30122 .71633 .33266 .72334 .32995 .71853 .3003 Mtetra
.554 .386 .608 r
.71853 .3003 .72334 .32995 .73037 .32722 .72563 .29939 Mtetra
.554 .391 .614 r
.72563 .29939 .73037 .32722 .73741 .32449 .73276 .2985 Mtetra
.556 .397 .621 r
.73276 .2985 .73741 .32449 .74447 .32174 .73991 .29762 Mtetra
.557 .403 .628 r
.73991 .29762 .74447 .32174 .75155 .31898 .74709 .29676 Mtetra
.558 .411 .637 r
.74709 .29676 .75155 .31898 .75864 .31622 .75429 .2959 Mtetra
.56 .42 .648 r
.75429 .2959 .75864 .31622 .76574 .31344 .76152 .29506 Mtetra
.562 .432 .661 r
.76152 .29506 .76574 .31344 .77286 .31065 .76877 .29423 Mtetra
.564 .446 .677 r
.76877 .29423 .77286 .31065 .78 .30786 .77605 .2934 Mtetra
.567 .464 .696 r
.77605 .2934 .78 .30786 .78715 .30505 .78336 .29257 Mtetra
.569 .486 .722 r
.78336 .29257 .78715 .30505 .79432 .30224 .79069 .29175 Mtetra
.572 .517 .755 r
.79069 .29175 .79432 .30224 .8015 .29942 .79805 .29094 Mtetra
.573 .558 .8 r
.79805 .29094 .8015 .29942 .8087 .2966 .80544 .29012 Mtetra
.569 .618 .861 r
.80544 .29012 .8087 .2966 .81592 .29377 .81285 .2893 Mtetra
.788 .769 .836 r
.16814 .49921 .1722 .50276 .17812 .49931 .17422 .49432 Mtetra
.763 .709 .802 r
.17422 .49432 .17812 .49931 .18405 .49586 .1803 .48942 Mtetra
.74 .661 .772 r
.1803 .48942 .18405 .49586 .18999 .49242 .18639 .48453 Mtetra
.72 .622 .747 r
.18639 .48453 .18999 .49242 .19593 .48897 .19248 .47965 Mtetra
.703 .59 .726 r
.19248 .47965 .19593 .48897 .20188 .48552 .19857 .47478 Mtetra
.689 .563 .708 r
.19857 .47478 .20188 .48552 .20784 .48208 .20466 .46992 Mtetra
.676 .541 .693 r
.20466 .46992 .20784 .48208 .2138 .47864 .21075 .46507 Mtetra
.665 .523 .68 r
.21075 .46507 .2138 .47864 .21978 .4752 .21685 .46025 Mtetra
.656 .507 .669 r
.21685 .46025 .21978 .4752 .22575 .47178 .22294 .45544 Mtetra
.648 .493 .66 r
.22294 .45544 .22575 .47178 .23174 .46836 .22904 .45066 Mtetra
.64 .481 .651 r
.22904 .45066 .23174 .46836 .23773 .46495 .23514 .44591 Mtetra
.634 .47 .644 r
.23514 .44591 .23773 .46495 .24373 .46156 .24123 .44118 Mtetra
.628 .461 .637 r
.24123 .44118 .24373 .46156 .24974 .45817 .24733 .43648 Mtetra
.622 .452 .631 r
.24733 .43648 .24974 .45817 .25575 .45481 .25343 .43182 Mtetra
.618 .445 .626 r
.25343 .43182 .25575 .45481 .26177 .45146 .25953 .4272 Mtetra
.613 .438 .621 r
.25953 .4272 .26177 .45146 .2678 .44812 .26563 .42262 Mtetra
.609 .432 .617 r
.26563 .42262 .2678 .44812 .27383 .44481 .27173 .41807 Mtetra
.606 .426 .613 r
.27173 .41807 .27383 .44481 .27987 .44151 .27783 .41358 Mtetra
.602 .421 .609 r
.27783 .41358 .27987 .44151 .28592 .43824 .28393 .40912 Mtetra
.599 .416 .606 r
.28393 .40912 .28592 .43824 .29197 .43498 .29003 .40472 Mtetra
.596 .412 .603 r
.29003 .40472 .29197 .43498 .29804 .43175 .29614 .40037 Mtetra
.594 .408 .6 r
.29614 .40037 .29804 .43175 .30411 .42855 .30224 .39607 Mtetra
.591 .405 .598 r
.30224 .39607 .30411 .42855 .31018 .42537 .30835 .39183 Mtetra
.589 .401 .595 r
.30835 .39183 .31018 .42537 .31627 .42222 .31445 .38764 Mtetra
.587 .398 .593 r
.31445 .38764 .31627 .42222 .32236 .4191 .32056 .38351 Mtetra
.585 .395 .591 r
.32056 .38351 .32236 .4191 .32846 .416 .32667 .37945 Mtetra
.583 .392 .589 r
.32667 .37945 .32846 .416 .33457 .41294 .33278 .37545 Mtetra
.581 .39 .588 r
.33278 .37545 .33457 .41294 .34068 .40991 .3389 .37151 Mtetra
.579 .388 .586 r
.3389 .37151 .34068 .40991 .3468 .40691 .34502 .36764 Mtetra
.577 .385 .585 r
.34502 .36764 .3468 .40691 .35294 .40394 .35114 .36383 Mtetra
.576 .383 .583 r
.35114 .36383 .35294 .40394 .35908 .40101 .35726 .3601 Mtetra
.574 .381 .582 r
.35726 .3601 .35908 .40101 .36523 .39811 .36339 .35644 Mtetra
.573 .379 .581 r
.36339 .35644 .36523 .39811 .37138 .39525 .36952 .35285 Mtetra
.572 .378 .58 r
.36952 .35285 .37138 .39525 .37755 .39242 .37566 .34934 Mtetra
.57 .376 .579 r
.37566 .34934 .37755 .39242 .38373 .38963 .3818 .3459 Mtetra
.569 .375 .578 r
.3818 .3459 .38373 .38963 .38992 .38688 .38795 .34253 Mtetra
.568 .373 .577 r
.38795 .34253 .38992 .38688 .39611 .38417 .3941 .33925 Mtetra
.567 .372 .576 r
.3941 .33925 .39611 .38417 .40232 .38149 .40026 .33604 Mtetra
.566 .371 .576 r
.40026 .33604 .40232 .38149 .40854 .37886 .40643 .33291 Mtetra
.565 .369 .575 r
.40643 .33291 .40854 .37886 .41477 .37626 .4126 .32987 Mtetra
.564 .368 .575 r
.4126 .32987 .41477 .37626 .42101 .37371 .41878 .3269 Mtetra
.563 .367 .574 r
.41878 .3269 .42101 .37371 .42726 .3712 .42497 .32402 Mtetra
.562 .366 .574 r
.42497 .32402 .42726 .3712 .43352 .36873 .43117 .32122 Mtetra
.561 .365 .573 r
.43117 .32122 .43352 .36873 .43979 .3663 .43737 .31851 Mtetra
.56 .364 .573 r
.43737 .31851 .43979 .3663 .44608 .36391 .44359 .31588 Mtetra
.559 .364 .572 r
.44359 .31588 .44608 .36391 .45238 .36157 .44982 .31333 Mtetra
.558 .363 .572 r
.44982 .31333 .45238 .36157 .45869 .35926 .45605 .31087 Mtetra
.557 .362 .572 r
.45605 .31087 .45869 .35926 .46502 .357 .4623 .3085 Mtetra
.557 .361 .572 r
.4623 .3085 .46502 .357 .47136 .35479 .46856 .30621 Mtetra
.556 .361 .572 r
.46856 .30621 .47136 .35479 .47771 .35262 .47484 .30401 Mtetra
.555 .36 .572 r
.47484 .30401 .47771 .35262 .48408 .35049 .48113 .30189 Mtetra
.554 .36 .572 r
.48113 .30189 .48408 .35049 .49046 .3484 .48743 .29986 Mtetra
.554 .359 .572 r
.48743 .29986 .49046 .3484 .49685 .34636 .49374 .29791 Mtetra
.553 .359 .572 r
.49374 .29791 .49685 .34636 .50327 .34435 .50007 .29605 Mtetra
.552 .359 .572 r
.50007 .29605 .50327 .34435 .50969 .3424 .50642 .29428 Mtetra
.552 .358 .572 r
.50642 .29428 .50969 .3424 .51614 .34048 .51278 .29259 Mtetra
.551 .358 .572 r
.51278 .29259 .51614 .34048 .5226 .33861 .51916 .29099 Mtetra
.551 .358 .573 r
.51916 .29099 .5226 .33861 .52907 .33678 .52555 .28947 Mtetra
.55 .358 .573 r
.52555 .28947 .52907 .33678 .53556 .33499 .53197 .28804 Mtetra
.549 .358 .574 r
.53197 .28804 .53556 .33499 .54208 .33324 .5384 .28669 Mtetra
.5384 .28669 .54208 .33324 .5486 .33154 .54485 .28542 Mtetra
.548 .358 .575 r
.54485 .28542 .5486 .33154 .55515 .32987 .55133 .28424 Mtetra
.55133 .28424 .55515 .32987 .56171 .32825 .55782 .28314 Mtetra
.547 .358 .576 r
.55782 .28314 .56171 .32825 .5683 .32667 .56433 .28211 Mtetra
.547 .358 .577 r
.56433 .28211 .5683 .32667 .5749 .32512 .57087 .28117 Mtetra
.546 .358 .577 r
.57087 .28117 .5749 .32512 .58152 .32361 .57743 .2803 Mtetra
.546 .358 .578 r
.57743 .2803 .58152 .32361 .58816 .32215 .58401 .27952 Mtetra
.545 .359 .579 r
.58401 .27952 .58816 .32215 .59483 .32071 .59062 .27881 Mtetra
.545 .359 .58 r
.59062 .27881 .59483 .32071 .60151 .31932 .59724 .27817 Mtetra
.544 .36 .581 r
.59724 .27817 .60151 .31932 .60821 .31796 .6039 .27761 Mtetra
.544 .36 .583 r
.6039 .27761 .60821 .31796 .61494 .31664 .61058 .27712 Mtetra
.543 .361 .584 r
.61058 .27712 .61494 .31664 .62168 .31535 .61728 .2767 Mtetra
.543 .362 .586 r
.61728 .2767 .62168 .31535 .62845 .31409 .62402 .27635 Mtetra
.543 .363 .587 r
.62402 .27635 .62845 .31409 .63524 .31286 .63077 .27607 Mtetra
.542 .364 .589 r
.63077 .27607 .63524 .31286 .64205 .31167 .63756 .27585 Mtetra
.542 .365 .591 r
.63756 .27585 .64205 .31167 .64889 .31051 .64438 .2757 Mtetra
.541 .366 .593 r
.64438 .2757 .64889 .31051 .65574 .30937 .65122 .27561 Mtetra
.541 .368 .596 r
.65122 .27561 .65574 .30937 .66262 .30827 .65809 .27558 Mtetra
.54 .369 .598 r
.65809 .27558 .66262 .30827 .66953 .30719 .66499 .2756 Mtetra
.54 .371 .601 r
.66499 .2756 .66953 .30719 .67646 .30614 .67192 .27569 Mtetra
.539 .373 .604 r
.67192 .27569 .67646 .30614 .68341 .30511 .67889 .27583 Mtetra
.539 .375 .608 r
.67889 .27583 .68341 .30511 .69038 .3041 .68588 .27602 Mtetra
.538 .378 .612 r
.68588 .27602 .69038 .3041 .69738 .30312 .6929 .27626 Mtetra
.538 .381 .616 r
.6929 .27626 .69738 .30312 .70441 .30216 .69996 .27655 Mtetra
.537 .384 .621 r
.69996 .27655 .70441 .30216 .71146 .30122 .70704 .27688 Mtetra
.537 .388 .626 r
.70704 .27688 .71146 .30122 .71853 .3003 .71416 .27725 Mtetra
.536 .392 .632 r
.71416 .27725 .71853 .3003 .72563 .29939 .72132 .27767 Mtetra
.535 .397 .639 r
.72132 .27767 .72563 .29939 .73276 .2985 .7285 .27812 Mtetra
.535 .402 .647 r
.7285 .27812 .73276 .2985 .73991 .29762 .73572 .27861 Mtetra
.534 .409 .656 r
.73572 .27861 .73991 .29762 .74709 .29676 .74297 .27913 Mtetra
.532 .417 .667 r
.74297 .27913 .74709 .29676 .75429 .2959 .75026 .27968 Mtetra
.531 .426 .679 r
.75026 .27968 .75429 .2959 .76152 .29506 .75758 .28026 Mtetra
.529 .436 .694 r
.75758 .28026 .76152 .29506 .76877 .29423 .76493 .28086 Mtetra
.527 .449 .712 r
.76493 .28086 .76877 .29423 .77605 .2934 .77232 .28149 Mtetra
.523 .465 .733 r
.77232 .28149 .77605 .2934 .78336 .29257 .77974 .28213 Mtetra
.517 .485 .76 r
.77974 .28213 .78336 .29257 .79069 .29175 .78719 .28278 Mtetra
.509 .51 .793 r
.78719 .28278 .79069 .29175 .79805 .29094 .79468 .28345 Mtetra
.495 .542 .834 r
.79468 .28345 .79805 .29094 .80544 .29012 .80221 .28413 Mtetra
.469 .583 .886 r
.80221 .28413 .80544 .29012 .81285 .2893 .80977 .28481 Mtetra
.8 .769 .824 r
.16405 .49565 .16814 .49921 .17422 .49432 .1702 .49025 Mtetra
.791 .748 .813 r
.1702 .49025 .17422 .49432 .1803 .48942 .17635 .48486 Mtetra
.782 .728 .802 r
.17635 .48486 .1803 .48942 .18639 .48453 .18249 .47947 Mtetra
.774 .71 .792 r
.18249 .47947 .18639 .48453 .19248 .47965 .18864 .47409 Mtetra
.765 .693 .783 r
.18864 .47409 .19248 .47965 .19857 .47478 .19479 .46872 Mtetra
.757 .677 .774 r
.19479 .46872 .19857 .47478 .20466 .46992 .20093 .46338 Mtetra
.749 .662 .765 r
.20093 .46338 .20466 .46992 .21075 .46507 .20708 .45805 Mtetra
.741 .649 .757 r
.20708 .45805 .21075 .46507 .21685 .46025 .21322 .45274 Mtetra
.734 .636 .75 r
.21322 .45274 .21685 .46025 .22294 .45544 .21937 .44746 Mtetra
.727 .624 .743 r
.21937 .44746 .22294 .45544 .22904 .45066 .22551 .44221 Mtetra
.721 .613 .736 r
.22551 .44221 .22904 .45066 .23514 .44591 .23165 .43699 Mtetra
.714 .602 .73 r
.23165 .43699 .23514 .44591 .24123 .44118 .23779 .4318 Mtetra
.708 .592 .724 r
.23779 .4318 .24123 .44118 .24733 .43648 .24393 .42666 Mtetra
.703 .583 .718 r
.24393 .42666 .24733 .43648 .25343 .43182 .25006 .42156 Mtetra
.697 .574 .713 r
.25006 .42156 .25343 .43182 .25953 .4272 .2562 .4165 Mtetra
.692 .566 .708 r
.2562 .4165 .25953 .4272 .26563 .42262 .26233 .41149 Mtetra
.687 .558 .704 r
.26233 .41149 .26563 .42262 .27173 .41807 .26846 .40652 Mtetra
.682 .551 .699 r
.26846 .40652 .27173 .41807 .27783 .41358 .27459 .40161 Mtetra
.677 .544 .695 r
.27459 .40161 .27783 .41358 .28393 .40912 .28072 .39676 Mtetra
.673 .537 .692 r
.28072 .39676 .28393 .40912 .29003 .40472 .28684 .39197 Mtetra
.668 .531 .688 r
.28684 .39197 .29003 .40472 .29614 .40037 .29297 .38723 Mtetra
.664 .525 .685 r
.29297 .38723 .29614 .40037 .30224 .39607 .29909 .38256 Mtetra
.66 .52 .681 r
.29909 .38256 .30224 .39607 .30835 .39183 .30522 .37795 Mtetra
.657 .514 .678 r
.30522 .37795 .30835 .39183 .31445 .38764 .31134 .37341 Mtetra
.653 .509 .676 r
.31134 .37341 .31445 .38764 .32056 .38351 .31746 .36895 Mtetra
.649 .505 .673 r
.31746 .36895 .32056 .38351 .32667 .37945 .32358 .36455 Mtetra
.646 .5 .671 r
.32358 .36455 .32667 .37945 .33278 .37545 .3297 .36023 Mtetra
.643 .496 .668 r
.3297 .36023 .33278 .37545 .3389 .37151 .33583 .35598 Mtetra
.639 .492 .666 r
.33583 .35598 .3389 .37151 .34502 .36764 .34195 .35181 Mtetra
.636 .488 .664 r
.34195 .35181 .34502 .36764 .35114 .36383 .34808 .34773 Mtetra
.633 .484 .662 r
.34808 .34773 .35114 .36383 .35726 .3601 .3542 .34372 Mtetra
.63 .48 .66 r
.3542 .34372 .35726 .3601 .36339 .35644 .36033 .3398 Mtetra
.627 .477 .659 r
.36033 .3398 .36339 .35644 .36952 .35285 .36646 .33596 Mtetra
.625 .474 .657 r
.36646 .33596 .36952 .35285 .37566 .34934 .37259 .33221 Mtetra
.622 .471 .656 r
.37259 .33221 .37566 .34934 .3818 .3459 .37873 .32855 Mtetra
.619 .468 .654 r
.37873 .32855 .3818 .3459 .38795 .34253 .38487 .32498 Mtetra
.617 .465 .653 r
.38487 .32498 .38795 .34253 .3941 .33925 .39102 .3215 Mtetra
.614 .462 .652 r
.39102 .3215 .3941 .33925 .40026 .33604 .39717 .31811 Mtetra
.612 .459 .651 r
.39717 .31811 .40026 .33604 .40643 .33291 .40332 .31481 Mtetra
.609 .457 .65 r
.40332 .31481 .40643 .33291 .4126 .32987 .40948 .31161 Mtetra
.607 .455 .649 r
.40948 .31161 .4126 .32987 .41878 .3269 .41565 .30851 Mtetra
.605 .452 .649 r
.41565 .30851 .41878 .3269 .42497 .32402 .42182 .3055 Mtetra
.602 .45 .648 r
.42182 .3055 .42497 .32402 .43117 .32122 .42801 .30258 Mtetra
.6 .448 .647 r
.42801 .30258 .43117 .32122 .43737 .31851 .4342 .29977 Mtetra
.598 .446 .647 r
.4342 .29977 .43737 .31851 .44359 .31588 .4404 .29705 Mtetra
.596 .445 .646 r
.4404 .29705 .44359 .31588 .44982 .31333 .4466 .29443 Mtetra
.594 .443 .646 r
.4466 .29443 .44982 .31333 .45605 .31087 .45282 .29191 Mtetra
.592 .441 .646 r
.45282 .29191 .45605 .31087 .4623 .3085 .45905 .2895 Mtetra
.59 .44 .646 r
.45905 .2895 .4623 .3085 .46856 .30621 .46529 .28718 Mtetra
.588 .438 .646 r
.46529 .28718 .46856 .30621 .47484 .30401 .47155 .28496 Mtetra
.586 .437 .646 r
.47155 .28496 .47484 .30401 .48113 .30189 .47781 .28284 Mtetra
.584 .436 .646 r
.47781 .28284 .48113 .30189 .48743 .29986 .48409 .28082 Mtetra
.582 .435 .646 r
.48409 .28082 .48743 .29986 .49374 .29791 .49039 .2789 Mtetra
.58 .433 .647 r
.49039 .2789 .49374 .29791 .50007 .29605 .4967 .27708 Mtetra
.578 .432 .647 r
.4967 .27708 .50007 .29605 .50642 .29428 .50302 .27537 Mtetra
.576 .432 .648 r
.50302 .27537 .50642 .29428 .51278 .29259 .50936 .27375 Mtetra
.574 .431 .648 r
.50936 .27375 .51278 .29259 .51916 .29099 .51572 .27223 Mtetra
.573 .43 .649 r
.51572 .27223 .51916 .29099 .52555 .28947 .52209 .27081 Mtetra
.571 .429 .65 r
.52209 .27081 .52555 .28947 .53197 .28804 .52849 .26949 Mtetra
.569 .429 .651 r
.52849 .26949 .53197 .28804 .5384 .28669 .5349 .26826 Mtetra
.567 .429 .652 r
.5349 .26826 .5384 .28669 .54485 .28542 .54133 .26713 Mtetra
.565 .428 .653 r
.54133 .26713 .54485 .28542 .55133 .28424 .54778 .2661 Mtetra
.564 .428 .654 r
.54778 .2661 .55133 .28424 .55782 .28314 .55426 .26516 Mtetra
.562 .428 .656 r
.55426 .26516 .55782 .28314 .56433 .28211 .56075 .26432 Mtetra
.56 .428 .657 r
.56075 .26432 .56433 .28211 .57087 .28117 .56727 .26357 Mtetra
.558 .428 .659 r
.56727 .26357 .57087 .28117 .57743 .2803 .57382 .26291 Mtetra
.556 .428 .661 r
.57382 .26291 .57743 .2803 .58401 .27952 .58038 .26235 Mtetra
.555 .428 .663 r
.58038 .26235 .58401 .27952 .59062 .27881 .58697 .26187 Mtetra
.553 .429 .665 r
.58697 .26187 .59062 .27881 .59724 .27817 .59359 .26148 Mtetra
.551 .43 .668 r
.59359 .26148 .59724 .27817 .6039 .27761 .60023 .26117 Mtetra
.549 .43 .67 r
.60023 .26117 .6039 .27761 .61058 .27712 .6069 .26095 Mtetra
.547 .431 .673 r
.6069 .26095 .61058 .27712 .61728 .2767 .6136 .26082 Mtetra
.545 .432 .676 r
.6136 .26082 .61728 .2767 .62402 .27635 .62032 .26076 Mtetra
.543 .433 .679 r
.62032 .26076 .62402 .27635 .63077 .27607 .62708 .26079 Mtetra
.541 .435 .682 r
.62708 .26079 .63077 .27607 .63756 .27585 .63386 .26089 Mtetra
.539 .436 .686 r
.63386 .26089 .63756 .27585 .64438 .2757 .64067 .26107 Mtetra
.537 .438 .69 r
.64067 .26107 .64438 .2757 .65122 .27561 .64751 .26132 Mtetra
.535 .44 .694 r
.64751 .26132 .65122 .27561 .65809 .27558 .65439 .26164 Mtetra
.533 .442 .699 r
.65439 .26164 .65809 .27558 .66499 .2756 .66129 .26204 Mtetra
.53 .445 .703 r
.66129 .26204 .66499 .2756 .67192 .27569 .66823 .2625 Mtetra
.528 .448 .709 r
.66823 .2625 .67192 .27569 .67889 .27583 .6752 .26302 Mtetra
.525 .451 .714 r
.6752 .26302 .67889 .27583 .68588 .27602 .6822 .26361 Mtetra
.523 .454 .721 r
.6822 .26361 .68588 .27602 .6929 .27626 .68924 .26425 Mtetra
.52 .458 .727 r
.68924 .26425 .6929 .27626 .69996 .27655 .69631 .26495 Mtetra
.517 .462 .734 r
.69631 .26495 .69996 .27655 .70704 .27688 .70342 .26571 Mtetra
.513 .467 .742 r
.70342 .26571 .70704 .27688 .71416 .27725 .71056 .26652 Mtetra
.51 .472 .751 r
.71056 .26652 .71416 .27725 .72132 .27767 .71773 .26737 Mtetra
.506 .478 .76 r
.71773 .26737 .72132 .27767 .7285 .27812 .72494 .26828 Mtetra
.501 .484 .77 r
.72494 .26828 .7285 .27812 .73572 .27861 .73219 .26922 Mtetra
.496 .491 .78 r
.73219 .26922 .73572 .27861 .74297 .27913 .73947 .2702 Mtetra
.491 .498 .792 r
.73947 .2702 .74297 .27913 .75026 .27968 .74679 .27122 Mtetra
.485 .506 .805 r
.74679 .27122 .75026 .27968 .75758 .28026 .75414 .27228 Mtetra
.477 .516 .818 r
.75414 .27228 .75758 .28026 .76493 .28086 .76154 .27336 Mtetra
.469 .526 .833 r
.76154 .27336 .76493 .28086 .77232 .28149 .76897 .27447 Mtetra
.459 .537 .849 r
.76897 .27447 .77232 .28149 .77974 .28213 .77643 .27561 Mtetra
.448 .548 .866 r
.77643 .27561 .77974 .28213 .78719 .28278 .78393 .27676 Mtetra
.434 .561 .884 r
.78393 .27676 .78719 .28278 .79468 .28345 .79148 .27793 Mtetra
.417 .575 .902 r
.79148 .27793 .79468 .28345 .80221 .28413 .79905 .27911 Mtetra
.396 .589 .92 r
.79905 .27911 .80221 .28413 .80977 .28481 .80667 .28031 Mtetra
.785 .769 .839 r
.15995 .49207 .16405 .49565 .1702 .49025 .16604 .48728 Mtetra
.795 .799 .855 r
.16604 .48728 .1702 .49025 .17635 .48486 .17214 .48248 Mtetra
.805 .831 .871 r
.17214 .48248 .17635 .48486 .18249 .47947 .17824 .47769 Mtetra
.813 .864 .886 r
.17824 .47769 .18249 .47947 .18864 .47409 .18434 .47291 Mtetra
.818 .899 .899 r
.18434 .47291 .18864 .47409 .19479 .46872 .19044 .46813 Mtetra
.817 .933 .907 r
.19044 .46813 .19479 .46872 .20093 .46338 .19654 .46336 Mtetra
.809 .963 .908 r
.19654 .46336 .20093 .46338 .20708 .45805 .20265 .45861 Mtetra
.788 .985 .898 r
.20265 .45861 .20708 .45805 .21322 .45274 .20876 .45388 Mtetra
.752 .993 .872 r
.20876 .45388 .21322 .45274 .21937 .44746 .21487 .44917 Mtetra
.697 .982 .826 r
.21487 .44917 .21937 .44746 .22551 .44221 .22098 .44448 Mtetra
.624 .949 .759 r
.22098 .44448 .22551 .44221 .23165 .43699 .22709 .43981 Mtetra
.537 .893 .676 r
.22709 .43981 .23165 .43699 .23779 .4318 .2332 .43517 Mtetra
.441 .822 .581 r
.2332 .43517 .23779 .4318 .24393 .42666 .23932 .43056 Mtetra
0 0 0 r
.23932 .43056 .24393 .42666 .25006 .42156 .24543 .42599 Mtetra
.24543 .42599 .25006 .42156 .2562 .4165 .25155 .42145 Mtetra
.25155 .42145 .2562 .4165 .26233 .41149 .25766 .41694 Mtetra
.25766 .41694 .26233 .41149 .26846 .40652 .26378 .41248 Mtetra
.26378 .41248 .26846 .40652 .27459 .40161 .2699 .40806 Mtetra
.02 0 0 r
.2699 .40806 .27459 .40161 .28072 .39676 .27602 .40368 Mtetra
.067 0 0 r
.27602 .40368 .28072 .39676 .28684 .39197 .28214 .39935 Mtetra
.108 0 0 r
.28214 .39935 .28684 .39197 .29297 .38723 .28827 .39507 Mtetra
.143 0 .035 r
.28827 .39507 .29297 .38723 .29909 .38256 .29439 .39084 Mtetra
.174 0 .068 r
.29439 .39084 .29909 .38256 .30522 .37795 .30052 .38666 Mtetra
.2 0 .097 r
.30052 .38666 .30522 .37795 .31134 .37341 .30664 .38254 Mtetra
.224 0 .123 r
.30664 .38254 .31134 .37341 .31746 .36895 .31277 .37848 Mtetra
.244 0 .145 r
.31277 .37848 .31746 .36895 .32358 .36455 .31891 .37447 Mtetra
.263 0 .164 r
.31891 .37447 .32358 .36455 .3297 .36023 .32504 .37052 Mtetra
.279 0 .182 r
.32504 .37052 .3297 .36023 .33583 .35598 .33118 .36664 Mtetra
.294 0 .197 r
.33118 .36664 .33583 .35598 .34195 .35181 .33732 .36281 Mtetra
.307 0 .211 r
.33732 .36281 .34195 .35181 .34808 .34773 .34346 .35906 Mtetra
.319 0 .224 r
.34346 .35906 .34808 .34773 .3542 .34372 .34961 .35537 Mtetra
.33 0 .235 r
.34961 .35537 .3542 .34372 .36033 .3398 .35576 .35175 Mtetra
.34 .006 .245 r
.35576 .35175 .36033 .3398 .36646 .33596 .36192 .3482 Mtetra
.349 .017 .254 r
.36192 .3482 .36646 .33596 .37259 .33221 .36808 .34472 Mtetra
.357 .028 .262 r
.36808 .34472 .37259 .33221 .37873 .32855 .37424 .34131 Mtetra
.365 .037 .27 r
.37424 .34131 .37873 .32855 .38487 .32498 .38041 .33798 Mtetra
.372 .045 .276 r
.38041 .33798 .38487 .32498 .39102 .3215 .38659 .33472 Mtetra
.379 .053 .283 r
.38659 .33472 .39102 .3215 .39717 .31811 .39278 .33153 Mtetra
.385 .061 .288 r
.39278 .33153 .39717 .31811 .40332 .31481 .39897 .32843 Mtetra
.39 .067 .293 r
.39897 .32843 .40332 .31481 .40948 .31161 .40517 .3254 Mtetra
.396 .074 .297 r
.40517 .3254 .40948 .31161 .41565 .30851 .41137 .32245 Mtetra
.401 .079 .302 r
.41137 .32245 .41565 .30851 .42182 .3055 .41759 .31958 Mtetra
.405 .084 .305 r
.41759 .31958 .42182 .3055 .42801 .30258 .42381 .31678 Mtetra
.409 .089 .308 r
.42381 .31678 .42801 .30258 .4342 .29977 .43004 .31407 Mtetra
.414 .094 .311 r
.43004 .31407 .4342 .29977 .4404 .29705 .43628 .31144 Mtetra
.417 .098 .314 r
.43628 .31144 .4404 .29705 .4466 .29443 .44254 .30889 Mtetra
.421 .101 .316 r
.44254 .30889 .4466 .29443 .45282 .29191 .4488 .30642 Mtetra
.424 .105 .318 r
.4488 .30642 .45282 .29191 .45905 .2895 .45507 .30404 Mtetra
.427 .108 .319 r
.45507 .30404 .45905 .2895 .46529 .28718 .46136 .30174 Mtetra
.43 .111 .321 r
.46136 .30174 .46529 .28718 .47155 .28496 .46766 .29952 Mtetra
.433 .113 .322 r
.46766 .29952 .47155 .28496 .47781 .28284 .47397 .29738 Mtetra
.436 .116 .322 r
.47397 .29738 .47781 .28284 .48409 .28082 .4803 .29532 Mtetra
.438 .117 .323 r
.4803 .29532 .48409 .28082 .49039 .2789 .48664 .29335 Mtetra
.441 .119 .323 r
.48664 .29335 .49039 .2789 .4967 .27708 .493 .29146 Mtetra
.443 .121 .323 r
.493 .29146 .4967 .27708 .50302 .27537 .49937 .28965 Mtetra
.445 .122 .323 r
.49937 .28965 .50302 .27537 .50936 .27375 .50576 .28793 Mtetra
.447 .123 .322 r
.50576 .28793 .50936 .27375 .51572 .27223 .51216 .28629 Mtetra
.449 .123 .321 r
.51216 .28629 .51572 .27223 .52209 .27081 .51858 .28472 Mtetra
.451 .124 .32 r
.51858 .28472 .52209 .27081 .52849 .26949 .52502 .28324 Mtetra
.452 .124 .318 r
.52502 .28324 .52849 .26949 .5349 .26826 .53148 .28184 Mtetra
.454 .124 .316 r
.53148 .28184 .5349 .26826 .54133 .26713 .53796 .28052 Mtetra
.455 .124 .314 r
.53796 .28052 .54133 .26713 .54778 .2661 .54445 .27928 Mtetra
.456 .123 .312 r
.54445 .27928 .54778 .2661 .55426 .26516 .55097 .27811 Mtetra
.457 .122 .309 r
.55097 .27811 .55426 .26516 .56075 .26432 .55751 .27702 Mtetra
.458 .121 .305 r
.55751 .27702 .56075 .26432 .56727 .26357 .56407 .27601 Mtetra
.459 .119 .302 r
.56407 .27601 .56727 .26357 .57382 .26291 .57065 .27508 Mtetra
.46 .117 .297 r
.57065 .27508 .57382 .26291 .58038 .26235 .57726 .27422 Mtetra
.46 .115 .293 r
.57726 .27422 .58038 .26235 .58697 .26187 .58389 .27343 Mtetra
.46 .112 .287 r
.58389 .27343 .58697 .26187 .59359 .26148 .59054 .27271 Mtetra
.461 .109 .281 r
.59054 .27271 .59359 .26148 .60023 .26117 .59721 .27207 Mtetra
.46 .105 .275 r
.59721 .27207 .60023 .26117 .6069 .26095 .60392 .27149 Mtetra
.46 .1 .267 r
.60392 .27149 .6069 .26095 .6136 .26082 .61064 .27098 Mtetra
.46 .096 .259 r
.61064 .27098 .6136 .26082 .62032 .26076 .6174 .27054 Mtetra
.459 .09 .25 r
.6174 .27054 .62032 .26076 .62708 .26079 .62418 .27016 Mtetra
.458 .083 .24 r
.62418 .27016 .62708 .26079 .63386 .26089 .63098 .26984 Mtetra
.456 .076 .228 r
.63098 .26984 .63386 .26089 .64067 .26107 .63782 .26959 Mtetra
.454 .068 .215 r
.63782 .26959 .64067 .26107 .64751 .26132 .64468 .2694 Mtetra
.452 .058 .2 r
.64468 .2694 .64751 .26132 .65439 .26164 .65157 .26926 Mtetra
.449 .047 .184 r
.65157 .26926 .65439 .26164 .66129 .26204 .65849 .26918 Mtetra
.445 .034 .165 r
.65849 .26918 .66129 .26204 .66823 .2625 .66544 .26915 Mtetra
.44 .02 .143 r
.66544 .26915 .66823 .2625 .6752 .26302 .67242 .26918 Mtetra
.435 .003 .118 r
.67242 .26918 .6752 .26302 .6822 .26361 .67943 .26925 Mtetra
.427 0 .089 r
.67943 .26925 .6822 .26361 .68924 .26425 .68648 .26937 Mtetra
.418 0 .055 r
.68648 .26937 .68924 .26425 .69631 .26495 .69355 .26954 Mtetra
.406 0 .016 r
.69355 .26954 .69631 .26495 .70342 .26571 .70065 .26975 Mtetra
.391 0 0 r
.70065 .26975 .70342 .26571 .71056 .26652 .70779 .27 Mtetra
.372 0 0 r
.70779 .27 .71056 .26652 .71773 .26737 .71495 .27029 Mtetra
.347 0 0 r
.71495 .27029 .71773 .26737 .72494 .26828 .72215 .27061 Mtetra
.315 0 0 r
.72215 .27061 .72494 .26828 .73219 .26922 .72939 .27097 Mtetra
.272 0 0 r
.72939 .27097 .73219 .26922 .73947 .2702 .73665 .27136 Mtetra
.217 0 0 r
.73665 .27136 .73947 .2702 .74679 .27122 .74395 .27177 Mtetra
.147 0 0 r
.74395 .27177 .74679 .27122 .75414 .27228 .75128 .27221 Mtetra
.062 0 0 r
.75128 .27221 .75414 .27228 .76154 .27336 .75865 .27268 Mtetra
.033 .595 .798 r
.75865 .27268 .76154 .27336 .76897 .27447 .76605 .27316 Mtetra
.13 .647 .89 r
.76605 .27316 .76897 .27447 .77643 .27561 .77348 .27366 Mtetra
.22 .676 .948 r
.77348 .27366 .77643 .27561 .78393 .27676 .78095 .27418 Mtetra
.295 .683 .975 r
.78095 .27418 .78393 .27676 .79148 .27793 .78845 .2747 Mtetra
.354 .675 .977 r
.78845 .2747 .79148 .27793 .79905 .27911 .79599 .27524 Mtetra
.398 .658 .964 r
.79599 .27524 .79905 .27911 .80667 .28031 .80355 .27578 Mtetra
.73 .765 .881 r
.15583 .48848 .15995 .49207 .16604 .48728 .16177 .4852 Mtetra
.742 .854 .932 r
.16177 .4852 .16604 .48728 .17214 .48248 .16771 .48192 Mtetra
.719 .94 .957 r
.16771 .48192 .17214 .48248 .17824 .47769 .17367 .47863 Mtetra
.601 .952 .882 r
.17367 .47863 .17824 .47769 .18434 .47291 .17963 .47535 Mtetra
.368 .807 .65 r
.17963 .47535 .18434 .47291 .19044 .46813 .1856 .47206 Mtetra
0 0 0 r
.1856 .47206 .19044 .46813 .19654 .46336 .19158 .46878 Mtetra
.05 0 0 r
.19158 .46878 .19654 .46336 .20265 .45861 .19756 .4655 Mtetra
.163 0 0 r
.19756 .4655 .20265 .45861 .20876 .45388 .20356 .46222 Mtetra
.238 0 .095 r
.20356 .46222 .20876 .45388 .21487 .44917 .20956 .45895 Mtetra
.289 0 .164 r
.20956 .45895 .21487 .44917 .22098 .44448 .21557 .45569 Mtetra
.326 0 .215 r
.21557 .45569 .22098 .44448 .22709 .43981 .22159 .45243 Mtetra
.354 .02 .253 r
.22159 .45243 .22709 .43981 .2332 .43517 .22761 .44919 Mtetra
.375 .051 .283 r
.22761 .44919 .2332 .43517 .23932 .43056 .23365 .44595 Mtetra
.391 .076 .307 r
.23365 .44595 .23932 .43056 .24543 .42599 .23969 .44273 Mtetra
.405 .097 .326 r
.23969 .44273 .24543 .42599 .25155 .42145 .24573 .43952 Mtetra
.416 .114 .342 r
.24573 .43952 .25155 .42145 .25766 .41694 .25179 .43632 Mtetra
.425 .128 .355 r
.25179 .43632 .25766 .41694 .26378 .41248 .25786 .43314 Mtetra
.433 .14 .366 r
.25786 .43314 .26378 .41248 .2699 .40806 .26393 .42998 Mtetra
.44 .151 .376 r
.26393 .42998 .2699 .40806 .27602 .40368 .27001 .42683 Mtetra
.446 .16 .384 r
.27001 .42683 .27602 .40368 .28214 .39935 .2761 .42371 Mtetra
.451 .168 .391 r
.2761 .42371 .28214 .39935 .28827 .39507 .28219 .4206 Mtetra
.455 .175 .398 r
.28219 .4206 .28827 .39507 .29439 .39084 .2883 .41751 Mtetra
.459 .181 .403 r
.2883 .41751 .29439 .39084 .30052 .38666 .29441 .41445 Mtetra
.463 .187 .408 r
.29441 .41445 .30052 .38666 .30664 .38254 .30053 .41141 Mtetra
.466 .192 .413 r
.30053 .41141 .30664 .38254 .31277 .37848 .30666 .40839 Mtetra
.469 .196 .417 r
.30666 .40839 .31277 .37848 .31891 .37447 .3128 .40539 Mtetra
.472 .201 .421 r
.3128 .40539 .31891 .37447 .32504 .37052 .31894 .40243 Mtetra
.474 .204 .424 r
.31894 .40243 .32504 .37052 .33118 .36664 .3251 .39948 Mtetra
.476 .208 .427 r
.3251 .39948 .33118 .36664 .33732 .36281 .33126 .39657 Mtetra
.478 .211 .43 r
.33126 .39657 .33732 .36281 .34346 .35906 .33743 .39368 Mtetra
.48 .214 .432 r
.33743 .39368 .34346 .35906 .34961 .35537 .34362 .39083 Mtetra
.482 .216 .434 r
.34362 .39083 .34961 .35537 .35576 .35175 .34981 .388 Mtetra
.483 .219 .436 r
.34981 .388 .35576 .35175 .36192 .3482 .35601 .3852 Mtetra
.485 .221 .438 r
.35601 .3852 .36192 .3482 .36808 .34472 .36222 .38243 Mtetra
.486 .223 .44 r
.36222 .38243 .36808 .34472 .37424 .34131 .36845 .3797 Mtetra
.487 .225 .441 r
.36845 .3797 .37424 .34131 .38041 .33798 .37468 .377 Mtetra
.489 .226 .443 r
.37468 .377 .38041 .33798 .38659 .33472 .38092 .37433 Mtetra
.49 .228 .444 r
.38092 .37433 .38659 .33472 .39278 .33153 .38717 .37169 Mtetra
.491 .229 .445 r
.38717 .37169 .39278 .33153 .39897 .32843 .39344 .36909 Mtetra
.492 .231 .446 r
.39344 .36909 .39897 .32843 .40517 .3254 .39972 .36652 Mtetra
.493 .232 .447 r
.39972 .36652 .40517 .3254 .41137 .32245 .406 .36399 Mtetra
.493 .233 .448 r
.406 .36399 .41137 .32245 .41759 .31958 .4123 .36149 Mtetra
.494 .234 .449 r
.4123 .36149 .41759 .31958 .42381 .31678 .41861 .35902 Mtetra
.495 .235 .449 r
.41861 .35902 .42381 .31678 .43004 .31407 .42494 .3566 Mtetra
.496 .236 .45 r
.42494 .3566 .43004 .31407 .43628 .31144 .43127 .35421 Mtetra
.43127 .35421 .43628 .31144 .44254 .30889 .43762 .35185 Mtetra
.497 .237 .451 r
.43762 .35185 .44254 .30889 .4488 .30642 .44398 .34953 Mtetra
.497 .238 .451 r
.44398 .34953 .4488 .30642 .45507 .30404 .45036 .34725 Mtetra
.498 .238 .451 r
.45036 .34725 .45507 .30404 .46136 .30174 .45675 .34501 Mtetra
.498 .239 .451 r
.45675 .34501 .46136 .30174 .46766 .29952 .46315 .3428 Mtetra
.499 .239 .452 r
.46315 .3428 .46766 .29952 .47397 .29738 .46957 .34063 Mtetra
.46957 .34063 .47397 .29738 .4803 .29532 .476 .33849 Mtetra
.476 .33849 .4803 .29532 .48664 .29335 .48245 .3364 Mtetra
.5 .24 .451 r
.48245 .3364 .48664 .29335 .493 .29146 .48892 .33434 Mtetra
.48892 .33434 .493 .29146 .49937 .28965 .49539 .33231 Mtetra
.49539 .33231 .49937 .28965 .50576 .28793 .50189 .33033 Mtetra
.5 .239 .451 r
.50189 .33033 .50576 .28793 .51216 .28629 .5084 .32838 Mtetra
.5 .239 .45 r
.5084 .32838 .51216 .28629 .51858 .28472 .51493 .32646 Mtetra
.501 .239 .45 r
.51493 .32646 .51858 .28472 .52502 .28324 .52147 .32458 Mtetra
.501 .239 .449 r
.52147 .32458 .52502 .28324 .53148 .28184 .52803 .32274 Mtetra
.501 .238 .448 r
.52803 .32274 .53148 .28184 .53796 .28052 .53461 .32093 Mtetra
.501 .238 .447 r
.53461 .32093 .53796 .28052 .54445 .27928 .54121 .31916 Mtetra
.501 .237 .447 r
.54121 .31916 .54445 .27928 .55097 .27811 .54782 .31742 Mtetra
.501 .236 .446 r
.54782 .31742 .55097 .27811 .55751 .27702 .55446 .31571 Mtetra
.501 .236 .444 r
.55446 .31571 .55751 .27702 .56407 .27601 .56111 .31404 Mtetra
.5 .235 .443 r
.56111 .31404 .56407 .27601 .57065 .27508 .56778 .3124 Mtetra
.5 .234 .442 r
.56778 .3124 .57065 .27508 .57726 .27422 .57447 .3108 Mtetra
.5 .233 .44 r
.57447 .3108 .57726 .27422 .58389 .27343 .58118 .30922 Mtetra
.5 .231 .439 r
.58118 .30922 .58389 .27343 .59054 .27271 .58792 .30768 Mtetra
.499 .23 .437 r
.58792 .30768 .59054 .27271 .59721 .27207 .59467 .30616 Mtetra
.499 .228 .435 r
.59467 .30616 .59721 .27207 .60392 .27149 .60144 .30468 Mtetra
.498 .226 .432 r
.60144 .30468 .60392 .27149 .61064 .27098 .60823 .30323 Mtetra
.498 .224 .43 r
.60823 .30323 .61064 .27098 .6174 .27054 .61505 .3018 Mtetra
.497 .222 .427 r
.61505 .3018 .6174 .27054 .62418 .27016 .62188 .3004 Mtetra
.496 .22 .424 r
.62188 .3004 .62418 .27016 .63098 .26984 .62874 .29903 Mtetra
.495 .217 .421 r
.62874 .29903 .63098 .26984 .63782 .26959 .63562 .29768 Mtetra
.494 .214 .417 r
.63562 .29768 .63782 .26959 .64468 .2694 .64252 .29636 Mtetra
.493 .21 .413 r
.64252 .29636 .64468 .2694 .65157 .26926 .64945 .29506 Mtetra
.492 .206 .408 r
.64945 .29506 .65157 .26926 .65849 .26918 .65639 .29378 Mtetra
.49 .202 .403 r
.65639 .29378 .65849 .26918 .66544 .26915 .66336 .29252 Mtetra
.488 .197 .397 r
.66336 .29252 .66544 .26915 .67242 .26918 .67036 .29129 Mtetra
.486 .191 .39 r
.67036 .29129 .67242 .26918 .67943 .26925 .67737 .29007 Mtetra
.484 .184 .382 r
.67737 .29007 .67943 .26925 .68648 .26937 .68441 .28888 Mtetra
.481 .177 .372 r
.68441 .28888 .68648 .26937 .69355 .26954 .69148 .2877 Mtetra
.477 .167 .362 r
.69148 .2877 .69355 .26954 .70065 .26975 .69857 .28653 Mtetra
.473 .157 .349 r
.69857 .28653 .70065 .26975 .70779 .27 .70568 .28538 Mtetra
.467 .144 .334 r
.70568 .28538 .70779 .27 .71495 .27029 .71282 .28425 Mtetra
.461 .128 .315 r
.71282 .28425 .71495 .27029 .72215 .27061 .71998 .28313 Mtetra
.452 .109 .292 r
.71998 .28313 .72215 .27061 .72939 .27097 .72717 .28201 Mtetra
.441 .085 .263 r
.72717 .28201 .72939 .27097 .73665 .27136 .73438 .28091 Mtetra
.427 .054 .225 r
.73438 .28091 .73665 .27136 .74395 .27177 .74162 .27982 Mtetra
.406 .012 .175 r
.74162 .27982 .74395 .27177 .75128 .27221 .74888 .27873 Mtetra
.375 0 .104 r
.74888 .27873 .75128 .27221 .75865 .27268 .75617 .27766 Mtetra
.327 0 0 r
.75617 .27766 .75865 .27268 .76605 .27316 .76348 .27658 Mtetra
.247 0 0 r
.76348 .27658 .76605 .27316 .77348 .27366 .77082 .27551 Mtetra
.105 0 0 r
.77082 .27551 .77348 .27366 .78095 .27418 .77818 .27444 Mtetra
.124 .673 .727 r
.77818 .27444 .78095 .27418 .78845 .2747 .78557 .27337 Mtetra
.37 .806 .961 r
.78557 .27337 .78845 .2747 .79599 .27524 .79299 .2723 Mtetra
.511 .784 .994 r
.79299 .2723 .79599 .27524 .80355 .27578 .80043 .27123 Mtetra
.607 .738 .938 r
.1517 .48487 .15583 .48848 .16177 .4852 .15743 .48354 Mtetra
.541 .842 .999 r
.15743 .48354 .16177 .4852 .16771 .48192 .16317 .4822 Mtetra
.303 .797 .847 r
.16317 .4822 .16771 .48192 .17367 .47863 .16893 .48085 Mtetra
.023 0 0 r
.16893 .48085 .17367 .47863 .17963 .47535 .1747 .47951 Mtetra
.221 0 0 r
.1747 .47951 .17963 .47535 .1856 .47206 .1805 .47815 Mtetra
.32 0 .055 r
.1805 .47815 .1856 .47206 .19158 .46878 .1863 .47679 Mtetra
.374 0 .161 r
.1863 .47679 .19158 .46878 .19756 .4655 .19212 .47542 Mtetra
.407 .042 .229 r
.19212 .47542 .19756 .4655 .20356 .46222 .19796 .47404 Mtetra
.428 .083 .275 r
.19796 .47404 .20356 .46222 .20956 .45895 .20381 .47266 Mtetra
.443 .113 .309 r
.20381 .47266 .20956 .45895 .21557 .45569 .20968 .47126 Mtetra
.454 .135 .334 r
.20968 .47126 .21557 .45569 .22159 .45243 .21557 .46985 Mtetra
.463 .153 .354 r
.21557 .46985 .22159 .45243 .22761 .44919 .22147 .46844 Mtetra
.47 .167 .369 r
.22147 .46844 .22761 .44919 .23365 .44595 .22739 .46701 Mtetra
.475 .178 .382 r
.22739 .46701 .23365 .44595 .23969 .44273 .23333 .46557 Mtetra
.479 .188 .393 r
.23333 .46557 .23969 .44273 .24573 .43952 .23928 .46412 Mtetra
.483 .196 .402 r
.23928 .46412 .24573 .43952 .25179 .43632 .24525 .46266 Mtetra
.486 .203 .409 r
.24525 .46266 .25179 .43632 .25786 .43314 .25123 .46118 Mtetra
.488 .209 .416 r
.25123 .46118 .25786 .43314 .26393 .42998 .25723 .45969 Mtetra
.491 .214 .421 r
.25723 .45969 .26393 .42998 .27001 .42683 .26325 .45818 Mtetra
.492 .218 .426 r
.26325 .45818 .27001 .42683 .2761 .42371 .26929 .45666 Mtetra
.494 .222 .431 r
.26929 .45666 .2761 .42371 .28219 .4206 .27534 .45512 Mtetra
.496 .226 .434 r
.27534 .45512 .28219 .4206 .2883 .41751 .28141 .45356 Mtetra
.497 .229 .438 r
.28141 .45356 .2883 .41751 .29441 .41445 .28749 .45199 Mtetra
.498 .232 .441 r
.28749 .45199 .29441 .41445 .30053 .41141 .2936 .4504 Mtetra
.499 .234 .444 r
.2936 .4504 .30053 .41141 .30666 .40839 .29972 .44879 Mtetra
.5 .236 .446 r
.29972 .44879 .30666 .40839 .3128 .40539 .30585 .44716 Mtetra
.501 .238 .448 r
.30585 .44716 .3128 .40539 .31894 .40243 .31201 .44552 Mtetra
.501 .24 .45 r
.31201 .44552 .31894 .40243 .3251 .39948 .31818 .44385 Mtetra
.502 .242 .452 r
.31818 .44385 .3251 .39948 .33126 .39657 .32437 .44217 Mtetra
.503 .243 .454 r
.32437 .44217 .33126 .39657 .33743 .39368 .33057 .44046 Mtetra
.503 .245 .455 r
.33057 .44046 .33743 .39368 .34362 .39083 .33679 .43873 Mtetra
.504 .246 .457 r
.33679 .43873 .34362 .39083 .34981 .388 .34303 .43698 Mtetra
.504 .247 .458 r
.34303 .43698 .34981 .388 .35601 .3852 .34929 .43521 Mtetra
.504 .248 .459 r
.34929 .43521 .35601 .3852 .36222 .38243 .35556 .43342 Mtetra
.505 .249 .46 r
.35556 .43342 .36222 .38243 .36845 .3797 .36185 .4316 Mtetra
.505 .25 .461 r
.36185 .4316 .36845 .3797 .37468 .377 .36816 .42977 Mtetra
.505 .25 .462 r
.36816 .42977 .37468 .377 .38092 .37433 .37448 .4279 Mtetra
.505 .251 .463 r
.37448 .4279 .38092 .37433 .38717 .37169 .38082 .42602 Mtetra
.506 .251 .463 r
.38082 .42602 .38717 .37169 .39344 .36909 .38718 .42411 Mtetra
.506 .252 .464 r
.38718 .42411 .39344 .36909 .39972 .36652 .39355 .42218 Mtetra
.506 .252 .465 r
.39355 .42218 .39972 .36652 .406 .36399 .39994 .42022 Mtetra
.506 .253 .465 r
.39994 .42022 .406 .36399 .4123 .36149 .40635 .41824 Mtetra
.40635 .41824 .4123 .36149 .41861 .35902 .41277 .41623 Mtetra
.506 .253 .466 r
.41277 .41623 .41861 .35902 .42494 .3566 .41921 .4142 Mtetra
.41921 .4142 .42494 .3566 .43127 .35421 .42567 .41214 Mtetra
.506 .254 .466 r
.42567 .41214 .43127 .35421 .43762 .35185 .43214 .41006 Mtetra
.43214 .41006 .43762 .35185 .44398 .34953 .43863 .40795 Mtetra
.506 .254 .467 r
.43863 .40795 .44398 .34953 .45036 .34725 .44514 .40581 Mtetra
.44514 .40581 .45036 .34725 .45675 .34501 .45166 .40365 Mtetra
.45166 .40365 .45675 .34501 .46315 .3428 .4582 .40147 Mtetra
.505 .254 .467 r
.4582 .40147 .46315 .3428 .46957 .34063 .46476 .39926 Mtetra
.505 .253 .467 r
.46476 .39926 .46957 .34063 .476 .33849 .47133 .39702 Mtetra
.505 .253 .466 r
.47133 .39702 .476 .33849 .48245 .3364 .47791 .39475 Mtetra
.47791 .39475 .48245 .3364 .48892 .33434 .48452 .39246 Mtetra
.48452 .39246 .48892 .33434 .49539 .33231 .49114 .39015 Mtetra
.504 .252 .466 r
.49114 .39015 .49539 .33231 .50189 .33033 .49777 .38781 Mtetra
.504 .252 .465 r
.49777 .38781 .50189 .33033 .5084 .32838 .50442 .38544 Mtetra
.504 .251 .465 r
.50442 .38544 .5084 .32838 .51493 .32646 .51109 .38305 Mtetra
.503 .251 .464 r
.51109 .38305 .51493 .32646 .52147 .32458 .51777 .38063 Mtetra
.503 .25 .464 r
.51777 .38063 .52147 .32458 .52803 .32274 .52447 .37819 Mtetra
.502 .249 .463 r
.52447 .37819 .52803 .32274 .53461 .32093 .53118 .37572 Mtetra
.502 .248 .463 r
.53118 .37572 .53461 .32093 .54121 .31916 .53791 .37322 Mtetra
.501 .248 .462 r
.53791 .37322 .54121 .31916 .54782 .31742 .54465 .3707 Mtetra
.501 .247 .461 r
.54465 .3707 .54782 .31742 .55446 .31571 .55141 .36816 Mtetra
.5 .246 .46 r
.55141 .36816 .55446 .31571 .56111 .31404 .55819 .36559 Mtetra
.5 .245 .459 r
.55819 .36559 .56111 .31404 .56778 .3124 .56497 .363 Mtetra
.499 .243 .458 r
.56497 .363 .56778 .3124 .57447 .3108 .57178 .36039 Mtetra
.498 .242 .457 r
.57178 .36039 .57447 .3108 .58118 .30922 .5786 .35775 Mtetra
.497 .241 .455 r
.5786 .35775 .58118 .30922 .58792 .30768 .58543 .35508 Mtetra
.496 .239 .454 r
.58543 .35508 .58792 .30768 .59467 .30616 .59228 .3524 Mtetra
.495 .237 .452 r
.59228 .3524 .59467 .30616 .60144 .30468 .59914 .34969 Mtetra
.494 .235 .45 r
.59914 .34969 .60144 .30468 .60823 .30323 .60602 .34696 Mtetra
.493 .233 .448 r
.60602 .34696 .60823 .30323 .61505 .3018 .61292 .34421 Mtetra
.492 .231 .446 r
.61292 .34421 .61505 .3018 .62188 .3004 .61983 .34144 Mtetra
.49 .228 .444 r
.61983 .34144 .62188 .3004 .62874 .29903 .62675 .33864 Mtetra
.489 .226 .441 r
.62675 .33864 .62874 .29903 .63562 .29768 .63369 .33583 Mtetra
.487 .222 .438 r
.63369 .33583 .63562 .29768 .64252 .29636 .64064 .33299 Mtetra
.485 .219 .435 r
.64064 .33299 .64252 .29636 .64945 .29506 .6476 .33014 Mtetra
.483 .215 .431 r
.6476 .33014 .64945 .29506 .65639 .29378 .65459 .32727 Mtetra
.481 .211 .427 r
.65459 .32727 .65639 .29378 .66336 .29252 .66158 .32438 Mtetra
.478 .206 .423 r
.66158 .32438 .66336 .29252 .67036 .29129 .66859 .32147 Mtetra
.475 .2 .417 r
.66859 .32147 .67036 .29129 .67737 .29007 .67562 .31854 Mtetra
.471 .194 .411 r
.67562 .31854 .67737 .29007 .68441 .28888 .68266 .3156 Mtetra
.467 .187 .404 r
.68266 .3156 .68441 .28888 .69148 .2877 .68971 .31264 Mtetra
.462 .178 .396 r
.68971 .31264 .69148 .2877 .69857 .28653 .69678 .30966 Mtetra
.457 .168 .386 r
.69678 .30966 .69857 .28653 .70568 .28538 .70386 .30667 Mtetra
.45 .157 .375 r
.70386 .30667 .70568 .28538 .71282 .28425 .71096 .30366 Mtetra
.441 .142 .361 r
.71096 .30366 .71282 .28425 .71998 .28313 .71807 .30064 Mtetra
.431 .125 .343 r
.71807 .30064 .71998 .28313 .72717 .28201 .7252 .29761 Mtetra
.418 .103 .321 r
.7252 .29761 .72717 .28201 .73438 .28091 .73234 .29456 Mtetra
.401 .075 .293 r
.73234 .29456 .73438 .28091 .74162 .27982 .7395 .2915 Mtetra
.378 .037 .255 r
.7395 .2915 .74162 .27982 .74888 .27873 .74667 .28843 Mtetra
.344 0 .202 r
.74667 .28843 .74888 .27873 .75617 .27766 .75385 .28535 Mtetra
.294 0 .123 r
.75385 .28535 .75617 .27766 .76348 .27658 .76105 .28226 Mtetra
.21 0 0 r
.76105 .28226 .76348 .27658 .77082 .27551 .76827 .27915 Mtetra
.061 0 0 r
.76827 .27915 .77082 .27551 .77818 .27444 .7755 .27604 Mtetra
0 0 0 r
.7755 .27604 .77818 .27444 .78557 .27337 .78275 .27292 Mtetra
.531 .92 .906 r
.78275 .27292 .78557 .27337 .79299 .2723 .79001 .26979 Mtetra
.678 .885 .974 r
.79001 .26979 .79299 .2723 .80043 .27123 .79728 .26666 Mtetra
.393 .655 .963 r
.14755 .48125 .1517 .48487 .15743 .48354 .15308 .48167 Mtetra
.208 .67 .944 r
.15308 .48167 .15743 .48354 .16317 .4822 .15864 .48208 Mtetra
.088 0 0 r
.15864 .48208 .16317 .4822 .16893 .48085 .16422 .48249 Mtetra
.3 0 0 r
.16422 .48249 .16893 .48085 .1747 .47951 .16982 .4829 Mtetra
.399 0 0 r
.16982 .4829 .1747 .47951 .1805 .47815 .17544 .4833 Mtetra
.444 0 .093 r
.17544 .4833 .1805 .47815 .1863 .47679 .18109 .48368 Mtetra
.468 .06 .181 r
.18109 .48368 .1863 .47679 .19212 .47542 .18676 .48406 Mtetra
.482 .101 .24 r
.18676 .48406 .19212 .47542 .19796 .47404 .19245 .48442 Mtetra
.491 .13 .281 r
.19245 .48442 .19796 .47404 .20381 .47266 .19816 .48476 Mtetra
.496 .151 .311 r
.19816 .48476 .20381 .47266 .20968 .47126 .2039 .48508 Mtetra
.5 .168 .335 r
.2039 .48508 .20968 .47126 .21557 .46985 .20966 .48537 Mtetra
.503 .181 .353 r
.20966 .48537 .21557 .46985 .22147 .46844 .21545 .48565 Mtetra
.505 .191 .368 r
.21545 .48565 .22147 .46844 .22739 .46701 .22125 .48589 Mtetra
.507 .2 .38 r
.22125 .48589 .22739 .46701 .23333 .46557 .22709 .4861 Mtetra
.508 .207 .39 r
.22709 .4861 .23333 .46557 .23928 .46412 .23294 .48628 Mtetra
.509 .213 .399 r
.23294 .48628 .23928 .46412 .24525 .46266 .23883 .48643 Mtetra
.51 .218 .406 r
.23883 .48643 .24525 .46266 .25123 .46118 .24473 .48654 Mtetra
.51 .222 .412 r
.24473 .48654 .25123 .46118 .25723 .45969 .25066 .48661 Mtetra
.511 .226 .418 r
.25066 .48661 .25723 .45969 .26325 .45818 .25662 .48664 Mtetra
.511 .229 .422 r
.25662 .48664 .26325 .45818 .26929 .45666 .2626 .48662 Mtetra
.511 .232 .427 r
.2626 .48662 .26929 .45666 .27534 .45512 .26861 .48655 Mtetra
.511 .234 .43 r
.26861 .48655 .27534 .45512 .28141 .45356 .27464 .48644 Mtetra
.511 .236 .434 r
.27464 .48644 .28141 .45356 .28749 .45199 .28069 .48628 Mtetra
.512 .238 .437 r
.28069 .48628 .28749 .45199 .2936 .4504 .28678 .48606 Mtetra
.511 .24 .439 r
.28678 .48606 .2936 .4504 .29972 .44879 .29288 .48579 Mtetra
.511 .242 .442 r
.29288 .48579 .29972 .44879 .30585 .44716 .29901 .48545 Mtetra
.511 .243 .444 r
.29901 .48545 .30585 .44716 .31201 .44552 .30517 .48506 Mtetra
.511 .244 .446 r
.30517 .48506 .31201 .44552 .31818 .44385 .31135 .48461 Mtetra
.511 .245 .448 r
.31135 .48461 .31818 .44385 .32437 .44217 .31755 .4841 Mtetra
.511 .246 .449 r
.31755 .4841 .32437 .44217 .33057 .44046 .32378 .48352 Mtetra
.511 .247 .451 r
.32378 .48352 .33057 .44046 .33679 .43873 .33004 .48287 Mtetra
.51 .247 .452 r
.33004 .48287 .33679 .43873 .34303 .43698 .33632 .48216 Mtetra
.51 .248 .453 r
.33632 .48216 .34303 .43698 .34929 .43521 .34262 .48137 Mtetra
.51 .249 .454 r
.34262 .48137 .34929 .43521 .35556 .43342 .34895 .48051 Mtetra
.51 .249 .455 r
.34895 .48051 .35556 .43342 .36185 .4316 .3553 .47958 Mtetra
.509 .249 .456 r
.3553 .47958 .36185 .4316 .36816 .42977 .36167 .47857 Mtetra
.509 .25 .457 r
.36167 .47857 .36816 .42977 .37448 .4279 .36807 .47749 Mtetra
.509 .25 .458 r
.36807 .47749 .37448 .4279 .38082 .42602 .37448 .47633 Mtetra
.508 .25 .458 r
.37448 .47633 .38082 .42602 .38718 .42411 .38093 .47509 Mtetra
.508 .25 .459 r
.38093 .47509 .38718 .42411 .39355 .42218 .38739 .47377 Mtetra
.507 .25 .459 r
.38739 .47377 .39355 .42218 .39994 .42022 .39388 .47237 Mtetra
.507 .25 .46 r
.39388 .47237 .39994 .42022 .40635 .41824 .40038 .47089 Mtetra
.506 .25 .46 r
.40038 .47089 .40635 .41824 .41277 .41623 .40691 .46932 Mtetra
.40691 .46932 .41277 .41623 .41921 .4142 .41346 .46767 Mtetra
.505 .25 .46 r
.41346 .46767 .41921 .4142 .42567 .41214 .42003 .46594 Mtetra
.505 .249 .461 r
.42003 .46594 .42567 .41214 .43214 .41006 .42662 .46412 Mtetra
.504 .249 .461 r
.42662 .46412 .43214 .41006 .43863 .40795 .43323 .46221 Mtetra
.43323 .46221 .43863 .40795 .44514 .40581 .43986 .46022 Mtetra
.503 .248 .461 r
.43986 .46022 .44514 .40581 .45166 .40365 .44651 .45815 Mtetra
.44651 .45815 .45166 .40365 .4582 .40147 .45317 .45598 Mtetra
.502 .247 .461 r
.45317 .45598 .4582 .40147 .46476 .39926 .45986 .45373 Mtetra
.501 .247 .46 r
.45986 .45373 .46476 .39926 .47133 .39702 .46656 .45139 Mtetra
.501 .246 .46 r
.46656 .45139 .47133 .39702 .47791 .39475 .47328 .44897 Mtetra
.5 .245 .46 r
.47328 .44897 .47791 .39475 .48452 .39246 .48002 .44646 Mtetra
.499 .245 .459 r
.48002 .44646 .48452 .39246 .49114 .39015 .48677 .44386 Mtetra
.498 .244 .459 r
.48677 .44386 .49114 .39015 .49777 .38781 .49354 .44118 Mtetra
.498 .243 .458 r
.49354 .44118 .49777 .38781 .50442 .38544 .50032 .43841 Mtetra
.497 .242 .458 r
.50032 .43841 .50442 .38544 .51109 .38305 .50712 .43556 Mtetra
.496 .241 .457 r
.50712 .43556 .51109 .38305 .51777 .38063 .51393 .43262 Mtetra
.495 .24 .457 r
.51393 .43262 .51777 .38063 .52447 .37819 .52076 .42959 Mtetra
.494 .238 .456 r
.52076 .42959 .52447 .37819 .53118 .37572 .5276 .42649 Mtetra
.493 .237 .455 r
.5276 .42649 .53118 .37572 .53791 .37322 .53445 .4233 Mtetra
.492 .236 .454 r
.53445 .4233 .53791 .37322 .54465 .3707 .54132 .42003 Mtetra
.491 .234 .453 r
.54132 .42003 .54465 .3707 .55141 .36816 .54819 .41668 Mtetra
.489 .233 .452 r
.54819 .41668 .55141 .36816 .55819 .36559 .55508 .41325 Mtetra
.488 .231 .45 r
.55508 .41325 .55819 .36559 .56497 .363 .56198 .40974 Mtetra
.486 .229 .449 r
.56198 .40974 .56497 .363 .57178 .36039 .5689 .40615 Mtetra
.485 .227 .448 r
.5689 .40615 .57178 .36039 .5786 .35775 .57582 .40249 Mtetra
.483 .225 .446 r
.57582 .40249 .5786 .35775 .58543 .35508 .58275 .39876 Mtetra
.482 .222 .444 r
.58275 .39876 .58543 .35508 .59228 .3524 .5897 .39495 Mtetra
.48 .22 .442 r
.5897 .39495 .59228 .3524 .59914 .34969 .59665 .39108 Mtetra
.478 .217 .44 r
.59665 .39108 .59914 .34969 .60602 .34696 .60361 .38713 Mtetra
.475 .214 .437 r
.60361 .38713 .60602 .34696 .61292 .34421 .61058 .38312 Mtetra
.473 .211 .435 r
.61058 .38312 .61292 .34421 .61983 .34144 .61756 .37904 Mtetra
.47 .207 .432 r
.61756 .37904 .61983 .34144 .62675 .33864 .62454 .3749 Mtetra
.468 .203 .429 r
.62454 .3749 .62675 .33864 .63369 .33583 .63154 .37069 Mtetra
.464 .198 .425 r
.63154 .37069 .63369 .33583 .64064 .33299 .63854 .36643 Mtetra
.461 .194 .421 r
.63854 .36643 .64064 .33299 .6476 .33014 .64555 .36211 Mtetra
.457 .188 .416 r
.64555 .36211 .6476 .33014 .65459 .32727 .65256 .35773 Mtetra
.453 .182 .411 r
.65256 .35773 .65459 .32727 .66158 .32438 .65959 .3533 Mtetra
.448 .175 .406 r
.65959 .3533 .66158 .32438 .66859 .32147 .66661 .34881 Mtetra
.443 .167 .399 r
.66661 .34881 .66859 .32147 .67562 .31854 .67365 .34428 Mtetra
.436 .158 .391 r
.67365 .34428 .67562 .31854 .68266 .3156 .68069 .3397 Mtetra
.429 .148 .383 r
.68069 .3397 .68266 .3156 .68971 .31264 .68774 .33508 Mtetra
.421 .136 .372 r
.68774 .33508 .68971 .31264 .69678 .30966 .69479 .33042 Mtetra
.411 .122 .36 r
.69479 .33042 .69678 .30966 .70386 .30667 .70185 .32571 Mtetra
.399 .105 .345 r
.70185 .32571 .70386 .30667 .71096 .30366 .70891 .32097 Mtetra
.384 .084 .328 r
.70891 .32097 .71096 .30366 .71807 .30064 .71598 .31619 Mtetra
.366 .059 .305 r
.71598 .31619 .71807 .30064 .7252 .29761 .72306 .31138 Mtetra
.342 .026 .277 r
.72306 .31138 .7252 .29761 .73234 .29456 .73014 .30655 Mtetra
.312 0 .239 r
.73014 .30655 .73234 .29456 .7395 .2915 .73723 .30168 Mtetra
.27 0 .188 r
.73723 .30168 .7395 .2915 .74667 .28843 .74432 .29679 Mtetra
.209 0 .116 r
.74432 .29679 .74667 .28843 .75385 .28535 .75142 .29187 Mtetra
.118 0 .008 r
.75142 .29187 .75385 .28535 .76105 .28226 .75852 .28694 Mtetra
0 0 0 r
.75852 .28694 .76105 .28226 .76827 .27915 .76563 .28199 Mtetra
.76563 .28199 .76827 .27915 .7755 .27604 .77275 .27702 Mtetra
.547 .911 .727 r
.77275 .27702 .7755 .27604 .78275 .27292 .77987 .27205 Mtetra
.747 .983 .908 r
.77987 .27205 .78275 .27292 .79001 .26979 .78699 .26706 Mtetra
.794 .902 .918 r
.78699 .26706 .79001 .26979 .79728 .26666 .79413 .26206 Mtetra
.208 .557 .934 r
.14338 .47761 .14755 .48125 .15308 .48167 .1488 .47902 Mtetra
.074 .539 .9 r
.1488 .47902 .15308 .48167 .15864 .48208 .15425 .48043 Mtetra
0 .47 .779 r
.15425 .48043 .15864 .48208 .16422 .48249 .15973 .48184 Mtetra
.247 0 0 r
.15973 .48184 .16422 .48249 .16982 .4829 .16523 .48325 Mtetra
.358 0 0 r
.16523 .48325 .16982 .4829 .17544 .4833 .17076 .48464 Mtetra
.426 0 0 r
.17076 .48464 .17544 .4833 .18109 .48368 .17631 .48603 Mtetra
.465 0 0 r
.17631 .48603 .18109 .48368 .18676 .48406 .18189 .4874 Mtetra
.487 0 .018 r
.18189 .4874 .18676 .48406 .19245 .48442 .18749 .48876 Mtetra
.5 .039 .089 r
.18749 .48876 .19245 .48442 .19816 .48476 .19313 .49009 Mtetra
.508 .071 .144 r
.19313 .49009 .19816 .48476 .2039 .48508 .19879 .4914 Mtetra
.513 .095 .186 r
.19879 .4914 .2039 .48508 .20966 .48537 .20447 .49267 Mtetra
.516 .115 .219 r
.20447 .49267 .20966 .48537 .21545 .48565 .21019 .49392 Mtetra
.517 .131 .247 r
.21019 .49392 .21545 .48565 .22125 .48589 .21593 .49513 Mtetra
.518 .143 .269 r
.21593 .49513 .22125 .48589 .22709 .4861 .22171 .4963 Mtetra
.518 .154 .288 r
.22171 .4963 .22709 .4861 .23294 .48628 .22751 .49743 Mtetra
.518 .163 .303 r
.22751 .49743 .23294 .48628 .23883 .48643 .23334 .49851 Mtetra
.518 .17 .317 r
.23334 .49851 .23883 .48643 .24473 .48654 .2392 .49954 Mtetra
.517 .176 .328 r
.2392 .49954 .24473 .48654 .25066 .48661 .24509 .50052 Mtetra
.517 .182 .338 r
.24509 .50052 .25066 .48661 .25662 .48664 .25101 .50144 Mtetra
.516 .187 .347 r
.25101 .50144 .25662 .48664 .2626 .48662 .25696 .5023 Mtetra
.515 .191 .355 r
.25696 .5023 .2626 .48662 .26861 .48655 .26294 .5031 Mtetra
.515 .194 .362 r
.26294 .5031 .26861 .48655 .27464 .48644 .26894 .50383 Mtetra
.514 .197 .368 r
.26894 .50383 .27464 .48644 .28069 .48628 .27498 .50449 Mtetra
.513 .2 .373 r
.27498 .50449 .28069 .48628 .28678 .48606 .28105 .50508 Mtetra
.512 .202 .378 r
.28105 .50508 .28678 .48606 .29288 .48579 .28715 .50559 Mtetra
.511 .204 .382 r
.28715 .50559 .29288 .48579 .29901 .48545 .29328 .50603 Mtetra
.51 .205 .386 r
.29328 .50603 .29901 .48545 .30517 .48506 .29943 .50638 Mtetra
.509 .207 .39 r
.29943 .50638 .30517 .48506 .31135 .48461 .30562 .50664 Mtetra
.508 .208 .393 r
.30562 .50664 .31135 .48461 .31755 .4841 .31184 .50682 Mtetra
.507 .209 .395 r
.31184 .50682 .31755 .4841 .32378 .48352 .31808 .5069 Mtetra
.505 .21 .398 r
.31808 .5069 .32378 .48352 .33004 .48287 .32436 .50689 Mtetra
.504 .21 .4 r
.32436 .50689 .33004 .48287 .33632 .48216 .33066 .50679 Mtetra
.503 .211 .402 r
.33066 .50679 .33632 .48216 .34262 .48137 .33699 .50659 Mtetra
.502 .211 .404 r
.33699 .50659 .34262 .48137 .34895 .48051 .34335 .50628 Mtetra
.501 .211 .406 r
.34335 .50628 .34895 .48051 .3553 .47958 .34973 .50588 Mtetra
.5 .211 .407 r
.34973 .50588 .3553 .47958 .36167 .47857 .35615 .50536 Mtetra
.499 .211 .409 r
.35615 .50536 .36167 .47857 .36807 .47749 .36259 .50474 Mtetra
.497 .211 .41 r
.36259 .50474 .36807 .47749 .37448 .47633 .36906 .50401 Mtetra
.496 .211 .411 r
.36906 .50401 .37448 .47633 .38093 .47509 .37555 .50317 Mtetra
.495 .211 .411 r
.37555 .50317 .38093 .47509 .38739 .47377 .38207 .50221 Mtetra
.493 .21 .412 r
.38207 .50221 .38739 .47377 .39388 .47237 .38861 .50114 Mtetra
.492 .21 .413 r
.38861 .50114 .39388 .47237 .40038 .47089 .39518 .49996 Mtetra
.491 .209 .413 r
.39518 .49996 .40038 .47089 .40691 .46932 .40177 .49865 Mtetra
.489 .208 .414 r
.40177 .49865 .40691 .46932 .41346 .46767 .40839 .49723 Mtetra
.488 .207 .414 r
.40839 .49723 .41346 .46767 .42003 .46594 .41503 .49569 Mtetra
.486 .206 .414 r
.41503 .49569 .42003 .46594 .42662 .46412 .42169 .49402 Mtetra
.485 .205 .414 r
.42169 .49402 .42662 .46412 .43323 .46221 .42838 .49224 Mtetra
.483 .204 .414 r
.42838 .49224 .43323 .46221 .43986 .46022 .43508 .49033 Mtetra
.482 .203 .413 r
.43508 .49033 .43986 .46022 .44651 .45815 .44181 .4883 Mtetra
.48 .201 .413 r
.44181 .4883 .44651 .45815 .45317 .45598 .44855 .48615 Mtetra
.478 .2 .413 r
.44855 .48615 .45317 .45598 .45986 .45373 .45532 .48387 Mtetra
.477 .198 .412 r
.45532 .48387 .45986 .45373 .46656 .45139 .4621 .48147 Mtetra
.475 .197 .411 r
.4621 .48147 .46656 .45139 .47328 .44897 .4689 .47894 Mtetra
.473 .195 .411 r
.4689 .47894 .47328 .44897 .48002 .44646 .47572 .4763 Mtetra
.471 .193 .41 r
.47572 .4763 .48002 .44646 .48677 .44386 .48255 .47353 Mtetra
.469 .191 .409 r
.48255 .47353 .48677 .44386 .49354 .44118 .48941 .47063 Mtetra
.466 .188 .407 r
.48941 .47063 .49354 .44118 .50032 .43841 .49627 .46762 Mtetra
.464 .186 .406 r
.49627 .46762 .50032 .43841 .50712 .43556 .50315 .46448 Mtetra
.462 .183 .404 r
.50315 .46448 .50712 .43556 .51393 .43262 .51005 .46123 Mtetra
.459 .181 .403 r
.51005 .46123 .51393 .43262 .52076 .42959 .51696 .45785 Mtetra
.457 .178 .401 r
.51696 .45785 .52076 .42959 .5276 .42649 .52388 .45436 Mtetra
.454 .175 .399 r
.52388 .45436 .5276 .42649 .53445 .4233 .53081 .45075 Mtetra
.451 .171 .397 r
.53081 .45075 .53445 .4233 .54132 .42003 .53775 .44703 Mtetra
.448 .168 .394 r
.53775 .44703 .54132 .42003 .54819 .41668 .54471 .44319 Mtetra
.444 .164 .392 r
.54471 .44319 .54819 .41668 .55508 .41325 .55167 .43924 Mtetra
.441 .159 .389 r
.55167 .43924 .55508 .41325 .56198 .40974 .55864 .43519 Mtetra
.437 .155 .386 r
.55864 .43519 .56198 .40974 .5689 .40615 .56563 .43102 Mtetra
.433 .15 .382 r
.56563 .43102 .5689 .40615 .57582 .40249 .57262 .42675 Mtetra
.429 .145 .378 r
.57262 .42675 .57582 .40249 .58275 .39876 .57961 .42237 Mtetra
.424 .139 .374 r
.57961 .42237 .58275 .39876 .5897 .39495 .58662 .41789 Mtetra
.419 .133 .369 r
.58662 .41789 .5897 .39495 .59665 .39108 .59363 .41332 Mtetra
.414 .126 .364 r
.59363 .41332 .59665 .39108 .60361 .38713 .60065 .40864 Mtetra
.408 .119 .359 r
.60065 .40864 .60361 .38713 .61058 .38312 .60767 .40388 Mtetra
.401 .11 .352 r
.60767 .40388 .61058 .38312 .61756 .37904 .61469 .39902 Mtetra
.394 .101 .345 r
.61469 .39902 .61756 .37904 .62454 .3749 .62172 .39408 Mtetra
.386 .092 .337 r
.62172 .39408 .62454 .3749 .63154 .37069 .62876 .38905 Mtetra
.378 .08 .329 r
.62876 .38905 .63154 .37069 .63854 .36643 .6358 .38393 Mtetra
.368 .068 .319 r
.6358 .38393 .63854 .36643 .64555 .36211 .64284 .37874 Mtetra
.357 .054 .308 r
.64284 .37874 .64555 .36211 .65256 .35773 .64988 .37347 Mtetra
.344 .039 .295 r
.64988 .37347 .65256 .35773 .65959 .3533 .65692 .36813 Mtetra
.33 .021 .28 r
.65692 .36813 .65959 .3533 .66661 .34881 .66397 .36272 Mtetra
.314 .001 .263 r
.66397 .36272 .66661 .34881 .67365 .34428 .67102 .35725 Mtetra
.295 0 .244 r
.67102 .35725 .67365 .34428 .68069 .3397 .67807 .35171 Mtetra
.273 0 .22 r
.67807 .35171 .68069 .3397 .68774 .33508 .68512 .34611 Mtetra
.247 0 .192 r
.68512 .34611 .68774 .33508 .69479 .33042 .69217 .34046 Mtetra
.215 0 .159 r
.69217 .34046 .69479 .33042 .70185 .32571 .69923 .33475 Mtetra
.176 0 .118 r
.69923 .33475 .70185 .32571 .70891 .32097 .70628 .329 Mtetra
.128 0 .067 r
.70628 .329 .70891 .32097 .71598 .31619 .71333 .32319 Mtetra
.067 0 .002 r
.71333 .32319 .71598 .31619 .72306 .31138 .72039 .31735 Mtetra
0 0 0 r
.72039 .31735 .72306 .31138 .73014 .30655 .72744 .31147 Mtetra
.72744 .31147 .73014 .30655 .73723 .30168 .7345 .30556 Mtetra
.7345 .30556 .73723 .30168 .74432 .29679 .74155 .29961 Mtetra
.74155 .29961 .74432 .29679 .75142 .29187 .74861 .29364 Mtetra
.548 .884 .63 r
.74861 .29364 .75142 .29187 .75852 .28694 .75566 .28765 Mtetra
.69 .972 .768 r
.75566 .28765 .75852 .28694 .76563 .28199 .76272 .28163 Mtetra
.785 .997 .855 r
.76272 .28163 .76563 .28199 .77275 .27702 .76978 .2756 Mtetra
.83 .972 .889 r
.76978 .2756 .77275 .27702 .77987 .27205 .77684 .26956 Mtetra
.839 .92 .888 r
.77684 .26956 .77987 .27205 .78699 .26706 .78389 .26351 Mtetra
.829 .861 .87 r
.78389 .26351 .78699 .26706 .79413 .26206 .79096 .25745 Mtetra
.226 .567 .939 r
.13919 .47396 .14338 .47761 .1488 .47902 .14463 .47528 Mtetra
.235 .567 .938 r
.14463 .47528 .1488 .47902 .15425 .48043 .15009 .4766 Mtetra
.245 .567 .938 r
.15009 .4766 .15425 .48043 .15973 .48184 .15558 .47792 Mtetra
.256 .568 .938 r
.15558 .47792 .15973 .48184 .16523 .48325 .16109 .47923 Mtetra
.266 .568 .937 r
.16109 .47923 .16523 .48325 .17076 .48464 .16663 .48054 Mtetra
.277 .568 .936 r
.16663 .48054 .17076 .48464 .17631 .48603 .17219 .48184 Mtetra
.287 .569 .935 r
.17219 .48184 .17631 .48603 .18189 .4874 .17778 .48312 Mtetra
.298 .57 .933 r
.17778 .48312 .18189 .4874 .18749 .48876 .1834 .48438 Mtetra
.309 .57 .932 r
.1834 .48438 .18749 .48876 .19313 .49009 .18904 .48563 Mtetra
.32 .571 .93 r
.18904 .48563 .19313 .49009 .19879 .4914 .19471 .48684 Mtetra
.331 .572 .928 r
.19471 .48684 .19879 .4914 .20447 .49267 .20041 .48803 Mtetra
.342 .573 .926 r
.20041 .48803 .20447 .49267 .21019 .49392 .20613 .48919 Mtetra
.353 .574 .924 r
.20613 .48919 .21019 .49392 .21593 .49513 .21189 .49031 Mtetra
.363 .575 .921 r
.21189 .49031 .21593 .49513 .22171 .4963 .21767 .49139 Mtetra
.374 .576 .919 r
.21767 .49139 .22171 .4963 .22751 .49743 .22348 .49243 Mtetra
.384 .577 .916 r
.22348 .49243 .22751 .49743 .23334 .49851 .22932 .49343 Mtetra
.394 .578 .913 r
.22932 .49343 .23334 .49851 .2392 .49954 .23519 .49438 Mtetra
.404 .579 .911 r
.23519 .49438 .2392 .49954 .24509 .50052 .24109 .49527 Mtetra
.414 .581 .908 r
.24109 .49527 .24509 .50052 .25101 .50144 .24701 .49611 Mtetra
.424 .582 .905 r
.24701 .49611 .25101 .50144 .25696 .5023 .25297 .49689 Mtetra
.434 .583 .902 r
.25297 .49689 .25696 .5023 .26294 .5031 .25896 .49761 Mtetra
.443 .584 .899 r
.25896 .49761 .26294 .5031 .26894 .50383 .26497 .49826 Mtetra
.452 .586 .896 r
.26497 .49826 .26894 .50383 .27498 .50449 .27102 .49884 Mtetra
.461 .587 .893 r
.27102 .49884 .27498 .50449 .28105 .50508 .27709 .49935 Mtetra
.47 .589 .89 r
.27709 .49935 .28105 .50508 .28715 .50559 .2832 .49979 Mtetra
.479 .59 .887 r
.2832 .49979 .28715 .50559 .29328 .50603 .28933 .50015 Mtetra
.487 .591 .884 r
.28933 .50015 .29328 .50603 .29943 .50638 .2955 .50043 Mtetra
.496 .593 .881 r
.2955 .50043 .29943 .50638 .30562 .50664 .30169 .50063 Mtetra
.504 .594 .878 r
.30169 .50063 .30562 .50664 .31184 .50682 .30791 .50074 Mtetra
.511 .596 .875 r
.30791 .50074 .31184 .50682 .31808 .5069 .31416 .50076 Mtetra
.519 .598 .872 r
.31416 .50076 .31808 .5069 .32436 .50689 .32044 .50069 Mtetra
.527 .599 .869 r
.32044 .50069 .32436 .50689 .33066 .50679 .32675 .50052 Mtetra
.534 .601 .867 r
.32675 .50052 .33066 .50679 .33699 .50659 .33309 .50026 Mtetra
.541 .602 .864 r
.33309 .50026 .33699 .50659 .34335 .50628 .33945 .4999 Mtetra
.548 .604 .861 r
.33945 .4999 .34335 .50628 .34973 .50588 .34584 .49944 Mtetra
.555 .606 .859 r
.34584 .49944 .34973 .50588 .35615 .50536 .35226 .49887 Mtetra
.562 .608 .856 r
.35226 .49887 .35615 .50536 .36259 .50474 .35871 .49821 Mtetra
.568 .609 .854 r
.35871 .49821 .36259 .50474 .36906 .50401 .36518 .49743 Mtetra
.575 .611 .851 r
.36518 .49743 .36906 .50401 .37555 .50317 .37168 .49654 Mtetra
.581 .613 .849 r
.37168 .49654 .37555 .50317 .38207 .50221 .3782 .49555 Mtetra
.587 .615 .847 r
.3782 .49555 .38207 .50221 .38861 .50114 .38475 .49444 Mtetra
.593 .617 .845 r
.38475 .49444 .38861 .50114 .39518 .49996 .39132 .49322 Mtetra
.599 .619 .843 r
.39132 .49322 .39518 .49996 .40177 .49865 .39792 .49188 Mtetra
.605 .621 .841 r
.39792 .49188 .40177 .49865 .40839 .49723 .40454 .49043 Mtetra
.611 .623 .839 r
.40454 .49043 .40839 .49723 .41503 .49569 .41118 .48886 Mtetra
.616 .625 .837 r
.41118 .48886 .41503 .49569 .42169 .49402 .41785 .48717 Mtetra
.622 .627 .835 r
.41785 .48717 .42169 .49402 .42838 .49224 .42454 .48537 Mtetra
.627 .629 .833 r
.42454 .48537 .42838 .49224 .43508 .49033 .43125 .48344 Mtetra
.632 .632 .832 r
.43125 .48344 .43508 .49033 .44181 .4883 .43798 .4814 Mtetra
.637 .634 .83 r
.43798 .4814 .44181 .4883 .44855 .48615 .44473 .47923 Mtetra
.642 .636 .829 r
.44473 .47923 .44855 .48615 .45532 .48387 .4515 .47695 Mtetra
.647 .639 .827 r
.4515 .47695 .45532 .48387 .4621 .48147 .45829 .47454 Mtetra
.652 .641 .826 r
.45829 .47454 .4621 .48147 .4689 .47894 .46509 .47201 Mtetra
.657 .643 .825 r
.46509 .47201 .4689 .47894 .47572 .4763 .47192 .46937 Mtetra
.662 .646 .824 r
.47192 .46937 .47572 .4763 .48255 .47353 .47876 .4666 Mtetra
.666 .648 .823 r
.47876 .4666 .48255 .47353 .48941 .47063 .48561 .46371 Mtetra
.671 .651 .822 r
.48561 .46371 .48941 .47063 .49627 .46762 .49249 .46071 Mtetra
.675 .653 .821 r
.49249 .46071 .49627 .46762 .50315 .46448 .49937 .45759 Mtetra
.68 .656 .82 r
.49937 .45759 .50315 .46448 .51005 .46123 .50627 .45434 Mtetra
.684 .659 .819 r
.50627 .45434 .51005 .46123 .51696 .45785 .51319 .45099 Mtetra
.688 .661 .818 r
.51319 .45099 .51696 .45785 .52388 .45436 .52012 .44752 Mtetra
.692 .664 .818 r
.52012 .44752 .52388 .45436 .53081 .45075 .52706 .44393 Mtetra
.697 .667 .817 r
.52706 .44393 .53081 .45075 .53775 .44703 .53401 .44023 Mtetra
.701 .67 .816 r
.53401 .44023 .53775 .44703 .54471 .44319 .54097 .43642 Mtetra
.705 .673 .816 r
.54097 .43642 .54471 .44319 .55167 .43924 .54794 .43251 Mtetra
.709 .675 .816 r
.54794 .43251 .55167 .43924 .55864 .43519 .55492 .42848 Mtetra
.713 .678 .815 r
.55492 .42848 .55864 .43519 .56563 .43102 .56192 .42435 Mtetra
.716 .681 .815 r
.56192 .42435 .56563 .43102 .57262 .42675 .56891 .42012 Mtetra
.72 .685 .815 r
.56891 .42012 .57262 .42675 .57961 .42237 .57592 .41578 Mtetra
.724 .688 .815 r
.57592 .41578 .57961 .42237 .58662 .41789 .58294 .41135 Mtetra
.728 .691 .815 r
.58294 .41135 .58662 .41789 .59363 .41332 .58996 .40682 Mtetra
.731 .694 .815 r
.58996 .40682 .59363 .41332 .60065 .40864 .59698 .4022 Mtetra
.735 .697 .815 r
.59698 .4022 .60065 .40864 .60767 .40388 .60402 .39748 Mtetra
.738 .701 .815 r
.60402 .39748 .60767 .40388 .61469 .39902 .61106 .39268 Mtetra
.742 .704 .816 r
.61106 .39268 .61469 .39902 .62172 .39408 .6181 .38778 Mtetra
.745 .707 .816 r
.6181 .38778 .62172 .39408 .62876 .38905 .62515 .38281 Mtetra
.749 .711 .816 r
.62515 .38281 .62876 .38905 .6358 .38393 .6322 .37776 Mtetra
.752 .714 .817 r
.6322 .37776 .6358 .38393 .64284 .37874 .63925 .37262 Mtetra
.755 .718 .817 r
.63925 .37262 .64284 .37874 .64988 .37347 .64631 .36742 Mtetra
.758 .722 .818 r
.64631 .36742 .64988 .37347 .65692 .36813 .65337 .36214 Mtetra
.762 .725 .819 r
.65337 .36214 .65692 .36813 .66397 .36272 .66043 .35679 Mtetra
.765 .729 .82 r
.66043 .35679 .66397 .36272 .67102 .35725 .66749 .35138 Mtetra
.768 .733 .82 r
.66749 .35138 .67102 .35725 .67807 .35171 .67456 .34591 Mtetra
.771 .736 .821 r
.67456 .34591 .67807 .35171 .68512 .34611 .68163 .34038 Mtetra
.774 .74 .822 r
.68163 .34038 .68512 .34611 .69217 .34046 .6887 .3348 Mtetra
.777 .744 .824 r
.6887 .3348 .69217 .34046 .69923 .33475 .69577 .32916 Mtetra
.779 .748 .825 r
.69577 .32916 .69923 .33475 .70628 .329 .70284 .32348 Mtetra
.782 .752 .826 r
.70284 .32348 .70628 .329 .71333 .32319 .70991 .31775 Mtetra
.785 .756 .827 r
.70991 .31775 .71333 .32319 .72039 .31735 .71698 .31198 Mtetra
.787 .76 .829 r
.71698 .31198 .72039 .31735 .72744 .31147 .72406 .30617 Mtetra
.79 .765 .83 r
.72406 .30617 .72744 .31147 .7345 .30556 .73113 .30033 Mtetra
.792 .769 .832 r
.73113 .30033 .7345 .30556 .74155 .29961 .73821 .29446 Mtetra
.795 .773 .833 r
.73821 .29446 .74155 .29961 .74861 .29364 .74528 .28856 Mtetra
.797 .777 .835 r
.74528 .28856 .74861 .29364 .75566 .28765 .75236 .28264 Mtetra
.799 .782 .837 r
.75236 .28264 .75566 .28765 .76272 .28163 .75944 .2767 Mtetra
.801 .786 .839 r
.75944 .2767 .76272 .28163 .76978 .2756 .76652 .27074 Mtetra
.803 .791 .841 r
.76652 .27074 .76978 .2756 .77684 .26956 .7736 .26478 Mtetra
.805 .795 .843 r
.7736 .26478 .77684 .26956 .78389 .26351 .78068 .2588 Mtetra
.807 .799 .845 r
.78068 .2588 .78389 .26351 .79096 .25745 .78777 .25281 Mtetra
.429 .671 .963 r
.13498 .47029 .13919 .47396 .14463 .47528 .14056 .47046 Mtetra
.476 .625 .917 r
.14056 .47046 .14463 .47528 .15009 .4766 .14615 .47063 Mtetra
.501 .583 .869 r
.14615 .47063 .15009 .4766 .15558 .47792 .15177 .4708 Mtetra
.515 .547 .827 r
.15177 .4708 .15558 .47792 .16109 .47923 .15741 .47096 Mtetra
.523 .519 .793 r
.15741 .47096 .16109 .47923 .16663 .48054 .16307 .47111 Mtetra
.528 .496 .764 r
.16307 .47111 .16663 .48054 .17219 .48184 .16875 .47125 Mtetra
.531 .477 .74 r
.16875 .47125 .17219 .48184 .17778 .48312 .17445 .47138 Mtetra
.533 .461 .72 r
.17445 .47138 .17778 .48312 .1834 .48438 .18017 .4715 Mtetra
.535 .448 .704 r
.18017 .4715 .1834 .48438 .18904 .48563 .18592 .47159 Mtetra
.536 .437 .69 r
.18592 .47159 .18904 .48563 .19471 .48684 .19169 .47167 Mtetra
.537 .428 .677 r
.19169 .47167 .19471 .48684 .20041 .48803 .19748 .47172 Mtetra
.537 .42 .667 r
.19748 .47172 .20041 .48803 .20613 .48919 .2033 .47176 Mtetra
.538 .413 .658 r
.2033 .47176 .20613 .48919 .21189 .49031 .20914 .47176 Mtetra
.538 .407 .649 r
.20914 .47176 .21189 .49031 .21767 .49139 .215 .47174 Mtetra
.539 .401 .642 r
.215 .47174 .21767 .49139 .22348 .49243 .22089 .47169 Mtetra
.539 .397 .636 r
.22089 .47169 .22348 .49243 .22932 .49343 .2268 .4716 Mtetra
.539 .393 .63 r
.2268 .4716 .22932 .49343 .23519 .49438 .23274 .47148 Mtetra
.539 .389 .625 r
.23274 .47148 .23519 .49438 .24109 .49527 .23869 .47133 Mtetra
.54 .386 .621 r
.23869 .47133 .24109 .49527 .24701 .49611 .24468 .47113 Mtetra
.54 .383 .616 r
.24468 .47113 .24701 .49611 .25297 .49689 .25068 .47089 Mtetra
.54 .38 .613 r
.25068 .47089 .25297 .49689 .25896 .49761 .25672 .47061 Mtetra
.541 .378 .609 r
.25672 .47061 .25896 .49761 .26497 .49826 .26277 .47029 Mtetra
.541 .376 .606 r
.26277 .47029 .26497 .49826 .27102 .49884 .26885 .46992 Mtetra
.541 .374 .603 r
.26885 .46992 .27102 .49884 .27709 .49935 .27496 .4695 Mtetra
.542 .372 .601 r
.27496 .4695 .27709 .49935 .2832 .49979 .28108 .46902 Mtetra
.542 .37 .598 r
.28108 .46902 .2832 .49979 .28933 .50015 .28724 .4685 Mtetra
.542 .369 .596 r
.28724 .4685 .28933 .50015 .2955 .50043 .29342 .46792 Mtetra
.543 .368 .594 r
.29342 .46792 .2955 .50043 .30169 .50063 .29962 .46729 Mtetra
.543 .367 .592 r
.29962 .46729 .30169 .50063 .30791 .50074 .30584 .46659 Mtetra
.543 .366 .591 r
.30584 .46659 .30791 .50074 .31416 .50076 .31209 .46584 Mtetra
.544 .365 .589 r
.31209 .46584 .31416 .50076 .32044 .50069 .31837 .46503 Mtetra
.544 .364 .588 r
.31837 .46503 .32044 .50069 .32675 .50052 .32466 .46415 Mtetra
.544 .364 .587 r
.32466 .46415 .32675 .50052 .33309 .50026 .33098 .46321 Mtetra
.545 .363 .585 r
.33098 .46321 .33309 .50026 .33945 .4999 .33733 .4622 Mtetra
.545 .363 .584 r
.33733 .4622 .33945 .4999 .34584 .49944 .3437 .46112 Mtetra
.546 .362 .583 r
.3437 .46112 .34584 .49944 .35226 .49887 .35009 .45998 Mtetra
.546 .362 .582 r
.35009 .45998 .35226 .49887 .35871 .49821 .3565 .45877 Mtetra
.547 .362 .582 r
.3565 .45877 .35871 .49821 .36518 .49743 .36294 .45749 Mtetra
.547 .361 .581 r
.36294 .45749 .36518 .49743 .37168 .49654 .36939 .45613 Mtetra
.548 .361 .58 r
.36939 .45613 .37168 .49654 .3782 .49555 .37587 .4547 Mtetra
.37587 .4547 .3782 .49555 .38475 .49444 .38237 .4532 Mtetra
.549 .361 .579 r
.38237 .4532 .38475 .49444 .39132 .49322 .3889 .45162 Mtetra
.3889 .45162 .39132 .49322 .39792 .49188 .39544 .44997 Mtetra
.55 .361 .578 r
.39544 .44997 .39792 .49188 .40454 .49043 .40201 .44824 Mtetra
.55 .362 .578 r
.40201 .44824 .40454 .49043 .41118 .48886 .40859 .44643 Mtetra
.551 .362 .578 r
.40859 .44643 .41118 .48886 .41785 .48717 .4152 .44455 Mtetra
.552 .362 .578 r
.4152 .44455 .41785 .48717 .42454 .48537 .42182 .44259 Mtetra
.42182 .44259 .42454 .48537 .43125 .48344 .42847 .44055 Mtetra
.553 .363 .577 r
.42847 .44055 .43125 .48344 .43798 .4814 .43513 .43843 Mtetra
.43513 .43843 .43798 .4814 .44473 .47923 .44181 .43623 Mtetra
.554 .364 .577 r
.44181 .43623 .44473 .47923 .4515 .47695 .44851 .43395 Mtetra
.555 .364 .578 r
.44851 .43395 .4515 .47695 .45829 .47454 .45523 .4316 Mtetra
.556 .365 .578 r
.45523 .4316 .45829 .47454 .46509 .47201 .46197 .42916 Mtetra
.556 .366 .578 r
.46197 .42916 .46509 .47201 .47192 .46937 .46872 .42665 Mtetra
.557 .366 .578 r
.46872 .42665 .47192 .46937 .47876 .4666 .47549 .42406 Mtetra
.558 .367 .579 r
.47549 .42406 .47876 .4666 .48561 .46371 .48228 .42139 Mtetra
.559 .368 .579 r
.48228 .42139 .48561 .46371 .49249 .46071 .48908 .41864 Mtetra
.56 .369 .579 r
.48908 .41864 .49249 .46071 .49937 .45759 .49589 .41581 Mtetra
.561 .37 .58 r
.49589 .41581 .49937 .45759 .50627 .45434 .50273 .4129 Mtetra
.561 .371 .581 r
.50273 .4129 .50627 .45434 .51319 .45099 .50957 .40992 Mtetra
.562 .372 .581 r
.50957 .40992 .51319 .45099 .52012 .44752 .51643 .40687 Mtetra
.563 .373 .582 r
.51643 .40687 .52012 .44752 .52706 .44393 .52331 .40373 Mtetra
.565 .375 .583 r
.52331 .40373 .52706 .44393 .53401 .44023 .5302 .40053 Mtetra
.566 .376 .584 r
.5302 .40053 .53401 .44023 .54097 .43642 .5371 .39725 Mtetra
.567 .378 .585 r
.5371 .39725 .54097 .43642 .54794 .43251 .54401 .3939 Mtetra
.568 .379 .586 r
.54401 .3939 .54794 .43251 .55492 .42848 .55094 .39047 Mtetra
.569 .381 .587 r
.55094 .39047 .55492 .42848 .56192 .42435 .55788 .38698 Mtetra
.571 .383 .588 r
.55788 .38698 .56192 .42435 .56891 .42012 .56483 .38342 Mtetra
.572 .385 .589 r
.56483 .38342 .56891 .42012 .57592 .41578 .57179 .37979 Mtetra
.573 .387 .591 r
.57179 .37979 .57592 .41578 .58294 .41135 .57876 .37609 Mtetra
.575 .389 .592 r
.57876 .37609 .58294 .41135 .58996 .40682 .58574 .37233 Mtetra
.577 .392 .594 r
.58574 .37233 .58996 .40682 .59698 .4022 .59273 .36851 Mtetra
.578 .394 .596 r
.59273 .36851 .59698 .4022 .60402 .39748 .59974 .36462 Mtetra
.58 .397 .598 r
.59974 .36462 .60402 .39748 .61106 .39268 .60675 .36068 Mtetra
.582 .4 .6 r
.60675 .36068 .61106 .39268 .6181 .38778 .61377 .35667 Mtetra
.584 .403 .602 r
.61377 .35667 .6181 .38778 .62515 .38281 .6208 .35261 Mtetra
.586 .406 .605 r
.6208 .35261 .62515 .38281 .6322 .37776 .62784 .34849 Mtetra
.589 .41 .607 r
.62784 .34849 .6322 .37776 .63925 .37262 .63488 .34433 Mtetra
.591 .414 .61 r
.63488 .34433 .63925 .37262 .64631 .36742 .64194 .3401 Mtetra
.594 .418 .614 r
.64194 .3401 .64631 .36742 .65337 .36214 .649 .33584 Mtetra
.597 .423 .617 r
.649 .33584 .65337 .36214 .66043 .35679 .65607 .33152 Mtetra
.6 .428 .621 r
.65607 .33152 .66043 .35679 .66749 .35138 .66315 .32716 Mtetra
.603 .434 .625 r
.66315 .32716 .66749 .35138 .67456 .34591 .67023 .32275 Mtetra
.607 .44 .63 r
.67023 .32275 .67456 .34591 .68163 .34038 .67733 .3183 Mtetra
.611 .446 .635 r
.67733 .3183 .68163 .34038 .6887 .3348 .68443 .31382 Mtetra
.615 .454 .641 r
.68443 .31382 .6887 .3348 .69577 .32916 .69154 .3093 Mtetra
.62 .462 .647 r
.69154 .3093 .69577 .32916 .70284 .32348 .69865 .30474 Mtetra
.625 .471 .654 r
.69865 .30474 .70284 .32348 .70991 .31775 .70577 .30015 Mtetra
.631 .482 .662 r
.70577 .30015 .70991 .31775 .71698 .31198 .7129 .29553 Mtetra
.637 .493 .67 r
.7129 .29553 .71698 .31198 .72406 .30617 .72003 .29088 Mtetra
.644 .506 .68 r
.72003 .29088 .72406 .30617 .73113 .30033 .72718 .28621 Mtetra
.652 .522 .692 r
.72718 .28621 .73113 .30033 .73821 .29446 .73433 .28151 Mtetra
.661 .539 .704 r
.73433 .28151 .73821 .29446 .74528 .28856 .74148 .27679 Mtetra
.672 .559 .719 r
.74148 .27679 .74528 .28856 .75236 .28264 .74864 .27205 Mtetra
.683 .583 .737 r
.74864 .27205 .75236 .28264 .75944 .2767 .75581 .2673 Mtetra
.697 .611 .757 r
.75581 .2673 .75944 .2767 .76652 .27074 .76299 .26253 Mtetra
.712 .645 .78 r
.76299 .26253 .76652 .27074 .7736 .26478 .77018 .25775 Mtetra
.729 .685 .808 r
.77018 .25775 .7736 .26478 .78068 .2588 .77737 .25296 Mtetra
.748 .734 .839 r
.77737 .25296 .78068 .2588 .78777 .25281 .78457 .24816 Mtetra
.631 .745 .93 r
.13076 .46661 .13498 .47029 .14056 .47046 .13656 .46494 Mtetra
.63 .657 .858 r
.13656 .46494 .14056 .47046 .14615 .47063 .14237 .46327 Mtetra
.62 .592 .8 r
.14237 .46327 .14615 .47063 .15177 .4708 .14819 .46159 Mtetra
.61 .546 .757 r
.14819 .46159 .15177 .4708 .15741 .47096 .15403 .4599 Mtetra
.601 .511 .725 r
.15403 .4599 .15741 .47096 .16307 .47111 .15989 .45821 Mtetra
.593 .485 .699 r
.15989 .45821 .16307 .47111 .16875 .47125 .16576 .45652 Mtetra
.587 .464 .679 r
.16576 .45652 .16875 .47125 .17445 .47138 .17164 .45482 Mtetra
.582 .447 .663 r
.17164 .45482 .17445 .47138 .18017 .4715 .17754 .45311 Mtetra
.577 .434 .65 r
.17754 .45311 .18017 .4715 .18592 .47159 .18346 .45139 Mtetra
.573 .422 .638 r
.18346 .45139 .18592 .47159 .19169 .47167 .18939 .44967 Mtetra
.57 .413 .629 r
.18939 .44967 .19169 .47167 .19748 .47172 .19533 .44794 Mtetra
.567 .405 .621 r
.19533 .44794 .19748 .47172 .2033 .47176 .20129 .4462 Mtetra
.564 .398 .614 r
.20129 .4462 .2033 .47176 .20914 .47176 .20727 .44446 Mtetra
.562 .392 .608 r
.20727 .44446 .20914 .47176 .215 .47174 .21326 .4427 Mtetra
.56 .386 .602 r
.21326 .4427 .215 .47174 .22089 .47169 .21926 .44094 Mtetra
.559 .382 .598 r
.21926 .44094 .22089 .47169 .2268 .4716 .22529 .43916 Mtetra
.557 .377 .593 r
.22529 .43916 .2268 .4716 .23274 .47148 .23132 .43738 Mtetra
.556 .374 .59 r
.23132 .43738 .23274 .47148 .23869 .47133 .23738 .43559 Mtetra
.554 .37 .586 r
.23738 .43559 .23869 .47133 .24468 .47113 .24345 .43378 Mtetra
.553 .367 .583 r
.24345 .43378 .24468 .47113 .25068 .47089 .24953 .43197 Mtetra
.552 .365 .58 r
.24953 .43197 .25068 .47089 .25672 .47061 .25563 .43014 Mtetra
.551 .362 .578 r
.25563 .43014 .25672 .47061 .26277 .47029 .26175 .42831 Mtetra
.551 .36 .576 r
.26175 .42831 .26277 .47029 .26885 .46992 .26788 .42646 Mtetra
.55 .358 .574 r
.26788 .42646 .26885 .46992 .27496 .4695 .27403 .4246 Mtetra
.549 .356 .572 r
.27403 .4246 .27496 .4695 .28108 .46902 .28019 .42273 Mtetra
.548 .354 .57 r
.28019 .42273 .28108 .46902 .28724 .4685 .28637 .42085 Mtetra
.548 .353 .568 r
.28637 .42085 .28724 .4685 .29342 .46792 .29257 .41895 Mtetra
.547 .351 .567 r
.29257 .41895 .29342 .46792 .29962 .46729 .29878 .41704 Mtetra
.547 .35 .566 r
.29878 .41704 .29962 .46729 .30584 .46659 .30501 .41512 Mtetra
.546 .349 .564 r
.30501 .41512 .30584 .46659 .31209 .46584 .31125 .41318 Mtetra
.546 .348 .563 r
.31125 .41318 .31209 .46584 .31837 .46503 .31752 .41123 Mtetra
.546 .347 .562 r
.31752 .41123 .31837 .46503 .32466 .46415 .32379 .40927 Mtetra
.545 .346 .561 r
.32379 .40927 .32466 .46415 .33098 .46321 .33009 .40729 Mtetra
.545 .345 .56 r
.33009 .40729 .33098 .46321 .33733 .4622 .3364 .4053 Mtetra
.3364 .4053 .33733 .4622 .3437 .46112 .34272 .4033 Mtetra
.545 .344 .559 r
.34272 .4033 .3437 .46112 .35009 .45998 .34906 .40127 Mtetra
.544 .343 .558 r
.34906 .40127 .35009 .45998 .3565 .45877 .35542 .39924 Mtetra
.35542 .39924 .3565 .45877 .36294 .45749 .3618 .39719 Mtetra
.544 .342 .557 r
.3618 .39719 .36294 .45749 .36939 .45613 .36819 .39512 Mtetra
.36819 .39512 .36939 .45613 .37587 .4547 .37459 .39304 Mtetra
.544 .341 .556 r
.37459 .39304 .37587 .4547 .38237 .4532 .38102 .39095 Mtetra
.38102 .39095 .38237 .4532 .3889 .45162 .38746 .38883 Mtetra
.38746 .38883 .3889 .45162 .39544 .44997 .39391 .38671 Mtetra
.544 .34 .555 r
.39391 .38671 .39544 .44997 .40201 .44824 .40038 .38456 Mtetra
.543 .34 .555 r
.40038 .38456 .40201 .44824 .40859 .44643 .40687 .3824 Mtetra
.40687 .3824 .40859 .44643 .4152 .44455 .41338 .38023 Mtetra
.41338 .38023 .4152 .44455 .42182 .44259 .4199 .37804 Mtetra
.543 .34 .554 r
.4199 .37804 .42182 .44259 .42847 .44055 .42644 .37583 Mtetra
.544 .34 .554 r
.42644 .37583 .42847 .44055 .43513 .43843 .43299 .3736 Mtetra
.43299 .3736 .43513 .43843 .44181 .43623 .43956 .37136 Mtetra
.43956 .37136 .44181 .43623 .44851 .43395 .44615 .36911 Mtetra
.44615 .36911 .44851 .43395 .45523 .4316 .45275 .36683 Mtetra
.544 .34 .555 r
.45275 .36683 .45523 .4316 .46197 .42916 .45937 .36455 Mtetra
.45937 .36455 .46197 .42916 .46872 .42665 .466 .36224 Mtetra
.544 .341 .555 r
.466 .36224 .46872 .42665 .47549 .42406 .47265 .35992 Mtetra
.47265 .35992 .47549 .42406 .48228 .42139 .47932 .35758 Mtetra
.47932 .35758 .48228 .42139 .48908 .41864 .486 .35522 Mtetra
.545 .341 .556 r
.486 .35522 .48908 .41864 .49589 .41581 .4927 .35285 Mtetra
.545 .342 .556 r
.4927 .35285 .49589 .41581 .50273 .4129 .49942 .35047 Mtetra
.49942 .35047 .50273 .4129 .50957 .40992 .50615 .34806 Mtetra
.545 .343 .557 r
.50615 .34806 .50957 .40992 .51643 .40687 .5129 .34564 Mtetra
.546 .343 .557 r
.5129 .34564 .51643 .40687 .52331 .40373 .51966 .34321 Mtetra
.546 .344 .558 r
.51966 .34321 .52331 .40373 .5302 .40053 .52644 .34076 Mtetra
.546 .345 .558 r
.52644 .34076 .5302 .40053 .5371 .39725 .53324 .33829 Mtetra
.547 .345 .559 r
.53324 .33829 .5371 .39725 .54401 .3939 .54005 .33581 Mtetra
.547 .346 .56 r
.54005 .33581 .54401 .3939 .55094 .39047 .54688 .33331 Mtetra
.548 .347 .561 r
.54688 .33331 .55094 .39047 .55788 .38698 .55372 .33079 Mtetra
.548 .348 .562 r
.55372 .33079 .55788 .38698 .56483 .38342 .56059 .32826 Mtetra
.549 .349 .563 r
.56059 .32826 .56483 .38342 .57179 .37979 .56746 .32572 Mtetra
.549 .35 .564 r
.56746 .32572 .57179 .37979 .57876 .37609 .57436 .32316 Mtetra
.55 .351 .565 r
.57436 .32316 .57876 .37609 .58574 .37233 .58127 .32059 Mtetra
.55 .353 .566 r
.58127 .32059 .58574 .37233 .59273 .36851 .58819 .318 Mtetra
.551 .354 .567 r
.58819 .318 .59273 .36851 .59974 .36462 .59513 .3154 Mtetra
.552 .356 .569 r
.59513 .3154 .59974 .36462 .60675 .36068 .60209 .31278 Mtetra
.553 .358 .57 r
.60209 .31278 .60675 .36068 .61377 .35667 .60906 .31015 Mtetra
.553 .359 .572 r
.60906 .31015 .61377 .35667 .6208 .35261 .61605 .3075 Mtetra
.554 .361 .574 r
.61605 .3075 .6208 .35261 .62784 .34849 .62306 .30484 Mtetra
.555 .364 .576 r
.62306 .30484 .62784 .34849 .63488 .34433 .63008 .30217 Mtetra
.557 .366 .578 r
.63008 .30217 .63488 .34433 .64194 .3401 .63712 .29949 Mtetra
.558 .369 .581 r
.63712 .29949 .64194 .3401 .649 .33584 .64418 .29679 Mtetra
.559 .372 .584 r
.64418 .29679 .649 .33584 .65607 .33152 .65125 .29408 Mtetra
.561 .375 .587 r
.65125 .29408 .65607 .33152 .66315 .32716 .65833 .29136 Mtetra
.562 .379 .59 r
.65833 .29136 .66315 .32716 .67023 .32275 .66544 .28862 Mtetra
.564 .383 .594 r
.66544 .28862 .67023 .32275 .67733 .3183 .67256 .28588 Mtetra
.566 .387 .598 r
.67256 .28588 .67733 .3183 .68443 .31382 .67969 .28312 Mtetra
.568 .392 .603 r
.67969 .28312 .68443 .31382 .69154 .3093 .68685 .28035 Mtetra
.571 .398 .608 r
.68685 .28035 .69154 .3093 .69865 .30474 .69402 .27757 Mtetra
.574 .404 .614 r
.69402 .27757 .69865 .30474 .70577 .30015 .7012 .27478 Mtetra
.577 .412 .621 r
.7012 .27478 .70577 .30015 .7129 .29553 .7084 .27198 Mtetra
.581 .42 .629 r
.7084 .27198 .7129 .29553 .72003 .29088 .71562 .26917 Mtetra
.585 .43 .638 r
.71562 .26917 .72003 .29088 .72718 .28621 .72286 .26635 Mtetra
.59 .442 .649 r
.72286 .26635 .72718 .28621 .73433 .28151 .73011 .26352 Mtetra
.596 .457 .662 r
.73011 .26352 .73433 .28151 .74148 .27679 .73738 .26068 Mtetra
.603 .474 .678 r
.73738 .26068 .74148 .27679 .74864 .27205 .74466 .25783 Mtetra
.611 .496 .697 r
.74466 .25783 .74864 .27205 .75581 .2673 .75197 .25498 Mtetra
.621 .523 .722 r
.75197 .25498 .75581 .2673 .76299 .26253 .75929 .25211 Mtetra
.633 .558 .753 r
.75929 .25211 .76299 .26253 .77018 .25775 .76662 .24924 Mtetra
.647 .606 .793 r
.76662 .24924 .77018 .25775 .77737 .25296 .77398 .24636 Mtetra
.663 .671 .847 r
.77398 .24636 .77737 .25296 .78457 .24816 .78135 .24348 Mtetra
.742 .767 .873 r
.12652 .46291 .13076 .46661 .13656 .46494 .13255 .45929 Mtetra
.715 .682 .817 r
.13255 .45929 .13656 .46494 .14237 .46327 .1386 .45567 Mtetra
.69 .619 .772 r
.1386 .45567 .14237 .46327 .14819 .46159 .14465 .45205 Mtetra
.67 .572 .737 r
.14465 .45205 .14819 .46159 .15403 .4599 .15071 .44843 Mtetra
.653 .537 .71 r
.15071 .44843 .15403 .4599 .15989 .45821 .15677 .44481 Mtetra
.64 .509 .688 r
.15677 .44481 .15989 .45821 .16576 .45652 .16284 .44119 Mtetra
.628 .487 .67 r
.16284 .44119 .16576 .45652 .17164 .45482 .16892 .43758 Mtetra
.619 .469 .656 r
.16892 .43758 .17164 .45482 .17754 .45311 .17501 .43397 Mtetra
.611 .454 .644 r
.17501 .43397 .17754 .45311 .18346 .45139 .1811 .43037 Mtetra
.605 .441 .634 r
.1811 .43037 .18346 .45139 .18939 .44967 .1872 .42678 Mtetra
.599 .43 .625 r
.1872 .42678 .18939 .44967 .19533 .44794 .19331 .4232 Mtetra
.594 .421 .617 r
.19331 .4232 .19533 .44794 .20129 .4462 .19942 .41964 Mtetra
.589 .413 .611 r
.19942 .41964 .20129 .4462 .20727 .44446 .20554 .41609 Mtetra
.585 .406 .605 r
.20554 .41609 .20727 .44446 .21326 .4427 .21167 .41255 Mtetra
.582 .4 .6 r
.21167 .41255 .21326 .4427 .21926 .44094 .2178 .40903 Mtetra
.579 .394 .595 r
.2178 .40903 .21926 .44094 .22529 .43916 .22394 .40553 Mtetra
.576 .389 .591 r
.22394 .40553 .22529 .43916 .23132 .43738 .23009 .40205 Mtetra
.573 .385 .588 r
.23009 .40205 .23132 .43738 .23738 .43559 .23624 .39859 Mtetra
.571 .381 .584 r
.23624 .39859 .23738 .43559 .24345 .43378 .2424 .39515 Mtetra
.569 .377 .581 r
.2424 .39515 .24345 .43378 .24953 .43197 .24857 .39173 Mtetra
.567 .374 .579 r
.24857 .39173 .24953 .43197 .25563 .43014 .25474 .38834 Mtetra
.565 .371 .576 r
.25474 .38834 .25563 .43014 .26175 .42831 .26092 .38498 Mtetra
.563 .368 .574 r
.26092 .38498 .26175 .42831 .26788 .42646 .26711 .38164 Mtetra
.562 .365 .572 r
.26711 .38164 .26788 .42646 .27403 .4246 .2733 .37833 Mtetra
.56 .363 .57 r
.2733 .37833 .27403 .4246 .28019 .42273 .2795 .37505 Mtetra
.559 .361 .568 r
.2795 .37505 .28019 .42273 .28637 .42085 .28571 .37181 Mtetra
.558 .359 .567 r
.28571 .37181 .28637 .42085 .29257 .41895 .29193 .36859 Mtetra
.557 .357 .565 r
.29193 .36859 .29257 .41895 .29878 .41704 .29815 .36541 Mtetra
.555 .355 .564 r
.29815 .36541 .29878 .41704 .30501 .41512 .30438 .36226 Mtetra
.554 .353 .563 r
.30438 .36226 .30501 .41512 .31125 .41318 .31062 .35914 Mtetra
.553 .352 .562 r
.31062 .35914 .31125 .41318 .31752 .41123 .31687 .35606 Mtetra
.553 .351 .561 r
.31687 .35606 .31752 .41123 .32379 .40927 .32312 .35302 Mtetra
.552 .349 .56 r
.32312 .35302 .32379 .40927 .33009 .40729 .32939 .35002 Mtetra
.551 .348 .559 r
.32939 .35002 .33009 .40729 .3364 .4053 .33566 .34705 Mtetra
.55 .347 .558 r
.33566 .34705 .3364 .4053 .34272 .4033 .34195 .34412 Mtetra
.549 .346 .557 r
.34195 .34412 .34272 .4033 .34906 .40127 .34824 .34123 Mtetra
.549 .345 .557 r
.34824 .34123 .34906 .40127 .35542 .39924 .35454 .33838 Mtetra
.548 .344 .556 r
.35454 .33838 .35542 .39924 .3618 .39719 .36085 .33558 Mtetra
.548 .343 .555 r
.36085 .33558 .3618 .39719 .36819 .39512 .36717 .33281 Mtetra
.547 .343 .555 r
.36717 .33281 .36819 .39512 .37459 .39304 .37351 .33009 Mtetra
.546 .342 .554 r
.37351 .33009 .37459 .39304 .38102 .39095 .37985 .32741 Mtetra
.546 .341 .554 r
.37985 .32741 .38102 .39095 .38746 .38883 .3862 .32477 Mtetra
.545 .341 .554 r
.3862 .32477 .38746 .38883 .39391 .38671 .39257 .32218 Mtetra
.545 .34 .553 r
.39257 .32218 .39391 .38671 .40038 .38456 .39894 .31963 Mtetra
.544 .339 .553 r
.39894 .31963 .40038 .38456 .40687 .3824 .40533 .31712 Mtetra
.40533 .31712 .40687 .3824 .41338 .38023 .41174 .31466 Mtetra
.544 .339 .552 r
.41174 .31466 .41338 .38023 .4199 .37804 .41815 .31225 Mtetra
.543 .338 .552 r
.41815 .31225 .4199 .37804 .42644 .37583 .42458 .30988 Mtetra
.42458 .30988 .42644 .37583 .43299 .3736 .43102 .30755 Mtetra
.43102 .30755 .43299 .3736 .43956 .37136 .43747 .30527 Mtetra
.542 .337 .552 r
.43747 .30527 .43956 .37136 .44615 .36911 .44394 .30303 Mtetra
.44394 .30303 .44615 .36911 .45275 .36683 .45042 .30084 Mtetra
.45042 .30084 .45275 .36683 .45937 .36455 .45692 .2987 Mtetra
.541 .337 .552 r
.45692 .2987 .45937 .36455 .466 .36224 .46343 .2966 Mtetra
.46343 .2966 .466 .36224 .47265 .35992 .46996 .29455 Mtetra
.541 .337 .553 r
.46996 .29455 .47265 .35992 .47932 .35758 .47651 .29254 Mtetra
.47651 .29254 .47932 .35758 .486 .35522 .48307 .29057 Mtetra
.48307 .29057 .486 .35522 .4927 .35285 .48965 .28865 Mtetra
.54 .337 .553 r
.48965 .28865 .4927 .35285 .49942 .35047 .49624 .28677 Mtetra
.54 .337 .554 r
.49624 .28677 .49942 .35047 .50615 .34806 .50285 .28494 Mtetra
.50285 .28494 .50615 .34806 .5129 .34564 .50948 .28315 Mtetra
.54 .337 .555 r
.50948 .28315 .5129 .34564 .51966 .34321 .51613 .2814 Mtetra
.54 .338 .555 r
.51613 .2814 .51966 .34321 .52644 .34076 .5228 .2797 Mtetra
.54 .338 .556 r
.5228 .2797 .52644 .34076 .53324 .33829 .52949 .27803 Mtetra
.52949 .27803 .53324 .33829 .54005 .33581 .53619 .27641 Mtetra
.54 .339 .557 r
.53619 .27641 .54005 .33581 .54688 .33331 .54292 .27483 Mtetra
.54 .339 .558 r
.54292 .27483 .54688 .33331 .55372 .33079 .54966 .27329 Mtetra
.539 .34 .559 r
.54966 .27329 .55372 .33079 .56059 .32826 .55643 .27178 Mtetra
.539 .341 .559 r
.55643 .27178 .56059 .32826 .56746 .32572 .56322 .27032 Mtetra
.54 .341 .56 r
.56322 .27032 .56746 .32572 .57436 .32316 .57003 .26889 Mtetra
.54 .342 .562 r
.57003 .26889 .57436 .32316 .58127 .32059 .57686 .2675 Mtetra
.54 .343 .563 r
.57686 .2675 .58127 .32059 .58819 .318 .58371 .26615 Mtetra
.54 .344 .564 r
.58371 .26615 .58819 .318 .59513 .3154 .59058 .26483 Mtetra
.54 .345 .565 r
.59058 .26483 .59513 .3154 .60209 .31278 .59748 .26354 Mtetra
.54 .346 .567 r
.59748 .26354 .60209 .31278 .60906 .31015 .6044 .26229 Mtetra
.54 .348 .569 r
.6044 .26229 .60906 .31015 .61605 .3075 .61135 .26107 Mtetra
.54 .349 .57 r
.61135 .26107 .61605 .3075 .62306 .30484 .61831 .25988 Mtetra
.541 .351 .572 r
.61831 .25988 .62306 .30484 .63008 .30217 .62531 .25872 Mtetra
.541 .353 .575 r
.62531 .25872 .63008 .30217 .63712 .29949 .63232 .25758 Mtetra
.541 .355 .577 r
.63232 .25758 .63712 .29949 .64418 .29679 .63936 .25648 Mtetra
.542 .357 .58 r
.63936 .25648 .64418 .29679 .65125 .29408 .64643 .2554 Mtetra
.542 .359 .583 r
.64643 .2554 .65125 .29408 .65833 .29136 .65352 .25434 Mtetra
.543 .362 .586 r
.65352 .25434 .65833 .29136 .66544 .28862 .66063 .25331 Mtetra
.543 .365 .59 r
.66063 .25331 .66544 .28862 .67256 .28588 .66778 .2523 Mtetra
.544 .369 .594 r
.66778 .2523 .67256 .28588 .67969 .28312 .67494 .25131 Mtetra
.545 .373 .599 r
.67494 .25131 .67969 .28312 .68685 .28035 .68214 .25034 Mtetra
.546 .377 .604 r
.68214 .25034 .68685 .28035 .69402 .27757 .68936 .24939 Mtetra
.547 .382 .61 r
.68936 .24939 .69402 .27757 .7012 .27478 .6966 .24845 Mtetra
.548 .388 .617 r
.6966 .24845 .7012 .27478 .7084 .27198 .70388 .24753 Mtetra
.549 .395 .625 r
.70388 .24753 .7084 .27198 .71562 .26917 .71118 .24662 Mtetra
.551 .404 .634 r
.71118 .24662 .71562 .26917 .72286 .26635 .71851 .24572 Mtetra
.553 .414 .646 r
.71851 .24572 .72286 .26635 .73011 .26352 .72586 .24484 Mtetra
.555 .426 .659 r
.72586 .24484 .73011 .26352 .73738 .26068 .73324 .24396 Mtetra
.557 .44 .676 r
.73324 .24396 .73738 .26068 .74466 .25783 .74065 .24309 Mtetra
.56 .459 .696 r
.74065 .24309 .74466 .25783 .75197 .25498 .74809 .24222 Mtetra
.563 .482 .722 r
.74809 .24222 .75197 .25498 .75929 .25211 .75556 .24136 Mtetra
.565 .514 .756 r
.75556 .24136 .75929 .25211 .76662 .24924 .76305 .2405 Mtetra
.567 .556 .802 r
.76305 .2405 .76662 .24924 .77398 .24636 .77057 .23964 Mtetra
.563 .616 .863 r
.77057 .23964 .77398 .24636 .78135 .24348 .77812 .23877 Mtetra
.789 .769 .835 r
.12226 .4592 .12652 .46291 .13255 .45929 .12848 .45414 Mtetra
.765 .711 .802 r
.12848 .45414 .13255 .45929 .1386 .45567 .1347 .44909 Mtetra
.742 .664 .773 r
.1347 .44909 .1386 .45567 .14465 .45205 .14092 .44404 Mtetra
.722 .625 .749 r
.14092 .44404 .14465 .45205 .15071 .44843 .14714 .439 Mtetra
.705 .593 .728 r
.14714 .439 .15071 .44843 .15677 .44481 .15337 .43396 Mtetra
.69 .566 .71 r
.15337 .43396 .15677 .44481 .16284 .44119 .1596 .42894 Mtetra
.677 .543 .694 r
.1596 .42894 .16284 .44119 .16892 .43758 .16582 .42394 Mtetra
.666 .524 .681 r
.16582 .42394 .16892 .43758 .17501 .43397 .17205 .41895 Mtetra
.656 .507 .67 r
.17205 .41895 .17501 .43397 .1811 .43037 .17828 .41399 Mtetra
.648 .493 .66 r
.17828 .41399 .1811 .43037 .1872 .42678 .18451 .40905 Mtetra
.64 .48 .651 r
.18451 .40905 .1872 .42678 .19331 .4232 .19074 .40414 Mtetra
.633 .469 .643 r
.19074 .40414 .19331 .4232 .19942 .41964 .19697 .39925 Mtetra
.627 .459 .636 r
.19697 .39925 .19942 .41964 .20554 .41609 .2032 .3944 Mtetra
.621 .45 .63 r
.2032 .3944 .20554 .41609 .21167 .41255 .20943 .38959 Mtetra
.616 .442 .624 r
.20943 .38959 .21167 .41255 .2178 .40903 .21566 .38481 Mtetra
.611 .435 .619 r
.21566 .38481 .2178 .40903 .22394 .40553 .22189 .38007 Mtetra
.607 .428 .614 r
.22189 .38007 .22394 .40553 .23009 .40205 .22811 .37538 Mtetra
.603 .422 .61 r
.22811 .37538 .23009 .40205 .23624 .39859 .23434 .37073 Mtetra
.599 .417 .606 r
.23434 .37073 .23624 .39859 .2424 .39515 .24057 .36612 Mtetra
.596 .412 .603 r
.24057 .36612 .2424 .39515 .24857 .39173 .2468 .36157 Mtetra
.593 .407 .6 r
.2468 .36157 .24857 .39173 .25474 .38834 .25303 .35707 Mtetra
.59 .403 .597 r
.25303 .35707 .25474 .38834 .26092 .38498 .25926 .35262 Mtetra
.587 .399 .594 r
.25926 .35262 .26092 .38498 .26711 .38164 .26549 .34823 Mtetra
.585 .396 .591 r
.26549 .34823 .26711 .38164 .2733 .37833 .27172 .3439 Mtetra
.582 .392 .589 r
.27172 .3439 .2733 .37833 .2795 .37505 .27795 .33963 Mtetra
.58 .389 .587 r
.27795 .33963 .2795 .37505 .28571 .37181 .28418 .33542 Mtetra
.578 .386 .585 r
.28418 .33542 .28571 .37181 .29193 .36859 .29042 .33128 Mtetra
.576 .383 .583 r
.29042 .33128 .29193 .36859 .29815 .36541 .29665 .3272 Mtetra
.574 .381 .582 r
.29665 .3272 .29815 .36541 .30438 .36226 .30289 .32319 Mtetra
.572 .378 .58 r
.30289 .32319 .30438 .36226 .31062 .35914 .30913 .31925 Mtetra
.571 .376 .579 r
.30913 .31925 .31062 .35914 .31687 .35606 .31537 .31538 Mtetra
.569 .374 .577 r
.31537 .31538 .31687 .35606 .32312 .35302 .32161 .31159 Mtetra
.567 .372 .576 r
.32161 .31159 .32312 .35302 .32939 .35002 .32786 .30787 Mtetra
.566 .37 .575 r
.32786 .30787 .32939 .35002 .33566 .34705 .33411 .30422 Mtetra
.565 .368 .574 r
.33411 .30422 .33566 .34705 .34195 .34412 .34037 .30065 Mtetra
.563 .367 .573 r
.34037 .30065 .34195 .34412 .34824 .34123 .34663 .29716 Mtetra
.562 .365 .572 r
.34663 .29716 .34824 .34123 .35454 .33838 .35289 .29374 Mtetra
.561 .364 .571 r
.35289 .29374 .35454 .33838 .36085 .33558 .35916 .29041 Mtetra
.559 .362 .57 r
.35916 .29041 .36085 .33558 .36717 .33281 .36544 .28716 Mtetra
.558 .361 .57 r
.36544 .28716 .36717 .33281 .37351 .33009 .37172 .28399 Mtetra
.557 .36 .569 r
.37172 .28399 .37351 .33009 .37985 .32741 .37801 .28091 Mtetra
.556 .359 .568 r
.37801 .28091 .37985 .32741 .3862 .32477 .3843 .27791 Mtetra
.555 .358 .568 r
.3843 .27791 .3862 .32477 .39257 .32218 .39061 .27499 Mtetra
.554 .357 .567 r
.39061 .27499 .39257 .32218 .39894 .31963 .39692 .27216 Mtetra
.553 .356 .567 r
.39692 .27216 .39894 .31963 .40533 .31712 .40324 .26941 Mtetra
.552 .355 .567 r
.40324 .26941 .40533 .31712 .41174 .31466 .40957 .26675 Mtetra
.551 .354 .566 r
.40957 .26675 .41174 .31466 .41815 .31225 .41591 .26418 Mtetra
.551 .353 .566 r
.41591 .26418 .41815 .31225 .42458 .30988 .42226 .2617 Mtetra
.55 .352 .566 r
.42226 .2617 .42458 .30988 .43102 .30755 .42863 .2593 Mtetra
.549 .352 .566 r
.42863 .2593 .43102 .30755 .43747 .30527 .435 .25699 Mtetra
.548 .351 .566 r
.435 .25699 .43747 .30527 .44394 .30303 .44139 .25477 Mtetra
.547 .351 .566 r
.44139 .25477 .44394 .30303 .45042 .30084 .44779 .25263 Mtetra
.547 .35 .566 r
.44779 .25263 .45042 .30084 .45692 .2987 .4542 .25058 Mtetra
.546 .35 .566 r
.4542 .25058 .45692 .2987 .46343 .2966 .46063 .24862 Mtetra
.545 .349 .566 r
.46063 .24862 .46343 .2966 .46996 .29455 .46707 .24675 Mtetra
.544 .349 .566 r
.46707 .24675 .46996 .29455 .47651 .29254 .47353 .24496 Mtetra
.544 .349 .567 r
.47353 .24496 .47651 .29254 .48307 .29057 .48001 .24327 Mtetra
.543 .348 .567 r
.48001 .24327 .48307 .29057 .48965 .28865 .4865 .24165 Mtetra
.542 .348 .567 r
.4865 .24165 .48965 .28865 .49624 .28677 .49301 .24013 Mtetra
.542 .348 .568 r
.49301 .24013 .49624 .28677 .50285 .28494 .49954 .23868 Mtetra
.541 .348 .568 r
.49954 .23868 .50285 .28494 .50948 .28315 .50609 .23733 Mtetra
.541 .348 .569 r
.50609 .23733 .50948 .28315 .51613 .2814 .51266 .23605 Mtetra
.54 .348 .569 r
.51266 .23605 .51613 .2814 .5228 .2797 .51924 .23486 Mtetra
.54 .348 .57 r
.51924 .23486 .5228 .2797 .52949 .27803 .52585 .23375 Mtetra
.539 .348 .571 r
.52585 .23375 .52949 .27803 .53619 .27641 .53248 .23272 Mtetra
.538 .349 .572 r
.53248 .23272 .53619 .27641 .54292 .27483 .53914 .23177 Mtetra
.538 .349 .573 r
.53914 .23177 .54292 .27483 .54966 .27329 .54581 .2309 Mtetra
.537 .349 .574 r
.54581 .2309 .54966 .27329 .55643 .27178 .55251 .23011 Mtetra
.537 .35 .575 r
.55251 .23011 .55643 .27178 .56322 .27032 .55923 .22939 Mtetra
.536 .35 .576 r
.55923 .22939 .56322 .27032 .57003 .26889 .56598 .22875 Mtetra
.536 .351 .578 r
.56598 .22875 .57003 .26889 .57686 .2675 .57276 .22819 Mtetra
.535 .352 .579 r
.57276 .22819 .57686 .2675 .58371 .26615 .57956 .22769 Mtetra
.535 .353 .581 r
.57956 .22769 .58371 .26615 .59058 .26483 .58638 .22726 Mtetra
.534 .354 .583 r
.58638 .22726 .59058 .26483 .59748 .26354 .59324 .22691 Mtetra
.534 .355 .584 r
.59324 .22691 .59748 .26354 .6044 .26229 .60012 .22662 Mtetra
.533 .356 .587 r
.60012 .22662 .6044 .26229 .61135 .26107 .60703 .22639 Mtetra
.533 .357 .589 r
.60703 .22639 .61135 .26107 .61831 .25988 .61397 .22623 Mtetra
.533 .359 .591 r
.61397 .22623 .61831 .25988 .62531 .25872 .62094 .22613 Mtetra
.532 .361 .594 r
.62094 .22613 .62531 .25872 .63232 .25758 .62794 .22609 Mtetra
.532 .363 .597 r
.62794 .22609 .63232 .25758 .63936 .25648 .63497 .22611 Mtetra
.531 .365 .601 r
.63497 .22611 .63936 .25648 .64643 .2554 .64203 .22618 Mtetra
.531 .367 .604 r
.64203 .22618 .64643 .2554 .65352 .25434 .64912 .2263 Mtetra
.53 .37 .609 r
.64912 .2263 .65352 .25434 .66063 .25331 .65625 .22648 Mtetra
.53 .373 .613 r
.65625 .22648 .66063 .25331 .66778 .2523 .6634 .2267 Mtetra
.529 .377 .618 r
.6634 .2267 .66778 .2523 .67494 .25131 .67059 .22697 Mtetra
.529 .381 .624 r
.67059 .22697 .67494 .25131 .68214 .25034 .67782 .22728 Mtetra
.528 .385 .63 r
.67782 .22728 .68214 .25034 .68936 .24939 .68507 .22763 Mtetra
.527 .39 .638 r
.68507 .22763 .68936 .24939 .6966 .24845 .69236 .22803 Mtetra
.526 .396 .646 r
.69236 .22803 .6966 .24845 .70388 .24753 .69969 .22845 Mtetra
.525 .403 .656 r
.69969 .22845 .70388 .24753 .71118 .24662 .70705 .22891 Mtetra
.524 .411 .667 r
.70705 .22891 .71118 .24662 .71851 .24572 .71444 .2294 Mtetra
.523 .421 .68 r
.71444 .2294 .71851 .24572 .72586 .24484 .72187 .22992 Mtetra
.521 .432 .695 r
.72187 .22992 .72586 .24484 .73324 .24396 .72933 .23046 Mtetra
.518 .446 .714 r
.72933 .23046 .73324 .24396 .74065 .24309 .73683 .23102 Mtetra
.515 .462 .736 r
.73683 .23102 .74065 .24309 .74809 .24222 .74437 .2316 Mtetra
.509 .483 .763 r
.74437 .2316 .74809 .24222 .75556 .24136 .75194 .2322 Mtetra
.501 .509 .796 r
.75194 .2322 .75556 .24136 .76305 .2405 .75955 .23281 Mtetra
.487 .541 .838 r
.75955 .23281 .76305 .2405 .77057 .23964 .76719 .23343 Mtetra
.462 .582 .888 r
.76719 .23343 .77057 .23964 .77812 .23877 .77487 .23405 Mtetra
.8 .769 .824 r
.11798 .45547 .12226 .4592 .12848 .45414 .12427 .44995 Mtetra
.792 .75 .814 r
.12427 .44995 .12848 .45414 .1347 .44909 .13056 .44443 Mtetra
.784 .732 .804 r
.13056 .44443 .1347 .44909 .14092 .44404 .13684 .43891 Mtetra
.776 .715 .795 r
.13684 .43891 .14092 .44404 .14714 .439 .14313 .43341 Mtetra
.768 .699 .787 r
.14313 .43341 .14714 .439 .15337 .43396 .14942 .42792 Mtetra
.76 .685 .778 r
.14942 .42792 .15337 .43396 .1596 .42894 .1557 .42244 Mtetra
.753 .671 .77 r
.1557 .42244 .1596 .42894 .16582 .42394 .16199 .41699 Mtetra
.746 .658 .763 r
.16199 .41699 .16582 .42394 .17205 .41895 .16827 .41155 Mtetra
.739 .645 .756 r
.16827 .41155 .17205 .41895 .17828 .41399 .17455 .40615 Mtetra
.732 .634 .749 r
.17455 .40615 .17828 .41399 .18451 .40905 .18083 .40077 Mtetra
.726 .623 .743 r
.18083 .40077 .18451 .40905 .19074 .40414 .18711 .39543 Mtetra
.72 .612 .736 r
.18711 .39543 .19074 .40414 .19697 .39925 .19338 .39012 Mtetra
.714 .602 .731 r
.19338 .39012 .19697 .39925 .2032 .3944 .19966 .38485 Mtetra
.708 .593 .725 r
.19966 .38485 .2032 .3944 .20943 .38959 .20593 .37962 Mtetra
.702 .584 .72 r
.20593 .37962 .20943 .38959 .21566 .38481 .21219 .37444 Mtetra
.697 .576 .715 r
.21219 .37444 .21566 .38481 .22189 .38007 .21846 .36931 Mtetra
.692 .568 .711 r
.21846 .36931 .22189 .38007 .22811 .37538 .22473 .36422 Mtetra
.687 .561 .707 r
.22473 .36422 .22811 .37538 .23434 .37073 .23099 .35919 Mtetra
.682 .554 .703 r
.23099 .35919 .23434 .37073 .24057 .36612 .23725 .35421 Mtetra
.678 .547 .699 r
.23725 .35421 .24057 .36612 .2468 .36157 .2435 .3493 Mtetra
.673 .541 .695 r
.2435 .3493 .2468 .36157 .25303 .35707 .24976 .34444 Mtetra
.669 .535 .692 r
.24976 .34444 .25303 .35707 .25926 .35262 .25601 .33965 Mtetra
.665 .529 .688 r
.25601 .33965 .25926 .35262 .26549 .34823 .26226 .33492 Mtetra
.661 .523 .685 r
.26226 .33492 .26549 .34823 .27172 .3439 .26851 .33026 Mtetra
.657 .518 .683 r
.26851 .33026 .27172 .3439 .27795 .33963 .27476 .32567 Mtetra
.653 .513 .68 r
.27476 .32567 .27795 .33963 .28418 .33542 .28101 .32116 Mtetra
.65 .508 .677 r
.28101 .32116 .28418 .33542 .29042 .33128 .28726 .31672 Mtetra
.646 .504 .675 r
.28726 .31672 .29042 .33128 .29665 .3272 .29351 .31236 Mtetra
.643 .499 .673 r
.29351 .31236 .29665 .3272 .30289 .32319 .29975 .30807 Mtetra
.639 .495 .67 r
.29975 .30807 .30289 .32319 .30913 .31925 .306 .30387 Mtetra
.636 .491 .668 r
.306 .30387 .30913 .31925 .31537 .31538 .31225 .29974 Mtetra
.633 .487 .667 r
.31225 .29974 .31537 .31538 .32161 .31159 .31849 .29571 Mtetra
.63 .484 .665 r
.31849 .29571 .32161 .31159 .32786 .30787 .32474 .29175 Mtetra
.627 .48 .663 r
.32474 .29175 .32786 .30787 .33411 .30422 .331 .28789 Mtetra
.624 .477 .662 r
.331 .28789 .33411 .30422 .34037 .30065 .33725 .28411 Mtetra
.621 .474 .66 r
.33725 .28411 .34037 .30065 .34663 .29716 .34351 .28043 Mtetra
.618 .471 .659 r
.34351 .28043 .34663 .29716 .35289 .29374 .34977 .27683 Mtetra
.615 .468 .658 r
.34977 .27683 .35289 .29374 .35916 .29041 .35603 .27333 Mtetra
.613 .465 .657 r
.35603 .27333 .35916 .29041 .36544 .28716 .3623 .26992 Mtetra
.61 .462 .656 r
.3623 .26992 .36544 .28716 .37172 .28399 .36857 .26661 Mtetra
.608 .46 .655 r
.36857 .26661 .37172 .28399 .37801 .28091 .37485 .26339 Mtetra
.605 .457 .654 r
.37485 .26339 .37801 .28091 .3843 .27791 .38113 .26027 Mtetra
.603 .455 .654 r
.38113 .26027 .3843 .27791 .39061 .27499 .38742 .25725 Mtetra
.6 .453 .653 r
.38742 .25725 .39061 .27499 .39692 .27216 .39372 .25432 Mtetra
.598 .451 .653 r
.39372 .25432 .39692 .27216 .40324 .26941 .40003 .2515 Mtetra
.595 .449 .652 r
.40003 .2515 .40324 .26941 .40957 .26675 .40634 .24877 Mtetra
.593 .447 .652 r
.40634 .24877 .40957 .26675 .41591 .26418 .41267 .24614 Mtetra
.591 .445 .652 r
.41267 .24614 .41591 .26418 .42226 .2617 .419 .24361 Mtetra
.589 .443 .652 r
.419 .24361 .42226 .2617 .42863 .2593 .42535 .24119 Mtetra
.586 .442 .652 r
.42535 .24119 .42863 .2593 .435 .25699 .4317 .23886 Mtetra
.584 .44 .652 r
.4317 .23886 .435 .25699 .44139 .25477 .43807 .23663 Mtetra
.582 .439 .652 r
.43807 .23663 .44139 .25477 .44779 .25263 .44445 .23451 Mtetra
.58 .438 .652 r
.44445 .23451 .44779 .25263 .4542 .25058 .45085 .23249 Mtetra
.578 .436 .653 r
.45085 .23249 .4542 .25058 .46063 .24862 .45725 .23056 Mtetra
.576 .435 .653 r
.45725 .23056 .46063 .24862 .46707 .24675 .46368 .22874 Mtetra
.574 .434 .654 r
.46368 .22874 .46707 .24675 .47353 .24496 .47011 .22702 Mtetra
.572 .433 .654 r
.47011 .22702 .47353 .24496 .48001 .24327 .47657 .22539 Mtetra
.57 .433 .655 r
.47657 .22539 .48001 .24327 .4865 .24165 .48304 .22387 Mtetra
.568 .432 .656 r
.48304 .22387 .4865 .24165 .49301 .24013 .48953 .22244 Mtetra
.566 .431 .657 r
.48953 .22244 .49301 .24013 .49954 .23868 .49604 .22111 Mtetra
.564 .431 .658 r
.49604 .22111 .49954 .23868 .50609 .23733 .50257 .21988 Mtetra
.562 .431 .66 r
.50257 .21988 .50609 .23733 .51266 .23605 .50911 .21875 Mtetra
.56 .43 .661 r
.50911 .21875 .51266 .23605 .51924 .23486 .51568 .21771 Mtetra
.558 .43 .663 r
.51568 .21771 .51924 .23486 .52585 .23375 .52227 .21677 Mtetra
.556 .43 .664 r
.52227 .21677 .52585 .23375 .53248 .23272 .52888 .21591 Mtetra
.554 .43 .666 r
.52888 .21591 .53248 .23272 .53914 .23177 .53552 .21516 Mtetra
.552 .43 .668 r
.53552 .21516 .53914 .23177 .54581 .2309 .54218 .21449 Mtetra
.55 .431 .67 r
.54218 .21449 .54581 .2309 .55251 .23011 .54886 .21391 Mtetra
.548 .431 .673 r
.54886 .21391 .55251 .23011 .55923 .22939 .55557 .21342 Mtetra
.546 .432 .675 r
.55557 .21342 .55923 .22939 .56598 .22875 .56231 .21302 Mtetra
.544 .433 .678 r
.56231 .21302 .56598 .22875 .57276 .22819 .56907 .2127 Mtetra
.541 .434 .681 r
.56907 .2127 .57276 .22819 .57956 .22769 .57586 .21246 Mtetra
.539 .435 .684 r
.57586 .21246 .57956 .22769 .58638 .22726 .58267 .21231 Mtetra
.537 .436 .687 r
.58267 .21231 .58638 .22726 .59324 .22691 .58952 .21223 Mtetra
.535 .437 .691 r
.58952 .21223 .59324 .22691 .60012 .22662 .59639 .21224 Mtetra
.533 .439 .695 r
.59639 .21224 .60012 .22662 .60703 .22639 .6033 .21232 Mtetra
.53 .441 .699 r
.6033 .21232 .60703 .22639 .61397 .22623 .61024 .21247 Mtetra
.528 .443 .703 r
.61024 .21247 .61397 .22623 .62094 .22613 .6172 .2127 Mtetra
.526 .446 .708 r
.6172 .2127 .62094 .22613 .62794 .22609 .6242 .21299 Mtetra
.523 .448 .713 r
.6242 .21299 .62794 .22609 .63497 .22611 .63123 .21335 Mtetra
.52 .451 .719 r
.63123 .21335 .63497 .22611 .64203 .22618 .6383 .21378 Mtetra
.518 .454 .725 r
.6383 .21378 .64203 .22618 .64912 .2263 .6454 .21427 Mtetra
.515 .458 .731 r
.6454 .21427 .64912 .2263 .65625 .22648 .65253 .21481 Mtetra
.512 .462 .738 r
.65253 .21481 .65625 .22648 .6634 .2267 .65969 .21542 Mtetra
.508 .466 .745 r
.65969 .21542 .6634 .2267 .67059 .22697 .6669 .21608 Mtetra
.505 .471 .753 r
.6669 .21608 .67059 .22697 .67782 .22728 .67413 .21679 Mtetra
.501 .476 .762 r
.67413 .21679 .67782 .22728 .68507 .22763 .68141 .21755 Mtetra
.497 .482 .771 r
.68141 .21755 .68507 .22763 .69236 .22803 .68872 .21835 Mtetra
.492 .488 .781 r
.68872 .21835 .69236 .22803 .69969 .22845 .69606 .2192 Mtetra
.487 .495 .791 r
.69606 .2192 .69969 .22845 .70705 .22891 .70345 .22008 Mtetra
.481 .503 .803 r
.70345 .22008 .70705 .22891 .71444 .2294 .71087 .22101 Mtetra
.475 .511 .815 r
.71087 .22101 .71444 .2294 .72187 .22992 .71832 .22196 Mtetra
.468 .52 .828 r
.71832 .22196 .72187 .22992 .72933 .23046 .72582 .22295 Mtetra
.46 .53 .842 r
.72582 .22295 .72933 .23046 .73683 .23102 .73336 .22396 Mtetra
.45 .54 .857 r
.73336 .22396 .73683 .23102 .74437 .2316 .74093 .225 Mtetra
.439 .552 .873 r
.74093 .225 .74437 .2316 .75194 .2322 .74854 .22605 Mtetra
.426 .564 .889 r
.74854 .22605 .75194 .2322 .75955 .23281 .75619 .22712 Mtetra
.411 .577 .906 r
.75619 .22712 .75955 .23281 .76719 .23343 .76388 .22821 Mtetra
.393 .59 .922 r
.76388 .22821 .76719 .23343 .77487 .23405 .7716 .2293 Mtetra
.783 .769 .84 r
.11369 .45172 .11798 .45547 .12427 .44995 .11991 .44685 Mtetra
.794 .8 .856 r
.11991 .44685 .12427 .44995 .13056 .44443 .12613 .44197 Mtetra
.804 .833 .873 r
.12613 .44197 .13056 .44443 .13684 .43891 .13235 .4371 Mtetra
.812 .868 .888 r
.13235 .4371 .13684 .43891 .14313 .43341 .13858 .43224 Mtetra
.817 .904 .901 r
.13858 .43224 .14313 .43341 .14942 .42792 .1448 .42738 Mtetra
.815 .938 .909 r
.1448 .42738 .14942 .42792 .1557 .42244 .15103 .42253 Mtetra
.805 .967 .908 r
.15103 .42253 .1557 .42244 .16199 .41699 .15727 .4177 Mtetra
.781 .987 .895 r
.15727 .4177 .16199 .41699 .16827 .41155 .1635 .41289 Mtetra
.741 .992 .865 r
.1635 .41289 .16827 .41155 .17455 .40615 .16973 .40809 Mtetra
.683 .977 .814 r
.16973 .40809 .17455 .40615 .18083 .40077 .17597 .40332 Mtetra
.606 .939 .744 r
.17597 .40332 .18083 .40077 .18711 .39543 .18221 .39857 Mtetra
.517 .88 .658 r
.18221 .39857 .18711 .39543 .19338 .39012 .18845 .39385 Mtetra
0 0 0 r
.18845 .39385 .19338 .39012 .19966 .38485 .19468 .38916 Mtetra
.19468 .38916 .19966 .38485 .20593 .37962 .20092 .3845 Mtetra
.20092 .3845 .20593 .37962 .21219 .37444 .20716 .37987 Mtetra
.20716 .37987 .21219 .37444 .21846 .36931 .21341 .37528 Mtetra
.21341 .37528 .21846 .36931 .22473 .36422 .21965 .37074 Mtetra
.21965 .37074 .22473 .36422 .23099 .35919 .22589 .36623 Mtetra
.022 0 0 r
.22589 .36623 .23099 .35919 .23725 .35421 .23213 .36177 Mtetra
.067 0 0 r
.23213 .36177 .23725 .35421 .2435 .3493 .23838 .35735 Mtetra
.105 0 0 r
.23838 .35735 .2435 .3493 .24976 .34444 .24462 .35298 Mtetra
.139 0 .032 r
.24462 .35298 .24976 .34444 .25601 .33965 .25087 .34866 Mtetra
.168 0 .064 r
.25087 .34866 .25601 .33965 .26226 .33492 .25712 .3444 Mtetra
.194 0 .092 r
.25712 .3444 .26226 .33492 .26851 .33026 .26337 .34018 Mtetra
.217 0 .116 r
.26337 .34018 .26851 .33026 .27476 .32567 .26962 .33603 Mtetra
.237 0 .138 r
.26962 .33603 .27476 .32567 .28101 .32116 .27587 .33193 Mtetra
.254 0 .157 r
.27587 .33193 .28101 .32116 .28726 .31672 .28213 .32789 Mtetra
.27 0 .174 r
.28213 .32789 .28726 .31672 .29351 .31236 .28838 .32392 Mtetra
.284 0 .189 r
.28838 .32392 .29351 .31236 .29975 .30807 .29464 .32 Mtetra
.297 0 .203 r
.29464 .32 .29975 .30807 .306 .30387 .30091 .31616 Mtetra
.309 0 .215 r
.30091 .31616 .306 .30387 .31225 .29974 .30717 .31237 Mtetra
.32 0 .226 r
.30717 .31237 .31225 .29974 .31849 .29571 .31344 .30866 Mtetra
.329 0 .235 r
.31344 .30866 .31849 .29571 .32474 .29175 .31971 .30502 Mtetra
.338 .005 .244 r
.31971 .30502 .32474 .29175 .331 .28789 .32599 .30144 Mtetra
.346 .015 .252 r
.32599 .30144 .331 .28789 .33725 .28411 .33227 .29794 Mtetra
.354 .024 .26 r
.33227 .29794 .33725 .28411 .34351 .28043 .33856 .29451 Mtetra
.361 .032 .266 r
.33856 .29451 .34351 .28043 .34977 .27683 .34485 .29115 Mtetra
.367 .04 .272 r
.34485 .29115 .34977 .27683 .35603 .27333 .35115 .28787 Mtetra
.373 .047 .278 r
.35115 .28787 .35603 .27333 .3623 .26992 .35745 .28466 Mtetra
.379 .054 .283 r
.35745 .28466 .3623 .26992 .36857 .26661 .36376 .28153 Mtetra
.384 .06 .287 r
.36376 .28153 .36857 .26661 .37485 .26339 .37008 .27848 Mtetra
.389 .065 .291 r
.37008 .27848 .37485 .26339 .38113 .26027 .37641 .27551 Mtetra
.393 .07 .295 r
.37641 .27551 .38113 .26027 .38742 .25725 .38274 .27261 Mtetra
.398 .075 .298 r
.38274 .27261 .38742 .25725 .39372 .25432 .38908 .2698 Mtetra
.402 .08 .301 r
.38908 .2698 .39372 .25432 .40003 .2515 .39543 .26707 Mtetra
.405 .084 .303 r
.39543 .26707 .40003 .2515 .40634 .24877 .4018 .26441 Mtetra
.409 .087 .305 r
.4018 .26441 .40634 .24877 .41267 .24614 .40817 .26184 Mtetra
.412 .09 .307 r
.40817 .26184 .41267 .24614 .419 .24361 .41455 .25935 Mtetra
.415 .094 .309 r
.41455 .25935 .419 .24361 .42535 .24119 .42094 .25694 Mtetra
.418 .096 .31 r
.42094 .25694 .42535 .24119 .4317 .23886 .42735 .25461 Mtetra
.421 .099 .311 r
.42735 .25461 .4317 .23886 .43807 .23663 .43377 .25237 Mtetra
.424 .101 .312 r
.43377 .25237 .43807 .23663 .44445 .23451 .4402 .2502 Mtetra
.426 .103 .312 r
.4402 .2502 .44445 .23451 .45085 .23249 .44665 .24812 Mtetra
.428 .104 .312 r
.44665 .24812 .45085 .23249 .45725 .23056 .45311 .24612 Mtetra
.431 .106 .312 r
.45311 .24612 .45725 .23056 .46368 .22874 .45958 .2442 Mtetra
.433 .107 .312 r
.45958 .2442 .46368 .22874 .47011 .22702 .46607 .24236 Mtetra
.434 .108 .311 r
.46607 .24236 .47011 .22702 .47657 .22539 .47258 .2406 Mtetra
.436 .109 .31 r
.47258 .2406 .47657 .22539 .48304 .22387 .47911 .23893 Mtetra
.438 .109 .309 r
.47911 .23893 .48304 .22387 .48953 .22244 .48565 .23733 Mtetra
.439 .109 .308 r
.48565 .23733 .48953 .22244 .49604 .22111 .49221 .23581 Mtetra
.441 .109 .306 r
.49221 .23581 .49604 .22111 .50257 .21988 .49879 .23437 Mtetra
.442 .109 .304 r
.49879 .23437 .50257 .21988 .50911 .21875 .50539 .23301 Mtetra
.443 .108 .301 r
.50539 .23301 .50911 .21875 .51568 .21771 .512 .23173 Mtetra
.444 .107 .298 r
.512 .23173 .51568 .21771 .52227 .21677 .51864 .23052 Mtetra
.445 .106 .295 r
.51864 .23052 .52227 .21677 .52888 .21591 .5253 .22939 Mtetra
.446 .104 .291 r
.5253 .22939 .52888 .21591 .53552 .21516 .53199 .22833 Mtetra
.446 .102 .287 r
.53199 .22833 .53552 .21516 .54218 .21449 .53869 .22735 Mtetra
.447 .099 .283 r
.53869 .22735 .54218 .21449 .54886 .21391 .54542 .22643 Mtetra
.447 .097 .277 r
.54542 .22643 .54886 .21391 .55557 .21342 .55217 .22559 Mtetra
.447 .093 .271 r
.55217 .22559 .55557 .21342 .56231 .21302 .55895 .22482 Mtetra
.447 .09 .265 r
.55895 .22482 .56231 .21302 .56907 .2127 .56575 .22412 Mtetra
.446 .085 .258 r
.56575 .22412 .56907 .2127 .57586 .21246 .57258 .22348 Mtetra
.446 .08 .25 r
.57258 .22348 .57586 .21246 .58267 .21231 .57943 .22291 Mtetra
.445 .075 .241 r
.57943 .22291 .58267 .21231 .58952 .21223 .58631 .2224 Mtetra
.444 .068 .23 r
.58631 .2224 .58952 .21223 .59639 .21224 .59322 .22196 Mtetra
.442 .061 .219 r
.59322 .22196 .59639 .21224 .6033 .21232 .60015 .22157 Mtetra
.44 .052 .206 r
.60015 .22157 .6033 .21232 .61024 .21247 .60711 .22125 Mtetra
.437 .043 .192 r
.60711 .22125 .61024 .21247 .6172 .2127 .61411 .22098 Mtetra
.434 .032 .176 r
.61411 .22098 .6172 .2127 .6242 .21299 .62113 .22077 Mtetra
.43 .019 .157 r
.62113 .22077 .6242 .21299 .63123 .21335 .62818 .2206 Mtetra
.425 .005 .136 r
.62818 .2206 .63123 .21335 .6383 .21378 .63526 .22049 Mtetra
.419 0 .111 r
.63526 .22049 .6383 .21378 .6454 .21427 .64237 .22043 Mtetra
.412 0 .083 r
.64237 .22043 .6454 .21427 .65253 .21481 .64952 .22042 Mtetra
.402 0 .05 r
.64952 .22042 .65253 .21481 .65969 .21542 .65669 .22045 Mtetra
.39 0 .011 r
.65669 .22045 .65969 .21542 .6669 .21608 .6639 .22052 Mtetra
.375 0 0 r
.6639 .22052 .6669 .21608 .67413 .21679 .67114 .22063 Mtetra
.356 0 0 r
.67114 .22063 .67413 .21679 .68141 .21755 .67841 .22078 Mtetra
.332 0 0 r
.67841 .22078 .68141 .21755 .68872 .21835 .68571 .22096 Mtetra
.3 0 0 r
.68571 .22096 .68872 .21835 .69606 .2192 .69305 .22118 Mtetra
.258 0 0 r
.69305 .22118 .69606 .2192 .70345 .22008 .70043 .22142 Mtetra
.204 0 0 r
.70043 .22142 .70345 .22008 .71087 .22101 .70783 .2217 Mtetra
.136 0 0 r
.70783 .2217 .71087 .22101 .71832 .22196 .71527 .22199 Mtetra
.053 0 0 r
.71527 .22199 .71832 .22196 .72582 .22295 .72275 .22231 Mtetra
.041 .604 .794 r
.72275 .22231 .72582 .22295 .73336 .22396 .73026 .22265 Mtetra
.138 .656 .888 r
.73026 .22265 .73336 .22396 .74093 .225 .7378 .22301 Mtetra
.227 .685 .949 r
.7378 .22301 .74093 .225 .74854 .22605 .74538 .22337 Mtetra
.301 .691 .976 r
.74538 .22337 .74854 .22605 .75619 .22712 .75299 .22375 Mtetra
.36 .682 .979 r
.75299 .22375 .75619 .22712 .76388 .22821 .76064 .22414 Mtetra
.403 .663 .965 r
.76064 .22414 .76388 .22821 .7716 .2293 .76833 .22453 Mtetra
.727 .765 .883 r
.10938 .44796 .11369 .45172 .11991 .44685 .11541 .44464 Mtetra
.739 .852 .933 r
.11541 .44464 .11991 .44685 .12613 .44197 .12145 .44132 Mtetra
.716 .937 .959 r
.12145 .44132 .12613 .44197 .13235 .4371 .1275 .438 Mtetra
.607 .954 .89 r
.1275 .438 .13235 .4371 .13858 .43224 .13356 .43468 Mtetra
.392 .826 .677 r
.13356 .43468 .13858 .43224 .1448 .42738 .13963 .43135 Mtetra
0 0 0 r
.13963 .43135 .1448 .42738 .15103 .42253 .1457 .42803 Mtetra
.017 0 0 r
.1457 .42803 .15103 .42253 .15727 .4177 .15179 .42471 Mtetra
.133 0 0 r
.15179 .42471 .15727 .4177 .1635 .41289 .15788 .42139 Mtetra
.211 0 .06 r
.15788 .42139 .1635 .41289 .16973 .40809 .16399 .41808 Mtetra
.265 0 .133 r
.16399 .41808 .16973 .40809 .17597 .40332 .1701 .41477 Mtetra
.304 0 .187 r
.1701 .41477 .17597 .40332 .18221 .39857 .17622 .41148 Mtetra
.333 0 .227 r
.17622 .41148 .18221 .39857 .18845 .39385 .18234 .40819 Mtetra
.355 .024 .258 r
.18234 .40819 .18845 .39385 .19468 .38916 .18848 .40491 Mtetra
.372 .05 .283 r
.18848 .40491 .19468 .38916 .20092 .3845 .19462 .40164 Mtetra
.387 .071 .304 r
.19462 .40164 .20092 .3845 .20716 .37987 .20077 .39838 Mtetra
.399 .089 .32 r
.20077 .39838 .20716 .37987 .21341 .37528 .20693 .39513 Mtetra
.408 .104 .334 r
.20693 .39513 .21341 .37528 .21965 .37074 .2131 .3919 Mtetra
.417 .117 .346 r
.2131 .3919 .21965 .37074 .22589 .36623 .21928 .38869 Mtetra
.424 .128 .357 r
.21928 .38869 .22589 .36623 .23213 .36177 .22546 .38549 Mtetra
.43 .138 .365 r
.22546 .38549 .23213 .36177 .23838 .35735 .23165 .38231 Mtetra
.436 .146 .373 r
.23165 .38231 .23838 .35735 .24462 .35298 .23786 .37915 Mtetra
.44 .154 .38 r
.23786 .37915 .24462 .35298 .25087 .34866 .24407 .37601 Mtetra
.445 .16 .386 r
.24407 .37601 .25087 .34866 .25712 .3444 .25028 .37288 Mtetra
.448 .166 .391 r
.25028 .37288 .25712 .3444 .26337 .34018 .25651 .36978 Mtetra
.452 .171 .396 r
.25651 .36978 .26337 .34018 .26962 .33603 .26275 .3667 Mtetra
.455 .176 .4 r
.26275 .3667 .26962 .33603 .27587 .33193 .26899 .36365 Mtetra
.458 .181 .404 r
.26899 .36365 .27587 .33193 .28213 .32789 .27525 .36061 Mtetra
.46 .184 .408 r
.27525 .36061 .28213 .32789 .28838 .32392 .28151 .35761 Mtetra
.463 .188 .411 r
.28151 .35761 .28838 .32392 .29464 .32 .28778 .35462 Mtetra
.465 .191 .414 r
.28778 .35462 .29464 .32 .30091 .31616 .29406 .35167 Mtetra
.467 .194 .416 r
.29406 .35167 .30091 .31616 .30717 .31237 .30035 .34874 Mtetra
.468 .197 .419 r
.30035 .34874 .30717 .31237 .31344 .30866 .30665 .34584 Mtetra
.47 .199 .421 r
.30665 .34584 .31344 .30866 .31971 .30502 .31296 .34297 Mtetra
.472 .202 .423 r
.31296 .34297 .31971 .30502 .32599 .30144 .31929 .34013 Mtetra
.473 .204 .425 r
.31929 .34013 .32599 .30144 .33227 .29794 .32562 .33731 Mtetra
.474 .206 .426 r
.32562 .33731 .33227 .29794 .33856 .29451 .33196 .33453 Mtetra
.475 .208 .428 r
.33196 .33453 .33856 .29451 .34485 .29115 .33831 .33178 Mtetra
.477 .209 .429 r
.33831 .33178 .34485 .29115 .35115 .28787 .34468 .32906 Mtetra
.478 .211 .43 r
.34468 .32906 .35115 .28787 .35745 .28466 .35105 .32637 Mtetra
.479 .212 .431 r
.35105 .32637 .35745 .28466 .36376 .28153 .35744 .32372 Mtetra
.48 .213 .432 r
.35744 .32372 .36376 .28153 .37008 .27848 .36383 .32109 Mtetra
.48 .214 .433 r
.36383 .32109 .37008 .27848 .37641 .27551 .37024 .3185 Mtetra
.481 .216 .434 r
.37024 .3185 .37641 .27551 .38274 .27261 .37667 .31595 Mtetra
.482 .216 .435 r
.37667 .31595 .38274 .27261 .38908 .2698 .3831 .31342 Mtetra
.483 .217 .435 r
.3831 .31342 .38908 .2698 .39543 .26707 .38955 .31093 Mtetra
.483 .218 .436 r
.38955 .31093 .39543 .26707 .4018 .26441 .39601 .30848 Mtetra
.484 .219 .436 r
.39601 .30848 .4018 .26441 .40817 .26184 .40248 .30606 Mtetra
.40248 .30606 .40817 .26184 .41455 .25935 .40897 .30367 Mtetra
.485 .22 .437 r
.40897 .30367 .41455 .25935 .42094 .25694 .41547 .30132 Mtetra
.41547 .30132 .42094 .25694 .42735 .25461 .42199 .29901 Mtetra
.486 .221 .437 r
.42199 .29901 .42735 .25461 .43377 .25237 .42852 .29672 Mtetra
.42852 .29672 .43377 .25237 .4402 .2502 .43506 .29448 Mtetra
.43506 .29448 .4402 .2502 .44665 .24812 .44162 .29226 Mtetra
.487 .221 .437 r
.44162 .29226 .44665 .24812 .45311 .24612 .4482 .29009 Mtetra
.4482 .29009 .45311 .24612 .45958 .2442 .45479 .28794 Mtetra
.487 .221 .436 r
.45479 .28794 .45958 .2442 .46607 .24236 .46139 .28584 Mtetra
.46139 .28584 .46607 .24236 .47258 .2406 .46802 .28376 Mtetra
.487 .221 .435 r
.46802 .28376 .47258 .2406 .47911 .23893 .47466 .28172 Mtetra
.488 .221 .435 r
.47466 .28172 .47911 .23893 .48565 .23733 .48132 .27971 Mtetra
.488 .22 .434 r
.48132 .27971 .48565 .23733 .49221 .23581 .48799 .27774 Mtetra
.488 .22 .433 r
.48799 .27774 .49221 .23581 .49879 .23437 .49468 .2758 Mtetra
.488 .219 .433 r
.49468 .2758 .49879 .23437 .50539 .23301 .50139 .27389 Mtetra
.488 .219 .432 r
.50139 .27389 .50539 .23301 .512 .23173 .50812 .27202 Mtetra
.488 .218 .431 r
.50812 .27202 .512 .23173 .51864 .23052 .51487 .27017 Mtetra
.487 .217 .429 r
.51487 .27017 .51864 .23052 .5253 .22939 .52164 .26836 Mtetra
.487 .216 .428 r
.52164 .26836 .5253 .22939 .53199 .22833 .52842 .26658 Mtetra
.487 .215 .427 r
.52842 .26658 .53199 .22833 .53869 .22735 .53523 .26483 Mtetra
.487 .214 .425 r
.53523 .26483 .53869 .22735 .54542 .22643 .54206 .26311 Mtetra
.486 .212 .423 r
.54206 .26311 .54542 .22643 .55217 .22559 .5489 .26142 Mtetra
.486 .211 .421 r
.5489 .26142 .55217 .22559 .55895 .22482 .55577 .25975 Mtetra
.485 .209 .419 r
.55577 .25975 .55895 .22482 .56575 .22412 .56265 .25812 Mtetra
.485 .207 .417 r
.56265 .25812 .56575 .22412 .57258 .22348 .56956 .25651 Mtetra
.484 .205 .414 r
.56956 .25651 .57258 .22348 .57943 .22291 .57649 .25492 Mtetra
.483 .202 .411 r
.57649 .25492 .57943 .22291 .58631 .2224 .58345 .25337 Mtetra
.482 .2 .408 r
.58345 .25337 .58631 .2224 .59322 .22196 .59042 .25183 Mtetra
.481 .197 .404 r
.59042 .25183 .59322 .22196 .60015 .22157 .59742 .25032 Mtetra
.48 .193 .4 r
.59742 .25032 .60015 .22157 .60711 .22125 .60443 .24884 Mtetra
.478 .189 .396 r
.60443 .24884 .60711 .22125 .61411 .22098 .61148 .24737 Mtetra
.477 .185 .391 r
.61148 .24737 .61411 .22098 .62113 .22077 .61854 .24593 Mtetra
.475 .18 .385 r
.61854 .24593 .62113 .22077 .62818 .2206 .62563 .2445 Mtetra
.473 .175 .379 r
.62563 .2445 .62818 .2206 .63526 .22049 .63274 .2431 Mtetra
.47 .169 .371 r
.63274 .2431 .63526 .22049 .64237 .22043 .63988 .24171 Mtetra
.468 .162 .363 r
.63988 .24171 .64237 .22043 .64952 .22042 .64704 .24034 Mtetra
.464 .153 .353 r
.64704 .24034 .64952 .22042 .65669 .22045 .65422 .23898 Mtetra
.46 .143 .342 r
.65422 .23898 .65669 .22045 .6639 .22052 .66143 .23764 Mtetra
.455 .132 .328 r
.66143 .23764 .6639 .22052 .67114 .22063 .66867 .23632 Mtetra
.449 .118 .312 r
.66867 .23632 .67114 .22063 .67841 .22078 .67592 .235 Mtetra
.441 .102 .292 r
.67592 .235 .67841 .22078 .68571 .22096 .68321 .2337 Mtetra
.432 .081 .268 r
.68321 .2337 .68571 .22096 .69305 .22118 .69052 .23241 Mtetra
.42 .055 .237 r
.69052 .23241 .69305 .22118 .70043 .22142 .69785 .23112 Mtetra
.403 .021 .197 r
.69785 .23112 .70043 .22142 .70783 .2217 .70521 .22984 Mtetra
.38 0 .143 r
.70521 .22984 .70783 .2217 .71527 .22199 .7126 .22857 Mtetra
.345 0 .068 r
.7126 .22857 .71527 .22199 .72275 .22231 .72001 .22731 Mtetra
.292 0 0 r
.72001 .22731 .72275 .22231 .73026 .22265 .72745 .22604 Mtetra
.205 0 0 r
.72745 .22604 .73026 .22265 .7378 .22301 .73491 .22478 Mtetra
.056 0 0 r
.73491 .22478 .7378 .22301 .74538 .22337 .7424 .22352 Mtetra
.169 .707 .761 r
.7424 .22352 .74538 .22337 .75299 .22375 .74992 .22226 Mtetra
.396 .819 .969 r
.74992 .22226 .75299 .22375 .76064 .22414 .75746 .221 Mtetra
.523 .788 .993 r
.75746 .221 .76064 .22414 .76833 .22453 .76503 .21974 Mtetra
.6 .736 .94 r
.10504 .44418 .10938 .44796 .11541 .44464 .11084 .44284 Mtetra
.538 .837 .999 r
.11084 .44284 .11541 .44464 .12145 .44132 .11664 .44148 Mtetra
.321 .807 .867 r
.11664 .44148 .12145 .44132 .1275 .438 .12247 .44013 Mtetra
0 0 0 r
.12247 .44013 .1275 .438 .13356 .43468 .12831 .43876 Mtetra
.188 0 0 r
.12831 .43876 .13356 .43468 .13963 .43135 .13416 .4374 Mtetra
.293 0 .012 r
.13416 .4374 .13963 .43135 .1457 .42803 .14003 .43602 Mtetra
.351 0 .125 r
.14003 .43602 .1457 .42803 .15179 .42471 .14592 .43463 Mtetra
.386 .01 .197 r
.14592 .43463 .15179 .42471 .15788 .42139 .15183 .43324 Mtetra
.41 .054 .247 r
.15183 .43324 .15788 .42139 .16399 .41808 .15775 .43184 Mtetra
.426 .086 .283 r
.15775 .43184 .16399 .41808 .1701 .41477 .16369 .43042 Mtetra
.438 .11 .31 r
.16369 .43042 .1701 .41477 .17622 .41148 .16965 .429 Mtetra
.447 .128 .331 r
.16965 .429 .17622 .41148 .18234 .40819 .17563 .42756 Mtetra
.454 .143 .348 r
.17563 .42756 .18234 .40819 .18848 .40491 .18162 .42612 Mtetra
.46 .156 .362 r
.18162 .42612 .18848 .40491 .19462 .40164 .18763 .42465 Mtetra
.465 .166 .373 r
.18763 .42465 .19462 .40164 .20077 .39838 .19366 .42318 Mtetra
.469 .174 .383 r
.19366 .42318 .20077 .39838 .20693 .39513 .1997 .42169 Mtetra
.472 .182 .391 r
.1997 .42169 .20693 .39513 .2131 .3919 .20576 .42019 Mtetra
.475 .188 .398 r
.20576 .42019 .2131 .3919 .21928 .38869 .21184 .41866 Mtetra
.477 .193 .404 r
.21184 .41866 .21928 .38869 .22546 .38549 .21794 .41713 Mtetra
.479 .198 .409 r
.21794 .41713 .22546 .38549 .23165 .38231 .22406 .41557 Mtetra
.481 .202 .414 r
.22406 .41557 .23165 .38231 .23786 .37915 .23019 .414 Mtetra
.482 .206 .418 r
.23019 .414 .23786 .37915 .24407 .37601 .23635 .41241 Mtetra
.484 .209 .421 r
.23635 .41241 .24407 .37601 .25028 .37288 .24252 .4108 Mtetra
.485 .212 .425 r
.24252 .4108 .25028 .37288 .25651 .36978 .24871 .40917 Mtetra
.486 .215 .428 r
.24871 .40917 .25651 .36978 .26275 .3667 .25491 .40752 Mtetra
.487 .217 .43 r
.25491 .40752 .26275 .3667 .26899 .36365 .26114 .40585 Mtetra
.488 .219 .433 r
.26114 .40585 .26899 .36365 .27525 .36061 .26738 .40416 Mtetra
.489 .221 .435 r
.26738 .40416 .27525 .36061 .28151 .35761 .27364 .40245 Mtetra
.489 .223 .437 r
.27364 .40245 .28151 .35761 .28778 .35462 .27992 .40071 Mtetra
.49 .225 .439 r
.27992 .40071 .28778 .35462 .29406 .35167 .28622 .39895 Mtetra
.491 .226 .44 r
.28622 .39895 .29406 .35167 .30035 .34874 .29254 .39717 Mtetra
.491 .227 .442 r
.29254 .39717 .30035 .34874 .30665 .34584 .29887 .39536 Mtetra
.491 .228 .443 r
.29887 .39536 .30665 .34584 .31296 .34297 .30522 .39353 Mtetra
.492 .229 .444 r
.30522 .39353 .31296 .34297 .31929 .34013 .31159 .39168 Mtetra
.492 .23 .445 r
.31159 .39168 .31929 .34013 .32562 .33731 .31798 .3898 Mtetra
.492 .231 .446 r
.31798 .3898 .32562 .33731 .33196 .33453 .32439 .38789 Mtetra
.493 .232 .447 r
.32439 .38789 .33196 .33453 .33831 .33178 .33082 .38596 Mtetra
.493 .233 .448 r
.33082 .38596 .33831 .33178 .34468 .32906 .33726 .384 Mtetra
.493 .233 .449 r
.33726 .384 .34468 .32906 .35105 .32637 .34372 .38201 Mtetra
.493 .234 .449 r
.34372 .38201 .35105 .32637 .35744 .32372 .3502 .38 Mtetra
.493 .234 .45 r
.3502 .38 .35744 .32372 .36383 .32109 .3567 .37796 Mtetra
.493 .235 .45 r
.3567 .37796 .36383 .32109 .37024 .3185 .36321 .37589 Mtetra
.493 .235 .451 r
.36321 .37589 .37024 .3185 .37667 .31595 .36974 .37379 Mtetra
.36974 .37379 .37667 .31595 .3831 .31342 .3763 .37167 Mtetra
.3763 .37167 .3831 .31342 .38955 .31093 .38286 .36952 Mtetra
.493 .235 .452 r
.38286 .36952 .38955 .31093 .39601 .30848 .38945 .36734 Mtetra
.38945 .36734 .39601 .30848 .40248 .30606 .39605 .36513 Mtetra
.493 .236 .452 r
.39605 .36513 .40248 .30606 .40897 .30367 .40267 .36289 Mtetra
.493 .235 .452 r
.40267 .36289 .40897 .30367 .41547 .30132 .40931 .36062 Mtetra
.40931 .36062 .41547 .30132 .42199 .29901 .41597 .35833 Mtetra
.41597 .35833 .42199 .29901 .42852 .29672 .42264 .356 Mtetra
.42264 .356 .42852 .29672 .43506 .29448 .42933 .35365 Mtetra
.492 .235 .452 r
.42933 .35365 .43506 .29448 .44162 .29226 .43604 .35127 Mtetra
.492 .234 .452 r
.43604 .35127 .44162 .29226 .4482 .29009 .44276 .34886 Mtetra
.492 .234 .451 r
.44276 .34886 .4482 .29009 .45479 .28794 .4495 .34642 Mtetra
.491 .234 .451 r
.4495 .34642 .45479 .28794 .46139 .28584 .45626 .34395 Mtetra
.491 .233 .451 r
.45626 .34395 .46139 .28584 .46802 .28376 .46304 .34145 Mtetra
.491 .233 .45 r
.46304 .34145 .46802 .28376 .47466 .28172 .46983 .33892 Mtetra
.49 .232 .45 r
.46983 .33892 .47466 .28172 .48132 .27971 .47663 .33637 Mtetra
.49 .231 .449 r
.47663 .33637 .48132 .27971 .48799 .27774 .48346 .33378 Mtetra
.489 .231 .448 r
.48346 .33378 .48799 .27774 .49468 .2758 .4903 .33117 Mtetra
.489 .23 .448 r
.4903 .33117 .49468 .2758 .50139 .27389 .49716 .32853 Mtetra
.488 .229 .447 r
.49716 .32853 .50139 .27389 .50812 .27202 .50403 .32586 Mtetra
.488 .228 .446 r
.50403 .32586 .50812 .27202 .51487 .27017 .51092 .32316 Mtetra
.487 .227 .445 r
.51092 .32316 .51487 .27017 .52164 .26836 .51782 .32044 Mtetra
.486 .225 .444 r
.51782 .32044 .52164 .26836 .52842 .26658 .52474 .31769 Mtetra
.485 .224 .443 r
.52474 .31769 .52842 .26658 .53523 .26483 .53168 .31492 Mtetra
.484 .223 .441 r
.53168 .31492 .53523 .26483 .54206 .26311 .53863 .31211 Mtetra
.484 .221 .44 r
.53863 .31211 .54206 .26311 .5489 .26142 .5456 .30928 Mtetra
.482 .219 .438 r
.5456 .30928 .5489 .26142 .55577 .25975 .55258 .30643 Mtetra
.481 .217 .436 r
.55258 .30643 .55577 .25975 .56265 .25812 .55958 .30355 Mtetra
.48 .215 .434 r
.55958 .30355 .56265 .25812 .56956 .25651 .5666 .30065 Mtetra
.479 .213 .432 r
.5666 .30065 .56956 .25651 .57649 .25492 .57363 .29772 Mtetra
.477 .21 .43 r
.57363 .29772 .57649 .25492 .58345 .25337 .58067 .29477 Mtetra
.476 .208 .427 r
.58067 .29477 .58345 .25337 .59042 .25183 .58773 .29179 Mtetra
.474 .205 .425 r
.58773 .29179 .59042 .25183 .59742 .25032 .59481 .28879 Mtetra
.472 .201 .421 r
.59481 .28879 .59742 .25032 .60443 .24884 .6019 .28577 Mtetra
.47 .197 .418 r
.6019 .28577 .60443 .24884 .61148 .24737 .60901 .28273 Mtetra
.467 .193 .414 r
.60901 .28273 .61148 .24737 .61854 .24593 .61613 .27967 Mtetra
.465 .188 .409 r
.61613 .27967 .61854 .24593 .62563 .2445 .62326 .27659 Mtetra
.462 .183 .404 r
.62326 .27659 .62563 .2445 .63274 .2431 .63041 .27348 Mtetra
.458 .177 .398 r
.63041 .27348 .63274 .2431 .63988 .24171 .63758 .27036 Mtetra
.454 .17 .392 r
.63758 .27036 .63988 .24171 .64704 .24034 .64476 .26722 Mtetra
.449 .162 .384 r
.64476 .26722 .64704 .24034 .65422 .23898 .65196 .26406 Mtetra
.444 .153 .375 r
.65196 .26406 .65422 .23898 .66143 .23764 .65917 .26088 Mtetra
.438 .142 .365 r
.65917 .26088 .66143 .23764 .66867 .23632 .6664 .25768 Mtetra
.43 .129 .352 r
.6664 .25768 .66867 .23632 .67592 .235 .67364 .25447 Mtetra
.42 .114 .337 r
.67364 .25447 .67592 .235 .68321 .2337 .68089 .25125 Mtetra
.409 .094 .318 r
.68089 .25125 .68321 .2337 .69052 .23241 .68817 .248 Mtetra
.394 .07 .294 r
.68817 .248 .69052 .23241 .69785 .23112 .69545 .24475 Mtetra
.375 .039 .263 r
.69545 .24475 .69785 .23112 .70521 .22984 .70275 .24148 Mtetra
.348 0 .221 r
.70275 .24148 .70521 .22984 .7126 .22857 .71007 .2382 Mtetra
.31 0 .163 r
.71007 .2382 .7126 .22857 .72001 .22731 .7174 .2349 Mtetra
.253 0 .076 r
.7174 .2349 .72001 .22731 .72745 .22604 .72475 .2316 Mtetra
.16 0 0 r
.72475 .2316 .72745 .22604 .73491 .22478 .73211 .22828 Mtetra
0 0 0 r
.73211 .22828 .73491 .22478 .7424 .22352 .73949 .22495 Mtetra
.73949 .22495 .7424 .22352 .74992 .22226 .74689 .22162 Mtetra
.565 .932 .921 r
.74689 .22162 .74992 .22226 .75746 .221 .75429 .21827 Mtetra
.688 .884 .971 r
.75429 .21827 .75746 .221 .76503 .21974 .76172 .21492 Mtetra
.385 .651 .962 r
.10069 .44039 .10504 .44418 .11084 .44284 .10627 .44079 Mtetra
.213 .669 .947 r
.10627 .44079 .11084 .44284 .11664 .44148 .11186 .44119 Mtetra
.057 0 0 r
.11186 .44119 .11664 .44148 .12247 .44013 .11748 .44159 Mtetra
.267 0 0 r
.11748 .44159 .12247 .44013 .12831 .43876 .12311 .44198 Mtetra
.372 0 0 r
.12311 .44198 .12831 .43876 .13416 .4374 .12878 .44237 Mtetra
.423 0 .048 r
.12878 .44237 .13416 .4374 .14003 .43602 .13446 .44274 Mtetra
.449 .026 .143 r
.13446 .44274 .14003 .43602 .14592 .43463 .14017 .4431 Mtetra
.465 .07 .206 r
.14017 .4431 .14592 .43463 .15183 .43324 .1459 .44344 Mtetra
.475 .102 .251 r
.1459 .44344 .15183 .43324 .15775 .43184 .15166 .44376 Mtetra
.481 .125 .284 r
.15166 .44376 .15775 .43184 .16369 .43042 .15744 .44407 Mtetra
.486 .142 .309 r
.15744 .44407 .16369 .43042 .16965 .429 .16325 .44435 Mtetra
.489 .156 .329 r
.16325 .44435 .16965 .429 .17563 .42756 .16908 .4446 Mtetra
.492 .168 .345 r
.16908 .4446 .17563 .42756 .18162 .42612 .17493 .44482 Mtetra
.494 .177 .358 r
.17493 .44482 .18162 .42612 .18763 .42465 .18082 .44502 Mtetra
.495 .184 .369 r
.18082 .44502 .18763 .42465 .19366 .42318 .18673 .44518 Mtetra
.496 .191 .378 r
.18673 .44518 .19366 .42318 .1997 .42169 .19266 .4453 Mtetra
.497 .196 .386 r
.19266 .4453 .1997 .42169 .20576 .42019 .19862 .44538 Mtetra
.498 .201 .393 r
.19862 .44538 .20576 .42019 .21184 .41866 .20461 .44542 Mtetra
.498 .205 .399 r
.20461 .44542 .21184 .41866 .21794 .41713 .21062 .44542 Mtetra
.498 .208 .404 r
.21062 .44542 .21794 .41713 .22406 .41557 .21666 .44538 Mtetra
.499 .211 .408 r
.21666 .44538 .22406 .41557 .23019 .414 .22273 .44528 Mtetra
.499 .214 .412 r
.22273 .44528 .23019 .414 .23635 .41241 .22883 .44513 Mtetra
.499 .216 .416 r
.22883 .44513 .23635 .41241 .24252 .4108 .23495 .44493 Mtetra
.499 .218 .419 r
.23495 .44493 .24252 .4108 .24871 .40917 .2411 .44468 Mtetra
.499 .22 .422 r
.2411 .44468 .24871 .40917 .25491 .40752 .24727 .44437 Mtetra
.499 .222 .425 r
.24727 .44437 .25491 .40752 .26114 .40585 .25347 .44399 Mtetra
.499 .223 .427 r
.25347 .44399 .26114 .40585 .26738 .40416 .2597 .44356 Mtetra
.499 .225 .429 r
.2597 .44356 .26738 .40416 .27364 .40245 .26596 .44306 Mtetra
.498 .226 .431 r
.26596 .44306 .27364 .40245 .27992 .40071 .27224 .4425 Mtetra
.498 .227 .433 r
.27224 .4425 .27992 .40071 .28622 .39895 .27855 .44187 Mtetra
.498 .227 .434 r
.27855 .44187 .28622 .39895 .29254 .39717 .28488 .44117 Mtetra
.498 .228 .436 r
.28488 .44117 .29254 .39717 .29887 .39536 .29124 .4404 Mtetra
.498 .229 .437 r
.29124 .4404 .29887 .39536 .30522 .39353 .29763 .43955 Mtetra
.497 .229 .438 r
.29763 .43955 .30522 .39353 .31159 .39168 .30404 .43863 Mtetra
.497 .23 .439 r
.30404 .43863 .31159 .39168 .31798 .3898 .31048 .43764 Mtetra
.497 .23 .44 r
.31048 .43764 .31798 .3898 .32439 .38789 .31695 .43656 Mtetra
.496 .23 .441 r
.31695 .43656 .32439 .38789 .33082 .38596 .32344 .43541 Mtetra
.496 .231 .442 r
.32344 .43541 .33082 .38596 .33726 .384 .32995 .43418 Mtetra
.495 .231 .442 r
.32995 .43418 .33726 .384 .34372 .38201 .33649 .43286 Mtetra
.495 .231 .443 r
.33649 .43286 .34372 .38201 .3502 .38 .34305 .43146 Mtetra
.494 .231 .443 r
.34305 .43146 .3502 .38 .3567 .37796 .34964 .42998 Mtetra
.494 .231 .444 r
.34964 .42998 .3567 .37796 .36321 .37589 .35625 .42841 Mtetra
.493 .231 .444 r
.35625 .42841 .36321 .37589 .36974 .37379 .36289 .42676 Mtetra
.493 .23 .444 r
.36289 .42676 .36974 .37379 .3763 .37167 .36954 .42502 Mtetra
.492 .23 .445 r
.36954 .42502 .3763 .37167 .38286 .36952 .37622 .42319 Mtetra
.37622 .42319 .38286 .36952 .38945 .36734 .38292 .42127 Mtetra
.491 .23 .445 r
.38292 .42127 .38945 .36734 .39605 .36513 .38965 .41927 Mtetra
.491 .229 .445 r
.38965 .41927 .39605 .36513 .40267 .36289 .39639 .41717 Mtetra
.49 .229 .445 r
.39639 .41717 .40267 .36289 .40931 .36062 .40316 .41499 Mtetra
.489 .228 .445 r
.40316 .41499 .40931 .36062 .41597 .35833 .40995 .41271 Mtetra
.40995 .41271 .41597 .35833 .42264 .356 .41675 .41035 Mtetra
.488 .227 .444 r
.41675 .41035 .42264 .356 .42933 .35365 .42358 .40789 Mtetra
.487 .226 .444 r
.42358 .40789 .42933 .35365 .43604 .35127 .43042 .40535 Mtetra
.486 .225 .444 r
.43042 .40535 .43604 .35127 .44276 .34886 .43729 .40271 Mtetra
.486 .225 .443 r
.43729 .40271 .44276 .34886 .4495 .34642 .44417 .39999 Mtetra
.485 .224 .443 r
.44417 .39999 .4495 .34642 .45626 .34395 .45107 .39717 Mtetra
.484 .223 .442 r
.45107 .39717 .45626 .34395 .46304 .34145 .45798 .39427 Mtetra
.483 .222 .442 r
.45798 .39427 .46304 .34145 .46983 .33892 .46491 .39128 Mtetra
.482 .22 .441 r
.46491 .39128 .46983 .33892 .47663 .33637 .47186 .3882 Mtetra
.481 .219 .44 r
.47186 .3882 .47663 .33637 .48346 .33378 .47883 .38503 Mtetra
.48 .218 .439 r
.47883 .38503 .48346 .33378 .4903 .33117 .48581 .38178 Mtetra
.478 .216 .438 r
.48581 .38178 .4903 .33117 .49716 .32853 .4928 .37844 Mtetra
.477 .215 .437 r
.4928 .37844 .49716 .32853 .50403 .32586 .49981 .37501 Mtetra
.476 .213 .436 r
.49981 .37501 .50403 .32586 .51092 .32316 .50683 .37151 Mtetra
.474 .211 .435 r
.50683 .37151 .51092 .32316 .51782 .32044 .51387 .36792 Mtetra
.473 .21 .433 r
.51387 .36792 .51782 .32044 .52474 .31769 .52092 .36425 Mtetra
.471 .207 .432 r
.52092 .36425 .52474 .31769 .53168 .31492 .52798 .3605 Mtetra
.47 .205 .43 r
.52798 .3605 .53168 .31492 .53863 .31211 .53505 .35667 Mtetra
.468 .203 .428 r
.53505 .35667 .53863 .31211 .5456 .30928 .54213 .35277 Mtetra
.466 .2 .426 r
.54213 .35277 .5456 .30928 .55258 .30643 .54923 .34879 Mtetra
.464 .197 .424 r
.54923 .34879 .55258 .30643 .55958 .30355 .55633 .34474 Mtetra
.461 .194 .422 r
.55633 .34474 .55958 .30355 .5666 .30065 .56345 .34061 Mtetra
.459 .191 .419 r
.56345 .34061 .5666 .30065 .57363 .29772 .57057 .33642 Mtetra
.456 .187 .416 r
.57057 .33642 .57363 .29772 .58067 .29477 .57771 .33216 Mtetra
.453 .183 .413 r
.57771 .33216 .58067 .29477 .58773 .29179 .58485 .32783 Mtetra
.45 .179 .409 r
.58485 .32783 .58773 .29179 .59481 .28879 .59201 .32344 Mtetra
.447 .174 .405 r
.59201 .32344 .59481 .28879 .6019 .28577 .59917 .31898 Mtetra
.443 .168 .401 r
.59917 .31898 .6019 .28577 .60901 .28273 .60633 .31447 Mtetra
.438 .162 .396 r
.60633 .31447 .60901 .28273 .61613 .27967 .61351 .3099 Mtetra
.433 .155 .39 r
.61351 .3099 .61613 .27967 .62326 .27659 .62069 .30527 Mtetra
.428 .148 .383 r
.62069 .30527 .62326 .27659 .63041 .27348 .62789 .30059 Mtetra
.422 .139 .376 r
.62789 .30059 .63041 .27348 .63758 .27036 .63508 .29586 Mtetra
.415 .129 .368 r
.63508 .29586 .63758 .27036 .64476 .26722 .64229 .29108 Mtetra
.407 .117 .358 r
.64229 .29108 .64476 .26722 .65196 .26406 .6495 .28626 Mtetra
.397 .104 .346 r
.6495 .28626 .65196 .26406 .65917 .26088 .65672 .28139 Mtetra
.386 .088 .333 r
.65672 .28139 .65917 .26088 .6664 .25768 .66394 .27648 Mtetra
.372 .069 .316 r
.66394 .27648 .6664 .25768 .67364 .25447 .67117 .27153 Mtetra
.355 .046 .296 r
.67117 .27153 .67364 .25447 .68089 .25125 .67841 .26655 Mtetra
.335 .018 .271 r
.67841 .26655 .68089 .25125 .68817 .248 .68565 .26153 Mtetra
.308 0 .239 r
.68565 .26153 .68817 .248 .69545 .24475 .6929 .25648 Mtetra
.273 0 .197 r
.6929 .25648 .69545 .24475 .70275 .24148 .70015 .2514 Mtetra
.225 0 .14 r
.70015 .2514 .70275 .24148 .71007 .2382 .70741 .2463 Mtetra
.157 0 .059 r
.70741 .2463 .71007 .2382 .7174 .2349 .71467 .24117 Mtetra
.055 0 0 r
.71467 .24117 .7174 .2349 .72475 .2316 .72195 .23603 Mtetra
0 0 0 r
.72195 .23603 .72475 .2316 .73211 .22828 .72922 .23086 Mtetra
.72922 .23086 .73211 .22828 .73949 .22495 .73651 .22569 Mtetra
.6 .942 .77 r
.73651 .22569 .73949 .22495 .74689 .22162 .7438 .22049 Mtetra
.762 .981 .912 r
.7438 .22049 .74689 .22162 .75429 .21827 .75109 .21529 Mtetra
.797 .897 .914 r
.75109 .21529 .75429 .21827 .76172 .21492 .75839 .21008 Mtetra
.205 .555 .933 r
.09633 .43658 .10069 .44039 .10627 .44079 .10178 .43795 Mtetra
.085 .543 .905 r
.10178 .43795 .10627 .44079 .11186 .44119 .10725 .43932 Mtetra
0 .489 .805 r
.10725 .43932 .11186 .44119 .11748 .44159 .11275 .44069 Mtetra
.206 0 0 r
.11275 .44069 .11748 .44159 .12311 .44198 .11827 .44205 Mtetra
.316 0 0 r
.11827 .44205 .12311 .44198 .12878 .44237 .12383 .44341 Mtetra
.389 0 0 r
.12383 .44341 .12878 .44237 .13446 .44274 .1294 .44475 Mtetra
.434 0 0 r
.1294 .44475 .13446 .44274 .14017 .4431 .13501 .44608 Mtetra
.461 0 0 r
.13501 .44608 .14017 .4431 .1459 .44344 .14064 .4474 Mtetra
.477 0 .031 r
.14064 .4474 .1459 .44344 .15166 .44376 .14631 .44869 Mtetra
.487 .029 .09 r
.14631 .44869 .15166 .44376 .15744 .44407 .152 .44995 Mtetra
.494 .056 .137 r
.152 .44995 .15744 .44407 .16325 .44435 .15772 .45118 Mtetra
.498 .078 .174 r
.15772 .45118 .16325 .44435 .16908 .4446 .16347 .45239 Mtetra
.5 .095 .204 r
.16347 .45239 .16908 .4446 .17493 .44482 .16925 .45355 Mtetra
.502 .11 .229 r
.16925 .45355 .17493 .44482 .18082 .44502 .17506 .45468 Mtetra
.502 .121 .25 r
.17506 .45468 .18082 .44502 .18673 .44518 .1809 .45576 Mtetra
.503 .131 .268 r
.1809 .45576 .18673 .44518 .19266 .4453 .18677 .45679 Mtetra
.503 .14 .283 r
.18677 .45679 .19266 .4453 .19862 .44538 .19267 .45778 Mtetra
.502 .147 .296 r
.19267 .45778 .19862 .44538 .20461 .44542 .19861 .4587 Mtetra
.502 .153 .307 r
.19861 .4587 .20461 .44542 .21062 .44542 .20457 .45957 Mtetra
.501 .158 .317 r
.20457 .45957 .21062 .44542 .21666 .44538 .21057 .46038 Mtetra
.501 .162 .325 r
.21057 .46038 .21666 .44538 .22273 .44528 .2166 .46113 Mtetra
.5 .166 .333 r
.2166 .46113 .22273 .44528 .22883 .44513 .22266 .46181 Mtetra
.499 .17 .339 r
.22266 .46181 .22883 .44513 .23495 .44493 .22875 .46241 Mtetra
.498 .172 .345 r
.22875 .46241 .23495 .44493 .2411 .44468 .23488 .46294 Mtetra
.497 .175 .351 r
.23488 .46294 .2411 .44468 .24727 .44437 .24103 .46339 Mtetra
.496 .177 .356 r
.24103 .46339 .24727 .44437 .25347 .44399 .24722 .46377 Mtetra
.495 .179 .36 r
.24722 .46377 .25347 .44399 .2597 .44356 .25344 .46405 Mtetra
.494 .18 .364 r
.25344 .46405 .2597 .44356 .26596 .44306 .25969 .46426 Mtetra
.493 .182 .367 r
.25969 .46426 .26596 .44306 .27224 .4425 .26598 .46437 Mtetra
.492 .183 .37 r
.26598 .46437 .27224 .4425 .27855 .44187 .27229 .46438 Mtetra
.49 .184 .373 r
.27229 .46438 .27855 .44187 .28488 .44117 .27864 .46431 Mtetra
.489 .184 .376 r
.27864 .46431 .28488 .44117 .29124 .4404 .28501 .46413 Mtetra
.488 .185 .378 r
.28501 .46413 .29124 .4404 .29763 .43955 .29142 .46385 Mtetra
.487 .185 .38 r
.29142 .46385 .29763 .43955 .30404 .43863 .29786 .46348 Mtetra
.485 .186 .382 r
.29786 .46348 .30404 .43863 .31048 .43764 .30433 .46299 Mtetra
.484 .186 .383 r
.30433 .46299 .31048 .43764 .31695 .43656 .31083 .4624 Mtetra
.483 .186 .385 r
.31083 .4624 .31695 .43656 .32344 .43541 .31736 .46169 Mtetra
.481 .185 .386 r
.31736 .46169 .32344 .43541 .32995 .43418 .32391 .46088 Mtetra
.48 .185 .387 r
.32391 .46088 .32995 .43418 .33649 .43286 .3305 .45995 Mtetra
.479 .185 .388 r
.3305 .45995 .33649 .43286 .34305 .43146 .33711 .45891 Mtetra
.477 .184 .389 r
.33711 .45891 .34305 .43146 .34964 .42998 .34375 .45775 Mtetra
.476 .183 .389 r
.34375 .45775 .34964 .42998 .35625 .42841 .35042 .45647 Mtetra
.474 .183 .39 r
.35042 .45647 .35625 .42841 .36289 .42676 .35712 .45507 Mtetra
.473 .182 .39 r
.35712 .45507 .36289 .42676 .36954 .42502 .36384 .45355 Mtetra
.471 .181 .39 r
.36384 .45355 .36954 .42502 .37622 .42319 .37059 .4519 Mtetra
.469 .18 .39 r
.37059 .4519 .37622 .42319 .38292 .42127 .37736 .45014 Mtetra
.468 .178 .39 r
.37736 .45014 .38292 .42127 .38965 .41927 .38415 .44825 Mtetra
.466 .177 .39 r
.38415 .44825 .38965 .41927 .39639 .41717 .39097 .44623 Mtetra
.464 .176 .39 r
.39097 .44623 .39639 .41717 .40316 .41499 .39782 .44409 Mtetra
.462 .174 .389 r
.39782 .44409 .40316 .41499 .40995 .41271 .40468 .44182 Mtetra
.46 .172 .389 r
.40468 .44182 .40995 .41271 .41675 .41035 .41157 .43943 Mtetra
.458 .171 .388 r
.41157 .43943 .41675 .41035 .42358 .40789 .41848 .43691 Mtetra
.456 .169 .387 r
.41848 .43691 .42358 .40789 .43042 .40535 .42541 .43427 Mtetra
.454 .166 .386 r
.42541 .43427 .43042 .40535 .43729 .40271 .43235 .4315 Mtetra
.451 .164 .385 r
.43235 .4315 .43729 .40271 .44417 .39999 .43932 .4286 Mtetra
.449 .162 .384 r
.43932 .4286 .44417 .39999 .45107 .39717 .44631 .42558 Mtetra
.447 .159 .382 r
.44631 .42558 .45107 .39717 .45798 .39427 .45331 .42244 Mtetra
.444 .156 .381 r
.45331 .42244 .45798 .39427 .46491 .39128 .46033 .41917 Mtetra
.441 .153 .379 r
.46033 .41917 .46491 .39128 .47186 .3882 .46737 .41578 Mtetra
.438 .15 .377 r
.46737 .41578 .47186 .3882 .47883 .38503 .47442 .41227 Mtetra
.435 .147 .375 r
.47442 .41227 .47883 .38503 .48581 .38178 .48148 .40864 Mtetra
.432 .143 .372 r
.48148 .40864 .48581 .38178 .4928 .37844 .48856 .40489 Mtetra
.429 .139 .37 r
.48856 .40489 .4928 .37844 .49981 .37501 .49565 .40102 Mtetra
.425 .135 .367 r
.49565 .40102 .49981 .37501 .50683 .37151 .50276 .39704 Mtetra
.421 .131 .364 r
.50276 .39704 .50683 .37151 .51387 .36792 .50988 .39294 Mtetra
.417 .126 .36 r
.50988 .39294 .51387 .36792 .52092 .36425 .517 .38873 Mtetra
.413 .121 .357 r
.517 .38873 .52092 .36425 .52798 .3605 .52414 .38441 Mtetra
.408 .115 .353 r
.52414 .38441 .52798 .3605 .53505 .35667 .53129 .37998 Mtetra
.403 .109 .348 r
.53129 .37998 .53505 .35667 .54213 .35277 .53845 .37545 Mtetra
.398 .103 .343 r
.53845 .37545 .54213 .35277 .54923 .34879 .54561 .37081 Mtetra
.392 .095 .338 r
.54561 .37081 .54923 .34879 .55633 .34474 .55279 .36608 Mtetra
.385 .088 .332 r
.55279 .36608 .55633 .34474 .56345 .34061 .55997 .36124 Mtetra
.379 .079 .325 r
.55997 .36124 .56345 .34061 .57057 .33642 .56715 .35631 Mtetra
.371 .07 .318 r
.56715 .35631 .57057 .33642 .57771 .33216 .57435 .35129 Mtetra
.363 .059 .31 r
.57435 .35129 .57771 .33216 .58485 .32783 .58155 .34618 Mtetra
.353 .048 .301 r
.58155 .34618 .58485 .32783 .59201 .32344 .58875 .34098 Mtetra
.343 .035 .29 r
.58875 .34098 .59201 .32344 .59917 .31898 .59596 .33569 Mtetra
.332 .021 .279 r
.59596 .33569 .59917 .31898 .60633 .31447 .60317 .33033 Mtetra
.319 .005 .266 r
.60317 .33033 .60633 .31447 .61351 .3099 .61039 .32489 Mtetra
.304 0 .251 r
.61039 .32489 .61351 .3099 .62069 .30527 .6176 .31937 Mtetra
.288 0 .233 r
.6176 .31937 .62069 .30527 .62789 .30059 .62483 .31379 Mtetra
.269 0 .213 r
.62483 .31379 .62789 .30059 .63508 .29586 .63205 .30814 Mtetra
.246 0 .19 r
.63205 .30814 .63508 .29586 .64229 .29108 .63928 .30242 Mtetra
.22 0 .163 r
.63928 .30242 .64229 .29108 .6495 .28626 .64651 .29664 Mtetra
.189 0 .13 r
.64651 .29664 .6495 .28626 .65672 .28139 .65373 .29081 Mtetra
.152 0 .091 r
.65373 .29081 .65672 .28139 .66394 .27648 .66097 .28492 Mtetra
.106 0 .043 r
.66097 .28492 .66394 .27648 .67117 .27153 .6682 .27898 Mtetra
.05 0 0 r
.6682 .27898 .67117 .27153 .67841 .26655 .67543 .273 Mtetra
0 0 0 r
.67543 .273 .67841 .26655 .68565 .26153 .68267 .26698 Mtetra
.68267 .26698 .68565 .26153 .6929 .25648 .6899 .26091 Mtetra
.6899 .26091 .6929 .25648 .70015 .2514 .69714 .25481 Mtetra
.69714 .25481 .70015 .2514 .70741 .2463 .70437 .24868 Mtetra
.485 .836 .566 r
.70437 .24868 .70741 .2463 .71467 .24117 .71161 .24253 Mtetra
.624 .935 .703 r
.71161 .24253 .71467 .24117 .72195 .23603 .71885 .23635 Mtetra
.735 .989 .808 r
.71885 .23635 .72195 .23603 .72922 .23086 .72608 .23015 Mtetra
.804 .994 .869 r
.72608 .23015 .72922 .23086 .73651 .22569 .73332 .22393 Mtetra
.835 .962 .89 r
.73332 .22393 .73651 .22569 .7438 .22049 .74056 .2177 Mtetra
.839 .912 .886 r
.74056 .2177 .7438 .22049 .75109 .21529 .74781 .21146 Mtetra
.828 .857 .868 r
.74781 .21146 .75109 .21529 .75839 .21008 .75505 .20522 Mtetra
.231 .57 .94 r
.09194 .43275 .09633 .43658 .10178 .43795 .09741 .43399 Mtetra
.244 .569 .939 r
.09741 .43399 .10178 .43795 .10725 .43932 .1029 .43522 Mtetra
.257 .569 .938 r
.1029 .43522 .10725 .43932 .11275 .44069 .10842 .43646 Mtetra
.27 .568 .936 r
.10842 .43646 .11275 .44069 .11827 .44205 .11396 .43769 Mtetra
.283 .567 .934 r
.11396 .43769 .11827 .44205 .12383 .44341 .11953 .43891 Mtetra
.295 .566 .932 r
.11953 .43891 .12383 .44341 .1294 .44475 .12512 .44012 Mtetra
.308 .565 .929 r
.12512 .44012 .1294 .44475 .13501 .44608 .13075 .44131 Mtetra
.32 .564 .925 r
.13075 .44131 .13501 .44608 .14064 .4474 .1364 .44249 Mtetra
.332 .563 .922 r
.1364 .44249 .14064 .4474 .14631 .44869 .14208 .44365 Mtetra
.343 .563 .918 r
.14208 .44365 .14631 .44869 .152 .44995 .14778 .44478 Mtetra
.355 .562 .914 r
.14778 .44478 .152 .44995 .15772 .45118 .15352 .44588 Mtetra
.366 .561 .91 r
.15352 .44588 .15772 .45118 .16347 .45239 .15928 .44695 Mtetra
.377 .56 .906 r
.15928 .44695 .16347 .45239 .16925 .45355 .16508 .44798 Mtetra
.387 .56 .902 r
.16508 .44798 .16925 .45355 .17506 .45468 .1709 .44897 Mtetra
.397 .559 .897 r
.1709 .44897 .17506 .45468 .1809 .45576 .17675 .44993 Mtetra
.407 .559 .893 r
.17675 .44993 .1809 .45576 .18677 .45679 .18264 .45083 Mtetra
.417 .558 .889 r
.18264 .45083 .18677 .45679 .19267 .45778 .18855 .45169 Mtetra
.426 .558 .884 r
.18855 .45169 .19267 .45778 .19861 .4587 .1945 .45249 Mtetra
.435 .558 .88 r
.1945 .45249 .19861 .4587 .20457 .45957 .20048 .45324 Mtetra
.444 .557 .875 r
.20048 .45324 .20457 .45957 .21057 .46038 .20649 .45393 Mtetra
.453 .557 .871 r
.20649 .45393 .21057 .46038 .2166 .46113 .21252 .45455 Mtetra
.461 .557 .867 r
.21252 .45455 .2166 .46113 .22266 .46181 .2186 .45511 Mtetra
.469 .557 .863 r
.2186 .45511 .22266 .46181 .22875 .46241 .2247 .4556 Mtetra
.477 .557 .859 r
.2247 .4556 .22875 .46241 .23488 .46294 .23083 .45602 Mtetra
.485 .558 .855 r
.23083 .45602 .23488 .46294 .24103 .46339 .237 .45636 Mtetra
.492 .558 .851 r
.237 .45636 .24103 .46339 .24722 .46377 .24319 .45663 Mtetra
.499 .558 .847 r
.24319 .45663 .24722 .46377 .25344 .46405 .24942 .45681 Mtetra
.506 .559 .844 r
.24942 .45681 .25344 .46405 .25969 .46426 .25568 .45691 Mtetra
.513 .559 .84 r
.25568 .45691 .25969 .46426 .26598 .46437 .26197 .45692 Mtetra
.52 .56 .837 r
.26197 .45692 .26598 .46437 .27229 .46438 .26829 .45684 Mtetra
.526 .561 .834 r
.26829 .45684 .27229 .46438 .27864 .46431 .27464 .45667 Mtetra
.532 .562 .83 r
.27464 .45667 .27864 .46431 .28501 .46413 .28103 .45641 Mtetra
.539 .563 .827 r
.28103 .45641 .28501 .46413 .29142 .46385 .28744 .45605 Mtetra
.545 .564 .824 r
.28744 .45605 .29142 .46385 .29786 .46348 .29388 .45559 Mtetra
.551 .565 .822 r
.29388 .45559 .29786 .46348 .30433 .46299 .30036 .45502 Mtetra
.556 .566 .819 r
.30036 .45502 .30433 .46299 .31083 .4624 .30686 .45436 Mtetra
.562 .567 .816 r
.30686 .45436 .31083 .4624 .31736 .46169 .31339 .45358 Mtetra
.567 .568 .814 r
.31339 .45358 .31736 .46169 .32391 .46088 .31995 .4527 Mtetra
.573 .57 .812 r
.31995 .4527 .32391 .46088 .3305 .45995 .32654 .45171 Mtetra
.578 .571 .809 r
.32654 .45171 .3305 .45995 .33711 .45891 .33316 .45061 Mtetra
.583 .573 .807 r
.33316 .45061 .33711 .45891 .34375 .45775 .3398 .4494 Mtetra
.588 .574 .805 r
.3398 .4494 .34375 .45775 .35042 .45647 .34647 .44807 Mtetra
.593 .576 .803 r
.34647 .44807 .35042 .45647 .35712 .45507 .35317 .44662 Mtetra
.598 .578 .802 r
.35317 .44662 .35712 .45507 .36384 .45355 .3599 .44506 Mtetra
.603 .58 .8 r
.3599 .44506 .36384 .45355 .37059 .4519 .36664 .44338 Mtetra
.608 .582 .798 r
.36664 .44338 .37059 .4519 .37736 .45014 .37342 .44158 Mtetra
.613 .583 .797 r
.37342 .44158 .37736 .45014 .38415 .44825 .38022 .43967 Mtetra
.617 .585 .796 r
.38022 .43967 .38415 .44825 .39097 .44623 .38704 .43763 Mtetra
.622 .588 .794 r
.38704 .43763 .39097 .44623 .39782 .44409 .39388 .43547 Mtetra
.626 .59 .793 r
.39388 .43547 .39782 .44409 .40468 .44182 .40075 .43319 Mtetra
.631 .592 .792 r
.40075 .43319 .40468 .44182 .41157 .43943 .40764 .43079 Mtetra
.635 .594 .791 r
.40764 .43079 .41157 .43943 .41848 .43691 .41455 .42827 Mtetra
.639 .597 .79 r
.41455 .42827 .41848 .43691 .42541 .43427 .42148 .42562 Mtetra
.644 .599 .789 r
.42148 .42562 .42541 .43427 .43235 .4315 .42843 .42286 Mtetra
.648 .602 .789 r
.42843 .42286 .43235 .4315 .43932 .4286 .4354 .41997 Mtetra
.652 .604 .788 r
.4354 .41997 .43932 .4286 .44631 .42558 .44239 .41697 Mtetra
.656 .607 .788 r
.44239 .41697 .44631 .42558 .45331 .42244 .44939 .41384 Mtetra
.66 .61 .787 r
.44939 .41384 .45331 .42244 .46033 .41917 .45642 .4106 Mtetra
.664 .613 .787 r
.45642 .4106 .46033 .41917 .46737 .41578 .46345 .40723 Mtetra
.668 .615 .786 r
.46345 .40723 .46737 .41578 .47442 .41227 .47051 .40375 Mtetra
.672 .618 .786 r
.47051 .40375 .47442 .41227 .48148 .40864 .47758 .40016 Mtetra
.676 .621 .786 r
.47758 .40016 .48148 .40864 .48856 .40489 .48466 .39645 Mtetra
.68 .625 .786 r
.48466 .39645 .48856 .40489 .49565 .40102 .49176 .39263 Mtetra
.684 .628 .786 r
.49176 .39263 .49565 .40102 .50276 .39704 .49887 .38869 Mtetra
.688 .631 .786 r
.49887 .38869 .50276 .39704 .50988 .39294 .50599 .38465 Mtetra
.692 .634 .787 r
.50599 .38465 .50988 .39294 .517 .38873 .51312 .3805 Mtetra
.696 .638 .787 r
.51312 .3805 .517 .38873 .52414 .38441 .52027 .37624 Mtetra
.7 .641 .788 r
.52027 .37624 .52414 .38441 .53129 .37998 .52742 .37188 Mtetra
.704 .645 .788 r
.52742 .37188 .53129 .37998 .53845 .37545 .53459 .36741 Mtetra
.707 .649 .789 r
.53459 .36741 .53845 .37545 .54561 .37081 .54176 .36285 Mtetra
.711 .652 .789 r
.54176 .36285 .54561 .37081 .55279 .36608 .54894 .35819 Mtetra
.715 .656 .79 r
.54894 .35819 .55279 .36608 .55997 .36124 .55613 .35343 Mtetra
.719 .66 .791 r
.55613 .35343 .55997 .36124 .56715 .35631 .56332 .34858 Mtetra
.722 .664 .792 r
.56332 .34858 .56715 .35631 .57435 .35129 .57053 .34365 Mtetra
.726 .668 .793 r
.57053 .34365 .57435 .35129 .58155 .34618 .57774 .33862 Mtetra
.73 .673 .794 r
.57774 .33862 .58155 .34618 .58875 .34098 .58495 .33351 Mtetra
.734 .677 .795 r
.58495 .33351 .58875 .34098 .59596 .33569 .59217 .32833 Mtetra
.737 .681 .797 r
.59217 .32833 .59596 .33569 .60317 .33033 .59939 .32306 Mtetra
.741 .686 .798 r
.59939 .32306 .60317 .33033 .61039 .32489 .60662 .31772 Mtetra
.744 .69 .799 r
.60662 .31772 .61039 .32489 .6176 .31937 .61385 .3123 Mtetra
.748 .695 .801 r
.61385 .3123 .6176 .31937 .62483 .31379 .62109 .30682 Mtetra
.752 .7 .803 r
.62109 .30682 .62483 .31379 .63205 .30814 .62833 .30127 Mtetra
.755 .705 .804 r
.62833 .30127 .63205 .30814 .63928 .30242 .63557 .29567 Mtetra
.759 .71 .806 r
.63557 .29567 .63928 .30242 .64651 .29664 .64282 .29 Mtetra
.762 .715 .808 r
.64282 .29 .64651 .29664 .65373 .29081 .65006 .28427 Mtetra
.766 .72 .81 r
.65006 .28427 .65373 .29081 .66097 .28492 .65731 .2785 Mtetra
.769 .725 .812 r
.65731 .2785 .66097 .28492 .6682 .27898 .66456 .27268 Mtetra
.772 .731 .815 r
.66456 .27268 .6682 .27898 .67543 .273 .67181 .26681 Mtetra
.776 .736 .817 r
.67181 .26681 .67543 .273 .68267 .26698 .67907 .2609 Mtetra
.779 .742 .819 r
.67907 .2609 .68267 .26698 .6899 .26091 .68632 .25496 Mtetra
.782 .748 .822 r
.68632 .25496 .6899 .26091 .69714 .25481 .69358 .24897 Mtetra
.785 .754 .824 r
.69358 .24897 .69714 .25481 .70437 .24868 .70084 .24296 Mtetra
.788 .76 .827 r
.70084 .24296 .70437 .24868 .71161 .24253 .7081 .23693 Mtetra
.791 .766 .83 r
.7081 .23693 .71161 .24253 .71885 .23635 .71536 .23086 Mtetra
.794 .772 .832 r
.71536 .23086 .71885 .23635 .72608 .23015 .72262 .22478 Mtetra
.797 .778 .835 r
.72262 .22478 .72608 .23015 .73332 .22393 .72989 .21869 Mtetra
.8 .784 .838 r
.72989 .21869 .73332 .22393 .74056 .2177 .73715 .21258 Mtetra
.803 .791 .841 r
.73715 .21258 .74056 .2177 .74781 .21146 .74442 .20646 Mtetra
.805 .797 .845 r
.74442 .20646 .74781 .21146 .75505 .20522 .75169 .20033 Mtetra
.437 .675 .963 r
.08753 .42891 .09194 .43275 .09741 .43399 .09316 .42895 Mtetra
.48 .626 .916 r
.09316 .42895 .09741 .43399 .1029 .43522 .09881 .42898 Mtetra
.502 .582 .868 r
.09881 .42898 .1029 .43522 .10842 .43646 .10448 .42902 Mtetra
.515 .545 .825 r
.10448 .42902 .10842 .43646 .11396 .43769 .11017 .42904 Mtetra
.521 .515 .79 r
.11017 .42904 .11396 .43769 .11953 .43891 .11589 .42906 Mtetra
.525 .491 .761 r
.11589 .42906 .11953 .43891 .12512 .44012 .12162 .42907 Mtetra
.528 .471 .737 r
.12162 .42907 .12512 .44012 .13075 .44131 .12738 .42906 Mtetra
.529 .455 .716 r
.12738 .42906 .13075 .44131 .1364 .44249 .13316 .42904 Mtetra
.53 .441 .699 r
.13316 .42904 .1364 .44249 .14208 .44365 .13897 .42901 Mtetra
.531 .43 .685 r
.13897 .42901 .14208 .44365 .14778 .44478 .1448 .42895 Mtetra
.531 .42 .672 r
.1448 .42895 .14778 .44478 .15352 .44588 .15065 .42887 Mtetra
.531 .411 .661 r
.15065 .42887 .15352 .44588 .15928 .44695 .15652 .42877 Mtetra
.532 .404 .652 r
.15652 .42877 .15928 .44695 .16508 .44798 .16242 .42864 Mtetra
.532 .398 .643 r
.16242 .42864 .16508 .44798 .1709 .44897 .16835 .42848 Mtetra
.532 .392 .636 r
.16835 .42848 .1709 .44897 .17675 .44993 .1743 .42829 Mtetra
.532 .387 .629 r
.1743 .42829 .17675 .44993 .18264 .45083 .18027 .42807 Mtetra
.532 .383 .623 r
.18027 .42807 .18264 .45083 .18855 .45169 .18627 .42782 Mtetra
.532 .379 .618 r
.18627 .42782 .18855 .45169 .1945 .45249 .1923 .42753 Mtetra
.532 .375 .613 r
.1923 .42753 .1945 .45249 .20048 .45324 .19835 .4272 Mtetra
.533 .372 .609 r
.19835 .4272 .20048 .45324 .20649 .45393 .20442 .42683 Mtetra
.533 .369 .605 r
.20442 .42683 .20649 .45393 .21252 .45455 .21052 .42641 Mtetra
.533 .367 .602 r
.21052 .42641 .21252 .45455 .2186 .45511 .21665 .42595 Mtetra
.533 .365 .599 r
.21665 .42595 .2186 .45511 .2247 .4556 .2228 .42545 Mtetra
.533 .363 .596 r
.2228 .42545 .2247 .4556 .23083 .45602 .22898 .42489 Mtetra
.534 .361 .593 r
.22898 .42489 .23083 .45602 .237 .45636 .23518 .42429 Mtetra
.534 .359 .59 r
.23518 .42429 .237 .45636 .24319 .45663 .24141 .42363 Mtetra
.534 .358 .588 r
.24141 .42363 .24319 .45663 .24942 .45681 .24766 .42292 Mtetra
.534 .356 .586 r
.24766 .42292 .24942 .45681 .25568 .45691 .25394 .42216 Mtetra
.535 .355 .584 r
.25394 .42216 .25568 .45691 .26197 .45692 .26025 .42133 Mtetra
.535 .354 .583 r
.26025 .42133 .26197 .45692 .26829 .45684 .26658 .42045 Mtetra
.535 .353 .581 r
.26658 .42045 .26829 .45684 .27464 .45667 .27294 .4195 Mtetra
.536 .353 .58 r
.27294 .4195 .27464 .45667 .28103 .45641 .27932 .4185 Mtetra
.536 .352 .578 r
.27932 .4185 .28103 .45641 .28744 .45605 .28572 .41743 Mtetra
.537 .351 .577 r
.28572 .41743 .28744 .45605 .29388 .45559 .29215 .41629 Mtetra
.537 .351 .576 r
.29215 .41629 .29388 .45559 .30036 .45502 .29861 .41509 Mtetra
.537 .35 .575 r
.29861 .41509 .30036 .45502 .30686 .45436 .30509 .41382 Mtetra
.538 .35 .574 r
.30509 .41382 .30686 .45436 .31339 .45358 .31159 .41248 Mtetra
.538 .35 .573 r
.31159 .41248 .31339 .45358 .31995 .4527 .31812 .41107 Mtetra
.539 .349 .572 r
.31812 .41107 .31995 .4527 .32654 .45171 .32467 .40959 Mtetra
.32467 .40959 .32654 .45171 .33316 .45061 .33125 .40804 Mtetra
.54 .349 .571 r
.33125 .40804 .33316 .45061 .3398 .4494 .33785 .40641 Mtetra
.33785 .40641 .3398 .4494 .34647 .44807 .34447 .40471 Mtetra
.541 .349 .57 r
.34447 .40471 .34647 .44807 .35317 .44662 .35112 .40294 Mtetra
.35112 .40294 .35317 .44662 .3599 .44506 .35778 .40109 Mtetra
.542 .349 .57 r
.35778 .40109 .3599 .44506 .36664 .44338 .36447 .39916 Mtetra
.542 .35 .569 r
.36447 .39916 .36664 .44338 .37342 .44158 .37118 .39716 Mtetra
.543 .35 .569 r
.37118 .39716 .37342 .44158 .38022 .43967 .37792 .39508 Mtetra
.544 .35 .569 r
.37792 .39508 .38022 .43967 .38704 .43763 .38467 .39292 Mtetra
.544 .351 .569 r
.38467 .39292 .38704 .43763 .39388 .43547 .39144 .39069 Mtetra
.545 .351 .569 r
.39144 .39069 .39388 .43547 .40075 .43319 .39824 .38838 Mtetra
.546 .352 .569 r
.39824 .38838 .40075 .43319 .40764 .43079 .40505 .38598 Mtetra
.40505 .38598 .40764 .43079 .41455 .42827 .41189 .38351 Mtetra
.547 .353 .569 r
.41189 .38351 .41455 .42827 .42148 .42562 .41874 .38097 Mtetra
.548 .354 .57 r
.41874 .38097 .42148 .42562 .42843 .42286 .42561 .37834 Mtetra
.549 .354 .57 r
.42561 .37834 .42843 .42286 .4354 .41997 .4325 .37564 Mtetra
.549 .355 .57 r
.4325 .37564 .4354 .41997 .44239 .41697 .43941 .37285 Mtetra
.55 .356 .571 r
.43941 .37285 .44239 .41697 .44939 .41384 .44634 .37 Mtetra
.551 .357 .571 r
.44634 .37 .44939 .41384 .45642 .4106 .45328 .36706 Mtetra
.552 .358 .572 r
.45328 .36706 .45642 .4106 .46345 .40723 .46024 .36405 Mtetra
.553 .359 .572 r
.46024 .36405 .46345 .40723 .47051 .40375 .46721 .36096 Mtetra
.554 .36 .573 r
.46721 .36096 .47051 .40375 .47758 .40016 .47421 .3578 Mtetra
.555 .362 .574 r
.47421 .3578 .47758 .40016 .48466 .39645 .48121 .35456 Mtetra
.556 .363 .575 r
.48121 .35456 .48466 .39645 .49176 .39263 .48823 .35125 Mtetra
.557 .364 .575 r
.48823 .35125 .49176 .39263 .49887 .38869 .49527 .34787 Mtetra
.558 .366 .576 r
.49527 .34787 .49887 .38869 .50599 .38465 .50232 .34441 Mtetra
.56 .368 .578 r
.50232 .34441 .50599 .38465 .51312 .3805 .50939 .34088 Mtetra
.561 .369 .579 r
.50939 .34088 .51312 .3805 .52027 .37624 .51646 .33729 Mtetra
.562 .371 .58 r
.51646 .33729 .52027 .37624 .52742 .37188 .52356 .33363 Mtetra
.564 .373 .581 r
.52356 .33363 .52742 .37188 .53459 .36741 .53066 .3299 Mtetra
.565 .376 .583 r
.53066 .3299 .53459 .36741 .54176 .36285 .53778 .3261 Mtetra
.567 .378 .585 r
.53778 .3261 .54176 .36285 .54894 .35819 .5449 .32224 Mtetra
.569 .38 .586 r
.5449 .32224 .54894 .35819 .55613 .35343 .55204 .31832 Mtetra
.57 .383 .588 r
.55204 .31832 .55613 .35343 .56332 .34858 .55919 .31434 Mtetra
.572 .386 .59 r
.55919 .31434 .56332 .34858 .57053 .34365 .56636 .31029 Mtetra
.574 .389 .593 r
.56636 .31029 .57053 .34365 .57774 .33862 .57353 .30619 Mtetra
.576 .392 .595 r
.57353 .30619 .57774 .33862 .58495 .33351 .58071 .30203 Mtetra
.579 .396 .598 r
.58071 .30203 .58495 .33351 .59217 .32833 .5879 .29782 Mtetra
.581 .399 .6 r
.5879 .29782 .59217 .32833 .59939 .32306 .59511 .29356 Mtetra
.584 .404 .604 r
.59511 .29356 .59939 .32306 .60662 .31772 .60232 .28924 Mtetra
.586 .408 .607 r
.60232 .28924 .60662 .31772 .61385 .3123 .60954 .28488 Mtetra
.589 .413 .611 r
.60954 .28488 .61385 .3123 .62109 .30682 .61677 .28047 Mtetra
.593 .418 .615 r
.61677 .28047 .62109 .30682 .62833 .30127 .62401 .27601 Mtetra
.596 .424 .619 r
.62401 .27601 .62833 .30127 .63557 .29567 .63126 .27151 Mtetra
.6 .43 .624 r
.63126 .27151 .63557 .29567 .64282 .29 .63851 .26697 Mtetra
.604 .437 .629 r
.63851 .26697 .64282 .29 .65006 .28427 .64578 .26239 Mtetra
.608 .445 .635 r
.64578 .26239 .65006 .28427 .65731 .2785 .65305 .25778 Mtetra
.613 .453 .642 r
.65305 .25778 .65731 .2785 .66456 .27268 .66033 .25313 Mtetra
.619 .463 .649 r
.66033 .25313 .66456 .27268 .67181 .26681 .66762 .24844 Mtetra
.625 .474 .657 r
.66762 .24844 .67181 .26681 .67907 .2609 .67491 .24373 Mtetra
.631 .486 .666 r
.67491 .24373 .67907 .2609 .68632 .25496 .68222 .23899 Mtetra
.639 .499 .676 r
.68222 .23899 .68632 .25496 .69358 .24897 .68953 .23422 Mtetra
.647 .515 .688 r
.68953 .23422 .69358 .24897 .70084 .24296 .69685 .22943 Mtetra
.657 .533 .702 r
.69685 .22943 .70084 .24296 .7081 .23693 .70418 .22462 Mtetra
.667 .554 .717 r
.70418 .22462 .7081 .23693 .71536 .23086 .71151 .21979 Mtetra
.679 .578 .735 r
.71151 .21979 .71536 .23086 .72262 .22478 .71886 .21494 Mtetra
.693 .607 .756 r
.71886 .21494 .72262 .22478 .72989 .21869 .72621 .21008 Mtetra
.709 .642 .78 r
.72621 .21008 .72989 .21869 .73715 .21258 .73357 .2052 Mtetra
.726 .683 .808 r
.73357 .2052 .73715 .21258 .74442 .20646 .74094 .20032 Mtetra
.745 .733 .84 r
.74094 .20032 .74442 .20646 .75169 .20033 .74831 .19542 Mtetra
.637 .747 .928 r
.08311 .42505 .08753 .42891 .09316 .42895 .08899 .42321 Mtetra
.633 .658 .857 r
.08899 .42321 .09316 .42895 .09881 .42898 .09489 .42137 Mtetra
.621 .593 .8 r
.09489 .42137 .09881 .42898 .10448 .42902 .1008 .41952 Mtetra
.61 .545 .757 r
.1008 .41952 .10448 .42902 .11017 .42904 .10673 .41767 Mtetra
.6 .509 .724 r
.10673 .41767 .11017 .42904 .11589 .42906 .11267 .41581 Mtetra
.591 .482 .698 r
.11267 .41581 .11589 .42906 .12162 .42907 .11863 .41395 Mtetra
.584 .46 .677 r
.11863 .41395 .12162 .42907 .12738 .42906 .1246 .41207 Mtetra
.578 .442 .66 r
.1246 .41207 .12738 .42906 .13316 .42904 .13059 .4102 Mtetra
.573 .428 .646 r
.13059 .4102 .13316 .42904 .13897 .42901 .1366 .40831 Mtetra
.569 .416 .634 r
.1366 .40831 .13897 .42901 .1448 .42895 .14262 .40642 Mtetra
.565 .406 .625 r
.14262 .40642 .1448 .42895 .15065 .42887 .14865 .40452 Mtetra
.562 .397 .616 r
.14865 .40452 .15065 .42887 .15652 .42877 .1547 .40262 Mtetra
.559 .39 .609 r
.1547 .40262 .15652 .42877 .16242 .42864 .16077 .4007 Mtetra
.556 .383 .602 r
.16077 .4007 .16242 .42864 .16835 .42848 .16685 .39878 Mtetra
.554 .378 .597 r
.16685 .39878 .16835 .42848 .1743 .42829 .17295 .39685 Mtetra
.552 .373 .592 r
.17295 .39685 .1743 .42829 .18027 .42807 .17906 .39491 Mtetra
.55 .368 .587 r
.17906 .39491 .18027 .42807 .18627 .42782 .18519 .39296 Mtetra
.549 .364 .583 r
.18519 .39296 .18627 .42782 .1923 .42753 .19134 .391 Mtetra
.547 .361 .58 r
.19134 .391 .1923 .42753 .19835 .4272 .1975 .38903 Mtetra
.546 .357 .576 r
.1975 .38903 .19835 .4272 .20442 .42683 .20367 .38706 Mtetra
.545 .354 .573 r
.20367 .38706 .20442 .42683 .21052 .42641 .20987 .38507 Mtetra
.544 .352 .571 r
.20987 .38507 .21052 .42641 .21665 .42595 .21608 .38307 Mtetra
.543 .349 .568 r
.21608 .38307 .21665 .42595 .2228 .42545 .2223 .38107 Mtetra
.542 .347 .566 r
.2223 .38107 .2228 .42545 .22898 .42489 .22855 .37905 Mtetra
.541 .345 .564 r
.22855 .37905 .22898 .42489 .23518 .42429 .23481 .37702 Mtetra
.541 .344 .562 r
.23481 .37702 .23518 .42429 .24141 .42363 .24108 .37498 Mtetra
.54 .342 .561 r
.24108 .37498 .24141 .42363 .24766 .42292 .24737 .37293 Mtetra
.539 .34 .559 r
.24737 .37293 .24766 .42292 .25394 .42216 .25368 .37086 Mtetra
.539 .339 .558 r
.25368 .37086 .25394 .42216 .26025 .42133 .26 .36879 Mtetra
.538 .338 .556 r
.26 .36879 .26025 .42133 .26658 .42045 .26635 .3667 Mtetra
.538 .337 .555 r
.26635 .3667 .26658 .42045 .27294 .4195 .2727 .3646 Mtetra
.537 .335 .554 r
.2727 .3646 .27294 .4195 .27932 .4185 .27908 .36249 Mtetra
.537 .334 .553 r
.27908 .36249 .27932 .4185 .28572 .41743 .28547 .36037 Mtetra
.537 .334 .552 r
.28547 .36037 .28572 .41743 .29215 .41629 .29188 .35823 Mtetra
.536 .333 .551 r
.29188 .35823 .29215 .41629 .29861 .41509 .2983 .35608 Mtetra
.536 .332 .551 r
.2983 .35608 .29861 .41509 .30509 .41382 .30474 .35392 Mtetra
.536 .331 .55 r
.30474 .35392 .30509 .41382 .31159 .41248 .3112 .35174 Mtetra
.536 .331 .549 r
.3112 .35174 .31159 .41248 .31812 .41107 .31767 .34955 Mtetra
.535 .33 .549 r
.31767 .34955 .31812 .41107 .32467 .40959 .32416 .34735 Mtetra
.535 .33 .548 r
.32416 .34735 .32467 .40959 .33125 .40804 .33067 .34514 Mtetra
.535 .329 .548 r
.33067 .34514 .33125 .40804 .33785 .40641 .3372 .34291 Mtetra
.535 .329 .547 r
.3372 .34291 .33785 .40641 .34447 .40471 .34374 .34066 Mtetra
.34374 .34066 .34447 .40471 .35112 .40294 .3503 .33841 Mtetra
.535 .328 .547 r
.3503 .33841 .35112 .40294 .35778 .40109 .35687 .33613 Mtetra
.535 .328 .546 r
.35687 .33613 .35778 .40109 .36447 .39916 .36347 .33385 Mtetra
.36347 .33385 .36447 .39916 .37118 .39716 .37008 .33155 Mtetra
.37008 .33155 .37118 .39716 .37792 .39508 .3767 .32924 Mtetra
.3767 .32924 .37792 .39508 .38467 .39292 .38335 .32691 Mtetra
.38335 .32691 .38467 .39292 .39144 .39069 .39001 .32457 Mtetra
.39001 .32457 .39144 .39069 .39824 .38838 .39668 .32221 Mtetra
.39668 .32221 .39824 .38838 .40505 .38598 .40338 .31984 Mtetra
.40338 .31984 .40505 .38598 .41189 .38351 .41009 .31746 Mtetra
.41009 .31746 .41189 .38351 .41874 .38097 .41682 .31506 Mtetra
.41682 .31506 .41874 .38097 .42561 .37834 .42356 .31264 Mtetra
.42356 .31264 .42561 .37834 .4325 .37564 .43032 .31021 Mtetra
.535 .329 .546 r
.43032 .31021 .4325 .37564 .43941 .37285 .4371 .30777 Mtetra
.535 .329 .547 r
.4371 .30777 .43941 .37285 .44634 .37 .4439 .30531 Mtetra
.536 .329 .547 r
.4439 .30531 .44634 .37 .45328 .36706 .45071 .30284 Mtetra
.536 .33 .547 r
.45071 .30284 .45328 .36706 .46024 .36405 .45754 .30036 Mtetra
.536 .33 .548 r
.45754 .30036 .46024 .36405 .46721 .36096 .46439 .29786 Mtetra
.536 .331 .548 r
.46439 .29786 .46721 .36096 .47421 .3578 .47126 .29534 Mtetra
.537 .331 .549 r
.47126 .29534 .47421 .3578 .48121 .35456 .47814 .29281 Mtetra
.537 .332 .549 r
.47814 .29281 .48121 .35456 .48823 .35125 .48503 .29027 Mtetra
.537 .333 .55 r
.48503 .29027 .48823 .35125 .49527 .34787 .49195 .28771 Mtetra
.538 .333 .551 r
.49195 .28771 .49527 .34787 .50232 .34441 .49888 .28514 Mtetra
.538 .334 .552 r
.49888 .28514 .50232 .34441 .50939 .34088 .50583 .28256 Mtetra
.539 .335 .552 r
.50583 .28256 .50939 .34088 .51646 .33729 .5128 .27996 Mtetra
.539 .336 .553 r
.5128 .27996 .51646 .33729 .52356 .33363 .51978 .27735 Mtetra
.54 .337 .554 r
.51978 .27735 .52356 .33363 .53066 .3299 .52678 .27472 Mtetra
.54 .338 .556 r
.52678 .27472 .53066 .3299 .53778 .3261 .5338 .27208 Mtetra
.541 .34 .557 r
.5338 .27208 .53778 .3261 .5449 .32224 .54084 .26943 Mtetra
.542 .341 .558 r
.54084 .26943 .5449 .32224 .55204 .31832 .54789 .26677 Mtetra
.542 .343 .559 r
.54789 .26677 .55204 .31832 .55919 .31434 .55496 .26409 Mtetra
.543 .344 .561 r
.55496 .26409 .55919 .31434 .56636 .31029 .56205 .2614 Mtetra
.544 .346 .563 r
.56205 .2614 .56636 .31029 .57353 .30619 .56915 .25869 Mtetra
.545 .348 .565 r
.56915 .25869 .57353 .30619 .58071 .30203 .57627 .25598 Mtetra
.546 .35 .567 r
.57627 .25598 .58071 .30203 .5879 .29782 .58341 .25325 Mtetra
.547 .352 .569 r
.58341 .25325 .5879 .29782 .59511 .29356 .59057 .25051 Mtetra
.548 .355 .571 r
.59057 .25051 .59511 .29356 .60232 .28924 .59774 .24775 Mtetra
.55 .358 .574 r
.59774 .24775 .60232 .28924 .60954 .28488 .60493 .24499 Mtetra
.551 .361 .577 r
.60493 .24499 .60954 .28488 .61677 .28047 .61214 .24221 Mtetra
.553 .364 .58 r
.61214 .24221 .61677 .28047 .62401 .27601 .61937 .23942 Mtetra
.554 .368 .584 r
.61937 .23942 .62401 .27601 .63126 .27151 .62661 .23662 Mtetra
.556 .372 .587 r
.62661 .23662 .63126 .27151 .63851 .26697 .63387 .23381 Mtetra
.558 .377 .592 r
.63387 .23381 .63851 .26697 .64578 .26239 .64115 .23099 Mtetra
.561 .382 .597 r
.64115 .23099 .64578 .26239 .65305 .25778 .64845 .22816 Mtetra
.563 .388 .602 r
.64845 .22816 .65305 .25778 .66033 .25313 .65576 .22532 Mtetra
.566 .395 .609 r
.65576 .22532 .66033 .25313 .66762 .24844 .66309 .22247 Mtetra
.57 .403 .616 r
.66309 .22247 .66762 .24844 .67491 .24373 .67044 .2196 Mtetra
.574 .412 .625 r
.67044 .2196 .67491 .24373 .68222 .23899 .67781 .21673 Mtetra
.578 .423 .634 r
.67781 .21673 .68222 .23899 .68953 .23422 .68519 .21385 Mtetra
.583 .435 .646 r
.68519 .21385 .68953 .23422 .69685 .22943 .69259 .21096 Mtetra
.589 .45 .659 r
.69259 .21096 .69685 .22943 .70418 .22462 .70001 .20806 Mtetra
.597 .468 .676 r
.70001 .20806 .70418 .22462 .71151 .21979 .70745 .20515 Mtetra
.605 .491 .696 r
.70745 .20515 .71151 .21979 .71886 .21494 .71491 .20224 Mtetra
.616 .519 .721 r
.71491 .20224 .71886 .21494 .72621 .21008 .72239 .19931 Mtetra
.628 .555 .753 r
.72239 .19931 .72621 .21008 .73357 .2052 .72988 .19638 Mtetra
.643 .604 .795 r
.72988 .19638 .73357 .2052 .74094 .20032 .73739 .19344 Mtetra
.659 .669 .849 r
.73739 .19344 .74094 .20032 .74831 .19542 .74492 .19049 Mtetra
.745 .767 .871 r
.07866 .42117 .08311 .42505 .08899 .42321 .08482 .41737 Mtetra
.717 .684 .817 r
.08482 .41737 .08899 .42321 .09489 .42137 .09098 .41357 Mtetra
.692 .621 .772 r
.09098 .41357 .09489 .42137 .1008 .41952 .09715 .40977 Mtetra
.671 .574 .737 r
.09715 .40977 .1008 .41952 .10673 .41767 .10333 .40596 Mtetra
.654 .537 .71 r
.10333 .40596 .10673 .41767 .11267 .41581 .10952 .40216 Mtetra
.639 .508 .687 r
.10952 .40216 .11267 .41581 .11863 .41395 .11571 .39836 Mtetra
.627 .485 .669 r
.11571 .39836 .11863 .41395 .1246 .41207 .12191 .39457 Mtetra
.617 .466 .654 r
.12191 .39457 .1246 .41207 .13059 .4102 .12812 .39078 Mtetra
.609 .45 .642 r
.12812 .39078 .13059 .4102 .1366 .40831 .13433 .38701 Mtetra
.602 .437 .631 r
.13433 .38701 .1366 .40831 .14262 .40642 .14055 .38324 Mtetra
.595 .426 .622 r
.14055 .38324 .14262 .40642 .14865 .40452 .14678 .37948 Mtetra
.59 .416 .614 r
.14678 .37948 .14865 .40452 .1547 .40262 .15301 .37574 Mtetra
.585 .407 .607 r
.15301 .37574 .1547 .40262 .16077 .4007 .15925 .37201 Mtetra
.581 .399 .601 r
.15925 .37201 .16077 .4007 .16685 .39878 .16549 .3683 Mtetra
.577 .393 .595 r
.16549 .3683 .16685 .39878 .17295 .39685 .17174 .3646 Mtetra
.574 .387 .59 r
.17174 .3646 .17295 .39685 .17906 .39491 .178 .36093 Mtetra
.57 .381 .586 r
.178 .36093 .17906 .39491 .18519 .39296 .18427 .35727 Mtetra
.568 .377 .582 r
.18427 .35727 .18519 .39296 .19134 .391 .19054 .35364 Mtetra
.565 .372 .579 r
.19054 .35364 .19134 .391 .1975 .38903 .19681 .35003 Mtetra
.563 .368 .576 r
.19681 .35003 .1975 .38903 .20367 .38706 .2031 .34644 Mtetra
.561 .365 .573 r
.2031 .34644 .20367 .38706 .20987 .38507 .20938 .34288 Mtetra
.559 .361 .57 r
.20938 .34288 .20987 .38507 .21608 .38307 .21568 .33935 Mtetra
.557 .358 .568 r
.21568 .33935 .21608 .38307 .2223 .38107 .22198 .33585 Mtetra
.555 .356 .565 r
.22198 .33585 .2223 .38107 .22855 .37905 .22829 .33238 Mtetra
.553 .353 .563 r
.22829 .33238 .22855 .37905 .23481 .37702 .23461 .32894 Mtetra
.552 .351 .562 r
.23461 .32894 .23481 .37702 .24108 .37498 .24093 .32553 Mtetra
.551 .349 .56 r
.24093 .32553 .24108 .37498 .24737 .37293 .24726 .32215 Mtetra
.549 .347 .558 r
.24726 .32215 .24737 .37293 .25368 .37086 .2536 .31881 Mtetra
.548 .345 .557 r
.2536 .31881 .25368 .37086 .26 .36879 .25994 .3155 Mtetra
.547 .343 .556 r
.25994 .3155 .26 .36879 .26635 .3667 .26629 .31223 Mtetra
.546 .341 .554 r
.26629 .31223 .26635 .3667 .2727 .3646 .27265 .309 Mtetra
.545 .34 .553 r
.27265 .309 .2727 .3646 .27908 .36249 .27902 .30581 Mtetra
.544 .339 .552 r
.27902 .30581 .27908 .36249 .28547 .36037 .28539 .30265 Mtetra
.543 .337 .551 r
.28539 .30265 .28547 .36037 .29188 .35823 .29178 .29954 Mtetra
.542 .336 .55 r
.29178 .29954 .29188 .35823 .2983 .35608 .29817 .29646 Mtetra
.541 .335 .549 r
.29817 .29646 .2983 .35608 .30474 .35392 .30457 .29343 Mtetra
.541 .334 .549 r
.30457 .29343 .30474 .35392 .3112 .35174 .31098 .29044 Mtetra
.54 .333 .548 r
.31098 .29044 .3112 .35174 .31767 .34955 .3174 .28749 Mtetra
.539 .332 .547 r
.3174 .28749 .31767 .34955 .32416 .34735 .32383 .28459 Mtetra
.539 .331 .547 r
.32383 .28459 .32416 .34735 .33067 .34514 .33027 .28173 Mtetra
.538 .33 .546 r
.33027 .28173 .33067 .34514 .3372 .34291 .33672 .27892 Mtetra
.537 .33 .546 r
.33672 .27892 .3372 .34291 .34374 .34066 .34318 .27615 Mtetra
.537 .329 .545 r
.34318 .27615 .34374 .34066 .3503 .33841 .34965 .27342 Mtetra
.536 .328 .545 r
.34965 .27342 .3503 .33841 .35687 .33613 .35613 .27075 Mtetra
.35613 .27075 .35687 .33613 .36347 .33385 .36263 .26811 Mtetra
.535 .327 .545 r
.36263 .26811 .36347 .33385 .37008 .33155 .36914 .26553 Mtetra
.535 .327 .544 r
.36914 .26553 .37008 .33155 .3767 .32924 .37565 .26299 Mtetra
.535 .326 .544 r
.37565 .26299 .3767 .32924 .38335 .32691 .38219 .2605 Mtetra
.534 .326 .544 r
.38219 .2605 .38335 .32691 .39001 .32457 .38873 .25806 Mtetra
.38873 .25806 .39001 .32457 .39668 .32221 .39529 .25566 Mtetra
.533 .325 .544 r
.39529 .25566 .39668 .32221 .40338 .31984 .40186 .25331 Mtetra
.40186 .25331 .40338 .31984 .41009 .31746 .40845 .25101 Mtetra
.40845 .25101 .41009 .31746 .41682 .31506 .41505 .24876 Mtetra
.41505 .24876 .41682 .31506 .42356 .31264 .42167 .24655 Mtetra
.532 .325 .544 r
.42167 .24655 .42356 .31264 .43032 .31021 .4283 .24439 Mtetra
.4283 .24439 .43032 .31021 .4371 .30777 .43495 .24228 Mtetra
.532 .325 .545 r
.43495 .24228 .4371 .30777 .4439 .30531 .44161 .24021 Mtetra
.44161 .24021 .4439 .30531 .45071 .30284 .44829 .23819 Mtetra
.531 .325 .545 r
.44829 .23819 .45071 .30284 .45754 .30036 .45499 .23622 Mtetra
.531 .325 .546 r
.45499 .23622 .45754 .30036 .46439 .29786 .46171 .23429 Mtetra
.46171 .23429 .46439 .29786 .47126 .29534 .46844 .23241 Mtetra
.46844 .23241 .47126 .29534 .47814 .29281 .4752 .23057 Mtetra
.531 .326 .547 r
.4752 .23057 .47814 .29281 .48503 .29027 .48197 .22877 Mtetra
.531 .326 .548 r
.48197 .22877 .48503 .29027 .49195 .28771 .48876 .22702 Mtetra
.48876 .22702 .49195 .28771 .49888 .28514 .49557 .22531 Mtetra
.53 .327 .549 r
.49557 .22531 .49888 .28514 .50583 .28256 .5024 .22365 Mtetra
.53 .327 .55 r
.5024 .22365 .50583 .28256 .5128 .27996 .50925 .22202 Mtetra
.53 .328 .551 r
.50925 .22202 .5128 .27996 .51978 .27735 .51612 .22044 Mtetra
.53 .329 .552 r
.51612 .22044 .51978 .27735 .52678 .27472 .52302 .2189 Mtetra
.53 .33 .553 r
.52302 .2189 .52678 .27472 .5338 .27208 .52993 .21739 Mtetra
.53 .33 .554 r
.52993 .21739 .5338 .27208 .54084 .26943 .53687 .21593 Mtetra
.531 .331 .555 r
.53687 .21593 .54084 .26943 .54789 .26677 .54383 .2145 Mtetra
.531 .332 .556 r
.54383 .2145 .54789 .26677 .55496 .26409 .55081 .21311 Mtetra
.531 .334 .558 r
.55081 .21311 .55496 .26409 .56205 .2614 .55782 .21175 Mtetra
.531 .335 .56 r
.55782 .21175 .56205 .2614 .56915 .25869 .56485 .21043 Mtetra
.531 .336 .561 r
.56485 .21043 .56915 .25869 .57627 .25598 .5719 .20914 Mtetra
.531 .338 .563 r
.5719 .20914 .57627 .25598 .58341 .25325 .57898 .20788 Mtetra
.532 .34 .566 r
.57898 .20788 .58341 .25325 .59057 .25051 .58609 .20666 Mtetra
.532 .341 .568 r
.58609 .20666 .59057 .25051 .59774 .24775 .59322 .20546 Mtetra
.532 .344 .57 r
.59322 .20546 .59774 .24775 .60493 .24499 .60037 .20429 Mtetra
.533 .346 .573 r
.60037 .20429 .60493 .24499 .61214 .24221 .60755 .20315 Mtetra
.533 .349 .577 r
.60755 .20315 .61214 .24221 .61937 .23942 .61476 .20203 Mtetra
.534 .352 .58 r
.61476 .20203 .61937 .23942 .62661 .23662 .62199 .20094 Mtetra
.535 .355 .584 r
.62199 .20094 .62661 .23662 .63387 .23381 .62925 .19987 Mtetra
.535 .359 .588 r
.62925 .19987 .63387 .23381 .64115 .23099 .63654 .19883 Mtetra
.536 .363 .593 r
.63654 .19883 .64115 .23099 .64845 .22816 .64385 .1978 Mtetra
.537 .368 .599 r
.64385 .1978 .64845 .22816 .65576 .22532 .65119 .19679 Mtetra
.538 .373 .605 r
.65119 .19679 .65576 .22532 .66309 .22247 .65856 .1958 Mtetra
.54 .38 .613 r
.65856 .1958 .66309 .22247 .67044 .2196 .66596 .19482 Mtetra
.541 .387 .621 r
.66596 .19482 .67044 .2196 .67781 .21673 .67338 .19386 Mtetra
.543 .396 .631 r
.67338 .19386 .67781 .21673 .68519 .21385 .68084 .19291 Mtetra
.545 .406 .643 r
.68084 .19291 .68519 .21385 .69259 .21096 .68832 .19197 Mtetra
.547 .419 .657 r
.68832 .19197 .69259 .21096 .70001 .20806 .69583 .19103 Mtetra
.55 .434 .675 r
.69583 .19103 .70001 .20806 .70745 .20515 .70337 .19011 Mtetra
.552 .454 .696 r
.70337 .19011 .70745 .20515 .71491 .20224 .71094 .18919 Mtetra
.555 .478 .723 r
.71094 .18919 .71491 .20224 .72239 .19931 .71854 .18827 Mtetra
.558 .511 .758 r
.71854 .18827 .72239 .19931 .72988 .19638 .72617 .18736 Mtetra
.56 .554 .804 r
.72617 .18736 .72988 .19638 .73739 .19344 .73383 .18645 Mtetra
.557 .614 .866 r
.73383 .18645 .73739 .19344 .74492 .19049 .74151 .18553 Mtetra
.79 .769 .834 r
.0742 .41728 .07866 .42117 .08482 .41737 .08056 .41206 Mtetra
.766 .713 .803 r
.08056 .41206 .08482 .41737 .09098 .41357 .08692 .40684 Mtetra
.744 .667 .775 r
.08692 .40684 .09098 .41357 .09715 .40977 .09329 .40162 Mtetra
.725 .628 .751 r
.09329 .40162 .09715 .40977 .10333 .40596 .09965 .39641 Mtetra
.707 .596 .73 r
.09965 .39641 .10333 .40596 .10952 .40216 .10602 .39121 Mtetra
.692 .569 .711 r
.10602 .39121 .10952 .40216 .11571 .39836 .11239 .38603 Mtetra
.679 .546 .696 r
.11239 .38603 .11571 .39836 .12191 .39457 .11875 .38086 Mtetra
.667 .526 .682 r
.11875 .38086 .12191 .39457 .12812 .39078 .12512 .37571 Mtetra
.657 .508 .67 r
.12512 .37571 .12812 .39078 .13433 .38701 .13149 .37058 Mtetra
.648 .493 .66 r
.13149 .37058 .13433 .38701 .14055 .38324 .13786 .36547 Mtetra
.639 .48 .651 r
.13786 .36547 .14055 .38324 .14678 .37948 .14423 .3604 Mtetra
.632 .468 .642 r
.14423 .3604 .14678 .37948 .15301 .37574 .1506 .35535 Mtetra
.626 .457 .635 r
.1506 .35535 .15301 .37574 .15925 .37201 .15697 .35034 Mtetra
.62 .448 .628 r
.15697 .35034 .15925 .37201 .16549 .3683 .16333 .34536 Mtetra
.614 .44 .622 r
.16333 .34536 .16549 .3683 .17174 .3646 .1697 .34042 Mtetra
.609 .432 .617 r
.1697 .34042 .17174 .3646 .178 .36093 .17606 .33553 Mtetra
.604 .425 .612 r
.17606 .33553 .178 .36093 .18427 .35727 .18243 .33067 Mtetra
.6 .418 .608 r
.18243 .33067 .18427 .35727 .19054 .35364 .18879 .32586 Mtetra
.596 .413 .603 r
.18879 .32586 .19054 .35364 .19681 .35003 .19515 .32111 Mtetra
.593 .407 .6 r
.19515 .32111 .19681 .35003 .2031 .34644 .20152 .3164 Mtetra
.589 .402 .596 r
.20152 .3164 .2031 .34644 .20938 .34288 .20788 .31174 Mtetra
.586 .398 .593 r
.20788 .31174 .20938 .34288 .21568 .33935 .21424 .30714 Mtetra
.583 .393 .59 r
.21424 .30714 .21568 .33935 .22198 .33585 .2206 .3026 Mtetra
.58 .39 .587 r
.2206 .3026 .22198 .33585 .22829 .33238 .22696 .29812 Mtetra
.578 .386 .585 r
.22696 .29812 .22829 .33238 .23461 .32894 .23331 .2937 Mtetra
.575 .382 .583 r
.23331 .2937 .23461 .32894 .24093 .32553 .23967 .28934 Mtetra
.573 .379 .581 r
.23967 .28934 .24093 .32553 .24726 .32215 .24603 .28505 Mtetra
.571 .376 .579 r
.24603 .28505 .24726 .32215 .2536 .31881 .25239 .28082 Mtetra
.569 .374 .577 r
.25239 .28082 .2536 .31881 .25994 .3155 .25875 .27667 Mtetra
.567 .371 .575 r
.25875 .27667 .25994 .3155 .26629 .31223 .26512 .27259 Mtetra
.565 .368 .573 r
.26512 .27259 .26629 .31223 .27265 .309 .27148 .26857 Mtetra
.563 .366 .572 r
.27148 .26857 .27265 .309 .27902 .30581 .27785 .26464 Mtetra
.561 .364 .571 r
.27785 .26464 .27902 .30581 .28539 .30265 .28421 .26078 Mtetra
.56 .362 .569 r
.28421 .26078 .28539 .30265 .29178 .29954 .29058 .25699 Mtetra
.558 .36 .568 r
.29058 .25699 .29178 .29954 .29817 .29646 .29696 .25328 Mtetra
.557 .358 .567 r
.29696 .25328 .29817 .29646 .30457 .29343 .30333 .24966 Mtetra
.555 .357 .566 r
.30333 .24966 .30457 .29343 .31098 .29044 .30971 .24611 Mtetra
.554 .355 .565 r
.30971 .24611 .31098 .29044 .3174 .28749 .3161 .24265 Mtetra
.553 .353 .564 r
.3161 .24265 .3174 .28749 .32383 .28459 .32249 .23926 Mtetra
.552 .352 .564 r
.32249 .23926 .32383 .28459 .33027 .28173 .32888 .23596 Mtetra
.55 .351 .563 r
.32888 .23596 .33027 .28173 .33672 .27892 .33528 .23275 Mtetra
.549 .349 .562 r
.33528 .23275 .33672 .27892 .34318 .27615 .34169 .22962 Mtetra
.548 .348 .562 r
.34169 .22962 .34318 .27615 .34965 .27342 .3481 .22658 Mtetra
.547 .347 .561 r
.3481 .22658 .34965 .27342 .35613 .27075 .35452 .22363 Mtetra
.546 .346 .561 r
.35452 .22363 .35613 .27075 .36263 .26811 .36095 .22076 Mtetra
.545 .345 .561 r
.36095 .22076 .36263 .26811 .36914 .26553 .36739 .21798 Mtetra
.544 .344 .56 r
.36739 .21798 .36914 .26553 .37565 .26299 .37383 .21529 Mtetra
.543 .343 .56 r
.37383 .21529 .37565 .26299 .38219 .2605 .38029 .21268 Mtetra
.542 .343 .56 r
.38029 .21268 .38219 .2605 .38873 .25806 .38676 .21017 Mtetra
.541 .342 .56 r
.38676 .21017 .38873 .25806 .39529 .25566 .39323 .20774 Mtetra
.54 .341 .56 r
.39323 .20774 .39529 .25566 .40186 .25331 .39972 .20541 Mtetra
.539 .341 .56 r
.39972 .20541 .40186 .25331 .40845 .25101 .40623 .20316 Mtetra
.539 .34 .56 r
.40623 .20316 .40845 .25101 .41505 .24876 .41274 .201 Mtetra
.538 .34 .56 r
.41274 .201 .41505 .24876 .42167 .24655 .41927 .19893 Mtetra
.537 .339 .56 r
.41927 .19893 .42167 .24655 .4283 .24439 .42581 .19695 Mtetra
.536 .339 .56 r
.42581 .19695 .4283 .24439 .43495 .24228 .43237 .19506 Mtetra
.43237 .19506 .43495 .24228 .44161 .24021 .43895 .19325 Mtetra
.535 .338 .561 r
.43895 .19325 .44161 .24021 .44829 .23819 .44554 .19154 Mtetra
.534 .338 .561 r
.44554 .19154 .44829 .23819 .45499 .23622 .45215 .18991 Mtetra
.534 .338 .562 r
.45215 .18991 .45499 .23622 .46171 .23429 .45877 .18836 Mtetra
.533 .338 .562 r
.45877 .18836 .46171 .23429 .46844 .23241 .46542 .18691 Mtetra
.532 .338 .563 r
.46542 .18691 .46844 .23241 .4752 .23057 .47208 .18553 Mtetra
.47208 .18553 .4752 .23057 .48197 .22877 .47876 .18424 Mtetra
.531 .338 .564 r
.47876 .18424 .48197 .22877 .48876 .22702 .48547 .18304 Mtetra
.53 .338 .565 r
.48547 .18304 .48876 .22702 .49557 .22531 .4922 .18192 Mtetra
.53 .339 .566 r
.4922 .18192 .49557 .22531 .5024 .22365 .49894 .18087 Mtetra
.529 .339 .567 r
.49894 .18087 .5024 .22365 .50925 .22202 .50571 .17991 Mtetra
.529 .339 .568 r
.50571 .17991 .50925 .22202 .51612 .22044 .51251 .17903 Mtetra
.528 .34 .569 r
.51251 .17903 .51612 .22044 .52302 .2189 .51933 .17822 Mtetra
.528 .34 .571 r
.51933 .17822 .52302 .2189 .52993 .21739 .52617 .17749 Mtetra
.527 .341 .572 r
.52617 .17749 .52993 .21739 .53687 .21593 .53304 .17684 Mtetra
.527 .342 .574 r
.53304 .17684 .53687 .21593 .54383 .2145 .53994 .17625 Mtetra
.526 .343 .575 r
.53994 .17625 .54383 .2145 .55081 .21311 .54686 .17574 Mtetra
.526 .344 .577 r
.54686 .17574 .55081 .21311 .55782 .21175 .55381 .1753 Mtetra
.525 .345 .579 r
.55381 .1753 .55782 .21175 .56485 .21043 .56079 .17493 Mtetra
.525 .346 .582 r
.56079 .17493 .56485 .21043 .5719 .20914 .56779 .17462 Mtetra
.524 .348 .584 r
.56779 .17462 .5719 .20914 .57898 .20788 .57483 .17438 Mtetra
.524 .35 .587 r
.57483 .17438 .57898 .20788 .58609 .20666 .5819 .1742 Mtetra
.523 .351 .59 r
.5819 .1742 .58609 .20666 .59322 .20546 .58899 .17407 Mtetra
.523 .354 .593 r
.58899 .17407 .59322 .20546 .60037 .20429 .59612 .17401 Mtetra
.522 .356 .597 r
.59612 .17401 .60037 .20429 .60755 .20315 .60328 .17401 Mtetra
.522 .359 .601 r
.60328 .17401 .60755 .20315 .61476 .20203 .61048 .17405 Mtetra
.521 .361 .605 r
.61048 .17405 .61476 .20203 .62199 .20094 .6177 .17415 Mtetra
.521 .365 .61 r
.6177 .17415 .62199 .20094 .62925 .19987 .62496 .1743 Mtetra
.52 .369 .616 r
.62496 .1743 .62925 .19987 .63654 .19883 .63225 .17449 Mtetra
.52 .373 .622 r
.63225 .17449 .63654 .19883 .64385 .1978 .63958 .17473 Mtetra
.519 .378 .629 r
.63958 .17473 .64385 .1978 .65119 .19679 .64694 .17501 Mtetra
.518 .383 .636 r
.64694 .17501 .65119 .19679 .65856 .1958 .65433 .17532 Mtetra
.518 .39 .645 r
.65433 .17532 .65856 .1958 .66596 .19482 .66176 .17568 Mtetra
.517 .397 .655 r
.66176 .17568 .66596 .19482 .67338 .19386 .66923 .17606 Mtetra
.516 .406 .667 r
.66923 .17606 .67338 .19386 .68084 .19291 .67673 .17648 Mtetra
.514 .416 .681 r
.67673 .17648 .68084 .19291 .68832 .19197 .68427 .17692 Mtetra
.512 .428 .697 r
.68427 .17692 .68832 .19197 .69583 .19103 .69185 .17739 Mtetra
.51 .442 .716 r
.69185 .17739 .69583 .19103 .70337 .19011 .69946 .17788 Mtetra
.506 .459 .739 r
.69946 .17788 .70337 .19011 .71094 .18919 .70711 .17839 Mtetra
.501 .481 .766 r
.70711 .17839 .71094 .18919 .71854 .18827 .7148 .17891 Mtetra
.493 .507 .8 r
.7148 .17891 .71854 .18827 .72617 .18736 .72253 .17945 Mtetra
.479 .54 .841 r
.72253 .17945 .72617 .18736 .73383 .18645 .73029 .18 Mtetra
.455 .581 .89 r
.73029 .18 .73383 .18645 .74151 .18553 .73809 .18055 Mtetra
.8 .769 .824 r
.06971 .41337 .0742 .41728 .08056 .41206 .07615 .40772 Mtetra
.793 .752 .815 r
.07615 .40772 .08056 .41206 .08692 .40684 .08258 .40207 Mtetra
.786 .736 .807 r
.08258 .40207 .08692 .40684 .09329 .40162 .08901 .39642 Mtetra
.778 .721 .798 r
.08901 .39642 .09329 .40162 .09965 .39641 .09544 .39079 Mtetra
.771 .706 .791 r
.09544 .39079 .09965 .39641 .10602 .39121 .10187 .38517 Mtetra
.764 .692 .783 r
.10187 .38517 .10602 .39121 .11239 .38603 .1083 .37956 Mtetra
.757 .679 .776 r
.1083 .37956 .11239 .38603 .11875 .38086 .11473 .37397 Mtetra
.75 .667 .769 r
.11473 .37397 .11875 .38086 .12512 .37571 .12116 .36841 Mtetra
.744 .655 .762 r
.12116 .36841 .12512 .37571 .13149 .37058 .12758 .36288 Mtetra
.738 .644 .756 r
.12758 .36288 .13149 .37058 .13786 .36547 .13401 .35737 Mtetra
.731 .633 .75 r
.13401 .35737 .13786 .36547 .14423 .3604 .14043 .3519 Mtetra
.725 .623 .744 r
.14043 .3519 .14423 .3604 .1506 .35535 .14685 .34646 Mtetra
.72 .614 .738 r
.14685 .34646 .1506 .35535 .15697 .35034 .15326 .34106 Mtetra
.714 .605 .733 r
.15326 .34106 .15697 .35034 .16333 .34536 .15967 .3357 Mtetra
.708 .596 .728 r
.15967 .3357 .16333 .34536 .1697 .34042 .16608 .33039 Mtetra
.703 .588 .723 r
.16608 .33039 .1697 .34042 .17606 .33553 .17249 .32513 Mtetra
.698 .58 .719 r
.17249 .32513 .17606 .33553 .18243 .33067 .17889 .31992 Mtetra
.693 .572 .715 r
.17889 .31992 .18243 .33067 .18879 .32586 .18529 .31476 Mtetra
.688 .565 .711 r
.18529 .31476 .18879 .32586 .19515 .32111 .19169 .30965 Mtetra
.684 .558 .707 r
.19169 .30965 .19515 .32111 .20152 .3164 .19808 .30461 Mtetra
.679 .552 .703 r
.19808 .30461 .20152 .3164 .20788 .31174 .20447 .29963 Mtetra
.675 .546 .7 r
.20447 .29963 .20788 .31174 .21424 .30714 .21086 .29471 Mtetra
.67 .54 .697 r
.21086 .29471 .21424 .30714 .2206 .3026 .21725 .28986 Mtetra
.666 .534 .694 r
.21725 .28986 .2206 .3026 .22696 .29812 .22363 .28507 Mtetra
.662 .528 .691 r
.22363 .28507 .22696 .29812 .23331 .2937 .23001 .28036 Mtetra
.658 .523 .688 r
.23001 .28036 .23331 .2937 .23967 .28934 .23639 .27572 Mtetra
.654 .518 .685 r
.23639 .27572 .23967 .28934 .24603 .28505 .24277 .27116 Mtetra
.651 .513 .683 r
.24277 .27116 .24603 .28505 .25239 .28082 .24914 .26667 Mtetra
.647 .509 .681 r
.24914 .26667 .25239 .28082 .25875 .27667 .25552 .26226 Mtetra
.643 .504 .678 r
.25552 .26226 .25875 .27667 .26512 .27259 .26189 .25793 Mtetra
.64 .5 .676 r
.26189 .25793 .26512 .27259 .27148 .26857 .26826 .25369 Mtetra
.637 .496 .674 r
.26826 .25369 .27148 .26857 .27785 .26464 .27464 .24953 Mtetra
.633 .492 .673 r
.27464 .24953 .27785 .26464 .28421 .26078 .28101 .24545 Mtetra
.63 .489 .671 r
.28101 .24545 .28421 .26078 .29058 .25699 .28738 .24147 Mtetra
.627 .485 .669 r
.28738 .24147 .29058 .25699 .29696 .25328 .29376 .23757 Mtetra
.624 .482 .668 r
.29376 .23757 .29696 .25328 .30333 .24966 .30014 .23376 Mtetra
.621 .478 .667 r
.30014 .23376 .30333 .24966 .30971 .24611 .30652 .23005 Mtetra
.618 .475 .666 r
.30652 .23005 .30971 .24611 .3161 .24265 .3129 .22643 Mtetra
.615 .472 .664 r
.3129 .22643 .3161 .24265 .32249 .23926 .31928 .2229 Mtetra
.612 .469 .663 r
.31928 .2229 .32249 .23926 .32888 .23596 .32567 .21947 Mtetra
.609 .467 .663 r
.32567 .21947 .32888 .23596 .33528 .23275 .33206 .21613 Mtetra
.606 .464 .662 r
.33206 .21613 .33528 .23275 .34169 .22962 .33846 .21289 Mtetra
.604 .461 .661 r
.33846 .21289 .34169 .22962 .3481 .22658 .34487 .20975 Mtetra
.601 .459 .66 r
.34487 .20975 .3481 .22658 .35452 .22363 .35128 .20671 Mtetra
.598 .457 .66 r
.35128 .20671 .35452 .22363 .36095 .22076 .35769 .20377 Mtetra
.596 .455 .66 r
.35769 .20377 .36095 .22076 .36739 .21798 .36412 .20092 Mtetra
.593 .453 .659 r
.36412 .20092 .36739 .21798 .37383 .21529 .37055 .19818 Mtetra
.591 .451 .659 r
.37055 .19818 .37383 .21529 .38029 .21268 .37699 .19554 Mtetra
.588 .449 .659 r
.37699 .19554 .38029 .21268 .38676 .21017 .38344 .19299 Mtetra
.586 .447 .659 r
.38344 .19299 .38676 .21017 .39323 .20774 .3899 .19055 Mtetra
.583 .445 .659 r
.3899 .19055 .39323 .20774 .39972 .20541 .39637 .18821 Mtetra
.581 .444 .659 r
.39637 .18821 .39972 .20541 .40623 .20316 .40286 .18597 Mtetra
.579 .443 .66 r
.40286 .18597 .40623 .20316 .41274 .201 .40935 .18383 Mtetra
.576 .441 .66 r
.40935 .18383 .41274 .201 .41927 .19893 .41586 .1818 Mtetra
.574 .44 .661 r
.41586 .1818 .41927 .19893 .42581 .19695 .42239 .17986 Mtetra
.572 .439 .661 r
.42239 .17986 .42581 .19695 .43237 .19506 .42893 .17802 Mtetra
.569 .438 .662 r
.42893 .17802 .43237 .19506 .43895 .19325 .43548 .17629 Mtetra
.567 .437 .663 r
.43548 .17629 .43895 .19325 .44554 .19154 .44205 .17465 Mtetra
.565 .436 .664 r
.44205 .17465 .44554 .19154 .45215 .18991 .44864 .17311 Mtetra
.563 .436 .665 r
.44864 .17311 .45215 .18991 .45877 .18836 .45525 .17167 Mtetra
.56 .435 .666 r
.45525 .17167 .45877 .18836 .46542 .18691 .46187 .17033 Mtetra
.558 .435 .668 r
.46187 .17033 .46542 .18691 .47208 .18553 .46851 .16908 Mtetra
.556 .434 .669 r
.46851 .16908 .47208 .18553 .47876 .18424 .47518 .16793 Mtetra
.554 .434 .671 r
.47518 .16793 .47876 .18424 .48547 .18304 .48186 .16688 Mtetra
.551 .434 .673 r
.48186 .16688 .48547 .18304 .4922 .18192 .48857 .16591 Mtetra
.549 .434 .675 r
.48857 .16591 .4922 .18192 .49894 .18087 .4953 .16504 Mtetra
.547 .434 .677 r
.4953 .16504 .49894 .18087 .50571 .17991 .50205 .16426 Mtetra
.545 .435 .679 r
.50205 .16426 .50571 .17991 .51251 .17903 .50883 .16357 Mtetra
.542 .435 .682 r
.50883 .16357 .51251 .17903 .51933 .17822 .51563 .16297 Mtetra
.54 .436 .684 r
.51563 .16297 .51933 .17822 .52617 .17749 .52246 .16246 Mtetra
.538 .437 .687 r
.52246 .16246 .52617 .17749 .53304 .17684 .52932 .16203 Mtetra
.536 .438 .69 r
.52932 .16203 .53304 .17684 .53994 .17625 .5362 .16169 Mtetra
.533 .439 .694 r
.5362 .16169 .53994 .17625 .54686 .17574 .54311 .16142 Mtetra
.531 .44 .697 r
.54311 .16142 .54686 .17574 .55381 .1753 .55005 .16124 Mtetra
.528 .442 .701 r
.55005 .16124 .55381 .1753 .56079 .17493 .55702 .16113 Mtetra
.526 .443 .705 r
.55702 .16113 .56079 .17493 .56779 .17462 .56402 .1611 Mtetra
.523 .445 .71 r
.56402 .1611 .56779 .17462 .57483 .17438 .57104 .16115 Mtetra
.521 .448 .714 r
.57104 .16115 .57483 .17438 .5819 .1742 .57811 .16126 Mtetra
.518 .45 .719 r
.57811 .16126 .5819 .1742 .58899 .17407 .5852 .16145 Mtetra
.515 .453 .725 r
.5852 .16145 .58899 .17407 .59612 .17401 .59232 .1617 Mtetra
.512 .456 .73 r
.59232 .1617 .59612 .17401 .60328 .17401 .59948 .16201 Mtetra
.509 .459 .736 r
.59948 .16201 .60328 .17401 .61048 .17405 .60668 .16239 Mtetra
.506 .463 .743 r
.60668 .16239 .61048 .17405 .6177 .17415 .61391 .16283 Mtetra
.503 .467 .75 r
.61391 .16283 .6177 .17415 .62496 .1743 .62117 .16333 Mtetra
.499 .471 .757 r
.62117 .16333 .62496 .1743 .63225 .17449 .62847 .16387 Mtetra
.496 .476 .765 r
.62847 .16387 .63225 .17449 .63958 .17473 .6358 .16447 Mtetra
.492 .482 .774 r
.6358 .16447 .63958 .17473 .64694 .17501 .64318 .16512 Mtetra
.487 .487 .783 r
.64318 .16512 .64694 .17501 .65433 .17532 .65058 .16582 Mtetra
.483 .494 .793 r
.65058 .16582 .65433 .17532 .66176 .17568 .65803 .16655 Mtetra
.477 .501 .803 r
.65803 .16655 .66176 .17568 .66923 .17606 .66552 .16733 Mtetra
.472 .508 .814 r
.66552 .16733 .66923 .17606 .67673 .17648 .67304 .16814 Mtetra
.465 .516 .826 r
.67304 .16814 .67673 .17648 .68427 .17692 .6806 .16899 Mtetra
.458 .525 .839 r
.6806 .16899 .68427 .17692 .69185 .17739 .6882 .16986 Mtetra
.45 .534 .852 r
.6882 .16986 .69185 .17739 .69946 .17788 .69584 .17076 Mtetra
.441 .545 .866 r
.69584 .17076 .69946 .17788 .70711 .17839 .70352 .17169 Mtetra
.431 .555 .88 r
.70352 .17169 .70711 .17839 .7148 .17891 .71124 .17263 Mtetra
.419 .567 .895 r
.71124 .17263 .7148 .17891 .72253 .17945 .719 .17359 Mtetra
.406 .579 .909 r
.719 .17359 .72253 .17945 .73029 .18 .72681 .17456 Mtetra
.39 .591 .924 r
.72681 .17456 .73029 .18 .73809 .18055 .73465 .17554 Mtetra
.782 .769 .841 r
.06521 .40944 .06971 .41337 .07615 .40772 .07156 .40448 Mtetra
.794 .801 .858 r
.07156 .40448 .07615 .40772 .08258 .40207 .07791 .39953 Mtetra
.804 .836 .875 r
.07791 .39953 .08258 .40207 .08901 .39642 .08426 .39457 Mtetra
.812 .872 .891 r
.08426 .39457 .08901 .39642 .09544 .39079 .09061 .38962 Mtetra
.816 .908 .904 r
.09061 .38962 .09544 .39079 .10187 .38517 .09697 .38468 Mtetra
.813 .942 .911 r
.09697 .38468 .10187 .38517 .1083 .37956 .10333 .37975 Mtetra
.801 .971 .908 r
.10333 .37975 .1083 .37956 .11473 .37397 .10969 .37483 Mtetra
.775 .989 .893 r
.10969 .37483 .11473 .37397 .12116 .36841 .11606 .36993 Mtetra
.732 .991 .859 r
.11606 .36993 .12116 .36841 .12758 .36288 .12242 .36505 Mtetra
.671 .972 .805 r
.12242 .36505 .12758 .36288 .13401 .35737 .12879 .36019 Mtetra
.594 .931 .733 r
.12879 .36019 .13401 .35737 .14043 .3519 .13515 .35535 Mtetra
.505 .871 .646 r
.13515 .35535 .14043 .3519 .14685 .34646 .14152 .35054 Mtetra
0 0 0 r
.14152 .35054 .14685 .34646 .15326 .34106 .14789 .34576 Mtetra
.14789 .34576 .15326 .34106 .15967 .3357 .15426 .34101 Mtetra
.15426 .34101 .15967 .3357 .16608 .33039 .16063 .3363 Mtetra
.16063 .3363 .16608 .33039 .17249 .32513 .167 .33162 Mtetra
.167 .33162 .17249 .32513 .17889 .31992 .17337 .32698 Mtetra
.17337 .32698 .17889 .31992 .18529 .31476 .17974 .32238 Mtetra
.015 0 0 r
.17974 .32238 .18529 .31476 .19169 .30965 .18611 .31783 Mtetra
.059 0 0 r
.18611 .31783 .19169 .30965 .19808 .30461 .19248 .31332 Mtetra
.096 0 0 r
.19248 .31332 .19808 .30461 .20447 .29963 .19885 .30886 Mtetra
.129 0 .022 r
.19885 .30886 .20447 .29963 .21086 .29471 .20523 .30445 Mtetra
.158 0 .053 r
.20523 .30445 .21086 .29471 .21725 .28986 .2116 .30009 Mtetra
.183 0 .081 r
.2116 .30009 .21725 .28986 .22363 .28507 .21797 .29578 Mtetra
.205 0 .105 r
.21797 .29578 .22363 .28507 .23001 .28036 .22435 .29153 Mtetra
.224 0 .126 r
.22435 .29153 .23001 .28036 .23639 .27572 .23073 .28734 Mtetra
.242 0 .144 r
.23073 .28734 .23639 .27572 .24277 .27116 .23711 .28321 Mtetra
.257 0 .161 r
.23711 .28321 .24277 .27116 .24914 .26667 .24349 .27913 Mtetra
.271 0 .176 r
.24349 .27913 .24914 .26667 .25552 .26226 .24987 .27512 Mtetra
.284 0 .189 r
.24987 .27512 .25552 .26226 .26189 .25793 .25625 .27118 Mtetra
.296 0 .201 r
.25625 .27118 .26189 .25793 .26826 .25369 .26264 .26729 Mtetra
.306 0 .212 r
.26264 .26729 .26826 .25369 .27464 .24953 .26903 .26348 Mtetra
.316 0 .222 r
.26903 .26348 .27464 .24953 .28101 .24545 .27542 .25973 Mtetra
.324 0 .231 r
.27542 .25973 .28101 .24545 .28738 .24147 .28182 .25606 Mtetra
.333 0 .239 r
.28182 .25606 .28738 .24147 .29376 .23757 .28822 .25245 Mtetra
.34 .007 .246 r
.28822 .25245 .29376 .23757 .30014 .23376 .29463 .24892 Mtetra
.347 .015 .253 r
.29463 .24892 .30014 .23376 .30652 .23005 .30104 .24546 Mtetra
.353 .023 .259 r
.30104 .24546 .30652 .23005 .3129 .22643 .30745 .24207 Mtetra
.359 .03 .264 r
.30745 .24207 .3129 .22643 .31928 .2229 .31387 .23876 Mtetra
.365 .036 .269 r
.31387 .23876 .31928 .2229 .32567 .21947 .3203 .23552 Mtetra
.37 .042 .273 r
.3203 .23552 .32567 .21947 .33206 .21613 .32673 .23237 Mtetra
.375 .048 .277 r
.32673 .23237 .33206 .21613 .33846 .21289 .33317 .22928 Mtetra
.379 .053 .281 r
.33317 .22928 .33846 .21289 .34487 .20975 .33962 .22628 Mtetra
.383 .058 .284 r
.33962 .22628 .34487 .20975 .35128 .20671 .34608 .22336 Mtetra
.387 .062 .287 r
.34608 .22336 .35128 .20671 .35769 .20377 .35254 .22051 Mtetra
.391 .066 .29 r
.35254 .22051 .35769 .20377 .36412 .20092 .35901 .21775 Mtetra
.395 .069 .292 r
.35901 .21775 .36412 .20092 .37055 .19818 .3655 .21506 Mtetra
.398 .073 .294 r
.3655 .21506 .37055 .19818 .37699 .19554 .37199 .21246 Mtetra
.401 .076 .295 r
.37199 .21246 .37699 .19554 .38344 .19299 .37849 .20993 Mtetra
.404 .078 .296 r
.37849 .20993 .38344 .19299 .3899 .19055 .38501 .20749 Mtetra
.407 .081 .298 r
.38501 .20749 .3899 .19055 .39637 .18821 .39154 .20512 Mtetra
.409 .083 .298 r
.39154 .20512 .39637 .18821 .40286 .18597 .39808 .20284 Mtetra
.412 .085 .299 r
.39808 .20284 .40286 .18597 .40935 .18383 .40463 .20064 Mtetra
.414 .087 .299 r
.40463 .20064 .40935 .18383 .41586 .1818 .4112 .19852 Mtetra
.416 .088 .299 r
.4112 .19852 .41586 .1818 .42239 .17986 .41778 .19648 Mtetra
.418 .089 .298 r
.41778 .19648 .42239 .17986 .42893 .17802 .42438 .19452 Mtetra
.42 .09 .298 r
.42438 .19452 .42893 .17802 .43548 .17629 .43099 .19264 Mtetra
.421 .091 .297 r
.43099 .19264 .43548 .17629 .44205 .17465 .43762 .19084 Mtetra
.423 .091 .296 r
.43762 .19084 .44205 .17465 .44864 .17311 .44427 .18912 Mtetra
.424 .091 .294 r
.44427 .18912 .44864 .17311 .45525 .17167 .45093 .18747 Mtetra
.426 .091 .292 r
.45093 .18747 .45525 .17167 .46187 .17033 .45762 .18591 Mtetra
.427 .09 .29 r
.45762 .18591 .46187 .17033 .46851 .16908 .46432 .18442 Mtetra
.428 .09 .288 r
.46432 .18442 .46851 .16908 .47518 .16793 .47104 .18301 Mtetra
.429 .089 .285 r
.47104 .18301 .47518 .16793 .48186 .16688 .47778 .18167 Mtetra
.43 .087 .282 r
.47778 .18167 .48186 .16688 .48857 .16591 .48455 .18041 Mtetra
.43 .086 .278 r
.48455 .18041 .48857 .16591 .4953 .16504 .49133 .17922 Mtetra
.431 .083 .274 r
.49133 .17922 .4953 .16504 .50205 .16426 .49814 .1781 Mtetra
.431 .081 .269 r
.49814 .1781 .50205 .16426 .50883 .16357 .50497 .17705 Mtetra
.431 .078 .264 r
.50497 .17705 .50883 .16357 .51563 .16297 .51183 .17608 Mtetra
.431 .075 .258 r
.51183 .17608 .51563 .16297 .52246 .16246 .5187 .17517 Mtetra
.431 .071 .252 r
.5187 .17517 .52246 .16246 .52932 .16203 .52561 .17433 Mtetra
.43 .067 .245 r
.52561 .17433 .52932 .16203 .5362 .16169 .53254 .17355 Mtetra
.429 .062 .236 r
.53254 .17355 .5362 .16169 .54311 .16142 .53949 .17284 Mtetra
.428 .056 .227 r
.53949 .17284 .54311 .16142 .55005 .16124 .54647 .1722 Mtetra
.427 .049 .217 r
.54647 .1722 .55005 .16124 .55702 .16113 .55348 .17161 Mtetra
.425 .042 .206 r
.55348 .17161 .55702 .16113 .56402 .1611 .56052 .17108 Mtetra
.423 .034 .193 r
.56052 .17108 .56402 .1611 .57104 .16115 .56759 .17061 Mtetra
.42 .024 .179 r
.56759 .17061 .57104 .16115 .57811 .16126 .57468 .1702 Mtetra
.417 .013 .163 r
.57468 .1702 .57811 .16126 .5852 .16145 .5818 .16984 Mtetra
.412 0 .144 r
.5818 .16984 .5852 .16145 .59232 .1617 .58896 .16953 Mtetra
.407 0 .123 r
.58896 .16953 .59232 .1617 .59948 .16201 .59614 .16927 Mtetra
.401 0 .099 r
.59614 .16927 .59948 .16201 .60668 .16239 .60336 .16906 Mtetra
.393 0 .071 r
.60336 .16906 .60668 .16239 .61391 .16283 .61061 .1689 Mtetra
.383 0 .038 r
.61061 .1689 .61391 .16283 .62117 .16333 .61789 .16878 Mtetra
.371 0 0 r
.61789 .16878 .62117 .16333 .62847 .16387 .6252 .1687 Mtetra
.356 0 0 r
.6252 .1687 .62847 .16387 .6358 .16447 .63255 .16866 Mtetra
.337 0 0 r
.63255 .16866 .6358 .16447 .64318 .16512 .63992 .16865 Mtetra
.312 0 0 r
.63992 .16865 .64318 .16512 .65058 .16582 .64734 .16868 Mtetra
.28 0 0 r
.64734 .16868 .65058 .16582 .65803 .16655 .65478 .16874 Mtetra
.239 0 0 r
.65478 .16874 .65803 .16655 .66552 .16733 .66226 .16884 Mtetra
.186 0 0 r
.66226 .16884 .66552 .16733 .67304 .16814 .66978 .16895 Mtetra
.119 0 0 r
.66978 .16895 .67304 .16814 .6806 .16899 .67733 .16909 Mtetra
.038 0 0 r
.67733 .16909 .6806 .16899 .6882 .16986 .68492 .16925 Mtetra
.054 .616 .793 r
.68492 .16925 .6882 .16986 .69584 .17076 .69254 .16943 Mtetra
.149 .667 .888 r
.69254 .16943 .69584 .17076 .70352 .17169 .7002 .16963 Mtetra
.236 .695 .95 r
.7002 .16963 .70352 .17169 .71124 .17263 .70789 .16984 Mtetra
.31 .7 .978 r
.70789 .16984 .71124 .17263 .719 .17359 .71562 .17005 Mtetra
.366 .688 .981 r
.71562 .17005 .719 .17359 .72681 .17456 .72338 .17028 Mtetra
.409 .667 .966 r
.72338 .17028 .72681 .17456 .73465 .17554 .73119 .17051 Mtetra
.724 .765 .885 r
.06069 .4055 .06521 .40944 .07156 .40448 .06682 .40214 Mtetra
.736 .851 .935 r
.06682 .40214 .07156 .40448 .07791 .39953 .07296 .39878 Mtetra
.715 .934 .96 r
.07296 .39878 .07791 .39953 .08426 .39457 .07911 .39541 Mtetra
.615 .955 .899 r
.07911 .39541 .08426 .39457 .09061 .38962 .08526 .39204 Mtetra
.416 .846 .706 r
.08526 .39204 .09061 .38962 .09697 .38468 .09143 .38868 Mtetra
0 0 0 r
.09143 .38868 .09697 .38468 .10333 .37975 .09761 .38531 Mtetra
.09761 .38531 .10333 .37975 .10969 .37483 .10379 .38194 Mtetra
.1 0 0 r
.10379 .38194 .10969 .37483 .11606 .36993 .10999 .37858 Mtetra
.181 0 .022 r
.10999 .37858 .11606 .36993 .12242 .36505 .11619 .37522 Mtetra
.237 0 .099 r
.11619 .37522 .12242 .36505 .12879 .36019 .1224 .37187 Mtetra
.278 0 .155 r
.1224 .37187 .12879 .36019 .13515 .35535 .12862 .36852 Mtetra
.309 0 .197 r
.12862 .36852 .13515 .35535 .14152 .35054 .13485 .36518 Mtetra
.332 0 .231 r
.13485 .36518 .14152 .35054 .14789 .34576 .14109 .36185 Mtetra
.351 .021 .257 r
.14109 .36185 .14789 .34576 .15426 .34101 .14734 .35853 Mtetra
.366 .043 .279 r
.14734 .35853 .15426 .34101 .16063 .3363 .1536 .35522 Mtetra
.379 .062 .296 r
.1536 .35522 .16063 .3363 .167 .33162 .15986 .35192 Mtetra
.389 .078 .311 r
.15986 .35192 .167 .33162 .17337 .32698 .16613 .34864 Mtetra
.398 .091 .324 r
.16613 .34864 .17337 .32698 .17974 .32238 .17242 .34537 Mtetra
.406 .103 .335 r
.17242 .34537 .17974 .32238 .18611 .31783 .17871 .34211 Mtetra
.413 .113 .344 r
.17871 .34211 .18611 .31783 .19248 .31332 .18501 .33887 Mtetra
.418 .122 .353 r
.18501 .33887 .19248 .31332 .19885 .30886 .19132 .33565 Mtetra
.423 .13 .36 r
.19132 .33565 .19885 .30886 .20523 .30445 .19763 .33244 Mtetra
.428 .137 .366 r
.19763 .33244 .20523 .30445 .2116 .30009 .20396 .32926 Mtetra
.432 .143 .372 r
.20396 .32926 .2116 .30009 .21797 .29578 .21029 .32609 Mtetra
.436 .149 .377 r
.21029 .32609 .21797 .29578 .22435 .29153 .21664 .32294 Mtetra
.439 .154 .382 r
.21664 .32294 .22435 .29153 .23073 .28734 .22299 .31982 Mtetra
.442 .158 .386 r
.22299 .31982 .23073 .28734 .23711 .28321 .22936 .31672 Mtetra
.445 .162 .389 r
.22936 .31672 .23711 .28321 .24349 .27913 .23573 .31364 Mtetra
.447 .166 .393 r
.23573 .31364 .24349 .27913 .24987 .27512 .24211 .31058 Mtetra
.449 .17 .396 r
.24211 .31058 .24987 .27512 .25625 .27118 .2485 .30755 Mtetra
.451 .173 .399 r
.2485 .30755 .25625 .27118 .26264 .26729 .2549 .30455 Mtetra
.453 .176 .401 r
.2549 .30455 .26264 .26729 .26903 .26348 .26132 .30157 Mtetra
.455 .178 .403 r
.26132 .30157 .26903 .26348 .27542 .25973 .26774 .29862 Mtetra
.457 .181 .405 r
.26774 .29862 .27542 .25973 .28182 .25606 .27417 .29569 Mtetra
.458 .183 .407 r
.27417 .29569 .28182 .25606 .28822 .25245 .28061 .29279 Mtetra
.459 .185 .409 r
.28061 .29279 .28822 .25245 .29463 .24892 .28707 .28992 Mtetra
.461 .187 .411 r
.28707 .28992 .29463 .24892 .30104 .24546 .29353 .28708 Mtetra
.462 .188 .412 r
.29353 .28708 .30104 .24546 .30745 .24207 .30001 .28427 Mtetra
.463 .19 .413 r
.30001 .28427 .30745 .24207 .31387 .23876 .30649 .28149 Mtetra
.464 .191 .415 r
.30649 .28149 .31387 .23876 .3203 .23552 .31299 .27874 Mtetra
.465 .193 .416 r
.31299 .27874 .3203 .23552 .32673 .23237 .3195 .27602 Mtetra
.466 .194 .416 r
.3195 .27602 .32673 .23237 .33317 .22928 .32603 .27333 Mtetra
.467 .195 .417 r
.32603 .27333 .33317 .22928 .33962 .22628 .33256 .27067 Mtetra
.467 .196 .418 r
.33256 .27067 .33962 .22628 .34608 .22336 .33911 .26805 Mtetra
.468 .197 .419 r
.33911 .26805 .34608 .22336 .35254 .22051 .34567 .26545 Mtetra
.469 .198 .419 r
.34567 .26545 .35254 .22051 .35901 .21775 .35225 .26289 Mtetra
.469 .198 .42 r
.35225 .26289 .35901 .21775 .3655 .21506 .35884 .26036 Mtetra
.47 .199 .42 r
.35884 .26036 .3655 .21506 .37199 .21246 .36544 .25786 Mtetra
.36544 .25786 .37199 .21246 .37849 .20993 .37205 .25539 Mtetra
.471 .2 .42 r
.37205 .25539 .37849 .20993 .38501 .20749 .37868 .25296 Mtetra
.471 .2 .421 r
.37868 .25296 .38501 .20749 .39154 .20512 .38533 .25056 Mtetra
.472 .2 .421 r
.38533 .25056 .39154 .20512 .39808 .20284 .39199 .24819 Mtetra
.472 .201 .421 r
.39199 .24819 .39808 .20284 .40463 .20064 .39866 .24586 Mtetra
.472 .201 .42 r
.39866 .24586 .40463 .20064 .4112 .19852 .40536 .24355 Mtetra
.40536 .24355 .4112 .19852 .41778 .19648 .41206 .24128 Mtetra
.473 .201 .42 r
.41206 .24128 .41778 .19648 .42438 .19452 .41879 .23904 Mtetra
.473 .201 .419 r
.41879 .23904 .42438 .19452 .43099 .19264 .42553 .23684 Mtetra
.473 .2 .419 r
.42553 .23684 .43099 .19264 .43762 .19084 .43228 .23466 Mtetra
.473 .2 .418 r
.43228 .23466 .43762 .19084 .44427 .18912 .43906 .23252 Mtetra
.43906 .23252 .44427 .18912 .45093 .18747 .44585 .2304 Mtetra
.473 .199 .417 r
.44585 .2304 .45093 .18747 .45762 .18591 .45266 .22832 Mtetra
.473 .198 .416 r
.45266 .22832 .45762 .18591 .46432 .18442 .45949 .22627 Mtetra
.473 .198 .415 r
.45949 .22627 .46432 .18442 .47104 .18301 .46633 .22425 Mtetra
.473 .197 .414 r
.46633 .22425 .47104 .18301 .47778 .18167 .4732 .22226 Mtetra
.473 .196 .413 r
.4732 .22226 .47778 .18167 .48455 .18041 .48008 .22029 Mtetra
.472 .195 .411 r
.48008 .22029 .48455 .18041 .49133 .17922 .48699 .21836 Mtetra
.472 .194 .41 r
.48699 .21836 .49133 .17922 .49814 .1781 .49391 .21645 Mtetra
.472 .192 .408 r
.49391 .21645 .49814 .1781 .50497 .17705 .50086 .21457 Mtetra
.471 .191 .406 r
.50086 .21457 .50497 .17705 .51183 .17608 .50782 .21272 Mtetra
.47 .189 .404 r
.50782 .21272 .51183 .17608 .5187 .17517 .51481 .2109 Mtetra
.47 .187 .402 r
.51481 .2109 .5187 .17517 .52561 .17433 .52181 .2091 Mtetra
.469 .185 .399 r
.52181 .2091 .52561 .17433 .53254 .17355 .52884 .20732 Mtetra
.468 .183 .396 r
.52884 .20732 .53254 .17355 .53949 .17284 .53589 .20557 Mtetra
.467 .18 .393 r
.53589 .20557 .53949 .17284 .54647 .1722 .54297 .20385 Mtetra
.466 .177 .39 r
.54297 .20385 .54647 .1722 .55348 .17161 .55006 .20214 Mtetra
.465 .174 .386 r
.55006 .20214 .55348 .17161 .56052 .17108 .55718 .20046 Mtetra
.464 .17 .382 r
.55718 .20046 .56052 .17108 .56759 .17061 .56432 .1988 Mtetra
.462 .166 .377 r
.56432 .1988 .56759 .17061 .57468 .1702 .57148 .19715 Mtetra
.46 .162 .371 r
.57148 .19715 .57468 .1702 .5818 .16984 .57867 .19553 Mtetra
.458 .157 .365 r
.57867 .19553 .5818 .16984 .58896 .16953 .58588 .19393 Mtetra
.455 .151 .358 r
.58588 .19393 .58896 .16953 .59614 .16927 .59312 .19234 Mtetra
.453 .144 .351 r
.59312 .19234 .59614 .16927 .60336 .16906 .60037 .19077 Mtetra
.449 .136 .342 r
.60037 .19077 .60336 .16906 .61061 .1689 .60766 .18921 Mtetra
.445 .127 .331 r
.60766 .18921 .61061 .1689 .61789 .16878 .61497 .18767 Mtetra
.441 .117 .319 r
.61497 .18767 .61789 .16878 .6252 .1687 .6223 .18614 Mtetra
.435 .104 .305 r
.6223 .18614 .6252 .1687 .63255 .16866 .62966 .18462 Mtetra
.428 .089 .287 r
.62966 .18462 .63255 .16866 .63992 .16865 .63705 .18311 Mtetra
.42 .071 .266 r
.63705 .18311 .63992 .16865 .64734 .16868 .64446 .18162 Mtetra
.409 .049 .24 r
.64446 .18162 .64734 .16868 .65478 .16874 .65189 .18013 Mtetra
.395 .021 .207 r
.65189 .18013 .65478 .16874 .66226 .16884 .65935 .17865 Mtetra
.376 0 .164 r
.65935 .17865 .66226 .16884 .66978 .16895 .66684 .17717 Mtetra
.35 0 .107 r
.66684 .17717 .66978 .16895 .67733 .16909 .67436 .1757 Mtetra
.311 0 .027 r
.67436 .1757 .67733 .16909 .68492 .16925 .6819 .17424 Mtetra
.253 0 0 r
.6819 .17424 .68492 .16925 .69254 .16943 .68947 .17278 Mtetra
.159 0 0 r
.68947 .17278 .69254 .16943 .7002 .16963 .69706 .17131 Mtetra
.004 0 0 r
.69706 .17131 .7002 .16963 .70789 .16984 .70468 .16985 Mtetra
.216 .74 .794 r
.70468 .16985 .70789 .16984 .71562 .17005 .71233 .16839 Mtetra
.423 .83 .975 r
.71233 .16839 .71562 .17005 .72338 .17028 .72001 .16692 Mtetra
.534 .792 .992 r
.72001 .16692 .72338 .17028 .73119 .17051 .72771 .16545 Mtetra
.593 .734 .942 r
.05615 .40154 .06069 .4055 .06682 .40214 .062 .40017 Mtetra
.535 .833 .999 r
.062 .40017 .06682 .40214 .07296 .39878 .06787 .3988 Mtetra
.339 .816 .885 r
.06787 .3988 .07296 .39878 .07911 .39541 .07375 .39743 Mtetra
0 0 0 r
.07375 .39743 .07911 .39541 .08526 .39204 .07965 .39604 Mtetra
.152 0 0 r
.07965 .39604 .08526 .39204 .09143 .38868 .08557 .39466 Mtetra
.262 0 0 r
.08557 .39466 .09143 .38868 .09761 .38531 .09151 .39326 Mtetra
.325 0 .084 r
.09151 .39326 .09761 .38531 .10379 .38194 .09747 .39185 Mtetra
.363 0 .162 r
.09747 .39185 .10379 .38194 .10999 .37858 .10344 .39044 Mtetra
.388 .022 .215 r
.10344 .39044 .10999 .37858 .11619 .37522 .10943 .38901 Mtetra
.406 .055 .254 r
.10943 .38901 .11619 .37522 .1224 .37187 .11544 .38757 Mtetra
.419 .081 .283 r
.11544 .38757 .1224 .37187 .12862 .36852 .12146 .38613 Mtetra
.429 .101 .306 r
.12146 .38613 .12862 .36852 .13485 .36518 .12751 .38466 Mtetra
.437 .117 .324 r
.12751 .38466 .13485 .36518 .14109 .36185 .13357 .38319 Mtetra
.443 .13 .339 r
.13357 .38319 .14109 .36185 .14734 .35853 .13966 .3817 Mtetra
.448 .141 .351 r
.13966 .3817 .14734 .35853 .1536 .35522 .14576 .38019 Mtetra
.453 .15 .361 r
.14576 .38019 .1536 .35522 .15986 .35192 .15188 .37867 Mtetra
.456 .158 .37 r
.15188 .37867 .15986 .35192 .16613 .34864 .15802 .37714 Mtetra
.459 .165 .377 r
.15802 .37714 .16613 .34864 .17242 .34537 .16418 .37558 Mtetra
.462 .171 .384 r
.16418 .37558 .17242 .34537 .17871 .34211 .17036 .37401 Mtetra
.464 .176 .39 r
.17036 .37401 .17871 .34211 .18501 .33887 .17655 .37241 Mtetra
.466 .18 .395 r
.17655 .37241 .18501 .33887 .19132 .33565 .18277 .3708 Mtetra
.468 .184 .399 r
.18277 .3708 .19132 .33565 .19763 .33244 .189 .36917 Mtetra
.469 .188 .403 r
.189 .36917 .19763 .33244 .20396 .32926 .19526 .36752 Mtetra
.471 .191 .406 r
.19526 .36752 .20396 .32926 .21029 .32609 .20153 .36584 Mtetra
.472 .194 .41 r
.20153 .36584 .21029 .32609 .21664 .32294 .20783 .36414 Mtetra
.473 .196 .412 r
.20783 .36414 .21664 .32294 .22299 .31982 .21414 .36242 Mtetra
.474 .198 .415 r
.21414 .36242 .22299 .31982 .22936 .31672 .22047 .36068 Mtetra
.474 .2 .417 r
.22047 .36068 .22936 .31672 .23573 .31364 .22683 .35891 Mtetra
.475 .202 .419 r
.22683 .35891 .23573 .31364 .24211 .31058 .2332 .35712 Mtetra
.476 .204 .421 r
.2332 .35712 .24211 .31058 .2485 .30755 .23959 .3553 Mtetra
.476 .205 .423 r
.23959 .3553 .2485 .30755 .2549 .30455 .246 .35346 Mtetra
.477 .207 .425 r
.246 .35346 .2549 .30455 .26132 .30157 .25243 .35158 Mtetra
.477 .208 .426 r
.25243 .35158 .26132 .30157 .26774 .29862 .25888 .34969 Mtetra
.478 .209 .427 r
.25888 .34969 .26774 .29862 .27417 .29569 .26535 .34776 Mtetra
.478 .21 .429 r
.26535 .34776 .27417 .29569 .28061 .29279 .27184 .34581 Mtetra
.478 .211 .43 r
.27184 .34581 .28061 .29279 .28707 .28992 .27835 .34382 Mtetra
.479 .212 .431 r
.27835 .34382 .28707 .28992 .29353 .28708 .28488 .34181 Mtetra
.28488 .34181 .29353 .28708 .30001 .28427 .29143 .33977 Mtetra
.479 .213 .432 r
.29143 .33977 .30001 .28427 .30649 .28149 .29799 .3377 Mtetra
.479 .213 .433 r
.29799 .3377 .30649 .28149 .31299 .27874 .30458 .3356 Mtetra
.479 .214 .433 r
.30458 .3356 .31299 .27874 .3195 .27602 .31119 .33347 Mtetra
.479 .214 .434 r
.31119 .33347 .3195 .27602 .32603 .27333 .31781 .33131 Mtetra
.479 .215 .434 r
.31781 .33131 .32603 .27333 .33256 .27067 .32446 .32912 Mtetra
.479 .215 .435 r
.32446 .32912 .33256 .27067 .33911 .26805 .33112 .32689 Mtetra
.33112 .32689 .33911 .26805 .34567 .26545 .3378 .32464 Mtetra
.3378 .32464 .34567 .26545 .35225 .26289 .3445 .32235 Mtetra
.479 .215 .436 r
.3445 .32235 .35225 .26289 .35884 .26036 .35122 .32004 Mtetra
.35122 .32004 .35884 .26036 .36544 .25786 .35796 .31769 Mtetra
.35796 .31769 .36544 .25786 .37205 .25539 .36472 .3153 Mtetra
.36472 .3153 .37205 .25539 .37868 .25296 .37149 .31289 Mtetra
.37149 .31289 .37868 .25296 .38533 .25056 .37829 .31044 Mtetra
.478 .215 .436 r
.37829 .31044 .38533 .25056 .39199 .24819 .3851 .30796 Mtetra
.478 .214 .435 r
.3851 .30796 .39199 .24819 .39866 .24586 .39193 .30545 Mtetra
.39193 .30545 .39866 .24586 .40536 .24355 .39878 .30291 Mtetra
.477 .214 .435 r
.39878 .30291 .40536 .24355 .41206 .24128 .40565 .30034 Mtetra
.477 .213 .435 r
.40565 .30034 .41206 .24128 .41879 .23904 .41253 .29773 Mtetra
.477 .213 .434 r
.41253 .29773 .41879 .23904 .42553 .23684 .41943 .29509 Mtetra
.476 .212 .434 r
.41943 .29509 .42553 .23684 .43228 .23466 .42635 .29242 Mtetra
.476 .211 .433 r
.42635 .29242 .43228 .23466 .43906 .23252 .43329 .28972 Mtetra
.475 .21 .432 r
.43329 .28972 .43906 .23252 .44585 .2304 .44025 .28698 Mtetra
.44025 .28698 .44585 .2304 .45266 .22832 .44722 .28422 Mtetra
.474 .209 .431 r
.44722 .28422 .45266 .22832 .45949 .22627 .45421 .28142 Mtetra
.473 .208 .43 r
.45421 .28142 .45949 .22627 .46633 .22425 .46122 .27859 Mtetra
.473 .207 .429 r
.46122 .27859 .46633 .22425 .4732 .22226 .46824 .27574 Mtetra
.472 .205 .428 r
.46824 .27574 .4732 .22226 .48008 .22029 .47528 .27285 Mtetra
.471 .204 .427 r
.47528 .27285 .48008 .22029 .48699 .21836 .48234 .26993 Mtetra
.47 .202 .425 r
.48234 .26993 .48699 .21836 .49391 .21645 .48942 .26698 Mtetra
.469 .201 .424 r
.48942 .26698 .49391 .21645 .50086 .21457 .49651 .26401 Mtetra
.468 .199 .422 r
.49651 .26401 .50086 .21457 .50782 .21272 .50361 .261 Mtetra
.467 .197 .421 r
.50361 .261 .50782 .21272 .51481 .2109 .51074 .25797 Mtetra
.466 .195 .419 r
.51074 .25797 .51481 .2109 .52181 .2091 .51788 .25491 Mtetra
.464 .193 .417 r
.51788 .25491 .52181 .2091 .52884 .20732 .52504 .25182 Mtetra
.463 .19 .414 r
.52504 .25182 .52884 .20732 .53589 .20557 .53221 .2487 Mtetra
.461 .188 .412 r
.53221 .2487 .53589 .20557 .54297 .20385 .5394 .24556 Mtetra
.459 .184 .409 r
.5394 .24556 .54297 .20385 .55006 .20214 .5466 .24239 Mtetra
.457 .181 .406 r
.5466 .24239 .55006 .20214 .55718 .20046 .55382 .2392 Mtetra
.455 .177 .402 r
.55382 .2392 .55718 .20046 .56432 .1988 .56106 .23598 Mtetra
.452 .173 .398 r
.56106 .23598 .56432 .1988 .57148 .19715 .56831 .23274 Mtetra
.45 .169 .394 r
.56831 .23274 .57148 .19715 .57867 .19553 .57558 .22948 Mtetra
.447 .163 .389 r
.57558 .22948 .57867 .19553 .58588 .19393 .58286 .22619 Mtetra
.443 .158 .383 r
.58286 .22619 .58588 .19393 .59312 .19234 .59016 .22288 Mtetra
.439 .151 .377 r
.59016 .22288 .59312 .19234 .60037 .19077 .59748 .21955 Mtetra
.435 .143 .37 r
.59748 .21955 .60037 .19077 .60766 .18921 .60481 .2162 Mtetra
.429 .135 .361 r
.60481 .2162 .60766 .18921 .61497 .18767 .61216 .21283 Mtetra
.423 .125 .352 r
.61216 .21283 .61497 .18767 .6223 .18614 .61952 .20944 Mtetra
.416 .113 .34 r
.61952 .20944 .6223 .18614 .62966 .18462 .62689 .20603 Mtetra
.407 .098 .326 r
.62689 .20603 .62966 .18462 .63705 .18311 .63429 .2026 Mtetra
.397 .081 .31 r
.63429 .2026 .63705 .18311 .64446 .18162 .6417 .19916 Mtetra
.383 .06 .289 r
.6417 .19916 .64446 .18162 .65189 .18013 .64912 .1957 Mtetra
.367 .034 .263 r
.64912 .1957 .65189 .18013 .65935 .17865 .65656 .19222 Mtetra
.344 0 .229 r
.65656 .19222 .65935 .17865 .66684 .17717 .66401 .18873 Mtetra
.314 0 .183 r
.66401 .18873 .66684 .17717 .67436 .1757 .67148 .18523 Mtetra
.272 0 .119 r
.67148 .18523 .67436 .1757 .6819 .17424 .67897 .18171 Mtetra
.207 0 .024 r
.67897 .18171 .6819 .17424 .68947 .17278 .68647 .17818 Mtetra
.104 0 0 r
.68647 .17818 .68947 .17278 .69706 .17131 .69399 .17464 Mtetra
0 0 0 r
.69399 .17464 .69706 .17131 .70468 .16985 .70152 .17108 Mtetra
.337 .798 .68 r
.70152 .17108 .70468 .16985 .71233 .16839 .70907 .16752 Mtetra
.595 .941 .933 r
.70907 .16752 .71233 .16839 .72001 .16692 .71664 .16395 Mtetra
.696 .883 .967 r
.71664 .16395 .72001 .16692 .72771 .16545 .72422 .16037 Mtetra
.376 .646 .962 r
.05159 .39756 .05615 .40154 .062 .40017 .05719 .39794 Mtetra
.219 .669 .95 r
.05719 .39794 .062 .40017 .06787 .3988 .06281 .39832 Mtetra
0 .553 .732 r
.06281 .39832 .06787 .3988 .07375 .39743 .06846 .3987 Mtetra
.231 0 0 r
.06846 .3987 .07375 .39743 .07965 .39604 .07413 .39907 Mtetra
.342 0 0 r
.07413 .39907 .07965 .39604 .08557 .39466 .07983 .39943 Mtetra
.398 0 0 r
.07983 .39943 .08557 .39466 .09151 .39326 .08555 .39978 Mtetra
.428 0 .1 r
.08555 .39978 .09151 .39326 .09747 .39185 .09129 .40012 Mtetra
.445 .036 .168 r
.09129 .40012 .09747 .39185 .10344 .39044 .09706 .40044 Mtetra
.457 .07 .216 r
.09706 .40044 .10344 .39044 .10943 .38901 .10286 .40074 Mtetra
.464 .095 .252 r
.10286 .40074 .10943 .38901 .11544 .38757 .10868 .40102 Mtetra
.47 .114 .28 r
.10868 .40102 .11544 .38757 .12146 .38613 .11453 .40127 Mtetra
.473 .129 .301 r
.11453 .40127 .12146 .38613 .12751 .38466 .1204 .4015 Mtetra
.476 .141 .319 r
.1204 .4015 .12751 .38466 .13357 .38319 .12631 .40169 Mtetra
.478 .151 .333 r
.12631 .40169 .13357 .38319 .13966 .3817 .13223 .40186 Mtetra
.48 .159 .345 r
.13223 .40186 .13966 .3817 .14576 .38019 .13819 .40199 Mtetra
.481 .166 .355 r
.13819 .40199 .14576 .38019 .15188 .37867 .14418 .40208 Mtetra
.482 .172 .363 r
.14418 .40208 .15188 .37867 .15802 .37714 .15019 .40213 Mtetra
.483 .177 .371 r
.15019 .40213 .15802 .37714 .16418 .37558 .15623 .40214 Mtetra
.484 .182 .377 r
.15623 .40214 .16418 .37558 .17036 .37401 .1623 .4021 Mtetra
.484 .185 .383 r
.1623 .4021 .17036 .37401 .17655 .37241 .1684 .40202 Mtetra
.484 .189 .388 r
.1684 .40202 .17655 .37241 .18277 .3708 .17452 .40188 Mtetra
.485 .192 .392 r
.17452 .40188 .18277 .3708 .189 .36917 .18068 .40169 Mtetra
.485 .194 .396 r
.18068 .40169 .189 .36917 .19526 .36752 .18686 .40145 Mtetra
.485 .196 .4 r
.18686 .40145 .19526 .36752 .20153 .36584 .19307 .40115 Mtetra
.485 .198 .403 r
.19307 .40115 .20153 .36584 .20783 .36414 .19932 .40079 Mtetra
.485 .2 .406 r
.19932 .40079 .20783 .36414 .21414 .36242 .20559 .40037 Mtetra
.485 .201 .408 r
.20559 .40037 .21414 .36242 .22047 .36068 .21189 .39989 Mtetra
.485 .203 .41 r
.21189 .39989 .22047 .36068 .22683 .35891 .21822 .39933 Mtetra
.484 .204 .412 r
.21822 .39933 .22683 .35891 .2332 .35712 .22457 .39871 Mtetra
.484 .205 .414 r
.22457 .39871 .2332 .35712 .23959 .3553 .23096 .39802 Mtetra
.484 .206 .416 r
.23096 .39802 .23959 .3553 .246 .35346 .23737 .39726 Mtetra
.484 .207 .417 r
.23737 .39726 .246 .35346 .25243 .35158 .24382 .39643 Mtetra
.483 .207 .419 r
.24382 .39643 .25243 .35158 .25888 .34969 .25029 .39552 Mtetra
.483 .208 .42 r
.25029 .39552 .25888 .34969 .26535 .34776 .25679 .39453 Mtetra
.483 .208 .421 r
.25679 .39453 .26535 .34776 .27184 .34581 .26332 .39346 Mtetra
.482 .209 .422 r
.26332 .39346 .27184 .34581 .27835 .34382 .26987 .39231 Mtetra
.482 .209 .423 r
.26987 .39231 .27835 .34382 .28488 .34181 .27646 .39108 Mtetra
.481 .209 .424 r
.27646 .39108 .28488 .34181 .29143 .33977 .28307 .38976 Mtetra
.481 .209 .425 r
.28307 .38976 .29143 .33977 .29799 .3377 .2897 .38836 Mtetra
.48 .209 .425 r
.2897 .38836 .29799 .3377 .30458 .3356 .29637 .38688 Mtetra
.48 .209 .426 r
.29637 .38688 .30458 .3356 .31119 .33347 .30306 .3853 Mtetra
.479 .209 .426 r
.30306 .3853 .31119 .33347 .31781 .33131 .30977 .38364 Mtetra
.30977 .38364 .31781 .33131 .32446 .32912 .31652 .38189 Mtetra
.478 .209 .427 r
.31652 .38189 .32446 .32912 .33112 .32689 .32328 .38005 Mtetra
.32328 .38005 .33112 .32689 .3378 .32464 .33008 .37812 Mtetra
.477 .208 .427 r
.33008 .37812 .3378 .32464 .3445 .32235 .33689 .37609 Mtetra
.476 .208 .427 r
.33689 .37609 .3445 .32235 .35122 .32004 .34373 .37398 Mtetra
.476 .207 .427 r
.34373 .37398 .35122 .32004 .35796 .31769 .3506 .37177 Mtetra
.475 .207 .427 r
.3506 .37177 .35796 .31769 .36472 .3153 .35748 .36947 Mtetra
.474 .206 .427 r
.35748 .36947 .36472 .3153 .37149 .31289 .36439 .36707 Mtetra
.473 .206 .427 r
.36439 .36707 .37149 .31289 .37829 .31044 .37132 .36459 Mtetra
.473 .205 .427 r
.37132 .36459 .37829 .31044 .3851 .30796 .37828 .362 Mtetra
.472 .204 .426 r
.37828 .362 .3851 .30796 .39193 .30545 .38525 .35933 Mtetra
.471 .203 .426 r
.38525 .35933 .39193 .30545 .39878 .30291 .39225 .35656 Mtetra
.47 .202 .425 r
.39225 .35656 .39878 .30291 .40565 .30034 .39926 .3537 Mtetra
.469 .201 .425 r
.39926 .3537 .40565 .30034 .41253 .29773 .4063 .35074 Mtetra
.468 .2 .424 r
.4063 .35074 .41253 .29773 .41943 .29509 .41335 .3477 Mtetra
.467 .199 .423 r
.41335 .3477 .41943 .29509 .42635 .29242 .42042 .34456 Mtetra
.466 .198 .423 r
.42042 .34456 .42635 .29242 .43329 .28972 .42751 .34133 Mtetra
.465 .196 .422 r
.42751 .34133 .43329 .28972 .44025 .28698 .43462 .33801 Mtetra
.463 .195 .421 r
.43462 .33801 .44025 .28698 .44722 .28422 .44175 .3346 Mtetra
.462 .193 .42 r
.44175 .3346 .44722 .28422 .45421 .28142 .44889 .3311 Mtetra
.461 .192 .418 r
.44889 .3311 .45421 .28142 .46122 .27859 .45605 .32751 Mtetra
.459 .19 .417 r
.45605 .32751 .46122 .27859 .46824 .27574 .46322 .32384 Mtetra
.457 .188 .416 r
.46322 .32384 .46824 .27574 .47528 .27285 .47041 .32008 Mtetra
.456 .186 .414 r
.47041 .32008 .47528 .27285 .48234 .26993 .47761 .31624 Mtetra
.454 .183 .412 r
.47761 .31624 .48234 .26993 .48942 .26698 .48482 .31232 Mtetra
.452 .181 .41 r
.48482 .31232 .48942 .26698 .49651 .26401 .49205 .30831 Mtetra
.45 .178 .408 r
.49205 .30831 .49651 .26401 .50361 .261 .49929 .30423 Mtetra
.448 .175 .406 r
.49929 .30423 .50361 .261 .51074 .25797 .50655 .30007 Mtetra
.445 .172 .404 r
.50655 .30007 .51074 .25797 .51788 .25491 .51381 .29583 Mtetra
.443 .169 .401 r
.51381 .29583 .51788 .25491 .52504 .25182 .52109 .29152 Mtetra
.44 .165 .398 r
.52109 .29152 .52504 .25182 .53221 .2487 .52838 .28713 Mtetra
.437 .161 .395 r
.52838 .28713 .53221 .2487 .5394 .24556 .53568 .28268 Mtetra
.434 .156 .391 r
.53568 .28268 .5394 .24556 .5466 .24239 .54299 .27816 Mtetra
.43 .151 .387 r
.54299 .27816 .5466 .24239 .55382 .2392 .55031 .27357 Mtetra
.426 .146 .383 r
.55031 .27357 .55382 .2392 .56106 .23598 .55764 .26891 Mtetra
.422 .14 .377 r
.55764 .26891 .56106 .23598 .56831 .23274 .56497 .2642 Mtetra
.417 .133 .372 r
.56497 .2642 .56831 .23274 .57558 .22948 .57232 .25942 Mtetra
.411 .125 .366 r
.57232 .25942 .57558 .22948 .58286 .22619 .57967 .25459 Mtetra
.405 .117 .358 r
.57967 .25459 .58286 .22619 .59016 .22288 .58703 .2497 Mtetra
.398 .107 .35 r
.58703 .2497 .59016 .22288 .59748 .21955 .5944 .24476 Mtetra
.39 .096 .341 r
.5944 .24476 .59748 .21955 .60481 .2162 .60178 .23978 Mtetra
.381 .083 .33 r
.60178 .23978 .60481 .2162 .61216 .21283 .60917 .23474 Mtetra
.37 .068 .317 r
.60917 .23474 .61216 .21283 .61952 .20944 .61656 .22966 Mtetra
.357 .051 .301 r
.61656 .22966 .61952 .20944 .62689 .20603 .62396 .22453 Mtetra
.341 .029 .283 r
.62396 .22453 .62689 .20603 .63429 .2026 .63136 .21937 Mtetra
.322 .004 .26 r
.63136 .21937 .63429 .2026 .6417 .19916 .63877 .21417 Mtetra
.299 0 .232 r
.63877 .21417 .6417 .19916 .64912 .1957 .64619 .20893 Mtetra
.268 0 .196 r
.64619 .20893 .64912 .1957 .65656 .19222 .65361 .20366 Mtetra
.228 0 .149 r
.65361 .20366 .65656 .19222 .66401 .18873 .66104 .19837 Mtetra
.174 0 .085 r
.66104 .19837 .66401 .18873 .67148 .18523 .66848 .19304 Mtetra
.097 0 0 r
.66848 .19304 .67148 .18523 .67897 .18171 .67592 .18769 Mtetra
0 0 0 r
.67592 .18769 .67897 .18171 .68647 .17818 .68337 .18233 Mtetra
.68337 .18233 .68647 .17818 .69399 .17464 .69082 .17694 Mtetra
.69082 .17694 .69399 .17464 .70152 .17108 .69829 .17154 Mtetra
.645 .964 .806 r
.69829 .17154 .70152 .17108 .70907 .16752 .70575 .16612 Mtetra
.775 .976 .915 r
.70575 .16612 .70907 .16752 .71664 .16395 .71323 .1607 Mtetra
.799 .893 .911 r
.71323 .1607 .71664 .16395 .72422 .16037 .72071 .15526 Mtetra
.201 .553 .933 r
.047 .39356 .05159 .39756 .05719 .39794 .05247 .39488 Mtetra
.095 .546 .91 r
.05247 .39488 .05719 .39794 .06281 .39832 .05796 .3962 Mtetra
0 .505 .828 r
.05796 .3962 .06281 .39832 .06846 .3987 .06348 .39752 Mtetra
.164 0 0 r
.06348 .39752 .06846 .3987 .07413 .39907 .06903 .39884 Mtetra
.272 0 0 r
.06903 .39884 .07413 .39907 .07983 .39943 .0746 .40015 Mtetra
.348 0 0 r
.0746 .40015 .07983 .39943 .08555 .39978 .0802 .40144 Mtetra
.398 0 0 r
.0802 .40144 .08555 .39978 .09129 .40012 .08583 .40272 Mtetra
.429 0 0 r
.08583 .40272 .09129 .40012 .09706 .40044 .09149 .40398 Mtetra
.449 0 0 r
.09149 .40398 .09706 .40044 .10286 .40074 .09718 .40522 Mtetra
.462 0 .03 r
.09718 .40522 .10286 .40074 .10868 .40102 .10289 .40644 Mtetra
.471 .012 .081 r
.10289 .40644 .10868 .40102 .11453 .40127 .10864 .40762 Mtetra
.476 .036 .122 r
.10864 .40762 .11453 .40127 .1204 .4015 .11442 .40877 Mtetra
.48 .055 .156 r
.11442 .40877 .1204 .4015 .12631 .40169 .12024 .40988 Mtetra
.482 .071 .183 r
.12024 .40988 .12631 .40169 .13223 .40186 .12608 .41095 Mtetra
.484 .084 .207 r
.12608 .41095 .13223 .40186 .13819 .40199 .13196 .41197 Mtetra
.484 .095 .226 r
.13196 .41197 .13819 .40199 .14418 .40208 .13786 .41295 Mtetra
.485 .105 .243 r
.13786 .41295 .14418 .40208 .15019 .40213 .14381 .41388 Mtetra
.485 .113 .258 r
.14381 .41388 .15019 .40213 .15623 .40214 .14978 .41475 Mtetra
.485 .119 .27 r
.14978 .41475 .15623 .40214 .1623 .4021 .15579 .41556 Mtetra
.484 .125 .281 r
.15579 .41556 .1623 .4021 .1684 .40202 .16183 .41631 Mtetra
.483 .13 .291 r
.16183 .41631 .1684 .40202 .17452 .40188 .16791 .41699 Mtetra
.483 .135 .299 r
.16791 .41699 .17452 .40188 .18068 .40169 .17402 .4176 Mtetra
.482 .138 .307 r
.17402 .4176 .18068 .40169 .18686 .40145 .18016 .41814 Mtetra
.481 .141 .313 r
.18016 .41814 .18686 .40145 .19307 .40115 .18634 .41861 Mtetra
.48 .144 .319 r
.18634 .41861 .19307 .40115 .19932 .40079 .19255 .41899 Mtetra
.479 .147 .325 r
.19255 .41899 .19932 .40079 .20559 .40037 .1988 .41929 Mtetra
.478 .149 .33 r
.1988 .41929 .20559 .40037 .21189 .39989 .20508 .41951 Mtetra
.477 .15 .334 r
.20508 .41951 .21189 .39989 .21822 .39933 .21139 .41964 Mtetra
.475 .152 .338 r
.21139 .41964 .21822 .39933 .22457 .39871 .21774 .41967 Mtetra
.474 .153 .341 r
.21774 .41967 .22457 .39871 .23096 .39802 .22413 .41962 Mtetra
.473 .154 .344 r
.22413 .41962 .23096 .39802 .23737 .39726 .23054 .41946 Mtetra
.472 .155 .347 r
.23054 .41946 .23737 .39726 .24382 .39643 .237 .4192 Mtetra
.47 .155 .35 r
.237 .4192 .24382 .39643 .25029 .39552 .24348 .41885 Mtetra
.469 .156 .352 r
.24348 .41885 .25029 .39552 .25679 .39453 .25 .41838 Mtetra
.468 .156 .354 r
.25 .41838 .25679 .39453 .26332 .39346 .25655 .41781 Mtetra
.466 .156 .356 r
.25655 .41781 .26332 .39346 .26987 .39231 .26313 .41713 Mtetra
.465 .156 .357 r
.26313 .41713 .26987 .39231 .27646 .39108 .26975 .41633 Mtetra
.463 .156 .358 r
.26975 .41633 .27646 .39108 .28307 .38976 .27639 .41543 Mtetra
.462 .155 .36 r
.27639 .41543 .28307 .38976 .2897 .38836 .28307 .4144 Mtetra
.46 .155 .36 r
.28307 .4144 .2897 .38836 .29637 .38688 .28978 .41326 Mtetra
.458 .154 .361 r
.28978 .41326 .29637 .38688 .30306 .3853 .29652 .412 Mtetra
.457 .154 .362 r
.29652 .412 .30306 .3853 .30977 .38364 .30329 .41062 Mtetra
.455 .153 .362 r
.30329 .41062 .30977 .38364 .31652 .38189 .31009 .40911 Mtetra
.453 .152 .363 r
.31009 .40911 .31652 .38189 .32328 .38005 .31692 .40749 Mtetra
.451 .15 .363 r
.31692 .40749 .32328 .38005 .33008 .37812 .32377 .40573 Mtetra
.449 .149 .363 r
.32377 .40573 .33008 .37812 .33689 .37609 .33066 .40386 Mtetra
.447 .148 .363 r
.33066 .40386 .33689 .37609 .34373 .37398 .33757 .40185 Mtetra
.445 .146 .362 r
.33757 .40185 .34373 .37398 .3506 .37177 .34451 .39972 Mtetra
.443 .145 .362 r
.34451 .39972 .3506 .37177 .35748 .36947 .35147 .39746 Mtetra
.441 .143 .361 r
.35147 .39746 .35748 .36947 .36439 .36707 .35846 .39507 Mtetra
.439 .141 .361 r
.35846 .39507 .36439 .36707 .37132 .36459 .36547 .39255 Mtetra
.437 .139 .36 r
.36547 .39255 .37132 .36459 .37828 .362 .37251 .38991 Mtetra
.434 .136 .359 r
.37251 .38991 .37828 .362 .38525 .35933 .37957 .38713 Mtetra
.432 .134 .358 r
.37957 .38713 .38525 .35933 .39225 .35656 .38665 .38423 Mtetra
.429 .131 .356 r
.38665 .38423 .39225 .35656 .39926 .3537 .39376 .3812 Mtetra
.426 .129 .355 r
.39376 .3812 .39926 .3537 .4063 .35074 .40088 .37805 Mtetra
.423 .126 .353 r
.40088 .37805 .4063 .35074 .41335 .3477 .40803 .37476 Mtetra
.42 .122 .351 r
.40803 .37476 .41335 .3477 .42042 .34456 .41519 .37135 Mtetra
.417 .119 .349 r
.41519 .37135 .42042 .34456 .42751 .34133 .42237 .36782 Mtetra
.414 .115 .347 r
.42237 .36782 .42751 .34133 .43462 .33801 .42957 .36416 Mtetra
.41 .111 .344 r
.42957 .36416 .43462 .33801 .44175 .3346 .43679 .36038 Mtetra
.407 .107 .341 r
.43679 .36038 .44175 .3346 .44889 .3311 .44402 .35648 Mtetra
.403 .103 .338 r
.44402 .35648 .44889 .3311 .45605 .32751 .45127 .35246 Mtetra
.398 .098 .335 r
.45127 .35246 .45605 .32751 .46322 .32384 .45853 .34832 Mtetra
.394 .093 .331 r
.45853 .34832 .46322 .32384 .47041 .32008 .46581 .34406 Mtetra
.389 .087 .327 r
.46581 .34406 .47041 .32008 .47761 .31624 .4731 .33969 Mtetra
.384 .081 .323 r
.4731 .33969 .47761 .31624 .48482 .31232 .4804 .33521 Mtetra
.379 .075 .318 r
.4804 .33521 .48482 .31232 .49205 .30831 .48771 .33062 Mtetra
.373 .068 .313 r
.48771 .33062 .49205 .30831 .49929 .30423 .49503 .32592 Mtetra
.366 .06 .307 r
.49503 .32592 .49929 .30423 .50655 .30007 .50237 .32112 Mtetra
.36 .052 .301 r
.50237 .32112 .50655 .30007 .51381 .29583 .50971 .31621 Mtetra
.352 .043 .294 r
.50971 .31621 .51381 .29583 .52109 .29152 .51707 .31121 Mtetra
.344 .033 .286 r
.51707 .31121 .52109 .29152 .52838 .28713 .52443 .3061 Mtetra
.335 .022 .277 r
.52443 .3061 .52838 .28713 .53568 .28268 .53179 .30091 Mtetra
.325 .01 .268 r
.53179 .30091 .53568 .28268 .54299 .27816 .53917 .29562 Mtetra
.315 0 .257 r
.53917 .29562 .54299 .27816 .55031 .27357 .54655 .29024 Mtetra
.302 0 .245 r
.54655 .29024 .55031 .27357 .55764 .26891 .55394 .28478 Mtetra
.289 0 .231 r
.55394 .28478 .55764 .26891 .56497 .2642 .56133 .27923 Mtetra
.274 0 .216 r
.56133 .27923 .56497 .2642 .57232 .25942 .56873 .27361 Mtetra
.257 0 .198 r
.56873 .27361 .57232 .25942 .57967 .25459 .57613 .26791 Mtetra
.237 0 .178 r
.57613 .26791 .57967 .25459 .58703 .2497 .58354 .26214 Mtetra
.214 0 .154 r
.58354 .26214 .58703 .2497 .5944 .24476 .59095 .2563 Mtetra
.188 0 .127 r
.59095 .2563 .5944 .24476 .60178 .23978 .59836 .2504 Mtetra
.157 0 .095 r
.59836 .2504 .60178 .23978 .60917 .23474 .60577 .24444 Mtetra
.12 0 .056 r
.60577 .24444 .60917 .23474 .61656 .22966 .61319 .23841 Mtetra
.076 0 .011 r
.61319 .23841 .61656 .22966 .62396 .22453 .62061 .23234 Mtetra
.024 0 0 r
.62061 .23234 .62396 .22453 .63136 .21937 .62803 .22621 Mtetra
0 0 0 r
.62803 .22621 .63136 .21937 .63877 .21417 .63545 .22004 Mtetra
.63545 .22004 .63877 .21417 .64619 .20893 .64288 .21382 Mtetra
.64288 .21382 .64619 .20893 .65361 .20366 .6503 .20757 Mtetra
.6503 .20757 .65361 .20366 .66104 .19837 .65773 .20128 Mtetra
.65773 .20128 .66104 .19837 .66848 .19304 .66515 .19495 Mtetra
.574 .902 .653 r
.66515 .19495 .66848 .19304 .67592 .18769 .67258 .1886 Mtetra
.686 .969 .761 r
.67258 .1886 .67592 .18769 .68337 .18233 .68001 .18223 Mtetra
.77 .997 .838 r
.68001 .18223 .68337 .18233 .69082 .17694 .68744 .17583 Mtetra
.818 .987 .879 r
.68744 .17583 .69082 .17694 .69829 .17154 .69487 .16942 Mtetra
.838 .952 .891 r
.69487 .16942 .69829 .17154 .70575 .16612 .70231 .163 Mtetra
.839 .904 .883 r
.70231 .163 .70575 .16612 .71323 .1607 .70974 .15657 Mtetra
.828 .853 .866 r
.70974 .15657 .71323 .1607 .72071 .15526 .71718 .15013 Mtetra
.236 .573 .941 r
.0424 .38955 .047 .39356 .05247 .39488 .0479 .39069 Mtetra
.252 .571 .94 r
.0479 .39069 .05247 .39488 .05796 .3962 .05341 .39183 Mtetra
.267 .569 .937 r
.05341 .39183 .05796 .3962 .06348 .39752 .05896 .39297 Mtetra
.282 .567 .934 r
.05896 .39297 .06348 .39752 .06903 .39884 .06453 .3941 Mtetra
.296 .565 .931 r
.06453 .3941 .06903 .39884 .0746 .40015 .07013 .39523 Mtetra
.31 .562 .926 r
.07013 .39523 .0746 .40015 .0802 .40144 .07575 .39635 Mtetra
.323 .56 .922 r
.07575 .39635 .0802 .40144 .08583 .40272 .08141 .39745 Mtetra
.336 .557 .917 r
.08141 .39745 .08583 .40272 .09149 .40398 .08709 .39853 Mtetra
.349 .555 .911 r
.08709 .39853 .09149 .40398 .09718 .40522 .0928 .39959 Mtetra
.36 .552 .906 r
.0928 .39959 .09718 .40522 .10289 .40644 .09854 .40062 Mtetra
.372 .55 .9 r
.09854 .40062 .10289 .40644 .10864 .40762 .10431 .40162 Mtetra
.383 .548 .894 r
.10431 .40162 .10864 .40762 .11442 .40877 .11011 .40259 Mtetra
.393 .546 .888 r
.11011 .40259 .11442 .40877 .12024 .40988 .11595 .40353 Mtetra
.403 .543 .882 r
.11595 .40353 .12024 .40988 .12608 .41095 .12181 .40442 Mtetra
.413 .542 .876 r
.12181 .40442 .12608 .41095 .13196 .41197 .1277 .40528 Mtetra
.422 .54 .871 r
.1277 .40528 .13196 .41197 .13786 .41295 .13363 .40608 Mtetra
.431 .538 .865 r
.13363 .40608 .13786 .41295 .14381 .41388 .13959 .40684 Mtetra
.439 .536 .859 r
.13959 .40684 .14381 .41388 .14978 .41475 .14558 .40754 Mtetra
.448 .535 .854 r
.14558 .40754 .14978 .41475 .15579 .41556 .15161 .40819 Mtetra
.455 .534 .848 r
.15161 .40819 .15579 .41556 .16183 .41631 .15767 .40877 Mtetra
.463 .533 .843 r
.15767 .40877 .16183 .41631 .16791 .41699 .16376 .4093 Mtetra
.47 .532 .838 r
.16376 .4093 .16791 .41699 .17402 .4176 .16988 .40975 Mtetra
.478 .531 .833 r
.16988 .40975 .17402 .4176 .18016 .41814 .17604 .41014 Mtetra
.484 .53 .829 r
.17604 .41014 .18016 .41814 .18634 .41861 .18223 .41045 Mtetra
.491 .53 .824 r
.18223 .41045 .18634 .41861 .19255 .41899 .18845 .41069 Mtetra
.497 .529 .82 r
.18845 .41069 .19255 .41899 .1988 .41929 .19471 .41085 Mtetra
.504 .529 .816 r
.19471 .41085 .1988 .41929 .20508 .41951 .201 .41093 Mtetra
.51 .529 .812 r
.201 .41093 .20508 .41951 .21139 .41964 .20733 .41092 Mtetra
.516 .529 .808 r
.20733 .41092 .21139 .41964 .21774 .41967 .21368 .41082 Mtetra
.521 .529 .804 r
.21368 .41082 .21774 .41967 .22413 .41962 .22008 .41064 Mtetra
.527 .529 .801 r
.22008 .41064 .22413 .41962 .23054 .41946 .2265 .41036 Mtetra
.532 .529 .798 r
.2265 .41036 .23054 .41946 .237 .4192 .23296 .40999 Mtetra
.538 .53 .794 r
.23296 .40999 .237 .4192 .24348 .41885 .23945 .40951 Mtetra
.543 .531 .792 r
.23945 .40951 .24348 .41885 .25 .41838 .24597 .40894 Mtetra
.548 .531 .789 r
.24597 .40894 .25 .41838 .25655 .41781 .25253 .40827 Mtetra
.553 .532 .786 r
.25253 .40827 .25655 .41781 .26313 .41713 .25912 .40749 Mtetra
.558 .533 .783 r
.25912 .40749 .26313 .41713 .26975 .41633 .26573 .4066 Mtetra
.562 .534 .781 r
.26573 .4066 .26975 .41633 .27639 .41543 .27238 .40561 Mtetra
.567 .535 .779 r
.27238 .40561 .27639 .41543 .28307 .4144 .27907 .4045 Mtetra
.572 .536 .777 r
.27907 .4045 .28307 .4144 .28978 .41326 .28578 .40329 Mtetra
.576 .537 .775 r
.28578 .40329 .28978 .41326 .29652 .412 .29252 .40195 Mtetra
.581 .539 .773 r
.29252 .40195 .29652 .412 .30329 .41062 .29929 .40051 Mtetra
.585 .54 .771 r
.29929 .40051 .30329 .41062 .31009 .40911 .30609 .39895 Mtetra
.589 .542 .77 r
.30609 .39895 .31009 .40911 .31692 .40749 .31292 .39727 Mtetra
.594 .544 .768 r
.31292 .39727 .31692 .40749 .32377 .40573 .31977 .39547 Mtetra
.598 .545 .767 r
.31977 .39547 .32377 .40573 .33066 .40386 .32666 .39355 Mtetra
.602 .547 .766 r
.32666 .39355 .33066 .40386 .33757 .40185 .33357 .39151 Mtetra
.606 .549 .764 r
.33357 .39151 .33757 .40185 .34451 .39972 .34051 .38935 Mtetra
.61 .551 .763 r
.34051 .38935 .34451 .39972 .35147 .39746 .34747 .38707 Mtetra
.614 .553 .763 r
.34747 .38707 .35147 .39746 .35846 .39507 .35446 .38466 Mtetra
.618 .556 .762 r
.35446 .38466 .35846 .39507 .36547 .39255 .36147 .38214 Mtetra
.622 .558 .761 r
.36147 .38214 .36547 .39255 .37251 .38991 .3685 .37949 Mtetra
.626 .56 .76 r
.3685 .37949 .37251 .38991 .37957 .38713 .37556 .37672 Mtetra
.63 .563 .76 r
.37556 .37672 .37957 .38713 .38665 .38423 .38264 .37383 Mtetra
.634 .565 .76 r
.38264 .37383 .38665 .38423 .39376 .3812 .38974 .37082 Mtetra
.638 .568 .759 r
.38974 .37082 .39376 .3812 .40088 .37805 .39687 .36768 Mtetra
.642 .571 .759 r
.39687 .36768 .40088 .37805 .40803 .37476 .40401 .36443 Mtetra
.646 .574 .759 r
.40401 .36443 .40803 .37476 .41519 .37135 .41117 .36105 Mtetra
.65 .576 .759 r
.41117 .36105 .41519 .37135 .42237 .36782 .41835 .35756 Mtetra
.654 .58 .759 r
.41835 .35756 .42237 .36782 .42957 .36416 .42555 .35395 Mtetra
.657 .583 .76 r
.42555 .35395 .42957 .36416 .43679 .36038 .43277 .35022 Mtetra
.661 .586 .76 r
.43277 .35022 .43679 .36038 .44402 .35648 .44 .34638 Mtetra
.665 .589 .76 r
.44 .34638 .44402 .35648 .45127 .35246 .44725 .34242 Mtetra
.669 .593 .761 r
.44725 .34242 .45127 .35246 .45853 .34832 .45451 .33835 Mtetra
.673 .596 .761 r
.45451 .33835 .45853 .34832 .46581 .34406 .46179 .33417 Mtetra
.677 .6 .762 r
.46179 .33417 .46581 .34406 .4731 .33969 .46908 .32989 Mtetra
.681 .604 .763 r
.46908 .32989 .4731 .33969 .4804 .33521 .47638 .32549 Mtetra
.684 .607 .764 r
.47638 .32549 .4804 .33521 .48771 .33062 .4837 .32099 Mtetra
.688 .611 .765 r
.4837 .32099 .48771 .33062 .49503 .32592 .49102 .31639 Mtetra
.692 .615 .766 r
.49102 .31639 .49503 .32592 .50237 .32112 .49836 .31169 Mtetra
.696 .62 .767 r
.49836 .31169 .50237 .32112 .50971 .31621 .50571 .30689 Mtetra
.7 .624 .768 r
.50571 .30689 .50971 .31621 .51707 .31121 .51307 .30199 Mtetra
.704 .628 .77 r
.51307 .30199 .51707 .31121 .52443 .3061 .52043 .297 Mtetra
.708 .633 .771 r
.52043 .297 .52443 .3061 .53179 .30091 .52781 .29193 Mtetra
.712 .638 .773 r
.52781 .29193 .53179 .30091 .53917 .29562 .53519 .28676 Mtetra
.715 .642 .775 r
.53519 .28676 .53917 .29562 .54655 .29024 .54258 .28151 Mtetra
.719 .647 .777 r
.54258 .28151 .54655 .29024 .55394 .28478 .54997 .27618 Mtetra
.723 .652 .779 r
.54997 .27618 .55394 .28478 .56133 .27923 .55738 .27077 Mtetra
.727 .658 .781 r
.55738 .27077 .56133 .27923 .56873 .27361 .56478 .26529 Mtetra
.731 .663 .783 r
.56478 .26529 .56873 .27361 .57613 .26791 .5722 .25973 Mtetra
.735 .669 .785 r
.5722 .25973 .57613 .26791 .58354 .26214 .57961 .2541 Mtetra
.739 .674 .787 r
.57961 .2541 .58354 .26214 .59095 .2563 .58704 .24841 Mtetra
.743 .68 .79 r
.58704 .24841 .59095 .2563 .59836 .2504 .59446 .24266 Mtetra
.747 .686 .792 r
.59446 .24266 .59836 .2504 .60577 .24444 .60189 .23685 Mtetra
.751 .692 .795 r
.60189 .23685 .60577 .24444 .61319 .23841 .60932 .23098 Mtetra
.755 .698 .798 r
.60932 .23098 .61319 .23841 .62061 .23234 .61676 .22506 Mtetra
.759 .705 .801 r
.61676 .22506 .62061 .23234 .62803 .22621 .6242 .21909 Mtetra
.763 .711 .804 r
.6242 .21909 .62803 .22621 .63545 .22004 .63164 .21308 Mtetra
.767 .718 .807 r
.63164 .21308 .63545 .22004 .64288 .21382 .63908 .20702 Mtetra
.771 .725 .81 r
.63908 .20702 .64288 .21382 .6503 .20757 .64653 .20093 Mtetra
.775 .732 .814 r
.64653 .20093 .6503 .20757 .65773 .20128 .65398 .1948 Mtetra
.779 .74 .817 r
.65398 .1948 .65773 .20128 .66515 .19495 .66142 .18864 Mtetra
.782 .747 .821 r
.66142 .18864 .66515 .19495 .67258 .1886 .66888 .18246 Mtetra
.786 .755 .824 r
.66888 .18246 .67258 .1886 .68001 .18223 .67633 .17625 Mtetra
.79 .762 .828 r
.67633 .17625 .68001 .18223 .68744 .17583 .68379 .17002 Mtetra
.793 .77 .832 r
.68379 .17002 .68744 .17583 .69487 .16942 .69124 .16377 Mtetra
.797 .778 .836 r
.69124 .16377 .69487 .16942 .70231 .163 .6987 .15751 Mtetra
.8 .787 .84 r
.6987 .15751 .70231 .163 .70974 .15657 .70617 .15124 Mtetra
.803 .795 .844 r
.70617 .15124 .70974 .15657 .71718 .15013 .71363 .14497 Mtetra
.446 .679 .963 r
.03778 .38552 .0424 .38955 .0479 .39069 .04346 .38541 Mtetra
.484 .628 .915 r
.04346 .38541 .0479 .39069 .05341 .39183 .04916 .38531 Mtetra
.504 .581 .866 r
.04916 .38531 .05341 .39183 .05896 .39297 .05489 .3852 Mtetra
.514 .543 .823 r
.05489 .3852 .05896 .39297 .06453 .3941 .06063 .38508 Mtetra
.52 .512 .788 r
.06063 .38508 .06453 .3941 .07013 .39523 .0664 .38496 Mtetra
.522 .486 .758 r
.0664 .38496 .07013 .39523 .07575 .39635 .0722 .38482 Mtetra
.524 .466 .733 r
.0722 .38482 .07575 .39635 .08141 .39745 .07801 .38467 Mtetra
.525 .448 .712 r
.07801 .38467 .08141 .39745 .08709 .39853 .08385 .38451 Mtetra
.525 .434 .694 r
.08385 .38451 .08709 .39853 .0928 .39959 .08971 .38432 Mtetra
.525 .422 .679 r
.08971 .38432 .0928 .39959 .09854 .40062 .0956 .38412 Mtetra
.525 .411 .666 r
.0956 .38412 .09854 .40062 .10431 .40162 .10151 .3839 Mtetra
.525 .402 .655 r
.10151 .3839 .10431 .40162 .11011 .40259 .10745 .38365 Mtetra
.525 .394 .645 r
.10745 .38365 .11011 .40259 .11595 .40353 .11341 .38338 Mtetra
.525 .388 .637 r
.11341 .38338 .11595 .40353 .12181 .40442 .1194 .38308 Mtetra
.525 .382 .629 r
.1194 .38308 .12181 .40442 .1277 .40528 .12541 .38274 Mtetra
.525 .376 .622 r
.12541 .38274 .1277 .40528 .13363 .40608 .13145 .38238 Mtetra
.524 .372 .616 r
.13145 .38238 .13363 .40608 .13959 .40684 .13752 .38198 Mtetra
.524 .368 .611 r
.13752 .38198 .13959 .40684 .14558 .40754 .14361 .38154 Mtetra
.524 .364 .606 r
.14361 .38154 .14558 .40754 .15161 .40819 .14973 .38107 Mtetra
.524 .361 .601 r
.14973 .38107 .15161 .40819 .15767 .40877 .15587 .38055 Mtetra
.525 .358 .597 r
.15587 .38055 .15767 .40877 .16376 .4093 .16204 .38 Mtetra
.525 .355 .594 r
.16204 .38 .16376 .4093 .16988 .40975 .16824 .37939 Mtetra
.525 .353 .59 r
.16824 .37939 .16988 .40975 .17604 .41014 .17446 .37874 Mtetra
.525 .351 .587 r
.17446 .37874 .17604 .41014 .18223 .41045 .18071 .37805 Mtetra
.525 .349 .584 r
.18071 .37805 .18223 .41045 .18845 .41069 .18699 .3773 Mtetra
.525 .347 .582 r
.18699 .3773 .18845 .41069 .19471 .41085 .1933 .3765 Mtetra
.525 .345 .58 r
.1933 .3765 .19471 .41085 .201 .41093 .19963 .37565 Mtetra
.526 .344 .577 r
.19963 .37565 .201 .41093 .20733 .41092 .20599 .37474 Mtetra
.526 .343 .575 r
.20599 .37474 .20733 .41092 .21368 .41082 .21237 .37377 Mtetra
.526 .342 .574 r
.21237 .37377 .21368 .41082 .22008 .41064 .21879 .37275 Mtetra
.526 .341 .572 r
.21879 .37275 .22008 .41064 .2265 .41036 .22523 .37167 Mtetra
.527 .34 .571 r
.22523 .37167 .2265 .41036 .23296 .40999 .23169 .37052 Mtetra
.527 .339 .569 r
.23169 .37052 .23296 .40999 .23945 .40951 .23818 .36931 Mtetra
.527 .338 .568 r
.23818 .36931 .23945 .40951 .24597 .40894 .2447 .36804 Mtetra
.528 .338 .567 r
.2447 .36804 .24597 .40894 .25253 .40827 .25125 .3667 Mtetra
.528 .337 .566 r
.25125 .3667 .25253 .40827 .25912 .40749 .25782 .36529 Mtetra
.528 .337 .565 r
.25782 .36529 .25912 .40749 .26573 .4066 .26442 .36382 Mtetra
.529 .336 .564 r
.26442 .36382 .26573 .4066 .27238 .40561 .27104 .36228 Mtetra
.529 .336 .563 r
.27104 .36228 .27238 .40561 .27907 .4045 .27769 .36066 Mtetra
.53 .336 .562 r
.27769 .36066 .27907 .4045 .28578 .40329 .28436 .35898 Mtetra
.28436 .35898 .28578 .40329 .29252 .40195 .29106 .35722 Mtetra
.531 .336 .561 r
.29106 .35722 .29252 .40195 .29929 .40051 .29778 .35539 Mtetra
.29778 .35539 .29929 .40051 .30609 .39895 .30453 .35348 Mtetra
.532 .336 .561 r
.30453 .35348 .30609 .39895 .31292 .39727 .3113 .3515 Mtetra
.532 .336 .56 r
.3113 .3515 .31292 .39727 .31977 .39547 .3181 .34945 Mtetra
.533 .336 .56 r
.3181 .34945 .31977 .39547 .32666 .39355 .32492 .34731 Mtetra
.534 .337 .56 r
.32492 .34731 .32666 .39355 .33357 .39151 .33176 .34511 Mtetra
.33176 .34511 .33357 .39151 .34051 .38935 .33863 .34282 Mtetra
.535 .337 .56 r
.33863 .34282 .34051 .38935 .34747 .38707 .34551 .34046 Mtetra
.535 .338 .56 r
.34551 .34046 .34747 .38707 .35446 .38466 .35242 .33802 Mtetra
.536 .338 .56 r
.35242 .33802 .35446 .38466 .36147 .38214 .35935 .33551 Mtetra
.537 .339 .56 r
.35935 .33551 .36147 .38214 .3685 .37949 .36631 .33292 Mtetra
.538 .34 .56 r
.36631 .33292 .3685 .37949 .37556 .37672 .37328 .33025 Mtetra
.37328 .33025 .37556 .37672 .38264 .37383 .38028 .3275 Mtetra
.539 .341 .561 r
.38028 .3275 .38264 .37383 .38974 .37082 .38729 .32468 Mtetra
.54 .342 .561 r
.38729 .32468 .38974 .37082 .39687 .36768 .39432 .32177 Mtetra
.541 .343 .561 r
.39432 .32177 .39687 .36768 .40401 .36443 .40138 .3188 Mtetra
.542 .344 .562 r
.40138 .3188 .40401 .36443 .41117 .36105 .40845 .31574 Mtetra
.543 .345 .562 r
.40845 .31574 .41117 .36105 .41835 .35756 .41554 .31262 Mtetra
.544 .346 .563 r
.41554 .31262 .41835 .35756 .42555 .35395 .42265 .30941 Mtetra
.545 .347 .564 r
.42265 .30941 .42555 .35395 .43277 .35022 .42977 .30613 Mtetra
.546 .349 .565 r
.42977 .30613 .43277 .35022 .44 .34638 .43692 .30278 Mtetra
.547 .35 .566 r
.43692 .30278 .44 .34638 .44725 .34242 .44408 .29936 Mtetra
.548 .352 .567 r
.44408 .29936 .44725 .34242 .45451 .33835 .45125 .29586 Mtetra
.549 .353 .568 r
.45125 .29586 .45451 .33835 .46179 .33417 .45844 .2923 Mtetra
.551 .355 .569 r
.45844 .2923 .46179 .33417 .46908 .32989 .46565 .28866 Mtetra
.552 .357 .57 r
.46565 .28866 .46908 .32989 .47638 .32549 .47287 .28496 Mtetra
.553 .359 .571 r
.47287 .28496 .47638 .32549 .4837 .32099 .48011 .28118 Mtetra
.555 .361 .573 r
.48011 .28118 .4837 .32099 .49102 .31639 .48736 .27735 Mtetra
.556 .363 .574 r
.48736 .27735 .49102 .31639 .49836 .31169 .49463 .27344 Mtetra
.558 .366 .576 r
.49463 .27344 .49836 .31169 .50571 .30689 .50191 .26948 Mtetra
.56 .368 .578 r
.50191 .26948 .50571 .30689 .51307 .30199 .5092 .26545 Mtetra
.562 .371 .58 r
.5092 .26545 .51307 .30199 .52043 .297 .5165 .26136 Mtetra
.564 .374 .582 r
.5165 .26136 .52043 .297 .52781 .29193 .52382 .25721 Mtetra
.566 .377 .585 r
.52382 .25721 .52781 .29193 .53519 .28676 .53115 .253 Mtetra
.568 .38 .587 r
.53115 .253 .53519 .28676 .54258 .28151 .53849 .24874 Mtetra
.57 .384 .59 r
.53849 .24874 .54258 .28151 .54997 .27618 .54584 .24443 Mtetra
.573 .388 .593 r
.54584 .24443 .54997 .27618 .55738 .27077 .5532 .24006 Mtetra
.575 .392 .596 r
.5532 .24006 .55738 .27077 .56478 .26529 .56058 .23564 Mtetra
.578 .397 .6 r
.56058 .23564 .56478 .26529 .5722 .25973 .56796 .23117 Mtetra
.581 .402 .604 r
.56796 .23117 .5722 .25973 .57961 .2541 .57536 .22666 Mtetra
.585 .408 .608 r
.57536 .22666 .57961 .2541 .58704 .24841 .58276 .2221 Mtetra
.588 .414 .612 r
.58276 .2221 .58704 .24841 .59446 .24266 .59018 .2175 Mtetra
.592 .42 .617 r
.59018 .2175 .59446 .24266 .60189 .23685 .5976 .21286 Mtetra
.597 .427 .623 r
.5976 .21286 .60189 .23685 .60932 .23098 .60504 .20818 Mtetra
.601 .435 .629 r
.60504 .20818 .60932 .23098 .61676 .22506 .61248 .20346 Mtetra
.606 .444 .636 r
.61248 .20346 .61676 .22506 .6242 .21909 .61994 .19871 Mtetra
.612 .454 .644 r
.61994 .19871 .6242 .21909 .63164 .21308 .6274 .19393 Mtetra
.618 .465 .652 r
.6274 .19393 .63164 .21308 .63908 .20702 .63487 .18911 Mtetra
.625 .478 .662 r
.63487 .18911 .63908 .20702 .64653 .20093 .64235 .18427 Mtetra
.633 .492 .672 r
.64235 .18427 .64653 .20093 .65398 .1948 .64984 .1794 Mtetra
.642 .508 .685 r
.64984 .1794 .65398 .1948 .66142 .18864 .65733 .17451 Mtetra
.651 .527 .699 r
.65733 .17451 .66142 .18864 .66888 .18246 .66484 .1696 Mtetra
.662 .548 .715 r
.66484 .1696 .66888 .18246 .67633 .17625 .67236 .16467 Mtetra
.675 .573 .733 r
.67236 .16467 .67633 .17625 .68379 .17002 .67988 .15972 Mtetra
.689 .603 .755 r
.67988 .15972 .68379 .17002 .69124 .16377 .68741 .15475 Mtetra
.705 .639 .78 r
.68741 .15475 .69124 .16377 .6987 .15751 .69496 .14977 Mtetra
.723 .681 .809 r
.69496 .14977 .6987 .15751 .70617 .15124 .70251 .14478 Mtetra
.742 .731 .841 r
.70251 .14478 .70617 .15124 .71363 .14497 .71007 .13979 Mtetra
.643 .748 .926 r
.03314 .38147 .03778 .38552 .04346 .38541 .03911 .37945 Mtetra
.636 .66 .857 r
.03911 .37945 .04346 .38541 .04916 .38531 .0451 .37743 Mtetra
.622 .594 .8 r
.0451 .37743 .04916 .38531 .05489 .3852 .0511 .37541 Mtetra
.609 .545 .757 r
.0511 .37541 .05489 .3852 .06063 .38508 .05712 .37338 Mtetra
.598 .507 .723 r
.05712 .37338 .06063 .38508 .0664 .38496 .06316 .37134 Mtetra
.589 .479 .696 r
.06316 .37134 .0664 .38496 .0722 .38482 .06921 .3693 Mtetra
.581 .456 .674 r
.06921 .3693 .0722 .38482 .07801 .38467 .07528 .36725 Mtetra
.574 .437 .657 r
.07528 .36725 .07801 .38467 .08385 .38451 .08136 .36519 Mtetra
.568 .422 .642 r
.08136 .36519 .08385 .38451 .08971 .38432 .08745 .36313 Mtetra
.564 .409 .63 r
.08745 .36313 .08971 .38432 .0956 .38412 .09357 .36106 Mtetra
.559 .399 .62 r
.09357 .36106 .0956 .38412 .10151 .3839 .0997 .35898 Mtetra
.556 .389 .611 r
.0997 .35898 .10151 .3839 .10745 .38365 .10584 .3569 Mtetra
.553 .381 .603 r
.10584 .3569 .10745 .38365 .11341 .38338 .112 .35481 Mtetra
.55 .374 .596 r
.112 .35481 .11341 .38338 .1194 .38308 .11818 .35271 Mtetra
.547 .368 .59 r
.11818 .35271 .1194 .38308 .12541 .38274 .12437 .3506 Mtetra
.545 .363 .585 r
.12437 .3506 .12541 .38274 .13145 .38238 .13058 .34849 Mtetra
.543 .358 .58 r
.13058 .34849 .13145 .38238 .13752 .38198 .1368 .34637 Mtetra
.541 .354 .576 r
.1368 .34637 .13752 .38198 .14361 .38154 .14304 .34423 Mtetra
.54 .35 .572 r
.14304 .34423 .14361 .38154 .14973 .38107 .1493 .34209 Mtetra
.538 .347 .569 r
.1493 .34209 .14973 .38107 .15587 .38055 .15557 .33995 Mtetra
.537 .343 .566 r
.15557 .33995 .15587 .38055 .16204 .38 .16186 .33779 Mtetra
.536 .341 .563 r
.16186 .33779 .16204 .38 .16824 .37939 .16817 .33562 Mtetra
.535 .338 .56 r
.16817 .33562 .16824 .37939 .17446 .37874 .17449 .33344 Mtetra
.534 .336 .558 r
.17449 .33344 .17446 .37874 .18071 .37805 .18083 .33126 Mtetra
.533 .333 .556 r
.18083 .33126 .18071 .37805 .18699 .3773 .18719 .32906 Mtetra
.532 .332 .554 r
.18719 .32906 .18699 .3773 .1933 .3765 .19356 .32685 Mtetra
.531 .33 .552 r
.19356 .32685 .1933 .3765 .19963 .37565 .19995 .32464 Mtetra
.53 .328 .551 r
.19995 .32464 .19963 .37565 .20599 .37474 .20636 .32241 Mtetra
.53 .327 .549 r
.20636 .32241 .20599 .37474 .21237 .37377 .21278 .32017 Mtetra
.529 .325 .548 r
.21278 .32017 .21237 .37377 .21879 .37275 .21923 .31793 Mtetra
.529 .324 .546 r
.21923 .31793 .21879 .37275 .22523 .37167 .22568 .31567 Mtetra
.528 .323 .545 r
.22568 .31567 .22523 .37167 .23169 .37052 .23216 .3134 Mtetra
.528 .322 .544 r
.23216 .3134 .23169 .37052 .23818 .36931 .23865 .31112 Mtetra
.527 .321 .543 r
.23865 .31112 .23818 .36931 .2447 .36804 .24516 .30883 Mtetra
.527 .32 .542 r
.24516 .30883 .2447 .36804 .25125 .3667 .25168 .30653 Mtetra
.527 .319 .541 r
.25168 .30653 .25125 .3667 .25782 .36529 .25823 .30421 Mtetra
.526 .318 .541 r
.25823 .30421 .25782 .36529 .26442 .36382 .26479 .30189 Mtetra
.526 .318 .54 r
.26479 .30189 .26442 .36382 .27104 .36228 .27136 .29955 Mtetra
.526 .317 .539 r
.27136 .29955 .27104 .36228 .27769 .36066 .27796 .29721 Mtetra
.27796 .29721 .27769 .36066 .28436 .35898 .28457 .29485 Mtetra
.525 .316 .538 r
.28457 .29485 .28436 .35898 .29106 .35722 .2912 .29247 Mtetra
.2912 .29247 .29106 .35722 .29778 .35539 .29785 .29009 Mtetra
.525 .315 .538 r
.29785 .29009 .29778 .35539 .30453 .35348 .30451 .2877 Mtetra
.525 .315 .537 r
.30451 .2877 .30453 .35348 .3113 .3515 .31119 .28529 Mtetra
.31119 .28529 .3113 .3515 .3181 .34945 .31789 .28287 Mtetra
.525 .314 .537 r
.31789 .28287 .3181 .34945 .32492 .34731 .32461 .28044 Mtetra
.32461 .28044 .32492 .34731 .33176 .34511 .33135 .27799 Mtetra
.525 .314 .536 r
.33135 .27799 .33176 .34511 .33863 .34282 .3381 .27554 Mtetra
.3381 .27554 .33863 .34282 .34551 .34046 .34487 .27307 Mtetra
.34487 .27307 .34551 .34046 .35242 .33802 .35165 .27059 Mtetra
.35165 .27059 .35242 .33802 .35935 .33551 .35846 .26809 Mtetra
.35846 .26809 .35935 .33551 .36631 .33292 .36528 .26559 Mtetra
.36528 .26559 .36631 .33292 .37328 .33025 .37212 .26307 Mtetra
.525 .315 .537 r
.37212 .26307 .37328 .33025 .38028 .3275 .37898 .26054 Mtetra
.37898 .26054 .38028 .3275 .38729 .32468 .38586 .25799 Mtetra
.38586 .25799 .38729 .32468 .39432 .32177 .39275 .25544 Mtetra
.526 .315 .537 r
.39275 .25544 .39432 .32177 .40138 .3188 .39966 .25287 Mtetra
.526 .316 .538 r
.39966 .25287 .40138 .3188 .40845 .31574 .40659 .25029 Mtetra
.40659 .25029 .40845 .31574 .41554 .31262 .41354 .2477 Mtetra
.526 .317 .538 r
.41354 .2477 .41554 .31262 .42265 .30941 .4205 .24509 Mtetra
.527 .317 .539 r
.4205 .24509 .42265 .30941 .42977 .30613 .42749 .24247 Mtetra
.527 .318 .54 r
.42749 .24247 .42977 .30613 .43692 .30278 .43449 .23984 Mtetra
.527 .319 .54 r
.43449 .23984 .43692 .30278 .44408 .29936 .44151 .2372 Mtetra
.528 .319 .541 r
.44151 .2372 .44408 .29936 .45125 .29586 .44854 .23454 Mtetra
.528 .32 .542 r
.44854 .23454 .45125 .29586 .45844 .2923 .4556 .23188 Mtetra
.528 .321 .542 r
.4556 .23188 .45844 .2923 .46565 .28866 .46267 .2292 Mtetra
.529 .322 .543 r
.46267 .2292 .46565 .28866 .47287 .28496 .46976 .2265 Mtetra
.529 .323 .544 r
.46976 .2265 .47287 .28496 .48011 .28118 .47687 .2238 Mtetra
.53 .324 .545 r
.47687 .2238 .48011 .28118 .48736 .27735 .484 .22108 Mtetra
.531 .325 .547 r
.484 .22108 .48736 .27735 .49463 .27344 .49115 .21836 Mtetra
.531 .327 .548 r
.49115 .21836 .49463 .27344 .50191 .26948 .49831 .21562 Mtetra
.532 .328 .549 r
.49831 .21562 .50191 .26948 .5092 .26545 .50549 .21286 Mtetra
.533 .33 .551 r
.50549 .21286 .5092 .26545 .5165 .26136 .51269 .2101 Mtetra
.534 .332 .552 r
.51269 .2101 .5165 .26136 .52382 .25721 .51991 .20733 Mtetra
.534 .333 .554 r
.51991 .20733 .52382 .25721 .53115 .253 .52715 .20454 Mtetra
.535 .336 .556 r
.52715 .20454 .53115 .253 .53849 .24874 .53441 .20174 Mtetra
.537 .338 .558 r
.53441 .20174 .53849 .24874 .54584 .24443 .54168 .19894 Mtetra
.538 .34 .561 r
.54168 .19894 .54584 .24443 .5532 .24006 .54897 .19612 Mtetra
.539 .343 .563 r
.54897 .19612 .5532 .24006 .56058 .23564 .55628 .19328 Mtetra
.54 .346 .566 r
.55628 .19328 .56058 .23564 .56796 .23117 .56361 .19044 Mtetra
.542 .349 .569 r
.56361 .19044 .56796 .23117 .57536 .22666 .57096 .18759 Mtetra
.544 .353 .573 r
.57096 .18759 .57536 .22666 .58276 .2221 .57833 .18473 Mtetra
.545 .357 .576 r
.57833 .18473 .58276 .2221 .59018 .2175 .58572 .18185 Mtetra
.547 .361 .581 r
.58572 .18185 .59018 .2175 .5976 .21286 .59312 .17897 Mtetra
.55 .366 .585 r
.59312 .17897 .5976 .21286 .60504 .20818 .60054 .17608 Mtetra
.552 .372 .591 r
.60054 .17608 .60504 .20818 .61248 .20346 .60799 .17317 Mtetra
.555 .378 .597 r
.60799 .17317 .61248 .20346 .61994 .19871 .61545 .17026 Mtetra
.558 .385 .603 r
.61545 .17026 .61994 .19871 .6274 .19393 .62293 .16734 Mtetra
.562 .394 .611 r
.62293 .16734 .6274 .19393 .63487 .18911 .63043 .1644 Mtetra
.566 .403 .62 r
.63043 .1644 .63487 .18911 .64235 .18427 .63795 .16146 Mtetra
.571 .414 .63 r
.63795 .16146 .64235 .18427 .64984 .1794 .64548 .15851 Mtetra
.576 .427 .642 r
.64548 .15851 .64984 .1794 .65733 .17451 .65304 .15555 Mtetra
.583 .443 .657 r
.65304 .15555 .65733 .17451 .66484 .1696 .66062 .15258 Mtetra
.59 .462 .674 r
.66062 .15258 .66484 .1696 .67236 .16467 .66821 .1496 Mtetra
.599 .485 .695 r
.66821 .1496 .67236 .16467 .67988 .15972 .67583 .14661 Mtetra
.61 .514 .721 r
.67583 .14661 .67988 .15972 .68741 .15475 .68346 .14361 Mtetra
.623 .552 .754 r
.68346 .14361 .68741 .15475 .69496 .14977 .69112 .14061 Mtetra
.638 .602 .796 r
.69112 .14061 .69496 .14977 .70251 .14478 .69879 .1376 Mtetra
.654 .668 .851 r
.69879 .1376 .70251 .14478 .71007 .13979 .70649 .13458 Mtetra
.747 .767 .869 r
.02847 .3774 .03314 .38147 .03911 .37945 .03475 .37341 Mtetra
.72 .686 .817 r
.03475 .37341 .03911 .37945 .0451 .37743 .04105 .36942 Mtetra
.694 .623 .773 r
.04105 .36942 .0451 .37743 .0511 .37541 .04734 .36543 Mtetra
.672 .575 .738 r
.04734 .36543 .0511 .37541 .05712 .37338 .05365 .36144 Mtetra
.654 .538 .71 r
.05365 .36144 .05712 .37338 .06316 .37134 .05996 .35745 Mtetra
.639 .508 .687 r
.05996 .35745 .06316 .37134 .06921 .3693 .06628 .35346 Mtetra
.626 .484 .668 r
.06628 .35346 .06921 .3693 .07528 .36725 .07261 .34948 Mtetra
.616 .464 .653 r
.07261 .34948 .07528 .36725 .08136 .36519 .07894 .34551 Mtetra
.606 .447 .639 r
.07894 .34551 .08136 .36519 .08745 .36313 .08528 .34154 Mtetra
.599 .433 .628 r
.08528 .34154 .08745 .36313 .09357 .36106 .09163 .33759 Mtetra
.592 .42 .618 r
.09163 .33759 .09357 .36106 .0997 .35898 .09798 .33364 Mtetra
.586 .41 .61 r
.09798 .33364 .0997 .35898 .10584 .3569 .10434 .32971 Mtetra
.581 .401 .603 r
.10434 .32971 .10584 .3569 .112 .35481 .1107 .3258 Mtetra
.576 .393 .596 r
.1107 .3258 .112 .35481 .11818 .35271 .11707 .3219 Mtetra
.572 .385 .59 r
.11707 .3219 .11818 .35271 .12437 .3506 .12345 .31803 Mtetra
.568 .379 .585 r
.12345 .31803 .12437 .3506 .13058 .34849 .12983 .31417 Mtetra
.565 .373 .58 r
.12983 .31417 .13058 .34849 .1368 .34637 .13622 .31033 Mtetra
.561 .368 .576 r
.13622 .31033 .1368 .34637 .14304 .34423 .14261 .30652 Mtetra
.559 .363 .573 r
.14261 .30652 .14304 .34423 .1493 .34209 .14901 .30273 Mtetra
.556 .359 .569 r
.14901 .30273 .1493 .34209 .15557 .33995 .15541 .29897 Mtetra
.554 .355 .566 r
.15541 .29897 .15557 .33995 .16186 .33779 .16182 .29523 Mtetra
.552 .352 .563 r
.16182 .29523 .16186 .33779 .16817 .33562 .16824 .29153 Mtetra
.549 .348 .561 r
.16824 .29153 .16817 .33562 .17449 .33344 .17466 .28785 Mtetra
.548 .345 .558 r
.17466 .28785 .17449 .33344 .18083 .33126 .18109 .2842 Mtetra
.546 .343 .556 r
.18109 .2842 .18083 .33126 .18719 .32906 .18753 .28059 Mtetra
.544 .34 .554 r
.18753 .28059 .18719 .32906 .19356 .32685 .19397 .27701 Mtetra
.543 .338 .552 r
.19397 .27701 .19356 .32685 .19995 .32464 .20042 .27347 Mtetra
.541 .336 .551 r
.20042 .27347 .19995 .32464 .20636 .32241 .20687 .26996 Mtetra
.54 .334 .549 r
.20687 .26996 .20636 .32241 .21278 .32017 .21333 .26649 Mtetra
.539 .332 .548 r
.21333 .26649 .21278 .32017 .21923 .31793 .2198 .26306 Mtetra
.538 .33 .546 r
.2198 .26306 .21923 .31793 .22568 .31567 .22628 .25966 Mtetra
.536 .328 .545 r
.22628 .25966 .22568 .31567 .23216 .3134 .23276 .25631 Mtetra
.535 .327 .544 r
.23276 .25631 .23216 .3134 .23865 .31112 .23925 .253 Mtetra
.534 .325 .543 r
.23925 .253 .23865 .31112 .24516 .30883 .24575 .24973 Mtetra
.533 .324 .542 r
.24575 .24973 .24516 .30883 .25168 .30653 .25225 .2465 Mtetra
.533 .323 .541 r
.25225 .2465 .25168 .30653 .25823 .30421 .25877 .24331 Mtetra
.532 .322 .54 r
.25877 .24331 .25823 .30421 .26479 .30189 .26529 .24017 Mtetra
.531 .321 .539 r
.26529 .24017 .26479 .30189 .27136 .29955 .27182 .23708 Mtetra
.53 .32 .539 r
.27182 .23708 .27136 .29955 .27796 .29721 .27836 .23403 Mtetra
.53 .319 .538 r
.27836 .23403 .27796 .29721 .28457 .29485 .28491 .23103 Mtetra
.529 .318 .538 r
.28491 .23103 .28457 .29485 .2912 .29247 .29147 .22807 Mtetra
.528 .317 .537 r
.29147 .22807 .2912 .29247 .29785 .29009 .29804 .22516 Mtetra
.528 .316 .537 r
.29804 .22516 .29785 .29009 .30451 .2877 .30463 .2223 Mtetra
.527 .316 .536 r
.30463 .2223 .30451 .2877 .31119 .28529 .31122 .21948 Mtetra
.526 .315 .536 r
.31122 .21948 .31119 .28529 .31789 .28287 .31782 .21672 Mtetra
.526 .314 .536 r
.31782 .21672 .31789 .28287 .32461 .28044 .32444 .214 Mtetra
.525 .314 .535 r
.32444 .214 .32461 .28044 .33135 .27799 .33106 .21133 Mtetra
.525 .313 .535 r
.33106 .21133 .33135 .27799 .3381 .27554 .3377 .20871 Mtetra
.3377 .20871 .3381 .27554 .34487 .27307 .34435 .20614 Mtetra
.524 .313 .535 r
.34435 .20614 .34487 .27307 .35165 .27059 .35102 .20362 Mtetra
.524 .312 .535 r
.35102 .20362 .35165 .27059 .35846 .26809 .3577 .20115 Mtetra
.523 .312 .535 r
.3577 .20115 .35846 .26809 .36528 .26559 .36439 .19873 Mtetra
.36439 .19873 .36528 .26559 .37212 .26307 .3711 .19636 Mtetra
.3711 .19636 .37212 .26307 .37898 .26054 .37782 .19403 Mtetra
.522 .312 .535 r
.37782 .19403 .37898 .26054 .38586 .25799 .38456 .19176 Mtetra
.38456 .19176 .38586 .25799 .39275 .25544 .39131 .18953 Mtetra
.39131 .18953 .39275 .25544 .39966 .25287 .39808 .18736 Mtetra
.522 .312 .536 r
.39808 .18736 .39966 .25287 .40659 .25029 .40487 .18523 Mtetra
.521 .312 .536 r
.40487 .18523 .40659 .25029 .41354 .2477 .41167 .18315 Mtetra
.521 .312 .537 r
.41167 .18315 .41354 .2477 .4205 .24509 .41849 .18111 Mtetra
.41849 .18111 .4205 .24509 .42749 .24247 .42533 .17913 Mtetra
.42533 .17913 .42749 .24247 .43449 .23984 .43219 .17719 Mtetra
.521 .313 .538 r
.43219 .17719 .43449 .23984 .44151 .2372 .43907 .1753 Mtetra
.521 .313 .539 r
.43907 .1753 .44151 .2372 .44854 .23454 .44597 .17345 Mtetra
.52 .313 .539 r
.44597 .17345 .44854 .23454 .4556 .23188 .45288 .17165 Mtetra
.52 .314 .54 r
.45288 .17165 .4556 .23188 .46267 .2292 .45982 .16989 Mtetra
.52 .314 .541 r
.45982 .16989 .46267 .2292 .46976 .2265 .46678 .16817 Mtetra
.52 .315 .542 r
.46678 .16817 .46976 .2265 .47687 .2238 .47376 .1665 Mtetra
.52 .316 .543 r
.47376 .1665 .47687 .2238 .484 .22108 .48076 .16487 Mtetra
.52 .317 .544 r
.48076 .16487 .484 .22108 .49115 .21836 .48778 .16327 Mtetra
.52 .318 .545 r
.48778 .16327 .49115 .21836 .49831 .21562 .49483 .16172 Mtetra
.52 .319 .547 r
.49483 .16172 .49831 .21562 .50549 .21286 .5019 .16021 Mtetra
.521 .32 .548 r
.5019 .16021 .50549 .21286 .51269 .2101 .50899 .15874 Mtetra
.521 .321 .55 r
.50899 .15874 .51269 .2101 .51991 .20733 .51611 .1573 Mtetra
.521 .322 .552 r
.51611 .1573 .51991 .20733 .52715 .20454 .52325 .1559 Mtetra
.521 .324 .553 r
.52325 .1559 .52715 .20454 .53441 .20174 .53041 .15453 Mtetra
.521 .325 .556 r
.53041 .15453 .53441 .20174 .54168 .19894 .5376 .1532 Mtetra
.522 .327 .558 r
.5376 .1532 .54168 .19894 .54897 .19612 .54482 .15189 Mtetra
.522 .329 .56 r
.54482 .15189 .54897 .19612 .55628 .19328 .55206 .15062 Mtetra
.523 .332 .563 r
.55206 .15062 .55628 .19328 .56361 .19044 .55933 .14938 Mtetra
.523 .334 .566 r
.55933 .14938 .56361 .19044 .57096 .18759 .56663 .14817 Mtetra
.524 .337 .57 r
.56663 .14817 .57096 .18759 .57833 .18473 .57395 .14698 Mtetra
.524 .34 .573 r
.57395 .14698 .57833 .18473 .58572 .18185 .5813 .14582 Mtetra
.525 .344 .578 r
.5813 .14582 .58572 .18185 .59312 .17897 .58868 .14468 Mtetra
.526 .348 .582 r
.58868 .14468 .59312 .17897 .60054 .17608 .59609 .14356 Mtetra
.527 .352 .588 r
.59609 .14356 .60054 .17608 .60799 .17317 .60352 .14247 Mtetra
.528 .357 .594 r
.60352 .14247 .60799 .17317 .61545 .17026 .61099 .14139 Mtetra
.529 .363 .6 r
.61099 .14139 .61545 .17026 .62293 .16734 .61848 .14033 Mtetra
.531 .37 .608 r
.61848 .14033 .62293 .16734 .63043 .1644 .626 .13929 Mtetra
.532 .378 .617 r
.626 .13929 .63043 .1644 .63795 .16146 .63355 .13826 Mtetra
.534 .387 .628 r
.63355 .13826 .63795 .16146 .64548 .15851 .64114 .13724 Mtetra
.536 .398 .64 r
.64114 .13724 .64548 .15851 .65304 .15555 .64875 .13623 Mtetra
.539 .412 .655 r
.64875 .13623 .65304 .15555 .66062 .15258 .65639 .13524 Mtetra
.541 .428 .673 r
.65639 .13524 .66062 .15258 .66821 .1496 .66406 .13425 Mtetra
.545 .448 .696 r
.66406 .13425 .66821 .1496 .67583 .14661 .67176 .13326 Mtetra
.548 .474 .724 r
.67176 .13326 .67583 .14661 .68346 .14361 .6795 .13228 Mtetra
.551 .507 .76 r
.6795 .13228 .68346 .14361 .69112 .14061 .68726 .1313 Mtetra
.553 .552 .807 r
.68726 .1313 .69112 .14061 .69879 .1376 .69506 .13032 Mtetra
.55 .613 .868 r
.69506 .13032 .69879 .1376 .70649 .13458 .70289 .12934 Mtetra
.791 .769 .833 r
.02379 .37331 .02847 .3774 .03475 .37341 .0303 .36792 Mtetra
.768 .716 .803 r
.0303 .36792 .03475 .37341 .04105 .36942 .03681 .36253 Mtetra
.746 .67 .776 r
.03681 .36253 .04105 .36942 .04734 .36543 .04332 .35714 Mtetra
.727 .632 .752 r
.04332 .35714 .04734 .36543 .05365 .36144 .04984 .35176 Mtetra
.709 .6 .731 r
.04984 .35176 .05365 .36144 .05996 .35745 .05636 .34638 Mtetra
.694 .572 .713 r
.05636 .34638 .05996 .35745 .06628 .35346 .06287 .34103 Mtetra
.68 .548 .697 r
.06287 .34103 .06628 .35346 .07261 .34948 .06939 .33568 Mtetra
.668 .527 .683 r
.06939 .33568 .07261 .34948 .07894 .34551 .07591 .33036 Mtetra
.658 .509 .671 r
.07591 .33036 .07894 .34551 .08528 .34154 .08242 .32506 Mtetra
.648 .494 .66 r
.08242 .32506 .08528 .34154 .09163 .33759 .08894 .31979 Mtetra
.639 .48 .65 r
.08894 .31979 .09163 .33759 .09798 .33364 .09545 .31454 Mtetra
.631 .467 .642 r
.09545 .31454 .09798 .33364 .10434 .32971 .10197 .30933 Mtetra
.624 .456 .634 r
.10197 .30933 .10434 .32971 .1107 .3258 .10848 .30415 Mtetra
.618 .446 .627 r
.10848 .30415 .1107 .3258 .11707 .3219 .11499 .299 Mtetra
.612 .437 .621 r
.11499 .299 .11707 .3219 .12345 .31803 .1215 .2939 Mtetra
.607 .429 .615 r
.1215 .2939 .12345 .31803 .12983 .31417 .12801 .28883 Mtetra
.602 .421 .61 r
.12801 .28883 .12983 .31417 .13622 .31033 .13451 .28381 Mtetra
.597 .414 .605 r
.13451 .28381 .13622 .31033 .14261 .30652 .14102 .27884 Mtetra
.593 .408 .6 r
.14102 .27884 .14261 .30652 .14901 .30273 .14752 .27392 Mtetra
.589 .402 .596 r
.14752 .27392 .14901 .30273 .15541 .29897 .15402 .26905 Mtetra
.585 .397 .593 r
.15402 .26905 .15541 .29897 .16182 .29523 .16052 .26423 Mtetra
.582 .392 .589 r
.16052 .26423 .16182 .29523 .16824 .29153 .16702 .25947 Mtetra
.579 .387 .586 r
.16702 .25947 .16824 .29153 .17466 .28785 .17351 .25477 Mtetra
.576 .383 .583 r
.17351 .25477 .17466 .28785 .18109 .2842 .18001 .25013 Mtetra
.573 .379 .581 r
.18001 .25013 .18109 .2842 .18753 .28059 .1865 .24556 Mtetra
.57 .376 .578 r
.1865 .24556 .18753 .28059 .19397 .27701 .19299 .24104 Mtetra
.568 .372 .576 r
.19299 .24104 .19397 .27701 .20042 .27347 .19948 .2366 Mtetra
.565 .369 .574 r
.19948 .2366 .20042 .27347 .20687 .26996 .20598 .23222 Mtetra
.563 .366 .572 r
.20598 .23222 .20687 .26996 .21333 .26649 .21247 .22791 Mtetra
.561 .363 .57 r
.21247 .22791 .21333 .26649 .2198 .26306 .21896 .22368 Mtetra
.559 .36 .568 r
.21896 .22368 .2198 .26306 .22628 .25966 .22545 .21952 Mtetra
.557 .358 .566 r
.22545 .21952 .22628 .25966 .23276 .25631 .23194 .21543 Mtetra
.555 .355 .565 r
.23194 .21543 .23276 .25631 .23925 .253 .23843 .21142 Mtetra
.553 .353 .564 r
.23843 .21142 .23925 .253 .24575 .24973 .24492 .20749 Mtetra
.552 .351 .562 r
.24492 .20749 .24575 .24973 .25225 .2465 .25142 .20364 Mtetra
.55 .349 .561 r
.25142 .20364 .25225 .2465 .25877 .24331 .25792 .19987 Mtetra
.548 .347 .56 r
.25792 .19987 .25877 .24331 .26529 .24017 .26442 .19618 Mtetra
.547 .346 .559 r
.26442 .19618 .26529 .24017 .27182 .23708 .27092 .19258 Mtetra
.546 .344 .558 r
.27092 .19258 .27182 .23708 .27836 .23403 .27743 .18906 Mtetra
.544 .342 .557 r
.27743 .18906 .27836 .23403 .28491 .23103 .28394 .18562 Mtetra
.543 .341 .557 r
.28394 .18562 .28491 .23103 .29147 .22807 .29045 .18227 Mtetra
.542 .34 .556 r
.29045 .18227 .29147 .22807 .29804 .22516 .29697 .17901 Mtetra
.54 .338 .555 r
.29697 .17901 .29804 .22516 .30463 .2223 .3035 .17584 Mtetra
.539 .337 .555 r
.3035 .17584 .30463 .2223 .31122 .21948 .31003 .17275 Mtetra
.538 .336 .554 r
.31003 .17275 .31122 .21948 .31782 .21672 .31657 .16975 Mtetra
.537 .335 .554 r
.31657 .16975 .31782 .21672 .32444 .214 .32312 .16684 Mtetra
.536 .334 .554 r
.32312 .16684 .32444 .214 .33106 .21133 .32968 .16402 Mtetra
.535 .333 .553 r
.32968 .16402 .33106 .21133 .3377 .20871 .33624 .16129 Mtetra
.534 .332 .553 r
.33624 .16129 .3377 .20871 .34435 .20614 .34281 .15865 Mtetra
.533 .331 .553 r
.34281 .15865 .34435 .20614 .35102 .20362 .3494 .1561 Mtetra
.532 .331 .553 r
.3494 .1561 .35102 .20362 .3577 .20115 .35599 .15364 Mtetra
.531 .33 .553 r
.35599 .15364 .3577 .20115 .36439 .19873 .3626 .15127 Mtetra
.53 .329 .553 r
.3626 .15127 .36439 .19873 .3711 .19636 .36922 .149 Mtetra
.529 .329 .553 r
.36922 .149 .3711 .19636 .37782 .19403 .37585 .14681 Mtetra
.528 .328 .553 r
.37585 .14681 .37782 .19403 .38456 .19176 .3825 .14471 Mtetra
.3825 .14471 .38456 .19176 .39131 .18953 .38916 .1427 Mtetra
.527 .328 .553 r
.38916 .1427 .39131 .18953 .39808 .18736 .39583 .14078 Mtetra
.526 .327 .554 r
.39583 .14078 .39808 .18736 .40487 .18523 .40252 .13895 Mtetra
.525 .327 .554 r
.40252 .13895 .40487 .18523 .41167 .18315 .40923 .13721 Mtetra
.524 .327 .555 r
.40923 .13721 .41167 .18315 .41849 .18111 .41595 .13555 Mtetra
.41595 .13555 .41849 .18111 .42533 .17913 .4227 .13399 Mtetra
.523 .327 .556 r
.4227 .13399 .42533 .17913 .43219 .17719 .42946 .13251 Mtetra
.522 .327 .557 r
.42946 .13251 .43219 .17719 .43907 .1753 .43624 .13111 Mtetra
.43624 .13111 .43907 .1753 .44597 .17345 .44304 .1298 Mtetra
.521 .327 .558 r
.44304 .1298 .44597 .17345 .45288 .17165 .44986 .12857 Mtetra
.52 .327 .559 r
.44986 .12857 .45288 .17165 .45982 .16989 .45671 .12742 Mtetra
.52 .328 .56 r
.45671 .12742 .45982 .16989 .46678 .16817 .46357 .12636 Mtetra
.519 .328 .562 r
.46357 .12636 .46678 .16817 .47376 .1665 .47046 .12537 Mtetra
.519 .329 .563 r
.47046 .12537 .47376 .1665 .48076 .16487 .47738 .12447 Mtetra
.518 .329 .564 r
.47738 .12447 .48076 .16487 .48778 .16327 .48432 .12364 Mtetra
.517 .33 .566 r
.48432 .12364 .48778 .16327 .49483 .16172 .49128 .12288 Mtetra
.517 .331 .568 r
.49128 .12288 .49483 .16172 .5019 .16021 .49827 .1222 Mtetra
.516 .332 .57 r
.49827 .1222 .5019 .16021 .50899 .15874 .50529 .12159 Mtetra
.516 .333 .572 r
.50529 .12159 .50899 .15874 .51611 .1573 .51234 .12105 Mtetra
.515 .335 .574 r
.51234 .12105 .51611 .1573 .52325 .1559 .51941 .12059 Mtetra
.515 .336 .576 r
.51941 .12059 .52325 .1559 .53041 .15453 .52652 .12018 Mtetra
.514 .338 .579 r
.52652 .12018 .53041 .15453 .5376 .1532 .53365 .11985 Mtetra
.514 .339 .582 r
.53365 .11985 .5376 .1532 .54482 .15189 .54081 .11957 Mtetra
.513 .341 .585 r
.54081 .11957 .54482 .15189 .55206 .15062 .54801 .11936 Mtetra
.513 .344 .589 r
.54801 .11936 .55206 .15062 .55933 .14938 .55524 .11921 Mtetra
.513 .346 .593 r
.55524 .11921 .55933 .14938 .56663 .14817 .5625 .11911 Mtetra
.512 .349 .597 r
.5625 .11911 .56663 .14817 .57395 .14698 .56979 .11907 Mtetra
.512 .352 .602 r
.56979 .11907 .57395 .14698 .5813 .14582 .57711 .11907 Mtetra
.511 .356 .607 r
.57711 .11907 .5813 .14582 .58868 .14468 .58447 .11913 Mtetra
.511 .36 .613 r
.58447 .11913 .58868 .14468 .59609 .14356 .59187 .11924 Mtetra
.51 .365 .619 r
.59187 .11924 .59609 .14356 .60352 .14247 .5993 .11939 Mtetra
.509 .37 .627 r
.5993 .11939 .60352 .14247 .61099 .14139 .60676 .11958 Mtetra
.509 .376 .635 r
.60676 .11958 .61099 .14139 .61848 .14033 .61426 .11981 Mtetra
.508 .383 .644 r
.61426 .11981 .61848 .14033 .626 .13929 .6218 .12007 Mtetra
.507 .39 .655 r
.6218 .12007 .626 .13929 .63355 .13826 .62938 .12037 Mtetra
.506 .4 .667 r
.62938 .12037 .63355 .13826 .64114 .13724 .63699 .1207 Mtetra
.505 .41 .682 r
.63699 .1207 .64114 .13724 .64875 .13623 .64464 .12106 Mtetra
.503 .423 .698 r
.64464 .12106 .64875 .13623 .65639 .13524 .65233 .12144 Mtetra
.501 .438 .718 r
.65233 .12144 .65639 .13524 .66406 .13425 .66005 .12185 Mtetra
.497 .456 .742 r
.66005 .12185 .66406 .13425 .67176 .13326 .66782 .12227 Mtetra
.492 .478 .77 r
.66782 .12227 .67176 .13326 .6795 .13228 .67562 .12271 Mtetra
.484 .505 .804 r
.67562 .12271 .6795 .13228 .68726 .1313 .68346 .12316 Mtetra
.471 .539 .845 r
.68346 .12316 .68726 .1313 .69506 .13032 .69135 .12361 Mtetra
.448 .579 .892 r
.69135 .12361 .69506 .13032 .70289 .12934 .69927 .12408 Mtetra
.8 .769 .824 r
.01908 .36921 .02379 .37331 .0303 .36792 .02567 .36342 Mtetra
.794 .754 .816 r
.02567 .36342 .0303 .36792 .03681 .36253 .03225 .35764 Mtetra
.787 .739 .809 r
.03225 .35764 .03681 .36253 .04332 .35714 .03883 .35186 Mtetra
.781 .726 .802 r
.03883 .35186 .04332 .35714 .04984 .35176 .04542 .34608 Mtetra
.774 .713 .794 r
.04542 .34608 .04984 .35176 .05636 .34638 .052 .34033 Mtetra
.768 .7 .788 r
.052 .34033 .05636 .34638 .06287 .34103 .05858 .33459 Mtetra
.761 .688 .781 r
.05858 .33459 .06287 .34103 .06939 .33568 .06516 .32887 Mtetra
.755 .677 .775 r
.06516 .32887 .06939 .33568 .07591 .33036 .07174 .32317 Mtetra
.749 .666 .769 r
.07174 .32317 .07591 .33036 .08242 .32506 .07832 .3175 Mtetra
.743 .655 .763 r
.07832 .3175 .08242 .32506 .08894 .31979 .08489 .31186 Mtetra
.737 .645 .757 r
.08489 .31186 .08894 .31979 .09545 .31454 .09146 .30625 Mtetra
.732 .635 .752 r
.09146 .30625 .09545 .31454 .10197 .30933 .09802 .30067 Mtetra
.726 .626 .746 r
.09802 .30067 .10197 .30933 .10848 .30415 .10459 .29514 Mtetra
.72 .617 .742 r
.10459 .29514 .10848 .30415 .11499 .299 .11115 .28965 Mtetra
.715 .609 .737 r
.11115 .28965 .11499 .299 .1215 .2939 .1177 .28421 Mtetra
.71 .601 .732 r
.1177 .28421 .1215 .2939 .12801 .28883 .12426 .27881 Mtetra
.705 .593 .728 r
.12426 .27881 .12801 .28883 .13451 .28381 .1308 .27346 Mtetra
.7 .585 .724 r
.1308 .27346 .13451 .28381 .14102 .27884 .13735 .26817 Mtetra
.695 .578 .72 r
.13735 .26817 .14102 .27884 .14752 .27392 .14389 .26293 Mtetra
.69 .571 .716 r
.14389 .26293 .14752 .27392 .15402 .26905 .15042 .25776 Mtetra
.686 .565 .713 r
.15042 .25776 .15402 .26905 .16052 .26423 .15696 .25264 Mtetra
.681 .559 .709 r
.15696 .25264 .16052 .26423 .16702 .25947 .16349 .24759 Mtetra
.677 .552 .706 r
.16349 .24759 .16702 .25947 .17351 .25477 .17001 .24261 Mtetra
.673 .547 .703 r
.17001 .24261 .17351 .25477 .18001 .25013 .17653 .23769 Mtetra
.668 .541 .7 r
.17653 .23769 .18001 .25013 .1865 .24556 .18305 .23285 Mtetra
.664 .536 .698 r
.18305 .23285 .1865 .24556 .19299 .24104 .18957 .22808 Mtetra
.66 .53 .695 r
.18957 .22808 .19299 .24104 .19948 .2366 .19608 .22338 Mtetra
.656 .525 .693 r
.19608 .22338 .19948 .2366 .20598 .23222 .20259 .21876 Mtetra
.652 .521 .69 r
.20259 .21876 .20598 .23222 .21247 .22791 .2091 .21423 Mtetra
.649 .516 .688 r
.2091 .21423 .21247 .22791 .21896 .22368 .2156 .20977 Mtetra
.645 .512 .686 r
.2156 .20977 .21896 .22368 .22545 .21952 .2221 .2054 Mtetra
.641 .507 .684 r
.2221 .2054 .22545 .21952 .23194 .21543 .22861 .20111 Mtetra
.638 .503 .682 r
.22861 .20111 .23194 .21543 .23843 .21142 .23511 .1969 Mtetra
.634 .499 .681 r
.23511 .1969 .23843 .21142 .24492 .20749 .24161 .19279 Mtetra
.631 .496 .679 r
.24161 .19279 .24492 .20749 .25142 .20364 .24811 .18877 Mtetra
.628 .492 .678 r
.24811 .18877 .25142 .20364 .25792 .19987 .25461 .18483 Mtetra
.624 .489 .676 r
.25461 .18483 .25792 .19987 .26442 .19618 .26111 .18099 Mtetra
.621 .485 .675 r
.26111 .18099 .26442 .19618 .27092 .19258 .26762 .17724 Mtetra
.618 .482 .674 r
.26762 .17724 .27092 .19258 .27743 .18906 .27412 .17359 Mtetra
.615 .479 .673 r
.27412 .17359 .27743 .18906 .28394 .18562 .28063 .17003 Mtetra
.612 .476 .672 r
.28063 .17003 .28394 .18562 .29045 .18227 .28714 .16657 Mtetra
.609 .473 .671 r
.28714 .16657 .29045 .18227 .29697 .17901 .29366 .1632 Mtetra
.606 .47 .671 r
.29366 .1632 .29697 .17901 .3035 .17584 .30018 .15994 Mtetra
.603 .468 .67 r
.30018 .15994 .3035 .17584 .31003 .17275 .3067 .15677 Mtetra
.6 .465 .669 r
.3067 .15677 .31003 .17275 .31657 .16975 .31323 .1537 Mtetra
.597 .463 .669 r
.31323 .1537 .31657 .16975 .32312 .16684 .31977 .15073 Mtetra
.594 .461 .669 r
.31977 .15073 .32312 .16684 .32968 .16402 .32631 .14786 Mtetra
.591 .459 .669 r
.32631 .14786 .32968 .16402 .33624 .16129 .33287 .14509 Mtetra
.589 .457 .669 r
.33287 .14509 .33624 .16129 .34281 .15865 .33943 .14243 Mtetra
.586 .455 .669 r
.33943 .14243 .34281 .15865 .3494 .1561 .346 .13986 Mtetra
.583 .453 .669 r
.346 .13986 .3494 .1561 .35599 .15364 .35257 .1374 Mtetra
.581 .451 .669 r
.35257 .1374 .35599 .15364 .3626 .15127 .35917 .13504 Mtetra
.578 .45 .669 r
.35917 .13504 .3626 .15127 .36922 .149 .36577 .13277 Mtetra
.575 .448 .67 r
.36577 .13277 .36922 .149 .37585 .14681 .37238 .13061 Mtetra
.573 .447 .671 r
.37238 .13061 .37585 .14681 .3825 .14471 .37901 .12855 Mtetra
.57 .446 .671 r
.37901 .12855 .3825 .14471 .38916 .1427 .38565 .12659 Mtetra
.568 .445 .672 r
.38565 .12659 .38916 .1427 .39583 .14078 .39231 .12473 Mtetra
.565 .444 .673 r
.39231 .12473 .39583 .14078 .40252 .13895 .39898 .12297 Mtetra
.562 .443 .674 r
.39898 .12297 .40252 .13895 .40923 .13721 .40566 .12131 Mtetra
.56 .442 .675 r
.40566 .12131 .40923 .13721 .41595 .13555 .41237 .11975 Mtetra
.557 .441 .677 r
.41237 .11975 .41595 .13555 .4227 .13399 .41909 .11829 Mtetra
.555 .441 .678 r
.41909 .11829 .4227 .13399 .42946 .13251 .42583 .11692 Mtetra
.552 .441 .68 r
.42583 .11692 .42946 .13251 .43624 .13111 .4326 .11564 Mtetra
.55 .44 .682 r
.4326 .11564 .43624 .13111 .44304 .1298 .43938 .11447 Mtetra
.547 .44 .684 r
.43938 .11447 .44304 .1298 .44986 .12857 .44618 .11338 Mtetra
.545 .44 .686 r
.44618 .11338 .44986 .12857 .45671 .12742 .45301 .11239 Mtetra
.542 .44 .688 r
.45301 .11239 .45671 .12742 .46357 .12636 .45985 .11149 Mtetra
.54 .441 .691 r
.45985 .11149 .46357 .12636 .47046 .12537 .46673 .11068 Mtetra
.537 .441 .693 r
.46673 .11068 .47046 .12537 .47738 .12447 .47362 .10995 Mtetra
.535 .442 .696 r
.47362 .10995 .47738 .12447 .48432 .12364 .48055 .10932 Mtetra
.532 .443 .699 r
.48055 .10932 .48432 .12364 .49128 .12288 .4875 .10877 Mtetra
.53 .444 .703 r
.4875 .10877 .49128 .12288 .49827 .1222 .49447 .1083 Mtetra
.527 .445 .706 r
.49447 .1083 .49827 .1222 .50529 .12159 .50148 .10791 Mtetra
.524 .446 .71 r
.50148 .10791 .50529 .12159 .51234 .12105 .50851 .10761 Mtetra
.522 .448 .714 r
.50851 .10761 .51234 .12105 .51941 .12059 .51557 .10738 Mtetra
.519 .45 .718 r
.51557 .10738 .51941 .12059 .52652 .12018 .52266 .10723 Mtetra
.516 .452 .723 r
.52266 .10723 .52652 .12018 .53365 .11985 .52979 .10715 Mtetra
.513 .454 .727 r
.52979 .10715 .53365 .11985 .54081 .11957 .53694 .10714 Mtetra
.51 .457 .733 r
.53694 .10714 .54081 .11957 .54801 .11936 .54413 .1072 Mtetra
.507 .459 .738 r
.54413 .1072 .54801 .11936 .55524 .11921 .55135 .10733 Mtetra
.504 .462 .744 r
.55135 .10733 .55524 .11921 .5625 .11911 .55861 .10752 Mtetra
.501 .466 .75 r
.55861 .10752 .5625 .11911 .56979 .11907 .5659 .10778 Mtetra
.497 .47 .757 r
.5659 .10778 .56979 .11907 .57711 .11907 .57322 .10809 Mtetra
.494 .474 .764 r
.57322 .10809 .57711 .11907 .58447 .11913 .58058 .10847 Mtetra
.49 .478 .771 r
.58058 .10847 .58447 .11913 .59187 .11924 .58798 .10889 Mtetra
.486 .483 .779 r
.58798 .10889 .59187 .11924 .5993 .11939 .59541 .10937 Mtetra
.482 .488 .788 r
.59541 .10937 .5993 .11939 .60676 .11958 .60288 .10989 Mtetra
.477 .494 .797 r
.60288 .10989 .60676 .11958 .61426 .11981 .61039 .11046 Mtetra
.473 .5 .806 r
.61039 .11046 .61426 .11981 .6218 .12007 .61794 .11107 Mtetra
.467 .507 .816 r
.61794 .11107 .6218 .12007 .62938 .12037 .62553 .11172 Mtetra
.462 .515 .826 r
.62553 .11172 .62938 .12037 .63699 .1207 .63315 .11241 Mtetra
.456 .522 .838 r
.63315 .11241 .63699 .1207 .64464 .12106 .64082 .11313 Mtetra
.449 .531 .849 r
.64082 .11313 .64464 .12106 .65233 .12144 .64853 .11388 Mtetra
.441 .54 .861 r
.64853 .11388 .65233 .12144 .66005 .12185 .65627 .11465 Mtetra
.433 .549 .874 r
.65627 .11465 .66005 .12185 .66782 .12227 .66406 .11545 Mtetra
.423 .559 .887 r
.66406 .11545 .66782 .12227 .67562 .12271 .67189 .11626 Mtetra
.413 .57 .9 r
.67189 .11626 .67562 .12271 .68346 .12316 .67976 .1171 Mtetra
.401 .581 .913 r
.67976 .1171 .68346 .12316 .69135 .12361 .68768 .11794 Mtetra
.387 .592 .926 r
.68768 .11794 .69135 .12361 .69927 .12408 .69563 .11879 Mtetra
0 g
.68874 0 m
.96935 .42924 L
s
.96935 .42924 m
1 .6535 L
s
1 .6535 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.03716 .25514 m
0 .48963 L
s
0 .48963 m
.70298 .24544 L
s
.70298 .24544 m
.68874 0 L
s
.68874 0 m
.03716 .25514 L
s
.03716 .25514 m
.68874 0 L
s
.03716 .25514 m
.04196 .25962 L
s
gsave
.02757 .24618 -89.125 -17.7189 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.18558 .19702 m
.19014 .20174 L
s
gsave
.17646 .18758 -83.2458 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
70.625 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.34306 .13535 m
.34735 .14032 L
s
gsave
.3345 .12542 -69.8456 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(0) show
1.000 setlinewidth
grestore
.51046 .06981 m
.51442 .07504 L
s
gsave
.50253 .05935 -74.1849 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(50) show
1.000 setlinewidth
grestore
.68874 0 m
.69233 .00549 L
s
gsave
.68156 -0.01098 -77.9509 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.06616 .24378 m
.06901 .2465 L
s
.09549 .2323 m
.09832 .23504 L
s
.12517 .22067 m
.12797 .22345 L
s
.1552 .20892 m
.15797 .21172 L
s
.21633 .18498 m
.21903 .18784 L
s
.24744 .1728 m
.25012 .17569 L
s
.27893 .16047 m
.28157 .16339 L
s
.3108 .14799 m
.31341 .15094 L
s
.37572 .12257 m
.37826 .12558 L
s
.40878 .10962 m
.41128 .11266 L
s
.44225 .09652 m
.44471 .09959 L
s
.47614 .08324 m
.47856 .08635 L
s
.54521 .0562 m
.54755 .05937 L
s
.58041 .04242 m
.5827 .04562 L
s
.61605 .02846 m
.6183 .03169 L
s
.65216 .01432 m
.65436 .01759 L
s
gsave
.29165 .07573 -91.1449 -18.1875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 22.1875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 14.750 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(l) show
66.063 16.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 7.813 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(x) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
70.438 14.750 moveto
(H) show
73.938 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
87.875 14.750 moveto
(L) show
91.375 14.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 11.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF


